a posteriori stabilized sixth-order finite volume scheme with adaptive stencil construction -- Basics for the 1D steady-state hyperbolic equations

We propose an adaptive stencil construction for high order accurate finite volume schemes aposteriori stabilized devoted to solve one-dimensional steady-state hyperbolic equations. High-accuracy (up to the sixth-order presently) is achieved thanks to polynomial reconstructions while stability is provided with an aposteriori MOOD method which controls the cell polynomial degree for eliminating non-physical oscillations in the vicinity of discontinuities. We supplemented this scheme with a stencil construction allowing to reduce even further the numerical dissipation. The stencil is shifted away from troubles (shocks, discontinuities, etc.) leading to less oscillating polynomial reconstructions. Experimented on linear, B\"urgers', and Euler equations, we demonstrate that the adaptive stencil technique manages to retrieve smooth solutions with optimal order of accuracy but also irregular ones without spurious oscillations. Moreover we numerically show that the approach allows to reduce the dissipation still maintaining the essentially non-oscillatory behavior.

==> exB/I=40/out_NLSfsolveV3_7MOODNew5210_Var0-P0/Titles-I40.txt <==
res-I40-1MOOD
res-I40-2MOOD
res-I40-3MOOD


==> exB/I=40/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I40-1MOOD-CPD.dat <==
0.039270 5 1.000000 0.000000 0.000000
0.117810 5 1.000000 0.647000 0.000000
0.196350 5 1.000000 1.000000 0.000000
0.274889 5 0.000000 0.502000 0.000000
0.353429 5 0.000000 0.502000 0.000000
0.431969 5 0.000000 0.502000 0.000000
0.510509 5 0.000000 0.502000 0.000000
0.589049 5 0.000000 0.502000 0.000000
0.667588 5 0.000000 0.502000 0.000000
0.746128 5 0.000000 0.502000 0.000000
0.824668 5 0.000000 0.502000 0.000000
0.903208 5 0.000000 0.502000 0.000000
0.981748 5 0.000000 0.502000 0.000000
1.060288 5 0.000000 0.502000 0.000000
1.138827 5 0.000000 0.502000 0.000000
1.217367 5 0.000000 0.502000 0.000000
1.295907 5 0.000000 0.502000 0.000000
1.374447 5 0.000000 0.502000 0.000000
1.452987 5 0.000000 0.502000 0.000000
1.531526 5 0.000000 0.502000 0.000000
1.610066 5 0.000000 0.502000 0.000000
1.688606 5 0.000000 0.502000 0.000000
1.767146 5 0.000000 0.502000 0.000000
1.845686 5 0.000000 0.502000 0.000000
1.924226 5 0.000000 0.502000 0.000000
2.002765 5 0.000000 0.502000 0.000000
2.081305 5 0.000000 0.502000 0.000000
2.159845 5 0.000000 0.502000 0.000000
2.238385 5 0.000000 0.502000 0.000000
2.316925 5 0.000000 0.502000 0.000000
2.395464 5 0.000000 0.502000 0.000000
2.474004 5 0.000000 0.502000 0.000000
2.552544 5 0.000000 0.502000 0.000000
2.631084 5 0.000000 0.502000 0.000000
2.709624 5 0.000000 0.502000 0.000000
2.788163 5 0.000000 0.502000 0.000000
2.866703 5 0.000000 0.502000 0.000000
2.945243 5 0.000000 0.000000 1.000000
3.023783 5 0.294000 0.000000 0.510000
3.102323 5 0.933000 0.510000 0.933000


==> exB/I=40/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I40-1MOOD-PhiError.dat <==
0.039270 0.00000465889288238375
0.117810 0.00019322563638043966
0.196350 0.00017430542426080664
0.274889 0.00016165823074382191
0.353429 0.00016520425648408610
0.431969 0.00016394958574311724
0.510509 0.00016509640499623446
0.589049 0.00016641925658966716
0.667588 0.00016850510338839442
0.746128 0.00017108148731992401
0.824668 0.00017427703602168609
0.903208 0.00017793589806358590
0.981748 0.00018242553959624264
1.060288 0.00018699887705819762
1.138827 0.00019353948740075122
1.217367 0.00019786278509770217
1.295907 0.00020985613741608677
1.374447 0.00020712923192622856
1.452987 0.00024108957609403348
1.531526 0.00019553944439276716
1.610066 0.00033306871717808662
1.688606 0.00006348988195303829
1.767146 0.00072094348725315616
1.845686 0.00071790327663245890
1.924226 0.00267333231117505843
2.002765 0.00485148587246220231
2.081305 0.01414450717907833610
2.159845 0.02043098534449461212
2.238385 0.11925720070285827923
2.316925 0.03848035646338265892
2.395464 0.03336773538496340397
2.474004 0.11599091107652548249
2.552544 0.02013878630837284689
2.631084 0.01218693163687883940
2.709624 0.00300170984673786556
2.788163 0.00260590321168502337
2.866703 0.00071596035781862355
2.945243 0.00236575841249730967
3.023783 0.00516606486017429090
3.102323 0.00631072402640173863


==> exB/I=40/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I40-1MOOD-Phi_PhiExact.dat <==
0.000000 0.000000
0.006283 0.006283
0.012566 0.012566
0.018850 0.018848
0.025133 0.025130
0.031416 0.031411
0.037699 0.037690
0.043982 0.043968
0.050265 0.050244
0.056549 0.056519
0.062832 0.062791
0.069115 0.069060
0.075398 0.075327
0.081681 0.081591
0.087965 0.087851
0.094248 0.094108
0.100531 0.100362
0.106814 0.106611
0.113097 0.112856
0.119381 0.119097
0.125664 0.125333
0.131947 0.131564
0.138230 0.137790
0.144513 0.144011
0.150796 0.150226
0.157080 0.156434
0.163363 0.162637
0.169646 0.168833
0.175929 0.175023
0.182212 0.181206
0.188496 0.187381
0.194779 0.193549
0.201062 0.199710
0.207345 0.205863
0.213628 0.212007
0.219911 0.218143
0.226195 0.224271
0.232478 0.230389
0.238761 0.236499
0.245044 0.242599
0.251327 0.248690
0.257611 0.254771
0.263894 0.260842
0.270177 0.266902
0.276460 0.272952
0.282743 0.278991
0.289027 0.285019
0.295310 0.291036
0.301593 0.297042
0.307876 0.303035
0.314159 0.309017
0.320442 0.314987
0.326726 0.320944
0.333009 0.326888
0.339292 0.332820
0.345575 0.338738
0.351858 0.344643
0.358142 0.350534
0.364425 0.356412
0.370708 0.362275
0.376991 0.368125
0.383274 0.373959
0.389557 0.379779
0.395841 0.385584
0.402124 0.391374
0.408407 0.397148
0.414690 0.402906
0.420973 0.408649
0.427257 0.414376
0.433540 0.420086
0.439823 0.425779
0.446106 0.431456
0.452389 0.437116
0.458673 0.442758
0.464956 0.448383
0.471239 0.453990
0.477522 0.459580
0.483805 0.465151
0.490088 0.470704
0.496372 0.476238
0.502655 0.481754
0.508938 0.487250
0.515221 0.492727
0.521504 0.498185
0.527788 0.503623
0.534071 0.509041
0.540354 0.514440
0.546637 0.519817
0.552920 0.525175
0.559203 0.530511
0.565487 0.535827
0.571770 0.541121
0.578053 0.546394
0.584336 0.551646
0.590619 0.556876
0.596903 0.562083
0.603186 0.567269
0.609469 0.572432
0.615752 0.577573
0.622035 0.582690
0.628319 0.587785
0.634602 0.592857
0.640885 0.597905
0.647168 0.602930
0.653451 0.607930
0.659734 0.612907
0.666018 0.617860
0.672301 0.622788
0.678584 0.627691
0.684867 0.632570
0.691150 0.637424
0.697434 0.642253
0.703717 0.647056
0.710000 0.651834
0.716283 0.656586
0.722566 0.661312
0.728849 0.666012
0.735133 0.670686
0.741416 0.675333
0.747699 0.679953
0.753982 0.684547
0.760265 0.689114
0.766549 0.693653
0.772832 0.698165
0.779115 0.702650
0.785398 0.707107
0.791681 0.711536
0.797965 0.715936
0.804248 0.720309
0.810531 0.724653
0.816814 0.728969
0.823097 0.733255
0.829380 0.737513
0.835664 0.741742
0.841947 0.745941
0.848230 0.750111
0.854513 0.754251
0.860796 0.758362
0.867080 0.762443
0.873363 0.766493
0.879646 0.770513
0.885929 0.774503
0.892212 0.778462
0.898495 0.782391
0.904779 0.786288
0.911062 0.790155
0.917345 0.793990
0.923628 0.797794
0.929911 0.801567
0.936195 0.805308
0.942478 0.809017
0.948761 0.812694
0.955044 0.816339
0.961327 0.819952
0.967611 0.823533
0.973894 0.827081
0.980177 0.830596
0.986460 0.834078
0.992743 0.837528
0.999026 0.840945
1.005310 0.844328
1.011593 0.847678
1.017876 0.850994
1.024159 0.854277
1.030442 0.857527
1.036726 0.860742
1.043009 0.863923
1.049292 0.867071
1.055575 0.870184
1.061858 0.873262
1.068142 0.876307
1.074425 0.879316
1.080708 0.882291
1.086991 0.885231
1.093274 0.888136
1.099557 0.891007
1.105841 0.893841
1.112124 0.896641
1.118407 0.899405
1.124690 0.902134
1.130973 0.904827
1.137257 0.907484
1.143540 0.910106
1.149823 0.912692
1.156106 0.915241
1.162389 0.917755
1.168672 0.920232
1.174956 0.922673
1.181239 0.925077
1.187522 0.927445
1.193805 0.929776
1.200088 0.932071
1.206372 0.934329
1.212655 0.936550
1.218938 0.938734
1.225221 0.940881
1.231504 0.942991
1.237788 0.945063
1.244071 0.947098
1.250354 0.949096
1.256637 0.951057
1.262920 0.952979
1.269203 0.954865
1.275487 0.956712
1.281770 0.958522
1.288053 0.960294
1.294336 0.962028
1.300619 0.963724
1.306903 0.965382
1.313186 0.967001
1.319469 0.968583
1.325752 0.970127
1.332035 0.971632
1.338318 0.973099
1.344602 0.974527
1.350885 0.975917
1.357168 0.977268
1.363451 0.978581
1.369734 0.979855
1.376018 0.981091
1.382301 0.982287
1.388584 0.983445
1.394867 0.984564
1.401150 0.985645
1.407434 0.986686
1.413717 0.987688
1.420000 0.988652
1.426283 0.989576
1.432566 0.990461
1.438849 0.991308
1.445133 0.992115
1.451416 0.992883
1.457699 0.993611
1.463982 0.994301
1.470265 0.994951
1.476549 0.995562
1.482832 0.996134
1.489115 0.996666
1.495398 0.997159
1.501681 0.997613
1.507964 0.998027
1.514248 0.998402
1.520531 0.998737
1.526814 0.999033
1.533097 0.999289
1.539380 0.999507
1.545664 0.999684
1.551947 0.999822
1.558230 0.999921
1.564513 0.999980
1.570796 1.000000
1.577080 0.999980
1.583363 0.999921
1.589646 0.999822
1.595929 0.999684
1.602212 0.999507
1.608495 0.999289
1.614779 0.999033
1.621062 0.998737
1.627345 0.998402
1.633628 0.998027
1.639911 0.997613
1.646195 0.997159
1.652478 0.996666
1.658761 0.996134
1.665044 0.995562
1.671327 0.994951
1.677610 0.994301
1.683894 0.993611
1.690177 0.992883
1.696460 0.992115
1.702743 0.991308
1.709026 0.990461
1.715310 0.989576
1.721593 0.988652
1.727876 0.987688
1.734159 0.986686
1.740442 0.985645
1.746726 0.984564
1.753009 0.983445
1.759292 0.982287
1.765575 0.981091
1.771858 0.979855
1.778141 0.978581
1.784425 0.977268
1.790708 0.975917
1.796991 0.974527
1.803274 0.973099
1.809557 0.971632
1.815841 0.970127
1.822124 0.968583
1.828407 0.967001
1.834690 0.965382
1.840973 0.963724
1.847256 0.962028
1.853540 0.960294
1.859823 0.958522
1.866106 0.956712
1.872389 0.954865
1.878672 0.952979
1.884956 0.951057
1.891239 0.949096
1.897522 0.947098
1.903805 0.945063
1.910088 0.942991
1.916372 0.940881
1.922655 0.938734
1.928938 0.936550
1.935221 0.934329
1.941504 0.932071
1.947787 0.929776
1.954071 0.927445
1.960354 0.925077
1.966637 0.922673
1.972920 0.920232
1.979203 0.917755
1.985487 0.915241
1.991770 0.912692
1.998053 0.910106
2.004336 0.907484
2.010619 0.904827
2.016902 0.902134
2.023186 0.899405
2.029469 0.896641
2.035752 0.893841
2.042035 0.891007
2.048318 0.888136
2.054602 0.885231
2.060885 0.882291
2.067168 0.879316
2.073451 0.876307
2.079734 0.873262
2.086018 0.870184
2.092301 0.867071
2.098584 0.863923
2.104867 0.860742
2.111150 0.857527
2.117433 0.854277
2.123717 0.850994
2.130000 0.847678
2.136283 0.844328
2.142566 0.840945
2.148849 0.837528
2.155133 0.834078
2.161416 0.830596
2.167699 0.827081
2.173982 0.823533
2.180265 0.819952
2.186548 0.816339
2.192832 0.812694
2.199115 0.809017
2.205398 0.805308
2.211681 0.801567
2.217964 0.797794
2.224248 0.793990
2.230531 0.790155
2.236814 0.786288
2.243097 0.782391
2.249380 0.778462
2.255664 0.774503
2.261947 0.770513
2.268230 0.766493
2.274513 0.762443
2.280796 0.758362
2.287079 0.754251
2.293363 0.750111
2.299646 0.745941
2.305929 0.741742
2.312212 0.737513
2.318495 0.733255
2.324779 0.728969
2.331062 0.724653
2.337345 0.720309
2.343628 0.715936
2.349911 0.711536
2.356194 0.707107
2.362478 -0.702650
2.368761 -0.698165
2.375044 -0.693653
2.381327 -0.689114
2.387610 -0.684547
2.393894 -0.679953
2.400177 -0.675333
2.406460 -0.670686
2.412743 -0.666012
2.419026 -0.661312
2.425310 -0.656586
2.431593 -0.651834
2.437876 -0.647056
2.444159 -0.642253
2.450442 -0.637424
2.456725 -0.632570
2.463009 -0.627691
2.469292 -0.622788
2.475575 -0.617860
2.481858 -0.612907
2.488141 -0.607930
2.494425 -0.602930
2.500708 -0.597905
2.506991 -0.592857
2.513274 -0.587785
2.519557 -0.582690
2.525840 -0.577573
2.532124 -0.572432
2.538407 -0.567269
2.544690 -0.562083
2.550973 -0.556876
2.557256 -0.551646
2.563540 -0.546394
2.569823 -0.541121
2.576106 -0.535827
2.582389 -0.530511
2.588672 -0.525175
2.594956 -0.519817
2.601239 -0.514440
2.607522 -0.509041
2.613805 -0.503623
2.620088 -0.498185
2.626371 -0.492727
2.632655 -0.487250
2.638938 -0.481754
2.645221 -0.476238
2.651504 -0.470704
2.657787 -0.465151
2.664071 -0.459580
2.670354 -0.453990
2.676637 -0.448383
2.682920 -0.442758
2.689203 -0.437116
2.695486 -0.431456
2.701770 -0.425779
2.708053 -0.420086
2.714336 -0.414376
2.720619 -0.408649
2.726902 -0.402906
2.733186 -0.397148
2.739469 -0.391374
2.745752 -0.385584
2.752035 -0.379779
2.758318 -0.373959
2.764602 -0.368125
2.770885 -0.362275
2.777168 -0.356412
2.783451 -0.350534
2.789734 -0.344643
2.796017 -0.338738
2.802301 -0.332820
2.808584 -0.326888
2.814867 -0.320944
2.821150 -0.314987
2.827433 -0.309017
2.833717 -0.303035
2.840000 -0.297042
2.846283 -0.291036
2.852566 -0.285019
2.858849 -0.278991
2.865133 -0.272952
2.871416 -0.266902
2.877699 -0.260842
2.883982 -0.254771
2.890265 -0.248690
2.896548 -0.242599
2.902832 -0.236499
2.909115 -0.230389
2.915398 -0.224271
2.921681 -0.218143
2.927964 -0.212007
2.934248 -0.205863
2.940531 -0.199710
2.946814 -0.193549
2.953097 -0.187381
2.959380 -0.181206
2.965663 -0.175023
2.971947 -0.168833
2.978230 -0.162637
2.984513 -0.156434
2.990796 -0.150226
2.997079 -0.144011
3.003363 -0.137790
3.009646 -0.131564
3.015929 -0.125333
3.022212 -0.119097
3.028495 -0.112856
3.034779 -0.106611
3.041062 -0.100362
3.047345 -0.094108
3.053628 -0.087851
3.059911 -0.081591
3.066194 -0.075327
3.072478 -0.069060
3.078761 -0.062791
3.085044 -0.056519
3.091327 -0.050244
3.097610 -0.043968
3.103894 -0.037690
3.110177 -0.031411
3.116460 -0.025130
3.122743 -0.018848
3.129026 -0.012566
3.135309 -0.006283
3.141593 -0.000000


==> exB/I=40/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I40-1MOOD-Phi_VarSteS.dat <==
0.039270 0.039245
0.117810 0.117314
0.196350 0.194866
0.274889 0.271209
0.353429 0.345863
0.431969 0.418388
0.510509 0.488331
0.589049 0.555261
0.667588 0.618766
0.746128 0.678455
0.824668 0.733960
0.903208 0.784937
0.981748 0.831073
1.060288 0.872085
1.138827 0.907716
1.217367 0.937752
1.295907 0.961998
1.374447 0.980326
1.452987 0.992572
1.531526 0.998777
1.610066 0.998639
1.688606 0.992750
1.767146 0.979812
1.845686 0.962926
1.924226 0.935277
2.002765 0.912761
2.081305 0.858127
2.159845 0.851687
2.238385 0.665858
2.316925 0.772614
2.395464 -0.711994
2.474004 -0.502944
2.552544 -0.575566
2.631084 -0.476309
2.709624 -0.421554
2.788163 -0.343422
2.866703 -0.270655
2.945243 -0.192674
3.023783 -0.112341
3.102323 -0.045560


==> exB/I=40/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I40-1MOOD.txt <==
Conv=n
nRes=31
normRes=2.401738e-01
normRes=8.087315e-02
normRes=5.641056e-03
normRes=7.827865e-05
normRes=7.475261e-05
normRes=7.475261e-05
normRes=7.475261e-05
normRes=7.475261e-05
normRes=7.475261e-05
normRes=7.475261e-05
normRes=7.475261e-05
normRes=7.475261e-05
normRes=7.475261e-05
normRes=7.475261e-05
normRes=7.475261e-05
normRes=7.475261e-05
normRes=7.475261e-05
normRes=7.475261e-05
normRes=7.475261e-05
normRes=7.475261e-05
normRes=7.475261e-05
normRes=7.475261e-05
normRes=7.475261e-05
normRes=7.475261e-05
normRes=7.475261e-05
normRes=7.475261e-05
normRes=7.475261e-05
normRes=7.475261e-05
normRes=7.475261e-05
normRes=7.475261e-05
normRes=7.475261e-05
nG=1313
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=2
CellPDMap=2
CellPDMap=2
CellPDMap=2
CellPDMap=2
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
0.03924506704914797889
0.11731396457741971595
0.19486587815853512184
0.27120903113181749067
0.34586290034601102628
0.41838819192579024264
0.48833056888044601429
0.55526103158498441026
0.61876633636150923934
0.67845521148655008048
0.73395951068449472032
0.78493716764354526383
0.83107349813250608328
0.87208477573545450934
0.90771624051523724930
0.93775235690331082417
0.96199802823228564019
0.98032608824533939984
0.99257214766260593031
0.99877669380426192802
0.99863916453147660857
0.99274974735674692550
0.97981227399001225020
0.96292578764633440791
0.93527688737723346790
0.91276126587510042487
0.85812726743343437086
0.85168690901659727110
0.66585790283875045947
0.77261414418389939840
-0.71199402835883340845
-0.50294393038837248433
-0.57556623714994681329
-0.47630873364856385344
-0.42155385135827116994
-0.34342220139081042207
-0.27065472900474257800
-0.19267442517029895188
-0.11234112535362575369
-0.04556044996843244127
1.000
1.000
1.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.294
0.933
0.000
0.647
1.000
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.000
0.000
0.510
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933


==> exB/I=40/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I40-2MOOD-CPD.dat <==
0.039270 5 1.000000 0.000000 0.000000
0.117810 5 1.000000 0.647000 0.000000
0.196350 5 1.000000 1.000000 0.000000
0.274889 5 0.000000 0.502000 0.000000
0.353429 5 0.000000 0.502000 0.000000
0.431969 5 0.000000 0.502000 0.000000
0.510509 5 0.000000 0.502000 0.000000
0.589049 5 0.000000 0.502000 0.000000
0.667588 5 0.000000 0.502000 0.000000
0.746128 5 0.000000 0.502000 0.000000
0.824668 5 0.000000 0.502000 0.000000
0.903208 5 0.000000 0.502000 0.000000
0.981748 5 0.000000 0.502000 0.000000
1.060288 5 0.000000 0.502000 0.000000
1.138827 5 0.000000 0.502000 0.000000
1.217367 5 0.000000 0.502000 0.000000
1.295907 5 0.000000 0.502000 0.000000
1.374447 5 0.000000 0.502000 0.000000
1.452987 5 0.000000 0.502000 0.000000
1.531526 5 0.000000 0.502000 0.000000
1.610066 5 0.000000 0.502000 0.000000
1.688606 5 0.000000 0.502000 0.000000
1.767146 5 0.000000 0.502000 0.000000
1.845686 5 0.000000 0.502000 0.000000
1.924226 5 0.000000 0.502000 0.000000
2.002765 5 0.000000 0.502000 0.000000
2.081305 5 0.000000 0.502000 0.000000
2.159845 5 0.000000 0.502000 0.000000
2.238385 2 0.000000 0.502000 0.000000
2.316925 2 0.000000 0.502000 0.000000
2.395464 2 0.000000 0.502000 0.000000
2.474004 2 0.000000 0.502000 0.000000
2.552544 2 0.000000 0.502000 0.000000
2.631084 5 0.000000 0.502000 0.000000
2.709624 5 0.000000 0.502000 0.000000
2.788163 5 0.000000 0.502000 0.000000
2.866703 5 0.000000 0.502000 0.000000
2.945243 5 0.000000 0.000000 1.000000
3.023783 5 0.294000 0.000000 0.510000
3.102323 5 0.933000 0.510000 0.933000


==> exB/I=40/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I40-2MOOD-PhiError.dat <==
0.039270 0.00000267325195905249
0.117810 0.00008276363670989273
0.196350 0.00007447439902144581
0.274889 0.00006893363065368918
0.353429 0.00007032670397411067
0.431969 0.00006968715104177514
0.510509 0.00007008494623161887
0.589049 0.00007056548104944493
0.667588 0.00007137750846430979
0.746128 0.00007240007928777104
0.824668 0.00007369278620839026
0.903208 0.00007517266073175932
0.981748 0.00007703130763714316
1.060288 0.00007886397599365935
1.138827 0.00008167182854013078
1.217367 0.00008320714000775720
1.295907 0.00008875148506271024
1.374447 0.00008630979512813663
1.452987 0.00010338023964595600
1.531526 0.00007775642317520148
1.610066 0.00014994530701195607
1.688606 0.00000404229703065973
1.767146 0.00035387549062970702
1.845686 0.00041932148087164833
1.924226 0.00138671089991826424
2.002765 0.00268686124933925630
2.081305 0.00714971905181815970
2.159845 0.01356711489633699586
2.238385 0.04216011974533551143
2.316925 0.05795949957263091257
2.395464 0.04923245933064201996
2.474004 0.03343080770698847459
2.552544 0.01178804101957275918
2.631084 0.00423113634430249963
2.709624 0.00110554431867371239
2.788163 0.00101638537637099846
2.866703 0.00034487699334340149
2.945243 0.00098192049738668463
3.023783 0.00208221793831810109
3.102323 0.00191055485387457702


==> exB/I=40/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I40-2MOOD-Phi_PhiExact.dat <==
0.000000 0.000000
0.006283 0.006283
0.012566 0.012566
0.018850 0.018848
0.025133 0.025130
0.031416 0.031411
0.037699 0.037690
0.043982 0.043968
0.050265 0.050244
0.056549 0.056519
0.062832 0.062791
0.069115 0.069060
0.075398 0.075327
0.081681 0.081591
0.087965 0.087851
0.094248 0.094108
0.100531 0.100362
0.106814 0.106611
0.113097 0.112856
0.119381 0.119097
0.125664 0.125333
0.131947 0.131564
0.138230 0.137790
0.144513 0.144011
0.150796 0.150226
0.157080 0.156434
0.163363 0.162637
0.169646 0.168833
0.175929 0.175023
0.182212 0.181206
0.188496 0.187381
0.194779 0.193549
0.201062 0.199710
0.207345 0.205863
0.213628 0.212007
0.219911 0.218143
0.226195 0.224271
0.232478 0.230389
0.238761 0.236499
0.245044 0.242599
0.251327 0.248690
0.257611 0.254771
0.263894 0.260842
0.270177 0.266902
0.276460 0.272952
0.282743 0.278991
0.289027 0.285019
0.295310 0.291036
0.301593 0.297042
0.307876 0.303035
0.314159 0.309017
0.320442 0.314987
0.326726 0.320944
0.333009 0.326888
0.339292 0.332820
0.345575 0.338738
0.351858 0.344643
0.358142 0.350534
0.364425 0.356412
0.370708 0.362275
0.376991 0.368125
0.383274 0.373959
0.389557 0.379779
0.395841 0.385584
0.402124 0.391374
0.408407 0.397148
0.414690 0.402906
0.420973 0.408649
0.427257 0.414376
0.433540 0.420086
0.439823 0.425779
0.446106 0.431456
0.452389 0.437116
0.458673 0.442758
0.464956 0.448383
0.471239 0.453990
0.477522 0.459580
0.483805 0.465151
0.490088 0.470704
0.496372 0.476238
0.502655 0.481754
0.508938 0.487250
0.515221 0.492727
0.521504 0.498185
0.527788 0.503623
0.534071 0.509041
0.540354 0.514440
0.546637 0.519817
0.552920 0.525175
0.559203 0.530511
0.565487 0.535827
0.571770 0.541121
0.578053 0.546394
0.584336 0.551646
0.590619 0.556876
0.596903 0.562083
0.603186 0.567269
0.609469 0.572432
0.615752 0.577573
0.622035 0.582690
0.628319 0.587785
0.634602 0.592857
0.640885 0.597905
0.647168 0.602930
0.653451 0.607930
0.659734 0.612907
0.666018 0.617860
0.672301 0.622788
0.678584 0.627691
0.684867 0.632570
0.691150 0.637424
0.697434 0.642253
0.703717 0.647056
0.710000 0.651834
0.716283 0.656586
0.722566 0.661312
0.728849 0.666012
0.735133 0.670686
0.741416 0.675333
0.747699 0.679953
0.753982 0.684547
0.760265 0.689114
0.766549 0.693653
0.772832 0.698165
0.779115 0.702650
0.785398 0.707107
0.791681 0.711536
0.797965 0.715936
0.804248 0.720309
0.810531 0.724653
0.816814 0.728969
0.823097 0.733255
0.829380 0.737513
0.835664 0.741742
0.841947 0.745941
0.848230 0.750111
0.854513 0.754251
0.860796 0.758362
0.867080 0.762443
0.873363 0.766493
0.879646 0.770513
0.885929 0.774503
0.892212 0.778462
0.898495 0.782391
0.904779 0.786288
0.911062 0.790155
0.917345 0.793990
0.923628 0.797794
0.929911 0.801567
0.936195 0.805308
0.942478 0.809017
0.948761 0.812694
0.955044 0.816339
0.961327 0.819952
0.967611 0.823533
0.973894 0.827081
0.980177 0.830596
0.986460 0.834078
0.992743 0.837528
0.999026 0.840945
1.005310 0.844328
1.011593 0.847678
1.017876 0.850994
1.024159 0.854277
1.030442 0.857527
1.036726 0.860742
1.043009 0.863923
1.049292 0.867071
1.055575 0.870184
1.061858 0.873262
1.068142 0.876307
1.074425 0.879316
1.080708 0.882291
1.086991 0.885231
1.093274 0.888136
1.099557 0.891007
1.105841 0.893841
1.112124 0.896641
1.118407 0.899405
1.124690 0.902134
1.130973 0.904827
1.137257 0.907484
1.143540 0.910106
1.149823 0.912692
1.156106 0.915241
1.162389 0.917755
1.168672 0.920232
1.174956 0.922673
1.181239 0.925077
1.187522 0.927445
1.193805 0.929776
1.200088 0.932071
1.206372 0.934329
1.212655 0.936550
1.218938 0.938734
1.225221 0.940881
1.231504 0.942991
1.237788 0.945063
1.244071 0.947098
1.250354 0.949096
1.256637 0.951057
1.262920 0.952979
1.269203 0.954865
1.275487 0.956712
1.281770 0.958522
1.288053 0.960294
1.294336 0.962028
1.300619 0.963724
1.306903 0.965382
1.313186 0.967001
1.319469 0.968583
1.325752 0.970127
1.332035 0.971632
1.338318 0.973099
1.344602 0.974527
1.350885 0.975917
1.357168 0.977268
1.363451 0.978581
1.369734 0.979855
1.376018 0.981091
1.382301 0.982287
1.388584 0.983445
1.394867 0.984564
1.401150 0.985645
1.407434 0.986686
1.413717 0.987688
1.420000 0.988652
1.426283 0.989576
1.432566 0.990461
1.438849 0.991308
1.445133 0.992115
1.451416 0.992883
1.457699 0.993611
1.463982 0.994301
1.470265 0.994951
1.476549 0.995562
1.482832 0.996134
1.489115 0.996666
1.495398 0.997159
1.501681 0.997613
1.507964 0.998027
1.514248 0.998402
1.520531 0.998737
1.526814 0.999033
1.533097 0.999289
1.539380 0.999507
1.545664 0.999684
1.551947 0.999822
1.558230 0.999921
1.564513 0.999980
1.570796 1.000000
1.577080 0.999980
1.583363 0.999921
1.589646 0.999822
1.595929 0.999684
1.602212 0.999507
1.608495 0.999289
1.614779 0.999033
1.621062 0.998737
1.627345 0.998402
1.633628 0.998027
1.639911 0.997613
1.646195 0.997159
1.652478 0.996666
1.658761 0.996134
1.665044 0.995562
1.671327 0.994951
1.677610 0.994301
1.683894 0.993611
1.690177 0.992883
1.696460 0.992115
1.702743 0.991308
1.709026 0.990461
1.715310 0.989576
1.721593 0.988652
1.727876 0.987688
1.734159 0.986686
1.740442 0.985645
1.746726 0.984564
1.753009 0.983445
1.759292 0.982287
1.765575 0.981091
1.771858 0.979855
1.778141 0.978581
1.784425 0.977268
1.790708 0.975917
1.796991 0.974527
1.803274 0.973099
1.809557 0.971632
1.815841 0.970127
1.822124 0.968583
1.828407 0.967001
1.834690 0.965382
1.840973 0.963724
1.847256 0.962028
1.853540 0.960294
1.859823 0.958522
1.866106 0.956712
1.872389 0.954865
1.878672 0.952979
1.884956 0.951057
1.891239 0.949096
1.897522 0.947098
1.903805 0.945063
1.910088 0.942991
1.916372 0.940881
1.922655 0.938734
1.928938 0.936550
1.935221 0.934329
1.941504 0.932071
1.947787 0.929776
1.954071 0.927445
1.960354 0.925077
1.966637 0.922673
1.972920 0.920232
1.979203 0.917755
1.985487 0.915241
1.991770 0.912692
1.998053 0.910106
2.004336 0.907484
2.010619 0.904827
2.016902 0.902134
2.023186 0.899405
2.029469 0.896641
2.035752 0.893841
2.042035 0.891007
2.048318 0.888136
2.054602 0.885231
2.060885 0.882291
2.067168 0.879316
2.073451 0.876307
2.079734 0.873262
2.086018 0.870184
2.092301 0.867071
2.098584 0.863923
2.104867 0.860742
2.111150 0.857527
2.117433 0.854277
2.123717 0.850994
2.130000 0.847678
2.136283 0.844328
2.142566 0.840945
2.148849 0.837528
2.155133 0.834078
2.161416 0.830596
2.167699 0.827081
2.173982 0.823533
2.180265 0.819952
2.186548 0.816339
2.192832 0.812694
2.199115 0.809017
2.205398 0.805308
2.211681 0.801567
2.217964 0.797794
2.224248 0.793990
2.230531 0.790155
2.236814 0.786288
2.243097 0.782391
2.249380 0.778462
2.255664 0.774503
2.261947 0.770513
2.268230 0.766493
2.274513 0.762443
2.280796 0.758362
2.287079 0.754251
2.293363 0.750111
2.299646 0.745941
2.305929 0.741742
2.312212 0.737513
2.318495 0.733255
2.324779 0.728969
2.331062 0.724653
2.337345 0.720309
2.343628 0.715936
2.349911 0.711536
2.356194 0.707107
2.362478 -0.702650
2.368761 -0.698165
2.375044 -0.693653
2.381327 -0.689114
2.387610 -0.684547
2.393894 -0.679953
2.400177 -0.675333
2.406460 -0.670686
2.412743 -0.666012
2.419026 -0.661312
2.425310 -0.656586
2.431593 -0.651834
2.437876 -0.647056
2.444159 -0.642253
2.450442 -0.637424
2.456725 -0.632570
2.463009 -0.627691
2.469292 -0.622788
2.475575 -0.617860
2.481858 -0.612907
2.488141 -0.607930
2.494425 -0.602930
2.500708 -0.597905
2.506991 -0.592857
2.513274 -0.587785
2.519557 -0.582690
2.525840 -0.577573
2.532124 -0.572432
2.538407 -0.567269
2.544690 -0.562083
2.550973 -0.556876
2.557256 -0.551646
2.563540 -0.546394
2.569823 -0.541121
2.576106 -0.535827
2.582389 -0.530511
2.588672 -0.525175
2.594956 -0.519817
2.601239 -0.514440
2.607522 -0.509041
2.613805 -0.503623
2.620088 -0.498185
2.626371 -0.492727
2.632655 -0.487250
2.638938 -0.481754
2.645221 -0.476238
2.651504 -0.470704
2.657787 -0.465151
2.664071 -0.459580
2.670354 -0.453990
2.676637 -0.448383
2.682920 -0.442758
2.689203 -0.437116
2.695486 -0.431456
2.701770 -0.425779
2.708053 -0.420086
2.714336 -0.414376
2.720619 -0.408649
2.726902 -0.402906
2.733186 -0.397148
2.739469 -0.391374
2.745752 -0.385584
2.752035 -0.379779
2.758318 -0.373959
2.764602 -0.368125
2.770885 -0.362275
2.777168 -0.356412
2.783451 -0.350534
2.789734 -0.344643
2.796017 -0.338738
2.802301 -0.332820
2.808584 -0.326888
2.814867 -0.320944
2.821150 -0.314987
2.827433 -0.309017
2.833717 -0.303035
2.840000 -0.297042
2.846283 -0.291036
2.852566 -0.285019
2.858849 -0.278991
2.865133 -0.272952
2.871416 -0.266902
2.877699 -0.260842
2.883982 -0.254771
2.890265 -0.248690
2.896548 -0.242599
2.902832 -0.236499
2.909115 -0.230389
2.915398 -0.224271
2.921681 -0.218143
2.927964 -0.212007
2.934248 -0.205863
2.940531 -0.199710
2.946814 -0.193549
2.953097 -0.187381
2.959380 -0.181206
2.965663 -0.175023
2.971947 -0.168833
2.978230 -0.162637
2.984513 -0.156434
2.990796 -0.150226
2.997079 -0.144011
3.003363 -0.137790
3.009646 -0.131564
3.015929 -0.125333
3.022212 -0.119097
3.028495 -0.112856
3.034779 -0.106611
3.041062 -0.100362
3.047345 -0.094108
3.053628 -0.087851
3.059911 -0.081591
3.066194 -0.075327
3.072478 -0.069060
3.078761 -0.062791
3.085044 -0.056519
3.091327 -0.050244
3.097610 -0.043968
3.103894 -0.037690
3.110177 -0.031411
3.116460 -0.025130
3.122743 -0.018848
3.129026 -0.012566
3.135309 -0.006283
3.141593 -0.000000


==> exB/I=40/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I40-2MOOD-Phi_VarSteS.dat <==
0.039270 0.039247
0.117810 0.117424
0.196350 0.194966
0.274889 0.271302
0.353429 0.345958
0.431969 0.418482
0.510509 0.488426
0.589049 0.555357
0.667588 0.618863
0.746128 0.678554
0.824668 0.734060
0.903208 0.785040
0.981748 0.831179
1.060288 0.872193
1.138827 0.907828
1.217367 0.937867
1.295907 0.962119
1.374447 0.980447
1.452987 0.992710
1.531526 0.998894
1.610066 0.998822
1.688606 0.992809
1.767146 0.980179
1.845686 0.962627
1.924226 0.936564
2.002765 0.910597
2.081305 0.865122
2.159845 0.844823
2.238385 0.742955
2.316925 0.792093
2.395464 -0.727859
2.474004 -0.585504
2.552544 -0.567215
2.631084 -0.484265
2.709624 -0.419658
2.788163 -0.345012
2.866703 -0.271026
2.945243 -0.194058
3.023783 -0.115425
3.102323 -0.041160


==> exB/I=40/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I40-2MOOD.txt <==
Conv=n
nRes=26
normRes=4.032180e-03
normRes=3.201667e-05
normRes=3.133209e-05
normRes=3.133209e-05
normRes=3.133209e-05
normRes=3.133209e-05
normRes=3.133209e-05
normRes=3.133209e-05
normRes=3.133209e-05
normRes=3.133209e-05
normRes=3.133209e-05
normRes=3.133209e-05
normRes=3.133209e-05
normRes=3.133209e-05
normRes=3.133209e-05
normRes=3.133209e-05
normRes=3.133209e-05
normRes=3.133209e-05
normRes=3.133209e-05
normRes=3.133209e-05
normRes=3.133209e-05
normRes=3.133209e-05
normRes=3.133209e-05
normRes=3.133209e-05
normRes=3.133209e-05
normRes=3.133209e-05
nG=1108
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=2
CellPDMap=2
CellPDMap=2
CellPDMap=2
CellPDMap=2
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=1
CellPDMap=1
CellPDMap=1
CellPDMap=2
CellPDMap=2
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
0.03924705269007131014
0.11742442657709026288
0.19496570918377448267
0.27130175573190762339
0.34595777789852100170
0.41848245436049158474
0.48842558033921062988
0.55535688536052463249
0.61886346395643332396
0.67855389289458223345
0.73406009493430801616
0.78503993088087709040
0.83117889236446518275
0.87219291063651904761
0.90782810817409786974
0.93786701254840076913
0.96211913288463901672
0.98044690768213749177
0.99270985699905400779
0.99889447682547949370
0.99882228794164273911
0.99280919494166930406
0.98017934198663569934
0.96262720585057359735
0.93656350878849026209
0.91059664125197747886
0.86512205556069454726
0.84482303856843965484
0.74295498379627322727
0.79209328729314765205
-0.72785875230451202444
-0.58550403375790949223
-0.56721549186114672558
-0.48426452894114019321
-0.41965768583020701676
-0.34501171922612444698
-0.27102581236921780006
-0.19405826308540957692
-0.11542497227548194350
-0.04116028079590527966
1.000
1.000
1.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.294
0.933
0.000
0.647
1.000
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.000
0.000
0.510
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933


==> exB/I=40/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I40-3MOOD-CPD.dat <==
0.039270 5 1.000000 0.000000 0.000000
0.117810 5 1.000000 0.647000 0.000000
0.196350 5 1.000000 1.000000 0.000000
0.274889 5 0.000000 0.502000 0.000000
0.353429 5 0.000000 0.502000 0.000000
0.431969 5 0.000000 0.502000 0.000000
0.510509 5 0.000000 0.502000 0.000000
0.589049 5 0.000000 0.502000 0.000000
0.667588 5 0.000000 0.502000 0.000000
0.746128 5 0.000000 0.502000 0.000000
0.824668 5 0.000000 0.502000 0.000000
0.903208 5 0.000000 0.502000 0.000000
0.981748 5 0.000000 0.502000 0.000000
1.060288 5 0.000000 0.502000 0.000000
1.138827 5 0.000000 0.502000 0.000000
1.217367 5 0.000000 0.502000 0.000000
1.295907 5 0.000000 0.502000 0.000000
1.374447 5 0.000000 0.502000 0.000000
1.452987 5 0.000000 0.502000 0.000000
1.531526 5 0.000000 0.502000 0.000000
1.610066 5 0.000000 0.502000 0.000000
1.688606 5 0.000000 0.502000 0.000000
1.767146 5 0.000000 0.502000 0.000000
1.845686 5 0.000000 0.502000 0.000000
1.924226 5 0.000000 0.502000 0.000000
2.002765 5 0.000000 0.502000 0.000000
2.081305 5 0.000000 0.502000 0.000000
2.159845 5 0.000000 0.502000 0.000000
2.238385 1 0.000000 0.502000 0.000000
2.316925 1 0.000000 0.502000 0.000000
2.395464 1 0.000000 0.502000 0.000000
2.474004 2 0.000000 0.502000 0.000000
2.552544 2 0.000000 0.502000 0.000000
2.631084 5 0.000000 0.502000 0.000000
2.709624 5 0.000000 0.502000 0.000000
2.788163 5 0.000000 0.502000 0.000000
2.866703 5 0.000000 0.502000 0.000000
2.945243 5 0.000000 0.000000 1.000000
3.023783 5 0.294000 0.000000 0.510000
3.102323 5 0.933000 0.510000 0.933000


==> exB/I=40/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I40-3MOOD-PhiError.dat <==
0.039270 0.00000179278045223108
0.117810 0.00006205127190019033
0.196350 0.00005588023253147445
0.274889 0.00005175953610742079
0.353429 0.00005284154317802825
0.431969 0.00005239112403637725
0.510509 0.00005271611800594656
0.589049 0.00005310206545938723
0.667588 0.00005373246484674521
0.746128 0.00005452746110157225
0.824668 0.00005550682119437322
0.903208 0.00005666985370045285
0.981748 0.00005801502799640534
1.060288 0.00005958242706449735
1.138827 0.00006132013858606289
1.217367 0.00006340790471515145
1.295907 0.00006550363275981130
1.374447 0.00006848163109096639
1.452987 0.00007045689717299908
1.531526 0.00007583785334097648
1.610066 0.00007484335808038978
1.688606 0.00008968168284273492
1.767146 0.00007045204999278631
1.845686 0.00013072908619304879
1.924226 0.00001144006326658786
2.002765 0.00030375079668198968
2.081305 0.00040680250641178528
2.159845 0.00082740084084931276
2.238385 0.00196029567980393615
2.316925 0.07526524435925330270
2.395464 0.05654932542300417087
2.474004 0.02322538341725433053
2.552544 0.00839776169752737278
2.631084 0.00302716973892142027
2.709624 0.00083242074190492676
2.788163 0.00076553307702226236
2.866703 0.00026304128970527918
2.945243 0.00074337259207951645
3.023783 0.00156810983850504126
3.102323 0.00137972914541575203


==> exB/I=40/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I40-3MOOD-Phi_PhiExact.dat <==
0.000000 0.000000
0.006283 0.006283
0.012566 0.012566
0.018850 0.018848
0.025133 0.025130
0.031416 0.031411
0.037699 0.037690
0.043982 0.043968
0.050265 0.050244
0.056549 0.056519
0.062832 0.062791
0.069115 0.069060
0.075398 0.075327
0.081681 0.081591
0.087965 0.087851
0.094248 0.094108
0.100531 0.100362
0.106814 0.106611
0.113097 0.112856
0.119381 0.119097
0.125664 0.125333
0.131947 0.131564
0.138230 0.137790
0.144513 0.144011
0.150796 0.150226
0.157080 0.156434
0.163363 0.162637
0.169646 0.168833
0.175929 0.175023
0.182212 0.181206
0.188496 0.187381
0.194779 0.193549
0.201062 0.199710
0.207345 0.205863
0.213628 0.212007
0.219911 0.218143
0.226195 0.224271
0.232478 0.230389
0.238761 0.236499
0.245044 0.242599
0.251327 0.248690
0.257611 0.254771
0.263894 0.260842
0.270177 0.266902
0.276460 0.272952
0.282743 0.278991
0.289027 0.285019
0.295310 0.291036
0.301593 0.297042
0.307876 0.303035
0.314159 0.309017
0.320442 0.314987
0.326726 0.320944
0.333009 0.326888
0.339292 0.332820
0.345575 0.338738
0.351858 0.344643
0.358142 0.350534
0.364425 0.356412
0.370708 0.362275
0.376991 0.368125
0.383274 0.373959
0.389557 0.379779
0.395841 0.385584
0.402124 0.391374
0.408407 0.397148
0.414690 0.402906
0.420973 0.408649
0.427257 0.414376
0.433540 0.420086
0.439823 0.425779
0.446106 0.431456
0.452389 0.437116
0.458673 0.442758
0.464956 0.448383
0.471239 0.453990
0.477522 0.459580
0.483805 0.465151
0.490088 0.470704
0.496372 0.476238
0.502655 0.481754
0.508938 0.487250
0.515221 0.492727
0.521504 0.498185
0.527788 0.503623
0.534071 0.509041
0.540354 0.514440
0.546637 0.519817
0.552920 0.525175
0.559203 0.530511
0.565487 0.535827
0.571770 0.541121
0.578053 0.546394
0.584336 0.551646
0.590619 0.556876
0.596903 0.562083
0.603186 0.567269
0.609469 0.572432
0.615752 0.577573
0.622035 0.582690
0.628319 0.587785
0.634602 0.592857
0.640885 0.597905
0.647168 0.602930
0.653451 0.607930
0.659734 0.612907
0.666018 0.617860
0.672301 0.622788
0.678584 0.627691
0.684867 0.632570
0.691150 0.637424
0.697434 0.642253
0.703717 0.647056
0.710000 0.651834
0.716283 0.656586
0.722566 0.661312
0.728849 0.666012
0.735133 0.670686
0.741416 0.675333
0.747699 0.679953
0.753982 0.684547
0.760265 0.689114
0.766549 0.693653
0.772832 0.698165
0.779115 0.702650
0.785398 0.707107
0.791681 0.711536
0.797965 0.715936
0.804248 0.720309
0.810531 0.724653
0.816814 0.728969
0.823097 0.733255
0.829380 0.737513
0.835664 0.741742
0.841947 0.745941
0.848230 0.750111
0.854513 0.754251
0.860796 0.758362
0.867080 0.762443
0.873363 0.766493
0.879646 0.770513
0.885929 0.774503
0.892212 0.778462
0.898495 0.782391
0.904779 0.786288
0.911062 0.790155
0.917345 0.793990
0.923628 0.797794
0.929911 0.801567
0.936195 0.805308
0.942478 0.809017
0.948761 0.812694
0.955044 0.816339
0.961327 0.819952
0.967611 0.823533
0.973894 0.827081
0.980177 0.830596
0.986460 0.834078
0.992743 0.837528
0.999026 0.840945
1.005310 0.844328
1.011593 0.847678
1.017876 0.850994
1.024159 0.854277
1.030442 0.857527
1.036726 0.860742
1.043009 0.863923
1.049292 0.867071
1.055575 0.870184
1.061858 0.873262
1.068142 0.876307
1.074425 0.879316
1.080708 0.882291
1.086991 0.885231
1.093274 0.888136
1.099557 0.891007
1.105841 0.893841
1.112124 0.896641
1.118407 0.899405
1.124690 0.902134
1.130973 0.904827
1.137257 0.907484
1.143540 0.910106
1.149823 0.912692
1.156106 0.915241
1.162389 0.917755
1.168672 0.920232
1.174956 0.922673
1.181239 0.925077
1.187522 0.927445
1.193805 0.929776
1.200088 0.932071
1.206372 0.934329
1.212655 0.936550
1.218938 0.938734
1.225221 0.940881
1.231504 0.942991
1.237788 0.945063
1.244071 0.947098
1.250354 0.949096
1.256637 0.951057
1.262920 0.952979
1.269203 0.954865
1.275487 0.956712
1.281770 0.958522
1.288053 0.960294
1.294336 0.962028
1.300619 0.963724
1.306903 0.965382
1.313186 0.967001
1.319469 0.968583
1.325752 0.970127
1.332035 0.971632
1.338318 0.973099
1.344602 0.974527
1.350885 0.975917
1.357168 0.977268
1.363451 0.978581
1.369734 0.979855
1.376018 0.981091
1.382301 0.982287
1.388584 0.983445
1.394867 0.984564
1.401150 0.985645
1.407434 0.986686
1.413717 0.987688
1.420000 0.988652
1.426283 0.989576
1.432566 0.990461
1.438849 0.991308
1.445133 0.992115
1.451416 0.992883
1.457699 0.993611
1.463982 0.994301
1.470265 0.994951
1.476549 0.995562
1.482832 0.996134
1.489115 0.996666
1.495398 0.997159
1.501681 0.997613
1.507964 0.998027
1.514248 0.998402
1.520531 0.998737
1.526814 0.999033
1.533097 0.999289
1.539380 0.999507
1.545664 0.999684
1.551947 0.999822
1.558230 0.999921
1.564513 0.999980
1.570796 1.000000
1.577080 0.999980
1.583363 0.999921
1.589646 0.999822
1.595929 0.999684
1.602212 0.999507
1.608495 0.999289
1.614779 0.999033
1.621062 0.998737
1.627345 0.998402
1.633628 0.998027
1.639911 0.997613
1.646195 0.997159
1.652478 0.996666
1.658761 0.996134
1.665044 0.995562
1.671327 0.994951
1.677610 0.994301
1.683894 0.993611
1.690177 0.992883
1.696460 0.992115
1.702743 0.991308
1.709026 0.990461
1.715310 0.989576
1.721593 0.988652
1.727876 0.987688
1.734159 0.986686
1.740442 0.985645
1.746726 0.984564
1.753009 0.983445
1.759292 0.982287
1.765575 0.981091
1.771858 0.979855
1.778141 0.978581
1.784425 0.977268
1.790708 0.975917
1.796991 0.974527
1.803274 0.973099
1.809557 0.971632
1.815841 0.970127
1.822124 0.968583
1.828407 0.967001
1.834690 0.965382
1.840973 0.963724
1.847256 0.962028
1.853540 0.960294
1.859823 0.958522
1.866106 0.956712
1.872389 0.954865
1.878672 0.952979
1.884956 0.951057
1.891239 0.949096
1.897522 0.947098
1.903805 0.945063
1.910088 0.942991
1.916372 0.940881
1.922655 0.938734
1.928938 0.936550
1.935221 0.934329
1.941504 0.932071
1.947787 0.929776
1.954071 0.927445
1.960354 0.925077
1.966637 0.922673
1.972920 0.920232
1.979203 0.917755
1.985487 0.915241
1.991770 0.912692
1.998053 0.910106
2.004336 0.907484
2.010619 0.904827
2.016902 0.902134
2.023186 0.899405
2.029469 0.896641
2.035752 0.893841
2.042035 0.891007
2.048318 0.888136
2.054602 0.885231
2.060885 0.882291
2.067168 0.879316
2.073451 0.876307
2.079734 0.873262
2.086018 0.870184
2.092301 0.867071
2.098584 0.863923
2.104867 0.860742
2.111150 0.857527
2.117433 0.854277
2.123717 0.850994
2.130000 0.847678
2.136283 0.844328
2.142566 0.840945
2.148849 0.837528
2.155133 0.834078
2.161416 0.830596
2.167699 0.827081
2.173982 0.823533
2.180265 0.819952
2.186548 0.816339
2.192832 0.812694
2.199115 0.809017
2.205398 0.805308
2.211681 0.801567
2.217964 0.797794
2.224248 0.793990
2.230531 0.790155
2.236814 0.786288
2.243097 0.782391
2.249380 0.778462
2.255664 0.774503
2.261947 0.770513
2.268230 0.766493
2.274513 0.762443
2.280796 0.758362
2.287079 0.754251
2.293363 0.750111
2.299646 0.745941
2.305929 0.741742
2.312212 0.737513
2.318495 0.733255
2.324779 0.728969
2.331062 0.724653
2.337345 0.720309
2.343628 0.715936
2.349911 0.711536
2.356194 0.707107
2.362478 -0.702650
2.368761 -0.698165
2.375044 -0.693653
2.381327 -0.689114
2.387610 -0.684547
2.393894 -0.679953
2.400177 -0.675333
2.406460 -0.670686
2.412743 -0.666012
2.419026 -0.661312
2.425310 -0.656586
2.431593 -0.651834
2.437876 -0.647056
2.444159 -0.642253
2.450442 -0.637424
2.456725 -0.632570
2.463009 -0.627691
2.469292 -0.622788
2.475575 -0.617860
2.481858 -0.612907
2.488141 -0.607930
2.494425 -0.602930
2.500708 -0.597905
2.506991 -0.592857
2.513274 -0.587785
2.519557 -0.582690
2.525840 -0.577573
2.532124 -0.572432
2.538407 -0.567269
2.544690 -0.562083
2.550973 -0.556876
2.557256 -0.551646
2.563540 -0.546394
2.569823 -0.541121
2.576106 -0.535827
2.582389 -0.530511
2.588672 -0.525175
2.594956 -0.519817
2.601239 -0.514440
2.607522 -0.509041
2.613805 -0.503623
2.620088 -0.498185
2.626371 -0.492727
2.632655 -0.487250
2.638938 -0.481754
2.645221 -0.476238
2.651504 -0.470704
2.657787 -0.465151
2.664071 -0.459580
2.670354 -0.453990
2.676637 -0.448383
2.682920 -0.442758
2.689203 -0.437116
2.695486 -0.431456
2.701770 -0.425779
2.708053 -0.420086
2.714336 -0.414376
2.720619 -0.408649
2.726902 -0.402906
2.733186 -0.397148
2.739469 -0.391374
2.745752 -0.385584
2.752035 -0.379779
2.758318 -0.373959
2.764602 -0.368125
2.770885 -0.362275
2.777168 -0.356412
2.783451 -0.350534
2.789734 -0.344643
2.796017 -0.338738
2.802301 -0.332820
2.808584 -0.326888
2.814867 -0.320944
2.821150 -0.314987
2.827433 -0.309017
2.833717 -0.303035
2.840000 -0.297042
2.846283 -0.291036
2.852566 -0.285019
2.858849 -0.278991
2.865133 -0.272952
2.871416 -0.266902
2.877699 -0.260842
2.883982 -0.254771
2.890265 -0.248690
2.896548 -0.242599
2.902832 -0.236499
2.909115 -0.230389
2.915398 -0.224271
2.921681 -0.218143
2.927964 -0.212007
2.934248 -0.205863
2.940531 -0.199710
2.946814 -0.193549
2.953097 -0.187381
2.959380 -0.181206
2.965663 -0.175023
2.971947 -0.168833
2.978230 -0.162637
2.984513 -0.156434
2.990796 -0.150226
2.997079 -0.144011
3.003363 -0.137790
3.009646 -0.131564
3.015929 -0.125333
3.022212 -0.119097
3.028495 -0.112856
3.034779 -0.106611
3.041062 -0.100362
3.047345 -0.094108
3.053628 -0.087851
3.059911 -0.081591
3.066194 -0.075327
3.072478 -0.069060
3.078761 -0.062791
3.085044 -0.056519
3.091327 -0.050244
3.097610 -0.043968
3.103894 -0.037690
3.110177 -0.031411
3.116460 -0.025130
3.122743 -0.018848
3.129026 -0.012566
3.135309 -0.006283
3.141593 -0.000000


==> exB/I=40/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I40-3MOOD-Phi_VarSteS.dat <==
0.039270 0.039248
0.117810 0.117445
0.196350 0.194984
0.274889 0.271319
0.353429 0.345975
0.431969 0.418500
0.510509 0.488443
0.589049 0.555374
0.667588 0.618881
0.746128 0.678572
0.824668 0.734078
0.903208 0.785058
0.981748 0.831198
1.060288 0.872212
1.138827 0.907848
1.217367 0.937887
1.295907 0.962142
1.374447 0.980465
1.452987 0.992743
1.531526 0.998896
1.610066 0.998897
1.688606 0.992724
1.767146 0.980463
1.845686 0.962077
1.924226 0.937939
2.002765 0.907606
2.081305 0.872679
2.159845 0.830429
2.238385 0.787075
2.316925 0.658869
2.395464 -0.622077
2.474004 -0.595709
2.552544 -0.563825
2.631084 -0.485468
2.709624 -0.419385
2.788163 -0.345263
2.866703 -0.271108
2.945243 -0.194297
3.023783 -0.115939
3.102323 -0.040629


==> exB/I=40/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I40-3MOOD.txt <==
Conv=n
nRes=34
normRes=3.625071e-02
normRes=7.161645e-04
normRes=2.378252e-05
normRes=2.372679e-05
normRes=2.372679e-05
normRes=2.372679e-05
normRes=2.372679e-05
normRes=2.372679e-05
normRes=2.372679e-05
normRes=2.372679e-05
normRes=2.372679e-05
normRes=2.372679e-05
normRes=2.372679e-05
normRes=2.372679e-05
normRes=2.372679e-05
normRes=2.372679e-05
normRes=2.372679e-05
normRes=2.372679e-05
normRes=2.372679e-05
normRes=2.372679e-05
normRes=2.372679e-05
normRes=2.372679e-05
normRes=2.372679e-05
normRes=2.372679e-05
normRes=2.372679e-05
normRes=2.372679e-05
normRes=2.372679e-05
normRes=2.372679e-05
normRes=2.372679e-05
normRes=2.372679e-05
normRes=2.372679e-05
normRes=2.372679e-05
normRes=2.372679e-05
normRes=2.372679e-05
nG=1436
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=1
CellPDMap=1
CellPDMap=1
CellPDMap=2
CellPDMap=2
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
0.03924793316157813156
0.11744513894189996528
0.19498430335026445404
0.27131892982645389178
0.34597526305931708412
0.41849975038749698264
0.48844294916743630219
0.55537434877611469020
0.61888110900005088855
0.67857176551276843224
0.73407828089932203319
0.78505843368790839687
0.83119790864410592057
0.87221219218544820961
0.90784845986405193763
0.93788681178369337488
0.96214238073694191566
0.98046473584617466202
0.99274278034152696470
0.99889639539531371870
0.99889738989057430540
0.99272355555585722886
0.98046276542727262004
0.96207715528350890022
0.93793877962514193847
0.90760602920595623289
0.87267857711892449224
0.83042852283125334623
0.78707539922141267486
0.65886854336126343679
-0.62207696755086583362
-0.59570945804764363629
-0.56382521253910133918
-0.48546849554652127257
-0.41938456225343823114
-0.34526257152547318308
-0.27110764807285592237
-0.19429681099071674510
-0.11593908037529500332
-0.04062945508744645468
1.000
1.000
1.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.294
0.933
0.000
0.647
1.000
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.000
0.000
0.510
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933


==> exB/I=40/out_NLSfsolveV3_7MOODNew5210_Var0-P0/res-I40-3MOOD-CPD.dat <==
0.039270 5 1.000000 0.000000 0.000000
0.117810 5 1.000000 0.647000 0.000000
0.196350 5 1.000000 1.000000 0.000000
0.274889 5 0.000000 0.502000 0.000000
0.353429 5 0.000000 0.502000 0.000000
0.431969 5 0.000000 0.502000 0.000000
0.510509 5 0.000000 0.502000 0.000000
0.589049 5 0.000000 0.502000 0.000000
0.667588 5 0.000000 0.502000 0.000000
0.746128 5 0.000000 0.502000 0.000000
0.824668 5 0.000000 0.502000 0.000000
0.903208 5 0.000000 0.502000 0.000000
0.981748 5 0.000000 0.502000 0.000000
1.060288 5 0.000000 0.502000 0.000000
1.138827 5 0.000000 0.502000 0.000000
1.217367 5 0.000000 0.502000 0.000000
1.295907 5 0.000000 0.502000 0.000000
1.374447 5 0.000000 0.502000 0.000000
1.452987 5 0.000000 0.502000 0.000000
1.531526 5 0.000000 0.502000 0.000000
1.610066 5 0.000000 0.502000 0.000000
1.688606 5 0.000000 0.502000 0.000000
1.767146 5 0.000000 0.502000 0.000000
1.845686 5 0.000000 0.502000 0.000000
1.924226 5 0.000000 0.502000 0.000000
2.002765 5 0.000000 0.502000 0.000000
2.081305 5 0.000000 0.502000 0.000000
2.159845 5 0.000000 0.502000 0.000000
2.238385 1 0.000000 0.502000 0.000000
2.316925 1 0.000000 0.502000 0.000000
2.395464 1 0.000000 0.502000 0.000000
2.474004 2 0.000000 0.502000 0.000000
2.552544 2 0.000000 0.502000 0.000000
2.631084 5 0.000000 0.502000 0.000000
2.709624 5 0.000000 0.502000 0.000000
2.788163 5 0.000000 0.502000 0.000000
2.866703 5 0.000000 0.502000 0.000000
2.945243 5 0.000000 0.000000 1.000000
3.023783 5 0.294000 0.000000 0.510000
3.102323 5 0.933000 0.510000 0.933000


==> exB/I=40/out_NLSfsolveV3_7MOODNew5210_Var0-P0/res-I40-3MOOD-PhiError.dat <==
0.039270 0.00000179278045223108
0.117810 0.00006205127190019033
0.196350 0.00005588023253147445
0.274889 0.00005175953610742079
0.353429 0.00005284154317802825
0.431969 0.00005239112403637725
0.510509 0.00005271611800594656
0.589049 0.00005310206545938723
0.667588 0.00005373246484674521
0.746128 0.00005452746110157225
0.824668 0.00005550682119437322
0.903208 0.00005666985370045285
0.981748 0.00005801502799640534
1.060288 0.00005958242706449735
1.138827 0.00006132013858606289
1.217367 0.00006340790471515145
1.295907 0.00006550363275981130
1.374447 0.00006848163109096639
1.452987 0.00007045689717299908
1.531526 0.00007583785334097648
1.610066 0.00007484335808038978
1.688606 0.00008968168284273492
1.767146 0.00007045204999278631
1.845686 0.00013072908619304879
1.924226 0.00001144006326658786
2.002765 0.00030375079668198968
2.081305 0.00040680250641178528
2.159845 0.00082740084084931276
2.238385 0.00196029567980393615
2.316925 0.07526524435925330270
2.395464 0.05654932542300417087
2.474004 0.02322538341725433053
2.552544 0.00839776169752737278
2.631084 0.00302716973892142027
2.709624 0.00083242074190492676
2.788163 0.00076553307702226236
2.866703 0.00026304128970527918
2.945243 0.00074337259207951645
3.023783 0.00156810983850504126
3.102323 0.00137972914541575203


==> exB/I=40/out_NLSfsolveV3_7MOODNew5210_Var0-P0/res-I40-3MOOD-Phi_PhiExact.dat <==
0.000000 0.000000
0.006283 0.006283
0.012566 0.012566
0.018850 0.018848
0.025133 0.025130
0.031416 0.031411
0.037699 0.037690
0.043982 0.043968
0.050265 0.050244
0.056549 0.056519
0.062832 0.062791
0.069115 0.069060
0.075398 0.075327
0.081681 0.081591
0.087965 0.087851
0.094248 0.094108
0.100531 0.100362
0.106814 0.106611
0.113097 0.112856
0.119381 0.119097
0.125664 0.125333
0.131947 0.131564
0.138230 0.137790
0.144513 0.144011
0.150796 0.150226
0.157080 0.156434
0.163363 0.162637
0.169646 0.168833
0.175929 0.175023
0.182212 0.181206
0.188496 0.187381
0.194779 0.193549
0.201062 0.199710
0.207345 0.205863
0.213628 0.212007
0.219911 0.218143
0.226195 0.224271
0.232478 0.230389
0.238761 0.236499
0.245044 0.242599
0.251327 0.248690
0.257611 0.254771
0.263894 0.260842
0.270177 0.266902
0.276460 0.272952
0.282743 0.278991
0.289027 0.285019
0.295310 0.291036
0.301593 0.297042
0.307876 0.303035
0.314159 0.309017
0.320442 0.314987
0.326726 0.320944
0.333009 0.326888
0.339292 0.332820
0.345575 0.338738
0.351858 0.344643
0.358142 0.350534
0.364425 0.356412
0.370708 0.362275
0.376991 0.368125
0.383274 0.373959
0.389557 0.379779
0.395841 0.385584
0.402124 0.391374
0.408407 0.397148
0.414690 0.402906
0.420973 0.408649
0.427257 0.414376
0.433540 0.420086
0.439823 0.425779
0.446106 0.431456
0.452389 0.437116
0.458673 0.442758
0.464956 0.448383
0.471239 0.453990
0.477522 0.459580
0.483805 0.465151
0.490088 0.470704
0.496372 0.476238
0.502655 0.481754
0.508938 0.487250
0.515221 0.492727
0.521504 0.498185
0.527788 0.503623
0.534071 0.509041
0.540354 0.514440
0.546637 0.519817
0.552920 0.525175
0.559203 0.530511
0.565487 0.535827
0.571770 0.541121
0.578053 0.546394
0.584336 0.551646
0.590619 0.556876
0.596903 0.562083
0.603186 0.567269
0.609469 0.572432
0.615752 0.577573
0.622035 0.582690
0.628319 0.587785
0.634602 0.592857
0.640885 0.597905
0.647168 0.602930
0.653451 0.607930
0.659734 0.612907
0.666018 0.617860
0.672301 0.622788
0.678584 0.627691
0.684867 0.632570
0.691150 0.637424
0.697434 0.642253
0.703717 0.647056
0.710000 0.651834
0.716283 0.656586
0.722566 0.661312
0.728849 0.666012
0.735133 0.670686
0.741416 0.675333
0.747699 0.679953
0.753982 0.684547
0.760265 0.689114
0.766549 0.693653
0.772832 0.698165
0.779115 0.702650
0.785398 0.707107
0.791681 0.711536
0.797965 0.715936
0.804248 0.720309
0.810531 0.724653
0.816814 0.728969
0.823097 0.733255
0.829380 0.737513
0.835664 0.741742
0.841947 0.745941
0.848230 0.750111
0.854513 0.754251
0.860796 0.758362
0.867080 0.762443
0.873363 0.766493
0.879646 0.770513
0.885929 0.774503
0.892212 0.778462
0.898495 0.782391
0.904779 0.786288
0.911062 0.790155
0.917345 0.793990
0.923628 0.797794
0.929911 0.801567
0.936195 0.805308
0.942478 0.809017
0.948761 0.812694
0.955044 0.816339
0.961327 0.819952
0.967611 0.823533
0.973894 0.827081
0.980177 0.830596
0.986460 0.834078
0.992743 0.837528
0.999026 0.840945
1.005310 0.844328
1.011593 0.847678
1.017876 0.850994
1.024159 0.854277
1.030442 0.857527
1.036726 0.860742
1.043009 0.863923
1.049292 0.867071
1.055575 0.870184
1.061858 0.873262
1.068142 0.876307
1.074425 0.879316
1.080708 0.882291
1.086991 0.885231
1.093274 0.888136
1.099557 0.891007
1.105841 0.893841
1.112124 0.896641
1.118407 0.899405
1.124690 0.902134
1.130973 0.904827
1.137257 0.907484
1.143540 0.910106
1.149823 0.912692
1.156106 0.915241
1.162389 0.917755
1.168672 0.920232
1.174956 0.922673
1.181239 0.925077
1.187522 0.927445
1.193805 0.929776
1.200088 0.932071
1.206372 0.934329
1.212655 0.936550
1.218938 0.938734
1.225221 0.940881
1.231504 0.942991
1.237788 0.945063
1.244071 0.947098
1.250354 0.949096
1.256637 0.951057
1.262920 0.952979
1.269203 0.954865
1.275487 0.956712
1.281770 0.958522
1.288053 0.960294
1.294336 0.962028
1.300619 0.963724
1.306903 0.965382
1.313186 0.967001
1.319469 0.968583
1.325752 0.970127
1.332035 0.971632
1.338318 0.973099
1.344602 0.974527
1.350885 0.975917
1.357168 0.977268
1.363451 0.978581
1.369734 0.979855
1.376018 0.981091
1.382301 0.982287
1.388584 0.983445
1.394867 0.984564
1.401150 0.985645
1.407434 0.986686
1.413717 0.987688
1.420000 0.988652
1.426283 0.989576
1.432566 0.990461
1.438849 0.991308
1.445133 0.992115
1.451416 0.992883
1.457699 0.993611
1.463982 0.994301
1.470265 0.994951
1.476549 0.995562
1.482832 0.996134
1.489115 0.996666
1.495398 0.997159
1.501681 0.997613
1.507964 0.998027
1.514248 0.998402
1.520531 0.998737
1.526814 0.999033
1.533097 0.999289
1.539380 0.999507
1.545664 0.999684
1.551947 0.999822
1.558230 0.999921
1.564513 0.999980
1.570796 1.000000
1.577080 0.999980
1.583363 0.999921
1.589646 0.999822
1.595929 0.999684
1.602212 0.999507
1.608495 0.999289
1.614779 0.999033
1.621062 0.998737
1.627345 0.998402
1.633628 0.998027
1.639911 0.997613
1.646195 0.997159
1.652478 0.996666
1.658761 0.996134
1.665044 0.995562
1.671327 0.994951
1.677610 0.994301
1.683894 0.993611
1.690177 0.992883
1.696460 0.992115
1.702743 0.991308
1.709026 0.990461
1.715310 0.989576
1.721593 0.988652
1.727876 0.987688
1.734159 0.986686
1.740442 0.985645
1.746726 0.984564
1.753009 0.983445
1.759292 0.982287
1.765575 0.981091
1.771858 0.979855
1.778141 0.978581
1.784425 0.977268
1.790708 0.975917
1.796991 0.974527
1.803274 0.973099
1.809557 0.971632
1.815841 0.970127
1.822124 0.968583
1.828407 0.967001
1.834690 0.965382
1.840973 0.963724
1.847256 0.962028
1.853540 0.960294
1.859823 0.958522
1.866106 0.956712
1.872389 0.954865
1.878672 0.952979
1.884956 0.951057
1.891239 0.949096
1.897522 0.947098
1.903805 0.945063
1.910088 0.942991
1.916372 0.940881
1.922655 0.938734
1.928938 0.936550
1.935221 0.934329
1.941504 0.932071
1.947787 0.929776
1.954071 0.927445
1.960354 0.925077
1.966637 0.922673
1.972920 0.920232
1.979203 0.917755
1.985487 0.915241
1.991770 0.912692
1.998053 0.910106
2.004336 0.907484
2.010619 0.904827
2.016902 0.902134
2.023186 0.899405
2.029469 0.896641
2.035752 0.893841
2.042035 0.891007
2.048318 0.888136
2.054602 0.885231
2.060885 0.882291
2.067168 0.879316
2.073451 0.876307
2.079734 0.873262
2.086018 0.870184
2.092301 0.867071
2.098584 0.863923
2.104867 0.860742
2.111150 0.857527
2.117433 0.854277
2.123717 0.850994
2.130000 0.847678
2.136283 0.844328
2.142566 0.840945
2.148849 0.837528
2.155133 0.834078
2.161416 0.830596
2.167699 0.827081
2.173982 0.823533
2.180265 0.819952
2.186548 0.816339
2.192832 0.812694
2.199115 0.809017
2.205398 0.805308
2.211681 0.801567
2.217964 0.797794
2.224248 0.793990
2.230531 0.790155
2.236814 0.786288
2.243097 0.782391
2.249380 0.778462
2.255664 0.774503
2.261947 0.770513
2.268230 0.766493
2.274513 0.762443
2.280796 0.758362
2.287079 0.754251
2.293363 0.750111
2.299646 0.745941
2.305929 0.741742
2.312212 0.737513
2.318495 0.733255
2.324779 0.728969
2.331062 0.724653
2.337345 0.720309
2.343628 0.715936
2.349911 0.711536
2.356194 0.707107
2.362478 -0.702650
2.368761 -0.698165
2.375044 -0.693653
2.381327 -0.689114
2.387610 -0.684547
2.393894 -0.679953
2.400177 -0.675333
2.406460 -0.670686
2.412743 -0.666012
2.419026 -0.661312
2.425310 -0.656586
2.431593 -0.651834
2.437876 -0.647056
2.444159 -0.642253
2.450442 -0.637424
2.456725 -0.632570
2.463009 -0.627691
2.469292 -0.622788
2.475575 -0.617860
2.481858 -0.612907
2.488141 -0.607930
2.494425 -0.602930
2.500708 -0.597905
2.506991 -0.592857
2.513274 -0.587785
2.519557 -0.582690
2.525840 -0.577573
2.532124 -0.572432
2.538407 -0.567269
2.544690 -0.562083
2.550973 -0.556876
2.557256 -0.551646
2.563540 -0.546394
2.569823 -0.541121
2.576106 -0.535827
2.582389 -0.530511
2.588672 -0.525175
2.594956 -0.519817
2.601239 -0.514440
2.607522 -0.509041
2.613805 -0.503623
2.620088 -0.498185
2.626371 -0.492727
2.632655 -0.487250
2.638938 -0.481754
2.645221 -0.476238
2.651504 -0.470704
2.657787 -0.465151
2.664071 -0.459580
2.670354 -0.453990
2.676637 -0.448383
2.682920 -0.442758
2.689203 -0.437116
2.695486 -0.431456
2.701770 -0.425779
2.708053 -0.420086
2.714336 -0.414376
2.720619 -0.408649
2.726902 -0.402906
2.733186 -0.397148
2.739469 -0.391374
2.745752 -0.385584
2.752035 -0.379779
2.758318 -0.373959
2.764602 -0.368125
2.770885 -0.362275
2.777168 -0.356412
2.783451 -0.350534
2.789734 -0.344643
2.796017 -0.338738
2.802301 -0.332820
2.808584 -0.326888
2.814867 -0.320944
2.821150 -0.314987
2.827433 -0.309017
2.833717 -0.303035
2.840000 -0.297042
2.846283 -0.291036
2.852566 -0.285019
2.858849 -0.278991
2.865133 -0.272952
2.871416 -0.266902
2.877699 -0.260842
2.883982 -0.254771
2.890265 -0.248690
2.896548 -0.242599
2.902832 -0.236499
2.909115 -0.230389
2.915398 -0.224271
2.921681 -0.218143
2.927964 -0.212007
2.934248 -0.205863
2.940531 -0.199710
2.946814 -0.193549
2.953097 -0.187381
2.959380 -0.181206
2.965663 -0.175023
2.971947 -0.168833
2.978230 -0.162637
2.984513 -0.156434
2.990796 -0.150226
2.997079 -0.144011
3.003363 -0.137790
3.009646 -0.131564
3.015929 -0.125333
3.022212 -0.119097
3.028495 -0.112856
3.034779 -0.106611
3.041062 -0.100362
3.047345 -0.094108
3.053628 -0.087851
3.059911 -0.081591
3.066194 -0.075327
3.072478 -0.069060
3.078761 -0.062791
3.085044 -0.056519
3.091327 -0.050244
3.097610 -0.043968
3.103894 -0.037690
3.110177 -0.031411
3.116460 -0.025130
3.122743 -0.018848
3.129026 -0.012566
3.135309 -0.006283
3.141593 -0.000000


==> exB/I=40/out_NLSfsolveV3_7MOODNew5210_Var0-P0/res-I40-3MOOD-Phi_VarSteS.dat <==
0.039270 0.039248
0.117810 0.117445
0.196350 0.194984
0.274889 0.271319
0.353429 0.345975
0.431969 0.418500
0.510509 0.488443
0.589049 0.555374
0.667588 0.618881
0.746128 0.678572
0.824668 0.734078
0.903208 0.785058
0.981748 0.831198
1.060288 0.872212
1.138827 0.907848
1.217367 0.937887
1.295907 0.962142
1.374447 0.980465
1.452987 0.992743
1.531526 0.998896
1.610066 0.998897
1.688606 0.992724
1.767146 0.980463
1.845686 0.962077
1.924226 0.937939
2.002765 0.907606
2.081305 0.872679
2.159845 0.830429
2.238385 0.787075
2.316925 0.658869
2.395464 -0.622077
2.474004 -0.595709
2.552544 -0.563825
2.631084 -0.485468
2.709624 -0.419385
2.788163 -0.345263
2.866703 -0.271108
2.945243 -0.194297
3.023783 -0.115939
3.102323 -0.040629


==> exB/I=40/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/Titles-I40.txt <==
res-I40-1MOOD
res-I40-2MOOD
res-I40-3MOOD
res-I40-4DS


==> exB/I=40/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I40-4DS-CPD.dat <==
0.039270 5 1.000000 0.000000 0.000000
0.117810 5 1.000000 0.647000 0.000000
0.196350 5 1.000000 1.000000 0.000000
0.274889 5 0.000000 0.502000 0.000000
0.353429 5 0.000000 0.502000 0.000000
0.431969 5 0.000000 0.502000 0.000000
0.510509 5 0.000000 0.502000 0.000000
0.589049 5 0.000000 0.502000 0.000000
0.667588 5 0.000000 0.502000 0.000000
0.746128 5 0.000000 0.502000 0.000000
0.824668 5 0.000000 0.502000 0.000000
0.903208 5 0.000000 0.502000 0.000000
0.981748 5 0.000000 0.502000 0.000000
1.060288 5 0.000000 0.502000 0.000000
1.138827 5 0.000000 0.502000 0.000000
1.217367 5 0.000000 0.502000 0.000000
1.295907 5 0.000000 0.502000 0.000000
1.374447 5 0.000000 0.502000 0.000000
1.452987 5 0.000000 0.502000 0.000000
1.531526 5 0.000000 0.502000 0.000000
1.610066 5 0.000000 0.502000 0.000000
1.688606 5 0.000000 0.502000 0.000000
1.767146 5 0.000000 0.502000 0.000000
1.845686 5 0.000000 0.502000 0.000000
1.924226 5 0.000000 0.502000 0.000000
2.002765 5 0.000000 0.000000 1.000000
2.081305 5 0.294000 0.000000 0.510000
2.159845 5 0.933000 0.510000 0.933000
2.238385 5 0.933000 0.510000 0.933000
2.316925 5 0.933000 0.510000 0.933000
2.395464 5 1.000000 0.000000 0.000000
2.474004 5 1.000000 0.000000 0.000000
2.552544 5 1.000000 0.000000 0.000000
2.631084 5 1.000000 0.000000 0.000000
2.709624 5 1.000000 0.647000 0.000000
2.788163 5 1.000000 1.000000 0.000000
2.866703 5 0.000000 0.502000 0.000000
2.945243 5 0.000000 0.000000 1.000000
3.023783 5 0.294000 0.000000 0.510000
3.102323 5 0.933000 0.510000 0.933000


==> exB/I=40/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I40-4DS-PhiError.dat <==
0.039270 0.00000000694653898292
0.117810 0.00000001121076140254
0.196350 0.00000000539978653458
0.274889 0.00000000368236446890
0.353429 0.00000000352501378087
0.431969 0.00000000333143773679
0.510509 0.00000000311592174285
0.589049 0.00000000297620017520
0.667588 0.00000000290497292887
0.746128 0.00000000287579404734
0.824668 0.00000000287200618843
0.903208 0.00000000288595680686
0.981748 0.00000000290835489025
1.060288 0.00000000294255453337
1.138827 0.00000000296719315784
1.217367 0.00000000302196601076
1.295907 0.00000000300799518627
1.374447 0.00000000314673387347
1.452987 0.00000000292937440971
1.531526 0.00000000350767581647
1.610066 0.00000000228286356485
1.688606 0.00000000510303532764
1.767146 0.00000000123564869448
1.845686 0.00000001324979903572
1.924226 0.00000001959958129127
2.002765 0.00000006095406535067
2.081305 0.00000006117476358813
2.159845 0.00000044576681867969
2.238385 0.00040595097568463245
2.316925 0.16162577304825243019
2.395464 0.16218964044505623789
2.474004 0.00015707258201780316
2.552544 0.00000036216862231431
2.631084 0.00000000525526860917
2.709624 0.00000000170373248842
2.788163 0.00000000586347587150
2.866703 0.00000000406320915802
2.945243 0.00000000713686762466
3.023783 0.00000001484253052408
3.102323 0.00000000996798924652


==> exB/I=40/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I40-4DS-Phi_PhiExact.dat <==
0.000000 0.000000
0.006283 0.006283
0.012566 0.012566
0.018850 0.018848
0.025133 0.025130
0.031416 0.031411
0.037699 0.037690
0.043982 0.043968
0.050265 0.050244
0.056549 0.056519
0.062832 0.062791
0.069115 0.069060
0.075398 0.075327
0.081681 0.081591
0.087965 0.087851
0.094248 0.094108
0.100531 0.100362
0.106814 0.106611
0.113097 0.112856
0.119381 0.119097
0.125664 0.125333
0.131947 0.131564
0.138230 0.137790
0.144513 0.144011
0.150796 0.150226
0.157080 0.156434
0.163363 0.162637
0.169646 0.168833
0.175929 0.175023
0.182212 0.181206
0.188496 0.187381
0.194779 0.193549
0.201062 0.199710
0.207345 0.205863
0.213628 0.212007
0.219911 0.218143
0.226195 0.224271
0.232478 0.230389
0.238761 0.236499
0.245044 0.242599
0.251327 0.248690
0.257611 0.254771
0.263894 0.260842
0.270177 0.266902
0.276460 0.272952
0.282743 0.278991
0.289027 0.285019
0.295310 0.291036
0.301593 0.297042
0.307876 0.303035
0.314159 0.309017
0.320442 0.314987
0.326726 0.320944
0.333009 0.326888
0.339292 0.332820
0.345575 0.338738
0.351858 0.344643
0.358142 0.350534
0.364425 0.356412
0.370708 0.362275
0.376991 0.368125
0.383274 0.373959
0.389557 0.379779
0.395841 0.385584
0.402124 0.391374
0.408407 0.397148
0.414690 0.402906
0.420973 0.408649
0.427257 0.414376
0.433540 0.420086
0.439823 0.425779
0.446106 0.431456
0.452389 0.437116
0.458673 0.442758
0.464956 0.448383
0.471239 0.453990
0.477522 0.459580
0.483805 0.465151
0.490088 0.470704
0.496372 0.476238
0.502655 0.481754
0.508938 0.487250
0.515221 0.492727
0.521504 0.498185
0.527788 0.503623
0.534071 0.509041
0.540354 0.514440
0.546637 0.519817
0.552920 0.525175
0.559203 0.530511
0.565487 0.535827
0.571770 0.541121
0.578053 0.546394
0.584336 0.551646
0.590619 0.556876
0.596903 0.562083
0.603186 0.567269
0.609469 0.572432
0.615752 0.577573
0.622035 0.582690
0.628319 0.587785
0.634602 0.592857
0.640885 0.597905
0.647168 0.602930
0.653451 0.607930
0.659734 0.612907
0.666018 0.617860
0.672301 0.622788
0.678584 0.627691
0.684867 0.632570
0.691150 0.637424
0.697434 0.642253
0.703717 0.647056
0.710000 0.651834
0.716283 0.656586
0.722566 0.661312
0.728849 0.666012
0.735133 0.670686
0.741416 0.675333
0.747699 0.679953
0.753982 0.684547
0.760265 0.689114
0.766549 0.693653
0.772832 0.698165
0.779115 0.702650
0.785398 0.707107
0.791681 0.711536
0.797965 0.715936
0.804248 0.720309
0.810531 0.724653
0.816814 0.728969
0.823097 0.733255
0.829380 0.737513
0.835664 0.741742
0.841947 0.745941
0.848230 0.750111
0.854513 0.754251
0.860796 0.758362
0.867080 0.762443
0.873363 0.766493
0.879646 0.770513
0.885929 0.774503
0.892212 0.778462
0.898495 0.782391
0.904779 0.786288
0.911062 0.790155
0.917345 0.793990
0.923628 0.797794
0.929911 0.801567
0.936195 0.805308
0.942478 0.809017
0.948761 0.812694
0.955044 0.816339
0.961327 0.819952
0.967611 0.823533
0.973894 0.827081
0.980177 0.830596
0.986460 0.834078
0.992743 0.837528
0.999026 0.840945
1.005310 0.844328
1.011593 0.847678
1.017876 0.850994
1.024159 0.854277
1.030442 0.857527
1.036726 0.860742
1.043009 0.863923
1.049292 0.867071
1.055575 0.870184
1.061858 0.873262
1.068142 0.876307
1.074425 0.879316
1.080708 0.882291
1.086991 0.885231
1.093274 0.888136
1.099557 0.891007
1.105841 0.893841
1.112124 0.896641
1.118407 0.899405
1.124690 0.902134
1.130973 0.904827
1.137257 0.907484
1.143540 0.910106
1.149823 0.912692
1.156106 0.915241
1.162389 0.917755
1.168672 0.920232
1.174956 0.922673
1.181239 0.925077
1.187522 0.927445
1.193805 0.929776
1.200088 0.932071
1.206372 0.934329
1.212655 0.936550
1.218938 0.938734
1.225221 0.940881
1.231504 0.942991
1.237788 0.945063
1.244071 0.947098
1.250354 0.949096
1.256637 0.951057
1.262920 0.952979
1.269203 0.954865
1.275487 0.956712
1.281770 0.958522
1.288053 0.960294
1.294336 0.962028
1.300619 0.963724
1.306903 0.965382
1.313186 0.967001
1.319469 0.968583
1.325752 0.970127
1.332035 0.971632
1.338318 0.973099
1.344602 0.974527
1.350885 0.975917
1.357168 0.977268
1.363451 0.978581
1.369734 0.979855
1.376018 0.981091
1.382301 0.982287
1.388584 0.983445
1.394867 0.984564
1.401150 0.985645
1.407434 0.986686
1.413717 0.987688
1.420000 0.988652
1.426283 0.989576
1.432566 0.990461
1.438849 0.991308
1.445133 0.992115
1.451416 0.992883
1.457699 0.993611
1.463982 0.994301
1.470265 0.994951
1.476549 0.995562
1.482832 0.996134
1.489115 0.996666
1.495398 0.997159
1.501681 0.997613
1.507964 0.998027
1.514248 0.998402
1.520531 0.998737
1.526814 0.999033
1.533097 0.999289
1.539380 0.999507
1.545664 0.999684
1.551947 0.999822
1.558230 0.999921
1.564513 0.999980
1.570796 1.000000
1.577080 0.999980
1.583363 0.999921
1.589646 0.999822
1.595929 0.999684
1.602212 0.999507
1.608495 0.999289
1.614779 0.999033
1.621062 0.998737
1.627345 0.998402
1.633628 0.998027
1.639911 0.997613
1.646195 0.997159
1.652478 0.996666
1.658761 0.996134
1.665044 0.995562
1.671327 0.994951
1.677610 0.994301
1.683894 0.993611
1.690177 0.992883
1.696460 0.992115
1.702743 0.991308
1.709026 0.990461
1.715310 0.989576
1.721593 0.988652
1.727876 0.987688
1.734159 0.986686
1.740442 0.985645
1.746726 0.984564
1.753009 0.983445
1.759292 0.982287
1.765575 0.981091
1.771858 0.979855
1.778141 0.978581
1.784425 0.977268
1.790708 0.975917
1.796991 0.974527
1.803274 0.973099
1.809557 0.971632
1.815841 0.970127
1.822124 0.968583
1.828407 0.967001
1.834690 0.965382
1.840973 0.963724
1.847256 0.962028
1.853540 0.960294
1.859823 0.958522
1.866106 0.956712
1.872389 0.954865
1.878672 0.952979
1.884956 0.951057
1.891239 0.949096
1.897522 0.947098
1.903805 0.945063
1.910088 0.942991
1.916372 0.940881
1.922655 0.938734
1.928938 0.936550
1.935221 0.934329
1.941504 0.932071
1.947787 0.929776
1.954071 0.927445
1.960354 0.925077
1.966637 0.922673
1.972920 0.920232
1.979203 0.917755
1.985487 0.915241
1.991770 0.912692
1.998053 0.910106
2.004336 0.907484
2.010619 0.904827
2.016902 0.902134
2.023186 0.899405
2.029469 0.896641
2.035752 0.893841
2.042035 0.891007
2.048318 0.888136
2.054602 0.885231
2.060885 0.882291
2.067168 0.879316
2.073451 0.876307
2.079734 0.873262
2.086018 0.870184
2.092301 0.867071
2.098584 0.863923
2.104867 0.860742
2.111150 0.857527
2.117433 0.854277
2.123717 0.850994
2.130000 0.847678
2.136283 0.844328
2.142566 0.840945
2.148849 0.837528
2.155133 0.834078
2.161416 0.830596
2.167699 0.827081
2.173982 0.823533
2.180265 0.819952
2.186548 0.816339
2.192832 0.812694
2.199115 0.809017
2.205398 0.805308
2.211681 0.801567
2.217964 0.797794
2.224248 0.793990
2.230531 0.790155
2.236814 0.786288
2.243097 0.782391
2.249380 0.778462
2.255664 0.774503
2.261947 0.770513
2.268230 0.766493
2.274513 0.762443
2.280796 0.758362
2.287079 0.754251
2.293363 0.750111
2.299646 0.745941
2.305929 0.741742
2.312212 0.737513
2.318495 0.733255
2.324779 0.728969
2.331062 0.724653
2.337345 0.720309
2.343628 0.715936
2.349911 0.711536
2.356194 0.707107
2.362478 -0.702650
2.368761 -0.698165
2.375044 -0.693653
2.381327 -0.689114
2.387610 -0.684547
2.393894 -0.679953
2.400177 -0.675333
2.406460 -0.670686
2.412743 -0.666012
2.419026 -0.661312
2.425310 -0.656586
2.431593 -0.651834
2.437876 -0.647056
2.444159 -0.642253
2.450442 -0.637424
2.456725 -0.632570
2.463009 -0.627691
2.469292 -0.622788
2.475575 -0.617860
2.481858 -0.612907
2.488141 -0.607930
2.494425 -0.602930
2.500708 -0.597905
2.506991 -0.592857
2.513274 -0.587785
2.519557 -0.582690
2.525840 -0.577573
2.532124 -0.572432
2.538407 -0.567269
2.544690 -0.562083
2.550973 -0.556876
2.557256 -0.551646
2.563540 -0.546394
2.569823 -0.541121
2.576106 -0.535827
2.582389 -0.530511
2.588672 -0.525175
2.594956 -0.519817
2.601239 -0.514440
2.607522 -0.509041
2.613805 -0.503623
2.620088 -0.498185
2.626371 -0.492727
2.632655 -0.487250
2.638938 -0.481754
2.645221 -0.476238
2.651504 -0.470704
2.657787 -0.465151
2.664071 -0.459580
2.670354 -0.453990
2.676637 -0.448383
2.682920 -0.442758
2.689203 -0.437116
2.695486 -0.431456
2.701770 -0.425779
2.708053 -0.420086
2.714336 -0.414376
2.720619 -0.408649
2.726902 -0.402906
2.733186 -0.397148
2.739469 -0.391374
2.745752 -0.385584
2.752035 -0.379779
2.758318 -0.373959
2.764602 -0.368125
2.770885 -0.362275
2.777168 -0.356412
2.783451 -0.350534
2.789734 -0.344643
2.796017 -0.338738
2.802301 -0.332820
2.808584 -0.326888
2.814867 -0.320944
2.821150 -0.314987
2.827433 -0.309017
2.833717 -0.303035
2.840000 -0.297042
2.846283 -0.291036
2.852566 -0.285019
2.858849 -0.278991
2.865133 -0.272952
2.871416 -0.266902
2.877699 -0.260842
2.883982 -0.254771
2.890265 -0.248690
2.896548 -0.242599
2.902832 -0.236499
2.909115 -0.230389
2.915398 -0.224271
2.921681 -0.218143
2.927964 -0.212007
2.934248 -0.205863
2.940531 -0.199710
2.946814 -0.193549
2.953097 -0.187381
2.959380 -0.181206
2.965663 -0.175023
2.971947 -0.168833
2.978230 -0.162637
2.984513 -0.156434
2.990796 -0.150226
2.997079 -0.144011
3.003363 -0.137790
3.009646 -0.131564
3.015929 -0.125333
3.022212 -0.119097
3.028495 -0.112856
3.034779 -0.106611
3.041062 -0.100362
3.047345 -0.094108
3.053628 -0.087851
3.059911 -0.081591
3.066194 -0.075327
3.072478 -0.069060
3.078761 -0.062791
3.085044 -0.056519
3.091327 -0.050244
3.097610 -0.043968
3.103894 -0.037690
3.110177 -0.031411
3.116460 -0.025130
3.122743 -0.018848
3.129026 -0.012566
3.135309 -0.006283
3.141593 -0.000000


==> exB/I=40/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I40-4DS-Phi_VarSteS.dat <==
0.039270 0.039250
0.117810 0.117507
0.196350 0.195040
0.274889 0.271371
0.353429 0.346028
0.431969 0.418552
0.510509 0.488496
0.589049 0.555427
0.667588 0.618935
0.746128 0.678626
0.824668 0.734134
0.903208 0.785115
0.981748 0.831256
1.060288 0.872272
1.138827 0.907910
1.217367 0.937950
1.295907 0.962208
1.374447 0.980533
1.452987 0.992813
1.531526 0.998972
1.610066 0.998972
1.688606 0.992813
1.767146 0.980533
1.845686 0.962208
1.924226 0.937950
2.002765 0.907910
2.081305 0.872272
2.159845 0.831255
2.238385 0.784709
2.316925 0.572508
2.395464 -0.516437
2.474004 -0.619092
2.552544 -0.555428
2.631084 -0.488496
2.709624 -0.418552
2.788163 -0.346028
2.866703 -0.271371
2.945243 -0.195040
3.023783 -0.117507
3.102323 -0.039250


==> exB/I=40/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I40-4DS.txt <==
Conv=n
nRes=12
normRes=5.630156e-02
normRes=1.648219e-03
normRes=1.609602e-06
normRes=5.801045e-11
normRes=5.798882e-11
normRes=5.798882e-11
normRes=5.798882e-11
normRes=5.798882e-11
normRes=5.798882e-11
normRes=5.798882e-11
normRes=5.798882e-11
normRes=5.798882e-11
nG=534
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
0.03924973288856934556
0.11750717900303875307
0.19504017818300939391
0.27137068568019684367
0.34602810107748133150
0.41855213818009562310
0.48849566216952050590
0.55542744786537390222
0.61893483855992470488
0.67862629009807595715
0.73413378484851021799
0.78511510065565204286
0.83125592076374743566
0.87227177166995817359
0.90790977703544484267
0.93795021666644251557
0.96220788136170654070
0.98053321433053175493
0.99281323430932555407
0.99897222974097887871
0.99897223096579113033
0.99281323213566463615
0.98053321871291410083
0.96220787111990291329
0.93795023928798981760
0.90790971904857287189
0.87227183578727629509
0.83125547790528397929
0.78470915256592410625
0.57250801467226430930
-0.51643665252881376659
-0.61909191404691576999
-0.55542781301019628071
-0.48849566003017408367
-0.41855213980780081595
-0.34602809873901957394
-0.27137068529935204353
-0.19504017644592863689
-0.11750717537126952050
-0.03924973591001994916
1.000
1.000
1.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.294
0.933
0.933
0.933
1.000
1.000
1.000
1.000
1.000
1.000
0.000
0.000
0.294
0.933
0.000
0.647
1.000
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.000
0.000
0.510
0.510
0.510
0.000
0.000
0.000
0.000
0.647
1.000
0.502
0.000
0.000
0.510
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933
0.933
0.933
0.000
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933


==> exB/I=40/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/res-I40-4DS-CPD.dat <==
0.039270 5 1.000000 0.000000 0.000000
0.117810 5 1.000000 0.647000 0.000000
0.196350 5 1.000000 1.000000 0.000000
0.274889 5 0.000000 0.502000 0.000000
0.353429 5 0.000000 0.502000 0.000000
0.431969 5 0.000000 0.502000 0.000000
0.510509 5 0.000000 0.502000 0.000000
0.589049 5 0.000000 0.502000 0.000000
0.667588 5 0.000000 0.502000 0.000000
0.746128 5 0.000000 0.502000 0.000000
0.824668 5 0.000000 0.502000 0.000000
0.903208 5 0.000000 0.502000 0.000000
0.981748 5 0.000000 0.502000 0.000000
1.060288 5 0.000000 0.502000 0.000000
1.138827 5 0.000000 0.502000 0.000000
1.217367 5 0.000000 0.502000 0.000000
1.295907 5 0.000000 0.502000 0.000000
1.374447 5 0.000000 0.502000 0.000000
1.452987 5 0.000000 0.502000 0.000000
1.531526 5 0.000000 0.502000 0.000000
1.610066 5 0.000000 0.502000 0.000000
1.688606 5 0.000000 0.502000 0.000000
1.767146 5 0.000000 0.502000 0.000000
1.845686 5 0.000000 0.502000 0.000000
1.924226 5 0.000000 0.502000 0.000000
2.002765 5 0.000000 0.000000 1.000000
2.081305 5 0.294000 0.000000 0.510000
2.159845 5 0.933000 0.510000 0.933000
2.238385 5 0.933000 0.510000 0.933000
2.316925 5 0.933000 0.510000 0.933000
2.395464 5 1.000000 0.000000 0.000000
2.474004 5 1.000000 0.000000 0.000000
2.552544 5 1.000000 0.000000 0.000000
2.631084 5 1.000000 0.000000 0.000000
2.709624 5 1.000000 0.647000 0.000000
2.788163 5 1.000000 1.000000 0.000000
2.866703 5 0.000000 0.502000 0.000000
2.945243 5 0.000000 0.000000 1.000000
3.023783 5 0.294000 0.000000 0.510000
3.102323 5 0.933000 0.510000 0.933000


==> exB/I=40/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/res-I40-4DS-PhiError.dat <==
0.039270 0.00000000694653898292
0.117810 0.00000001121076140254
0.196350 0.00000000539978653458
0.274889 0.00000000368236446890
0.353429 0.00000000352501378087
0.431969 0.00000000333143773679
0.510509 0.00000000311592174285
0.589049 0.00000000297620017520
0.667588 0.00000000290497292887
0.746128 0.00000000287579404734
0.824668 0.00000000287200618843
0.903208 0.00000000288595680686
0.981748 0.00000000290835489025
1.060288 0.00000000294255453337
1.138827 0.00000000296719315784
1.217367 0.00000000302196601076
1.295907 0.00000000300799518627
1.374447 0.00000000314673387347
1.452987 0.00000000292937440971
1.531526 0.00000000350767581647
1.610066 0.00000000228286356485
1.688606 0.00000000510303532764
1.767146 0.00000000123564869448
1.845686 0.00000001324979903572
1.924226 0.00000001959958129127
2.002765 0.00000006095406535067
2.081305 0.00000006117476358813
2.159845 0.00000044576681867969
2.238385 0.00040595097568463245
2.316925 0.16162577304825243019
2.395464 0.16218964044505623789
2.474004 0.00015707258201780316
2.552544 0.00000036216862231431
2.631084 0.00000000525526860917
2.709624 0.00000000170373248842
2.788163 0.00000000586347587150
2.866703 0.00000000406320915802
2.945243 0.00000000713686762466
3.023783 0.00000001484253052408
3.102323 0.00000000996798924652


==> exB/I=40/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/res-I40-4DS-Phi_PhiExact.dat <==
0.000000 0.000000
0.006283 0.006283
0.012566 0.012566
0.018850 0.018848
0.025133 0.025130
0.031416 0.031411
0.037699 0.037690
0.043982 0.043968
0.050265 0.050244
0.056549 0.056519
0.062832 0.062791
0.069115 0.069060
0.075398 0.075327
0.081681 0.081591
0.087965 0.087851
0.094248 0.094108
0.100531 0.100362
0.106814 0.106611
0.113097 0.112856
0.119381 0.119097
0.125664 0.125333
0.131947 0.131564
0.138230 0.137790
0.144513 0.144011
0.150796 0.150226
0.157080 0.156434
0.163363 0.162637
0.169646 0.168833
0.175929 0.175023
0.182212 0.181206
0.188496 0.187381
0.194779 0.193549
0.201062 0.199710
0.207345 0.205863
0.213628 0.212007
0.219911 0.218143
0.226195 0.224271
0.232478 0.230389
0.238761 0.236499
0.245044 0.242599
0.251327 0.248690
0.257611 0.254771
0.263894 0.260842
0.270177 0.266902
0.276460 0.272952
0.282743 0.278991
0.289027 0.285019
0.295310 0.291036
0.301593 0.297042
0.307876 0.303035
0.314159 0.309017
0.320442 0.314987
0.326726 0.320944
0.333009 0.326888
0.339292 0.332820
0.345575 0.338738
0.351858 0.344643
0.358142 0.350534
0.364425 0.356412
0.370708 0.362275
0.376991 0.368125
0.383274 0.373959
0.389557 0.379779
0.395841 0.385584
0.402124 0.391374
0.408407 0.397148
0.414690 0.402906
0.420973 0.408649
0.427257 0.414376
0.433540 0.420086
0.439823 0.425779
0.446106 0.431456
0.452389 0.437116
0.458673 0.442758
0.464956 0.448383
0.471239 0.453990
0.477522 0.459580
0.483805 0.465151
0.490088 0.470704
0.496372 0.476238
0.502655 0.481754
0.508938 0.487250
0.515221 0.492727
0.521504 0.498185
0.527788 0.503623
0.534071 0.509041
0.540354 0.514440
0.546637 0.519817
0.552920 0.525175
0.559203 0.530511
0.565487 0.535827
0.571770 0.541121
0.578053 0.546394
0.584336 0.551646
0.590619 0.556876
0.596903 0.562083
0.603186 0.567269
0.609469 0.572432
0.615752 0.577573
0.622035 0.582690
0.628319 0.587785
0.634602 0.592857
0.640885 0.597905
0.647168 0.602930
0.653451 0.607930
0.659734 0.612907
0.666018 0.617860
0.672301 0.622788
0.678584 0.627691
0.684867 0.632570
0.691150 0.637424
0.697434 0.642253
0.703717 0.647056
0.710000 0.651834
0.716283 0.656586
0.722566 0.661312
0.728849 0.666012
0.735133 0.670686
0.741416 0.675333
0.747699 0.679953
0.753982 0.684547
0.760265 0.689114
0.766549 0.693653
0.772832 0.698165
0.779115 0.702650
0.785398 0.707107
0.791681 0.711536
0.797965 0.715936
0.804248 0.720309
0.810531 0.724653
0.816814 0.728969
0.823097 0.733255
0.829380 0.737513
0.835664 0.741742
0.841947 0.745941
0.848230 0.750111
0.854513 0.754251
0.860796 0.758362
0.867080 0.762443
0.873363 0.766493
0.879646 0.770513
0.885929 0.774503
0.892212 0.778462
0.898495 0.782391
0.904779 0.786288
0.911062 0.790155
0.917345 0.793990
0.923628 0.797794
0.929911 0.801567
0.936195 0.805308
0.942478 0.809017
0.948761 0.812694
0.955044 0.816339
0.961327 0.819952
0.967611 0.823533
0.973894 0.827081
0.980177 0.830596
0.986460 0.834078
0.992743 0.837528
0.999026 0.840945
1.005310 0.844328
1.011593 0.847678
1.017876 0.850994
1.024159 0.854277
1.030442 0.857527
1.036726 0.860742
1.043009 0.863923
1.049292 0.867071
1.055575 0.870184
1.061858 0.873262
1.068142 0.876307
1.074425 0.879316
1.080708 0.882291
1.086991 0.885231
1.093274 0.888136
1.099557 0.891007
1.105841 0.893841
1.112124 0.896641
1.118407 0.899405
1.124690 0.902134
1.130973 0.904827
1.137257 0.907484
1.143540 0.910106
1.149823 0.912692
1.156106 0.915241
1.162389 0.917755
1.168672 0.920232
1.174956 0.922673
1.181239 0.925077
1.187522 0.927445
1.193805 0.929776
1.200088 0.932071
1.206372 0.934329
1.212655 0.936550
1.218938 0.938734
1.225221 0.940881
1.231504 0.942991
1.237788 0.945063
1.244071 0.947098
1.250354 0.949096
1.256637 0.951057
1.262920 0.952979
1.269203 0.954865
1.275487 0.956712
1.281770 0.958522
1.288053 0.960294
1.294336 0.962028
1.300619 0.963724
1.306903 0.965382
1.313186 0.967001
1.319469 0.968583
1.325752 0.970127
1.332035 0.971632
1.338318 0.973099
1.344602 0.974527
1.350885 0.975917
1.357168 0.977268
1.363451 0.978581
1.369734 0.979855
1.376018 0.981091
1.382301 0.982287
1.388584 0.983445
1.394867 0.984564
1.401150 0.985645
1.407434 0.986686
1.413717 0.987688
1.420000 0.988652
1.426283 0.989576
1.432566 0.990461
1.438849 0.991308
1.445133 0.992115
1.451416 0.992883
1.457699 0.993611
1.463982 0.994301
1.470265 0.994951
1.476549 0.995562
1.482832 0.996134
1.489115 0.996666
1.495398 0.997159
1.501681 0.997613
1.507964 0.998027
1.514248 0.998402
1.520531 0.998737
1.526814 0.999033
1.533097 0.999289
1.539380 0.999507
1.545664 0.999684
1.551947 0.999822
1.558230 0.999921
1.564513 0.999980
1.570796 1.000000
1.577080 0.999980
1.583363 0.999921
1.589646 0.999822
1.595929 0.999684
1.602212 0.999507
1.608495 0.999289
1.614779 0.999033
1.621062 0.998737
1.627345 0.998402
1.633628 0.998027
1.639911 0.997613
1.646195 0.997159
1.652478 0.996666
1.658761 0.996134
1.665044 0.995562
1.671327 0.994951
1.677610 0.994301
1.683894 0.993611
1.690177 0.992883
1.696460 0.992115
1.702743 0.991308
1.709026 0.990461
1.715310 0.989576
1.721593 0.988652
1.727876 0.987688
1.734159 0.986686
1.740442 0.985645
1.746726 0.984564
1.753009 0.983445
1.759292 0.982287
1.765575 0.981091
1.771858 0.979855
1.778141 0.978581
1.784425 0.977268
1.790708 0.975917
1.796991 0.974527
1.803274 0.973099
1.809557 0.971632
1.815841 0.970127
1.822124 0.968583
1.828407 0.967001
1.834690 0.965382
1.840973 0.963724
1.847256 0.962028
1.853540 0.960294
1.859823 0.958522
1.866106 0.956712
1.872389 0.954865
1.878672 0.952979
1.884956 0.951057
1.891239 0.949096
1.897522 0.947098
1.903805 0.945063
1.910088 0.942991
1.916372 0.940881
1.922655 0.938734
1.928938 0.936550
1.935221 0.934329
1.941504 0.932071
1.947787 0.929776
1.954071 0.927445
1.960354 0.925077
1.966637 0.922673
1.972920 0.920232
1.979203 0.917755
1.985487 0.915241
1.991770 0.912692
1.998053 0.910106
2.004336 0.907484
2.010619 0.904827
2.016902 0.902134
2.023186 0.899405
2.029469 0.896641
2.035752 0.893841
2.042035 0.891007
2.048318 0.888136
2.054602 0.885231
2.060885 0.882291
2.067168 0.879316
2.073451 0.876307
2.079734 0.873262
2.086018 0.870184
2.092301 0.867071
2.098584 0.863923
2.104867 0.860742
2.111150 0.857527
2.117433 0.854277
2.123717 0.850994
2.130000 0.847678
2.136283 0.844328
2.142566 0.840945
2.148849 0.837528
2.155133 0.834078
2.161416 0.830596
2.167699 0.827081
2.173982 0.823533
2.180265 0.819952
2.186548 0.816339
2.192832 0.812694
2.199115 0.809017
2.205398 0.805308
2.211681 0.801567
2.217964 0.797794
2.224248 0.793990
2.230531 0.790155
2.236814 0.786288
2.243097 0.782391
2.249380 0.778462
2.255664 0.774503
2.261947 0.770513
2.268230 0.766493
2.274513 0.762443
2.280796 0.758362
2.287079 0.754251
2.293363 0.750111
2.299646 0.745941
2.305929 0.741742
2.312212 0.737513
2.318495 0.733255
2.324779 0.728969
2.331062 0.724653
2.337345 0.720309
2.343628 0.715936
2.349911 0.711536
2.356194 0.707107
2.362478 -0.702650
2.368761 -0.698165
2.375044 -0.693653
2.381327 -0.689114
2.387610 -0.684547
2.393894 -0.679953
2.400177 -0.675333
2.406460 -0.670686
2.412743 -0.666012
2.419026 -0.661312
2.425310 -0.656586
2.431593 -0.651834
2.437876 -0.647056
2.444159 -0.642253
2.450442 -0.637424
2.456725 -0.632570
2.463009 -0.627691
2.469292 -0.622788
2.475575 -0.617860
2.481858 -0.612907
2.488141 -0.607930
2.494425 -0.602930
2.500708 -0.597905
2.506991 -0.592857
2.513274 -0.587785
2.519557 -0.582690
2.525840 -0.577573
2.532124 -0.572432
2.538407 -0.567269
2.544690 -0.562083
2.550973 -0.556876
2.557256 -0.551646
2.563540 -0.546394
2.569823 -0.541121
2.576106 -0.535827
2.582389 -0.530511
2.588672 -0.525175
2.594956 -0.519817
2.601239 -0.514440
2.607522 -0.509041
2.613805 -0.503623
2.620088 -0.498185
2.626371 -0.492727
2.632655 -0.487250
2.638938 -0.481754
2.645221 -0.476238
2.651504 -0.470704
2.657787 -0.465151
2.664071 -0.459580
2.670354 -0.453990
2.676637 -0.448383
2.682920 -0.442758
2.689203 -0.437116
2.695486 -0.431456
2.701770 -0.425779
2.708053 -0.420086
2.714336 -0.414376
2.720619 -0.408649
2.726902 -0.402906
2.733186 -0.397148
2.739469 -0.391374
2.745752 -0.385584
2.752035 -0.379779
2.758318 -0.373959
2.764602 -0.368125
2.770885 -0.362275
2.777168 -0.356412
2.783451 -0.350534
2.789734 -0.344643
2.796017 -0.338738
2.802301 -0.332820
2.808584 -0.326888
2.814867 -0.320944
2.821150 -0.314987
2.827433 -0.309017
2.833717 -0.303035
2.840000 -0.297042
2.846283 -0.291036
2.852566 -0.285019
2.858849 -0.278991
2.865133 -0.272952
2.871416 -0.266902
2.877699 -0.260842
2.883982 -0.254771
2.890265 -0.248690
2.896548 -0.242599
2.902832 -0.236499
2.909115 -0.230389
2.915398 -0.224271
2.921681 -0.218143
2.927964 -0.212007
2.934248 -0.205863
2.940531 -0.199710
2.946814 -0.193549
2.953097 -0.187381
2.959380 -0.181206
2.965663 -0.175023
2.971947 -0.168833
2.978230 -0.162637
2.984513 -0.156434
2.990796 -0.150226
2.997079 -0.144011
3.003363 -0.137790
3.009646 -0.131564
3.015929 -0.125333
3.022212 -0.119097
3.028495 -0.112856
3.034779 -0.106611
3.041062 -0.100362
3.047345 -0.094108
3.053628 -0.087851
3.059911 -0.081591
3.066194 -0.075327
3.072478 -0.069060
3.078761 -0.062791
3.085044 -0.056519
3.091327 -0.050244
3.097610 -0.043968
3.103894 -0.037690
3.110177 -0.031411
3.116460 -0.025130
3.122743 -0.018848
3.129026 -0.012566
3.135309 -0.006283
3.141593 -0.000000


==> exB/I=40/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/res-I40-4DS-Phi_VarSteS.dat <==
0.039270 0.039250
0.117810 0.117507
0.196350 0.195040
0.274889 0.271371
0.353429 0.346028
0.431969 0.418552
0.510509 0.488496
0.589049 0.555427
0.667588 0.618935
0.746128 0.678626
0.824668 0.734134
0.903208 0.785115
0.981748 0.831256
1.060288 0.872272
1.138827 0.907910
1.217367 0.937950
1.295907 0.962208
1.374447 0.980533
1.452987 0.992813
1.531526 0.998972
1.610066 0.998972
1.688606 0.992813
1.767146 0.980533
1.845686 0.962208
1.924226 0.937950
2.002765 0.907910
2.081305 0.872272
2.159845 0.831255
2.238385 0.784709
2.316925 0.572508
2.395464 -0.516437
2.474004 -0.619092
2.552544 -0.555428
2.631084 -0.488496
2.709624 -0.418552
2.788163 -0.346028
2.866703 -0.271371
2.945243 -0.195040
3.023783 -0.117507
3.102323 -0.039250


==> exB/I=40/out_TMeuler_7MOODCla5210_Var0-P0Fixing/Titles-I40.txt <==
res-I40


==> exB/I=40/out_TMeuler_7MOODCla5210_Var0-P0Fixing/iMOOD/res-I40.txt <==
Conv=n
nRes=20002
normRes=2.422706e-01
normRes=2.444757e-01
normRes=2.465105e-01
normRes=2.479720e-01
normRes=2.488193e-01
normRes=2.492258e-01
normRes=2.491389e-01
normRes=2.485112e-01
normRes=2.473021e-01
normRes=2.454798e-01
normRes=2.430230e-01
normRes=2.399220e-01
normRes=2.361799e-01
normRes=2.302466e-01
normRes=2.219172e-01
normRes=2.128026e-01
normRes=2.030208e-01
normRes=1.927033e-01
normRes=1.819913e-01
normRes=1.710313e-01
normRes=1.599707e-01
normRes=1.489546e-01
normRes=1.381217e-01
normRes=1.343614e-01
normRes=1.306869e-01
normRes=1.271154e-01
normRes=1.236636e-01
normRes=1.203471e-01
normRes=1.362911e-01
normRes=1.275808e-01
normRes=1.257263e-01
normRes=1.239387e-01
normRes=1.222213e-01
normRes=1.205766e-01
normRes=1.190065e-01
normRes=1.175123e-01
normRes=1.160944e-01
normRes=1.147529e-01
normRes=1.134874e-01
normRes=1.122969e-01
normRes=1.111800e-01
normRes=1.101350e-01
normRes=1.091600e-01
normRes=1.082526e-01
normRes=1.074105e-01
normRes=1.066310e-01
normRes=1.059115e-01
normRes=1.052492e-01
normRes=1.046413e-01
normRes=1.040849e-01
normRes=1.035772e-01
normRes=1.031153e-01
normRes=1.026966e-01
normRes=1.023182e-01
normRes=1.019775e-01
normRes=1.016717e-01
normRes=1.013985e-01
normRes=1.011551e-01
normRes=1.009391e-01
normRes=1.007482e-01
normRes=1.005798e-01
normRes=1.004319e-01
normRes=1.003019e-01
normRes=1.001879e-01
normRes=1.000875e-01
normRes=9.999866e-02
normRes=9.991933e-02
normRes=9.984747e-02
normRes=9.978114e-02
normRes=9.971843e-02
normRes=9.965750e-02
normRes=9.959659e-02
normRes=9.953399e-02
normRes=9.946808e-02
normRes=1.040177e-01
normRes=1.039169e-01
normRes=1.037857e-01
normRes=1.036245e-01
normRes=1.034339e-01
normRes=1.032147e-01
normRes=1.029677e-01
normRes=1.026942e-01
normRes=1.023951e-01
normRes=1.020717e-01
normRes=1.070465e-01
normRes=1.065845e-01
normRes=1.060859e-01
normRes=1.055537e-01
normRes=1.049912e-01
normRes=1.044015e-01
normRes=1.037876e-01
normRes=1.088435e-01
normRes=1.080666e-01
normRes=1.072617e-01
normRes=1.064332e-01
normRes=1.055853e-01
normRes=1.047221e-01
normRes=1.097563e-01
normRes=1.087373e-01
normRes=1.077033e-01
normRes=1.066589e-01
normRes=1.056087e-01
normRes=1.105952e-01
normRes=1.094047e-01
normRes=1.082103e-01
normRes=1.070166e-01
normRes=1.058277e-01
normRes=1.107650e-01
normRes=1.094574e-01
normRes=1.081566e-01
normRes=1.068665e-01
normRes=1.117426e-01
normRes=1.103486e-01
normRes=1.089672e-01
normRes=1.076020e-01
normRes=1.124164e-01
normRes=1.109622e-01
normRes=1.095253e-01
normRes=1.081087e-01
normRes=1.128675e-01
normRes=1.113753e-01
normRes=1.099035e-01
normRes=1.084547e-01
normRes=1.131646e-01
normRes=1.116510e-01
normRes=1.101597e-01
normRes=1.086926e-01
normRes=1.133594e-01
normRes=1.118361e-01
normRes=1.103355e-01
normRes=1.149233e-01
normRes=1.133705e-01
normRes=1.118390e-01
normRes=1.086023e-01
normRes=1.132930e-01
normRes=1.117917e-01
normRes=1.103136e-01
normRes=1.149281e-01
normRes=1.134014e-01
normRes=1.118962e-01
normRes=1.146546e-01
normRes=1.131519e-01
normRes=1.116716e-01
normRes=1.102154e-01
normRes=1.148349e-01
normRes=1.133331e-01
normRes=1.099705e-01
normRes=1.146487e-01
normRes=1.131739e-01
normRes=1.117210e-01
normRes=1.163023e-01
normRes=1.148033e-01
normRes=1.134945e-01
normRes=1.100885e-01
normRes=1.148419e-01
normRes=1.134056e-01
normRes=1.119928e-01
normRes=1.166302e-01
normRes=1.151721e-01
normRes=1.116781e-01
normRes=1.163515e-01
normRes=1.149166e-01
normRes=1.135019e-01
normRes=1.121075e-01
normRes=1.166813e-01
normRes=1.152440e-01
normRes=1.117052e-01
normRes=1.163411e-01
normRes=1.149373e-01
normRes=1.135507e-01
normRes=1.180764e-01
normRes=1.166488e-01
normRes=1.152346e-01
normRes=1.138343e-01
normRes=1.182672e-01
normRes=1.168312e-01
normRes=1.131387e-01
normRes=1.176770e-01
normRes=1.162922e-01
normRes=1.149212e-01
normRes=1.135646e-01
normRes=1.180280e-01
normRes=1.166425e-01
normRes=1.152685e-01
normRes=1.196524e-01
normRes=1.182512e-01
normRes=1.168591e-01
normRes=1.154771e-01
normRes=1.197921e-01
normRes=1.183899e-01
normRes=1.169961e-01
normRes=1.212484e-01
normRes=1.198371e-01
normRes=1.184328e-01
normRes=1.226216e-01
normRes=1.212024e-01
normRes=1.197889e-01
normRes=1.183822e-01
normRes=1.225126e-01
normRes=1.210986e-01
normRes=1.196901e-01
normRes=1.237686e-01
normRes=1.223539e-01
normRes=1.209430e-01
normRes=1.195372e-01
normRes=1.235557e-01
normRes=1.221495e-01
normRes=1.207466e-01
normRes=1.247176e-01
normRes=1.233139e-01
normRes=1.219115e-01
normRes=1.205113e-01
normRes=1.244140e-01
normRes=1.230179e-01
normRes=1.216220e-01
normRes=1.254799e-01
normRes=1.240873e-01
normRes=1.226926e-01
normRes=1.212970e-01
normRes=1.250802e-01
normRes=1.236929e-01
normRes=1.223029e-01
normRes=1.209110e-01
normRes=1.246286e-01
normRes=1.232510e-01
normRes=1.218701e-01
normRes=1.255671e-01
normRes=1.241995e-01
normRes=1.228270e-01
normRes=1.214510e-01
normRes=1.250869e-01
normRes=1.237301e-01
normRes=1.223686e-01
normRes=1.210034e-01
normRes=1.245921e-01
normRes=1.232523e-01
normRes=1.219078e-01
normRes=1.205600e-01
normRes=1.241161e-01
normRes=1.227992e-01
normRes=1.214778e-01
normRes=1.201533e-01
normRes=1.236892e-01
normRes=1.224002e-01
normRes=1.211068e-01
normRes=1.198103e-01
normRes=1.233345e-01
normRes=1.220767e-01
normRes=1.208143e-01
normRes=1.195485e-01
normRes=1.182806e-01
normRes=1.217487e-01
normRes=1.205298e-01
normRes=1.193073e-01
normRes=1.180824e-01
normRes=1.215752e-01
normRes=1.203991e-01
normRes=1.192186e-01
normRes=1.180346e-01
normRes=1.168483e-01
normRes=1.203029e-01
normRes=1.191724e-01
normRes=1.180375e-01
normRes=1.168992e-01
normRes=1.157585e-01
normRes=1.146166e-01
normRes=1.179898e-01
normRes=1.169181e-01
normRes=1.158430e-01
normRes=1.147657e-01
normRes=1.136871e-01
normRes=1.170933e-01
normRes=1.160866e-01
normRes=1.150759e-01
normRes=1.140622e-01
normRes=1.130463e-01
normRes=1.120293e-01
normRes=1.154014e-01
normRes=1.144643e-01
normRes=1.135231e-01
normRes=1.125784e-01
normRes=1.116312e-01
normRes=1.106824e-01
normRes=1.097331e-01
normRes=1.130251e-01
normRes=1.121696e-01
normRes=1.113102e-01
normRes=1.104474e-01
normRes=1.095823e-01
normRes=1.087155e-01
normRes=1.078482e-01
normRes=1.069815e-01
normRes=1.101755e-01
normRes=1.094207e-01
normRes=1.086622e-01
normRes=1.079007e-01
normRes=1.071370e-01
normRes=1.063718e-01
normRes=1.056061e-01
normRes=1.048408e-01
normRes=1.040770e-01
normRes=1.033159e-01
normRes=1.063505e-01
normRes=1.057291e-01
normRes=1.051047e-01
normRes=1.044779e-01
normRes=1.038493e-01
normRes=1.032196e-01
normRes=1.025895e-01
normRes=1.019599e-01
normRes=1.013315e-01
normRes=1.007052e-01
normRes=1.000821e-01
normRes=9.946313e-02
normRes=9.884932e-02
normRes=9.824177e-02
normRes=9.764158e-02
normRes=1.003582e-01
normRes=9.995020e-02
normRes=9.954049e-02
normRes=9.912938e-02
normRes=9.871719e-02
normRes=9.830430e-02
normRes=9.902767e-02
normRes=9.869091e-02
normRes=9.834706e-02
normRes=9.915664e-02
normRes=9.887376e-02
normRes=9.857759e-02
normRes=9.944367e-02
normRes=9.919551e-02
normRes=9.892810e-02
normRes=9.982252e-02
normRes=9.959247e-02
normRes=9.933742e-02
normRes=1.002350e-01
normRes=1.000088e-01
normRes=1.009545e-01
normRes=1.007468e-01
normRes=1.005038e-01
normRes=1.014078e-01
normRes=1.011781e-01
normRes=1.021065e-01
normRes=1.018821e-01
normRes=1.028230e-01
normRes=1.025970e-01
normRes=1.035397e-01
normRes=1.033058e-01
normRes=1.030183e-01
normRes=1.038538e-01
normRes=1.035585e-01
normRes=1.043877e-01
normRes=1.040810e-01
normRes=1.048985e-01
normRes=1.045775e-01
normRes=1.053790e-01
normRes=1.062758e-01
normRes=1.059779e-01
normRes=1.068412e-01
normRes=1.065151e-01
normRes=1.073411e-01
normRes=1.069851e-01
normRes=1.077712e-01
normRes=1.073845e-01
normRes=1.081294e-01
normRes=1.089647e-01
normRes=1.085869e-01
normRes=1.093682e-01
normRes=1.089512e-01
normRes=1.096778e-01
normRes=1.104913e-01
normRes=1.100745e-01
normRes=1.108222e-01
normRes=1.103595e-01
normRes=1.110417e-01
normRes=1.118097e-01
normRes=1.113424e-01
normRes=1.120358e-01
normRes=1.128109e-01
normRes=1.123306e-01
normRes=1.130221e-01
normRes=1.137918e-01
normRes=1.132911e-01
normRes=1.139687e-01
normRes=1.147219e-01
normRes=1.141944e-01
normRes=1.148480e-01
normRes=1.155756e-01
normRes=1.150163e-01
normRes=1.156380e-01
normRes=1.163327e-01
normRes=1.157386e-01
normRes=1.163226e-01
normRes=1.169797e-01
normRes=1.177030e-01
normRes=1.171026e-01
normRes=1.177024e-01
normRes=1.183690e-01
normRes=1.190959e-01
normRes=1.184727e-01
normRes=1.190637e-01
normRes=1.197166e-01
normRes=1.204253e-01
normRes=1.197657e-01
normRes=1.203276e-01
normRes=1.209480e-01
normRes=1.216213e-01
normRes=1.209156e-01
normRes=1.214334e-01
normRes=1.220080e-01
normRes=1.226342e-01
normRes=1.233066e-01
normRes=1.225684e-01
normRes=1.230715e-01
normRes=1.236258e-01
normRes=1.242266e-01
normRes=1.248690e-01
normRes=1.240805e-01
normRes=1.245418e-01
normRes=1.250511e-01
normRes=1.256039e-01
normRes=1.261959e-01
normRes=1.268226e-01
normRes=1.259856e-01
normRes=1.264161e-01
normRes=1.268889e-01
normRes=1.274002e-01
normRes=1.279460e-01
normRes=1.285226e-01
normRes=1.291260e-01
normRes=1.282278e-01
normRes=1.286171e-01
normRes=1.290421e-01
normRes=1.294998e-01
normRes=1.299868e-01
normRes=1.304999e-01
normRes=1.310356e-01
normRes=1.315909e-01
normRes=1.306099e-01
normRes=1.309329e-01
normRes=1.312864e-01
normRes=1.316676e-01
normRes=1.320739e-01
normRes=1.325027e-01
normRes=1.329513e-01
normRes=1.334171e-01
normRes=1.338973e-01
normRes=1.343893e-01
normRes=1.348906e-01
normRes=1.338047e-01
normRes=1.340497e-01
normRes=1.343169e-01
normRes=1.346047e-01
normRes=1.349113e-01
normRes=1.352348e-01
normRes=1.355733e-01
normRes=1.359248e-01
normRes=1.362876e-01
normRes=1.366597e-01
normRes=1.370392e-01
normRes=1.374243e-01
normRes=1.378130e-01
normRes=1.382037e-01
normRes=1.385946e-01
normRes=1.389840e-01
normRes=1.393704e-01
normRes=1.397523e-01
normRes=1.401282e-01
normRes=1.404968e-01
normRes=1.408569e-01
normRes=1.412074e-01
normRes=1.415473e-01
normRes=1.418755e-01
normRes=1.421914e-01
normRes=1.424941e-01
normRes=1.427832e-01
normRes=1.430581e-01
normRes=1.433184e-01
normRes=1.435638e-01
normRes=1.437943e-01
normRes=1.440096e-01
normRes=1.442097e-01
normRes=1.443949e-01
normRes=1.445651e-01
normRes=1.447207e-01
normRes=1.448619e-01
normRes=1.449892e-01
normRes=1.451029e-01
normRes=1.452035e-01
normRes=1.452915e-01
normRes=1.453675e-01
normRes=1.454320e-01
normRes=1.454857e-01
normRes=1.455291e-01
normRes=1.455629e-01
normRes=1.455877e-01
normRes=1.456041e-01
normRes=1.456128e-01
normRes=1.456143e-01
normRes=1.456094e-01
normRes=1.455985e-01
normRes=1.455822e-01
normRes=1.447868e-01
normRes=1.451833e-01
normRes=1.455571e-01
normRes=1.459080e-01
normRes=1.462358e-01
normRes=1.465406e-01
normRes=1.468221e-01
normRes=1.470806e-01
normRes=1.473160e-01
normRes=1.475284e-01
normRes=1.477182e-01
normRes=1.478856e-01
normRes=1.480309e-01
normRes=1.481546e-01
normRes=1.482571e-01
normRes=1.483389e-01
normRes=1.484007e-01
normRes=1.477997e-01
normRes=1.482170e-01
normRes=1.486002e-01
normRes=1.489493e-01
normRes=1.492645e-01
normRes=1.495461e-01
normRes=1.497943e-01
normRes=1.500098e-01
normRes=1.501932e-01
normRes=1.503450e-01
normRes=1.511126e-01
normRes=1.518099e-01
normRes=1.518486e-01
normRes=1.527500e-01
normRes=1.535739e-01
normRes=1.543205e-01
normRes=1.549901e-01
normRes=1.555839e-01
normRes=1.561028e-01
normRes=1.565485e-01
normRes=1.569227e-01
normRes=1.572275e-01
normRes=1.568033e-01
normRes=1.573117e-01
normRes=1.577500e-01
normRes=1.581198e-01
normRes=1.584230e-01
normRes=1.586615e-01
normRes=1.588378e-01
normRes=1.589541e-01
normRes=1.590133e-01
normRes=1.590180e-01
normRes=1.589712e-01
normRes=1.581031e-01
normRes=1.583053e-01
normRes=1.584565e-01
normRes=1.585588e-01
normRes=1.586140e-01
normRes=1.586245e-01
normRes=1.585924e-01
normRes=1.585201e-01
normRes=1.584099e-01
normRes=1.582643e-01
normRes=1.580858e-01
normRes=1.570935e-01
normRes=1.572024e-01
normRes=1.572766e-01
normRes=1.573176e-01
normRes=1.573266e-01
normRes=1.573050e-01
normRes=1.572543e-01
normRes=1.571758e-01
normRes=1.570711e-01
normRes=1.569417e-01
normRes=1.567892e-01
normRes=1.566152e-01
normRes=1.556401e-01
normRes=1.557764e-01
normRes=1.558865e-01
normRes=1.559711e-01
normRes=1.560305e-01
normRes=1.560652e-01
normRes=1.560760e-01
normRes=1.560633e-01
normRes=1.560281e-01
normRes=1.559710e-01
normRes=1.558929e-01
normRes=1.550694e-01
normRes=1.552950e-01
normRes=1.554934e-01
normRes=1.556646e-01
normRes=1.558085e-01
normRes=1.559251e-01
normRes=1.560146e-01
normRes=1.560773e-01
normRes=1.561137e-01
normRes=1.561241e-01
normRes=1.554360e-01
normRes=1.557316e-01
normRes=1.559950e-01
normRes=1.562259e-01
normRes=1.564241e-01
normRes=1.565896e-01
normRes=1.567224e-01
normRes=1.568230e-01
normRes=1.568917e-01
normRes=1.569291e-01
normRes=1.562574e-01
normRes=1.565665e-01
normRes=1.568388e-01
normRes=1.570741e-01
normRes=1.572723e-01
normRes=1.574336e-01
normRes=1.575584e-01
normRes=1.576471e-01
normRes=1.577004e-01
normRes=1.570586e-01
normRes=1.573712e-01
normRes=1.576436e-01
normRes=1.578758e-01
normRes=1.580680e-01
normRes=1.582205e-01
normRes=1.583337e-01
normRes=1.584084e-01
normRes=1.578255e-01
normRes=1.581461e-01
normRes=1.584239e-01
normRes=1.586591e-01
normRes=1.588517e-01
normRes=1.590022e-01
normRes=1.591111e-01
normRes=1.591793e-01
normRes=1.585918e-01
normRes=1.588986e-01
normRes=1.591611e-01
normRes=1.593794e-01
normRes=1.595537e-01
normRes=1.596847e-01
normRes=1.597729e-01
normRes=1.597793e-01
normRes=1.589503e-01
normRes=1.592505e-01
normRes=1.594953e-01
normRes=1.596853e-01
normRes=1.598216e-01
normRes=1.599054e-01
normRes=1.599381e-01
normRes=1.599215e-01
normRes=1.590588e-01
normRes=1.593395e-01
normRes=1.595654e-01
normRes=1.597373e-01
normRes=1.598563e-01
normRes=1.599237e-01
normRes=1.599409e-01
normRes=1.591640e-01
normRes=1.594705e-01
normRes=1.597213e-01
normRes=1.599171e-01
normRes=1.600588e-01
normRes=1.601477e-01
normRes=1.601852e-01
normRes=1.601727e-01
normRes=1.593336e-01
normRes=1.596145e-01
normRes=1.598402e-01
normRes=1.600114e-01
normRes=1.601293e-01
normRes=1.601951e-01
normRes=1.602103e-01
normRes=1.594366e-01
normRes=1.597387e-01
normRes=1.599846e-01
normRes=1.601751e-01
normRes=1.603112e-01
normRes=1.603941e-01
normRes=1.604252e-01
normRes=1.604060e-01
normRes=1.595568e-01
normRes=1.598300e-01
normRes=1.600478e-01
normRes=1.602110e-01
normRes=1.603206e-01
normRes=1.603779e-01
normRes=1.603844e-01
normRes=1.595959e-01
normRes=1.598895e-01
normRes=1.601268e-01
normRes=1.603088e-01
normRes=1.604363e-01
normRes=1.605107e-01
normRes=1.605332e-01
normRes=1.597791e-01
normRes=1.600837e-01
normRes=1.603311e-01
normRes=1.605221e-01
normRes=1.606576e-01
normRes=1.607388e-01
normRes=1.607671e-01
normRes=1.600241e-01
normRes=1.603308e-01
normRes=1.605793e-01
normRes=1.607704e-01
normRes=1.609052e-01
normRes=1.609847e-01
normRes=1.610106e-01
normRes=1.602622e-01
normRes=1.605641e-01
normRes=1.608073e-01
normRes=1.609924e-01
normRes=1.611206e-01
normRes=1.611931e-01
normRes=1.612114e-01
normRes=1.604490e-01
normRes=1.607426e-01
normRes=1.609771e-01
normRes=1.611534e-01
normRes=1.612725e-01
normRes=1.613358e-01
normRes=1.613447e-01
normRes=1.605665e-01
normRes=1.608510e-01
normRes=1.610766e-01
normRes=1.612440e-01
normRes=1.613543e-01
normRes=1.614090e-01
normRes=1.614095e-01
normRes=1.606179e-01
normRes=1.608949e-01
normRes=1.611131e-01
normRes=1.612734e-01
normRes=1.613769e-01
normRes=1.614250e-01
normRes=1.614193e-01
normRes=1.606189e-01
normRes=1.608907e-01
normRes=1.611040e-01
normRes=1.612597e-01
normRes=1.613589e-01
normRes=1.614030e-01
normRes=1.613935e-01
normRes=1.605889e-01
normRes=1.608579e-01
normRes=1.610687e-01
normRes=1.612221e-01
normRes=1.613193e-01
normRes=1.613616e-01
normRes=1.606719e-01
normRes=1.609818e-01
normRes=1.612318e-01
normRes=1.614228e-01
normRes=1.615556e-01
normRes=1.616315e-01
normRes=1.616520e-01
normRes=1.609093e-01
normRes=1.611990e-01
normRes=1.614285e-01
normRes=1.615988e-01
normRes=1.617108e-01
normRes=1.617661e-01
normRes=1.617660e-01
normRes=1.609794e-01
normRes=1.612514e-01
normRes=1.614636e-01
normRes=1.616170e-01
normRes=1.617127e-01
normRes=1.617521e-01
normRes=1.610547e-01
normRes=1.613578e-01
normRes=1.615999e-01
normRes=1.617819e-01
normRes=1.619048e-01
normRes=1.619699e-01
normRes=1.619788e-01
normRes=1.612130e-01
normRes=1.614897e-01
normRes=1.617058e-01
normRes=1.618623e-01
normRes=1.619602e-01
normRes=1.620010e-01
normRes=1.619863e-01
normRes=1.611731e-01
normRes=1.614311e-01
normRes=1.616293e-01
normRes=1.617688e-01
normRes=1.618508e-01
normRes=1.618767e-01
normRes=1.611562e-01
normRes=1.614472e-01
normRes=1.616777e-01
normRes=1.618484e-01
normRes=1.619603e-01
normRes=1.620149e-01
normRes=1.620137e-01
normRes=1.612322e-01
normRes=1.615007e-01
normRes=1.617090e-01
normRes=1.618580e-01
normRes=1.619490e-01
normRes=1.619833e-01
normRes=1.612806e-01
normRes=1.615774e-01
normRes=1.618129e-01
normRes=1.619881e-01
normRes=1.621039e-01
normRes=1.621616e-01
normRes=1.621629e-01
normRes=1.613859e-01
normRes=1.616548e-01
normRes=1.618630e-01
normRes=1.620114e-01
normRes=1.621011e-01
normRes=1.621337e-01
normRes=1.614269e-01
normRes=1.617207e-01
normRes=1.619528e-01
normRes=1.621242e-01
normRes=1.622359e-01
normRes=1.622892e-01
normRes=1.616253e-01
normRes=1.619340e-01
normRes=1.621799e-01
normRes=1.623638e-01
normRes=1.624868e-01
normRes=1.625502e-01
normRes=1.625556e-01
normRes=1.617854e-01
normRes=1.620535e-01
normRes=1.622596e-01
normRes=1.624046e-01
normRes=1.624897e-01
normRes=1.625166e-01
normRes=1.617977e-01
normRes=1.620830e-01
normRes=1.623059e-01
normRes=1.624671e-01
normRes=1.625680e-01
normRes=1.626099e-01
normRes=1.619243e-01
normRes=1.622207e-01
normRes=1.624540e-01
normRes=1.626250e-01
normRes=1.627348e-01
normRes=1.627848e-01
normRes=1.627767e-01
normRes=1.619828e-01
normRes=1.622381e-01
normRes=1.624314e-01
normRes=1.625637e-01
normRes=1.626365e-01
normRes=1.626510e-01
normRes=1.619117e-01
normRes=1.621861e-01
normRes=1.623984e-01
normRes=1.625494e-01
normRes=1.626403e-01
normRes=1.626726e-01
normRes=1.619722e-01
normRes=1.622606e-01
normRes=1.624862e-01
normRes=1.626499e-01
normRes=1.627528e-01
normRes=1.627963e-01
normRes=1.621181e-01
normRes=1.624143e-01
normRes=1.626469e-01
normRes=1.628169e-01
normRes=1.629253e-01
normRes=1.629735e-01
normRes=1.629632e-01
normRes=1.621672e-01
normRes=1.624190e-01
normRes=1.626085e-01
normRes=1.627368e-01
normRes=1.628050e-01
normRes=1.628149e-01
normRes=1.620678e-01
normRes=1.623370e-01
normRes=1.625437e-01
normRes=1.626890e-01
normRes=1.627740e-01
normRes=1.628003e-01
normRes=1.620896e-01
normRes=1.623720e-01
normRes=1.625915e-01
normRes=1.627491e-01
normRes=1.628458e-01
normRes=1.628832e-01
normRes=1.621949e-01
normRes=1.624853e-01
normRes=1.627123e-01
normRes=1.628767e-01
normRes=1.629796e-01
normRes=1.630224e-01
normRes=1.623434e-01
normRes=1.626368e-01
normRes=1.628661e-01
normRes=1.630322e-01
normRes=1.631362e-01
normRes=1.631795e-01
normRes=1.624998e-01
normRes=1.627920e-01
normRes=1.630196e-01
normRes=1.631835e-01
normRes=1.632848e-01
normRes=1.633251e-01
normRes=1.626384e-01
normRes=1.629267e-01
normRes=1.631501e-01
normRes=1.633095e-01
normRes=1.634062e-01
normRes=1.634415e-01
normRes=1.627451e-01
normRes=1.630283e-01
normRes=1.632465e-01
normRes=1.634007e-01
normRes=1.634921e-01
normRes=1.635221e-01
normRes=1.628160e-01
normRes=1.630942e-01
normRes=1.633075e-01
normRes=1.634567e-01
normRes=1.635433e-01
normRes=1.635687e-01
normRes=1.628547e-01
normRes=1.631287e-01
normRes=1.633380e-01
normRes=1.634835e-01
normRes=1.635664e-01
normRes=1.635882e-01
normRes=1.628687e-01
normRes=1.631399e-01
normRes=1.633464e-01
normRes=1.634893e-01
normRes=1.635698e-01
normRes=1.635894e-01
normRes=1.628667e-01
normRes=1.631362e-01
normRes=1.633411e-01
normRes=1.634826e-01
normRes=1.635618e-01
normRes=1.635803e-01
normRes=1.628563e-01
normRes=1.631250e-01
normRes=1.633294e-01
normRes=1.634703e-01
normRes=1.635491e-01
normRes=1.635673e-01
normRes=1.628432e-01
normRes=1.631118e-01
normRes=1.633162e-01
normRes=1.634571e-01
normRes=1.635360e-01
normRes=1.635543e-01
normRes=1.628309e-01
normRes=1.630997e-01
normRes=1.633043e-01
normRes=1.634456e-01
normRes=1.635249e-01
normRes=1.635435e-01
normRes=1.628209e-01
normRes=1.630902e-01
normRes=1.632952e-01
normRes=1.634369e-01
normRes=1.635165e-01
normRes=1.635356e-01
normRes=1.628138e-01
normRes=1.630835e-01
normRes=1.632889e-01
normRes=1.634309e-01
normRes=1.635109e-01
normRes=1.635303e-01
normRes=1.628091e-01
normRes=1.630791e-01
normRes=1.632848e-01
normRes=1.634272e-01
normRes=1.635074e-01
normRes=1.635270e-01
normRes=1.628063e-01
normRes=1.630765e-01
normRes=1.632824e-01
normRes=1.634249e-01
normRes=1.635053e-01
normRes=1.635250e-01
normRes=1.628045e-01
normRes=1.630749e-01
normRes=1.632808e-01
normRes=1.634234e-01
normRes=1.635038e-01
normRes=1.635236e-01
normRes=1.628032e-01
normRes=1.630736e-01
normRes=1.632796e-01
normRes=1.634221e-01
normRes=1.635026e-01
normRes=1.635223e-01
normRes=1.628020e-01
normRes=1.630723e-01
normRes=1.632782e-01
normRes=1.634207e-01
normRes=1.635011e-01
normRes=1.635208e-01
normRes=1.628004e-01
normRes=1.630707e-01
normRes=1.632766e-01
normRes=1.634190e-01
normRes=1.634993e-01
normRes=1.635189e-01
normRes=1.627985e-01
normRes=1.630687e-01
normRes=1.632745e-01
normRes=1.634169e-01
normRes=1.634972e-01
normRes=1.635167e-01
normRes=1.627963e-01
normRes=1.630664e-01
normRes=1.632722e-01
normRes=1.634145e-01
normRes=1.634947e-01
normRes=1.635142e-01
normRes=1.627937e-01
normRes=1.630639e-01
normRes=1.632696e-01
normRes=1.634119e-01
normRes=1.634920e-01
normRes=1.635114e-01
normRes=1.627910e-01
normRes=1.630611e-01
normRes=1.632669e-01
normRes=1.634091e-01
normRes=1.634892e-01
normRes=1.635086e-01
normRes=1.627883e-01
normRes=1.630584e-01
normRes=1.632641e-01
normRes=1.634063e-01
normRes=1.634864e-01
normRes=1.635058e-01
normRes=1.627855e-01
normRes=1.630556e-01
normRes=1.632613e-01
normRes=1.634036e-01
normRes=1.634836e-01
normRes=1.635030e-01
normRes=1.627827e-01
normRes=1.630529e-01
normRes=1.632586e-01
normRes=1.634008e-01
normRes=1.634809e-01
normRes=1.635003e-01
normRes=1.627801e-01
normRes=1.630502e-01
normRes=1.632559e-01
normRes=1.633982e-01
normRes=1.634783e-01
normRes=1.634976e-01
normRes=1.627774e-01
normRes=1.630476e-01
normRes=1.632533e-01
normRes=1.633956e-01
normRes=1.634757e-01
normRes=1.634950e-01
normRes=1.627749e-01
normRes=1.630450e-01
normRes=1.632507e-01
normRes=1.633930e-01
normRes=1.634731e-01
normRes=1.634925e-01
normRes=1.627723e-01
normRes=1.630425e-01
normRes=1.632482e-01
normRes=1.633905e-01
normRes=1.634705e-01
normRes=1.634899e-01
normRes=1.627697e-01
normRes=1.630399e-01
normRes=1.632456e-01
normRes=1.633879e-01
normRes=1.634680e-01
normRes=1.634873e-01
normRes=1.627672e-01
normRes=1.630373e-01
normRes=1.632431e-01
normRes=1.633853e-01
normRes=1.634654e-01
normRes=1.634847e-01
normRes=1.627645e-01
normRes=1.630347e-01
normRes=1.632404e-01
normRes=1.633827e-01
normRes=1.634627e-01
normRes=1.634821e-01
normRes=1.627619e-01
normRes=1.630321e-01
normRes=1.632378e-01
normRes=1.633800e-01
normRes=1.634601e-01
normRes=1.628702e-01
normRes=1.631888e-01
normRes=1.634411e-01
normRes=1.636280e-01
normRes=1.637504e-01
normRes=1.638097e-01
normRes=1.631678e-01
normRes=1.634666e-01
normRes=1.636986e-01
normRes=1.638648e-01
normRes=1.639662e-01
normRes=1.640044e-01
normRes=1.633157e-01
normRes=1.635956e-01
normRes=1.638089e-01
normRes=1.639564e-01
normRes=1.640396e-01
normRes=1.640599e-01
normRes=1.633355e-01
normRes=1.636005e-01
normRes=1.637993e-01
normRes=1.639331e-01
normRes=1.640031e-01
normRes=1.640110e-01
normRes=1.632645e-01
normRes=1.635200e-01
normRes=1.637102e-01
normRes=1.638360e-01
normRes=1.638988e-01
normRes=1.639002e-01
normRes=1.631443e-01
normRes=1.633959e-01
normRes=1.635828e-01
normRes=1.637060e-01
normRes=1.637669e-01
normRes=1.631412e-01
normRes=1.634416e-01
normRes=1.636759e-01
normRes=1.638449e-01
normRes=1.639497e-01
normRes=1.639919e-01
normRes=1.633197e-01
normRes=1.636032e-01
normRes=1.638203e-01
normRes=1.639721e-01
normRes=1.640598e-01
normRes=1.640848e-01
normRes=1.633741e-01
normRes=1.636430e-01
normRes=1.638457e-01
normRes=1.639834e-01
normRes=1.640573e-01
normRes=1.640689e-01
normRes=1.633311e-01
normRes=1.635893e-01
normRes=1.637819e-01
normRes=1.639100e-01
normRes=1.639749e-01
normRes=1.639781e-01
normRes=1.632251e-01
normRes=1.634775e-01
normRes=1.636649e-01
normRes=1.637883e-01
normRes=1.638491e-01
normRes=1.632220e-01
normRes=1.635216e-01
normRes=1.637547e-01
normRes=1.639223e-01
normRes=1.640256e-01
normRes=1.640659e-01
normRes=1.633890e-01
normRes=1.636702e-01
normRes=1.638850e-01
normRes=1.640342e-01
normRes=1.641191e-01
normRes=1.641412e-01
normRes=1.634245e-01
normRes=1.636904e-01
normRes=1.638902e-01
normRes=1.640249e-01
normRes=1.640957e-01
normRes=1.641042e-01
normRes=1.633605e-01
normRes=1.636159e-01
normRes=1.638057e-01
normRes=1.639310e-01
normRes=1.639931e-01
normRes=1.639936e-01
normRes=1.632358e-01
normRes=1.634859e-01
normRes=1.636710e-01
normRes=1.637923e-01
normRes=1.638510e-01
normRes=1.632203e-01
normRes=1.635181e-01
normRes=1.637497e-01
normRes=1.639158e-01
normRes=1.640176e-01
normRes=1.640565e-01
normRes=1.633774e-01
normRes=1.636577e-01
normRes=1.638715e-01
normRes=1.640198e-01
normRes=1.641039e-01
normRes=1.641253e-01
normRes=1.634075e-01
normRes=1.636730e-01
normRes=1.638724e-01
normRes=1.640067e-01
normRes=1.640772e-01
normRes=1.640854e-01
normRes=1.633414e-01
normRes=1.635967e-01
normRes=1.637865e-01
normRes=1.639117e-01
normRes=1.639738e-01
normRes=1.633475e-01
normRes=1.636467e-01
normRes=1.638791e-01
normRes=1.640455e-01
normRes=1.641471e-01
normRes=1.641852e-01
normRes=1.635029e-01
normRes=1.637811e-01
normRes=1.639925e-01
normRes=1.641381e-01
normRes=1.642191e-01
normRes=1.642370e-01
normRes=1.635115e-01
normRes=1.637731e-01
normRes=1.639683e-01
normRes=1.640982e-01
normRes=1.641642e-01
normRes=1.641678e-01
normRes=1.634147e-01
normRes=1.636654e-01
normRes=1.638506e-01
normRes=1.639712e-01
normRes=1.640287e-01
normRes=1.633940e-01
normRes=1.636890e-01
normRes=1.639172e-01
normRes=1.640795e-01
normRes=1.641770e-01
normRes=1.642113e-01
normRes=1.635222e-01
normRes=1.637971e-01
normRes=1.640053e-01
normRes=1.641478e-01
normRes=1.642259e-01
normRes=1.642410e-01
normRes=1.635110e-01
normRes=1.637703e-01
normRes=1.639634e-01
normRes=1.640914e-01
normRes=1.641556e-01
normRes=1.641575e-01
normRes=1.634019e-01
normRes=1.636514e-01
normRes=1.638355e-01
normRes=1.639551e-01
normRes=1.640117e-01
normRes=1.633758e-01
normRes=1.636703e-01
normRes=1.638981e-01
normRes=1.640600e-01
normRes=1.641573e-01
normRes=1.641913e-01
normRes=1.635022e-01
normRes=1.637771e-01
normRes=1.639853e-01
normRes=1.641279e-01
normRes=1.642061e-01
normRes=1.642214e-01
normRes=1.634919e-01
normRes=1.637515e-01
normRes=1.639449e-01
normRes=1.640732e-01
normRes=1.641377e-01
normRes=1.635153e-01
normRes=1.638148e-01
normRes=1.640469e-01
normRes=1.642125e-01
normRes=1.643127e-01
normRes=1.643489e-01
normRes=1.636617e-01
normRes=1.639367e-01
normRes=1.641446e-01
normRes=1.642861e-01
normRes=1.643627e-01
normRes=1.643759e-01
normRes=1.636404e-01
normRes=1.638967e-01
normRes=1.640864e-01
normRes=1.642107e-01
normRes=1.642708e-01
normRes=1.636388e-01
normRes=1.639334e-01
normRes=1.641605e-01
normRes=1.643208e-01
normRes=1.644156e-01
normRes=1.644463e-01
normRes=1.637484e-01
normRes=1.640181e-01
normRes=1.642205e-01
normRes=1.643566e-01
normRes=1.644279e-01
normRes=1.644357e-01
normRes=1.636907e-01
normRes=1.639422e-01
normRes=1.641273e-01
normRes=1.642469e-01
normRes=1.643026e-01
normRes=1.636630e-01
normRes=1.639539e-01
normRes=1.641773e-01
normRes=1.643341e-01
normRes=1.644256e-01
normRes=1.644532e-01
normRes=1.637503e-01
normRes=1.640174e-01
normRes=1.642175e-01
normRes=1.643514e-01
normRes=1.644206e-01
normRes=1.644266e-01
normRes=1.636790e-01
normRes=1.639291e-01
normRes=1.641129e-01
normRes=1.642315e-01
normRes=1.642862e-01
normRes=1.636455e-01
normRes=1.639358e-01
normRes=1.641587e-01
normRes=1.643151e-01
normRes=1.644063e-01
normRes=1.644337e-01
normRes=1.637308e-01
normRes=1.639979e-01
normRes=1.641981e-01
normRes=1.643322e-01
normRes=1.644016e-01
normRes=1.644078e-01
normRes=1.636607e-01
normRes=1.639112e-01
normRes=1.640954e-01
normRes=1.642144e-01
normRes=1.642695e-01
normRes=1.636295e-01
normRes=1.639203e-01
normRes=1.641436e-01
normRes=1.643005e-01
normRes=1.643922e-01
normRes=1.644200e-01
normRes=1.637178e-01
normRes=1.639854e-01
normRes=1.641860e-01
normRes=1.643205e-01
normRes=1.643903e-01
normRes=1.643969e-01
normRes=1.636504e-01
normRes=1.639012e-01
normRes=1.640858e-01
normRes=1.642050e-01
normRes=1.642604e-01
normRes=1.636209e-01
normRes=1.639119e-01
normRes=1.641355e-01
normRes=1.642926e-01
normRes=1.643844e-01
normRes=1.644124e-01
normRes=1.637104e-01
normRes=1.639782e-01
normRes=1.641789e-01
normRes=1.643135e-01
normRes=1.643834e-01
normRes=1.637713e-01
normRes=1.640728e-01
normRes=1.643059e-01
normRes=1.644716e-01
normRes=1.645711e-01
normRes=1.646058e-01
normRes=1.639144e-01
normRes=1.641857e-01
normRes=1.643890e-01
normRes=1.645254e-01
normRes=1.645962e-01
normRes=1.646030e-01
normRes=1.638542e-01
normRes=1.641030e-01
normRes=1.642849e-01
normRes=1.644009e-01
normRes=1.644524e-01
normRes=1.638033e-01
normRes=1.640892e-01
normRes=1.643073e-01
normRes=1.644585e-01
normRes=1.645441e-01
normRes=1.645655e-01
normRes=1.638502e-01
normRes=1.641112e-01
normRes=1.643049e-01
normRes=1.644324e-01
normRes=1.644951e-01
normRes=1.638694e-01
normRes=1.641640e-01
normRes=1.643903e-01
normRes=1.645492e-01
normRes=1.646420e-01
normRes=1.646702e-01
normRes=1.639671e-01
normRes=1.642325e-01
normRes=1.644301e-01
normRes=1.645610e-01
normRes=1.646264e-01
normRes=1.646281e-01
normRes=1.638708e-01
normRes=1.641153e-01
normRes=1.642931e-01
normRes=1.644052e-01
normRes=1.644530e-01
normRes=1.637983e-01
normRes=1.640813e-01
normRes=1.642967e-01
normRes=1.644455e-01
normRes=1.645288e-01
normRes=1.645481e-01
normRes=1.638299e-01
normRes=1.640894e-01
normRes=1.642819e-01
normRes=1.644083e-01
normRes=1.644700e-01
normRes=1.638432e-01
normRes=1.641372e-01
normRes=1.643631e-01
normRes=1.645218e-01
normRes=1.646144e-01
normRes=1.646424e-01
normRes=1.639395e-01
normRes=1.642051e-01
normRes=1.644029e-01
normRes=1.645341e-01
normRes=1.645998e-01
normRes=1.639787e-01
normRes=1.642747e-01
normRes=1.645020e-01
normRes=1.646614e-01
normRes=1.647542e-01
normRes=1.647820e-01
normRes=1.640764e-01
normRes=1.643403e-01
normRes=1.645360e-01
normRes=1.646646e-01
normRes=1.647275e-01
normRes=1.640992e-01
normRes=1.643916e-01
normRes=1.646149e-01
normRes=1.647702e-01
normRes=1.648587e-01
normRes=1.648819e-01
normRes=1.641672e-01
normRes=1.644264e-01
normRes=1.646174e-01
normRes=1.647412e-01
normRes=1.647993e-01
normRes=1.641620e-01
normRes=1.644498e-01
normRes=1.646686e-01
normRes=1.648195e-01
normRes=1.649036e-01
normRes=1.649225e-01
normRes=1.642003e-01
normRes=1.644557e-01
normRes=1.646431e-01
normRes=1.647634e-01
normRes=1.648181e-01
normRes=1.641752e-01
normRes=1.644602e-01
normRes=1.646763e-01
normRes=1.648247e-01
normRes=1.649064e-01
normRes=1.649231e-01
normRes=1.641975e-01
normRes=1.644511e-01
normRes=1.646369e-01
normRes=1.647557e-01
normRes=1.648091e-01
normRes=1.641644e-01
normRes=1.644484e-01
normRes=1.646638e-01
normRes=1.648114e-01
normRes=1.648926e-01
normRes=1.649087e-01
normRes=1.641826e-01
normRes=1.644361e-01
normRes=1.646216e-01
normRes=1.647404e-01
normRes=1.647937e-01
normRes=1.641492e-01
normRes=1.644334e-01
normRes=1.646489e-01
normRes=1.647967e-01
normRes=1.648781e-01
normRes=1.648945e-01
normRes=1.641690e-01
normRes=1.644228e-01
normRes=1.646088e-01
normRes=1.647279e-01
normRes=1.647816e-01
normRes=1.641378e-01
normRes=1.644224e-01
normRes=1.646383e-01
normRes=1.647865e-01
normRes=1.648683e-01
normRes=1.648851e-01
normRes=1.641602e-01
normRes=1.644144e-01
normRes=1.646006e-01
normRes=1.647201e-01
normRes=1.647741e-01
normRes=1.641308e-01
normRes=1.644157e-01
normRes=1.646319e-01
normRes=1.647804e-01
normRes=1.648624e-01
normRes=1.648794e-01
normRes=1.641548e-01
normRes=1.644092e-01
normRes=1.645956e-01
normRes=1.647153e-01
normRes=1.647694e-01
normRes=1.641262e-01
normRes=1.644113e-01
normRes=1.646276e-01
normRes=1.647762e-01
normRes=1.648582e-01
normRes=1.648753e-01
normRes=1.641507e-01
normRes=1.644052e-01
normRes=1.645917e-01
normRes=1.647113e-01
normRes=1.647655e-01
normRes=1.641222e-01
normRes=1.644073e-01
normRes=1.646236e-01
normRes=1.647722e-01
normRes=1.648542e-01
normRes=1.648712e-01
normRes=1.641466e-01
normRes=1.644010e-01
normRes=1.645874e-01
normRes=1.647070e-01
normRes=1.647611e-01
normRes=1.641178e-01
normRes=1.644028e-01
normRes=1.646191e-01
normRes=1.647676e-01
normRes=1.648496e-01
normRes=1.648666e-01
normRes=1.641418e-01
normRes=1.643962e-01
normRes=1.645826e-01
normRes=1.647022e-01
normRes=1.647562e-01
normRes=1.641129e-01
normRes=1.643979e-01
normRes=1.646141e-01
normRes=1.647626e-01
normRes=1.648445e-01
normRes=1.648614e-01
normRes=1.641367e-01
normRes=1.643910e-01
normRes=1.645775e-01
normRes=1.646970e-01
normRes=1.647510e-01
normRes=1.641076e-01
normRes=1.643926e-01
normRes=1.646089e-01
normRes=1.647573e-01
normRes=1.648393e-01
normRes=1.642524e-01
normRes=1.645590e-01
normRes=1.647956e-01
normRes=1.649632e-01
normRes=1.650630e-01
normRes=1.650964e-01
normRes=1.644016e-01
normRes=1.646668e-01
normRes=1.648629e-01
normRes=1.649907e-01
normRes=1.650517e-01
normRes=1.644180e-01
normRes=1.647056e-01
normRes=1.649233e-01
normRes=1.650721e-01
normRes=1.651533e-01
normRes=1.651683e-01
normRes=1.644366e-01
normRes=1.646863e-01
normRes=1.648673e-01
normRes=1.649806e-01
normRes=1.650277e-01
normRes=1.643685e-01
normRes=1.646451e-01
normRes=1.648526e-01
normRes=1.649917e-01
normRes=1.650640e-01
normRes=1.650709e-01
normRes=1.643263e-01
normRes=1.645706e-01
normRes=1.647467e-01
normRes=1.648559e-01
normRes=1.648996e-01
normRes=1.642369e-01
normRes=1.645121e-01
normRes=1.647188e-01
normRes=1.648577e-01
normRes=1.649303e-01
normRes=1.643270e-01
normRes=1.646252e-01
normRes=1.648538e-01
normRes=1.650136e-01
normRes=1.651059e-01
normRes=1.651321e-01
normRes=1.644252e-01
normRes=1.646845e-01
normRes=1.648748e-01
normRes=1.649972e-01
normRes=1.650530e-01
normRes=1.644114e-01
normRes=1.646950e-01
normRes=1.649090e-01
normRes=1.650543e-01
normRes=1.651323e-01
normRes=1.651445e-01
normRes=1.644087e-01
normRes=1.646564e-01
normRes=1.648356e-01
normRes=1.649474e-01
normRes=1.649931e-01
normRes=1.643323e-01
normRes=1.646083e-01
normRes=1.648151e-01
normRes=1.649539e-01
normRes=1.650259e-01
normRes=1.644196e-01
normRes=1.647163e-01
normRes=1.649431e-01
normRes=1.651007e-01
normRes=1.651906e-01
normRes=1.652140e-01
normRes=1.645009e-01
normRes=1.647571e-01
normRes=1.649442e-01
normRes=1.650632e-01
normRes=1.651155e-01
normRes=1.644667e-01
normRes=1.647468e-01
normRes=1.649573e-01
normRes=1.650990e-01
normRes=1.651734e-01
normRes=1.645700e-01
normRes=1.648672e-01
normRes=1.650940e-01
normRes=1.652512e-01
normRes=1.653400e-01
normRes=1.653620e-01
normRes=1.646444e-01
normRes=1.648979e-01
normRes=1.650819e-01
normRes=1.651975e-01
normRes=1.652462e-01
normRes=1.645891e-01
normRes=1.648649e-01
normRes=1.650708e-01
normRes=1.652079e-01
normRes=1.652775e-01
normRes=1.646643e-01
normRes=1.649566e-01
normRes=1.651784e-01
normRes=1.653305e-01
normRes=1.654143e-01
normRes=1.654312e-01
normRes=1.647043e-01
normRes=1.649530e-01
normRes=1.651324e-01
normRes=1.652434e-01
normRes=1.652876e-01
normRes=1.646226e-01
normRes=1.648945e-01
normRes=1.650966e-01
normRes=1.652299e-01
normRes=1.652959e-01
normRes=1.646769e-01
normRes=1.649662e-01
normRes=1.651851e-01
normRes=1.653346e-01
normRes=1.654158e-01
normRes=1.654304e-01
normRes=1.646998e-01
normRes=1.649467e-01
normRes=1.651244e-01
normRes=1.652339e-01
normRes=1.652766e-01
normRes=1.646097e-01
normRes=1.648805e-01
normRes=1.650818e-01
normRes=1.652144e-01
normRes=1.652797e-01
normRes=1.646599e-01
normRes=1.649489e-01
normRes=1.651676e-01
normRes=1.653169e-01
normRes=1.653980e-01
normRes=1.654125e-01
normRes=1.646821e-01
normRes=1.649292e-01
normRes=1.651070e-01
normRes=1.652167e-01
normRes=1.652597e-01
normRes=1.645933e-01
normRes=1.648646e-01
normRes=1.650662e-01
normRes=1.651992e-01
normRes=1.652649e-01
normRes=1.646458e-01
normRes=1.649352e-01
normRes=1.651543e-01
normRes=1.653040e-01
normRes=1.653855e-01
normRes=1.654004e-01
normRes=1.646707e-01
normRes=1.649181e-01
normRes=1.650964e-01
normRes=1.652064e-01
normRes=1.652497e-01
normRes=1.645839e-01
normRes=1.648555e-01
normRes=1.650574e-01
normRes=1.651907e-01
normRes=1.652566e-01
normRes=1.646379e-01
normRes=1.649276e-01
normRes=1.651469e-01
normRes=1.652968e-01
normRes=1.653784e-01
normRes=1.653935e-01
normRes=1.646639e-01
normRes=1.649115e-01
normRes=1.650899e-01
normRes=1.652000e-01
normRes=1.652434e-01
normRes=1.645776e-01
normRes=1.648493e-01
normRes=1.650513e-01
normRes=1.651846e-01
normRes=1.652505e-01
normRes=1.646318e-01
normRes=1.649215e-01
normRes=1.651408e-01
normRes=1.652907e-01
normRes=1.653723e-01
normRes=1.647835e-01
normRes=1.650847e-01
normRes=1.653146e-01
normRes=1.654741e-01
normRes=1.655645e-01
normRes=1.655872e-01
normRes=1.648701e-01
normRes=1.651220e-01
normRes=1.653036e-01
normRes=1.654163e-01
normRes=1.654612e-01
normRes=1.647957e-01
normRes=1.650664e-01
normRes=1.652667e-01
normRes=1.653977e-01
normRes=1.654606e-01
normRes=1.648337e-01
normRes=1.651189e-01
normRes=1.653332e-01
normRes=1.654776e-01
normRes=1.655533e-01
normRes=1.655620e-01
normRes=1.648192e-01
normRes=1.650600e-01
normRes=1.652313e-01
normRes=1.653342e-01
normRes=1.653702e-01
normRes=1.646902e-01
normRes=1.649546e-01
normRes=1.651493e-01
normRes=1.652754e-01
normRes=1.653341e-01
normRes=1.647023e-01
normRes=1.649854e-01
normRes=1.651982e-01
normRes=1.653417e-01
normRes=1.654172e-01
normRes=1.648177e-01
normRes=1.651135e-01
normRes=1.653382e-01
normRes=1.654927e-01
normRes=1.655783e-01
normRes=1.655965e-01
normRes=1.648721e-01
normRes=1.651202e-01
normRes=1.652984e-01
normRes=1.654078e-01
normRes=1.654497e-01
normRes=1.647795e-01
normRes=1.650480e-01
normRes=1.652462e-01
normRes=1.653752e-01
normRes=1.654364e-01
normRes=1.648072e-01
normRes=1.650912e-01
normRes=1.653045e-01
normRes=1.654480e-01
normRes=1.655230e-01
normRes=1.649207e-01
normRes=1.652150e-01
normRes=1.654379e-01
normRes=1.655903e-01
normRes=1.656735e-01
normRes=1.656889e-01
normRes=1.649580e-01
normRes=1.652030e-01
normRes=1.653778e-01
normRes=1.654836e-01
normRes=1.655218e-01
normRes=1.648441e-01
normRes=1.651088e-01
normRes=1.653032e-01
normRes=1.654284e-01
normRes=1.654858e-01
normRes=1.648493e-01
normRes=1.651297e-01
normRes=1.653395e-01
normRes=1.654795e-01
normRes=1.655510e-01
normRes=1.649427e-01
normRes=1.652340e-01
normRes=1.654539e-01
normRes=1.656035e-01
normRes=1.656839e-01
normRes=1.656967e-01
normRes=1.649615e-01
normRes=1.652043e-01
normRes=1.653771e-01
normRes=1.654809e-01
normRes=1.655173e-01
normRes=1.648368e-01
normRes=1.651001e-01
normRes=1.652933e-01
normRes=1.654173e-01
normRes=1.654735e-01
normRes=1.648356e-01
normRes=1.651153e-01
normRes=1.653243e-01
normRes=1.654637e-01
normRes=1.655348e-01
normRes=1.649258e-01
normRes=1.652169e-01
normRes=1.654366e-01
normRes=1.655860e-01
normRes=1.656663e-01
normRes=1.650735e-01
normRes=1.653707e-01
normRes=1.655959e-01
normRes=1.657501e-01
normRes=1.658343e-01
normRes=1.658503e-01
normRes=1.651191e-01
normRes=1.653629e-01
normRes=1.655361e-01
normRes=1.656397e-01
normRes=1.656753e-01
normRes=1.649911e-01
normRes=1.652522e-01
normRes=1.654426e-01
normRes=1.655635e-01
normRes=1.656162e-01
normRes=1.649698e-01
normRes=1.652452e-01
normRes=1.654496e-01
normRes=1.655841e-01
normRes=1.656501e-01
normRes=1.650307e-01
normRes=1.653165e-01
normRes=1.655308e-01
normRes=1.656748e-01
normRes=1.657495e-01
normRes=1.651462e-01
normRes=1.654382e-01
normRes=1.656582e-01
normRes=1.658071e-01
normRes=1.658863e-01
normRes=1.658972e-01
normRes=1.651570e-01
normRes=1.653964e-01
normRes=1.655652e-01
normRes=1.656646e-01
normRes=1.656961e-01
normRes=1.650051e-01
normRes=1.652627e-01
normRes=1.654499e-01
normRes=1.655676e-01
normRes=1.656173e-01
normRes=1.649663e-01
normRes=1.652393e-01
normRes=1.654416e-01
normRes=1.655741e-01
normRes=1.656382e-01
normRes=1.650160e-01
normRes=1.653004e-01
normRes=1.655136e-01
normRes=1.656564e-01
normRes=1.657302e-01
normRes=1.651256e-01
normRes=1.654170e-01
normRes=1.656365e-01
normRes=1.657850e-01
normRes=1.658638e-01
normRes=1.652668e-01
normRes=1.655609e-01
normRes=1.657826e-01
normRes=1.659327e-01
normRes=1.660125e-01
normRes=1.660236e-01
normRes=1.652819e-01
normRes=1.655201e-01
normRes=1.656873e-01
normRes=1.657848e-01
normRes=1.658139e-01
normRes=1.651169e-01
normRes=1.653714e-01
normRes=1.655552e-01
normRes=1.656692e-01
normRes=1.657151e-01
normRes=1.650557e-01
normRes=1.653246e-01
normRes=1.655226e-01
normRes=1.656507e-01
normRes=1.657102e-01
normRes=1.650792e-01
normRes=1.653593e-01
normRes=1.655681e-01
normRes=1.657065e-01
normRes=1.657759e-01
normRes=1.651634e-01
normRes=1.654508e-01
normRes=1.656664e-01
normRes=1.658111e-01
normRes=1.658862e-01
normRes=1.652827e-01
normRes=1.655737e-01
normRes=1.657923e-01
normRes=1.659394e-01
normRes=1.660164e-01
normRes=1.654142e-01
normRes=1.657054e-01
normRes=1.659237e-01
normRes=1.660701e-01
normRes=1.661459e-01
normRes=1.661527e-01
normRes=1.654019e-01
normRes=1.656353e-01
normRes=1.657975e-01
normRes=1.658898e-01
normRes=1.659137e-01
normRes=1.652063e-01
normRes=1.654556e-01
normRes=1.656340e-01
normRes=1.657427e-01
normRes=1.657832e-01
normRes=1.651139e-01
normRes=1.653778e-01
normRes=1.655708e-01
normRes=1.656941e-01
normRes=1.657488e-01
normRes=1.651094e-01
normRes=1.653853e-01
normRes=1.655900e-01
normRes=1.657244e-01
normRes=1.657900e-01
normRes=1.651710e-01
normRes=1.654552e-01
normRes=1.656678e-01
normRes=1.658096e-01
normRes=1.658819e-01
normRes=1.652740e-01
normRes=1.655628e-01
normRes=1.657794e-01
normRes=1.659246e-01
normRes=1.659998e-01
normRes=1.653951e-01
normRes=1.656850e-01
normRes=1.659022e-01
normRes=1.660476e-01
normRes=1.661225e-01
normRes=1.655150e-01
normRes=1.658035e-01
normRes=1.660188e-01
normRes=1.661620e-01
normRes=1.662343e-01
normRes=1.656204e-01
normRes=1.659057e-01
normRes=1.661176e-01
normRes=1.662571e-01
normRes=1.663256e-01
normRes=1.657038e-01
normRes=1.659851e-01
normRes=1.661929e-01
normRes=1.663283e-01
normRes=1.663926e-01
normRes=1.657629e-01
normRes=1.660402e-01
normRes=1.662441e-01
normRes=1.663756e-01
normRes=1.664361e-01
normRes=1.657995e-01
normRes=1.660733e-01
normRes=1.662738e-01
normRes=1.664020e-01
normRes=1.664593e-01
normRes=1.658175e-01
normRes=1.660886e-01
normRes=1.662865e-01
normRes=1.664122e-01
normRes=1.664672e-01
normRes=1.658218e-01
normRes=1.660910e-01
normRes=1.662872e-01
normRes=1.664113e-01
normRes=1.664648e-01
normRes=1.658172e-01
normRes=1.660854e-01
normRes=1.662805e-01
normRes=1.664038e-01
normRes=1.664565e-01
normRes=1.658080e-01
normRes=1.660756e-01
normRes=1.662703e-01
normRes=1.663932e-01
normRes=1.664457e-01
normRes=1.657970e-01
normRes=1.660645e-01
normRes=1.662592e-01
normRes=1.663821e-01
normRes=1.664347e-01
normRes=1.657863e-01
normRes=1.660540e-01
normRes=1.662489e-01
normRes=1.663721e-01
normRes=1.664248e-01
normRes=1.657770e-01
normRes=1.660450e-01
normRes=1.662402e-01
normRes=1.663637e-01
normRes=1.664168e-01
normRes=1.657696e-01
normRes=1.660379e-01
normRes=1.662335e-01
normRes=1.663573e-01
normRes=1.664108e-01
normRes=1.657640e-01
normRes=1.660327e-01
normRes=1.662286e-01
normRes=1.663527e-01
normRes=1.664064e-01
normRes=1.657601e-01
normRes=1.660291e-01
normRes=1.662252e-01
normRes=1.663495e-01
normRes=1.664035e-01
normRes=1.657574e-01
normRes=1.660266e-01
normRes=1.662229e-01
normRes=1.663474e-01
normRes=1.664014e-01
normRes=1.657556e-01
normRes=1.660248e-01
normRes=1.662212e-01
normRes=1.663458e-01
normRes=1.664000e-01
normRes=1.657542e-01
normRes=1.660235e-01
normRes=1.662199e-01
normRes=1.663446e-01
normRes=1.663987e-01
normRes=1.657530e-01
normRes=1.660223e-01
normRes=1.662187e-01
normRes=1.663434e-01
normRes=1.663975e-01
normRes=1.657517e-01
normRes=1.660210e-01
normRes=1.662174e-01
normRes=1.663420e-01
normRes=1.663961e-01
normRes=1.657502e-01
normRes=1.660195e-01
normRes=1.662159e-01
normRes=1.663405e-01
normRes=1.663945e-01
normRes=1.657486e-01
normRes=1.660178e-01
normRes=1.662142e-01
normRes=1.663387e-01
normRes=1.663927e-01
normRes=1.657467e-01
normRes=1.660159e-01
normRes=1.662122e-01
normRes=1.663367e-01
normRes=1.663907e-01
normRes=1.657446e-01
normRes=1.660138e-01
normRes=1.662101e-01
normRes=1.663345e-01
normRes=1.663885e-01
normRes=1.657424e-01
normRes=1.660115e-01
normRes=1.662078e-01
normRes=1.663322e-01
normRes=1.663861e-01
normRes=1.657400e-01
normRes=1.660092e-01
normRes=1.662055e-01
normRes=1.663299e-01
normRes=1.663838e-01
normRes=1.657377e-01
normRes=1.660068e-01
normRes=1.662031e-01
normRes=1.663275e-01
normRes=1.663815e-01
normRes=1.657353e-01
normRes=1.660045e-01
normRes=1.662008e-01
normRes=1.663252e-01
normRes=1.663791e-01
normRes=1.657330e-01
normRes=1.660022e-01
normRes=1.661985e-01
normRes=1.663229e-01
normRes=1.663769e-01
normRes=1.657308e-01
normRes=1.660000e-01
normRes=1.661963e-01
normRes=1.663207e-01
normRes=1.663747e-01
normRes=1.657286e-01
normRes=1.659978e-01
normRes=1.661941e-01
normRes=1.663186e-01
normRes=1.663725e-01
normRes=1.657265e-01
normRes=1.659957e-01
normRes=1.661920e-01
normRes=1.663165e-01
normRes=1.663704e-01
normRes=1.657244e-01
normRes=1.659936e-01
normRes=1.661900e-01
normRes=1.663144e-01
normRes=1.663684e-01
normRes=1.657223e-01
normRes=1.659916e-01
normRes=1.661879e-01
normRes=1.663124e-01
normRes=1.663663e-01
normRes=1.657203e-01
normRes=1.659895e-01
normRes=1.661859e-01
normRes=1.663103e-01
normRes=1.663643e-01
normRes=1.657182e-01
normRes=1.659875e-01
normRes=1.661838e-01
normRes=1.663083e-01
normRes=1.663622e-01
normRes=1.657162e-01
normRes=1.659854e-01
normRes=1.661818e-01
normRes=1.663062e-01
normRes=1.663602e-01
normRes=1.657141e-01
normRes=1.659834e-01
normRes=1.661797e-01
normRes=1.663042e-01
normRes=1.663581e-01
normRes=1.657120e-01
normRes=1.659813e-01
normRes=1.661776e-01
normRes=1.663021e-01
normRes=1.663560e-01
normRes=1.657099e-01
normRes=1.659792e-01
normRes=1.661755e-01
normRes=1.663000e-01
normRes=1.663539e-01
normRes=1.657078e-01
normRes=1.659771e-01
normRes=1.661734e-01
normRes=1.662978e-01
normRes=1.663517e-01
normRes=1.657056e-01
normRes=1.659749e-01
normRes=1.661713e-01
normRes=1.662957e-01
normRes=1.663496e-01
normRes=1.657035e-01
normRes=1.659728e-01
normRes=1.661691e-01
normRes=1.662935e-01
normRes=1.663474e-01
normRes=1.657013e-01
normRes=1.659706e-01
normRes=1.661670e-01
normRes=1.662914e-01
normRes=1.663453e-01
normRes=1.656992e-01
normRes=1.659685e-01
normRes=1.661648e-01
normRes=1.662892e-01
normRes=1.663431e-01
normRes=1.656970e-01
normRes=1.659663e-01
normRes=1.661627e-01
normRes=1.662871e-01
normRes=1.663410e-01
normRes=1.656948e-01
normRes=1.659642e-01
normRes=1.661605e-01
normRes=1.662849e-01
normRes=1.663388e-01
normRes=1.656927e-01
normRes=1.659620e-01
normRes=1.661584e-01
normRes=1.662828e-01
normRes=1.663367e-01
normRes=1.656906e-01
normRes=1.659599e-01
normRes=1.661562e-01
normRes=1.662807e-01
normRes=1.663345e-01
normRes=1.656884e-01
normRes=1.659578e-01
normRes=1.661541e-01
normRes=1.662785e-01
normRes=1.663324e-01
normRes=1.656863e-01
normRes=1.659556e-01
normRes=1.661520e-01
normRes=1.662764e-01
normRes=1.663303e-01
normRes=1.656842e-01
normRes=1.659535e-01
normRes=1.661499e-01
normRes=1.662743e-01
normRes=1.663282e-01
normRes=1.656821e-01
normRes=1.659514e-01
normRes=1.661478e-01
normRes=1.662722e-01
normRes=1.663261e-01
normRes=1.656800e-01
normRes=1.659493e-01
normRes=1.661457e-01
normRes=1.662701e-01
normRes=1.663240e-01
normRes=1.656779e-01
normRes=1.659472e-01
normRes=1.661436e-01
normRes=1.662680e-01
normRes=1.663219e-01
normRes=1.656758e-01
normRes=1.659451e-01
normRes=1.661415e-01
normRes=1.662659e-01
normRes=1.663198e-01
normRes=1.656737e-01
normRes=1.659431e-01
normRes=1.661394e-01
normRes=1.662639e-01
normRes=1.663177e-01
normRes=1.656716e-01
normRes=1.659410e-01
normRes=1.661374e-01
normRes=1.662618e-01
normRes=1.663156e-01
normRes=1.656695e-01
normRes=1.659389e-01
normRes=1.661353e-01
normRes=1.662597e-01
normRes=1.663135e-01
normRes=1.656674e-01
normRes=1.659368e-01
normRes=1.661332e-01
normRes=1.662576e-01
normRes=1.663114e-01
normRes=1.656653e-01
normRes=1.659347e-01
normRes=1.661311e-01
normRes=1.662555e-01
normRes=1.663094e-01
normRes=1.656632e-01
normRes=1.659326e-01
normRes=1.661290e-01
normRes=1.662535e-01
normRes=1.663073e-01
normRes=1.656611e-01
normRes=1.659306e-01
normRes=1.661270e-01
normRes=1.662514e-01
normRes=1.663052e-01
normRes=1.656591e-01
normRes=1.659285e-01
normRes=1.661249e-01
normRes=1.662493e-01
normRes=1.663031e-01
normRes=1.656570e-01
normRes=1.659264e-01
normRes=1.661228e-01
normRes=1.662472e-01
normRes=1.663010e-01
normRes=1.656549e-01
normRes=1.659243e-01
normRes=1.661207e-01
normRes=1.662452e-01
normRes=1.662990e-01
normRes=1.656528e-01
normRes=1.659223e-01
normRes=1.661187e-01
normRes=1.662431e-01
normRes=1.662969e-01
normRes=1.656507e-01
normRes=1.659202e-01
normRes=1.661166e-01
normRes=1.662410e-01
normRes=1.662948e-01
normRes=1.656487e-01
normRes=1.659181e-01
normRes=1.661145e-01
normRes=1.662389e-01
normRes=1.662927e-01
normRes=1.656466e-01
normRes=1.659161e-01
normRes=1.661125e-01
normRes=1.662369e-01
normRes=1.662907e-01
normRes=1.656445e-01
normRes=1.659140e-01
normRes=1.661104e-01
normRes=1.662348e-01
normRes=1.662886e-01
normRes=1.656424e-01
normRes=1.659119e-01
normRes=1.661083e-01
normRes=1.662327e-01
normRes=1.657352e-01
normRes=1.660621e-01
normRes=1.663140e-01
normRes=1.664919e-01
normRes=1.665967e-01
normRes=1.660496e-01
normRes=1.663575e-01
normRes=1.665898e-01
normRes=1.667475e-01
normRes=1.668319e-01
normRes=1.662383e-01
normRes=1.665273e-01
normRes=1.667406e-01
normRes=1.668794e-01
normRes=1.669448e-01
normRes=1.663124e-01
normRes=1.665850e-01
normRes=1.667822e-01
normRes=1.669052e-01
normRes=1.669554e-01
normRes=1.662944e-01
normRes=1.665545e-01
normRes=1.667398e-01
normRes=1.668516e-01
normRes=1.668911e-01
normRes=1.662123e-01
normRes=1.664645e-01
normRes=1.666426e-01
normRes=1.667478e-01
normRes=1.667815e-01
normRes=1.660946e-01
normRes=1.663432e-01
normRes=1.665184e-01
normRes=1.666213e-01
normRes=1.666534e-01
normRes=1.659662e-01
normRes=1.662148e-01
normRes=1.663905e-01
normRes=1.664944e-01
normRes=1.659598e-01
normRes=1.662679e-01
normRes=1.665014e-01
normRes=1.666614e-01
normRes=1.667488e-01
normRes=1.661719e-01
normRes=1.664646e-01
normRes=1.666824e-01
normRes=1.668261e-01
normRes=1.668971e-01
normRes=1.662821e-01
normRes=1.665600e-01
normRes=1.667630e-01
normRes=1.668920e-01
normRes=1.669483e-01
normRes=1.663022e-01
normRes=1.665678e-01
normRes=1.667585e-01
normRes=1.668756e-01
normRes=1.669205e-01
normRes=1.662522e-01
normRes=1.665085e-01
normRes=1.666906e-01
normRes=1.667995e-01
normRes=1.668367e-01
normRes=1.661553e-01
normRes=1.664063e-01
normRes=1.665835e-01
normRes=1.666881e-01
normRes=1.667215e-01
normRes=1.660351e-01
normRes=1.662842e-01
normRes=1.664600e-01
normRes=1.665636e-01
normRes=1.660268e-01
normRes=1.663341e-01
normRes=1.665665e-01
normRes=1.667250e-01
normRes=1.668108e-01
normRes=1.662294e-01
normRes=1.665201e-01
normRes=1.667357e-01
normRes=1.668771e-01
normRes=1.669457e-01
normRes=1.663251e-01
normRes=1.666006e-01
normRes=1.668010e-01
normRes=1.669273e-01
normRes=1.669809e-01
normRes=1.663294e-01
normRes=1.665924e-01
normRes=1.667806e-01
normRes=1.668951e-01
normRes=1.669375e-01
normRes=1.662645e-01
normRes=1.665186e-01
normRes=1.666985e-01
normRes=1.668053e-01
normRes=1.668404e-01
normRes=1.661553e-01
normRes=1.664046e-01
normRes=1.665801e-01
normRes=1.666830e-01
normRes=1.661430e-01
normRes=1.664485e-01
normRes=1.666787e-01
normRes=1.668348e-01
normRes=1.669178e-01
normRes=1.663298e-01
normRes=1.666172e-01
normRes=1.668292e-01
normRes=1.669668e-01
normRes=1.670314e-01
normRes=1.664027e-01
normRes=1.666740e-01
normRes=1.668702e-01
normRes=1.669923e-01
normRes=1.670416e-01
normRes=1.663819e-01
normRes=1.666408e-01
normRes=1.668249e-01
normRes=1.669353e-01
normRes=1.669736e-01
normRes=1.662935e-01
normRes=1.665440e-01
normRes=1.667204e-01
normRes=1.668237e-01
normRes=1.662827e-01
normRes=1.665872e-01
normRes=1.668160e-01
normRes=1.669702e-01
normRes=1.670511e-01
normRes=1.664574e-01
normRes=1.667417e-01
normRes=1.669504e-01
normRes=1.670844e-01
normRes=1.671451e-01
normRes=1.665081e-01
normRes=1.667753e-01
normRes=1.669671e-01
normRes=1.670846e-01
normRes=1.671293e-01
normRes=1.664604e-01
normRes=1.667147e-01
normRes=1.668942e-01
normRes=1.670001e-01
normRes=1.670337e-01
normRes=1.663450e-01
normRes=1.665912e-01
normRes=1.667633e-01
normRes=1.668624e-01
normRes=1.663140e-01
normRes=1.666148e-01
normRes=1.668400e-01
normRes=1.669907e-01
normRes=1.670682e-01
normRes=1.664688e-01
normRes=1.667503e-01
normRes=1.669562e-01
normRes=1.670876e-01
normRes=1.671459e-01
normRes=1.665050e-01
normRes=1.667702e-01
normRes=1.669602e-01
normRes=1.670761e-01
normRes=1.671192e-01
normRes=1.664480e-01
normRes=1.667012e-01
normRes=1.668796e-01
normRes=1.669846e-01
normRes=1.670174e-01
normRes=1.663276e-01
normRes=1.665733e-01
normRes=1.667450e-01
normRes=1.668438e-01
normRes=1.662951e-01
normRes=1.665957e-01
normRes=1.668209e-01
normRes=1.669716e-01
normRes=1.670491e-01
normRes=1.664500e-01
normRes=1.667317e-01
normRes=1.669378e-01
normRes=1.670695e-01
normRes=1.671280e-01
normRes=1.664876e-01
normRes=1.667532e-01
normRes=1.669435e-01
normRes=1.670597e-01
normRes=1.671031e-01
normRes=1.664326e-01
normRes=1.666861e-01
normRes=1.668649e-01
normRes=1.669702e-01
normRes=1.664315e-01
normRes=1.667362e-01
normRes=1.669647e-01
normRes=1.671182e-01
normRes=1.671977e-01
normRes=1.666001e-01
normRes=1.668819e-01
normRes=1.670877e-01
normRes=1.672185e-01
normRes=1.672757e-01
normRes=1.666305e-01
normRes=1.668934e-01
normRes=1.670808e-01
normRes=1.671936e-01
normRes=1.672333e-01
normRes=1.665542e-01
normRes=1.668035e-01
normRes=1.669778e-01
normRes=1.670783e-01
normRes=1.665298e-01
normRes=1.668296e-01
normRes=1.670532e-01
normRes=1.672016e-01
normRes=1.672760e-01
normRes=1.666686e-01
normRes=1.669456e-01
normRes=1.671466e-01
normRes=1.672726e-01
normRes=1.673250e-01
normRes=1.666714e-01
normRes=1.669301e-01
normRes=1.671132e-01
normRes=1.672220e-01
normRes=1.672578e-01
normRes=1.665722e-01
normRes=1.668181e-01
normRes=1.669892e-01
normRes=1.670867e-01
normRes=1.665334e-01
normRes=1.668307e-01
normRes=1.670519e-01
normRes=1.671981e-01
normRes=1.672705e-01
normRes=1.666601e-01
normRes=1.669356e-01
normRes=1.671352e-01
normRes=1.672599e-01
normRes=1.673111e-01
normRes=1.666560e-01
normRes=1.669139e-01
normRes=1.670964e-01
normRes=1.672046e-01
normRes=1.672399e-01
normRes=1.665539e-01
normRes=1.667996e-01
normRes=1.669705e-01
normRes=1.670679e-01
normRes=1.665148e-01
normRes=1.668122e-01
normRes=1.670336e-01
normRes=1.671800e-01
normRes=1.672527e-01
normRes=1.666429e-01
normRes=1.669187e-01
normRes=1.671186e-01
normRes=1.672436e-01
normRes=1.672952e-01
normRes=1.666408e-01
normRes=1.668992e-01
normRes=1.670821e-01
normRes=1.671907e-01
normRes=1.672265e-01
normRes=1.665412e-01
normRes=1.667873e-01
normRes=1.669586e-01
normRes=1.670564e-01
normRes=1.665039e-01
normRes=1.668017e-01
normRes=1.670234e-01
normRes=1.671702e-01
normRes=1.672431e-01
normRes=1.666338e-01
normRes=1.669099e-01
normRes=1.671100e-01
normRes=1.672354e-01
normRes=1.672872e-01
normRes=1.666331e-01
normRes=1.668916e-01
normRes=1.670747e-01
normRes=1.671835e-01
normRes=1.672193e-01
normRes=1.665342e-01
normRes=1.667804e-01
normRes=1.669519e-01
normRes=1.670497e-01
normRes=1.664973e-01
normRes=1.667951e-01
normRes=1.670170e-01
normRes=1.671637e-01
normRes=1.672367e-01
normRes=1.666273e-01
normRes=1.669034e-01
normRes=1.671036e-01
normRes=1.672289e-01
normRes=1.672807e-01
normRes=1.666265e-01
normRes=1.668850e-01
normRes=1.670681e-01
normRes=1.671768e-01
normRes=1.666435e-01
normRes=1.669490e-01
normRes=1.671777e-01
normRes=1.673306e-01
normRes=1.674089e-01
normRes=1.668070e-01
normRes=1.670858e-01
normRes=1.672879e-01
normRes=1.674144e-01
normRes=1.674668e-01
normRes=1.668109e-01
normRes=1.670681e-01
normRes=1.672493e-01
normRes=1.673555e-01
normRes=1.673883e-01
normRes=1.666952e-01
normRes=1.669373e-01
normRes=1.671042e-01
normRes=1.671971e-01
normRes=1.666338e-01
normRes=1.669262e-01
normRes=1.671424e-01
normRes=1.672832e-01
normRes=1.673501e-01
normRes=1.667288e-01
normRes=1.669990e-01
normRes=1.671931e-01
normRes=1.673123e-01
normRes=1.673580e-01
normRes=1.666926e-01
normRes=1.669455e-01
normRes=1.671230e-01
normRes=1.672262e-01
normRes=1.666833e-01
normRes=1.669839e-01
normRes=1.672078e-01
normRes=1.673561e-01
normRes=1.674299e-01
normRes=1.668207e-01
normRes=1.670957e-01
normRes=1.672943e-01
normRes=1.674174e-01
normRes=1.674665e-01
normRes=1.668057e-01
normRes=1.670604e-01
normRes=1.672391e-01
normRes=1.673431e-01
normRes=1.667996e-01
normRes=1.670996e-01
normRes=1.673227e-01
normRes=1.674697e-01
normRes=1.675419e-01
normRes=1.669278e-01
normRes=1.672004e-01
normRes=1.673962e-01
normRes=1.675163e-01
normRes=1.675622e-01
normRes=1.668942e-01
normRes=1.671453e-01
normRes=1.673203e-01
normRes=1.674205e-01
normRes=1.668691e-01
normRes=1.671654e-01
normRes=1.673846e-01
normRes=1.675276e-01
normRes=1.675959e-01
normRes=1.669744e-01
normRes=1.672433e-01
normRes=1.674355e-01
normRes=1.675521e-01
normRes=1.675944e-01
normRes=1.669203e-01
normRes=1.671682e-01
normRes=1.673403e-01
normRes=1.674375e-01
normRes=1.668813e-01
normRes=1.671751e-01
normRes=1.673919e-01
normRes=1.675328e-01
normRes=1.675989e-01
normRes=1.669741e-01
normRes=1.672414e-01
normRes=1.674320e-01
normRes=1.675471e-01
normRes=1.675881e-01
normRes=1.669120e-01
normRes=1.671590e-01
normRes=1.673301e-01
normRes=1.674266e-01
normRes=1.668694e-01
normRes=1.671627e-01
normRes=1.673790e-01
normRes=1.675195e-01
normRes=1.675853e-01
normRes=1.669603e-01
normRes=1.672274e-01
normRes=1.674180e-01
normRes=1.675331e-01
normRes=1.675741e-01
normRes=1.668983e-01
normRes=1.671454e-01
normRes=1.673167e-01
normRes=1.674134e-01
normRes=1.668566e-01
normRes=1.671502e-01
normRes=1.673668e-01
normRes=1.675076e-01
normRes=1.675737e-01
normRes=1.669492e-01
normRes=1.672167e-01
normRes=1.674075e-01
normRes=1.675229e-01
normRes=1.675643e-01
normRes=1.668890e-01
normRes=1.671364e-01
normRes=1.673080e-01
normRes=1.674049e-01
normRes=1.668487e-01
normRes=1.671425e-01
normRes=1.673594e-01
normRes=1.675004e-01
normRes=1.675667e-01
normRes=1.669426e-01
normRes=1.672102e-01
normRes=1.674013e-01
normRes=1.675169e-01
normRes=1.675584e-01
normRes=1.668833e-01
normRes=1.671309e-01
normRes=1.673026e-01
normRes=1.673996e-01
normRes=1.668435e-01
normRes=1.671374e-01
normRes=1.673544e-01
normRes=1.674955e-01
normRes=1.675618e-01
normRes=1.669378e-01
normRes=1.672055e-01
normRes=1.673966e-01
normRes=1.675122e-01
normRes=1.675537e-01
normRes=1.668786e-01
normRes=1.671262e-01
normRes=1.672979e-01
normRes=1.673950e-01
normRes=1.668388e-01
normRes=1.671327e-01
normRes=1.673497e-01
normRes=1.674907e-01
normRes=1.675571e-01
normRes=1.669330e-01
normRes=1.672006e-01
normRes=1.673917e-01
normRes=1.675073e-01
normRes=1.675487e-01
normRes=1.668736e-01
normRes=1.671211e-01
normRes=1.672928e-01
normRes=1.673898e-01
normRes=1.668336e-01
normRes=1.671275e-01
normRes=1.673445e-01
normRes=1.674854e-01
normRes=1.675518e-01
normRes=1.669276e-01
normRes=1.671953e-01
normRes=1.673863e-01
normRes=1.675019e-01
normRes=1.675433e-01
normRes=1.668681e-01
normRes=1.671156e-01
normRes=1.672873e-01
normRes=1.673843e-01
normRes=1.668280e-01
normRes=1.671220e-01
normRes=1.673389e-01
normRes=1.674799e-01
normRes=1.675462e-01
normRes=1.669220e-01
normRes=1.671897e-01
normRes=1.673808e-01
normRes=1.674963e-01
normRes=1.669752e-01
normRes=1.672832e-01
normRes=1.675133e-01
normRes=1.676665e-01
normRes=1.677440e-01
normRes=1.671385e-01
normRes=1.674135e-01
normRes=1.676108e-01
normRes=1.677317e-01
normRes=1.677774e-01
normRes=1.671070e-01
normRes=1.673558e-01
normRes=1.675279e-01
normRes=1.676244e-01
normRes=1.670639e-01
normRes=1.673551e-01
normRes=1.675688e-01
normRes=1.677057e-01
normRes=1.677674e-01
normRes=1.671320e-01
normRes=1.673938e-01
normRes=1.675786e-01
normRes=1.676874e-01
normRes=1.677217e-01
normRes=1.670319e-01
normRes=1.672720e-01
normRes=1.674360e-01
normRes=1.675251e-01
normRes=1.669537e-01
normRes=1.672399e-01
normRes=1.674492e-01
normRes=1.675824e-01
normRes=1.676411e-01
normRes=1.670029e-01
normRes=1.672635e-01
normRes=1.674476e-01
normRes=1.675563e-01
normRes=1.670234e-01
normRes=1.673254e-01
normRes=1.675496e-01
normRes=1.676972e-01
normRes=1.677692e-01
normRes=1.671549e-01
normRes=1.674253e-01
normRes=1.676183e-01
normRes=1.677350e-01
normRes=1.677769e-01
normRes=1.671005e-01
normRes=1.673463e-01
normRes=1.675155e-01
normRes=1.676094e-01
normRes=1.670450e-01
normRes=1.673343e-01
normRes=1.675462e-01
normRes=1.676816e-01
normRes=1.677418e-01
normRes=1.671047e-01
normRes=1.673656e-01
normRes=1.675496e-01
normRes=1.676578e-01
normRes=1.671219e-01
normRes=1.674225e-01
normRes=1.676450e-01
normRes=1.677904e-01
normRes=1.678601e-01
normRes=1.672399e-01
normRes=1.675075e-01
normRes=1.676974e-01
normRes=1.678109e-01
normRes=1.678494e-01
normRes=1.671659e-01
normRes=1.674082e-01
normRes=1.675739e-01
normRes=1.676641e-01
normRes=1.670927e-01
normRes=1.673786e-01
normRes=1.675870e-01
normRes=1.677189e-01
normRes=1.677757e-01
normRes=1.671323e-01
normRes=1.673902e-01
normRes=1.675712e-01
normRes=1.676764e-01
normRes=1.671355e-01
normRes=1.674335e-01
normRes=1.676535e-01
normRes=1.677966e-01
normRes=1.678641e-01
normRes=1.672402e-01
normRes=1.675059e-01
normRes=1.676941e-01
normRes=1.678060e-01
normRes=1.678429e-01
normRes=1.671572e-01
normRes=1.673983e-01
normRes=1.675629e-01
normRes=1.676522e-01
normRes=1.670794e-01
normRes=1.673646e-01
normRes=1.675724e-01
normRes=1.677038e-01
normRes=1.677601e-01
normRes=1.671163e-01
normRes=1.673739e-01
normRes=1.675547e-01
normRes=1.676598e-01
normRes=1.671188e-01
normRes=1.674168e-01
normRes=1.676369e-01
normRes=1.677800e-01
normRes=1.678476e-01
normRes=1.672241e-01
normRes=1.674900e-01
normRes=1.676784e-01
normRes=1.677905e-01
normRes=1.672606e-01
normRes=1.675630e-01
normRes=1.677869e-01
normRes=1.679333e-01
normRes=1.680034e-01
normRes=1.673821e-01
normRes=1.676485e-01
normRes=1.678370e-01
normRes=1.679485e-01
normRes=1.679846e-01
normRes=1.672950e-01
normRes=1.675340e-01
normRes=1.676960e-01
normRes=1.677823e-01
normRes=1.672023e-01
normRes=1.674838e-01
normRes=1.676876e-01
normRes=1.678147e-01
normRes=1.678666e-01
normRes=1.672134e-01
normRes=1.674663e-01
normRes=1.676423e-01
normRes=1.677425e-01
normRes=1.671919e-01
normRes=1.674851e-01
normRes=1.677004e-01
normRes=1.678388e-01
normRes=1.679015e-01
normRes=1.672693e-01
normRes=1.675308e-01
normRes=1.677149e-01
normRes=1.678227e-01
normRes=1.672855e-01
normRes=1.675842e-01
normRes=1.678045e-01
normRes=1.679474e-01
normRes=1.680141e-01
normRes=1.673874e-01
normRes=1.676510e-01
normRes=1.678368e-01
normRes=1.679458e-01
normRes=1.674086e-01
normRes=1.677071e-01
normRes=1.679268e-01
normRes=1.680686e-01
normRes=1.681339e-01
normRes=1.675025e-01
normRes=1.677638e-01
normRes=1.679469e-01
normRes=1.680530e-01
normRes=1.675088e-01
normRes=1.678039e-01
normRes=1.680200e-01
normRes=1.681581e-01
normRes=1.682194e-01
normRes=1.675801e-01
normRes=1.678374e-01
normRes=1.680165e-01
normRes=1.681185e-01
normRes=1.675665e-01
normRes=1.678577e-01
normRes=1.680699e-01
normRes=1.682041e-01
normRes=1.682617e-01
normRes=1.676155e-01
normRes=1.678694e-01
normRes=1.680452e-01
normRes=1.681439e-01
normRes=1.675864e-01
normRes=1.678748e-01
normRes=1.680843e-01
normRes=1.682160e-01
normRes=1.682711e-01
normRes=1.676211e-01
normRes=1.678730e-01
normRes=1.680468e-01
normRes=1.681438e-01
normRes=1.675837e-01
normRes=1.678707e-01
normRes=1.680790e-01
normRes=1.682095e-01
normRes=1.682636e-01
normRes=1.676122e-01
normRes=1.678634e-01
normRes=1.680366e-01
normRes=1.681330e-01
normRes=1.675724e-01
normRes=1.678591e-01
normRes=1.680671e-01
normRes=1.681974e-01
normRes=1.682514e-01
normRes=1.676000e-01
normRes=1.678512e-01
normRes=1.680245e-01
normRes=1.681211e-01
normRes=1.675608e-01
normRes=1.678477e-01
normRes=1.680560e-01
normRes=1.681865e-01
normRes=1.682408e-01
normRes=1.675900e-01
normRes=1.678415e-01
normRes=1.680151e-01
normRes=1.681120e-01
normRes=1.675523e-01
normRes=1.678395e-01
normRes=1.680481e-01
normRes=1.681790e-01
normRes=1.682335e-01
normRes=1.675832e-01
normRes=1.678351e-01
normRes=1.680090e-01
normRes=1.681062e-01
normRes=1.675468e-01
normRes=1.678344e-01
normRes=1.680432e-01
normRes=1.681743e-01
normRes=1.682291e-01
normRes=1.675791e-01
normRes=1.678311e-01
normRes=1.680052e-01
normRes=1.681025e-01
normRes=1.675434e-01
normRes=1.678311e-01
normRes=1.680400e-01
normRes=1.681713e-01
normRes=1.682261e-01
normRes=1.675762e-01
normRes=1.678284e-01
normRes=1.680025e-01
normRes=1.680999e-01
normRes=1.675408e-01
normRes=1.678285e-01
normRes=1.680375e-01
normRes=1.681688e-01
normRes=1.682236e-01
normRes=1.675737e-01
normRes=1.678258e-01
normRes=1.680000e-01
normRes=1.680974e-01
normRes=1.675382e-01
normRes=1.678259e-01
normRes=1.680349e-01
normRes=1.681661e-01
normRes=1.682209e-01
normRes=1.675709e-01
normRes=1.678230e-01
normRes=1.679972e-01
normRes=1.680945e-01
normRes=1.675353e-01
normRes=1.678230e-01
normRes=1.680319e-01
normRes=1.681631e-01
normRes=1.682178e-01
normRes=1.675678e-01
normRes=1.678199e-01
normRes=1.679940e-01
normRes=1.680912e-01
normRes=1.675320e-01
normRes=1.678197e-01
normRes=1.680285e-01
normRes=1.681597e-01
normRes=1.682144e-01
normRes=1.675644e-01
normRes=1.678164e-01
normRes=1.679905e-01
normRes=1.680878e-01
normRes=1.675285e-01
normRes=1.678161e-01
normRes=1.680250e-01
normRes=1.681562e-01
normRes=1.682109e-01
normRes=1.675608e-01
normRes=1.678129e-01
normRes=1.679869e-01
normRes=1.680842e-01
normRes=1.675249e-01
normRes=1.678126e-01
normRes=1.680215e-01
normRes=1.681526e-01
normRes=1.682073e-01
normRes=1.675573e-01
normRes=1.678094e-01
normRes=1.679834e-01
normRes=1.680807e-01
normRes=1.675215e-01
normRes=1.678091e-01
normRes=1.680180e-01
normRes=1.681492e-01
normRes=1.682039e-01
normRes=1.675538e-01
normRes=1.678059e-01
normRes=1.679800e-01
normRes=1.680773e-01
normRes=1.675181e-01
normRes=1.678057e-01
normRes=1.680147e-01
normRes=1.681458e-01
normRes=1.682005e-01
normRes=1.675505e-01
normRes=1.678026e-01
normRes=1.679767e-01
normRes=1.680740e-01
normRes=1.675147e-01
normRes=1.678024e-01
normRes=1.680114e-01
normRes=1.681425e-01
normRes=1.681972e-01
normRes=1.675472e-01
normRes=1.677993e-01
normRes=1.679734e-01
normRes=1.680707e-01
normRes=1.675115e-01
normRes=1.677992e-01
normRes=1.680081e-01
normRes=1.681393e-01
normRes=1.681940e-01
normRes=1.675439e-01
normRes=1.677961e-01
normRes=1.679702e-01
normRes=1.680674e-01
normRes=1.675082e-01
normRes=1.677959e-01
normRes=1.680049e-01
normRes=1.681360e-01
normRes=1.681907e-01
normRes=1.675407e-01
normRes=1.677928e-01
normRes=1.679669e-01
normRes=1.680641e-01
normRes=1.675049e-01
normRes=1.677926e-01
normRes=1.680016e-01
normRes=1.681327e-01
normRes=1.681874e-01
normRes=1.675373e-01
normRes=1.677895e-01
normRes=1.679636e-01
normRes=1.680608e-01
normRes=1.675016e-01
normRes=1.677893e-01
normRes=1.679982e-01
normRes=1.681294e-01
normRes=1.681841e-01
normRes=1.675340e-01
normRes=1.677861e-01
normRes=1.679602e-01
normRes=1.680575e-01
normRes=1.674982e-01
normRes=1.677860e-01
normRes=1.679949e-01
normRes=1.681260e-01
normRes=1.681807e-01
normRes=1.675306e-01
normRes=1.677828e-01
normRes=1.679569e-01
normRes=1.680541e-01
normRes=1.674948e-01
normRes=1.677826e-01
normRes=1.679915e-01
normRes=1.681227e-01
normRes=1.681773e-01
normRes=1.675273e-01
normRes=1.677794e-01
normRes=1.679535e-01
normRes=1.680507e-01
normRes=1.674915e-01
normRes=1.677792e-01
normRes=1.679882e-01
normRes=1.681193e-01
normRes=1.681740e-01
normRes=1.675239e-01
normRes=1.677760e-01
normRes=1.679501e-01
normRes=1.680474e-01
normRes=1.674881e-01
normRes=1.677759e-01
normRes=1.679848e-01
normRes=1.681160e-01
normRes=1.681706e-01
normRes=1.675205e-01
normRes=1.677727e-01
normRes=1.679468e-01
normRes=1.680440e-01
normRes=1.674848e-01
normRes=1.677726e-01
normRes=1.679815e-01
normRes=1.681126e-01
normRes=1.676209e-01
normRes=1.679357e-01
normRes=1.681705e-01
normRes=1.683261e-01
normRes=1.684040e-01
normRes=1.677960e-01
normRes=1.680648e-01
normRes=1.682542e-01
normRes=1.683653e-01
normRes=1.678277e-01
normRes=1.681238e-01
normRes=1.683397e-01
normRes=1.684764e-01
normRes=1.685352e-01
normRes=1.678877e-01
normRes=1.681398e-01
normRes=1.683126e-01
normRes=1.684074e-01
normRes=1.678387e-01
normRes=1.681211e-01
normRes=1.683237e-01
normRes=1.684477e-01
normRes=1.684944e-01
normRes=1.678258e-01
normRes=1.680684e-01
normRes=1.682325e-01
normRes=1.683191e-01
normRes=1.677378e-01
normRes=1.680144e-01
normRes=1.682119e-01
normRes=1.683314e-01
normRes=1.678170e-01
normRes=1.681204e-01
normRes=1.683437e-01
normRes=1.684880e-01
normRes=1.685544e-01
normRes=1.679257e-01
normRes=1.681841e-01
normRes=1.683632e-01
normRes=1.684641e-01
normRes=1.679090e-01
normRes=1.681961e-01
normRes=1.684034e-01
normRes=1.685316e-01
normRes=1.685824e-01
normRes=1.679218e-01
normRes=1.681670e-01
normRes=1.683334e-01
normRes=1.684221e-01
normRes=1.678439e-01
normRes=1.681213e-01
normRes=1.683194e-01
normRes=1.684391e-01
normRes=1.684819e-01
normRes=1.678077e-01
normRes=1.680473e-01
normRes=1.682087e-01
normRes=1.682929e-01
normRes=1.677086e-01
normRes=1.679836e-01
normRes=1.681798e-01
normRes=1.682981e-01
normRes=1.677827e-01
normRes=1.680855e-01
normRes=1.683085e-01
normRes=1.684525e-01
normRes=1.685189e-01
normRes=1.678906e-01
normRes=1.681493e-01
normRes=1.683288e-01
normRes=1.684302e-01
normRes=1.678762e-01
normRes=1.681641e-01
normRes=1.683720e-01
normRes=1.685011e-01
normRes=1.685527e-01
normRes=1.678936e-01
normRes=1.681398e-01
normRes=1.683071e-01
normRes=1.683967e-01
normRes=1.678200e-01
normRes=1.680984e-01
normRes=1.682974e-01
normRes=1.684180e-01
normRes=1.679040e-01
normRes=1.682075e-01
normRes=1.684306e-01
normRes=1.685743e-01
normRes=1.686399e-01
normRes=1.680079e-01
normRes=1.682647e-01
normRes=1.684419e-01
normRes=1.685408e-01
normRes=1.679802e-01
normRes=1.682649e-01
normRes=1.684694e-01
normRes=1.685948e-01
normRes=1.686425e-01
normRes=1.679753e-01
normRes=1.682175e-01
normRes=1.683806e-01
normRes=1.684660e-01
normRes=1.678811e-01
normRes=1.681554e-01
normRes=1.683503e-01
normRes=1.684668e-01
normRes=1.679453e-01
normRes=1.682450e-01
normRes=1.684644e-01
normRes=1.686044e-01
normRes=1.686665e-01
normRes=1.680284e-01
normRes=1.682820e-01
normRes=1.684562e-01
normRes=1.685522e-01
normRes=1.679870e-01
normRes=1.682692e-01
normRes=1.684714e-01
normRes=1.685946e-01
normRes=1.686403e-01
normRes=1.679699e-01
normRes=1.682105e-01
normRes=1.683721e-01
normRes=1.684561e-01
normRes=1.678693e-01
normRes=1.681426e-01
normRes=1.683365e-01
normRes=1.684522e-01
normRes=1.679298e-01
normRes=1.682289e-01
normRes=1.684479e-01
normRes=1.685876e-01
normRes=1.686493e-01
normRes=1.680110e-01
normRes=1.682646e-01
normRes=1.684387e-01
normRes=1.685347e-01
normRes=1.679697e-01
normRes=1.682521e-01
normRes=1.684545e-01
normRes=1.685779e-01
normRes=1.686238e-01
normRes=1.679540e-01
normRes=1.681948e-01
normRes=1.683568e-01
normRes=1.684411e-01
normRes=1.678549e-01
normRes=1.681286e-01
normRes=1.683229e-01
normRes=1.684389e-01
normRes=1.679171e-01
normRes=1.682167e-01
normRes=1.684360e-01
normRes=1.685760e-01
normRes=1.686380e-01
normRes=1.680003e-01
normRes=1.682542e-01
normRes=1.684286e-01
normRes=1.685249e-01
normRes=1.679603e-01
normRes=1.682430e-01
normRes=1.684456e-01
normRes=1.685693e-01
normRes=1.680597e-01
normRes=1.683643e-01
normRes=1.685880e-01
normRes=1.687317e-01
normRes=1.687968e-01
normRes=1.681621e-01
normRes=1.684170e-01
normRes=1.685918e-01
normRes=1.686879e-01
normRes=1.681204e-01
normRes=1.684013e-01
normRes=1.686017e-01
normRes=1.687228e-01
normRes=1.687658e-01
normRes=1.680886e-01
normRes=1.683257e-01
normRes=1.684836e-01
normRes=1.685636e-01
normRes=1.679678e-01
normRes=1.682367e-01
normRes=1.684261e-01
normRes=1.685370e-01
normRes=1.680050e-01
normRes=1.682994e-01
normRes=1.685136e-01
normRes=1.686484e-01
normRes=1.687052e-01
normRes=1.680578e-01
normRes=1.683068e-01
normRes=1.684764e-01
normRes=1.685679e-01
normRes=1.679950e-01
normRes=1.682733e-01
normRes=1.684718e-01
normRes=1.685914e-01
normRes=1.680751e-01
normRes=1.683762e-01
normRes=1.685966e-01
normRes=1.687371e-01
normRes=1.687992e-01
normRes=1.681597e-01
normRes=1.684121e-01
normRes=1.685847e-01
normRes=1.686785e-01
normRes=1.681078e-01
normRes=1.683871e-01
normRes=1.685860e-01
normRes=1.687056e-01
normRes=1.681871e-01
normRes=1.684871e-01
normRes=1.687060e-01
normRes=1.688447e-01
normRes=1.689046e-01
normRes=1.682595e-01
normRes=1.685092e-01
normRes=1.686787e-01
normRes=1.687693e-01
normRes=1.681915e-01
normRes=1.684672e-01
normRes=1.686625e-01
normRes=1.687784e-01
normRes=1.682523e-01
normRes=1.685486e-01
normRes=1.687637e-01
normRes=1.688987e-01
normRes=1.689548e-01
normRes=1.683027e-01
normRes=1.685488e-01
normRes=1.687148e-01
normRes=1.688020e-01
normRes=1.682182e-01
normRes=1.684910e-01
normRes=1.686833e-01
normRes=1.687963e-01
normRes=1.682655e-01
normRes=1.685594e-01
normRes=1.687722e-01
normRes=1.689049e-01
normRes=1.689590e-01
normRes=1.683036e-01
normRes=1.685480e-01
normRes=1.687125e-01
normRes=1.687983e-01
normRes=1.682123e-01
normRes=1.684840e-01
normRes=1.686753e-01
normRes=1.687874e-01
normRes=1.682554e-01
normRes=1.685486e-01
normRes=1.687609e-01
normRes=1.688932e-01
normRes=1.689468e-01
normRes=1.682911e-01
normRes=1.685353e-01
normRes=1.686997e-01
normRes=1.687853e-01
normRes=1.681995e-01
normRes=1.684711e-01
normRes=1.686626e-01
normRes=1.687748e-01
normRes=1.682432e-01
normRes=1.685366e-01
normRes=1.687491e-01
normRes=1.688816e-01
normRes=1.689355e-01
normRes=1.682803e-01
normRes=1.685248e-01
normRes=1.686894e-01
normRes=1.687754e-01
normRes=1.681901e-01
normRes=1.684621e-01
normRes=1.686538e-01
normRes=1.687663e-01
normRes=1.682352e-01
normRes=1.685289e-01
normRes=1.687417e-01
normRes=1.688745e-01
normRes=1.689286e-01
normRes=1.682738e-01
normRes=1.685186e-01
normRes=1.686834e-01
normRes=1.687696e-01
normRes=1.681846e-01
normRes=1.684568e-01
normRes=1.686487e-01
normRes=1.687613e-01
normRes=1.682304e-01
normRes=1.685243e-01
normRes=1.687372e-01
normRes=1.688701e-01
normRes=1.689243e-01
normRes=1.682696e-01
normRes=1.685145e-01
normRes=1.686794e-01
normRes=1.687656e-01
normRes=1.681807e-01
normRes=1.684529e-01
normRes=1.686448e-01
normRes=1.687576e-01
normRes=1.682266e-01
normRes=1.685205e-01
normRes=1.687335e-01
normRes=1.688663e-01
normRes=1.689206e-01
normRes=1.682658e-01
normRes=1.685107e-01
normRes=1.686756e-01
normRes=1.687618e-01
normRes=1.681768e-01
normRes=1.684490e-01
normRes=1.686409e-01
normRes=1.687536e-01
normRes=1.682226e-01
normRes=1.685165e-01
normRes=1.687293e-01
normRes=1.688622e-01
normRes=1.689164e-01
normRes=1.682616e-01
normRes=1.685064e-01
normRes=1.686713e-01
normRes=1.687574e-01
normRes=1.681724e-01
normRes=1.684446e-01
normRes=1.686364e-01
normRes=1.687491e-01
normRes=1.682181e-01
normRes=1.685119e-01
normRes=1.687248e-01
normRes=1.688576e-01
normRes=1.689118e-01
normRes=1.682569e-01
normRes=1.685018e-01
normRes=1.686666e-01
normRes=1.687528e-01
normRes=1.681677e-01
normRes=1.684399e-01
normRes=1.686317e-01
normRes=1.687444e-01
normRes=1.682134e-01
normRes=1.685072e-01
normRes=1.687201e-01
normRes=1.688529e-01
normRes=1.689071e-01
normRes=1.682522e-01
normRes=1.684971e-01
normRes=1.686619e-01
normRes=1.687481e-01
normRes=1.681630e-01
normRes=1.684352e-01
normRes=1.686271e-01
normRes=1.687397e-01
normRes=1.682087e-01
normRes=1.685026e-01
normRes=1.687155e-01
normRes=1.688483e-01
normRes=1.689024e-01
normRes=1.682476e-01
normRes=1.684925e-01
normRes=1.686574e-01
normRes=1.687435e-01
normRes=1.681584e-01
normRes=1.684306e-01
normRes=1.686225e-01
normRes=1.687352e-01
normRes=1.682042e-01
normRes=1.684981e-01
normRes=1.687110e-01
normRes=1.688438e-01
normRes=1.683510e-01
normRes=1.686605e-01
normRes=1.688880e-01
normRes=1.690345e-01
normRes=1.691013e-01
normRes=1.684678e-01
normRes=1.687211e-01
normRes=1.688935e-01
normRes=1.689861e-01
normRes=1.684095e-01
normRes=1.686847e-01
normRes=1.688787e-01
normRes=1.689925e-01
normRes=1.684598e-01
normRes=1.687523e-01
normRes=1.689630e-01
normRes=1.690929e-01
normRes=1.691434e-01
normRes=1.684785e-01
normRes=1.687181e-01
normRes=1.688772e-01
normRes=1.689570e-01
normRes=1.683579e-01
normRes=1.686229e-01
normRes=1.688074e-01
normRes=1.689122e-01
normRes=1.683654e-01
normRes=1.686514e-01
normRes=1.688562e-01
normRes=1.689809e-01
normRes=1.684724e-01
normRes=1.687740e-01
normRes=1.689937e-01
normRes=1.691324e-01
normRes=1.691915e-01
normRes=1.685442e-01
normRes=1.687905e-01
normRes=1.689559e-01
normRes=1.690418e-01
normRes=1.684537e-01
normRes=1.687231e-01
normRes=1.689114e-01
normRes=1.690198e-01
normRes=1.684782e-01
normRes=1.687661e-01
normRes=1.689725e-01
normRes=1.690983e-01
normRes=1.691449e-01
normRes=1.684742e-01
normRes=1.687107e-01
normRes=1.688670e-01
normRes=1.689442e-01
normRes=1.683413e-01
normRes=1.686045e-01
normRes=1.687872e-01
normRes=1.688905e-01
normRes=1.683417e-01
normRes=1.686267e-01
normRes=1.688307e-01
normRes=1.689546e-01
normRes=1.684455e-01
normRes=1.687468e-01
normRes=1.689663e-01
normRes=1.691049e-01
normRes=1.691640e-01
normRes=1.685170e-01
normRes=1.687636e-01
normRes=1.689293e-01
normRes=1.690156e-01
normRes=1.684283e-01
normRes=1.686982e-01
normRes=1.688871e-01
normRes=1.689960e-01
normRes=1.684555e-01
normRes=1.687441e-01
normRes=1.689511e-01
normRes=1.690775e-01
normRes=1.685705e-01
normRes=1.688727e-01
normRes=1.690925e-01
normRes=1.692310e-01
normRes=1.692895e-01
normRes=1.686392e-01
normRes=1.688840e-01
normRes=1.690477e-01
normRes=1.691315e-01
normRes=1.685380e-01
normRes=1.688047e-01
normRes=1.689902e-01
normRes=1.690956e-01
normRes=1.685472e-01
normRes=1.688319e-01
normRes=1.690348e-01
normRes=1.691571e-01
normRes=1.686418e-01
normRes=1.689399e-01
normRes=1.691556e-01
normRes=1.692899e-01
normRes=1.693442e-01
normRes=1.686862e-01
normRes=1.689271e-01
normRes=1.690870e-01
normRes=1.691670e-01
normRes=1.685668e-01
normRes=1.688303e-01
normRes=1.690125e-01
normRes=1.691147e-01
normRes=1.685611e-01
normRes=1.688430e-01
normRes=1.690434e-01
normRes=1.691633e-01
normRes=1.686441e-01
normRes=1.689402e-01
normRes=1.691540e-01
normRes=1.692865e-01
normRes=1.693392e-01
normRes=1.686788e-01
normRes=1.689185e-01
normRes=1.690772e-01
normRes=1.691562e-01
normRes=1.685547e-01
normRes=1.688175e-01
normRes=1.689991e-01
normRes=1.691007e-01
normRes=1.685465e-01
normRes=1.688282e-01
normRes=1.690284e-01
normRes=1.691481e-01
normRes=1.686289e-01
normRes=1.689250e-01
normRes=1.691388e-01
normRes=1.692715e-01
normRes=1.693243e-01
normRes=1.686643e-01
normRes=1.689042e-01
normRes=1.690632e-01
normRes=1.691425e-01
normRes=1.685416e-01
normRes=1.688046e-01
normRes=1.689866e-01
normRes=1.690885e-01
normRes=1.685350e-01
normRes=1.688171e-01
normRes=1.690176e-01
normRes=1.691376e-01
normRes=1.686190e-01
normRes=1.689154e-01
normRes=1.691296e-01
normRes=1.692626e-01
normRes=1.693157e-01
normRes=1.686562e-01
normRes=1.688964e-01
normRes=1.690557e-01
normRes=1.691352e-01
normRes=1.685347e-01
normRes=1.687980e-01
normRes=1.689801e-01
normRes=1.690823e-01
normRes=1.685290e-01
normRes=1.688113e-01
normRes=1.690119e-01
normRes=1.691321e-01
normRes=1.686137e-01
normRes=1.689102e-01
normRes=1.691245e-01
normRes=1.692576e-01
normRes=1.693107e-01
normRes=1.686513e-01
normRes=1.688916e-01
normRes=1.690509e-01
normRes=1.691305e-01
normRes=1.685299e-01
normRes=1.687932e-01
normRes=1.689754e-01
normRes=1.690776e-01
normRes=1.685243e-01
normRes=1.688065e-01
normRes=1.690072e-01
normRes=1.691273e-01
normRes=1.686089e-01
normRes=1.689054e-01
normRes=1.691197e-01
normRes=1.692527e-01
normRes=1.693058e-01
normRes=1.686463e-01
normRes=1.688865e-01
normRes=1.690458e-01
normRes=1.691253e-01
normRes=1.685247e-01
normRes=1.687879e-01
normRes=1.689701e-01
normRes=1.690722e-01
normRes=1.685188e-01
normRes=1.688010e-01
normRes=1.690017e-01
normRes=1.691217e-01
normRes=1.686032e-01
normRes=1.688997e-01
normRes=1.691140e-01
normRes=1.692469e-01
normRes=1.693000e-01
normRes=1.686405e-01
normRes=1.688807e-01
normRes=1.690399e-01
normRes=1.691194e-01
normRes=1.685188e-01
normRes=1.687820e-01
normRes=1.689642e-01
normRes=1.690663e-01
normRes=1.685128e-01
normRes=1.687951e-01
normRes=1.689957e-01
normRes=1.691158e-01
normRes=1.685973e-01
normRes=1.688938e-01
normRes=1.691080e-01
normRes=1.692410e-01
normRes=1.687454e-01
normRes=1.690513e-01
normRes=1.692743e-01
normRes=1.694152e-01
normRes=1.694753e-01
normRes=1.688264e-01
normRes=1.690708e-01
normRes=1.692334e-01
normRes=1.693155e-01
normRes=1.687166e-01
normRes=1.689801e-01
normRes=1.691619e-01
normRes=1.692629e-01
normRes=1.687046e-01
normRes=1.689841e-01
normRes=1.691815e-01
normRes=1.692979e-01
normRes=1.687700e-01
normRes=1.690618e-01
normRes=1.692709e-01
normRes=1.693985e-01
normRes=1.694458e-01
normRes=1.687742e-01
normRes=1.690084e-01
normRes=1.691615e-01
normRes=1.692345e-01
normRes=1.686214e-01
normRes=1.688784e-01
normRes=1.690543e-01
normRes=1.691501e-01
normRes=1.685850e-01
normRes=1.688613e-01
normRes=1.690561e-01
normRes=1.691704e-01
normRes=1.686418e-01
normRes=1.689332e-01
normRes=1.691424e-01
normRes=1.692705e-01
normRes=1.687668e-01
normRes=1.690686e-01
normRes=1.692875e-01
normRes=1.694246e-01
normRes=1.694811e-01
normRes=1.688264e-01
normRes=1.690678e-01
normRes=1.692276e-01
normRes=1.693071e-01
normRes=1.687042e-01
normRes=1.689658e-01
normRes=1.691457e-01
normRes=1.692450e-01
normRes=1.686844e-01
normRes=1.689627e-01
normRes=1.691591e-01
normRes=1.692745e-01
normRes=1.687456e-01
normRes=1.690368e-01
normRes=1.692455e-01
normRes=1.693727e-01
normRes=1.688652e-01
normRes=1.691652e-01
normRes=1.693821e-01
normRes=1.695168e-01
normRes=1.695707e-01
normRes=1.689098e-01
normRes=1.691482e-01
normRes=1.693048e-01
normRes=1.693809e-01
normRes=1.687710e-01
normRes=1.690291e-01
normRes=1.692055e-01
normRes=1.693012e-01
normRes=1.687336e-01
normRes=1.690085e-01
normRes=1.692014e-01
normRes=1.693134e-01
normRes=1.687781e-01
normRes=1.690662e-01
normRes=1.692719e-01
normRes=1.693960e-01
normRes=1.688833e-01
normRes=1.691806e-01
normRes=1.693950e-01
normRes=1.695272e-01
normRes=1.695787e-01
normRes=1.689139e-01
normRes=1.691504e-01
normRes=1.693051e-01
normRes=1.693794e-01
normRes=1.687669e-01
normRes=1.690236e-01
normRes=1.691986e-01
normRes=1.692932e-01
normRes=1.687239e-01
normRes=1.689979e-01
normRes=1.691900e-01
normRes=1.693012e-01
normRes=1.687651e-01
normRes=1.690527e-01
normRes=1.692579e-01
normRes=1.693817e-01
normRes=1.688687e-01
normRes=1.691659e-01
normRes=1.693801e-01
normRes=1.695123e-01
normRes=1.695638e-01
normRes=1.688992e-01
normRes=1.691357e-01
normRes=1.692906e-01
normRes=1.693650e-01
normRes=1.687528e-01
normRes=1.690098e-01
normRes=1.691850e-01
normRes=1.692798e-01
normRes=1.687110e-01
normRes=1.689853e-01
normRes=1.691777e-01
normRes=1.692892e-01
normRes=1.687536e-01
normRes=1.690415e-01
normRes=1.692470e-01
normRes=1.693711e-01
normRes=1.688585e-01
normRes=1.691560e-01
normRes=1.693705e-01
normRes=1.695029e-01
normRes=1.690039e-01
normRes=1.693070e-01
normRes=1.695265e-01
normRes=1.696632e-01
normRes=1.697186e-01
normRes=1.690585e-01
normRes=1.692967e-01
normRes=1.694526e-01
normRes=1.695276e-01
normRes=1.689135e-01
normRes=1.691692e-01
normRes=1.693428e-01
normRes=1.694354e-01
normRes=1.688601e-01
normRes=1.691311e-01
normRes=1.693199e-01
normRes=1.694274e-01
normRes=1.688826e-01
normRes=1.691660e-01
normRes=1.693667e-01
normRes=1.694858e-01
normRes=1.689628e-01
normRes=1.692552e-01
normRes=1.694644e-01
normRes=1.695915e-01
normRes=1.690822e-01
normRes=1.693802e-01
normRes=1.695946e-01
normRes=1.697262e-01
normRes=1.697765e-01
normRes=1.691072e-01
normRes=1.693408e-01
normRes=1.694922e-01
normRes=1.695627e-01
normRes=1.689411e-01
normRes=1.691929e-01
normRes=1.693628e-01
normRes=1.694518e-01
normRes=1.688707e-01
normRes=1.691387e-01
normRes=1.693245e-01
normRes=1.694293e-01
normRes=1.688804e-01
normRes=1.691615e-01
normRes=1.693602e-01
normRes=1.694774e-01
normRes=1.689518e-01
normRes=1.692428e-01
normRes=1.694507e-01
normRes=1.695766e-01
normRes=1.690658e-01
normRes=1.693630e-01
normRes=1.695767e-01
normRes=1.697077e-01
normRes=1.697575e-01
normRes=1.690879e-01
normRes=1.693213e-01
normRes=1.694725e-01
normRes=1.695430e-01
normRes=1.689215e-01
normRes=1.691734e-01
normRes=1.693435e-01
normRes=1.694327e-01
normRes=1.688521e-01
normRes=1.691204e-01
normRes=1.693066e-01
normRes=1.694117e-01
normRes=1.688635e-01
normRes=1.691451e-01
normRes=1.693442e-01
normRes=1.694618e-01
normRes=1.689369e-01
normRes=1.692283e-01
normRes=1.694367e-01
normRes=1.695630e-01
normRes=1.690529e-01
normRes=1.693506e-01
normRes=1.695646e-01
normRes=1.696961e-01
normRes=1.697462e-01
normRes=1.690771e-01
normRes=1.693109e-01
normRes=1.694625e-01
normRes=1.695332e-01
normRes=1.689121e-01
normRes=1.691644e-01
normRes=1.693346e-01
normRes=1.694240e-01
normRes=1.688437e-01
normRes=1.691123e-01
normRes=1.692986e-01
normRes=1.694039e-01
normRes=1.688559e-01
normRes=1.691376e-01
normRes=1.693368e-01
normRes=1.694545e-01
normRes=1.689298e-01
normRes=1.692212e-01
normRes=1.694297e-01
normRes=1.695561e-01
normRes=1.690460e-01
normRes=1.693437e-01
normRes=1.695577e-01
normRes=1.696891e-01
normRes=1.691861e-01
normRes=1.694867e-01
normRes=1.697031e-01
normRes=1.698363e-01
normRes=1.698877e-01
normRes=1.692184e-01
normRes=1.694517e-01
normRes=1.696024e-01
normRes=1.696718e-01
normRes=1.690459e-01
normRes=1.692957e-01
normRes=1.694631e-01
normRes=1.695494e-01
normRes=1.689614e-01
normRes=1.692261e-01
normRes=1.694084e-01
normRes=1.695094e-01
normRes=1.689523e-01
normRes=1.692295e-01
normRes=1.694241e-01
normRes=1.695370e-01
normRes=1.690030e-01
normRes=1.692898e-01
normRes=1.694936e-01
normRes=1.696153e-01
normRes=1.690966e-01
normRes=1.693900e-01
normRes=1.695998e-01
normRes=1.697270e-01
normRes=1.692165e-01
normRes=1.695134e-01
normRes=1.697262e-01
normRes=1.698559e-01
normRes=1.699038e-01
normRes=1.692289e-01
normRes=1.694593e-01
normRes=1.696072e-01
normRes=1.696740e-01
normRes=1.690440e-01
normRes=1.692917e-01
normRes=1.694571e-01
normRes=1.695415e-01
normRes=1.689508e-01
normRes=1.692141e-01
normRes=1.693951e-01
normRes=1.694949e-01
normRes=1.689363e-01
normRes=1.692127e-01
normRes=1.694065e-01
normRes=1.695189e-01
normRes=1.689842e-01
normRes=1.692707e-01
normRes=1.694742e-01
normRes=1.695957e-01
normRes=1.690770e-01
normRes=1.693704e-01
normRes=1.695802e-01
normRes=1.697075e-01
normRes=1.691974e-01
normRes=1.694945e-01
normRes=1.697075e-01
normRes=1.698375e-01
normRes=1.693298e-01
normRes=1.696279e-01
normRes=1.698415e-01
normRes=1.699714e-01
normRes=1.700192e-01
normRes=1.693418e-01
normRes=1.695710e-01
normRes=1.697173e-01
normRes=1.697820e-01
normRes=1.691465e-01
normRes=1.693915e-01
normRes=1.695540e-01
normRes=1.696351e-01
normRes=1.690372e-01
normRes=1.692970e-01
normRes=1.694743e-01
normRes=1.695703e-01
normRes=1.690037e-01
normRes=1.692763e-01
normRes=1.694662e-01
normRes=1.695746e-01
normRes=1.690323e-01
normRes=1.693151e-01
normRes=1.695148e-01
normRes=1.696326e-01
normRes=1.691072e-01
normRes=1.693972e-01
normRes=1.696037e-01
normRes=1.697277e-01
normRes=1.692121e-01
normRes=1.695064e-01
normRes=1.697167e-01
normRes=1.698441e-01
normRes=1.693322e-01
normRes=1.696281e-01
normRes=1.698396e-01
normRes=1.699676e-01
normRes=1.694545e-01
normRes=1.697499e-01
normRes=1.699603e-01
normRes=1.700870e-01
normRes=1.701311e-01
normRes=1.694458e-01
normRes=1.696710e-01
normRes=1.698131e-01
normRes=1.698735e-01
normRes=1.692293e-01
normRes=1.694699e-01
normRes=1.696278e-01
normRes=1.697045e-01
normRes=1.690979e-01
normRes=1.693533e-01
normRes=1.695263e-01
normRes=1.696179e-01
normRes=1.690435e-01
normRes=1.693121e-01
normRes=1.694982e-01
normRes=1.696027e-01
normRes=1.690538e-01
normRes=1.693332e-01
normRes=1.695297e-01
normRes=1.696444e-01
normRes=1.691137e-01
normRes=1.694011e-01
normRes=1.696050e-01
normRes=1.697267e-01
normRes=1.692073e-01
normRes=1.694996e-01
normRes=1.697081e-01
normRes=1.698337e-01
normRes=1.693193e-01
normRes=1.696140e-01
normRes=1.698242e-01
normRes=1.699512e-01
normRes=1.694367e-01
normRes=1.697313e-01
normRes=1.699411e-01
normRes=1.700671e-01
normRes=1.695489e-01
normRes=1.698417e-01
normRes=1.700494e-01
normRes=1.701730e-01
normRes=1.702139e-01
normRes=1.695216e-01
normRes=1.697434e-01
normRes=1.698820e-01
normRes=1.699387e-01
normRes=1.692870e-01
normRes=1.695240e-01
normRes=1.696783e-01
normRes=1.697512e-01
normRes=1.691375e-01
normRes=1.693895e-01
normRes=1.695590e-01
normRes=1.696472e-01
normRes=1.690666e-01
normRes=1.693321e-01
normRes=1.695152e-01
normRes=1.696168e-01
normRes=1.690628e-01
normRes=1.693397e-01
normRes=1.695337e-01
normRes=1.696460e-01
normRes=1.691115e-01
normRes=1.693969e-01
normRes=1.695991e-01
normRes=1.697189e-01
normRes=1.691969e-01
normRes=1.694879e-01
normRes=1.696951e-01
normRes=1.698195e-01
normRes=1.693034e-01
normRes=1.695972e-01
normRes=1.698067e-01
normRes=1.699329e-01
normRes=1.694176e-01
normRes=1.697118e-01
normRes=1.699212e-01
normRes=1.700469e-01
normRes=1.695284e-01
normRes=1.698210e-01
normRes=1.700286e-01
normRes=1.701522e-01
normRes=1.696279e-01
normRes=1.699178e-01
normRes=1.701224e-01
normRes=1.702428e-01
normRes=1.697114e-01
normRes=1.699978e-01
normRes=1.701989e-01
normRes=1.703156e-01
normRes=1.697769e-01
normRes=1.700596e-01
normRes=1.702570e-01
normRes=1.703699e-01
normRes=1.704000e-01
normRes=1.696865e-01
normRes=1.698977e-01
normRes=1.700256e-01
normRes=1.700717e-01
normRes=1.694006e-01
normRes=1.696277e-01
normRes=1.697723e-01
normRes=1.698357e-01
normRes=1.692056e-01
normRes=1.694491e-01
normRes=1.696104e-01
normRes=1.696907e-01
normRes=1.690971e-01
normRes=1.693559e-01
normRes=1.695325e-01
normRes=1.696280e-01
normRes=1.690646e-01
normRes=1.693365e-01
normRes=1.695259e-01
normRes=1.696338e-01
normRes=1.690931e-01
normRes=1.693751e-01
normRes=1.695742e-01
normRes=1.696913e-01
normRes=1.691656e-01
normRes=1.694547e-01
normRes=1.696602e-01
normRes=1.697831e-01
normRes=1.692655e-01
normRes=1.695584e-01
normRes=1.697672e-01
normRes=1.698929e-01
normRes=1.693775e-01
normRes=1.696715e-01
normRes=1.698810e-01
normRes=1.700069e-01
normRes=1.694892e-01
normRes=1.697823e-01
normRes=1.699904e-01
normRes=1.701145e-01
normRes=1.695916e-01
normRes=1.698822e-01
normRes=1.700875e-01
normRes=1.702087e-01
normRes=1.696789e-01
normRes=1.699662e-01
normRes=1.701680e-01
normRes=1.702856e-01
normRes=1.697484e-01
normRes=1.700320e-01
normRes=1.702302e-01
normRes=1.703440e-01
normRes=1.697997e-01
normRes=1.700798e-01
normRes=1.702745e-01
normRes=1.703848e-01
normRes=1.698343e-01
normRes=1.701113e-01
normRes=1.703028e-01
normRes=1.704101e-01
normRes=1.698547e-01
normRes=1.701290e-01
normRes=1.703181e-01
normRes=1.704230e-01
normRes=1.698637e-01
normRes=1.701360e-01
normRes=1.703232e-01
normRes=1.704264e-01
normRes=1.698645e-01
normRes=1.701354e-01
normRes=1.703212e-01
normRes=1.704232e-01
normRes=1.698597e-01
normRes=1.701297e-01
normRes=1.703148e-01
normRes=1.704160e-01
normRes=1.698517e-01
normRes=1.701212e-01
normRes=1.703059e-01
normRes=1.704068e-01
normRes=1.698422e-01
normRes=1.701116e-01
normRes=1.702961e-01
normRes=1.703970e-01
normRes=1.698326e-01
normRes=1.701021e-01
normRes=1.702867e-01
normRes=1.703877e-01
normRes=1.698238e-01
normRes=1.700934e-01
normRes=1.702783e-01
normRes=1.703796e-01
normRes=1.698161e-01
normRes=1.700861e-01
normRes=1.702712e-01
normRes=1.703728e-01
normRes=1.698099e-01
normRes=1.700801e-01
normRes=1.702656e-01
normRes=1.703675e-01
normRes=1.698051e-01
normRes=1.700756e-01
normRes=1.702614e-01
normRes=1.703635e-01
normRes=1.698016e-01
normRes=1.700724e-01
normRes=1.702584e-01
normRes=1.703608e-01
normRes=1.697992e-01
normRes=1.700702e-01
normRes=1.702565e-01
normRes=1.703590e-01
normRes=1.697977e-01
normRes=1.700688e-01
normRes=1.702552e-01
normRes=1.703579e-01
normRes=1.697968e-01
normRes=1.700680e-01
normRes=1.702545e-01
normRes=1.703573e-01
normRes=1.697962e-01
normRes=1.700676e-01
normRes=1.702541e-01
normRes=1.703569e-01
normRes=1.697959e-01
normRes=1.700673e-01
normRes=1.702538e-01
normRes=1.703567e-01
normRes=1.697956e-01
normRes=1.700670e-01
normRes=1.702535e-01
normRes=1.703564e-01
normRes=1.697953e-01
normRes=1.700666e-01
normRes=1.702532e-01
normRes=1.703560e-01
normRes=1.697948e-01
normRes=1.700661e-01
normRes=1.702526e-01
normRes=1.703554e-01
normRes=1.697941e-01
normRes=1.700654e-01
normRes=1.702519e-01
normRes=1.703546e-01
normRes=1.697933e-01
normRes=1.700645e-01
normRes=1.702509e-01
normRes=1.703536e-01
normRes=1.697922e-01
normRes=1.700634e-01
normRes=1.702498e-01
normRes=1.703525e-01
normRes=1.697911e-01
normRes=1.700622e-01
normRes=1.702486e-01
normRes=1.703512e-01
normRes=1.697898e-01
normRes=1.700609e-01
normRes=1.702473e-01
normRes=1.703499e-01
normRes=1.697884e-01
normRes=1.700595e-01
normRes=1.702459e-01
normRes=1.703484e-01
normRes=1.697870e-01
normRes=1.700581e-01
normRes=1.702444e-01
normRes=1.703470e-01
normRes=1.697855e-01
normRes=1.700566e-01
normRes=1.702430e-01
normRes=1.703455e-01
normRes=1.697841e-01
normRes=1.700552e-01
normRes=1.702415e-01
normRes=1.703441e-01
normRes=1.697826e-01
normRes=1.700538e-01
normRes=1.702401e-01
normRes=1.703427e-01
normRes=1.697813e-01
normRes=1.700524e-01
normRes=1.702388e-01
normRes=1.703414e-01
normRes=1.697799e-01
normRes=1.700511e-01
normRes=1.702375e-01
normRes=1.703400e-01
normRes=1.697786e-01
normRes=1.700498e-01
normRes=1.702362e-01
normRes=1.703388e-01
normRes=1.697774e-01
normRes=1.700486e-01
normRes=1.702350e-01
normRes=1.703376e-01
normRes=1.697762e-01
normRes=1.700474e-01
normRes=1.702338e-01
normRes=1.703364e-01
normRes=1.697750e-01
normRes=1.700462e-01
normRes=1.702326e-01
normRes=1.703352e-01
normRes=1.697739e-01
normRes=1.700451e-01
normRes=1.702315e-01
normRes=1.703341e-01
normRes=1.697727e-01
normRes=1.700439e-01
normRes=1.702303e-01
normRes=1.703330e-01
normRes=1.697716e-01
normRes=1.700428e-01
normRes=1.702292e-01
normRes=1.703318e-01
normRes=1.697704e-01
normRes=1.700417e-01
normRes=1.702281e-01
normRes=1.703307e-01
normRes=1.697693e-01
normRes=1.700405e-01
normRes=1.702269e-01
normRes=1.703295e-01
normRes=1.697681e-01
normRes=1.700394e-01
normRes=1.702258e-01
normRes=1.703284e-01
normRes=1.697670e-01
normRes=1.700382e-01
normRes=1.702246e-01
normRes=1.703272e-01
normRes=1.697658e-01
normRes=1.700370e-01
normRes=1.702234e-01
normRes=1.703260e-01
normRes=1.697646e-01
normRes=1.700358e-01
normRes=1.702222e-01
normRes=1.703248e-01
normRes=1.697634e-01
normRes=1.700346e-01
normRes=1.702210e-01
normRes=1.703236e-01
normRes=1.697622e-01
normRes=1.700334e-01
normRes=1.702198e-01
normRes=1.703224e-01
normRes=1.697609e-01
normRes=1.700322e-01
normRes=1.702185e-01
normRes=1.703211e-01
normRes=1.697597e-01
normRes=1.700309e-01
normRes=1.702173e-01
normRes=1.703199e-01
normRes=1.697585e-01
normRes=1.700297e-01
normRes=1.702161e-01
normRes=1.703187e-01
normRes=1.697572e-01
normRes=1.700285e-01
normRes=1.702148e-01
normRes=1.703174e-01
normRes=1.697560e-01
normRes=1.700272e-01
normRes=1.702136e-01
normRes=1.703162e-01
normRes=1.697547e-01
normRes=1.700260e-01
normRes=1.702124e-01
normRes=1.703149e-01
normRes=1.697535e-01
normRes=1.700248e-01
normRes=1.702111e-01
normRes=1.703137e-01
normRes=1.697523e-01
normRes=1.700235e-01
normRes=1.702099e-01
normRes=1.703125e-01
normRes=1.697510e-01
normRes=1.700223e-01
normRes=1.702087e-01
normRes=1.703113e-01
normRes=1.697498e-01
normRes=1.700211e-01
normRes=1.702075e-01
normRes=1.703101e-01
normRes=1.697486e-01
normRes=1.700199e-01
normRes=1.702063e-01
normRes=1.703088e-01
normRes=1.697474e-01
normRes=1.700187e-01
normRes=1.702051e-01
normRes=1.703076e-01
normRes=1.697462e-01
normRes=1.700175e-01
normRes=1.702039e-01
normRes=1.703064e-01
normRes=1.697450e-01
normRes=1.700163e-01
normRes=1.702027e-01
normRes=1.703052e-01
normRes=1.697438e-01
normRes=1.700151e-01
normRes=1.702015e-01
normRes=1.703040e-01
normRes=1.697426e-01
normRes=1.700139e-01
normRes=1.702003e-01
normRes=1.703028e-01
normRes=1.697414e-01
normRes=1.700127e-01
normRes=1.701991e-01
normRes=1.703016e-01
normRes=1.697402e-01
normRes=1.700115e-01
normRes=1.701979e-01
normRes=1.703005e-01
normRes=1.697390e-01
normRes=1.700103e-01
normRes=1.701967e-01
normRes=1.702993e-01
normRes=1.697378e-01
normRes=1.700091e-01
normRes=1.701955e-01
normRes=1.702981e-01
normRes=1.697366e-01
normRes=1.700079e-01
normRes=1.701943e-01
normRes=1.702969e-01
normRes=1.697354e-01
normRes=1.700067e-01
normRes=1.701931e-01
normRes=1.702957e-01
normRes=1.697342e-01
normRes=1.700055e-01
normRes=1.701919e-01
normRes=1.702945e-01
normRes=1.697331e-01
normRes=1.700044e-01
normRes=1.701908e-01
normRes=1.702933e-01
normRes=1.697319e-01
normRes=1.700032e-01
normRes=1.701896e-01
normRes=1.702921e-01
normRes=1.697307e-01
normRes=1.700020e-01
normRes=1.701884e-01
normRes=1.702910e-01
normRes=1.697295e-01
normRes=1.700008e-01
normRes=1.701872e-01
normRes=1.702898e-01
normRes=1.697283e-01
normRes=1.699996e-01
normRes=1.701860e-01
normRes=1.702886e-01
normRes=1.697271e-01
normRes=1.699984e-01
normRes=1.701848e-01
normRes=1.702874e-01
normRes=1.697259e-01
normRes=1.699973e-01
normRes=1.701837e-01
normRes=1.702862e-01
normRes=1.697248e-01
normRes=1.699961e-01
normRes=1.701825e-01
normRes=1.702850e-01
normRes=1.697236e-01
normRes=1.699949e-01
normRes=1.701813e-01
normRes=1.702839e-01
normRes=1.697224e-01
normRes=1.699937e-01
normRes=1.701801e-01
normRes=1.702827e-01
normRes=1.697212e-01
normRes=1.699926e-01
normRes=1.701789e-01
normRes=1.702815e-01
normRes=1.697200e-01
normRes=1.699914e-01
normRes=1.701778e-01
normRes=1.702803e-01
normRes=1.697189e-01
normRes=1.699902e-01
normRes=1.701766e-01
normRes=1.702792e-01
normRes=1.697177e-01
normRes=1.699890e-01
normRes=1.701754e-01
normRes=1.702780e-01
normRes=1.697165e-01
normRes=1.699879e-01
normRes=1.701743e-01
normRes=1.702768e-01
normRes=1.697153e-01
normRes=1.699867e-01
normRes=1.701731e-01
normRes=1.702756e-01
normRes=1.697142e-01
normRes=1.699855e-01
normRes=1.701719e-01
normRes=1.702745e-01
normRes=1.697130e-01
normRes=1.699843e-01
normRes=1.701707e-01
normRes=1.702733e-01
normRes=1.697118e-01
normRes=1.699832e-01
normRes=1.701696e-01
normRes=1.702721e-01
normRes=1.697106e-01
normRes=1.699820e-01
normRes=1.701684e-01
normRes=1.702709e-01
normRes=1.697095e-01
normRes=1.699808e-01
normRes=1.701672e-01
normRes=1.702698e-01
normRes=1.697083e-01
normRes=1.699796e-01
normRes=1.701661e-01
normRes=1.702686e-01
normRes=1.697071e-01
normRes=1.699785e-01
normRes=1.701649e-01
normRes=1.702674e-01
normRes=1.697060e-01
normRes=1.699773e-01
normRes=1.701637e-01
normRes=1.702663e-01
normRes=1.697048e-01
normRes=1.699761e-01
normRes=1.701625e-01
normRes=1.702651e-01
normRes=1.697036e-01
normRes=1.699750e-01
normRes=1.701614e-01
normRes=1.702639e-01
normRes=1.697024e-01
normRes=1.699738e-01
normRes=1.701602e-01
normRes=1.702627e-01
normRes=1.697013e-01
normRes=1.699726e-01
normRes=1.701590e-01
normRes=1.702616e-01
normRes=1.697001e-01
normRes=1.699715e-01
normRes=1.701579e-01
normRes=1.702604e-01
normRes=1.696989e-01
normRes=1.699703e-01
normRes=1.701567e-01
normRes=1.702592e-01
normRes=1.696978e-01
normRes=1.699691e-01
normRes=1.701555e-01
normRes=1.702581e-01
normRes=1.696966e-01
normRes=1.699680e-01
normRes=1.701544e-01
normRes=1.702569e-01
normRes=1.696954e-01
normRes=1.699668e-01
normRes=1.701532e-01
normRes=1.702557e-01
normRes=1.696943e-01
normRes=1.699656e-01
normRes=1.701520e-01
normRes=1.702546e-01
normRes=1.696931e-01
normRes=1.699645e-01
normRes=1.701509e-01
normRes=1.702534e-01
normRes=1.696919e-01
normRes=1.699633e-01
normRes=1.701497e-01
normRes=1.702522e-01
normRes=1.696908e-01
normRes=1.699621e-01
normRes=1.701486e-01
normRes=1.702511e-01
normRes=1.696896e-01
normRes=1.699610e-01
normRes=1.701474e-01
normRes=1.702499e-01
normRes=1.696884e-01
normRes=1.699598e-01
normRes=1.701462e-01
normRes=1.702488e-01
normRes=1.696873e-01
normRes=1.699587e-01
normRes=1.701451e-01
normRes=1.702476e-01
normRes=1.696861e-01
normRes=1.699575e-01
normRes=1.701439e-01
normRes=1.702464e-01
normRes=1.696849e-01
normRes=1.699563e-01
normRes=1.701428e-01
normRes=1.702453e-01
normRes=1.696838e-01
normRes=1.699552e-01
normRes=1.701416e-01
normRes=1.702441e-01
normRes=1.696826e-01
normRes=1.699540e-01
normRes=1.701404e-01
normRes=1.702429e-01
normRes=1.696815e-01
normRes=1.699529e-01
normRes=1.701393e-01
normRes=1.702418e-01
normRes=1.696803e-01
normRes=1.699517e-01
normRes=1.701381e-01
normRes=1.702406e-01
normRes=1.696791e-01
normRes=1.699505e-01
normRes=1.701370e-01
normRes=1.702395e-01
normRes=1.696780e-01
normRes=1.699494e-01
normRes=1.701358e-01
normRes=1.702383e-01
normRes=1.696768e-01
normRes=1.699482e-01
normRes=1.701347e-01
normRes=1.702372e-01
normRes=1.696757e-01
normRes=1.699471e-01
normRes=1.701335e-01
normRes=1.702360e-01
normRes=1.696745e-01
normRes=1.699459e-01
normRes=1.701323e-01
normRes=1.702348e-01
normRes=1.696733e-01
normRes=1.699448e-01
normRes=1.701312e-01
normRes=1.702337e-01
normRes=1.696722e-01
normRes=1.699436e-01
normRes=1.701300e-01
normRes=1.702325e-01
normRes=1.696710e-01
normRes=1.699425e-01
normRes=1.701289e-01
normRes=1.702314e-01
normRes=1.696699e-01
normRes=1.699413e-01
normRes=1.701277e-01
normRes=1.702302e-01
normRes=1.696687e-01
normRes=1.699402e-01
normRes=1.701266e-01
normRes=1.702291e-01
normRes=1.696676e-01
normRes=1.699390e-01
normRes=1.701254e-01
normRes=1.702279e-01
normRes=1.696664e-01
normRes=1.699379e-01
normRes=1.701243e-01
normRes=1.702268e-01
normRes=1.696653e-01
normRes=1.699367e-01
normRes=1.701231e-01
normRes=1.702256e-01
normRes=1.696641e-01
normRes=1.699356e-01
normRes=1.701220e-01
normRes=1.702245e-01
normRes=1.696630e-01
normRes=1.699344e-01
normRes=1.701208e-01
normRes=1.702233e-01
normRes=1.696618e-01
normRes=1.699333e-01
normRes=1.701197e-01
normRes=1.702222e-01
normRes=1.696607e-01
normRes=1.699321e-01
normRes=1.701185e-01
normRes=1.702210e-01
normRes=1.696595e-01
normRes=1.699310e-01
normRes=1.701174e-01
normRes=1.702199e-01
normRes=1.696584e-01
normRes=1.699298e-01
normRes=1.701162e-01
normRes=1.702187e-01
normRes=1.696572e-01
normRes=1.699287e-01
normRes=1.701151e-01
normRes=1.702176e-01
normRes=1.696561e-01
normRes=1.699275e-01
normRes=1.701139e-01
normRes=1.702164e-01
normRes=1.696549e-01
normRes=1.699264e-01
normRes=1.701128e-01
normRes=1.702153e-01
normRes=1.696538e-01
normRes=1.699252e-01
normRes=1.701117e-01
normRes=1.702141e-01
normRes=1.696526e-01
normRes=1.699241e-01
normRes=1.701105e-01
normRes=1.702130e-01
normRes=1.696515e-01
normRes=1.699229e-01
normRes=1.701094e-01
normRes=1.702119e-01
normRes=1.696503e-01
normRes=1.699218e-01
normRes=1.701082e-01
normRes=1.702107e-01
normRes=1.696492e-01
normRes=1.699207e-01
normRes=1.701071e-01
normRes=1.702096e-01
normRes=1.696481e-01
normRes=1.699195e-01
normRes=1.701059e-01
normRes=1.702084e-01
normRes=1.696469e-01
normRes=1.699184e-01
normRes=1.701048e-01
normRes=1.702073e-01
normRes=1.696458e-01
normRes=1.699172e-01
normRes=1.701037e-01
normRes=1.702061e-01
normRes=1.696446e-01
normRes=1.699161e-01
normRes=1.701025e-01
normRes=1.702050e-01
normRes=1.696435e-01
normRes=1.699150e-01
normRes=1.701014e-01
normRes=1.702039e-01
normRes=1.696423e-01
normRes=1.699138e-01
normRes=1.701003e-01
normRes=1.702027e-01
normRes=1.696412e-01
normRes=1.699127e-01
normRes=1.700991e-01
normRes=1.702016e-01
normRes=1.696401e-01
normRes=1.699116e-01
normRes=1.700980e-01
normRes=1.702005e-01
normRes=1.696389e-01
normRes=1.699104e-01
normRes=1.700968e-01
normRes=1.701993e-01
normRes=1.696378e-01
normRes=1.699093e-01
normRes=1.700957e-01
normRes=1.701982e-01
normRes=1.696367e-01
normRes=1.699081e-01
normRes=1.700946e-01
normRes=1.701970e-01
normRes=1.696355e-01
normRes=1.699070e-01
normRes=1.700934e-01
normRes=1.701959e-01
normRes=1.696344e-01
normRes=1.699059e-01
normRes=1.700923e-01
normRes=1.701948e-01
normRes=1.696332e-01
normRes=1.699047e-01
normRes=1.700912e-01
normRes=1.701936e-01
normRes=1.696321e-01
normRes=1.699036e-01
normRes=1.700900e-01
normRes=1.701925e-01
normRes=1.696310e-01
normRes=1.699025e-01
normRes=1.700889e-01
normRes=1.701914e-01
normRes=1.696298e-01
normRes=1.699014e-01
normRes=1.700878e-01
normRes=1.701902e-01
normRes=1.696287e-01
normRes=1.699002e-01
normRes=1.700867e-01
normRes=1.696966e-01
normRes=1.700379e-01
normRes=1.702923e-01
normRes=1.704607e-01
normRes=1.700244e-01
normRes=1.703477e-01
normRes=1.705834e-01
normRes=1.707323e-01
normRes=1.702515e-01
normRes=1.705565e-01
normRes=1.707735e-01
normRes=1.709036e-01
normRes=1.703828e-01
normRes=1.706707e-01
normRes=1.708706e-01
normRes=1.709838e-01
normRes=1.704297e-01
normRes=1.707029e-01
normRes=1.708885e-01
normRes=1.709877e-01
normRes=1.704083e-01
normRes=1.706700e-01
normRes=1.708446e-01
normRes=1.709332e-01
normRes=1.703366e-01
normRes=1.705902e-01
normRes=1.707574e-01
normRes=1.708392e-01
normRes=1.702329e-01
normRes=1.704818e-01
normRes=1.706448e-01
normRes=1.707232e-01
normRes=1.701136e-01
normRes=1.703608e-01
normRes=1.705227e-01
normRes=1.706004e-01
normRes=1.699925e-01
normRes=1.702404e-01
normRes=1.704034e-01
normRes=1.704827e-01
normRes=1.698797e-01
normRes=1.701301e-01
normRes=1.702958e-01
normRes=1.698700e-01
normRes=1.701929e-01
normRes=1.704296e-01
normRes=1.705808e-01
normRes=1.701164e-01
normRes=1.704251e-01
normRes=1.706468e-01
normRes=1.707826e-01
normRes=1.702811e-01
normRes=1.705753e-01
normRes=1.707822e-01
normRes=1.709028e-01
normRes=1.703682e-01
normRes=1.706488e-01
normRes=1.708421e-01
normRes=1.709491e-01
normRes=1.703870e-01
normRes=1.706559e-01
normRes=1.708376e-01
normRes=1.709335e-01
normRes=1.703505e-01
normRes=1.706102e-01
normRes=1.707832e-01
normRes=1.708707e-01
normRes=1.702737e-01
normRes=1.705270e-01
normRes=1.706942e-01
normRes=1.707764e-01
normRes=1.701717e-01
normRes=1.704215e-01
normRes=1.705857e-01
normRes=1.706653e-01
normRes=1.700585e-01
normRes=1.703073e-01
normRes=1.704709e-01
normRes=1.700372e-01
normRes=1.703567e-01
normRes=1.705894e-01
normRes=1.707362e-01
normRes=1.702608e-01
normRes=1.705644e-01
normRes=1.707807e-01
normRes=1.709108e-01
normRes=1.703971e-01
normRes=1.706854e-01
normRes=1.708864e-01
normRes=1.710009e-01
normRes=1.704543e-01
normRes=1.707290e-01
normRes=1.709164e-01
normRes=1.710176e-01
normRes=1.704448e-01
normRes=1.707082e-01
normRes=1.708848e-01
normRes=1.709754e-01
normRes=1.703835e-01
normRes=1.706386e-01
normRes=1.708073e-01
normRes=1.708905e-01
normRes=1.702866e-01
normRes=1.705363e-01
normRes=1.707001e-01
normRes=1.707790e-01
normRes=1.701694e-01
normRes=1.704166e-01
normRes=1.705783e-01
normRes=1.706556e-01
normRes=1.700456e-01
normRes=1.702927e-01
normRes=1.704547e-01
normRes=1.700189e-01
normRes=1.703372e-01
normRes=1.705689e-01
normRes=1.707148e-01
normRes=1.702385e-01
normRes=1.705415e-01
normRes=1.707574e-01
normRes=1.708871e-01
normRes=1.703733e-01
normRes=1.706616e-01
normRes=1.708624e-01
normRes=1.709770e-01
normRes=1.704308e-01
normRes=1.707057e-01
normRes=1.708934e-01
normRes=1.709948e-01
normRes=1.704227e-01
normRes=1.706866e-01
normRes=1.708635e-01
normRes=1.709546e-01
normRes=1.703635e-01
normRes=1.706192e-01
normRes=1.707882e-01
normRes=1.708720e-01
normRes=1.702689e-01
normRes=1.705192e-01
normRes=1.706834e-01
normRes=4.747012e-02
normRes=4.560424e-02
normRes=4.374447e-02
normRes=4.189606e-02
normRes=4.719483e-02
normRes=4.532393e-02
normRes=4.346024e-02
normRes=4.160905e-02
normRes=4.690051e-02
normRes=4.502812e-02
normRes=4.316396e-02
normRes=4.131327e-02
normRes=4.660482e-02
normRes=4.473401e-02
normRes=4.287224e-02
normRes=4.102476e-02
normRes=4.632302e-02
normRes=4.445617e-02
normRes=4.259902e-02
normRes=4.075675e-02
normRes=4.606704e-02
normRes=4.420584e-02
normRes=4.235478e-02
normRes=4.051901e-02
normRes=4.584505e-02
normRes=4.399046e-02
normRes=4.214629e-02
normRes=4.031763e-02
normRes=4.566142e-02
normRes=4.381378e-02
normRes=4.197665e-02
normRes=4.730205e-02
normRes=4.544132e-02
normRes=4.358693e-02
normRes=4.174410e-02
normRes=4.705651e-02
normRes=4.519119e-02
normRes=4.333318e-02
normRes=4.148771e-02
normRes=4.679313e-02
normRes=4.492622e-02
normRes=4.306750e-02
normRes=4.122221e-02
normRes=4.652681e-02
normRes=4.466096e-02
normRes=4.280406e-02
normRes=4.096132e-02
normRes=4.627086e-02
normRes=4.440824e-02
normRes=4.255516e-02
normRes=4.071681e-02
normRes=4.603615e-02
normRes=4.417833e-02
normRes=4.233049e-02
normRes=4.049777e-02
normRes=4.583048e-02
normRes=4.397844e-02
normRes=4.213665e-02
normRes=4.744848e-02
normRes=4.558298e-02
normRes=4.372365e-02
normRes=4.187574e-02
normRes=4.717360e-02
normRes=4.530336e-02
normRes=4.344038e-02
normRes=4.158991e-02
normRes=4.688102e-02
normRes=4.500947e-02
normRes=4.314615e-02
normRes=4.129631e-02
normRes=4.658778e-02
normRes=4.471787e-02
normRes=4.285700e-02
normRes=4.101040e-02
normRes=4.630864e-02
normRes=4.444269e-02
normRes=4.258642e-02
normRes=4.074501e-02
normRes=4.605518e-02
normRes=4.419484e-02
normRes=4.234461e-02
normRes=4.050964e-02
normRes=4.583538e-02
normRes=4.398158e-02
normRes=4.213816e-02
normRes=4.744498e-02
normRes=4.557827e-02
normRes=4.371785e-02
normRes=4.186897e-02
normRes=4.716351e-02
normRes=4.529264e-02
normRes=4.342914e-02
normRes=4.157824e-02
normRes=4.686738e-02
normRes=4.499566e-02
normRes=4.313224e-02
normRes=4.128238e-02
normRes=4.657290e-02
normRes=4.470315e-02
normRes=4.284249e-02
normRes=1.289016e-01
normRes=1.180452e-01
normRes=1.080686e-01
normRes=9.889345e-02
normRes=9.045047e-02
normRes=8.267804e-02
normRes=7.552132e-02
normRes=6.893130e-02
normRes=6.286408e-02
normRes=5.728022e-02
normRes=5.214420e-02
normRes=4.742388e-02
normRes=4.309018e-02
normRes=3.911663e-02
normRes=3.547909e-02
normRes=3.215544e-02
normRes=2.912534e-02
normRes=2.636999e-02
normRes=2.387186e-02
normRes=2.161453e-02
normRes=1.958247e-02
normRes=1.776081e-02
normRes=1.613517e-02
normRes=1.469145e-02
normRes=1.341564e-02
normRes=1.229373e-02
normRes=1.131159e-02
normRes=1.045496e-02
normRes=9.709581e-03
normRes=9.061311e-03
normRes=8.496416e-03
normRes=8.001835e-03
normRes=7.565459e-03
normRes=7.176361e-03
normRes=6.824957e-03
normRes=6.503069e-03
normRes=6.203918e-03
normRes=5.922047e-03
normRes=5.653193e-03
normRes=5.394143e-03
normRes=5.142574e-03
normRes=4.896896e-03
normRes=4.656115e-03
normRes=4.419698e-03
normRes=4.187468e-03
normRes=3.959509e-03
normRes=3.736089e-03
normRes=3.517599e-03
normRes=3.304499e-03
normRes=3.097285e-03
normRes=2.896451e-03
normRes=2.702474e-03
normRes=2.515794e-03
normRes=2.336801e-03
normRes=2.165831e-03
normRes=2.003159e-03
normRes=1.849000e-03
normRes=1.703504e-03
normRes=1.566765e-03
normRes=1.438816e-03
normRes=1.319636e-03
normRes=1.209150e-03
normRes=1.107236e-03
normRes=1.013722e-03
normRes=9.283911e-04
normRes=8.509810e-04
normRes=7.811835e-04
normRes=7.186452e-04
normRes=6.629667e-04
normRes=6.137043e-04
normRes=5.703723e-04
normRes=5.324493e-04
normRes=4.993877e-04
normRes=4.706259e-04
normRes=4.456039e-04
normRes=4.237789e-04
normRes=4.046400e-04
normRes=3.877207e-04
normRes=3.726074e-04
normRes=3.589435e-04
normRes=3.464300e-04
normRes=3.348232e-04
normRes=3.239297e-04
normRes=3.136003e-04
normRes=3.037237e-04
normRes=2.942196e-04
normRes=2.850325e-04
normRes=2.761265e-04
normRes=2.674797e-04
normRes=2.590807e-04
normRes=2.509247e-04
normRes=2.430113e-04
normRes=2.353417e-04
normRes=2.279175e-04
normRes=2.207395e-04
normRes=2.138067e-04
normRes=2.071163e-04
normRes=2.006632e-04
normRes=1.944399e-04
normRes=1.884372e-04
normRes=1.826444e-04
normRes=1.770495e-04
normRes=1.716397e-04
normRes=1.664022e-04
normRes=1.613241e-04
normRes=1.563933e-04
normRes=1.515985e-04
normRes=1.469297e-04
normRes=1.423781e-04
normRes=1.379368e-04
normRes=1.336001e-04
normRes=1.293643e-04
normRes=1.252271e-04
normRes=1.211877e-04
normRes=1.172470e-04
normRes=1.134068e-04
normRes=1.096705e-04
normRes=1.060419e-04
normRes=1.025260e-04
normRes=9.912812e-05
normRes=9.585418e-05
normRes=9.271015e-05
normRes=8.970208e-05
normRes=8.683585e-05
normRes=8.411702e-05
normRes=8.155067e-05
normRes=7.914126e-05
normRes=7.689249e-05
normRes=7.480719e-05
normRes=7.288721e-05
normRes=7.113339e-05
normRes=6.954546e-05
normRes=6.812207e-05
normRes=6.686076e-05
normRes=6.575803e-05
normRes=6.480937e-05
normRes=6.400937e-05
normRes=6.335182e-05
normRes=6.282982e-05
normRes=6.243591e-05
normRes=6.216218e-05
normRes=6.200039e-05
normRes=6.194212e-05
normRes=6.197878e-05
normRes=6.210179e-05
normRes=6.230258e-05
normRes=6.257266e-05
normRes=6.290367e-05
normRes=6.328741e-05
normRes=6.371587e-05
normRes=6.418122e-05
normRes=6.467586e-05
normRes=6.519241e-05
normRes=6.572372e-05
normRes=6.626289e-05
normRes=6.680329e-05
normRes=6.733853e-05
normRes=6.786253e-05
normRes=6.836950e-05
normRes=6.885395e-05
normRes=6.931073e-05
normRes=6.973503e-05
normRes=7.012237e-05
normRes=7.046865e-05
normRes=7.077015e-05
normRes=7.102353e-05
normRes=7.122584e-05
normRes=7.137452e-05
normRes=7.146742e-05
normRes=7.150278e-05
normRes=7.147926e-05
normRes=7.139590e-05
normRes=7.125214e-05
normRes=7.104779e-05
normRes=7.078305e-05
normRes=7.045847e-05
normRes=7.007495e-05
normRes=6.963374e-05
normRes=6.913639e-05
normRes=6.858476e-05
normRes=6.798099e-05
normRes=6.732749e-05
normRes=6.662691e-05
normRes=6.588213e-05
normRes=6.509622e-05
normRes=6.427244e-05
normRes=6.341421e-05
normRes=6.252508e-05
normRes=6.160872e-05
normRes=6.066891e-05
normRes=5.970947e-05
normRes=5.873429e-05
normRes=5.774730e-05
normRes=5.675241e-05
normRes=5.575353e-05
normRes=5.475455e-05
normRes=5.375929e-05
normRes=5.277149e-05
normRes=5.179480e-05
normRes=5.083277e-05
normRes=4.988880e-05
normRes=4.896614e-05
normRes=4.806789e-05
normRes=4.719695e-05
normRes=4.635601e-05
normRes=4.554755e-05
normRes=4.477384e-05
normRes=4.403689e-05
normRes=4.333845e-05
normRes=4.268005e-05
normRes=4.206292e-05
normRes=4.148806e-05
normRes=4.095618e-05
normRes=4.046775e-05
normRes=4.002298e-05
normRes=3.962187e-05
normRes=3.926416e-05
normRes=3.894939e-05
normRes=3.867694e-05
normRes=3.844597e-05
normRes=3.825553e-05
normRes=3.810453e-05
normRes=3.799176e-05
normRes=3.791594e-05
normRes=3.787572e-05
normRes=3.786970e-05
normRes=3.789645e-05
normRes=3.795452e-05
normRes=3.804247e-05
normRes=3.815884e-05
normRes=3.830221e-05
normRes=3.847118e-05
normRes=3.866435e-05
normRes=3.888038e-05
normRes=3.911795e-05
normRes=3.937576e-05
normRes=3.965254e-05
normRes=3.994709e-05
normRes=4.025818e-05
normRes=4.058465e-05
normRes=4.092535e-05
normRes=4.127915e-05
normRes=4.164495e-05
normRes=4.202167e-05
normRes=4.240824e-05
normRes=4.280362e-05
normRes=4.320678e-05
normRes=4.361672e-05
normRes=4.403244e-05
normRes=4.445299e-05
normRes=4.487739e-05
normRes=4.530474e-05
normRes=4.573411e-05
normRes=4.616462e-05
normRes=4.659541e-05
normRes=4.702565e-05
normRes=4.745452e-05
normRes=4.788125e-05
normRes=4.830508e-05
normRes=4.872530e-05
normRes=4.914121e-05
normRes=4.955217e-05
normRes=4.995756e-05
normRes=5.035678e-05
normRes=5.074928e-05
normRes=5.113456e-05
normRes=5.151214e-05
normRes=5.188156e-05
normRes=5.224243e-05
normRes=5.259437e-05
normRes=5.293706e-05
normRes=5.327018e-05
normRes=5.359348e-05
normRes=5.390671e-05
normRes=5.420969e-05
normRes=5.450224e-05
normRes=5.478423e-05
normRes=5.505554e-05
normRes=5.531611e-05
normRes=5.556586e-05
normRes=5.580479e-05
normRes=5.603288e-05
normRes=5.625015e-05
normRes=5.645665e-05
normRes=5.665244e-05
normRes=5.683759e-05
normRes=5.701220e-05
normRes=5.717639e-05
normRes=5.733028e-05
normRes=5.747401e-05
normRes=5.760772e-05
normRes=5.773159e-05
normRes=5.784579e-05
normRes=5.795048e-05
normRes=5.804585e-05
normRes=5.813210e-05
normRes=5.820943e-05
normRes=5.827802e-05
normRes=5.833808e-05
normRes=5.838981e-05
normRes=5.843342e-05
normRes=5.846911e-05
normRes=5.849709e-05
normRes=5.851756e-05
normRes=5.853072e-05
normRes=5.853677e-05
normRes=5.853591e-05
normRes=5.852833e-05
normRes=5.851423e-05
normRes=5.849379e-05
normRes=5.846720e-05
normRes=5.843463e-05
normRes=5.839627e-05
normRes=5.835229e-05
normRes=5.830286e-05
normRes=5.824813e-05
normRes=5.818827e-05
normRes=5.812345e-05
normRes=5.805379e-05
normRes=5.797947e-05
normRes=5.790061e-05
normRes=5.781737e-05
normRes=5.772987e-05
normRes=5.763825e-05
normRes=5.754264e-05
normRes=5.744316e-05
normRes=5.733995e-05
normRes=5.723311e-05
normRes=5.712276e-05
normRes=5.700903e-05
normRes=5.689202e-05
normRes=5.677184e-05
normRes=5.664860e-05
normRes=5.652241e-05
normRes=5.639338e-05
normRes=5.626160e-05
normRes=5.612717e-05
normRes=5.599020e-05
normRes=5.585079e-05
normRes=5.570903e-05
normRes=5.556502e-05
normRes=5.541886e-05
normRes=5.527064e-05
normRes=5.512046e-05
normRes=5.496840e-05
normRes=5.481457e-05
normRes=5.465905e-05
normRes=5.450193e-05
normRes=5.434332e-05
normRes=5.418329e-05
normRes=5.402195e-05
normRes=5.385937e-05
normRes=5.369565e-05
normRes=5.353087e-05
normRes=5.336513e-05
normRes=5.319851e-05
normRes=5.303110e-05
normRes=5.286298e-05
normRes=5.269425e-05
normRes=5.252497e-05
normRes=5.235524e-05
normRes=5.218515e-05
normRes=5.201476e-05
normRes=5.184416e-05
normRes=5.167344e-05
normRes=5.150266e-05
normRes=5.133191e-05
normRes=5.116125e-05
normRes=5.099078e-05
normRes=5.082054e-05
normRes=5.065063e-05
normRes=5.048111e-05
normRes=5.031203e-05
normRes=5.014348e-05
normRes=4.997551e-05
normRes=4.980819e-05
normRes=4.964158e-05
normRes=4.947573e-05
normRes=4.931071e-05
normRes=4.914656e-05
normRes=4.898333e-05
normRes=4.882109e-05
normRes=4.865988e-05
normRes=4.849973e-05
normRes=4.834071e-05
normRes=4.818284e-05
normRes=4.802617e-05
normRes=4.787074e-05
normRes=4.771659e-05
normRes=4.756373e-05
normRes=4.741222e-05
normRes=4.726207e-05
normRes=4.711331e-05
normRes=4.696597e-05
normRes=4.682007e-05
normRes=4.667564e-05
normRes=4.653269e-05
normRes=4.639124e-05
normRes=4.625130e-05
normRes=4.611290e-05
normRes=4.597604e-05
normRes=4.584072e-05
normRes=4.570697e-05
normRes=4.557479e-05
normRes=4.544419e-05
normRes=4.531516e-05
normRes=4.518771e-05
normRes=4.506185e-05
normRes=4.493757e-05
normRes=4.481487e-05
normRes=4.469376e-05
normRes=4.457422e-05
normRes=4.445626e-05
normRes=4.433986e-05
normRes=4.422503e-05
normRes=4.411175e-05
normRes=4.400002e-05
normRes=4.388983e-05
normRes=4.378117e-05
normRes=4.367404e-05
normRes=4.356841e-05
normRes=4.346428e-05
normRes=4.336164e-05
normRes=4.326048e-05
normRes=4.316079e-05
normRes=4.306254e-05
normRes=4.296574e-05
normRes=4.287036e-05
normRes=4.277639e-05
normRes=4.268383e-05
normRes=4.259265e-05
normRes=4.250284e-05
normRes=4.241439e-05
normRes=4.232729e-05
normRes=4.224152e-05
normRes=4.215707e-05
normRes=4.207392e-05
normRes=4.199206e-05
normRes=4.191147e-05
normRes=4.183215e-05
normRes=4.175407e-05
normRes=4.167724e-05
normRes=4.160162e-05
normRes=4.152721e-05
normRes=4.145400e-05
normRes=4.138197e-05
normRes=4.131111e-05
normRes=4.124140e-05
normRes=4.117284e-05
normRes=4.110542e-05
normRes=4.103911e-05
normRes=4.097391e-05
normRes=4.090980e-05
normRes=4.084679e-05
normRes=4.078484e-05
normRes=4.072395e-05
normRes=4.066412e-05
normRes=4.060533e-05
normRes=4.054756e-05
normRes=4.049081e-05
normRes=4.043507e-05
normRes=4.038032e-05
normRes=4.032656e-05
normRes=4.027378e-05
normRes=4.022197e-05
normRes=4.017111e-05
normRes=4.012119e-05
normRes=4.007222e-05
normRes=4.002417e-05
normRes=3.997703e-05
normRes=3.993081e-05
normRes=3.988548e-05
normRes=3.984105e-05
normRes=3.979749e-05
normRes=3.975481e-05
normRes=3.971298e-05
normRes=3.967201e-05
normRes=3.963189e-05
normRes=3.959259e-05
normRes=3.955413e-05
normRes=3.951648e-05
normRes=3.947964e-05
normRes=3.944359e-05
normRes=3.940834e-05
normRes=3.937387e-05
normRes=3.934017e-05
normRes=3.930724e-05
normRes=3.927506e-05
normRes=3.924363e-05
normRes=3.921293e-05
normRes=3.918297e-05
normRes=3.915372e-05
normRes=3.912518e-05
normRes=3.909735e-05
normRes=3.907021e-05
normRes=3.904376e-05
normRes=3.901798e-05
normRes=3.899287e-05
normRes=3.896841e-05
normRes=3.894461e-05
normRes=3.892145e-05
normRes=3.889891e-05
normRes=3.887701e-05
normRes=3.885571e-05
normRes=3.883502e-05
normRes=3.881493e-05
normRes=3.879543e-05
normRes=3.877651e-05
normRes=3.875815e-05
normRes=3.874036e-05
normRes=3.872312e-05
normRes=3.870643e-05
normRes=3.869027e-05
normRes=3.867464e-05
normRes=3.865952e-05
normRes=3.864492e-05
normRes=3.863082e-05
normRes=3.861721e-05
normRes=3.860408e-05
normRes=3.859143e-05
normRes=3.857925e-05
normRes=3.856752e-05
normRes=3.855625e-05
normRes=3.854542e-05
normRes=3.853502e-05
normRes=3.852505e-05
normRes=3.851549e-05
normRes=3.850634e-05
normRes=3.849759e-05
normRes=3.848924e-05
normRes=3.848127e-05
normRes=3.847368e-05
normRes=3.846645e-05
normRes=3.845959e-05
normRes=3.845308e-05
normRes=3.844692e-05
normRes=3.844109e-05
normRes=3.843559e-05
normRes=3.843042e-05
normRes=3.842556e-05
normRes=3.842101e-05
normRes=3.841676e-05
normRes=3.841280e-05
normRes=3.840913e-05
normRes=3.840574e-05
normRes=3.840262e-05
normRes=3.839976e-05
normRes=3.839716e-05
normRes=3.839482e-05
normRes=3.839271e-05
normRes=3.839085e-05
normRes=3.838921e-05
normRes=3.838780e-05
normRes=3.838661e-05
normRes=3.838563e-05
normRes=3.838486e-05
normRes=3.838428e-05
normRes=3.838390e-05
normRes=3.838371e-05
normRes=3.838369e-05
normRes=3.838385e-05
normRes=3.838418e-05
normRes=3.838468e-05
normRes=3.838533e-05
normRes=3.838613e-05
normRes=3.838709e-05
normRes=3.838818e-05
normRes=3.838941e-05
normRes=3.839077e-05
normRes=3.839225e-05
normRes=3.839386e-05
normRes=3.839558e-05
normRes=3.839741e-05
normRes=3.839935e-05
normRes=3.840139e-05
normRes=3.840353e-05
normRes=3.840576e-05
normRes=3.840807e-05
normRes=3.841047e-05
normRes=3.841295e-05
normRes=3.841550e-05
normRes=3.841812e-05
normRes=3.842081e-05
normRes=3.842356e-05
normRes=3.842636e-05
normRes=3.842923e-05
normRes=3.843214e-05
normRes=3.843510e-05
normRes=3.843810e-05
normRes=3.844114e-05
normRes=3.844421e-05
normRes=3.844732e-05
normRes=3.845046e-05
normRes=3.845363e-05
normRes=3.845681e-05
normRes=3.846002e-05
normRes=3.846324e-05
normRes=3.846648e-05
normRes=3.846973e-05
normRes=3.847299e-05
normRes=3.847625e-05
normRes=3.847951e-05
normRes=3.848277e-05
normRes=3.848604e-05
normRes=3.848929e-05
normRes=3.849254e-05
normRes=3.849578e-05
normRes=3.849901e-05
normRes=3.850222e-05
normRes=3.850542e-05
normRes=3.850860e-05
normRes=3.851175e-05
normRes=3.851489e-05
normRes=3.851800e-05
normRes=3.852109e-05
normRes=3.852415e-05
normRes=3.852718e-05
normRes=3.853018e-05
normRes=3.853314e-05
normRes=3.853607e-05
normRes=3.853897e-05
normRes=3.854183e-05
normRes=3.854465e-05
normRes=3.854744e-05
normRes=3.855018e-05
normRes=3.855288e-05
normRes=3.855554e-05
normRes=3.855815e-05
normRes=3.856072e-05
normRes=3.856324e-05
normRes=3.856572e-05
normRes=3.856815e-05
normRes=3.857053e-05
normRes=3.857286e-05
normRes=3.857514e-05
normRes=3.857737e-05
normRes=3.857955e-05
normRes=3.858168e-05
normRes=3.858375e-05
normRes=3.858578e-05
normRes=3.858775e-05
normRes=3.858966e-05
normRes=3.859152e-05
normRes=3.859333e-05
normRes=3.859508e-05
normRes=3.859677e-05
normRes=3.859841e-05
normRes=3.860000e-05
normRes=3.860152e-05
normRes=3.860300e-05
normRes=3.860441e-05
normRes=3.860577e-05
normRes=3.860707e-05
normRes=3.860832e-05
normRes=3.860951e-05
normRes=3.861064e-05
normRes=3.861172e-05
normRes=3.861274e-05
normRes=3.861370e-05
normRes=3.861461e-05
normRes=3.861546e-05
normRes=3.861625e-05
normRes=3.861699e-05
normRes=3.861767e-05
normRes=3.861830e-05
normRes=3.861887e-05
normRes=3.861939e-05
normRes=3.861985e-05
normRes=3.862025e-05
normRes=3.862061e-05
normRes=3.862090e-05
normRes=3.862115e-05
normRes=3.862134e-05
normRes=3.862147e-05
normRes=3.862156e-05
normRes=3.862159e-05
normRes=3.862157e-05
normRes=3.862150e-05
normRes=3.862137e-05
normRes=3.862120e-05
normRes=3.862098e-05
normRes=3.862070e-05
normRes=3.862038e-05
normRes=3.862000e-05
normRes=3.861958e-05
normRes=3.861911e-05
normRes=3.861859e-05
normRes=3.861802e-05
normRes=3.861741e-05
normRes=3.861675e-05
normRes=3.861604e-05
normRes=3.861529e-05
normRes=3.861449e-05
normRes=3.861365e-05
normRes=3.861276e-05
normRes=3.861183e-05
normRes=3.861086e-05
normRes=3.860984e-05
normRes=3.860878e-05
normRes=3.860768e-05
normRes=3.860654e-05
normRes=3.860536e-05
normRes=3.860414e-05
normRes=3.860288e-05
normRes=3.860158e-05
normRes=3.860024e-05
normRes=3.859886e-05
normRes=3.859744e-05
normRes=3.859599e-05
normRes=3.859450e-05
normRes=3.859298e-05
normRes=3.859141e-05
normRes=3.858982e-05
normRes=3.858819e-05
normRes=3.858652e-05
normRes=3.858482e-05
normRes=3.858309e-05
normRes=3.858132e-05
normRes=3.857953e-05
normRes=3.857770e-05
normRes=3.857584e-05
normRes=3.857395e-05
normRes=3.857202e-05
normRes=3.857007e-05
normRes=3.856809e-05
normRes=3.856608e-05
normRes=3.856404e-05
normRes=3.856197e-05
normRes=3.855988e-05
normRes=3.855776e-05
normRes=3.855561e-05
normRes=3.855344e-05
normRes=3.855123e-05
normRes=3.854901e-05
normRes=3.854676e-05
normRes=3.854448e-05
normRes=3.854218e-05
normRes=3.853986e-05
normRes=3.853751e-05
normRes=3.853514e-05
normRes=3.853275e-05
normRes=3.853033e-05
normRes=3.852789e-05
normRes=3.852543e-05
normRes=3.852295e-05
normRes=3.852045e-05
normRes=3.851793e-05
normRes=3.851539e-05
normRes=3.851283e-05
normRes=3.851025e-05
normRes=3.850765e-05
normRes=3.850503e-05
normRes=3.850240e-05
normRes=3.849975e-05
normRes=3.849707e-05
normRes=3.849438e-05
normRes=3.849168e-05
normRes=3.848896e-05
normRes=3.848622e-05
normRes=3.848346e-05
normRes=3.848069e-05
normRes=3.847791e-05
normRes=3.847510e-05
normRes=3.847229e-05
normRes=3.846946e-05
normRes=3.846661e-05
normRes=3.846375e-05
normRes=3.846088e-05
normRes=3.845799e-05
normRes=3.845509e-05
normRes=3.845217e-05
normRes=3.844925e-05
normRes=3.844631e-05
normRes=3.844335e-05
normRes=3.844039e-05
normRes=3.843741e-05
normRes=3.843443e-05
normRes=3.843143e-05
normRes=3.842841e-05
normRes=3.842539e-05
normRes=3.842236e-05
normRes=3.841931e-05
normRes=3.841626e-05
normRes=3.841319e-05
normRes=3.841012e-05
normRes=3.840703e-05
normRes=3.840394e-05
normRes=3.840083e-05
normRes=3.839772e-05
normRes=3.839459e-05
normRes=3.839146e-05
normRes=3.838831e-05
normRes=3.838516e-05
normRes=3.838200e-05
normRes=3.837883e-05
normRes=3.837565e-05
normRes=3.837247e-05
normRes=3.836927e-05
normRes=3.836607e-05
normRes=3.836286e-05
normRes=3.835964e-05
normRes=3.835641e-05
normRes=3.835318e-05
normRes=3.834993e-05
normRes=3.834668e-05
normRes=3.834343e-05
normRes=3.834016e-05
normRes=3.833689e-05
normRes=3.833361e-05
normRes=3.833032e-05
normRes=3.832703e-05
normRes=3.832373e-05
normRes=3.832042e-05
normRes=3.831711e-05
normRes=3.831379e-05
normRes=3.831046e-05
normRes=3.830713e-05
normRes=3.830379e-05
normRes=3.830044e-05
normRes=3.829709e-05
normRes=3.829373e-05
normRes=3.829036e-05
normRes=3.828699e-05
normRes=3.828361e-05
normRes=3.828023e-05
normRes=3.827684e-05
normRes=3.827344e-05
normRes=3.827004e-05
normRes=3.826663e-05
normRes=3.826322e-05
normRes=3.825980e-05
normRes=3.825637e-05
normRes=3.825294e-05
normRes=3.824950e-05
normRes=3.824606e-05
normRes=3.824261e-05
normRes=3.823915e-05
normRes=3.823569e-05
normRes=3.823223e-05
normRes=3.822875e-05
normRes=3.822528e-05
normRes=3.822179e-05
normRes=3.821830e-05
normRes=3.821481e-05
normRes=3.821131e-05
normRes=3.820780e-05
normRes=3.820429e-05
normRes=3.820077e-05
normRes=3.819725e-05
normRes=3.819372e-05
normRes=3.819019e-05
normRes=3.818665e-05
normRes=3.818310e-05
normRes=3.817955e-05
normRes=3.817600e-05
normRes=3.817244e-05
normRes=3.816887e-05
normRes=3.816529e-05
normRes=3.816172e-05
normRes=3.815813e-05
normRes=3.815454e-05
normRes=3.815095e-05
normRes=3.814735e-05
normRes=3.814374e-05
normRes=3.814013e-05
normRes=3.813651e-05
normRes=3.813288e-05
normRes=3.812926e-05
normRes=3.812562e-05
normRes=3.812198e-05
normRes=3.811833e-05
normRes=3.811468e-05
normRes=3.811102e-05
normRes=3.810736e-05
normRes=3.810369e-05
normRes=3.810002e-05
normRes=3.809634e-05
normRes=3.809265e-05
normRes=3.808896e-05
normRes=3.808526e-05
normRes=3.808155e-05
normRes=3.807785e-05
normRes=3.807413e-05
normRes=3.807041e-05
normRes=3.806668e-05
normRes=3.806295e-05
normRes=3.805921e-05
normRes=3.805546e-05
normRes=3.805171e-05
normRes=3.804796e-05
normRes=3.804419e-05
normRes=3.804043e-05
normRes=3.803665e-05
normRes=3.803287e-05
normRes=3.802908e-05
normRes=3.802529e-05
normRes=3.802149e-05
normRes=3.801769e-05
normRes=3.801388e-05
normRes=3.801006e-05
normRes=3.800624e-05
normRes=3.800241e-05
normRes=3.799857e-05
normRes=3.799473e-05
normRes=3.799089e-05
normRes=3.798703e-05
normRes=3.798317e-05
normRes=3.797931e-05
normRes=3.797544e-05
normRes=3.797156e-05
normRes=3.796768e-05
normRes=3.796379e-05
normRes=3.795989e-05
normRes=3.795599e-05
normRes=3.795208e-05
normRes=3.794816e-05
normRes=3.794424e-05
normRes=3.794032e-05
normRes=3.793638e-05
normRes=3.793244e-05
normRes=3.792850e-05
normRes=3.792455e-05
normRes=3.792059e-05
normRes=3.791662e-05
normRes=3.791265e-05
normRes=3.790868e-05
normRes=3.790469e-05
normRes=3.790070e-05
normRes=3.789671e-05
normRes=3.789271e-05
normRes=3.788870e-05
normRes=3.788468e-05
normRes=3.788066e-05
normRes=3.787664e-05
normRes=3.787261e-05
normRes=3.786857e-05
normRes=3.786452e-05
normRes=3.786047e-05
normRes=3.785641e-05
normRes=3.785235e-05
normRes=3.784828e-05
normRes=3.784420e-05
normRes=3.784012e-05
normRes=3.783603e-05
normRes=3.783194e-05
normRes=3.782784e-05
normRes=3.782373e-05
normRes=3.781962e-05
normRes=3.781550e-05
normRes=3.781138e-05
normRes=3.780725e-05
normRes=3.780311e-05
normRes=3.779897e-05
normRes=3.779482e-05
normRes=3.779066e-05
normRes=3.778650e-05
normRes=3.778233e-05
normRes=3.777816e-05
normRes=3.777398e-05
normRes=3.776979e-05
normRes=3.776560e-05
normRes=3.776141e-05
normRes=3.775720e-05
normRes=3.775299e-05
normRes=3.774878e-05
normRes=3.774456e-05
normRes=3.774033e-05
normRes=3.773610e-05
normRes=3.773186e-05
normRes=3.772762e-05
normRes=3.772337e-05
normRes=3.771911e-05
normRes=3.771485e-05
normRes=3.771059e-05
normRes=3.770631e-05
normRes=3.770204e-05
normRes=3.769775e-05
normRes=3.769346e-05
normRes=3.768917e-05
normRes=3.768487e-05
normRes=3.768056e-05
normRes=3.767625e-05
normRes=3.767193e-05
normRes=3.766761e-05
normRes=3.766328e-05
normRes=3.765895e-05
normRes=3.765461e-05
normRes=3.765026e-05
normRes=3.764591e-05
normRes=3.764156e-05
normRes=3.763720e-05
normRes=3.763283e-05
normRes=3.762846e-05
normRes=3.762408e-05
normRes=3.761970e-05
normRes=3.761532e-05
normRes=3.761092e-05
normRes=3.760653e-05
normRes=3.760213e-05
normRes=3.759772e-05
normRes=3.759331e-05
normRes=3.758889e-05
normRes=3.758447e-05
normRes=3.758004e-05
normRes=3.757561e-05
normRes=3.757117e-05
normRes=3.756673e-05
normRes=3.756228e-05
normRes=3.755783e-05
normRes=3.755338e-05
normRes=3.754892e-05
normRes=3.754445e-05
normRes=3.753998e-05
normRes=3.753550e-05
normRes=3.753102e-05
normRes=3.752654e-05
normRes=3.752205e-05
normRes=3.751756e-05
normRes=3.751306e-05
normRes=3.750856e-05
normRes=3.750405e-05
normRes=3.749954e-05
normRes=3.749502e-05
normRes=3.749050e-05
normRes=3.748598e-05
normRes=3.748145e-05
normRes=3.747692e-05
normRes=3.747238e-05
normRes=3.746784e-05
normRes=3.746330e-05
normRes=3.745875e-05
normRes=3.745419e-05
normRes=3.744964e-05
normRes=3.744507e-05
normRes=3.744051e-05
normRes=3.743594e-05
normRes=3.743136e-05
normRes=3.742679e-05
normRes=3.742221e-05
normRes=3.741762e-05
normRes=3.741303e-05
normRes=3.740844e-05
normRes=3.740384e-05
normRes=3.739924e-05
normRes=3.739464e-05
normRes=3.739003e-05
normRes=3.738542e-05
normRes=3.738080e-05
normRes=3.737618e-05
normRes=3.737156e-05
normRes=3.736694e-05
normRes=3.736231e-05
normRes=3.735767e-05
normRes=3.735304e-05
normRes=3.734840e-05
normRes=3.734376e-05
normRes=3.733911e-05
normRes=3.733446e-05
normRes=3.732981e-05
normRes=3.732515e-05
normRes=3.732049e-05
normRes=3.731583e-05
normRes=3.731117e-05
normRes=3.730650e-05
normRes=3.730182e-05
normRes=3.729715e-05
normRes=3.729247e-05
normRes=3.728779e-05
normRes=3.728311e-05
normRes=3.727842e-05
normRes=3.727373e-05
normRes=3.726904e-05
normRes=3.726434e-05
normRes=3.725965e-05
normRes=3.725495e-05
normRes=3.725024e-05
normRes=3.724553e-05
normRes=3.724083e-05
normRes=3.723611e-05
normRes=3.723140e-05
normRes=3.722668e-05
normRes=3.722196e-05
normRes=3.721724e-05
normRes=3.721252e-05
normRes=3.720779e-05
normRes=3.720306e-05
normRes=3.719833e-05
normRes=3.719359e-05
normRes=3.718885e-05
normRes=3.718411e-05
normRes=3.717937e-05
normRes=3.717463e-05
normRes=3.716988e-05
normRes=3.716513e-05
normRes=3.716038e-05
normRes=3.715563e-05
normRes=3.715087e-05
normRes=3.714611e-05
normRes=3.714135e-05
normRes=3.713659e-05
normRes=3.713183e-05
normRes=3.712706e-05
normRes=3.712229e-05
normRes=3.711752e-05
normRes=3.711275e-05
normRes=3.710798e-05
normRes=3.710320e-05
normRes=3.709842e-05
normRes=3.709364e-05
normRes=3.708886e-05
normRes=3.708408e-05
normRes=3.707929e-05
normRes=3.707450e-05
normRes=3.706971e-05
normRes=3.706492e-05
normRes=3.706013e-05
normRes=3.705533e-05
normRes=3.705054e-05
normRes=3.704574e-05
normRes=3.704094e-05
normRes=3.703614e-05
normRes=3.703134e-05
normRes=3.702653e-05
normRes=3.702173e-05
normRes=3.701692e-05
normRes=3.701211e-05
normRes=3.700730e-05
normRes=3.700248e-05
normRes=3.699767e-05
normRes=3.699286e-05
normRes=3.698804e-05
normRes=3.698322e-05
normRes=3.697840e-05
normRes=3.697358e-05
normRes=3.696876e-05
normRes=3.696393e-05
normRes=3.695911e-05
normRes=3.695428e-05
normRes=3.694946e-05
normRes=3.694463e-05
normRes=3.693980e-05
normRes=3.693496e-05
normRes=3.693013e-05
normRes=3.692530e-05
normRes=3.692046e-05
normRes=3.691563e-05
normRes=3.691079e-05
normRes=3.690595e-05
normRes=3.690111e-05
normRes=3.689627e-05
normRes=3.689143e-05
normRes=3.688659e-05
normRes=3.688174e-05
normRes=3.687690e-05
normRes=3.687205e-05
normRes=3.686721e-05
normRes=3.686236e-05
normRes=3.685751e-05
normRes=3.685266e-05
normRes=3.684781e-05
normRes=3.684296e-05
normRes=3.683810e-05
normRes=3.683325e-05
normRes=3.682840e-05
normRes=3.682354e-05
normRes=3.681868e-05
normRes=3.681383e-05
normRes=3.680897e-05
normRes=3.680411e-05
normRes=3.679925e-05
normRes=3.679439e-05
normRes=3.678953e-05
normRes=3.678467e-05
normRes=3.677981e-05
normRes=3.677494e-05
normRes=3.677008e-05
normRes=3.676522e-05
normRes=3.676035e-05
normRes=3.675548e-05
normRes=3.675062e-05
normRes=3.674575e-05
normRes=3.674088e-05
normRes=3.673601e-05
normRes=3.673115e-05
normRes=3.672628e-05
normRes=3.672141e-05
normRes=3.671653e-05
normRes=3.671166e-05
normRes=3.670679e-05
normRes=3.670192e-05
normRes=3.669705e-05
normRes=3.669217e-05
normRes=3.668730e-05
normRes=3.668242e-05
normRes=3.667755e-05
normRes=3.667267e-05
normRes=3.666780e-05
normRes=3.666292e-05
normRes=3.665804e-05
normRes=3.665317e-05
normRes=3.664829e-05
normRes=3.664341e-05
normRes=3.663853e-05
normRes=3.663365e-05
normRes=3.662877e-05
normRes=3.662389e-05
normRes=3.661901e-05
normRes=3.661413e-05
normRes=3.660925e-05
normRes=3.660437e-05
normRes=3.659949e-05
normRes=3.659461e-05
normRes=3.658972e-05
normRes=3.658484e-05
normRes=3.657996e-05
normRes=3.657508e-05
normRes=3.657019e-05
normRes=3.656531e-05
normRes=3.656043e-05
normRes=3.655554e-05
normRes=3.655066e-05
normRes=3.654577e-05
normRes=3.654089e-05
normRes=3.653600e-05
normRes=3.653112e-05
normRes=3.652623e-05
normRes=3.652135e-05
normRes=3.651646e-05
normRes=3.651157e-05
normRes=3.650669e-05
normRes=3.650180e-05
normRes=3.649692e-05
normRes=3.649203e-05
normRes=3.648714e-05
normRes=3.648225e-05
normRes=3.647737e-05
normRes=3.647248e-05
normRes=3.646759e-05
normRes=3.646271e-05
normRes=3.645782e-05
normRes=3.645293e-05
normRes=3.644804e-05
normRes=3.644316e-05
normRes=3.643827e-05
normRes=3.643338e-05
normRes=3.642849e-05
normRes=3.642360e-05
normRes=3.641872e-05
normRes=3.641383e-05
normRes=3.640894e-05
normRes=3.640405e-05
normRes=3.639916e-05
normRes=3.639427e-05
normRes=3.638939e-05
normRes=3.638450e-05
normRes=3.637961e-05
normRes=3.637472e-05
normRes=3.636983e-05
normRes=3.636495e-05
normRes=3.636006e-05
normRes=3.635517e-05
normRes=3.635028e-05
normRes=3.634539e-05
normRes=3.634051e-05
normRes=3.633562e-05
normRes=3.633073e-05
normRes=3.632584e-05
normRes=3.632095e-05
normRes=3.631607e-05
normRes=3.631118e-05
normRes=3.630629e-05
normRes=3.630140e-05
normRes=3.629652e-05
normRes=3.629163e-05
normRes=3.628674e-05
normRes=3.628185e-05
normRes=3.627697e-05
normRes=3.627208e-05
normRes=3.626719e-05
normRes=3.626231e-05
normRes=3.625742e-05
normRes=3.625253e-05
normRes=3.624765e-05
normRes=3.624276e-05
normRes=3.623788e-05
normRes=3.623299e-05
normRes=3.622811e-05
normRes=3.622322e-05
normRes=3.621833e-05
normRes=3.621345e-05
normRes=3.620856e-05
normRes=3.620368e-05
normRes=3.619880e-05
normRes=3.619391e-05
normRes=3.618903e-05
normRes=3.618414e-05
normRes=3.617926e-05
normRes=3.617438e-05
normRes=3.616949e-05
normRes=3.616461e-05
normRes=3.615973e-05
normRes=3.615484e-05
normRes=3.614996e-05
normRes=3.614508e-05
normRes=3.614020e-05
normRes=3.613531e-05
normRes=3.613043e-05
normRes=3.612555e-05
normRes=3.612067e-05
normRes=3.611579e-05
normRes=3.611091e-05
normRes=3.610603e-05
normRes=3.610115e-05
normRes=3.609627e-05
normRes=3.609139e-05
normRes=3.608651e-05
normRes=3.608163e-05
normRes=3.607675e-05
normRes=3.607187e-05
normRes=3.606699e-05
normRes=3.606212e-05
normRes=3.605724e-05
normRes=3.605236e-05
normRes=3.604748e-05
normRes=3.604261e-05
normRes=3.603773e-05
normRes=3.603285e-05
normRes=3.602798e-05
normRes=3.602310e-05
normRes=3.601823e-05
normRes=3.601335e-05
normRes=3.600848e-05
normRes=3.600360e-05
normRes=3.599873e-05
normRes=3.599386e-05
normRes=3.598898e-05
normRes=3.598411e-05
normRes=3.597924e-05
normRes=3.597436e-05
normRes=3.596949e-05
normRes=3.596462e-05
normRes=3.595975e-05
normRes=3.595488e-05
normRes=3.595001e-05
normRes=3.594514e-05
normRes=3.594027e-05
normRes=3.593540e-05
normRes=3.593053e-05
normRes=3.592566e-05
normRes=3.592079e-05
normRes=3.591592e-05
normRes=3.591105e-05
normRes=3.590619e-05
normRes=3.590132e-05
normRes=3.589645e-05
normRes=3.589159e-05
normRes=3.588672e-05
normRes=3.588185e-05
normRes=3.587699e-05
normRes=3.587212e-05
normRes=3.586726e-05
normRes=3.586239e-05
normRes=3.585753e-05
normRes=3.585267e-05
normRes=3.584780e-05
normRes=3.584294e-05
normRes=3.583808e-05
normRes=3.583322e-05
normRes=3.582836e-05
normRes=3.582350e-05
normRes=3.581863e-05
normRes=3.581377e-05
normRes=3.580891e-05
normRes=3.580406e-05
normRes=3.579920e-05
normRes=3.579434e-05
normRes=3.578948e-05
normRes=3.578462e-05
normRes=3.577976e-05
normRes=3.577491e-05
normRes=3.577005e-05
normRes=3.576520e-05
normRes=3.576034e-05
normRes=3.575548e-05
normRes=3.575063e-05
normRes=3.574578e-05
normRes=3.574092e-05
normRes=3.573607e-05
normRes=3.573122e-05
normRes=3.572636e-05
normRes=3.572151e-05
normRes=3.571666e-05
normRes=3.571181e-05
normRes=3.570696e-05
normRes=3.570211e-05
normRes=3.569726e-05
normRes=3.569241e-05
normRes=3.568756e-05
normRes=3.568271e-05
normRes=3.567786e-05
normRes=3.567301e-05
normRes=3.566817e-05
normRes=3.566332e-05
normRes=3.565847e-05
normRes=3.565363e-05
normRes=3.564878e-05
normRes=3.564394e-05
normRes=3.563909e-05
normRes=3.563425e-05
normRes=3.562941e-05
normRes=3.562456e-05
normRes=3.561972e-05
normRes=3.561488e-05
normRes=3.561004e-05
normRes=3.560520e-05
normRes=3.560035e-05
normRes=3.559551e-05
normRes=3.559067e-05
normRes=3.558584e-05
normRes=3.558100e-05
normRes=3.557616e-05
normRes=3.557132e-05
normRes=3.556648e-05
normRes=3.556165e-05
normRes=3.555681e-05
normRes=3.555197e-05
normRes=3.554714e-05
normRes=3.554230e-05
normRes=3.553747e-05
normRes=3.553264e-05
normRes=3.552780e-05
normRes=3.552297e-05
normRes=3.551814e-05
normRes=3.551331e-05
normRes=3.550847e-05
normRes=3.550364e-05
normRes=3.549881e-05
normRes=3.549398e-05
normRes=3.548915e-05
normRes=3.548432e-05
normRes=3.547950e-05
normRes=3.547467e-05
normRes=3.546984e-05
normRes=3.546501e-05
normRes=3.546019e-05
normRes=3.545536e-05
normRes=3.545054e-05
normRes=3.544571e-05
normRes=3.544089e-05
normRes=3.543606e-05
normRes=3.543124e-05
normRes=3.542642e-05
normRes=3.542159e-05
normRes=3.541677e-05
normRes=3.541195e-05
normRes=3.540713e-05
normRes=3.540231e-05
normRes=3.539749e-05
normRes=3.539267e-05
normRes=3.538785e-05
normRes=3.538303e-05
normRes=3.537822e-05
normRes=3.537340e-05
normRes=3.536858e-05
normRes=3.536377e-05
normRes=3.535895e-05
normRes=3.535414e-05
normRes=3.534932e-05
normRes=3.534451e-05
normRes=3.533969e-05
normRes=3.533488e-05
normRes=3.533007e-05
normRes=3.532526e-05
normRes=3.532045e-05
normRes=3.531563e-05
normRes=3.531082e-05
normRes=3.530601e-05
normRes=3.530121e-05
normRes=3.529640e-05
normRes=3.529159e-05
normRes=3.528678e-05
normRes=3.528197e-05
normRes=3.527717e-05
normRes=3.527236e-05
normRes=3.526756e-05
normRes=3.526275e-05
normRes=3.525795e-05
normRes=3.525314e-05
normRes=3.524834e-05
normRes=3.524354e-05
normRes=3.523873e-05
normRes=3.523393e-05
normRes=3.522913e-05
normRes=3.522433e-05
normRes=3.521953e-05
normRes=3.521473e-05
normRes=3.520993e-05
normRes=3.520513e-05
normRes=3.520033e-05
normRes=3.519554e-05
normRes=3.519074e-05
normRes=3.518594e-05
normRes=3.518115e-05
normRes=3.517635e-05
normRes=3.517156e-05
normRes=3.516676e-05
normRes=3.516197e-05
normRes=3.515718e-05
normRes=3.515238e-05
normRes=3.514759e-05
normRes=3.514280e-05
normRes=3.513801e-05
normRes=3.513322e-05
normRes=3.512843e-05
normRes=3.512364e-05
normRes=3.511885e-05
normRes=3.511406e-05
normRes=3.510927e-05
normRes=3.510449e-05
normRes=3.509970e-05
normRes=3.509491e-05
normRes=3.509013e-05
normRes=3.508534e-05
normRes=3.508056e-05
normRes=3.507578e-05
normRes=3.507099e-05
normRes=3.506621e-05
normRes=3.506143e-05
normRes=3.505665e-05
normRes=3.505186e-05
normRes=3.504708e-05
normRes=3.504230e-05
normRes=3.503752e-05
normRes=3.503275e-05
normRes=3.502797e-05
normRes=3.502319e-05
normRes=3.501841e-05
normRes=3.501364e-05
normRes=3.500886e-05
normRes=3.500408e-05
normRes=3.499931e-05
normRes=3.499453e-05
normRes=3.498976e-05
normRes=3.498499e-05
normRes=3.498021e-05
normRes=3.497544e-05
normRes=3.497067e-05
normRes=3.496590e-05
normRes=3.496113e-05
normRes=3.495636e-05
normRes=3.495159e-05
normRes=3.494682e-05
normRes=3.494205e-05
normRes=3.493728e-05
normRes=3.493252e-05
normRes=3.492775e-05
normRes=3.492298e-05
normRes=3.491822e-05
normRes=3.491345e-05
normRes=3.490869e-05
normRes=3.490393e-05
normRes=3.489916e-05
normRes=3.489440e-05
normRes=3.488964e-05
normRes=3.488488e-05
normRes=3.488011e-05
normRes=3.487535e-05
normRes=3.487059e-05
normRes=3.486583e-05
normRes=3.486108e-05
normRes=3.485632e-05
normRes=3.485156e-05
normRes=3.484680e-05
normRes=3.484204e-05
normRes=3.483729e-05
normRes=3.483253e-05
normRes=3.482778e-05
normRes=3.482302e-05
normRes=3.481827e-05
normRes=3.481352e-05
normRes=3.480876e-05
normRes=3.480401e-05
normRes=3.479926e-05
normRes=3.479451e-05
normRes=3.478976e-05
normRes=3.478501e-05
normRes=3.478026e-05
normRes=3.477551e-05
normRes=3.477076e-05
normRes=3.476601e-05
normRes=3.476127e-05
normRes=3.475652e-05
normRes=3.475177e-05
normRes=3.474703e-05
normRes=3.474228e-05
normRes=3.473754e-05
normRes=3.473280e-05
normRes=3.472805e-05
normRes=3.472331e-05
normRes=3.471857e-05
normRes=3.471383e-05
normRes=3.470909e-05
normRes=3.470434e-05
normRes=3.469960e-05
normRes=3.469487e-05
normRes=3.469013e-05
normRes=3.468539e-05
normRes=3.468065e-05
normRes=3.467591e-05
normRes=3.467118e-05
normRes=3.466644e-05
normRes=3.466171e-05
normRes=3.465697e-05
normRes=3.465224e-05
normRes=3.464750e-05
normRes=3.464277e-05
normRes=3.463804e-05
normRes=3.463330e-05
normRes=3.462857e-05
normRes=3.462384e-05
normRes=3.461911e-05
normRes=3.461438e-05
normRes=3.460965e-05
normRes=3.460492e-05
normRes=3.460020e-05
normRes=3.459547e-05
normRes=3.459074e-05
normRes=3.458602e-05
normRes=3.458129e-05
normRes=3.457656e-05
normRes=3.457184e-05
normRes=3.456711e-05
normRes=3.456239e-05
normRes=3.455767e-05
normRes=3.455295e-05
normRes=3.454822e-05
normRes=3.454350e-05
normRes=3.453878e-05
normRes=3.453406e-05
normRes=3.452934e-05
normRes=3.452462e-05
normRes=3.451990e-05
normRes=3.451519e-05
normRes=3.451047e-05
normRes=3.450575e-05
normRes=3.450103e-05
normRes=3.449632e-05
normRes=3.449160e-05
normRes=3.448689e-05
normRes=3.448217e-05
normRes=3.447746e-05
normRes=3.447275e-05
normRes=3.446804e-05
normRes=3.446332e-05
normRes=3.445861e-05
normRes=3.445390e-05
normRes=3.444919e-05
normRes=3.444448e-05
normRes=3.443977e-05
normRes=3.443506e-05
normRes=3.443036e-05
normRes=3.442565e-05
normRes=3.442094e-05
normRes=3.441623e-05
normRes=3.441153e-05
normRes=3.440682e-05
normRes=3.440212e-05
normRes=3.439741e-05
normRes=3.439271e-05
normRes=3.438801e-05
normRes=3.438331e-05
normRes=3.437860e-05
normRes=3.437390e-05
normRes=3.436920e-05
normRes=3.436450e-05
normRes=3.435980e-05
normRes=3.435510e-05
normRes=3.435040e-05
normRes=3.434571e-05
normRes=3.434101e-05
normRes=3.433631e-05
normRes=3.433162e-05
normRes=3.432692e-05
normRes=3.432222e-05
normRes=3.431753e-05
normRes=3.431284e-05
normRes=3.430814e-05
normRes=3.430345e-05
normRes=3.429876e-05
normRes=3.429406e-05
normRes=3.428937e-05
normRes=3.428468e-05
normRes=3.427999e-05
normRes=3.427530e-05
normRes=3.427061e-05
normRes=3.426593e-05
normRes=3.426124e-05
normRes=3.425655e-05
normRes=3.425186e-05
normRes=3.424718e-05
normRes=3.424249e-05
normRes=3.423781e-05
normRes=3.423312e-05
normRes=3.422844e-05
normRes=3.422375e-05
normRes=3.421907e-05
normRes=3.421439e-05
normRes=3.420971e-05
normRes=3.420503e-05
normRes=3.420034e-05
normRes=3.419566e-05
normRes=3.419098e-05
normRes=3.418631e-05
normRes=3.418163e-05
normRes=3.417695e-05
normRes=3.417227e-05
normRes=3.416759e-05
normRes=3.416292e-05
normRes=3.415824e-05
normRes=3.415357e-05
normRes=3.414889e-05
normRes=3.414422e-05
normRes=3.413954e-05
normRes=3.413487e-05
normRes=3.413020e-05
normRes=3.412553e-05
normRes=3.412086e-05
normRes=3.411619e-05
normRes=3.411152e-05
normRes=3.410685e-05
normRes=3.410218e-05
normRes=3.409751e-05
normRes=3.409284e-05
normRes=3.408817e-05
normRes=3.408351e-05
normRes=3.407884e-05
normRes=3.407417e-05
normRes=3.406951e-05
normRes=3.406484e-05
normRes=3.406018e-05
normRes=3.405552e-05
normRes=3.405085e-05
normRes=3.404619e-05
normRes=3.404153e-05
normRes=3.403687e-05
normRes=3.403221e-05
normRes=3.402755e-05
normRes=3.402289e-05
normRes=3.401823e-05
normRes=3.401357e-05
normRes=3.400891e-05
normRes=3.400425e-05
normRes=3.399960e-05
normRes=3.399494e-05
normRes=3.399028e-05
normRes=3.398563e-05
normRes=3.398097e-05
normRes=3.397632e-05
normRes=3.397166e-05
normRes=3.396701e-05
normRes=3.396236e-05
normRes=3.395771e-05
normRes=3.395306e-05
normRes=3.394840e-05
normRes=3.394375e-05
normRes=3.393910e-05
normRes=3.393446e-05
normRes=3.392981e-05
normRes=3.392516e-05
normRes=3.392051e-05
normRes=3.391586e-05
normRes=3.391122e-05
normRes=3.390657e-05
normRes=3.390193e-05
normRes=3.389728e-05
normRes=3.389264e-05
normRes=3.388799e-05
normRes=3.388335e-05
normRes=3.387871e-05
normRes=3.387406e-05
normRes=3.386942e-05
normRes=3.386478e-05
normRes=3.386014e-05
normRes=3.385550e-05
normRes=3.385086e-05
normRes=3.384622e-05
normRes=3.384159e-05
normRes=3.383695e-05
normRes=3.383231e-05
normRes=3.382767e-05
normRes=3.382304e-05
normRes=3.381840e-05
normRes=3.381377e-05
normRes=3.380913e-05
normRes=3.380450e-05
normRes=3.379987e-05
normRes=3.379523e-05
normRes=3.379060e-05
normRes=3.378597e-05
normRes=3.378134e-05
normRes=3.377671e-05
normRes=3.377208e-05
normRes=3.376745e-05
normRes=3.376282e-05
normRes=3.375819e-05
normRes=3.375356e-05
normRes=3.374893e-05
normRes=3.374431e-05
normRes=3.373968e-05
normRes=3.373506e-05
normRes=3.373043e-05
normRes=3.372581e-05
normRes=3.372118e-05
normRes=3.371656e-05
normRes=3.371194e-05
normRes=3.370731e-05
normRes=3.370269e-05
normRes=3.369807e-05
normRes=3.369345e-05
normRes=3.368883e-05
normRes=3.368421e-05
normRes=3.367959e-05
normRes=3.367497e-05
normRes=3.367035e-05
normRes=3.366574e-05
normRes=3.366112e-05
normRes=3.365650e-05
normRes=3.365189e-05
normRes=3.364727e-05
normRes=3.364266e-05
normRes=3.363804e-05
normRes=3.363343e-05
normRes=3.362882e-05
normRes=3.362420e-05
normRes=3.361959e-05
normRes=3.361498e-05
normRes=3.361037e-05
normRes=3.360576e-05
normRes=3.360115e-05
normRes=3.359654e-05
normRes=3.359193e-05
normRes=3.358732e-05
normRes=3.358271e-05
normRes=3.357811e-05
normRes=3.357350e-05
normRes=3.356889e-05
normRes=3.356429e-05
normRes=3.355968e-05
normRes=3.355508e-05
normRes=3.355048e-05
normRes=3.354587e-05
normRes=3.354127e-05
normRes=3.353667e-05
normRes=3.353207e-05
normRes=3.352746e-05
normRes=3.352286e-05
normRes=3.351826e-05
normRes=3.351366e-05
normRes=3.350906e-05
normRes=3.350447e-05
normRes=3.349987e-05
normRes=3.349527e-05
normRes=3.349067e-05
normRes=3.348608e-05
normRes=3.348148e-05
normRes=3.347689e-05
normRes=3.347229e-05
normRes=3.346770e-05
normRes=3.346310e-05
normRes=3.345851e-05
normRes=3.345392e-05
normRes=3.344933e-05
normRes=3.344474e-05
normRes=3.344015e-05
normRes=3.343555e-05
normRes=3.343096e-05
normRes=3.342638e-05
normRes=3.342179e-05
normRes=3.341720e-05
normRes=3.341261e-05
normRes=3.340802e-05
normRes=3.340344e-05
normRes=3.339885e-05
normRes=3.339427e-05
normRes=3.338968e-05
normRes=3.338510e-05
normRes=3.338051e-05
normRes=3.337593e-05
normRes=3.337135e-05
normRes=3.336676e-05
normRes=3.336218e-05
normRes=3.335760e-05
normRes=3.335302e-05
normRes=3.334844e-05
normRes=3.334386e-05
normRes=3.333928e-05
normRes=3.333470e-05
normRes=3.333013e-05
normRes=3.332555e-05
normRes=3.332097e-05
normRes=3.331640e-05
normRes=3.331182e-05
normRes=3.330725e-05
normRes=3.330267e-05
normRes=3.329810e-05
normRes=3.329352e-05
normRes=3.328895e-05
normRes=3.328438e-05
normRes=3.327981e-05
normRes=3.327523e-05
normRes=3.327066e-05
normRes=3.326609e-05
normRes=3.326152e-05
normRes=3.325695e-05
normRes=3.325239e-05
normRes=3.324782e-05
normRes=3.324325e-05
normRes=3.323868e-05
normRes=3.323412e-05
normRes=3.322955e-05
normRes=3.322498e-05
normRes=3.322042e-05
normRes=3.321586e-05
normRes=3.321129e-05
normRes=3.320673e-05
normRes=3.320217e-05
normRes=3.319760e-05
normRes=3.319304e-05
normRes=3.318848e-05
normRes=3.318392e-05
normRes=3.317936e-05
normRes=3.317480e-05
normRes=3.317024e-05
normRes=3.316568e-05
normRes=3.316112e-05
normRes=3.315657e-05
normRes=3.315201e-05
normRes=3.314745e-05
normRes=3.314290e-05
normRes=3.313834e-05
normRes=3.313379e-05
normRes=3.312923e-05
normRes=3.312468e-05
normRes=3.312013e-05
normRes=3.311558e-05
normRes=3.311102e-05
normRes=3.310647e-05
normRes=3.310192e-05
normRes=3.309737e-05
normRes=3.309282e-05
normRes=3.308827e-05
normRes=3.308372e-05
normRes=3.307917e-05
normRes=3.307463e-05
normRes=3.307008e-05
normRes=3.306553e-05
normRes=3.306099e-05
normRes=3.305644e-05
normRes=3.305190e-05
normRes=3.304735e-05
normRes=3.304281e-05
normRes=3.303826e-05
normRes=3.303372e-05
normRes=3.302918e-05
normRes=3.302464e-05
normRes=3.302010e-05
normRes=3.301555e-05
normRes=3.301101e-05
normRes=3.300647e-05
normRes=3.300194e-05
normRes=3.299740e-05
normRes=3.299286e-05
normRes=3.298832e-05
normRes=3.298378e-05
normRes=3.297925e-05
normRes=3.297471e-05
normRes=3.297018e-05
normRes=3.296564e-05
normRes=3.296111e-05
normRes=3.295657e-05
normRes=3.295204e-05
normRes=3.294751e-05
normRes=3.294298e-05
normRes=3.293844e-05
normRes=3.293391e-05
normRes=3.292938e-05
normRes=3.292485e-05
normRes=3.292032e-05
normRes=3.291579e-05
normRes=3.291127e-05
normRes=3.290674e-05
normRes=3.290221e-05
normRes=3.289768e-05
normRes=3.289316e-05
normRes=3.288863e-05
normRes=3.288411e-05
normRes=3.287958e-05
normRes=3.287506e-05
normRes=3.287053e-05
normRes=3.286601e-05
normRes=3.286149e-05
normRes=3.285697e-05
normRes=3.285244e-05
normRes=3.284792e-05
normRes=3.284340e-05
normRes=3.283888e-05
normRes=3.283436e-05
normRes=3.282985e-05
normRes=3.282533e-05
normRes=3.282081e-05
normRes=3.281629e-05
normRes=3.281178e-05
normRes=3.280726e-05
normRes=3.280274e-05
normRes=3.279823e-05
normRes=3.279371e-05
normRes=3.278920e-05
normRes=3.278469e-05
normRes=3.278017e-05
normRes=3.277566e-05
normRes=3.277115e-05
normRes=3.276664e-05
normRes=3.276213e-05
normRes=3.275762e-05
normRes=3.275311e-05
normRes=3.274860e-05
normRes=3.274409e-05
normRes=3.273958e-05
normRes=3.273507e-05
normRes=3.273057e-05
normRes=3.272606e-05
normRes=3.272155e-05
normRes=3.271705e-05
normRes=3.271254e-05
normRes=3.270804e-05
normRes=3.270354e-05
normRes=3.269903e-05
normRes=3.269453e-05
normRes=3.269003e-05
normRes=3.268553e-05
normRes=3.268102e-05
normRes=3.267652e-05
normRes=3.267202e-05
normRes=3.266752e-05
normRes=3.266303e-05
normRes=3.265853e-05
normRes=3.265403e-05
normRes=3.264953e-05
normRes=3.264503e-05
normRes=3.264054e-05
normRes=3.263604e-05
normRes=3.263155e-05
normRes=3.262705e-05
normRes=3.262256e-05
normRes=3.261806e-05
normRes=3.261357e-05
normRes=3.260908e-05
normRes=3.260459e-05
normRes=3.260009e-05
normRes=3.259560e-05
normRes=3.259111e-05
normRes=3.258662e-05
normRes=3.258213e-05
normRes=3.257764e-05
normRes=3.257316e-05
normRes=3.256867e-05
normRes=3.256418e-05
normRes=3.255969e-05
normRes=3.255521e-05
normRes=3.255072e-05
normRes=3.254624e-05
normRes=3.254175e-05
normRes=3.253727e-05
normRes=3.253278e-05
normRes=3.252830e-05
normRes=3.252382e-05
normRes=3.251934e-05
normRes=3.251485e-05
normRes=3.251037e-05
normRes=3.250589e-05
normRes=3.250141e-05
normRes=3.249693e-05
normRes=3.249245e-05
normRes=3.248798e-05
normRes=3.248350e-05
normRes=3.247902e-05
normRes=3.247454e-05
normRes=3.247007e-05
normRes=3.246559e-05
normRes=3.246112e-05
normRes=3.245664e-05
normRes=3.245217e-05
normRes=3.244769e-05
normRes=3.244322e-05
normRes=3.243875e-05
normRes=3.243428e-05
normRes=3.242981e-05
normRes=3.242533e-05
normRes=3.242086e-05
normRes=3.241639e-05
normRes=3.241192e-05
normRes=3.240746e-05
normRes=3.240299e-05
normRes=3.239852e-05
normRes=3.239405e-05
normRes=3.238959e-05
normRes=3.238512e-05
normRes=3.238065e-05
normRes=3.237619e-05
normRes=3.237172e-05
normRes=3.236726e-05
normRes=3.236280e-05
normRes=3.235833e-05
normRes=3.235387e-05
normRes=3.234941e-05
normRes=3.234495e-05
normRes=3.234049e-05
normRes=3.233603e-05
normRes=3.233157e-05
normRes=3.232711e-05
normRes=3.232265e-05
normRes=3.231819e-05
normRes=3.231373e-05
normRes=3.230928e-05
normRes=3.230482e-05
normRes=3.230036e-05
normRes=3.229591e-05
normRes=3.229145e-05
normRes=3.228700e-05
normRes=3.228254e-05
normRes=3.227809e-05
normRes=3.227364e-05
normRes=3.226918e-05
normRes=3.226473e-05
normRes=3.226028e-05
normRes=3.225583e-05
normRes=3.225138e-05
normRes=3.224693e-05
normRes=3.224248e-05
normRes=3.223803e-05
normRes=3.223358e-05
normRes=3.222914e-05
normRes=3.222469e-05
normRes=3.222024e-05
normRes=3.221580e-05
normRes=3.221135e-05
normRes=3.220691e-05
normRes=3.220246e-05
normRes=3.219802e-05
normRes=3.219357e-05
normRes=3.218913e-05
normRes=3.218469e-05
normRes=3.218025e-05
normRes=3.217581e-05
normRes=3.217136e-05
normRes=3.216692e-05
normRes=3.216248e-05
normRes=3.215805e-05
normRes=3.215361e-05
normRes=3.214917e-05
normRes=3.214473e-05
normRes=3.214029e-05
normRes=3.213586e-05
normRes=3.213142e-05
normRes=3.212699e-05
normRes=3.212255e-05
normRes=3.211812e-05
normRes=3.211368e-05
normRes=3.210925e-05
normRes=3.210482e-05
normRes=3.210038e-05
normRes=3.209595e-05
normRes=3.209152e-05
normRes=3.208709e-05
normRes=3.208266e-05
normRes=3.207823e-05
normRes=3.207380e-05
normRes=3.206937e-05
normRes=3.206494e-05
normRes=3.206052e-05
normRes=3.205609e-05
normRes=3.205166e-05
normRes=3.204724e-05
normRes=3.204281e-05
normRes=3.203839e-05
normRes=3.203396e-05
normRes=3.202954e-05
normRes=3.202511e-05
normRes=3.202069e-05
normRes=3.201627e-05
normRes=3.201185e-05
normRes=3.200742e-05
normRes=3.200300e-05
normRes=3.199858e-05
normRes=3.199416e-05
normRes=3.198974e-05
normRes=3.198533e-05
normRes=3.198091e-05
normRes=3.197649e-05
normRes=3.197207e-05
normRes=3.196766e-05
normRes=3.196324e-05
normRes=3.195882e-05
normRes=3.195441e-05
normRes=3.195000e-05
normRes=3.194558e-05
normRes=3.194117e-05
normRes=3.193675e-05
normRes=3.193234e-05
normRes=3.192793e-05
normRes=3.192352e-05
normRes=3.191911e-05
normRes=3.191470e-05
normRes=3.191029e-05
normRes=3.190588e-05
normRes=3.190147e-05
normRes=3.189706e-05
normRes=3.189265e-05
normRes=3.188825e-05
normRes=3.188384e-05
normRes=3.187943e-05
normRes=3.187503e-05
normRes=3.187062e-05
normRes=3.186622e-05
normRes=3.186181e-05
normRes=3.185741e-05
normRes=3.185301e-05
normRes=3.184861e-05
normRes=3.184420e-05
normRes=3.183980e-05
normRes=3.183540e-05
normRes=3.183100e-05
normRes=3.182660e-05
normRes=3.182220e-05
normRes=3.181780e-05
normRes=3.181341e-05
normRes=3.180901e-05
normRes=3.180461e-05
normRes=3.180021e-05
normRes=3.179582e-05
normRes=3.179142e-05
normRes=3.178703e-05
normRes=3.178263e-05
normRes=3.177824e-05
normRes=3.177384e-05
normRes=3.176945e-05
normRes=3.176506e-05
normRes=3.176067e-05
normRes=3.175628e-05
normRes=3.175188e-05
normRes=3.174749e-05
normRes=3.174310e-05
normRes=3.173871e-05
normRes=3.173433e-05
normRes=3.172994e-05
normRes=3.172555e-05
normRes=3.172116e-05
normRes=3.171678e-05
normRes=3.171239e-05
normRes=3.170800e-05
normRes=3.170362e-05
normRes=3.169923e-05
normRes=3.169485e-05
normRes=3.169047e-05
normRes=3.168608e-05
normRes=3.168170e-05
normRes=3.167732e-05
normRes=3.167294e-05
normRes=3.166856e-05
normRes=3.166418e-05
normRes=3.165980e-05
normRes=3.165542e-05
normRes=3.165104e-05
normRes=3.164666e-05
normRes=3.164228e-05
normRes=3.163790e-05
normRes=3.163353e-05
normRes=3.162915e-05
normRes=3.162478e-05
normRes=3.162040e-05
normRes=3.161603e-05
normRes=3.161165e-05
normRes=3.160728e-05
normRes=3.160290e-05
normRes=3.159853e-05
normRes=3.159416e-05
normRes=3.158979e-05
normRes=3.158542e-05
normRes=3.158105e-05
normRes=3.157668e-05
normRes=3.157231e-05
normRes=3.156794e-05
normRes=3.156357e-05
normRes=3.155920e-05
normRes=3.155483e-05
normRes=3.155047e-05
normRes=3.154610e-05
normRes=3.154173e-05
normRes=3.153737e-05
normRes=3.153300e-05
normRes=3.152864e-05
normRes=3.152428e-05
normRes=3.151991e-05
normRes=3.151555e-05
normRes=3.151119e-05
normRes=3.150683e-05
normRes=3.150247e-05
normRes=3.149810e-05
normRes=3.149374e-05
normRes=3.148938e-05
normRes=3.148503e-05
normRes=3.148067e-05
normRes=3.147631e-05
normRes=3.147195e-05
normRes=3.146759e-05
normRes=3.146324e-05
normRes=3.145888e-05
normRes=3.145453e-05
normRes=3.145017e-05
normRes=3.144582e-05
normRes=3.144146e-05
normRes=3.143711e-05
normRes=3.143276e-05
normRes=3.142840e-05
normRes=3.142405e-05
normRes=3.141970e-05
normRes=3.141535e-05
normRes=3.141100e-05
normRes=3.140665e-05
normRes=3.140230e-05
normRes=3.139795e-05
normRes=3.139361e-05
normRes=3.138926e-05
normRes=3.138491e-05
normRes=3.138056e-05
normRes=3.137622e-05
normRes=3.137187e-05
normRes=3.136753e-05
normRes=3.136318e-05
normRes=3.135884e-05
normRes=3.135449e-05
normRes=3.135015e-05
normRes=3.134581e-05
normRes=3.134147e-05
normRes=3.133713e-05
normRes=3.133279e-05
normRes=3.132844e-05
normRes=3.132411e-05
normRes=3.131977e-05
normRes=3.131543e-05
normRes=3.131109e-05
normRes=3.130675e-05
normRes=3.130241e-05
normRes=3.129808e-05
normRes=3.129374e-05
normRes=3.128941e-05
normRes=3.128507e-05
normRes=3.128074e-05
normRes=3.127640e-05
normRes=3.127207e-05
normRes=3.126773e-05
normRes=3.126340e-05
normRes=3.125907e-05
normRes=3.125474e-05
normRes=3.125041e-05
normRes=3.124608e-05
normRes=3.124175e-05
normRes=3.123742e-05
normRes=3.123309e-05
normRes=3.122876e-05
normRes=3.122443e-05
normRes=3.122010e-05
normRes=3.121578e-05
normRes=3.121145e-05
normRes=3.120713e-05
normRes=3.120280e-05
normRes=3.119848e-05
normRes=3.119415e-05
normRes=3.118983e-05
normRes=3.118550e-05
normRes=3.118118e-05
normRes=3.117686e-05
normRes=3.117254e-05
normRes=3.116822e-05
normRes=3.116390e-05
normRes=3.115958e-05
normRes=3.115526e-05
normRes=3.115094e-05
normRes=3.114662e-05
normRes=3.114230e-05
normRes=3.113798e-05
normRes=3.113367e-05
normRes=3.112935e-05
normRes=3.112503e-05
normRes=3.112072e-05
normRes=3.111640e-05
normRes=3.111209e-05
normRes=3.110777e-05
normRes=3.110346e-05
normRes=3.109915e-05
normRes=3.109484e-05
normRes=3.109052e-05
normRes=3.108621e-05
normRes=3.108190e-05
normRes=3.107759e-05
normRes=3.107328e-05
normRes=3.106897e-05
normRes=3.106466e-05
normRes=3.106035e-05
normRes=3.105605e-05
normRes=3.105174e-05
normRes=3.104743e-05
normRes=3.104313e-05
normRes=3.103882e-05
normRes=3.103452e-05
normRes=3.103021e-05
normRes=3.102591e-05
normRes=3.102160e-05
normRes=3.101730e-05
normRes=3.101300e-05
normRes=3.100870e-05
normRes=3.100439e-05
normRes=3.100009e-05
normRes=3.099579e-05
normRes=3.099149e-05
normRes=3.098719e-05
normRes=3.098289e-05
normRes=3.097860e-05
normRes=3.097430e-05
normRes=3.097000e-05
normRes=3.096570e-05
normRes=3.096141e-05
normRes=3.095711e-05
normRes=3.095282e-05
normRes=3.094852e-05
normRes=3.094423e-05
normRes=3.093993e-05
normRes=3.093564e-05
normRes=3.093135e-05
normRes=3.092706e-05
normRes=3.092276e-05
normRes=3.091847e-05
normRes=3.091418e-05
normRes=3.090989e-05
normRes=3.090560e-05
normRes=3.090131e-05
normRes=3.089702e-05
normRes=3.089274e-05
normRes=3.088845e-05
normRes=3.088416e-05
normRes=3.087987e-05
normRes=3.087559e-05
normRes=3.087130e-05
normRes=3.086702e-05
normRes=3.086273e-05
normRes=3.085845e-05
normRes=3.085417e-05
normRes=3.084988e-05
normRes=3.084560e-05
normRes=3.084132e-05
normRes=3.083704e-05
normRes=3.083276e-05
normRes=3.082848e-05
normRes=3.082420e-05
normRes=3.081992e-05
normRes=3.081564e-05
normRes=3.081136e-05
normRes=3.080708e-05
normRes=3.080280e-05
normRes=3.079853e-05
normRes=3.079425e-05
normRes=3.078998e-05
normRes=3.078570e-05
normRes=3.078143e-05
normRes=3.077715e-05
normRes=3.077288e-05
normRes=3.076860e-05
normRes=3.076433e-05
normRes=3.076006e-05
normRes=3.075579e-05
normRes=3.075152e-05
normRes=3.074725e-05
normRes=3.074298e-05
normRes=3.073871e-05
normRes=3.073444e-05
normRes=3.073017e-05
normRes=3.072590e-05
normRes=3.072163e-05
normRes=3.071737e-05
normRes=3.071310e-05
normRes=3.070883e-05
normRes=3.070457e-05
normRes=3.070030e-05
normRes=3.069604e-05
normRes=3.069177e-05
normRes=3.068751e-05
normRes=3.068325e-05
normRes=3.067899e-05
normRes=3.067472e-05
normRes=3.067046e-05
normRes=3.066620e-05
normRes=3.066194e-05
normRes=3.065768e-05
normRes=3.065342e-05
normRes=3.064916e-05
normRes=3.064491e-05
normRes=3.064065e-05
normRes=3.063639e-05
normRes=3.063213e-05
normRes=3.062788e-05
normRes=3.062362e-05
normRes=3.061937e-05
normRes=3.061511e-05
normRes=3.061086e-05
normRes=3.060660e-05
normRes=3.060235e-05
normRes=3.059810e-05
normRes=3.059385e-05
normRes=3.058959e-05
normRes=3.058534e-05
normRes=3.058109e-05
normRes=3.057684e-05
normRes=3.057259e-05
normRes=3.056834e-05
normRes=3.056409e-05
normRes=3.055985e-05
normRes=3.055560e-05
normRes=3.055135e-05
normRes=3.054711e-05
normRes=3.054286e-05
normRes=3.053861e-05
normRes=3.053437e-05
normRes=3.053012e-05
normRes=3.052588e-05
normRes=3.052164e-05
normRes=3.051739e-05
normRes=3.051315e-05
normRes=3.050891e-05
normRes=3.050467e-05
normRes=3.050043e-05
normRes=3.049619e-05
normRes=3.049195e-05
normRes=3.048771e-05
normRes=3.048347e-05
normRes=3.047923e-05
normRes=3.047499e-05
normRes=3.047076e-05
normRes=3.046652e-05
normRes=3.046228e-05
normRes=3.045805e-05
normRes=3.045381e-05
normRes=3.044958e-05
normRes=3.044534e-05
normRes=3.044111e-05
normRes=3.043688e-05
normRes=3.043264e-05
normRes=3.042841e-05
normRes=3.042418e-05
normRes=3.041995e-05
normRes=3.041572e-05
normRes=3.041149e-05
normRes=3.040726e-05
normRes=3.040303e-05
normRes=3.039880e-05
normRes=3.039457e-05
normRes=3.039034e-05
normRes=3.038612e-05
normRes=3.038189e-05
normRes=3.037766e-05
normRes=3.037344e-05
normRes=3.036921e-05
normRes=3.036499e-05
normRes=3.036077e-05
normRes=3.035654e-05
normRes=3.035232e-05
normRes=3.034810e-05
normRes=3.034387e-05
normRes=3.033965e-05
normRes=3.033543e-05
normRes=3.033121e-05
normRes=3.032699e-05
normRes=3.032277e-05
normRes=3.031855e-05
normRes=3.031433e-05
normRes=3.031012e-05
normRes=3.030590e-05
normRes=3.030168e-05
normRes=3.029747e-05
normRes=3.029325e-05
normRes=3.028903e-05
normRes=3.028482e-05
normRes=3.028061e-05
normRes=3.027639e-05
normRes=3.027218e-05
normRes=3.026797e-05
normRes=3.026375e-05
normRes=3.025954e-05
normRes=3.025533e-05
normRes=3.025112e-05
normRes=3.024691e-05
normRes=3.024270e-05
normRes=3.023849e-05
normRes=3.023428e-05
normRes=3.023007e-05
normRes=3.022587e-05
normRes=3.022166e-05
normRes=3.021745e-05
normRes=3.021325e-05
normRes=3.020904e-05
normRes=3.020483e-05
normRes=3.020063e-05
normRes=3.019643e-05
normRes=3.019222e-05
normRes=3.018802e-05
normRes=3.018382e-05
normRes=3.017961e-05
normRes=3.017541e-05
normRes=3.017121e-05
normRes=3.016701e-05
normRes=3.016281e-05
normRes=3.015861e-05
normRes=3.015441e-05
normRes=3.015021e-05
normRes=3.014602e-05
normRes=3.014182e-05
normRes=3.013762e-05
normRes=3.013342e-05
normRes=3.012923e-05
normRes=3.012503e-05
normRes=3.012084e-05
normRes=3.011664e-05
normRes=3.011245e-05
normRes=3.010826e-05
normRes=3.010406e-05
normRes=3.009987e-05
normRes=3.009568e-05
normRes=3.009149e-05
normRes=3.008730e-05
normRes=3.008311e-05
normRes=3.007892e-05
normRes=3.007473e-05
normRes=3.007054e-05
normRes=3.006635e-05
normRes=3.006216e-05
normRes=3.005797e-05
normRes=3.005379e-05
normRes=3.004960e-05
normRes=3.004541e-05
normRes=3.004123e-05
normRes=3.003704e-05
normRes=3.003286e-05
normRes=3.002868e-05
normRes=3.002449e-05
normRes=3.002031e-05
normRes=3.001613e-05
normRes=3.001195e-05
normRes=3.000776e-05
normRes=3.000358e-05
normRes=2.999940e-05
normRes=2.999522e-05
normRes=2.999104e-05
normRes=2.998687e-05
normRes=2.998269e-05
normRes=2.997851e-05
normRes=2.997433e-05
normRes=2.997016e-05
normRes=2.996598e-05
normRes=2.996180e-05
normRes=2.995763e-05
normRes=2.995345e-05
normRes=2.994928e-05
normRes=2.994511e-05
normRes=2.994093e-05
normRes=2.993676e-05
normRes=2.993259e-05
normRes=2.992842e-05
normRes=2.992425e-05
normRes=2.992007e-05
normRes=2.991590e-05
normRes=2.991173e-05
normRes=2.990757e-05
normRes=2.990340e-05
normRes=2.989923e-05
normRes=2.989506e-05
normRes=2.989089e-05
normRes=2.988673e-05
normRes=2.988256e-05
normRes=2.987840e-05
normRes=2.987423e-05
normRes=2.987007e-05
normRes=2.986590e-05
normRes=2.986174e-05
normRes=2.985758e-05
normRes=2.985341e-05
normRes=2.984925e-05
normRes=2.984509e-05
normRes=2.984093e-05
normRes=2.983677e-05
normRes=2.983261e-05
normRes=2.982845e-05
normRes=2.982429e-05
normRes=2.982013e-05
normRes=2.981597e-05
normRes=2.981181e-05
normRes=2.980766e-05
normRes=2.980350e-05
normRes=2.979935e-05
normRes=2.979519e-05
normRes=2.979103e-05
normRes=2.978688e-05
normRes=2.978273e-05
normRes=2.977857e-05
normRes=2.977442e-05
normRes=2.977027e-05
normRes=2.976612e-05
normRes=2.976196e-05
normRes=2.975781e-05
normRes=2.975366e-05
normRes=2.974951e-05
normRes=2.974536e-05
normRes=2.974121e-05
normRes=2.973707e-05
normRes=2.973292e-05
normRes=2.972877e-05
normRes=2.972462e-05
normRes=2.972048e-05
normRes=2.971633e-05
normRes=2.971219e-05
normRes=2.970804e-05
normRes=2.970390e-05
normRes=2.969975e-05
normRes=2.969561e-05
normRes=2.969147e-05
normRes=2.968732e-05
normRes=2.968318e-05
normRes=2.967904e-05
normRes=2.967490e-05
normRes=2.967076e-05
normRes=2.966662e-05
normRes=2.966248e-05
normRes=2.965834e-05
normRes=2.965420e-05
normRes=2.965006e-05
normRes=2.964593e-05
normRes=2.964179e-05
normRes=2.963765e-05
normRes=2.963352e-05
normRes=2.962938e-05
normRes=2.962525e-05
normRes=2.962111e-05
normRes=2.961698e-05
normRes=2.961285e-05
normRes=2.960871e-05
normRes=2.960458e-05
normRes=2.960045e-05
normRes=2.959632e-05
normRes=2.959219e-05
normRes=2.958806e-05
normRes=2.958393e-05
normRes=2.957980e-05
normRes=2.957567e-05
normRes=2.957154e-05
normRes=2.956741e-05
normRes=2.956329e-05
normRes=2.955916e-05
normRes=2.955503e-05
normRes=2.955091e-05
normRes=2.954678e-05
normRes=2.954266e-05
normRes=2.953853e-05
normRes=2.953441e-05
normRes=2.953029e-05
normRes=2.952616e-05
normRes=2.952204e-05
normRes=2.951792e-05
normRes=2.951380e-05
normRes=2.950968e-05
normRes=2.950556e-05
normRes=2.950144e-05
normRes=2.949732e-05
normRes=2.949320e-05
normRes=2.948908e-05
normRes=2.948496e-05
normRes=2.948085e-05
normRes=2.947673e-05
normRes=2.947261e-05
normRes=2.946850e-05
normRes=2.946438e-05
normRes=2.946027e-05
normRes=2.945615e-05
normRes=2.945204e-05
normRes=2.944793e-05
normRes=2.944381e-05
normRes=2.943970e-05
normRes=2.943559e-05
normRes=2.943148e-05
normRes=2.942737e-05
normRes=2.942326e-05
normRes=2.941915e-05
normRes=2.941504e-05
normRes=2.941093e-05
normRes=2.940682e-05
normRes=2.940271e-05
normRes=2.939861e-05
normRes=2.939450e-05
normRes=2.939039e-05
normRes=2.938629e-05
normRes=2.938218e-05
normRes=2.937808e-05
normRes=2.937397e-05
normRes=2.936987e-05
normRes=2.936577e-05
normRes=2.936166e-05
normRes=2.935756e-05
normRes=2.935346e-05
normRes=2.934936e-05
normRes=2.934526e-05
normRes=2.934116e-05
normRes=2.933706e-05
normRes=2.933296e-05
normRes=2.932886e-05
normRes=2.932476e-05
normRes=2.932066e-05
normRes=2.931657e-05
normRes=2.931247e-05
normRes=2.930837e-05
normRes=2.930428e-05
normRes=2.930018e-05
normRes=2.929609e-05
normRes=2.929199e-05
normRes=2.928790e-05
normRes=2.928381e-05
normRes=2.927971e-05
normRes=2.927562e-05
normRes=2.927153e-05
normRes=2.926744e-05
normRes=2.926335e-05
normRes=2.925926e-05
normRes=2.925517e-05
normRes=2.925108e-05
normRes=2.924699e-05
normRes=2.924290e-05
normRes=2.923881e-05
normRes=2.923473e-05
normRes=2.923064e-05
normRes=2.922655e-05
normRes=2.922247e-05
normRes=2.921838e-05
normRes=2.921430e-05
normRes=2.921021e-05
normRes=2.920613e-05
normRes=2.920205e-05
normRes=2.919796e-05
normRes=2.919388e-05
normRes=2.918980e-05
normRes=2.918572e-05
normRes=2.918164e-05
normRes=2.917756e-05
normRes=2.917348e-05
normRes=2.916940e-05
normRes=2.916532e-05
normRes=2.916124e-05
normRes=2.915716e-05
normRes=2.915309e-05
normRes=2.914901e-05
normRes=2.914493e-05
normRes=2.914086e-05
normRes=2.913678e-05
normRes=2.913271e-05
normRes=2.912863e-05
normRes=2.912456e-05
normRes=2.912049e-05
normRes=2.911642e-05
normRes=2.911234e-05
normRes=2.910827e-05
normRes=2.910420e-05
normRes=2.910013e-05
normRes=2.909606e-05
normRes=2.909199e-05
normRes=2.908792e-05
normRes=2.908385e-05
normRes=2.907978e-05
normRes=2.907571e-05
normRes=2.907165e-05
normRes=2.906758e-05
normRes=2.906351e-05
normRes=2.905945e-05
normRes=2.905538e-05
normRes=2.905132e-05
normRes=2.904725e-05
normRes=2.904319e-05
normRes=2.903913e-05
normRes=2.903506e-05
normRes=2.903100e-05
normRes=2.902694e-05
normRes=2.902288e-05
normRes=2.901882e-05
normRes=2.901476e-05
normRes=2.901070e-05
normRes=2.900664e-05
normRes=2.900258e-05
normRes=2.899852e-05
normRes=2.899446e-05
normRes=2.899041e-05
normRes=2.898635e-05
normRes=2.898229e-05
normRes=2.897824e-05
normRes=2.897418e-05
normRes=2.897013e-05
normRes=2.896607e-05
normRes=2.896202e-05
normRes=2.895797e-05
normRes=2.895391e-05
normRes=2.894986e-05
normRes=2.894581e-05
normRes=2.894176e-05
normRes=2.893771e-05
normRes=2.893366e-05
normRes=2.892961e-05
normRes=2.892556e-05
normRes=2.892151e-05
normRes=2.891746e-05
normRes=2.891341e-05
normRes=2.890936e-05
normRes=2.890532e-05
normRes=2.890127e-05
normRes=2.889722e-05
normRes=2.889318e-05
normRes=2.888913e-05
normRes=2.888509e-05
normRes=2.888105e-05
normRes=2.887700e-05
normRes=2.887296e-05
normRes=2.886892e-05
normRes=2.886488e-05
normRes=2.886083e-05
normRes=2.885679e-05
normRes=2.885275e-05
normRes=2.884871e-05
normRes=2.884467e-05
normRes=2.884063e-05
normRes=2.883660e-05
normRes=2.883256e-05
normRes=2.882852e-05
normRes=2.882448e-05
normRes=2.882045e-05
normRes=2.881641e-05
normRes=2.881237e-05
normRes=2.880834e-05
normRes=2.880431e-05
normRes=2.880027e-05
normRes=2.879624e-05
normRes=2.879220e-05
normRes=2.878817e-05
normRes=2.878414e-05
normRes=2.878011e-05
normRes=2.877608e-05
normRes=2.877205e-05
normRes=2.876802e-05
normRes=2.876399e-05
normRes=2.875996e-05
normRes=2.875593e-05
normRes=2.875190e-05
normRes=2.874787e-05
normRes=2.874385e-05
normRes=2.873982e-05
normRes=2.873579e-05
normRes=2.873177e-05
normRes=2.872774e-05
normRes=2.872372e-05
normRes=2.871969e-05
normRes=2.871567e-05
normRes=2.871165e-05
normRes=2.870763e-05
normRes=2.870360e-05
normRes=2.869958e-05
normRes=2.869556e-05
normRes=2.869154e-05
normRes=2.868752e-05
normRes=2.868350e-05
normRes=2.867948e-05
normRes=2.867546e-05
normRes=2.867144e-05
normRes=2.866743e-05
normRes=2.866341e-05
normRes=2.865939e-05
normRes=2.865538e-05
normRes=2.865136e-05
normRes=2.864734e-05
normRes=2.864333e-05
normRes=2.863932e-05
normRes=2.863530e-05
normRes=2.863129e-05
normRes=2.862728e-05
normRes=2.862326e-05
normRes=2.861925e-05
normRes=2.861524e-05
normRes=2.861123e-05
normRes=2.860722e-05
normRes=2.860321e-05
normRes=2.859920e-05
normRes=2.859519e-05
normRes=2.859118e-05
normRes=2.858717e-05
normRes=2.858317e-05
normRes=2.857916e-05
normRes=2.857515e-05
normRes=2.857115e-05
normRes=2.856714e-05
normRes=2.856314e-05
normRes=2.855913e-05
normRes=2.855513e-05
normRes=2.855113e-05
normRes=2.854712e-05
normRes=2.854312e-05
normRes=2.853912e-05
normRes=2.853512e-05
normRes=2.853112e-05
normRes=2.852712e-05
normRes=2.852312e-05
normRes=2.851912e-05
normRes=2.851512e-05
normRes=2.851112e-05
normRes=2.850712e-05
normRes=2.850312e-05
normRes=2.849913e-05
normRes=2.849513e-05
normRes=2.849113e-05
normRes=2.848714e-05
normRes=2.848314e-05
normRes=2.847915e-05
normRes=2.847515e-05
normRes=2.847116e-05
normRes=2.846717e-05
normRes=2.846318e-05
normRes=2.845918e-05
normRes=2.845519e-05
normRes=2.845120e-05
normRes=2.844721e-05
normRes=2.844322e-05
normRes=2.843923e-05
normRes=2.843524e-05
normRes=2.843125e-05
normRes=2.842726e-05
normRes=2.842328e-05
normRes=2.841929e-05
normRes=2.841530e-05
normRes=2.841132e-05
normRes=2.840733e-05
normRes=2.840335e-05
normRes=2.839936e-05
normRes=2.839538e-05
normRes=2.839139e-05
normRes=2.838741e-05
normRes=2.838343e-05
normRes=2.837944e-05
normRes=2.837546e-05
normRes=2.837148e-05
normRes=2.836750e-05
normRes=2.836352e-05
normRes=2.835954e-05
normRes=2.835556e-05
normRes=2.835158e-05
normRes=2.834760e-05
normRes=2.834363e-05
normRes=2.833965e-05
normRes=2.833567e-05
normRes=2.833170e-05
normRes=2.832772e-05
normRes=2.832374e-05
normRes=2.831977e-05
normRes=2.831579e-05
normRes=2.831182e-05
normRes=2.830785e-05
normRes=2.830387e-05
normRes=2.829990e-05
normRes=2.829593e-05
normRes=2.829196e-05
normRes=2.828799e-05
normRes=2.828402e-05
normRes=2.828005e-05
normRes=2.827608e-05
normRes=2.827211e-05
normRes=2.826814e-05
normRes=2.826417e-05
normRes=2.826020e-05
normRes=2.825624e-05
normRes=2.825227e-05
normRes=2.824830e-05
normRes=2.824434e-05
normRes=2.824037e-05
normRes=2.823641e-05
normRes=2.823244e-05
normRes=2.822848e-05
normRes=2.822452e-05
normRes=2.822055e-05
normRes=2.821659e-05
normRes=2.821263e-05
normRes=2.820867e-05
normRes=2.820471e-05
normRes=2.820075e-05
normRes=2.819679e-05
normRes=2.819283e-05
normRes=2.818887e-05
normRes=2.818491e-05
normRes=2.818095e-05
normRes=2.817700e-05
normRes=2.817304e-05
normRes=2.816908e-05
normRes=2.816513e-05
normRes=2.816117e-05
normRes=2.815722e-05
normRes=2.815326e-05
normRes=2.814931e-05
normRes=2.814536e-05
normRes=2.814140e-05
normRes=2.813745e-05
normRes=2.813350e-05
normRes=2.812955e-05
normRes=2.812560e-05
normRes=2.812165e-05
normRes=2.811770e-05
normRes=2.811375e-05
normRes=2.810980e-05
normRes=2.810585e-05
normRes=2.810190e-05
normRes=2.809795e-05
normRes=2.809401e-05
normRes=2.809006e-05
normRes=2.808611e-05
normRes=2.808217e-05
normRes=2.807822e-05
normRes=2.807428e-05
normRes=2.807033e-05
normRes=2.806639e-05
normRes=2.806245e-05
normRes=2.805850e-05
normRes=2.805456e-05
normRes=2.805062e-05
normRes=2.804668e-05
normRes=2.804274e-05
normRes=2.803880e-05
normRes=2.803486e-05
normRes=2.803092e-05
normRes=2.802698e-05
normRes=2.802304e-05
normRes=2.801910e-05
normRes=2.801517e-05
normRes=2.801123e-05
normRes=2.800729e-05
normRes=2.800336e-05
normRes=2.799942e-05
normRes=2.799549e-05
normRes=2.799155e-05
normRes=2.798762e-05
normRes=2.798369e-05
normRes=2.797975e-05
normRes=2.797582e-05
normRes=2.797189e-05
normRes=2.796796e-05
normRes=2.796403e-05
normRes=2.796010e-05
normRes=2.795617e-05
normRes=2.795224e-05
normRes=2.794831e-05
normRes=2.794438e-05
normRes=2.794045e-05
normRes=2.793652e-05
normRes=2.793260e-05
normRes=2.792867e-05
normRes=2.792474e-05
normRes=2.792082e-05
normRes=2.791689e-05
normRes=2.791297e-05
normRes=2.790904e-05
normRes=2.790512e-05
normRes=2.790120e-05
normRes=2.789727e-05
normRes=2.789335e-05
normRes=2.788943e-05
normRes=2.788551e-05
normRes=2.788159e-05
normRes=2.787767e-05
normRes=2.787375e-05
normRes=2.786983e-05
normRes=2.786591e-05
normRes=2.786199e-05
normRes=2.785807e-05
normRes=2.785416e-05
normRes=2.785024e-05
normRes=2.784632e-05
normRes=2.784241e-05
normRes=2.783849e-05
normRes=2.783458e-05
normRes=2.783066e-05
normRes=2.782675e-05
normRes=2.782283e-05
normRes=2.781892e-05
normRes=2.781501e-05
normRes=2.781110e-05
normRes=2.780718e-05
normRes=2.780327e-05
normRes=2.779936e-05
normRes=2.779545e-05
normRes=2.779154e-05
normRes=2.778763e-05
normRes=2.778372e-05
normRes=2.777982e-05
normRes=2.777591e-05
normRes=2.777200e-05
normRes=2.776809e-05
normRes=2.776419e-05
normRes=2.776028e-05
normRes=2.775638e-05
normRes=2.775247e-05
normRes=2.774857e-05
normRes=2.774466e-05
normRes=2.774076e-05
normRes=2.773686e-05
normRes=2.773296e-05
normRes=2.772905e-05
normRes=2.772515e-05
normRes=2.772125e-05
normRes=2.771735e-05
normRes=2.771345e-05
normRes=2.770955e-05
normRes=2.770565e-05
normRes=2.770175e-05
normRes=2.769786e-05
normRes=2.769396e-05
normRes=2.769006e-05
normRes=2.768616e-05
normRes=2.768227e-05
normRes=2.767837e-05
normRes=2.767448e-05
normRes=2.767058e-05
normRes=2.766669e-05
normRes=2.766280e-05
normRes=2.765890e-05
normRes=2.765501e-05
normRes=2.765112e-05
normRes=2.764723e-05
normRes=2.764333e-05
normRes=2.763944e-05
normRes=2.763555e-05
normRes=2.763166e-05
normRes=2.762777e-05
normRes=2.762389e-05
normRes=2.762000e-05
normRes=2.761611e-05
normRes=2.761222e-05
normRes=2.760833e-05
normRes=2.760445e-05
normRes=2.760056e-05
normRes=2.759668e-05
normRes=2.759279e-05
normRes=2.758891e-05
normRes=2.758502e-05
normRes=2.758114e-05
normRes=2.757726e-05
normRes=2.757337e-05
normRes=2.756949e-05
normRes=2.756561e-05
normRes=2.756173e-05
normRes=2.755785e-05
normRes=2.755397e-05
normRes=2.755009e-05
normRes=2.754621e-05
normRes=2.754233e-05
normRes=2.753845e-05
normRes=2.753457e-05
normRes=2.753070e-05
normRes=2.752682e-05
normRes=2.752294e-05
normRes=2.751907e-05
normRes=2.751519e-05
normRes=2.751132e-05
normRes=2.750744e-05
normRes=2.750357e-05
normRes=2.749970e-05
normRes=2.749582e-05
normRes=2.749195e-05
normRes=2.748808e-05
normRes=2.748421e-05
normRes=2.748034e-05
normRes=2.747647e-05
normRes=2.747260e-05
normRes=2.746873e-05
normRes=2.746486e-05
normRes=2.746099e-05
normRes=2.745712e-05
normRes=2.745325e-05
normRes=2.744939e-05
normRes=2.744552e-05
normRes=2.744165e-05
normRes=2.743779e-05
normRes=2.743392e-05
normRes=2.743006e-05
normRes=2.742619e-05
normRes=2.742233e-05
normRes=2.741847e-05
normRes=2.741460e-05
normRes=2.741074e-05
normRes=2.740688e-05
normRes=2.740302e-05
normRes=2.739916e-05
normRes=2.739530e-05
normRes=2.739144e-05
normRes=2.738758e-05
normRes=2.738372e-05
normRes=2.737986e-05
normRes=2.737600e-05
normRes=2.737214e-05
normRes=2.736829e-05
normRes=2.736443e-05
normRes=2.736057e-05
normRes=2.735672e-05
normRes=2.735286e-05
normRes=2.734901e-05
normRes=2.734515e-05
normRes=2.734130e-05
normRes=2.733745e-05
normRes=2.733359e-05
normRes=2.732974e-05
normRes=2.732589e-05
normRes=2.732204e-05
normRes=2.731819e-05
normRes=2.731434e-05
normRes=2.731049e-05
normRes=2.730664e-05
normRes=2.730279e-05
normRes=2.729894e-05
normRes=2.729509e-05
normRes=2.729124e-05
normRes=2.728740e-05
normRes=2.728355e-05
normRes=2.727970e-05
normRes=2.727586e-05
normRes=2.727201e-05
normRes=2.726817e-05
normRes=2.726432e-05
normRes=2.726048e-05
normRes=2.725664e-05
normRes=2.725280e-05
normRes=2.724895e-05
normRes=2.724511e-05
normRes=2.724127e-05
normRes=2.723743e-05
normRes=2.723359e-05
normRes=2.722975e-05
normRes=2.722591e-05
normRes=2.722207e-05
normRes=2.721823e-05
normRes=2.721439e-05
normRes=2.721056e-05
normRes=2.720672e-05
normRes=2.720288e-05
normRes=2.719905e-05
normRes=2.719521e-05
normRes=2.719138e-05
normRes=2.718754e-05
normRes=2.718371e-05
normRes=2.717987e-05
normRes=2.717604e-05
normRes=2.717221e-05
normRes=2.716838e-05
normRes=2.716454e-05
normRes=2.716071e-05
normRes=2.715688e-05
normRes=2.715305e-05
normRes=2.714922e-05
normRes=2.714539e-05
normRes=2.714156e-05
normRes=2.713774e-05
normRes=2.713391e-05
normRes=2.713008e-05
normRes=2.712625e-05
normRes=2.712243e-05
normRes=2.711860e-05
normRes=2.711478e-05
normRes=2.711095e-05
normRes=2.710713e-05
normRes=2.710330e-05
normRes=2.709948e-05
normRes=2.709566e-05
normRes=2.709183e-05
normRes=2.708801e-05
normRes=2.708419e-05
normRes=2.708037e-05
normRes=2.707655e-05
normRes=2.707273e-05
normRes=2.706891e-05
normRes=2.706509e-05
normRes=2.706127e-05
normRes=2.705745e-05
normRes=2.705363e-05
normRes=2.704981e-05
normRes=2.704600e-05
normRes=2.704218e-05
normRes=2.703837e-05
normRes=2.703455e-05
normRes=2.703073e-05
normRes=2.702692e-05
normRes=2.702311e-05
normRes=2.701929e-05
normRes=2.701548e-05
normRes=2.701167e-05
normRes=2.700785e-05
normRes=2.700404e-05
normRes=2.700023e-05
normRes=2.699642e-05
normRes=2.699261e-05
normRes=2.698880e-05
normRes=2.698499e-05
normRes=2.698118e-05
normRes=2.697737e-05
normRes=2.697357e-05
normRes=2.696976e-05
normRes=2.696595e-05
normRes=2.696215e-05
normRes=2.695834e-05
normRes=2.695453e-05
normRes=2.695073e-05
normRes=2.694692e-05
normRes=2.694312e-05
normRes=2.693932e-05
normRes=2.693551e-05
normRes=2.693171e-05
normRes=2.692791e-05
normRes=2.692411e-05
normRes=2.692031e-05
normRes=2.691651e-05
normRes=2.691270e-05
normRes=2.690890e-05
normRes=2.690511e-05
normRes=2.690131e-05
normRes=2.689751e-05
normRes=2.689371e-05
normRes=2.688991e-05
normRes=2.688612e-05
normRes=2.688232e-05
normRes=2.687852e-05
normRes=2.687473e-05
normRes=2.687093e-05
normRes=2.686714e-05
normRes=2.686334e-05
normRes=2.685955e-05
normRes=2.685576e-05
normRes=2.685196e-05
normRes=2.684817e-05
normRes=2.684438e-05
normRes=2.684059e-05
normRes=2.683680e-05
normRes=2.683301e-05
normRes=2.682922e-05
normRes=2.682543e-05
normRes=2.682164e-05
normRes=2.681785e-05
normRes=2.681406e-05
normRes=2.681028e-05
normRes=2.680649e-05
normRes=2.680270e-05
normRes=2.679892e-05
normRes=2.679513e-05
normRes=2.679135e-05
normRes=2.678756e-05
normRes=2.678378e-05
normRes=2.677999e-05
normRes=2.677621e-05
normRes=2.677243e-05
normRes=2.676865e-05
normRes=2.676486e-05
normRes=2.676108e-05
normRes=2.675730e-05
normRes=2.675352e-05
normRes=2.674974e-05
normRes=2.674596e-05
normRes=2.674218e-05
normRes=2.673840e-05
normRes=2.673463e-05
normRes=2.673085e-05
normRes=2.672707e-05
normRes=2.672329e-05
normRes=2.671952e-05
normRes=2.671574e-05
normRes=2.671197e-05
normRes=2.670819e-05
normRes=2.670442e-05
normRes=2.670065e-05
normRes=2.669687e-05
normRes=2.669310e-05
normRes=2.668933e-05
normRes=2.668555e-05
normRes=2.668178e-05
normRes=2.667801e-05
normRes=2.667424e-05
normRes=2.667047e-05
normRes=2.666670e-05
normRes=2.666293e-05
normRes=2.665916e-05
normRes=2.665540e-05
normRes=2.665163e-05
normRes=2.664786e-05
normRes=2.664410e-05
normRes=2.664033e-05
normRes=2.663656e-05
normRes=2.663280e-05
normRes=2.662903e-05
normRes=2.662527e-05
normRes=2.662151e-05
normRes=2.661774e-05
normRes=2.661398e-05
normRes=2.661022e-05
normRes=2.660645e-05
normRes=2.660269e-05
normRes=2.659893e-05
normRes=2.659517e-05
normRes=2.659141e-05
normRes=2.658765e-05
normRes=2.658389e-05
normRes=2.658013e-05
normRes=2.657638e-05
normRes=2.657262e-05
normRes=2.656886e-05
normRes=2.656510e-05
normRes=2.656135e-05
normRes=2.655759e-05
normRes=2.655384e-05
normRes=2.655008e-05
normRes=2.654633e-05
normRes=2.654257e-05
normRes=2.653882e-05
normRes=2.653507e-05
normRes=2.653131e-05
normRes=2.652756e-05
normRes=2.652381e-05
normRes=2.652006e-05
normRes=2.651631e-05
normRes=2.651256e-05
normRes=2.650881e-05
normRes=2.650506e-05
normRes=2.650131e-05
normRes=2.649756e-05
normRes=2.649381e-05
normRes=2.649007e-05
normRes=2.648632e-05
normRes=2.648257e-05
normRes=2.647883e-05
normRes=2.647508e-05
normRes=2.647134e-05
normRes=2.646759e-05
normRes=2.646385e-05
normRes=2.646011e-05
normRes=2.645636e-05
normRes=2.645262e-05
normRes=2.644888e-05
normRes=2.644514e-05
normRes=2.644139e-05
normRes=2.643765e-05
normRes=2.643391e-05
normRes=2.643017e-05
normRes=2.642643e-05
normRes=2.642269e-05
normRes=2.641896e-05
normRes=2.641522e-05
normRes=2.641148e-05
normRes=2.640774e-05
normRes=2.640401e-05
normRes=2.640027e-05
normRes=2.639654e-05
normRes=2.639280e-05
normRes=2.638907e-05
normRes=2.638533e-05
normRes=2.638160e-05
normRes=2.637786e-05
normRes=2.637413e-05
normRes=2.637040e-05
normRes=2.636667e-05
normRes=2.636294e-05
normRes=2.635920e-05
normRes=2.635547e-05
normRes=2.635174e-05
normRes=2.634801e-05
normRes=2.634429e-05
normRes=2.634056e-05
normRes=2.633683e-05
normRes=2.633310e-05
normRes=2.632937e-05
normRes=2.632565e-05
normRes=2.632192e-05
normRes=2.631820e-05
normRes=2.631447e-05
normRes=2.631075e-05
normRes=2.630702e-05
normRes=2.630330e-05
normRes=2.629957e-05
normRes=2.629585e-05
normRes=2.629213e-05
normRes=2.628841e-05
normRes=2.628468e-05
normRes=2.628096e-05
normRes=2.627724e-05
normRes=2.627352e-05
normRes=2.626980e-05
normRes=2.626608e-05
normRes=2.626236e-05
normRes=2.625865e-05
normRes=2.625493e-05
normRes=2.625121e-05
normRes=2.624749e-05
normRes=2.624378e-05
normRes=2.624006e-05
normRes=2.623635e-05
normRes=2.623263e-05
normRes=2.622892e-05
normRes=2.622520e-05
normRes=2.622149e-05
normRes=2.621778e-05
normRes=2.621406e-05
normRes=2.621035e-05
normRes=2.620664e-05
normRes=2.620293e-05
normRes=2.619922e-05
normRes=2.619551e-05
normRes=2.619180e-05
normRes=2.618809e-05
normRes=2.618438e-05
normRes=2.618067e-05
normRes=2.617696e-05
normRes=2.617325e-05
normRes=2.616955e-05
normRes=2.616584e-05
normRes=2.616213e-05
normRes=2.615843e-05
normRes=2.615472e-05
normRes=2.615102e-05
normRes=2.614731e-05
normRes=2.614361e-05
normRes=2.613991e-05
normRes=2.613620e-05
normRes=2.613250e-05
normRes=2.612880e-05
normRes=2.612510e-05
normRes=2.612140e-05
normRes=2.611770e-05
normRes=2.611400e-05
normRes=2.611030e-05
normRes=2.610660e-05
normRes=2.610290e-05
normRes=2.609920e-05
normRes=2.609550e-05
normRes=2.609181e-05
normRes=2.608811e-05
normRes=2.608441e-05
normRes=2.608072e-05
normRes=2.607702e-05
normRes=2.607333e-05
normRes=2.606963e-05
normRes=2.606594e-05
normRes=2.606224e-05
normRes=2.605855e-05
normRes=2.605486e-05
normRes=2.605117e-05
normRes=2.604748e-05
normRes=2.604378e-05
normRes=2.604009e-05
normRes=2.603640e-05
normRes=2.603271e-05
normRes=2.602902e-05
normRes=2.602533e-05
normRes=2.602165e-05
normRes=2.601796e-05
normRes=2.601427e-05
normRes=2.601058e-05
normRes=2.600690e-05
normRes=2.600321e-05
normRes=2.599953e-05
normRes=2.599584e-05
normRes=2.599216e-05
normRes=2.598847e-05
normRes=2.598479e-05
normRes=2.598110e-05
normRes=2.597742e-05
normRes=2.597374e-05
normRes=2.597006e-05
normRes=2.596637e-05
normRes=2.596269e-05
normRes=2.595901e-05
normRes=2.595533e-05
normRes=2.595165e-05
normRes=2.594797e-05
normRes=2.594430e-05
normRes=2.594062e-05
normRes=2.593694e-05
normRes=2.593326e-05
normRes=2.592959e-05
normRes=2.592591e-05
normRes=2.592223e-05
normRes=2.591856e-05
normRes=2.591488e-05
normRes=2.591121e-05
normRes=2.590753e-05
normRes=2.590386e-05
normRes=2.590019e-05
normRes=2.589651e-05
normRes=2.589284e-05
normRes=2.588917e-05
normRes=2.588550e-05
normRes=2.588183e-05
normRes=2.587816e-05
normRes=2.587449e-05
normRes=2.587082e-05
normRes=2.586715e-05
normRes=2.586348e-05
normRes=2.585981e-05
normRes=2.585615e-05
normRes=2.585248e-05
normRes=2.584881e-05
normRes=2.584515e-05
normRes=2.584148e-05
normRes=2.583781e-05
normRes=2.583415e-05
normRes=2.583049e-05
normRes=2.582682e-05
normRes=2.582316e-05
normRes=2.581950e-05
normRes=2.581583e-05
normRes=2.581217e-05
normRes=2.580851e-05
normRes=2.580485e-05
normRes=2.580119e-05
normRes=2.579753e-05
normRes=2.579387e-05
normRes=2.579021e-05
normRes=2.578655e-05
normRes=2.578289e-05
normRes=2.577923e-05
normRes=2.577558e-05
normRes=2.577192e-05
normRes=2.576826e-05
normRes=2.576461e-05
normRes=2.576095e-05
normRes=2.575730e-05
normRes=2.575364e-05
normRes=2.574999e-05
normRes=2.574633e-05
normRes=2.574268e-05
normRes=2.573903e-05
normRes=2.573537e-05
normRes=2.573172e-05
normRes=2.572807e-05
normRes=2.572442e-05
normRes=2.572077e-05
normRes=2.571712e-05
normRes=2.571347e-05
normRes=2.570982e-05
normRes=2.570617e-05
normRes=2.570252e-05
normRes=2.569888e-05
normRes=2.569523e-05
normRes=2.569158e-05
normRes=2.568794e-05
normRes=2.568429e-05
normRes=2.568065e-05
normRes=2.567700e-05
normRes=2.567336e-05
normRes=2.566971e-05
normRes=2.566607e-05
normRes=2.566242e-05
normRes=2.565878e-05
normRes=2.565514e-05
normRes=2.565150e-05
normRes=2.564786e-05
normRes=2.564422e-05
normRes=2.564058e-05
normRes=2.563694e-05
normRes=2.563330e-05
normRes=2.562966e-05
normRes=2.562602e-05
normRes=2.562238e-05
normRes=2.561874e-05
normRes=2.561511e-05
normRes=2.561147e-05
normRes=2.560783e-05
normRes=2.560420e-05
normRes=2.560056e-05
normRes=2.559693e-05
normRes=2.559329e-05
normRes=2.558966e-05
normRes=2.558603e-05
normRes=2.558239e-05
normRes=2.557876e-05
normRes=2.557513e-05
normRes=2.557150e-05
normRes=2.556787e-05
normRes=2.556424e-05
normRes=2.556060e-05
normRes=2.555698e-05
normRes=2.555335e-05
normRes=2.554972e-05
normRes=2.554609e-05
normRes=2.554246e-05
normRes=2.553883e-05
normRes=2.553521e-05
normRes=2.553158e-05
normRes=2.552795e-05
normRes=2.552433e-05
normRes=2.552070e-05
normRes=2.551708e-05
normRes=2.551345e-05
normRes=2.550983e-05
normRes=2.550621e-05
normRes=2.550258e-05
normRes=2.549896e-05
normRes=2.549534e-05
normRes=2.549172e-05
normRes=2.548810e-05
normRes=2.548448e-05
normRes=2.548086e-05
normRes=2.547724e-05
normRes=2.547362e-05
normRes=2.547000e-05
normRes=2.546638e-05
normRes=2.546276e-05
normRes=2.545914e-05
normRes=2.545553e-05
normRes=2.545191e-05
normRes=2.544830e-05
normRes=2.544468e-05
normRes=2.544106e-05
normRes=2.543745e-05
normRes=2.543384e-05
normRes=2.543022e-05
normRes=2.542661e-05
normRes=2.542300e-05
normRes=2.541938e-05
normRes=2.541577e-05
normRes=2.541216e-05
normRes=2.540855e-05
normRes=2.540494e-05
normRes=2.540133e-05
normRes=2.539772e-05
normRes=2.539411e-05
normRes=2.539050e-05
normRes=2.538689e-05
normRes=2.538329e-05
normRes=2.537968e-05
normRes=2.537607e-05
normRes=2.537247e-05
normRes=2.536886e-05
normRes=2.536525e-05
normRes=2.536165e-05
normRes=2.535804e-05
normRes=2.535444e-05
normRes=2.535084e-05
normRes=2.534723e-05
normRes=2.534363e-05
normRes=2.534003e-05
normRes=2.533643e-05
normRes=2.533283e-05
normRes=2.532922e-05
normRes=2.532562e-05
normRes=2.532202e-05
normRes=2.531842e-05
normRes=2.531483e-05
normRes=2.531123e-05
normRes=2.530763e-05
normRes=2.530403e-05
normRes=2.530043e-05
normRes=2.529684e-05
normRes=2.529324e-05
normRes=2.528964e-05
normRes=2.528605e-05
normRes=2.528245e-05
normRes=2.527886e-05
normRes=2.527527e-05
normRes=2.527167e-05
normRes=2.526808e-05
normRes=2.526449e-05
normRes=2.526089e-05
normRes=2.525730e-05
normRes=2.525371e-05
normRes=2.525012e-05
normRes=2.524653e-05
normRes=2.524294e-05
normRes=2.523935e-05
normRes=2.523576e-05
normRes=2.523217e-05
normRes=2.522858e-05
normRes=2.522500e-05
normRes=2.522141e-05
normRes=2.521782e-05
normRes=2.521424e-05
normRes=2.521065e-05
normRes=2.520707e-05
normRes=2.520348e-05
normRes=2.519990e-05
normRes=2.519631e-05
normRes=2.519273e-05
normRes=2.518914e-05
normRes=2.518556e-05
normRes=2.518198e-05
normRes=2.517840e-05
normRes=2.517482e-05
normRes=2.517124e-05
normRes=2.516766e-05
normRes=2.516408e-05
normRes=2.516050e-05
normRes=2.515692e-05
normRes=2.515334e-05
normRes=2.514976e-05
normRes=2.514618e-05
normRes=2.514261e-05
normRes=2.513903e-05
normRes=2.513545e-05
normRes=2.513188e-05
normRes=2.512830e-05
normRes=2.512473e-05
normRes=2.512115e-05
normRes=2.511758e-05
normRes=2.511400e-05
normRes=2.511043e-05
normRes=2.510686e-05
normRes=2.510329e-05
normRes=2.509971e-05
normRes=2.509614e-05
normRes=2.509257e-05
normRes=2.508900e-05
normRes=2.508543e-05
normRes=2.508186e-05
normRes=2.507829e-05
normRes=2.507473e-05
normRes=2.507116e-05
normRes=2.506759e-05
normRes=2.506402e-05
normRes=2.506046e-05
normRes=2.505689e-05
normRes=2.505332e-05
normRes=2.504976e-05
normRes=2.504619e-05
normRes=2.504263e-05
normRes=2.503906e-05
normRes=2.503550e-05
normRes=2.503194e-05
normRes=2.502838e-05
normRes=2.502481e-05
normRes=2.502125e-05
normRes=2.501769e-05
normRes=2.501413e-05
normRes=2.501057e-05
normRes=2.500701e-05
normRes=2.500345e-05
normRes=2.499989e-05
normRes=2.499633e-05
normRes=2.499277e-05
normRes=2.498922e-05
normRes=2.498566e-05
normRes=2.498210e-05
normRes=2.497855e-05
normRes=2.497499e-05
normRes=2.497143e-05
normRes=2.496788e-05
normRes=2.496432e-05
normRes=2.496077e-05
normRes=2.495722e-05
normRes=2.495366e-05
normRes=2.495011e-05
normRes=2.494656e-05
normRes=2.494301e-05
normRes=2.493946e-05
normRes=2.493590e-05
normRes=2.493235e-05
normRes=2.492880e-05
normRes=2.492525e-05
normRes=2.492171e-05
normRes=2.491816e-05
normRes=2.491461e-05
normRes=2.491106e-05
normRes=2.490751e-05
normRes=2.490397e-05
normRes=2.490042e-05
normRes=2.489687e-05
normRes=2.489333e-05
normRes=2.488978e-05
normRes=2.488624e-05
normRes=2.488270e-05
normRes=2.487915e-05
normRes=2.487561e-05
normRes=2.487207e-05
normRes=2.486852e-05
normRes=2.486498e-05
normRes=2.486144e-05
normRes=2.485790e-05
normRes=2.485436e-05
normRes=2.485082e-05
normRes=2.484728e-05
normRes=2.484374e-05
normRes=2.484020e-05
normRes=2.483666e-05
normRes=2.483312e-05
normRes=2.482959e-05
normRes=2.482605e-05
normRes=2.482251e-05
normRes=2.481898e-05
normRes=2.481544e-05
normRes=2.481191e-05
normRes=2.480837e-05
normRes=2.480484e-05
normRes=2.480130e-05
normRes=2.479777e-05
normRes=2.479424e-05
normRes=2.479071e-05
normRes=2.478717e-05
normRes=2.478364e-05
normRes=2.478011e-05
normRes=2.477658e-05
normRes=2.477305e-05
normRes=2.476952e-05
normRes=2.476599e-05
normRes=2.476246e-05
normRes=2.475893e-05
normRes=2.475541e-05
normRes=2.475188e-05
normRes=2.474835e-05
normRes=2.474483e-05
normRes=2.474130e-05
normRes=2.473777e-05
normRes=2.473425e-05
normRes=2.473072e-05
normRes=2.472720e-05
normRes=2.472368e-05
normRes=2.472015e-05
normRes=2.471663e-05
normRes=2.471311e-05
normRes=2.470958e-05
normRes=2.470606e-05
normRes=2.470254e-05
normRes=2.469902e-05
normRes=2.469550e-05
normRes=2.469198e-05
normRes=2.468846e-05
normRes=2.468494e-05
normRes=2.468142e-05
normRes=2.467791e-05
normRes=2.467439e-05
normRes=2.467087e-05
normRes=2.466736e-05
normRes=2.466384e-05
normRes=2.466032e-05
normRes=2.465681e-05
normRes=2.465329e-05
normRes=2.464978e-05
normRes=2.464626e-05
normRes=2.464275e-05
normRes=2.463924e-05
normRes=2.463573e-05
normRes=2.463221e-05
normRes=2.462870e-05
normRes=2.462519e-05
normRes=2.462168e-05
normRes=2.461817e-05
normRes=2.461466e-05
normRes=2.461115e-05
normRes=2.460764e-05
normRes=2.460413e-05
normRes=2.460062e-05
normRes=2.459712e-05
normRes=2.459361e-05
normRes=2.459010e-05
normRes=2.458660e-05
normRes=2.458309e-05
normRes=2.457958e-05
normRes=2.457608e-05
normRes=2.457257e-05
normRes=2.456907e-05
normRes=2.456557e-05
normRes=2.456206e-05
normRes=2.455856e-05
normRes=2.455506e-05
normRes=2.455156e-05
normRes=2.454806e-05
normRes=2.454455e-05
normRes=2.454105e-05
normRes=2.453755e-05
normRes=2.453405e-05
normRes=2.453056e-05
normRes=2.452706e-05
normRes=2.452356e-05
normRes=2.452006e-05
normRes=2.451656e-05
normRes=2.451307e-05
normRes=2.450957e-05
normRes=2.450607e-05
normRes=2.450258e-05
normRes=2.449908e-05
normRes=2.449559e-05
normRes=2.449209e-05
normRes=2.448860e-05
normRes=2.448511e-05
normRes=2.448161e-05
normRes=2.447812e-05
normRes=2.447463e-05
normRes=2.447114e-05
normRes=2.446765e-05
normRes=2.446416e-05
normRes=2.446067e-05
normRes=2.445718e-05
normRes=2.445369e-05
normRes=2.445020e-05
normRes=2.444671e-05
normRes=2.444322e-05
normRes=2.443973e-05
normRes=2.443625e-05
normRes=2.443276e-05
normRes=2.442927e-05
normRes=2.442579e-05
normRes=2.442230e-05
normRes=2.441882e-05
normRes=2.441533e-05
normRes=2.441185e-05
normRes=2.440836e-05
normRes=2.440488e-05
normRes=2.440140e-05
normRes=2.439792e-05
normRes=2.439444e-05
normRes=2.439095e-05
normRes=2.438747e-05
normRes=2.438399e-05
normRes=2.438051e-05
normRes=2.437703e-05
normRes=2.437355e-05
normRes=2.437008e-05
normRes=2.436660e-05
normRes=2.436312e-05
normRes=2.435964e-05
normRes=2.435617e-05
normRes=2.435269e-05
normRes=2.434921e-05
normRes=2.434574e-05
normRes=2.434226e-05
normRes=2.433879e-05
normRes=2.433531e-05
normRes=2.433184e-05
normRes=2.432837e-05
normRes=2.432489e-05
normRes=2.432142e-05
normRes=2.431795e-05
normRes=2.431448e-05
normRes=2.431101e-05
normRes=2.430754e-05
normRes=2.430407e-05
normRes=2.430060e-05
normRes=2.429713e-05
normRes=2.429366e-05
normRes=2.429019e-05
normRes=2.428672e-05
normRes=2.428325e-05
normRes=2.427979e-05
normRes=2.427632e-05
normRes=2.427285e-05
normRes=2.426939e-05
normRes=2.426592e-05
normRes=2.426246e-05
normRes=2.425899e-05
normRes=2.425553e-05
normRes=2.425207e-05
normRes=2.424860e-05
normRes=2.424514e-05
normRes=2.424168e-05
normRes=2.423822e-05
normRes=2.423475e-05
normRes=2.423129e-05
normRes=2.422783e-05
normRes=2.422437e-05
normRes=2.422091e-05
normRes=2.421745e-05
normRes=2.421400e-05
normRes=2.421054e-05
normRes=2.420708e-05
normRes=2.420362e-05
normRes=2.420017e-05
normRes=2.419671e-05
normRes=2.419325e-05
normRes=2.418980e-05
normRes=2.418634e-05
normRes=2.418289e-05
normRes=2.417943e-05
normRes=2.417598e-05
normRes=2.417253e-05
normRes=2.416907e-05
normRes=2.416562e-05
normRes=2.416217e-05
normRes=2.415872e-05
normRes=2.415527e-05
normRes=2.415182e-05
normRes=2.414837e-05
normRes=2.414492e-05
normRes=2.414147e-05
normRes=2.413802e-05
normRes=2.413457e-05
normRes=2.413112e-05
normRes=2.412767e-05
normRes=2.412423e-05
normRes=2.412078e-05
normRes=2.411733e-05
normRes=2.411389e-05
normRes=2.411044e-05
normRes=2.410700e-05
normRes=2.410355e-05
normRes=2.410011e-05
normRes=2.409666e-05
normRes=2.409322e-05
normRes=2.408978e-05
normRes=2.408634e-05
normRes=2.408289e-05
normRes=2.407945e-05
normRes=2.407601e-05
normRes=2.407257e-05
normRes=2.406913e-05
normRes=2.406569e-05
normRes=2.406225e-05
normRes=2.405881e-05
normRes=2.405538e-05
normRes=2.405194e-05
normRes=2.404850e-05
normRes=2.404506e-05
normRes=2.404163e-05
normRes=2.403819e-05
normRes=2.403476e-05
normRes=2.403132e-05
normRes=2.402789e-05
normRes=2.402445e-05
normRes=2.402102e-05
normRes=2.401758e-05
normRes=2.401415e-05
normRes=2.401072e-05
normRes=2.400729e-05
normRes=2.400385e-05
normRes=2.400042e-05
normRes=2.399699e-05
normRes=2.399356e-05
normRes=2.399013e-05
normRes=2.398670e-05
normRes=2.398327e-05
normRes=2.397984e-05
normRes=2.397642e-05
normRes=2.397299e-05
normRes=2.396956e-05
normRes=2.396613e-05
normRes=2.396271e-05
normRes=2.395928e-05
normRes=2.395586e-05
normRes=2.395243e-05
normRes=2.394901e-05
normRes=2.394558e-05
normRes=2.394216e-05
normRes=2.393874e-05
normRes=2.393531e-05
normRes=2.393189e-05
normRes=2.392847e-05
normRes=2.392505e-05
normRes=2.392163e-05
normRes=2.391821e-05
normRes=2.391479e-05
normRes=2.391137e-05
normRes=2.390795e-05
normRes=2.390453e-05
normRes=2.390111e-05
normRes=2.389769e-05
normRes=2.389427e-05
normRes=2.389086e-05
normRes=2.388744e-05
normRes=2.388402e-05
normRes=2.388061e-05
normRes=2.387719e-05
normRes=2.387378e-05
normRes=2.387036e-05
normRes=2.386695e-05
normRes=2.386353e-05
normRes=2.386012e-05
normRes=2.385671e-05
normRes=2.385330e-05
normRes=2.384988e-05
normRes=2.384647e-05
normRes=2.384306e-05
normRes=2.383965e-05
normRes=2.383624e-05
normRes=2.383283e-05
normRes=2.382942e-05
normRes=2.382601e-05
normRes=2.382260e-05
normRes=2.381920e-05
normRes=2.381579e-05
normRes=2.381238e-05
normRes=2.380898e-05
normRes=2.380557e-05
normRes=2.380216e-05
normRes=2.379876e-05
normRes=2.379535e-05
normRes=2.379195e-05
normRes=2.378854e-05
normRes=2.378514e-05
normRes=2.378174e-05
normRes=2.377834e-05
normRes=2.377493e-05
normRes=2.377153e-05
normRes=2.376813e-05
normRes=2.376473e-05
normRes=2.376133e-05
normRes=2.375793e-05
normRes=2.375453e-05
normRes=2.375113e-05
normRes=2.374773e-05
normRes=2.374433e-05
normRes=2.374093e-05
normRes=2.373754e-05
normRes=2.373414e-05
normRes=2.373074e-05
normRes=2.372735e-05
normRes=2.372395e-05
normRes=2.372056e-05
normRes=2.371716e-05
normRes=2.371377e-05
normRes=2.371037e-05
normRes=2.370698e-05
normRes=2.370359e-05
normRes=2.370019e-05
normRes=2.369680e-05
normRes=2.369341e-05
normRes=2.369002e-05
normRes=2.368663e-05
normRes=2.368324e-05
normRes=2.367985e-05
normRes=2.367646e-05
normRes=2.367307e-05
normRes=2.366968e-05
normRes=2.366629e-05
normRes=2.366290e-05
normRes=2.365952e-05
normRes=2.365613e-05
normRes=2.365274e-05
normRes=2.364936e-05
normRes=2.364597e-05
normRes=2.364259e-05
normRes=2.363920e-05
normRes=2.363582e-05
normRes=2.363243e-05
normRes=2.362905e-05
normRes=2.362567e-05
normRes=2.362228e-05
normRes=2.361890e-05
normRes=2.361552e-05
normRes=2.361214e-05
normRes=2.360876e-05
normRes=2.360538e-05
normRes=2.360200e-05
normRes=2.359862e-05
normRes=2.359524e-05
normRes=2.359186e-05
normRes=2.358848e-05
normRes=2.358510e-05
normRes=2.358173e-05
normRes=2.357835e-05
normRes=2.357497e-05
normRes=2.357160e-05
normRes=2.356822e-05
normRes=2.356485e-05
normRes=2.356147e-05
normRes=2.355810e-05
normRes=2.355472e-05
normRes=2.355135e-05
normRes=2.354798e-05
normRes=2.354461e-05
normRes=2.354123e-05
normRes=2.353786e-05
normRes=2.353449e-05
normRes=2.353112e-05
normRes=2.352775e-05
normRes=2.352438e-05
normRes=2.352101e-05
normRes=2.351764e-05
normRes=2.351427e-05
normRes=2.351090e-05
normRes=2.350754e-05
normRes=2.350417e-05
normRes=2.350080e-05
normRes=2.349744e-05
normRes=2.349407e-05
normRes=2.349070e-05
normRes=2.348734e-05
normRes=2.348397e-05
normRes=2.348061e-05
normRes=2.347725e-05
normRes=2.347388e-05
normRes=2.347052e-05
normRes=2.346716e-05
normRes=2.346379e-05
normRes=2.346043e-05
normRes=2.345707e-05
normRes=2.345371e-05
normRes=2.345035e-05
normRes=2.344699e-05
normRes=2.344363e-05
normRes=2.344027e-05
normRes=2.343691e-05
normRes=2.343355e-05
normRes=2.343020e-05
normRes=2.342684e-05
normRes=2.342348e-05
normRes=2.342013e-05
normRes=2.341677e-05
normRes=2.341341e-05
normRes=2.341006e-05
normRes=2.340670e-05
normRes=2.340335e-05
normRes=2.340000e-05
normRes=2.339664e-05
normRes=2.339329e-05
normRes=2.338994e-05
normRes=2.338658e-05
normRes=2.338323e-05
normRes=2.337988e-05
normRes=2.337653e-05
normRes=2.337318e-05
normRes=2.336983e-05
normRes=2.336648e-05
normRes=2.336313e-05
normRes=2.335978e-05
normRes=2.335644e-05
normRes=2.335309e-05
normRes=2.334974e-05
normRes=2.334639e-05
normRes=2.334305e-05
normRes=2.333970e-05
normRes=2.333635e-05
normRes=2.333301e-05
normRes=2.332966e-05
normRes=2.332632e-05
normRes=2.332298e-05
normRes=2.331963e-05
normRes=2.331629e-05
normRes=2.331295e-05
normRes=2.330960e-05
normRes=2.330626e-05
normRes=2.330292e-05
normRes=2.329958e-05
normRes=2.329624e-05
normRes=2.329290e-05
normRes=2.328956e-05
normRes=2.328622e-05
normRes=2.328288e-05
normRes=2.327954e-05
normRes=2.327621e-05
normRes=2.327287e-05
normRes=2.326953e-05
normRes=2.326620e-05
normRes=2.326286e-05
normRes=2.325952e-05
normRes=2.325619e-05
normRes=2.325285e-05
normRes=2.324952e-05
normRes=2.324618e-05
normRes=2.324285e-05
normRes=2.323952e-05
normRes=2.323619e-05
normRes=2.323285e-05
normRes=2.322952e-05
normRes=2.322619e-05
normRes=2.322286e-05
normRes=2.321953e-05
normRes=2.321620e-05
normRes=2.321287e-05
normRes=2.320954e-05
normRes=2.320621e-05
normRes=2.320288e-05
normRes=2.319955e-05
normRes=2.319623e-05
normRes=2.319290e-05
normRes=2.318957e-05
normRes=2.318625e-05
normRes=2.318292e-05
normRes=2.317960e-05
normRes=2.317627e-05
normRes=2.317295e-05
normRes=2.316962e-05
normRes=2.316630e-05
normRes=2.316297e-05
normRes=2.315965e-05
normRes=2.315633e-05
normRes=2.315301e-05
normRes=2.314969e-05
normRes=2.314636e-05
normRes=2.314304e-05
normRes=2.313972e-05
normRes=2.313640e-05
normRes=2.313308e-05
normRes=2.312977e-05
normRes=2.312645e-05
normRes=2.312313e-05
normRes=2.311981e-05
normRes=2.311649e-05
normRes=2.311318e-05
normRes=2.310986e-05
normRes=2.310655e-05
normRes=2.310323e-05
normRes=2.309991e-05
normRes=2.309660e-05
normRes=2.309329e-05
normRes=2.308997e-05
normRes=2.308666e-05
normRes=2.308335e-05
normRes=2.308003e-05
normRes=2.307672e-05
normRes=2.307341e-05
normRes=2.307010e-05
normRes=2.306679e-05
normRes=2.306348e-05
normRes=2.306017e-05
normRes=2.305686e-05
normRes=2.305355e-05
normRes=2.305024e-05
normRes=2.304693e-05
normRes=2.304362e-05
normRes=2.304032e-05
normRes=2.303701e-05
normRes=2.303370e-05
normRes=2.303040e-05
normRes=2.302709e-05
normRes=2.302379e-05
normRes=2.302048e-05
normRes=2.301718e-05
normRes=2.301387e-05
normRes=2.301057e-05
normRes=2.300727e-05
normRes=2.300396e-05
normRes=2.300066e-05
normRes=2.299736e-05
normRes=2.299406e-05
normRes=2.299076e-05
normRes=2.298746e-05
normRes=2.298416e-05
normRes=2.298086e-05
normRes=2.297756e-05
normRes=2.297426e-05
normRes=2.297096e-05
normRes=2.296766e-05
normRes=2.296437e-05
normRes=2.296107e-05
normRes=2.295777e-05
normRes=2.295448e-05
normRes=2.295118e-05
normRes=2.294789e-05
normRes=2.294459e-05
normRes=2.294130e-05
normRes=2.293800e-05
normRes=2.293471e-05
normRes=2.293141e-05
normRes=2.292812e-05
normRes=2.292483e-05
normRes=2.292154e-05
normRes=2.291825e-05
normRes=2.291496e-05
normRes=2.291166e-05
normRes=2.290837e-05
normRes=2.290508e-05
normRes=2.290180e-05
normRes=2.289851e-05
normRes=2.289522e-05
normRes=2.289193e-05
normRes=2.288864e-05
normRes=2.288535e-05
normRes=2.288207e-05
normRes=2.287878e-05
normRes=2.287550e-05
normRes=2.287221e-05
normRes=2.286892e-05
normRes=2.286564e-05
normRes=2.286236e-05
normRes=2.285907e-05
normRes=2.285579e-05
normRes=2.285251e-05
normRes=2.284922e-05
normRes=2.284594e-05
normRes=2.284266e-05
normRes=2.283938e-05
normRes=2.283610e-05
normRes=2.283282e-05
normRes=2.282954e-05
normRes=2.282626e-05
normRes=2.282298e-05
normRes=2.281970e-05
normRes=2.281642e-05
normRes=2.281314e-05
normRes=2.280987e-05
normRes=2.280659e-05
normRes=2.280331e-05
normRes=2.280004e-05
normRes=2.279676e-05
normRes=2.279348e-05
normRes=2.279021e-05
normRes=2.278694e-05
normRes=2.278366e-05
normRes=2.278039e-05
normRes=2.277711e-05
normRes=2.277384e-05
normRes=2.277057e-05
normRes=2.276730e-05
normRes=2.276403e-05
normRes=2.276076e-05
normRes=2.275748e-05
normRes=2.275421e-05
normRes=2.275094e-05
normRes=2.274768e-05
normRes=2.274441e-05
normRes=2.274114e-05
normRes=2.273787e-05
normRes=2.273460e-05
normRes=2.273133e-05
normRes=2.272807e-05
normRes=2.272480e-05
normRes=2.272154e-05
normRes=2.271827e-05
normRes=2.271500e-05
normRes=2.271174e-05
normRes=2.270848e-05
normRes=2.270521e-05
normRes=2.270195e-05
normRes=2.269869e-05
normRes=2.269542e-05
normRes=2.269216e-05
normRes=2.268890e-05
normRes=2.268564e-05
normRes=2.268238e-05
normRes=2.267912e-05
normRes=2.267586e-05
normRes=2.267260e-05
normRes=2.266934e-05
normRes=2.266608e-05
normRes=2.266282e-05
normRes=2.265956e-05
normRes=2.265631e-05
normRes=2.265305e-05
normRes=2.264979e-05
normRes=2.264654e-05
normRes=2.264328e-05
normRes=2.264002e-05
normRes=2.263677e-05
normRes=2.263351e-05
normRes=2.263026e-05
normRes=2.262701e-05
normRes=2.262375e-05
normRes=2.262050e-05
normRes=2.261725e-05
normRes=2.261400e-05
normRes=2.261075e-05
normRes=2.260749e-05
normRes=2.260424e-05
normRes=2.260099e-05
normRes=2.259774e-05
normRes=2.259449e-05
normRes=2.259124e-05
normRes=2.258800e-05
normRes=2.258475e-05
normRes=2.258150e-05
normRes=2.257825e-05
normRes=2.257501e-05
normRes=2.257176e-05
normRes=2.256851e-05
normRes=2.256527e-05
normRes=2.256202e-05
normRes=2.255878e-05
normRes=2.255553e-05
normRes=2.255229e-05
normRes=2.254905e-05
normRes=2.254580e-05
normRes=2.254256e-05
normRes=2.253932e-05
normRes=2.253608e-05
normRes=2.253283e-05
normRes=2.252959e-05
normRes=2.252635e-05
normRes=2.252311e-05
normRes=2.251987e-05
normRes=2.251663e-05
normRes=2.251340e-05
normRes=2.251016e-05
normRes=2.250692e-05
normRes=2.250368e-05
normRes=2.250044e-05
normRes=2.249721e-05
normRes=2.249397e-05
normRes=2.249073e-05
normRes=2.248750e-05
normRes=2.248426e-05
normRes=2.248103e-05
normRes=2.247780e-05
normRes=2.247456e-05
normRes=2.247133e-05
normRes=2.246810e-05
normRes=2.246486e-05
normRes=2.246163e-05
normRes=2.245840e-05
normRes=2.245517e-05
normRes=2.245194e-05
normRes=2.244871e-05
normRes=2.244548e-05
normRes=2.244225e-05
normRes=2.243902e-05
normRes=2.243579e-05
normRes=2.243256e-05
normRes=2.242933e-05
normRes=2.242610e-05
normRes=2.242288e-05
normRes=2.241965e-05
normRes=2.241642e-05
normRes=2.241320e-05
normRes=2.240997e-05
normRes=2.240675e-05
normRes=2.240352e-05
normRes=2.240030e-05
normRes=2.239708e-05
normRes=2.239385e-05
normRes=2.239063e-05
normRes=2.238741e-05
normRes=2.238419e-05
normRes=2.238096e-05
normRes=2.237774e-05
normRes=2.237452e-05
normRes=2.237130e-05
normRes=2.236808e-05
normRes=2.236486e-05
normRes=2.236164e-05
normRes=2.235842e-05
normRes=2.235521e-05
normRes=2.235199e-05
normRes=2.234877e-05
normRes=2.234555e-05
normRes=2.234234e-05
normRes=2.233912e-05
normRes=2.233591e-05
normRes=2.233269e-05
normRes=2.232948e-05
normRes=2.232626e-05
normRes=2.232305e-05
normRes=2.231983e-05
normRes=2.231662e-05
normRes=2.231341e-05
normRes=2.231019e-05
normRes=2.230698e-05
normRes=2.230377e-05
normRes=2.230056e-05
normRes=2.229735e-05
normRes=2.229414e-05
normRes=2.229093e-05
normRes=2.228772e-05
normRes=2.228451e-05
normRes=2.228130e-05
normRes=2.227809e-05
normRes=2.227489e-05
normRes=2.227168e-05
normRes=2.226847e-05
normRes=2.226527e-05
normRes=2.226206e-05
normRes=2.225885e-05
normRes=2.225565e-05
normRes=2.225244e-05
normRes=2.224924e-05
normRes=2.224604e-05
normRes=2.224283e-05
normRes=2.223963e-05
normRes=2.223643e-05
normRes=2.223322e-05
normRes=2.223002e-05
normRes=2.222682e-05
normRes=2.222362e-05
normRes=2.222042e-05
normRes=2.221722e-05
normRes=2.221402e-05
normRes=2.221082e-05
normRes=2.220762e-05
normRes=2.220442e-05
normRes=2.220122e-05
normRes=2.219803e-05
normRes=2.219483e-05
normRes=2.219163e-05
normRes=2.218843e-05
normRes=2.218524e-05
normRes=2.218204e-05
normRes=2.217885e-05
normRes=2.217565e-05
normRes=2.217246e-05
normRes=2.216926e-05
normRes=2.216607e-05
normRes=2.216288e-05
normRes=2.215969e-05
normRes=2.215649e-05
normRes=2.215330e-05
normRes=2.215011e-05
normRes=2.214692e-05
normRes=2.214373e-05
normRes=2.214054e-05
normRes=2.213735e-05
normRes=2.213416e-05
normRes=2.213097e-05
normRes=2.212778e-05
normRes=2.212459e-05
normRes=2.212141e-05
normRes=2.211822e-05
normRes=2.211503e-05
normRes=2.211184e-05
normRes=2.210866e-05
normRes=2.210547e-05
normRes=2.210229e-05
normRes=2.209910e-05
normRes=2.209592e-05
normRes=2.209273e-05
normRes=2.208955e-05
normRes=2.208637e-05
normRes=2.208318e-05
normRes=2.208000e-05
normRes=2.207682e-05
normRes=2.207364e-05
normRes=2.207046e-05
normRes=2.206728e-05
normRes=2.206410e-05
normRes=2.206092e-05
normRes=2.205774e-05
normRes=2.205456e-05
normRes=2.205138e-05
normRes=2.204820e-05
normRes=2.204502e-05
normRes=2.204185e-05
normRes=2.203867e-05
normRes=2.203549e-05
normRes=2.203232e-05
normRes=2.202914e-05
normRes=2.202597e-05
normRes=2.202279e-05
normRes=2.201962e-05
normRes=2.201644e-05
normRes=2.201327e-05
normRes=2.201010e-05
normRes=2.200692e-05
normRes=2.200375e-05
normRes=2.200058e-05
normRes=2.199741e-05
normRes=2.199424e-05
normRes=2.199107e-05
normRes=2.198790e-05
normRes=2.198473e-05
normRes=2.198156e-05
normRes=2.197839e-05
normRes=2.197522e-05
normRes=2.197205e-05
normRes=2.196888e-05
normRes=2.196572e-05
normRes=2.196255e-05
normRes=2.195938e-05
normRes=2.195622e-05
normRes=2.195305e-05
normRes=2.194989e-05
normRes=2.194672e-05
normRes=2.194356e-05
normRes=2.194039e-05
normRes=2.193723e-05
normRes=2.193407e-05
normRes=2.193090e-05
normRes=2.192774e-05
normRes=2.192458e-05
normRes=2.192142e-05
normRes=2.191826e-05
normRes=2.191510e-05
normRes=2.191193e-05
normRes=2.190878e-05
normRes=2.190562e-05
normRes=2.190246e-05
normRes=2.189930e-05
normRes=2.189614e-05
normRes=2.189298e-05
normRes=2.188982e-05
normRes=2.188667e-05
normRes=2.188351e-05
normRes=2.188035e-05
normRes=2.187720e-05
normRes=2.187404e-05
normRes=2.187089e-05
normRes=2.186773e-05
normRes=2.186458e-05
normRes=2.186143e-05
normRes=2.185827e-05
normRes=2.185512e-05
normRes=2.185197e-05
normRes=2.184882e-05
normRes=2.184566e-05
normRes=2.184251e-05
normRes=2.183936e-05
normRes=2.183621e-05
normRes=2.183306e-05
normRes=2.182991e-05
normRes=2.182676e-05
normRes=2.182361e-05
normRes=2.182047e-05
normRes=2.181732e-05
normRes=2.181417e-05
normRes=2.181102e-05
normRes=2.180788e-05
normRes=2.180473e-05
normRes=2.180158e-05
normRes=2.179844e-05
normRes=2.179529e-05
normRes=2.179215e-05
normRes=2.178901e-05
normRes=2.178586e-05
normRes=2.178272e-05
normRes=2.177958e-05
normRes=2.177643e-05
normRes=2.177329e-05
normRes=2.177015e-05
normRes=2.176701e-05
normRes=2.176387e-05
normRes=2.176073e-05
normRes=2.175759e-05
normRes=2.175445e-05
normRes=2.175131e-05
normRes=2.174817e-05
normRes=2.174503e-05
normRes=2.174189e-05
normRes=2.173875e-05
normRes=2.173562e-05
normRes=2.173248e-05
normRes=2.172934e-05
normRes=2.172621e-05
normRes=2.172307e-05
normRes=2.171994e-05
normRes=2.171680e-05
normRes=2.171367e-05
normRes=2.171053e-05
normRes=2.170740e-05
normRes=2.170427e-05
normRes=2.170114e-05
normRes=2.169800e-05
normRes=2.169487e-05
normRes=2.169174e-05
normRes=2.168861e-05
normRes=2.168548e-05
normRes=2.168235e-05
normRes=2.167922e-05
normRes=2.167609e-05
normRes=2.167296e-05
normRes=2.166983e-05
normRes=2.166670e-05
normRes=2.166358e-05
normRes=2.166045e-05
normRes=2.165732e-05
normRes=2.165419e-05
normRes=2.165107e-05
normRes=2.164794e-05
normRes=2.164482e-05
normRes=2.164169e-05
normRes=2.163857e-05
normRes=2.163544e-05
normRes=2.163232e-05
normRes=2.162920e-05
normRes=2.162607e-05
normRes=2.162295e-05
normRes=2.161983e-05
normRes=2.161671e-05
normRes=2.161359e-05
normRes=2.161047e-05
normRes=2.160735e-05
normRes=2.160423e-05
normRes=2.160111e-05
normRes=2.159799e-05
normRes=2.159487e-05
normRes=2.159175e-05
normRes=2.158863e-05
normRes=2.158552e-05
normRes=2.158240e-05
normRes=2.157928e-05
normRes=2.157617e-05
normRes=2.157305e-05
normRes=2.156993e-05
normRes=2.156682e-05
normRes=2.156370e-05
normRes=2.156059e-05
normRes=2.155748e-05
normRes=2.155436e-05
normRes=2.155125e-05
normRes=2.154814e-05
normRes=2.154503e-05
normRes=2.154191e-05
normRes=2.153880e-05
normRes=2.153569e-05
normRes=2.153258e-05
normRes=2.152947e-05
normRes=2.152636e-05
normRes=2.152325e-05
normRes=2.152014e-05
normRes=2.151703e-05
normRes=2.151393e-05
normRes=2.151082e-05
normRes=2.150771e-05
normRes=2.150460e-05
normRes=2.150150e-05
normRes=2.149839e-05
normRes=2.149529e-05
normRes=2.149218e-05
normRes=2.148908e-05
normRes=2.148597e-05
normRes=2.148287e-05
normRes=2.147976e-05
normRes=2.147666e-05
normRes=2.147356e-05
normRes=2.147046e-05
normRes=2.146735e-05
normRes=2.146425e-05
normRes=2.146115e-05
normRes=2.145805e-05
normRes=2.145495e-05
normRes=2.145185e-05
normRes=2.144875e-05
normRes=2.144565e-05
normRes=2.144255e-05
normRes=2.143945e-05
normRes=2.143636e-05
normRes=2.143326e-05
normRes=2.143016e-05
normRes=2.142707e-05
normRes=2.142397e-05
normRes=2.142087e-05
normRes=2.141778e-05
normRes=2.141468e-05
normRes=2.141159e-05
normRes=2.140849e-05
normRes=2.140540e-05
normRes=2.140231e-05
normRes=2.139921e-05
normRes=2.139612e-05
normRes=2.139303e-05
normRes=2.138994e-05
normRes=2.138685e-05
normRes=2.138376e-05
normRes=2.138066e-05
normRes=2.137757e-05
normRes=2.137448e-05
normRes=2.137140e-05
normRes=2.136831e-05
normRes=2.136522e-05
normRes=2.136213e-05
normRes=2.135904e-05
normRes=2.135596e-05
normRes=2.135287e-05
normRes=2.134978e-05
normRes=2.134670e-05
normRes=2.134361e-05
normRes=2.134052e-05
normRes=2.133744e-05
normRes=2.133436e-05
normRes=2.133127e-05
normRes=2.132819e-05
normRes=2.132510e-05
normRes=2.132202e-05
normRes=2.131894e-05
normRes=2.131586e-05
normRes=2.131278e-05
normRes=2.130969e-05
normRes=2.130661e-05
normRes=2.130353e-05
normRes=2.130045e-05
normRes=2.129737e-05
normRes=2.129429e-05
normRes=2.129122e-05
normRes=2.128814e-05
normRes=2.128506e-05
normRes=2.128198e-05
normRes=2.127890e-05
normRes=2.127583e-05
normRes=2.127275e-05
normRes=2.126968e-05
normRes=2.126660e-05
normRes=2.126353e-05
normRes=2.126045e-05
normRes=2.125738e-05
normRes=2.125430e-05
normRes=2.125123e-05
normRes=2.124816e-05
normRes=2.124508e-05
normRes=2.124201e-05
normRes=2.123894e-05
normRes=2.123587e-05
normRes=2.123280e-05
normRes=2.122973e-05
normRes=2.122666e-05
normRes=2.122359e-05
normRes=2.122052e-05
normRes=2.121745e-05
normRes=2.121438e-05
normRes=2.121131e-05
normRes=2.120824e-05
normRes=2.120517e-05
normRes=2.120211e-05
normRes=2.119904e-05
normRes=2.119597e-05
normRes=2.119291e-05
normRes=2.118984e-05
normRes=2.118678e-05
normRes=2.118371e-05
normRes=2.118065e-05
normRes=2.117759e-05
normRes=2.117452e-05
normRes=2.117146e-05
normRes=2.116840e-05
normRes=2.116534e-05
normRes=2.116227e-05
normRes=2.115921e-05
normRes=2.115615e-05
normRes=2.115309e-05
normRes=2.115003e-05
normRes=2.114697e-05
normRes=2.114391e-05
normRes=2.114085e-05
normRes=2.113779e-05
normRes=2.113474e-05
normRes=2.113168e-05
normRes=2.112862e-05
normRes=2.112556e-05
normRes=2.112251e-05
normRes=2.111945e-05
normRes=2.111640e-05
normRes=2.111334e-05
normRes=2.111028e-05
normRes=2.110723e-05
normRes=2.110418e-05
normRes=2.110112e-05
normRes=2.109807e-05
normRes=2.109502e-05
normRes=2.109196e-05
normRes=2.108891e-05
normRes=2.108586e-05
normRes=2.108281e-05
normRes=2.107976e-05
normRes=2.107671e-05
normRes=2.107366e-05
normRes=2.107061e-05
normRes=2.106756e-05
normRes=2.106451e-05
normRes=2.106146e-05
normRes=2.105841e-05
normRes=2.105537e-05
normRes=2.105232e-05
normRes=2.104927e-05
normRes=2.104622e-05
normRes=2.104318e-05
normRes=2.104013e-05
normRes=2.103709e-05
normRes=2.103404e-05
normRes=2.103100e-05
normRes=2.102795e-05
normRes=2.102491e-05
normRes=2.102187e-05
normRes=2.101882e-05
normRes=2.101578e-05
normRes=2.101274e-05
normRes=2.100970e-05
normRes=2.100666e-05
normRes=2.100362e-05
normRes=2.100058e-05
normRes=2.099754e-05
normRes=2.099450e-05
normRes=2.099146e-05
normRes=2.098842e-05
normRes=2.098538e-05
normRes=2.098234e-05
normRes=2.097930e-05
normRes=2.097627e-05
normRes=2.097323e-05
normRes=2.097019e-05
normRes=2.096716e-05
normRes=2.096412e-05
normRes=2.096109e-05
normRes=2.095805e-05
normRes=2.095502e-05
normRes=2.095198e-05
normRes=2.094895e-05
normRes=2.094592e-05
normRes=2.094288e-05
normRes=2.093985e-05
normRes=2.093682e-05
normRes=2.093379e-05
normRes=2.093076e-05
normRes=2.092773e-05
normRes=2.092470e-05
normRes=2.092167e-05
normRes=2.091864e-05
normRes=2.091561e-05
normRes=2.091258e-05
normRes=2.090955e-05
normRes=2.090652e-05
normRes=2.090349e-05
normRes=2.090047e-05
normRes=2.089744e-05
normRes=2.089441e-05
normRes=2.089139e-05
normRes=2.088836e-05
normRes=2.088534e-05
normRes=2.088231e-05
normRes=2.087929e-05
normRes=2.087626e-05
normRes=2.087324e-05
normRes=2.087022e-05
normRes=2.086719e-05
normRes=2.086417e-05
normRes=2.086115e-05
normRes=2.085813e-05
normRes=2.085511e-05
normRes=2.085209e-05
normRes=2.084907e-05
normRes=2.084605e-05
normRes=2.084303e-05
normRes=2.084001e-05
normRes=2.083699e-05
normRes=2.083397e-05
normRes=2.083095e-05
normRes=2.082793e-05
normRes=2.082492e-05
normRes=2.082190e-05
normRes=2.081888e-05
normRes=2.081587e-05
normRes=2.081285e-05
normRes=2.080984e-05
normRes=2.080682e-05
normRes=2.080381e-05
normRes=2.080079e-05
normRes=2.079778e-05
normRes=2.079477e-05
normRes=2.079175e-05
normRes=2.078874e-05
normRes=2.078573e-05
normRes=2.078272e-05
normRes=2.077971e-05
normRes=2.077670e-05
normRes=2.077369e-05
normRes=2.077068e-05
normRes=2.076767e-05
normRes=2.076466e-05
normRes=2.076165e-05
normRes=2.075864e-05
normRes=2.075563e-05
normRes=2.075262e-05
normRes=2.074962e-05
normRes=2.074661e-05
normRes=2.074360e-05
normRes=2.074060e-05
normRes=2.073759e-05
normRes=2.073459e-05
normRes=2.073158e-05
normRes=2.072858e-05
normRes=2.072557e-05
normRes=2.072257e-05
normRes=2.071957e-05
normRes=2.071656e-05
normRes=2.071356e-05
normRes=2.071056e-05
normRes=2.070756e-05
normRes=2.070456e-05
normRes=2.070156e-05
normRes=2.069855e-05
normRes=2.069555e-05
normRes=2.069255e-05
normRes=2.068956e-05
normRes=2.068656e-05
normRes=2.068356e-05
normRes=2.068056e-05
normRes=2.067756e-05
normRes=2.067457e-05
normRes=2.067157e-05
normRes=2.066857e-05
normRes=2.066558e-05
normRes=2.066258e-05
normRes=2.065958e-05
normRes=2.065659e-05
normRes=2.065360e-05
normRes=2.065060e-05
normRes=2.064761e-05
normRes=2.064461e-05
normRes=2.064162e-05
normRes=2.063863e-05
normRes=2.063564e-05
normRes=2.063264e-05
normRes=2.062965e-05
normRes=2.062666e-05
normRes=2.062367e-05
normRes=2.062068e-05
normRes=2.061769e-05
normRes=2.061470e-05
normRes=2.061171e-05
normRes=2.060872e-05
normRes=2.060574e-05
normRes=2.060275e-05
normRes=2.059976e-05
normRes=2.059677e-05
normRes=2.059379e-05
normRes=2.059080e-05
normRes=2.058782e-05
normRes=2.058483e-05
normRes=2.058185e-05
normRes=2.057886e-05
normRes=2.057588e-05
normRes=2.057289e-05
normRes=2.056991e-05
normRes=2.056693e-05
normRes=2.056394e-05
normRes=2.056096e-05
normRes=2.055798e-05
normRes=2.055500e-05
normRes=2.055202e-05
normRes=2.054904e-05
normRes=2.054606e-05
normRes=2.054308e-05
normRes=2.054010e-05
normRes=2.053712e-05
normRes=2.053414e-05
normRes=2.053116e-05
normRes=2.052818e-05
normRes=2.052521e-05
normRes=2.052223e-05
normRes=2.051925e-05
normRes=2.051628e-05
normRes=2.051330e-05
normRes=2.051032e-05
normRes=2.050735e-05
normRes=2.050437e-05
normRes=2.050140e-05
normRes=2.049843e-05
normRes=2.049545e-05
normRes=2.049248e-05
normRes=2.048951e-05
normRes=2.048653e-05
normRes=2.048356e-05
normRes=2.048059e-05
normRes=2.047762e-05
normRes=2.047465e-05
normRes=2.047168e-05
normRes=2.046871e-05
normRes=2.046574e-05
normRes=2.046277e-05
normRes=2.045980e-05
normRes=2.045683e-05
normRes=2.045386e-05
normRes=2.045090e-05
normRes=2.044793e-05
normRes=2.044496e-05
normRes=2.044200e-05
normRes=2.043903e-05
normRes=2.043606e-05
normRes=2.043310e-05
normRes=2.043013e-05
normRes=2.042717e-05
normRes=2.042421e-05
normRes=2.042124e-05
normRes=2.041828e-05
normRes=2.041532e-05
normRes=2.041235e-05
normRes=2.040939e-05
normRes=2.040643e-05
normRes=2.040347e-05
normRes=2.040051e-05
normRes=2.039755e-05
normRes=2.039459e-05
normRes=2.039163e-05
normRes=2.038867e-05
normRes=2.038571e-05
normRes=2.038275e-05
normRes=2.037979e-05
normRes=2.037683e-05
normRes=2.037388e-05
normRes=2.037092e-05
normRes=2.036796e-05
normRes=2.036501e-05
normRes=2.036205e-05
normRes=2.035909e-05
normRes=2.035614e-05
normRes=2.035319e-05
normRes=2.035023e-05
normRes=2.034728e-05
normRes=2.034432e-05
normRes=2.034137e-05
normRes=2.033842e-05
normRes=2.033547e-05
normRes=2.033251e-05
normRes=2.032956e-05
normRes=2.032661e-05
normRes=2.032366e-05
normRes=2.032071e-05
normRes=2.031776e-05
normRes=2.031481e-05
normRes=2.031186e-05
normRes=2.030891e-05
normRes=2.030596e-05
normRes=2.030302e-05
normRes=2.030007e-05
normRes=2.029712e-05
normRes=2.029417e-05
normRes=2.029123e-05
normRes=2.028828e-05
normRes=2.028534e-05
normRes=2.028239e-05
normRes=2.027945e-05
normRes=2.027650e-05
normRes=2.027356e-05
normRes=2.027061e-05
normRes=2.026767e-05
normRes=2.026473e-05
normRes=2.026179e-05
normRes=2.025884e-05
normRes=2.025590e-05
normRes=2.025296e-05
normRes=2.025002e-05
normRes=2.024708e-05
normRes=2.024414e-05
normRes=2.024120e-05
normRes=2.023826e-05
normRes=2.023532e-05
normRes=2.023238e-05
normRes=2.022944e-05
normRes=2.022651e-05
normRes=2.022357e-05
normRes=2.022063e-05
normRes=2.021769e-05
normRes=2.021476e-05
normRes=2.021182e-05
normRes=2.020889e-05
normRes=2.020595e-05
normRes=2.020302e-05
normRes=2.020008e-05
normRes=2.019715e-05
normRes=2.019422e-05
normRes=2.019128e-05
normRes=2.018835e-05
normRes=2.018542e-05
normRes=2.018249e-05
normRes=2.017955e-05
normRes=2.017662e-05
normRes=2.017369e-05
normRes=2.017076e-05
normRes=2.016783e-05
normRes=2.016490e-05
normRes=2.016197e-05
normRes=2.015904e-05
normRes=2.015612e-05
normRes=2.015319e-05
normRes=2.015026e-05
normRes=2.014733e-05
normRes=2.014441e-05
normRes=2.014148e-05
normRes=2.013855e-05
normRes=2.013563e-05
normRes=2.013270e-05
normRes=2.012978e-05
normRes=2.012685e-05
normRes=2.012393e-05
normRes=2.012100e-05
normRes=2.011808e-05
normRes=2.011516e-05
normRes=2.011223e-05
normRes=2.010931e-05
normRes=2.010639e-05
normRes=2.010347e-05
normRes=2.010055e-05
normRes=2.009763e-05
normRes=2.009471e-05
normRes=2.009179e-05
normRes=2.008887e-05
normRes=2.008595e-05
normRes=2.008303e-05
normRes=2.008011e-05
normRes=2.007719e-05
normRes=2.007428e-05
normRes=2.007136e-05
normRes=2.006844e-05
normRes=2.006553e-05
normRes=2.006261e-05
normRes=2.005969e-05
normRes=2.005678e-05
normRes=2.005386e-05
normRes=2.005095e-05
normRes=2.004804e-05
normRes=2.004512e-05
normRes=2.004221e-05
normRes=2.003930e-05
normRes=2.003638e-05
normRes=2.003347e-05
normRes=2.003056e-05
normRes=2.002765e-05
normRes=2.002474e-05
normRes=2.002183e-05
normRes=2.001892e-05
normRes=2.001601e-05
normRes=2.001310e-05
normRes=2.001019e-05
normRes=2.000728e-05
normRes=2.000437e-05
normRes=2.000146e-05
normRes=1.999856e-05
normRes=1.999565e-05
normRes=1.999274e-05
normRes=1.998984e-05
normRes=1.998693e-05
normRes=1.998402e-05
normRes=1.998112e-05
normRes=1.997821e-05
normRes=1.997531e-05
normRes=1.997241e-05
normRes=1.996950e-05
normRes=1.996660e-05
normRes=1.996370e-05
normRes=1.996079e-05
normRes=1.995789e-05
normRes=1.995499e-05
normRes=1.995209e-05
normRes=1.994919e-05
normRes=1.994629e-05
normRes=1.994339e-05
normRes=1.994049e-05
normRes=1.993759e-05
normRes=1.993469e-05
normRes=1.993179e-05
normRes=1.992889e-05
normRes=1.992600e-05
normRes=1.992310e-05
normRes=1.992020e-05
normRes=1.991730e-05
normRes=1.991441e-05
normRes=1.991151e-05
normRes=1.990862e-05
normRes=1.990572e-05
normRes=1.990283e-05
normRes=1.989993e-05
normRes=1.989704e-05
normRes=1.989415e-05
normRes=1.989125e-05
normRes=1.988836e-05
normRes=1.988547e-05
normRes=1.988258e-05
normRes=1.987968e-05
normRes=1.987679e-05
normRes=1.987390e-05
normRes=1.987101e-05
normRes=1.986812e-05
normRes=1.986523e-05
normRes=1.986234e-05
normRes=1.985945e-05
normRes=1.985656e-05
normRes=1.985368e-05
normRes=1.985079e-05
normRes=1.984790e-05
normRes=1.984501e-05
normRes=1.984213e-05
normRes=1.983924e-05
normRes=1.983636e-05
normRes=1.983347e-05
normRes=1.983059e-05
normRes=1.982770e-05
normRes=1.982482e-05
normRes=1.982193e-05
normRes=1.981905e-05
normRes=1.981617e-05
normRes=1.981328e-05
normRes=1.981040e-05
normRes=1.980752e-05
normRes=1.980464e-05
normRes=1.980176e-05
normRes=1.979887e-05
normRes=1.979599e-05
normRes=1.979311e-05
normRes=1.979023e-05
normRes=1.978736e-05
normRes=1.978448e-05
normRes=1.978160e-05
normRes=1.977872e-05
normRes=1.977584e-05
normRes=1.977296e-05
normRes=1.977009e-05
normRes=1.976721e-05
normRes=1.976434e-05
normRes=1.976146e-05
normRes=1.975858e-05
normRes=1.975571e-05
normRes=1.975283e-05
normRes=1.974996e-05
normRes=1.974709e-05
normRes=1.974421e-05
normRes=1.974134e-05
normRes=1.973847e-05
normRes=1.973559e-05
normRes=1.973272e-05
normRes=1.972985e-05
normRes=1.972698e-05
normRes=1.972411e-05
normRes=1.972124e-05
normRes=1.971837e-05
normRes=1.971550e-05
normRes=1.971263e-05
normRes=1.970976e-05
normRes=1.970689e-05
normRes=1.970402e-05
normRes=1.970116e-05
normRes=1.969829e-05
normRes=1.969542e-05
normRes=1.969255e-05
normRes=1.968969e-05
normRes=1.968682e-05
normRes=1.968396e-05
normRes=1.968109e-05
normRes=1.967823e-05
normRes=1.967536e-05
normRes=1.967250e-05
normRes=1.966964e-05
normRes=1.966677e-05
normRes=1.966391e-05
normRes=1.966105e-05
normRes=1.965818e-05
normRes=1.965532e-05
normRes=1.965246e-05
normRes=1.964960e-05
normRes=1.964674e-05
normRes=1.964388e-05
normRes=1.964102e-05
normRes=1.963816e-05
normRes=1.963530e-05
normRes=1.963244e-05
normRes=1.962959e-05
normRes=1.962673e-05
normRes=1.962387e-05
normRes=1.962101e-05
normRes=1.961816e-05
normRes=1.961530e-05
normRes=1.961244e-05
normRes=1.960959e-05
normRes=1.960673e-05
normRes=1.960388e-05
normRes=1.960102e-05
normRes=1.959817e-05
normRes=1.959532e-05
normRes=1.959246e-05
normRes=1.958961e-05
normRes=1.958676e-05
normRes=1.958391e-05
normRes=1.958105e-05
normRes=1.957820e-05
normRes=1.957535e-05
normRes=1.957250e-05
normRes=1.956965e-05
normRes=1.956680e-05
normRes=1.956395e-05
normRes=1.956110e-05
normRes=1.955825e-05
normRes=1.955541e-05
normRes=1.955256e-05
normRes=1.954971e-05
normRes=1.954686e-05
normRes=1.954402e-05
normRes=1.954117e-05
normRes=1.953833e-05
normRes=1.953548e-05
normRes=1.953263e-05
normRes=1.952979e-05
normRes=1.952694e-05
normRes=1.952410e-05
normRes=1.952126e-05
normRes=1.951841e-05
normRes=1.951557e-05
normRes=1.951273e-05
normRes=1.950989e-05
normRes=1.950704e-05
normRes=1.950420e-05
normRes=1.950136e-05
normRes=1.949852e-05
normRes=1.949568e-05
normRes=1.949284e-05
normRes=1.949000e-05
normRes=1.948716e-05
normRes=1.948432e-05
normRes=1.948149e-05
normRes=1.947865e-05
normRes=1.947581e-05
normRes=1.947297e-05
normRes=1.947014e-05
normRes=1.946730e-05
normRes=1.946446e-05
normRes=1.946163e-05
normRes=1.945879e-05
normRes=1.945596e-05
normRes=1.945312e-05
normRes=1.945029e-05
normRes=1.944745e-05
normRes=1.944462e-05
normRes=1.944179e-05
normRes=1.943896e-05
normRes=1.943612e-05
normRes=1.943329e-05
normRes=1.943046e-05
normRes=1.942763e-05
normRes=1.942480e-05
normRes=1.942197e-05
normRes=1.941914e-05
normRes=1.941631e-05
normRes=1.941348e-05
normRes=1.941065e-05
normRes=1.940782e-05
normRes=1.940499e-05
normRes=1.940216e-05
normRes=1.939934e-05
normRes=1.939651e-05
normRes=1.939368e-05
normRes=1.939086e-05
normRes=1.938803e-05
normRes=1.938521e-05
normRes=1.938238e-05
normRes=1.937956e-05
normRes=1.937673e-05
normRes=1.937391e-05
normRes=1.937108e-05
normRes=1.936826e-05
normRes=1.936544e-05
normRes=1.936262e-05
normRes=1.935979e-05
normRes=1.935697e-05
normRes=1.935415e-05
normRes=1.935133e-05
normRes=1.934851e-05
normRes=1.934569e-05
normRes=1.934287e-05
normRes=1.934005e-05
normRes=1.933723e-05
normRes=1.933441e-05
normRes=1.933159e-05
normRes=1.932878e-05
normRes=1.932596e-05
normRes=1.932314e-05
normRes=1.932032e-05
normRes=1.931751e-05
normRes=1.931469e-05
normRes=1.931188e-05
normRes=1.930906e-05
normRes=1.930625e-05
normRes=1.930343e-05
normRes=1.930062e-05
normRes=1.929780e-05
normRes=1.929499e-05
normRes=1.929218e-05
normRes=1.928936e-05
normRes=1.928655e-05
normRes=1.928374e-05
normRes=1.928093e-05
normRes=1.927812e-05
normRes=1.927531e-05
normRes=1.927250e-05
normRes=1.926969e-05
normRes=1.926688e-05
normRes=1.926407e-05
normRes=1.926126e-05
normRes=1.925845e-05
normRes=1.925564e-05
normRes=1.925284e-05
normRes=1.925003e-05
normRes=1.924722e-05
normRes=1.924441e-05
normRes=1.924161e-05
normRes=1.923880e-05
normRes=1.923600e-05
normRes=1.923319e-05
normRes=1.923039e-05
normRes=1.922758e-05
normRes=1.922478e-05
normRes=1.922198e-05
normRes=1.921917e-05
normRes=1.921637e-05
normRes=1.921357e-05
normRes=1.921076e-05
normRes=1.920796e-05
normRes=1.920516e-05
normRes=1.920236e-05
normRes=1.919956e-05
normRes=1.919676e-05
normRes=1.919396e-05
normRes=1.919116e-05
normRes=1.918836e-05
normRes=1.918556e-05
normRes=1.918276e-05
normRes=1.917997e-05
normRes=1.917717e-05
normRes=1.917437e-05
normRes=1.917157e-05
normRes=1.916878e-05
normRes=1.916598e-05
normRes=1.916319e-05
normRes=1.916039e-05
normRes=1.915760e-05
normRes=1.915480e-05
normRes=1.915201e-05
normRes=1.914921e-05
normRes=1.914642e-05
normRes=1.914363e-05
normRes=1.914083e-05
normRes=1.913804e-05
normRes=1.913525e-05
normRes=1.913246e-05
normRes=1.912967e-05
normRes=1.912688e-05
normRes=1.912409e-05
normRes=1.912130e-05
normRes=1.911851e-05
normRes=1.911572e-05
normRes=1.911293e-05
normRes=1.911014e-05
normRes=1.910735e-05
normRes=1.910456e-05
normRes=1.910178e-05
normRes=1.909899e-05
normRes=1.909620e-05
normRes=1.909342e-05
normRes=1.909063e-05
normRes=1.908784e-05
normRes=1.908506e-05
normRes=1.908227e-05
normRes=1.907949e-05
normRes=1.907671e-05
normRes=1.907392e-05
normRes=1.907114e-05
normRes=1.906836e-05
normRes=1.906557e-05
normRes=1.906279e-05
normRes=1.906001e-05
normRes=1.905723e-05
normRes=1.905445e-05
normRes=1.905167e-05
normRes=1.904889e-05
normRes=1.904611e-05
normRes=1.904333e-05
normRes=1.904055e-05
normRes=1.903777e-05
normRes=1.903499e-05
normRes=1.903221e-05
normRes=1.902943e-05
normRes=1.902666e-05
normRes=1.902388e-05
normRes=1.902110e-05
normRes=1.901833e-05
normRes=1.901555e-05
normRes=1.901278e-05
normRes=1.901000e-05
normRes=1.900723e-05
normRes=1.900445e-05
normRes=1.900168e-05
normRes=1.899890e-05
normRes=1.899613e-05
normRes=1.899336e-05
normRes=1.899059e-05
normRes=1.898781e-05
normRes=1.898504e-05
normRes=1.898227e-05
normRes=1.897950e-05
normRes=1.897673e-05
normRes=1.897396e-05
normRes=1.897119e-05
normRes=1.896842e-05
normRes=1.896565e-05
normRes=1.896288e-05
normRes=1.896011e-05
normRes=1.895734e-05
normRes=1.895458e-05
normRes=1.895181e-05
normRes=1.894904e-05
normRes=1.894628e-05
normRes=1.894351e-05
normRes=1.894074e-05
normRes=1.893798e-05
normRes=1.893521e-05
normRes=1.893245e-05
normRes=1.892968e-05
normRes=1.892692e-05
normRes=1.892416e-05
normRes=1.892139e-05
normRes=1.891863e-05
normRes=1.891587e-05
normRes=1.891311e-05
normRes=1.891035e-05
normRes=1.890758e-05
normRes=1.890482e-05
normRes=1.890206e-05
normRes=1.889930e-05
normRes=1.889654e-05
normRes=1.889378e-05
normRes=1.889102e-05
normRes=1.888827e-05
normRes=1.888551e-05
normRes=1.888275e-05
normRes=1.887999e-05
normRes=1.887723e-05
normRes=1.887448e-05
normRes=1.887172e-05
normRes=1.886896e-05
normRes=1.886621e-05
normRes=1.886345e-05
normRes=1.886070e-05
normRes=1.885794e-05
normRes=1.885519e-05
normRes=1.885244e-05
normRes=1.884968e-05
normRes=1.884693e-05
normRes=1.884418e-05
normRes=1.884142e-05
normRes=1.883867e-05
normRes=1.883592e-05
normRes=1.883317e-05
normRes=1.883042e-05
normRes=1.882767e-05
normRes=1.882492e-05
normRes=1.882217e-05
normRes=1.881942e-05
normRes=1.881667e-05
normRes=1.881392e-05
normRes=1.881117e-05
normRes=1.880842e-05
normRes=1.880568e-05
normRes=1.880293e-05
normRes=1.880018e-05
normRes=1.879744e-05
normRes=1.879469e-05
normRes=1.879194e-05
normRes=1.878920e-05
normRes=1.878645e-05
normRes=1.878371e-05
normRes=1.878096e-05
normRes=1.877822e-05
normRes=1.877548e-05
normRes=1.877273e-05
normRes=1.876999e-05
normRes=1.876725e-05
normRes=1.876451e-05
normRes=1.876176e-05
normRes=1.875902e-05
normRes=1.875628e-05
normRes=1.875354e-05
normRes=1.875080e-05
normRes=1.874806e-05
normRes=1.874532e-05
normRes=1.874258e-05
normRes=1.873984e-05
normRes=1.873711e-05
normRes=1.873437e-05
normRes=1.873163e-05
normRes=1.872889e-05
normRes=1.872616e-05
normRes=1.872342e-05
normRes=1.872068e-05
normRes=1.871795e-05
normRes=1.871521e-05
normRes=1.871248e-05
normRes=1.870974e-05
normRes=1.870701e-05
normRes=1.870427e-05
normRes=1.870154e-05
normRes=1.869881e-05
normRes=1.869608e-05
normRes=1.869334e-05
normRes=1.869061e-05
normRes=1.868788e-05
normRes=1.868515e-05
normRes=1.868242e-05
normRes=1.867969e-05
normRes=1.867696e-05
normRes=1.867423e-05
normRes=1.867150e-05
normRes=1.866877e-05
normRes=1.866604e-05
normRes=1.866331e-05
normRes=1.866058e-05
normRes=1.865785e-05
normRes=1.865513e-05
normRes=1.865240e-05
normRes=1.864967e-05
normRes=1.864695e-05
normRes=1.864422e-05
normRes=1.864150e-05
normRes=1.863877e-05
normRes=1.863605e-05
normRes=1.863332e-05
normRes=1.863060e-05
normRes=1.862787e-05
normRes=1.862515e-05
normRes=1.862243e-05
normRes=1.861971e-05
normRes=1.861698e-05
normRes=1.861426e-05
normRes=1.861154e-05
normRes=1.860882e-05
normRes=1.860610e-05
normRes=1.860338e-05
normRes=1.860066e-05
normRes=1.859794e-05
normRes=1.859522e-05
normRes=1.859250e-05
normRes=1.858978e-05
normRes=1.858706e-05
normRes=1.858435e-05
normRes=1.858163e-05
normRes=1.857891e-05
normRes=1.857620e-05
normRes=1.857348e-05
normRes=1.857076e-05
normRes=1.856805e-05
normRes=1.856533e-05
normRes=1.856262e-05
normRes=1.855990e-05
normRes=1.855719e-05
normRes=1.855448e-05
normRes=1.855176e-05
normRes=1.854905e-05
normRes=1.854634e-05
normRes=1.854362e-05
normRes=1.854091e-05
normRes=1.853820e-05
normRes=1.853549e-05
normRes=1.853278e-05
normRes=1.853007e-05
normRes=1.852736e-05
normRes=1.852465e-05
normRes=1.852194e-05
normRes=1.851923e-05
normRes=1.851652e-05
normRes=1.851381e-05
normRes=1.851111e-05
normRes=1.850840e-05
normRes=1.850569e-05
normRes=1.850298e-05
normRes=1.850028e-05
normRes=1.849757e-05
normRes=1.849487e-05
normRes=1.849216e-05
normRes=1.848946e-05
normRes=1.848675e-05
normRes=1.848405e-05
normRes=1.848134e-05
normRes=1.847864e-05
normRes=1.847594e-05
normRes=1.847323e-05
normRes=1.847053e-05
normRes=1.846783e-05
normRes=1.846513e-05
normRes=1.846243e-05
normRes=1.845973e-05
normRes=1.845703e-05
normRes=1.845433e-05
normRes=1.845163e-05
normRes=1.844893e-05
normRes=1.844623e-05
normRes=1.844353e-05
normRes=1.844083e-05
normRes=1.843813e-05
normRes=1.843543e-05
normRes=1.843274e-05
normRes=1.843004e-05
normRes=1.842734e-05
normRes=1.842465e-05
normRes=1.842195e-05
normRes=1.841926e-05
normRes=1.841656e-05
normRes=1.841387e-05
normRes=1.841117e-05
normRes=1.840848e-05
normRes=1.840578e-05
normRes=1.840309e-05
normRes=1.840040e-05
normRes=1.839771e-05
normRes=1.839501e-05
normRes=1.839232e-05
normRes=1.838963e-05
normRes=1.838694e-05
normRes=1.838425e-05
normRes=1.838156e-05
normRes=1.837887e-05
normRes=1.837618e-05
normRes=1.837349e-05
normRes=1.837080e-05
normRes=1.836811e-05
normRes=1.836542e-05
normRes=1.836274e-05
normRes=1.836005e-05
normRes=1.835736e-05
normRes=1.835467e-05
normRes=1.835199e-05
normRes=1.834930e-05
normRes=1.834662e-05
normRes=1.834393e-05
normRes=1.834125e-05
normRes=1.833856e-05
normRes=1.833588e-05
normRes=1.833319e-05
normRes=1.833051e-05
normRes=1.832783e-05
normRes=1.832514e-05
normRes=1.832246e-05
normRes=1.831978e-05
normRes=1.831710e-05
normRes=1.831442e-05
normRes=1.831174e-05
normRes=1.830906e-05
normRes=1.830638e-05
normRes=1.830370e-05
normRes=1.830102e-05
normRes=1.829834e-05
normRes=1.829566e-05
normRes=1.829298e-05
normRes=1.829030e-05
normRes=1.828762e-05
normRes=1.828495e-05
normRes=1.828227e-05
normRes=1.827959e-05
normRes=1.827692e-05
normRes=1.827424e-05
normRes=1.827157e-05
normRes=1.826889e-05
normRes=1.826622e-05
normRes=1.826354e-05
normRes=1.826087e-05
normRes=1.825819e-05
normRes=1.825552e-05
normRes=1.825285e-05
normRes=1.825018e-05
normRes=1.824750e-05
normRes=1.824483e-05
normRes=1.824216e-05
normRes=1.823949e-05
normRes=1.823682e-05
normRes=1.823415e-05
normRes=1.823148e-05
normRes=1.822881e-05
normRes=1.822614e-05
normRes=1.822347e-05
normRes=1.822080e-05
normRes=1.821813e-05
normRes=1.821547e-05
normRes=1.821280e-05
normRes=1.821013e-05
normRes=1.820746e-05
normRes=1.820480e-05
normRes=1.820213e-05
normRes=1.819947e-05
normRes=1.819680e-05
normRes=1.819414e-05
normRes=1.819147e-05
normRes=1.818881e-05
normRes=1.818614e-05
normRes=1.818348e-05
normRes=1.818082e-05
normRes=1.817815e-05
normRes=1.817549e-05
normRes=1.817283e-05
normRes=1.817017e-05
normRes=1.816751e-05
normRes=1.816484e-05
normRes=1.816218e-05
normRes=1.815952e-05
normRes=1.815686e-05
normRes=1.815420e-05
normRes=1.815155e-05
normRes=1.814889e-05
normRes=1.814623e-05
normRes=1.814357e-05
normRes=1.814091e-05
normRes=1.813825e-05
normRes=1.813560e-05
normRes=1.813294e-05
normRes=1.813028e-05
normRes=1.812763e-05
normRes=1.812497e-05
normRes=1.812232e-05
normRes=1.811966e-05
normRes=1.811701e-05
normRes=1.811435e-05
normRes=1.811170e-05
normRes=1.810905e-05
normRes=1.810639e-05
normRes=1.810374e-05
normRes=1.810109e-05
normRes=1.809844e-05
normRes=1.809579e-05
normRes=1.809313e-05
normRes=1.809048e-05
normRes=1.808783e-05
normRes=1.808518e-05
normRes=1.808253e-05
normRes=1.807988e-05
normRes=1.807723e-05
normRes=1.807458e-05
normRes=1.807194e-05
normRes=1.806929e-05
normRes=1.806664e-05
normRes=1.806399e-05
normRes=1.806135e-05
normRes=1.805870e-05
normRes=1.805605e-05
normRes=1.805341e-05
normRes=1.805076e-05
normRes=1.804812e-05
normRes=1.804547e-05
normRes=1.804283e-05
normRes=1.804018e-05
normRes=1.803754e-05
normRes=1.803490e-05
normRes=1.803225e-05
normRes=1.802961e-05
normRes=1.802697e-05
normRes=1.802433e-05
normRes=1.802168e-05
normRes=1.801904e-05
normRes=1.801640e-05
normRes=1.801376e-05
normRes=1.801112e-05
normRes=1.800848e-05
normRes=1.800584e-05
normRes=1.800320e-05
normRes=1.800057e-05
normRes=1.799793e-05
normRes=1.799529e-05
normRes=1.799265e-05
normRes=1.799001e-05
normRes=1.798738e-05
normRes=1.798474e-05
normRes=1.798210e-05
normRes=1.797947e-05
normRes=1.797683e-05
normRes=1.797420e-05
normRes=1.797156e-05
normRes=1.796893e-05
normRes=1.796629e-05
normRes=1.796366e-05
normRes=1.796103e-05
normRes=1.795839e-05
normRes=1.795576e-05
normRes=1.795313e-05
normRes=1.795050e-05
normRes=1.794787e-05
normRes=1.794523e-05
normRes=1.794260e-05
normRes=1.793997e-05
normRes=1.793734e-05
normRes=1.793471e-05
normRes=1.793208e-05
normRes=1.792945e-05
normRes=1.792683e-05
normRes=1.792420e-05
normRes=1.792157e-05
normRes=1.791894e-05
normRes=1.791631e-05
normRes=1.791369e-05
normRes=1.791106e-05
normRes=1.790843e-05
normRes=1.790581e-05
normRes=1.790318e-05
normRes=1.790056e-05
normRes=1.789793e-05
normRes=1.789531e-05
normRes=1.789269e-05
normRes=1.789006e-05
normRes=1.788744e-05
normRes=1.788481e-05
normRes=1.788219e-05
normRes=1.787957e-05
normRes=1.787695e-05
normRes=1.787433e-05
normRes=1.787171e-05
normRes=1.786908e-05
normRes=1.786646e-05
normRes=1.786384e-05
normRes=1.786122e-05
normRes=1.785860e-05
normRes=1.785599e-05
normRes=1.785337e-05
normRes=1.785075e-05
normRes=1.784813e-05
normRes=1.784551e-05
normRes=1.784290e-05
normRes=1.784028e-05
normRes=1.783766e-05
normRes=1.783505e-05
normRes=1.783243e-05
normRes=1.782981e-05
normRes=1.782720e-05
normRes=1.782458e-05
normRes=1.782197e-05
normRes=1.781936e-05
normRes=1.781674e-05
normRes=1.781413e-05
normRes=1.781152e-05
normRes=1.780890e-05
normRes=1.780629e-05
normRes=1.780368e-05
normRes=1.780107e-05
normRes=1.779846e-05
normRes=1.779584e-05
normRes=1.779323e-05
normRes=1.779062e-05
normRes=1.778801e-05
normRes=1.778540e-05
normRes=1.778280e-05
normRes=1.778019e-05
normRes=1.777758e-05
normRes=1.777497e-05
normRes=1.777236e-05
normRes=1.776975e-05
normRes=1.776715e-05
normRes=1.776454e-05
normRes=1.776193e-05
normRes=1.775933e-05
normRes=1.775672e-05
normRes=1.775412e-05
normRes=1.775151e-05
normRes=1.774891e-05
normRes=1.774630e-05
normRes=1.774370e-05
normRes=1.774110e-05
normRes=1.773849e-05
normRes=1.773589e-05
normRes=1.773329e-05
normRes=1.773069e-05
normRes=1.772808e-05
normRes=1.772548e-05
normRes=1.772288e-05
normRes=1.772028e-05
normRes=1.771768e-05
normRes=1.771508e-05
normRes=1.771248e-05
normRes=1.770988e-05
normRes=1.770728e-05
normRes=1.770469e-05
normRes=1.770209e-05
normRes=1.769949e-05
normRes=1.769689e-05
normRes=1.769429e-05
normRes=1.769170e-05
normRes=1.768910e-05
normRes=1.768651e-05
normRes=1.768391e-05
normRes=1.768131e-05
normRes=1.767872e-05
normRes=1.767613e-05
normRes=1.767353e-05
normRes=1.767094e-05
normRes=1.766834e-05
normRes=1.766575e-05
normRes=1.766316e-05
normRes=1.766056e-05
normRes=1.765797e-05
normRes=1.765538e-05
normRes=1.765279e-05
normRes=1.765020e-05
normRes=1.764761e-05
normRes=1.764502e-05
normRes=1.764243e-05
normRes=1.763984e-05
normRes=1.763725e-05
normRes=1.763466e-05
normRes=1.763207e-05
normRes=1.762948e-05
normRes=1.762689e-05
normRes=1.762431e-05
normRes=1.762172e-05
normRes=1.761913e-05
normRes=1.761655e-05
normRes=1.761396e-05
normRes=1.761137e-05
normRes=1.760879e-05
normRes=1.760620e-05
normRes=1.760362e-05
normRes=1.760103e-05
normRes=1.759845e-05
normRes=1.759587e-05
normRes=1.759328e-05
normRes=1.759070e-05
normRes=1.758812e-05
normRes=1.758553e-05
normRes=1.758295e-05
normRes=1.758037e-05
normRes=1.757779e-05
normRes=1.757521e-05
normRes=1.757263e-05
normRes=1.757005e-05
normRes=1.756747e-05
normRes=1.756489e-05
normRes=1.756231e-05
normRes=1.755973e-05
normRes=1.755715e-05
normRes=1.755457e-05
normRes=1.755200e-05
normRes=1.754942e-05
normRes=1.754684e-05
normRes=1.754427e-05
normRes=1.754169e-05
normRes=1.753911e-05
normRes=1.753654e-05
normRes=1.753396e-05
normRes=1.753139e-05
normRes=1.752881e-05
normRes=1.752624e-05
normRes=1.752367e-05
normRes=1.752109e-05
normRes=1.751852e-05
normRes=1.751595e-05
normRes=1.751337e-05
normRes=1.751080e-05
normRes=1.750823e-05
normRes=1.750566e-05
normRes=1.750309e-05
normRes=1.750052e-05
normRes=1.749795e-05
normRes=1.749538e-05
normRes=1.749281e-05
normRes=1.749024e-05
normRes=1.748767e-05
normRes=1.748510e-05
normRes=1.748253e-05
normRes=1.747996e-05
normRes=1.747740e-05
normRes=1.747483e-05
normRes=1.747226e-05
normRes=1.746969e-05
normRes=1.746713e-05
normRes=1.746456e-05
normRes=1.746200e-05
normRes=1.745943e-05
normRes=1.745687e-05
normRes=1.745430e-05
normRes=1.745174e-05
normRes=1.744918e-05
normRes=1.744661e-05
normRes=1.744405e-05
normRes=1.744149e-05
normRes=1.743892e-05
normRes=1.743636e-05
normRes=1.743380e-05
normRes=1.743124e-05
normRes=1.742868e-05
normRes=1.742612e-05
normRes=1.742356e-05
normRes=1.742100e-05
normRes=1.741844e-05
normRes=1.741588e-05
normRes=1.741332e-05
normRes=1.741076e-05
normRes=1.740820e-05
normRes=1.740565e-05
normRes=1.740309e-05
normRes=1.740053e-05
normRes=1.739797e-05
normRes=1.739542e-05
normRes=1.739286e-05
normRes=1.739031e-05
normRes=1.738775e-05
normRes=1.738520e-05
normRes=1.738264e-05
normRes=1.738009e-05
normRes=1.737753e-05
normRes=1.737498e-05
normRes=1.737243e-05
normRes=1.736987e-05
normRes=1.736732e-05
normRes=1.736477e-05
normRes=1.736222e-05
normRes=1.735967e-05
normRes=1.735711e-05
normRes=1.735456e-05
normRes=1.735201e-05
normRes=1.734946e-05
normRes=1.734691e-05
normRes=1.734436e-05
normRes=1.734181e-05
normRes=1.733927e-05
normRes=1.733672e-05
normRes=1.733417e-05
normRes=1.733162e-05
normRes=1.732907e-05
normRes=1.732653e-05
normRes=1.732398e-05
normRes=1.732143e-05
normRes=1.731889e-05
normRes=1.731634e-05
normRes=1.731380e-05
normRes=1.731125e-05
normRes=1.730871e-05
normRes=1.730616e-05
normRes=1.730362e-05
normRes=1.730108e-05
normRes=1.729853e-05
normRes=1.729599e-05
normRes=1.729345e-05
normRes=1.729091e-05
normRes=1.728836e-05
normRes=1.728582e-05
normRes=1.728328e-05
normRes=1.728074e-05
normRes=1.727820e-05
normRes=1.727566e-05
normRes=1.727312e-05
normRes=1.727058e-05
normRes=1.726804e-05
normRes=1.726550e-05
normRes=1.726297e-05
normRes=1.726043e-05
normRes=1.725789e-05
normRes=1.725535e-05
normRes=1.725282e-05
normRes=1.725028e-05
normRes=1.724774e-05
normRes=1.724521e-05
normRes=1.724267e-05
normRes=1.724014e-05
normRes=1.723760e-05
normRes=1.723507e-05
normRes=1.723253e-05
normRes=1.723000e-05
normRes=1.722747e-05
normRes=1.722493e-05
normRes=1.722240e-05
normRes=1.721987e-05
normRes=1.721734e-05
normRes=1.721480e-05
normRes=1.721227e-05
normRes=1.720974e-05
normRes=1.720721e-05
normRes=1.720468e-05
normRes=1.720215e-05
normRes=1.719962e-05
normRes=1.719709e-05
normRes=1.719456e-05
normRes=1.719203e-05
normRes=1.718951e-05
normRes=1.718698e-05
normRes=1.718445e-05
normRes=1.718192e-05
normRes=1.717940e-05
normRes=1.717687e-05
normRes=1.717434e-05
normRes=1.717182e-05
normRes=1.716929e-05
normRes=1.716677e-05
normRes=1.716424e-05
normRes=1.716172e-05
normRes=1.715919e-05
normRes=1.715667e-05
normRes=1.715415e-05
normRes=1.715162e-05
normRes=1.714910e-05
normRes=1.714658e-05
normRes=1.714406e-05
normRes=1.714153e-05
normRes=1.713901e-05
normRes=1.713649e-05
normRes=1.713397e-05
normRes=1.713145e-05
normRes=1.712893e-05
normRes=1.712641e-05
normRes=1.712389e-05
normRes=1.712137e-05
normRes=1.711885e-05
normRes=1.711634e-05
normRes=1.711382e-05
normRes=1.711130e-05
normRes=1.710878e-05
normRes=1.710627e-05
normRes=1.710375e-05
normRes=1.710123e-05
normRes=1.709872e-05
normRes=1.709620e-05
normRes=1.709369e-05
normRes=1.709117e-05
normRes=1.708866e-05
normRes=1.708614e-05
normRes=1.708363e-05
normRes=1.708112e-05
normRes=1.707860e-05
normRes=1.707609e-05
normRes=1.707358e-05
normRes=1.707107e-05
normRes=1.706855e-05
normRes=1.706604e-05
normRes=1.706353e-05
normRes=1.706102e-05
normRes=1.705851e-05
normRes=1.705600e-05
normRes=1.705349e-05
normRes=1.705098e-05
normRes=1.704847e-05
normRes=1.704596e-05
normRes=1.704346e-05
normRes=1.704095e-05
normRes=1.703844e-05
normRes=1.703593e-05
normRes=1.703343e-05
normRes=1.703092e-05
normRes=1.702841e-05
normRes=1.702591e-05
normRes=1.702340e-05
normRes=1.702090e-05
normRes=1.701839e-05
normRes=1.701589e-05
normRes=1.701338e-05
normRes=1.701088e-05
normRes=1.700838e-05
normRes=1.700587e-05
normRes=1.700337e-05
normRes=1.700087e-05
normRes=1.699837e-05
normRes=1.699586e-05
normRes=1.699336e-05
normRes=1.699086e-05
normRes=1.698836e-05
normRes=1.698586e-05
normRes=1.698336e-05
normRes=1.698086e-05
normRes=1.697836e-05
normRes=1.697586e-05
normRes=1.697336e-05
normRes=1.697087e-05
normRes=1.696837e-05
normRes=1.696587e-05
normRes=1.696337e-05
normRes=1.696088e-05
normRes=1.695838e-05
normRes=1.695588e-05
normRes=1.695339e-05
normRes=1.695089e-05
normRes=1.694840e-05
normRes=1.694590e-05
normRes=1.694341e-05
normRes=1.694091e-05
normRes=1.693842e-05
normRes=1.693592e-05
normRes=1.693343e-05
normRes=1.693094e-05
normRes=1.692845e-05
normRes=1.692595e-05
normRes=1.692346e-05
normRes=1.692097e-05
normRes=1.691848e-05
normRes=1.691599e-05
normRes=1.691350e-05
normRes=1.691101e-05
normRes=1.690852e-05
normRes=1.690603e-05
normRes=1.690354e-05
normRes=1.690105e-05
normRes=1.689856e-05
normRes=1.689607e-05
normRes=1.689359e-05
normRes=1.689110e-05
normRes=1.688861e-05
normRes=1.688612e-05
normRes=1.688364e-05
normRes=1.688115e-05
normRes=1.687867e-05
normRes=1.687618e-05
normRes=1.687370e-05
normRes=1.687121e-05
normRes=1.686873e-05
normRes=1.686624e-05
normRes=1.686376e-05
normRes=1.686128e-05
normRes=1.685879e-05
normRes=1.685631e-05
normRes=1.685383e-05
normRes=1.685135e-05
normRes=1.684886e-05
normRes=1.684638e-05
normRes=1.684390e-05
normRes=1.684142e-05
normRes=1.683894e-05
normRes=1.683646e-05
normRes=1.683398e-05
normRes=1.683150e-05
normRes=1.682902e-05
normRes=1.682655e-05
normRes=1.682407e-05
normRes=1.682159e-05
normRes=1.681911e-05
normRes=1.681663e-05
normRes=1.681416e-05
normRes=1.681168e-05
normRes=1.680920e-05
normRes=1.680673e-05
normRes=1.680425e-05
normRes=1.680178e-05
normRes=1.679930e-05
normRes=1.679683e-05
normRes=1.679435e-05
normRes=1.679188e-05
normRes=1.678941e-05
normRes=1.678693e-05
normRes=1.678446e-05
normRes=1.678199e-05
normRes=1.677952e-05
normRes=1.677704e-05
normRes=1.677457e-05
normRes=1.677210e-05
normRes=1.676963e-05
normRes=1.676716e-05
normRes=1.676469e-05
normRes=1.676222e-05
normRes=1.675975e-05
normRes=1.675728e-05
normRes=1.675481e-05
normRes=1.675235e-05
normRes=1.674988e-05
normRes=1.674741e-05
normRes=1.674494e-05
normRes=1.674248e-05
normRes=1.674001e-05
normRes=1.673754e-05
normRes=1.673508e-05
normRes=1.673261e-05
normRes=1.673015e-05
normRes=1.672768e-05
normRes=1.672522e-05
normRes=1.672275e-05
normRes=1.672029e-05
normRes=1.671782e-05
normRes=1.671536e-05
normRes=1.671290e-05
normRes=1.671043e-05
normRes=1.670797e-05
normRes=1.670551e-05
normRes=1.670305e-05
normRes=1.670059e-05
normRes=1.669813e-05
normRes=1.669567e-05
normRes=1.669321e-05
normRes=1.669075e-05
normRes=1.668829e-05
normRes=1.668583e-05
normRes=1.668337e-05
normRes=1.668091e-05
normRes=1.667845e-05
normRes=1.667599e-05
normRes=1.667354e-05
normRes=1.667108e-05
normRes=1.666862e-05
normRes=1.666617e-05
normRes=1.666371e-05
normRes=1.666125e-05
normRes=1.665880e-05
normRes=1.665634e-05
normRes=1.665389e-05
normRes=1.665143e-05
normRes=1.664898e-05
normRes=1.664652e-05
normRes=1.664407e-05
normRes=1.664162e-05
normRes=1.663917e-05
normRes=1.663671e-05
normRes=1.663426e-05
normRes=1.663181e-05
normRes=1.662936e-05
normRes=1.662691e-05
normRes=1.662446e-05
normRes=1.662200e-05
normRes=1.661955e-05
normRes=1.661710e-05
normRes=1.661466e-05
normRes=1.661221e-05
normRes=1.660976e-05
normRes=1.660731e-05
normRes=1.660486e-05
normRes=1.660241e-05
normRes=1.659997e-05
normRes=1.659752e-05
normRes=1.659507e-05
normRes=1.659262e-05
normRes=1.659018e-05
normRes=1.658773e-05
normRes=1.658529e-05
normRes=1.658284e-05
normRes=1.658040e-05
normRes=1.657795e-05
normRes=1.657551e-05
normRes=1.657307e-05
normRes=1.657062e-05
normRes=1.656818e-05
normRes=1.656574e-05
normRes=1.656329e-05
normRes=1.656085e-05
normRes=1.655841e-05
normRes=1.655597e-05
normRes=1.655353e-05
normRes=1.655109e-05
normRes=1.654865e-05
normRes=1.654621e-05
normRes=1.654377e-05
normRes=1.654133e-05
normRes=1.653889e-05
normRes=1.653645e-05
normRes=1.653401e-05
normRes=1.653157e-05
normRes=1.652913e-05
normRes=1.652670e-05
normRes=1.652426e-05
normRes=1.652182e-05
normRes=1.651939e-05
normRes=1.651695e-05
normRes=1.651452e-05
normRes=1.651208e-05
normRes=1.650964e-05
normRes=1.650721e-05
normRes=1.650478e-05
normRes=1.650234e-05
normRes=1.649991e-05
normRes=1.649747e-05
normRes=1.649504e-05
normRes=1.649261e-05
normRes=1.649018e-05
normRes=1.648774e-05
normRes=1.648531e-05
normRes=1.648288e-05
normRes=1.648045e-05
normRes=1.647802e-05
normRes=1.647559e-05
normRes=1.647316e-05
normRes=1.647073e-05
normRes=1.646830e-05
normRes=1.646587e-05
normRes=1.646344e-05
normRes=1.646101e-05
normRes=1.645859e-05
normRes=1.645616e-05
normRes=1.645373e-05
normRes=1.645130e-05
normRes=1.644888e-05
normRes=1.644645e-05
normRes=1.644402e-05
normRes=1.644160e-05
normRes=1.643917e-05
normRes=1.643675e-05
normRes=1.643432e-05
normRes=1.643190e-05
normRes=1.642948e-05
normRes=1.642705e-05
normRes=1.642463e-05
normRes=1.642221e-05
normRes=1.641978e-05
normRes=1.641736e-05
normRes=1.641494e-05
normRes=1.641252e-05
normRes=1.641010e-05
normRes=1.640767e-05
normRes=1.640525e-05
normRes=1.640283e-05
normRes=1.640041e-05
normRes=1.639799e-05
normRes=1.639557e-05
normRes=1.639316e-05
normRes=1.639074e-05
normRes=1.638832e-05
normRes=1.638590e-05
normRes=1.638348e-05
normRes=1.638107e-05
normRes=1.637865e-05
normRes=1.637623e-05
normRes=1.637381e-05
normRes=1.637140e-05
normRes=1.636898e-05
normRes=1.636657e-05
normRes=1.636415e-05
normRes=1.636174e-05
normRes=1.635932e-05
normRes=1.635691e-05
normRes=1.635450e-05
normRes=1.635208e-05
normRes=1.634967e-05
normRes=1.634726e-05
normRes=1.634484e-05
normRes=1.634243e-05
normRes=1.634002e-05
normRes=1.633761e-05
normRes=1.633520e-05
normRes=1.633279e-05
normRes=1.633038e-05
normRes=1.632797e-05
normRes=1.632556e-05
normRes=1.632315e-05
normRes=1.632074e-05
normRes=1.631833e-05
normRes=1.631592e-05
normRes=1.631351e-05
normRes=1.631111e-05
normRes=1.630870e-05
normRes=1.630629e-05
normRes=1.630388e-05
normRes=1.630148e-05
normRes=1.629907e-05
normRes=1.629667e-05
normRes=1.629426e-05
normRes=1.629186e-05
normRes=1.628945e-05
normRes=1.628705e-05
normRes=1.628464e-05
normRes=1.628224e-05
normRes=1.627984e-05
normRes=1.627743e-05
normRes=1.627503e-05
normRes=1.627263e-05
normRes=1.627023e-05
normRes=1.626782e-05
normRes=1.626542e-05
normRes=1.626302e-05
normRes=1.626062e-05
normRes=1.625822e-05
normRes=1.625582e-05
normRes=1.625342e-05
normRes=1.625102e-05
normRes=1.624862e-05
normRes=1.624622e-05
normRes=1.624382e-05
normRes=1.624143e-05
normRes=1.623903e-05
normRes=1.623663e-05
normRes=1.623423e-05
normRes=1.623184e-05
normRes=1.622944e-05
normRes=1.622704e-05
normRes=1.622465e-05
normRes=1.622225e-05
normRes=1.621986e-05
normRes=1.621746e-05
normRes=1.621507e-05
normRes=1.621267e-05
normRes=1.621028e-05
normRes=1.620789e-05
normRes=1.620549e-05
normRes=1.620310e-05
normRes=1.620071e-05
normRes=1.619832e-05
normRes=1.619592e-05
normRes=1.619353e-05
normRes=1.619114e-05
normRes=1.618875e-05
normRes=1.618636e-05
normRes=1.618397e-05
normRes=1.618158e-05
normRes=1.617919e-05
normRes=1.617680e-05
normRes=1.617441e-05
normRes=1.617202e-05
normRes=1.616964e-05
normRes=1.616725e-05
normRes=1.616486e-05
normRes=1.616247e-05
normRes=1.616009e-05
normRes=1.615770e-05
normRes=1.615531e-05
normRes=1.615293e-05
normRes=1.615054e-05
normRes=1.614816e-05
normRes=1.614577e-05
normRes=1.614339e-05
normRes=1.614100e-05
normRes=1.613862e-05
normRes=1.613623e-05
normRes=1.613385e-05
normRes=1.613147e-05
normRes=1.612909e-05
normRes=1.612670e-05
normRes=1.612432e-05
normRes=1.612194e-05
normRes=1.611956e-05
normRes=1.611718e-05
normRes=1.611480e-05
normRes=1.611242e-05
normRes=1.611004e-05
normRes=1.610766e-05
normRes=1.610528e-05
normRes=1.610290e-05
normRes=1.610052e-05
normRes=1.609814e-05
normRes=1.609576e-05
normRes=1.609339e-05
normRes=1.609101e-05
normRes=1.608863e-05
normRes=1.608625e-05
normRes=1.608388e-05
normRes=1.608150e-05
normRes=1.607913e-05
normRes=1.607675e-05
normRes=1.607438e-05
normRes=1.607200e-05
normRes=1.606963e-05
normRes=1.606725e-05
normRes=1.606488e-05
normRes=1.606251e-05
normRes=1.606013e-05
normRes=1.605776e-05
normRes=1.605539e-05
normRes=1.605301e-05
normRes=1.605064e-05
normRes=1.604827e-05
normRes=1.604590e-05
normRes=1.604353e-05
normRes=1.604116e-05
normRes=1.603879e-05
normRes=1.603642e-05
normRes=1.603405e-05
normRes=1.603168e-05
normRes=1.602931e-05
normRes=1.602694e-05
normRes=1.602457e-05
normRes=1.602221e-05
normRes=1.601984e-05
normRes=1.601747e-05
normRes=1.601511e-05
normRes=1.601274e-05
normRes=1.601037e-05
normRes=1.600801e-05
normRes=1.600564e-05
normRes=1.600328e-05
normRes=1.600091e-05
normRes=1.599855e-05
normRes=1.599618e-05
normRes=1.599382e-05
normRes=1.599145e-05
normRes=1.598909e-05
normRes=1.598673e-05
normRes=1.598437e-05
normRes=1.598200e-05
normRes=1.597964e-05
normRes=1.597728e-05
normRes=1.597492e-05
normRes=1.597256e-05
normRes=1.597020e-05
normRes=1.596784e-05
normRes=1.596548e-05
normRes=1.596312e-05
normRes=1.596076e-05
normRes=1.595840e-05
normRes=1.595604e-05
normRes=1.595368e-05
normRes=1.595132e-05
normRes=1.594896e-05
normRes=1.594661e-05
normRes=1.594425e-05
normRes=1.594189e-05
normRes=1.593954e-05
normRes=1.593718e-05
normRes=1.593482e-05
normRes=1.593247e-05
normRes=1.593011e-05
normRes=1.592776e-05
normRes=1.592540e-05
normRes=1.592305e-05
normRes=1.592070e-05
normRes=1.591834e-05
normRes=1.591599e-05
normRes=1.591364e-05
normRes=1.591128e-05
normRes=1.590893e-05
normRes=1.590658e-05
normRes=1.590423e-05
normRes=1.590188e-05
normRes=1.589953e-05
normRes=1.589718e-05
normRes=1.589483e-05
normRes=1.589248e-05
normRes=1.589013e-05
normRes=1.588778e-05
normRes=1.588543e-05
normRes=1.588308e-05
normRes=1.588073e-05
normRes=1.587838e-05
normRes=1.587604e-05
normRes=1.587369e-05
normRes=1.587134e-05
normRes=1.586899e-05
normRes=1.586665e-05
normRes=1.586430e-05
normRes=1.586196e-05
normRes=1.585961e-05
normRes=1.585727e-05
normRes=1.585492e-05
normRes=1.585258e-05
normRes=1.585023e-05
normRes=1.584789e-05
normRes=1.584554e-05
normRes=1.584320e-05
normRes=1.584086e-05
normRes=1.583852e-05
normRes=1.583617e-05
normRes=1.583383e-05
normRes=1.583149e-05
normRes=1.582915e-05
normRes=1.582681e-05
normRes=1.582447e-05
normRes=1.582213e-05
normRes=1.581979e-05
normRes=1.581745e-05
normRes=1.581511e-05
normRes=1.581277e-05
normRes=1.581043e-05
normRes=1.580809e-05
normRes=1.580576e-05
normRes=1.580342e-05
normRes=1.580108e-05
normRes=1.579874e-05
normRes=1.579641e-05
normRes=1.579407e-05
normRes=1.579173e-05
normRes=1.578940e-05
normRes=1.578706e-05
normRes=1.578473e-05
normRes=1.578239e-05
normRes=1.578006e-05
normRes=1.577772e-05
normRes=1.577539e-05
normRes=1.577306e-05
normRes=1.577072e-05
normRes=1.576839e-05
normRes=1.576606e-05
normRes=1.576373e-05
normRes=1.576140e-05
normRes=1.575906e-05
normRes=1.575673e-05
normRes=1.575440e-05
normRes=1.575207e-05
normRes=1.574974e-05
normRes=1.574741e-05
normRes=1.574508e-05
normRes=1.574275e-05
normRes=1.574042e-05
normRes=1.573809e-05
normRes=1.573577e-05
normRes=1.573344e-05
normRes=1.573111e-05
normRes=1.572878e-05
normRes=1.572646e-05
normRes=1.572413e-05
normRes=1.572180e-05
normRes=1.571948e-05
normRes=1.571715e-05
normRes=1.571483e-05
normRes=1.571250e-05
normRes=1.571018e-05
normRes=1.570785e-05
normRes=1.570553e-05
normRes=1.570320e-05
normRes=1.570088e-05
normRes=1.569856e-05
normRes=1.569624e-05
normRes=1.569391e-05
normRes=1.569159e-05
normRes=1.568927e-05
normRes=1.568695e-05
normRes=1.568463e-05
normRes=1.568231e-05
normRes=1.567998e-05
normRes=1.567766e-05
normRes=1.567534e-05
normRes=1.567302e-05
normRes=1.567071e-05
normRes=1.566839e-05
normRes=1.566607e-05
normRes=1.566375e-05
normRes=1.566143e-05
normRes=1.565911e-05
normRes=1.565680e-05
normRes=1.565448e-05
normRes=1.565216e-05
normRes=1.564985e-05
normRes=1.564753e-05
normRes=1.564521e-05
normRes=1.564290e-05
normRes=1.564058e-05
normRes=1.563827e-05
normRes=1.563595e-05
normRes=1.563364e-05
normRes=1.563133e-05
normRes=1.562901e-05
normRes=1.562670e-05
normRes=1.562439e-05
normRes=1.562207e-05
normRes=1.561976e-05
normRes=1.561745e-05
normRes=1.561514e-05
normRes=1.561283e-05
normRes=1.561052e-05
normRes=1.560821e-05
normRes=1.560590e-05
normRes=1.560359e-05
normRes=1.560128e-05
normRes=1.559897e-05
normRes=1.559666e-05
normRes=1.559435e-05
normRes=1.559204e-05
normRes=1.558973e-05
normRes=1.558743e-05
normRes=1.558512e-05
normRes=1.558281e-05
normRes=1.558050e-05
normRes=1.557820e-05
normRes=1.557589e-05
normRes=1.557359e-05
normRes=1.557128e-05
normRes=1.556898e-05
normRes=1.556667e-05
normRes=1.556437e-05
normRes=1.556206e-05
normRes=1.555976e-05
normRes=1.555745e-05
normRes=1.555515e-05
normRes=1.555285e-05
normRes=1.555055e-05
normRes=1.554824e-05
normRes=1.554594e-05
normRes=1.554364e-05
normRes=1.554134e-05
normRes=1.553904e-05
normRes=1.553674e-05
normRes=1.553444e-05
normRes=1.553214e-05
normRes=1.552984e-05
normRes=1.552754e-05
normRes=1.552524e-05
normRes=1.552294e-05
normRes=1.552064e-05
normRes=1.551834e-05
normRes=1.551604e-05
normRes=1.551375e-05
normRes=1.551145e-05
normRes=1.550915e-05
normRes=1.550686e-05
normRes=1.550456e-05
normRes=1.550226e-05
normRes=1.549997e-05
normRes=1.549767e-05
normRes=1.549538e-05
normRes=1.549308e-05
normRes=1.549079e-05
normRes=1.548850e-05
normRes=1.548620e-05
normRes=1.548391e-05
normRes=1.548162e-05
normRes=1.547932e-05
normRes=1.547703e-05
normRes=1.547474e-05
normRes=1.547245e-05
normRes=1.547015e-05
normRes=1.546786e-05
normRes=1.546557e-05
normRes=1.546328e-05
normRes=1.546099e-05
normRes=1.545870e-05
normRes=1.545641e-05
normRes=1.545412e-05
normRes=1.545183e-05
normRes=1.544955e-05
normRes=1.544726e-05
normRes=1.544497e-05
normRes=1.544268e-05
normRes=1.544039e-05
normRes=1.543811e-05
normRes=1.543582e-05
normRes=1.543353e-05
normRes=1.543125e-05
normRes=1.542896e-05
normRes=1.542668e-05
normRes=1.542439e-05
normRes=1.542211e-05
normRes=1.541982e-05
normRes=1.541754e-05
normRes=1.541525e-05
normRes=1.541297e-05
normRes=1.541069e-05
normRes=1.540841e-05
normRes=1.540612e-05
normRes=1.540384e-05
normRes=1.540156e-05
normRes=1.539928e-05
normRes=1.539700e-05
normRes=1.539471e-05
normRes=1.539243e-05
normRes=1.539015e-05
normRes=1.538787e-05
normRes=1.538559e-05
normRes=1.538331e-05
normRes=1.538104e-05
normRes=1.537876e-05
normRes=1.537648e-05
normRes=1.537420e-05
normRes=1.537192e-05
normRes=1.536964e-05
normRes=1.536737e-05
normRes=1.536509e-05
normRes=1.536281e-05
normRes=1.536054e-05
normRes=1.535826e-05
normRes=1.535599e-05
normRes=1.535371e-05
normRes=1.535144e-05
normRes=1.534916e-05
normRes=1.534689e-05
normRes=1.534461e-05
normRes=1.534234e-05
normRes=1.534007e-05
normRes=1.533779e-05
normRes=1.533552e-05
normRes=1.533325e-05
normRes=1.533098e-05
normRes=1.532870e-05
normRes=1.532643e-05
normRes=1.532416e-05
normRes=1.532189e-05
normRes=1.531962e-05
normRes=1.531735e-05
normRes=1.531508e-05
normRes=1.531281e-05
normRes=1.531054e-05
normRes=1.530827e-05
normRes=1.530600e-05
normRes=1.530373e-05
normRes=1.530147e-05
normRes=1.529920e-05
normRes=1.529693e-05
normRes=1.529466e-05
normRes=1.529240e-05
normRes=1.529013e-05
normRes=1.528786e-05
normRes=1.528560e-05
normRes=1.528333e-05
normRes=1.528107e-05
normRes=1.527880e-05
normRes=1.527654e-05
normRes=1.527427e-05
normRes=1.527201e-05
normRes=1.526975e-05
normRes=1.526748e-05
normRes=1.526522e-05
normRes=1.526296e-05
normRes=1.526070e-05
normRes=1.525843e-05
normRes=1.525617e-05
normRes=1.525391e-05
normRes=1.525165e-05
normRes=1.524939e-05
normRes=1.524713e-05
normRes=1.524487e-05
normRes=1.524261e-05
normRes=1.524035e-05
normRes=1.523809e-05
normRes=1.523583e-05
normRes=1.523357e-05
normRes=1.523131e-05
normRes=1.522905e-05
normRes=1.522680e-05
normRes=1.522454e-05
normRes=1.522228e-05
normRes=1.522003e-05
normRes=1.521777e-05
normRes=1.521551e-05
normRes=1.521326e-05
normRes=1.521100e-05
normRes=1.520875e-05
normRes=1.520649e-05
normRes=1.520424e-05
normRes=1.520198e-05
normRes=1.519973e-05
normRes=1.519748e-05
normRes=1.519522e-05
normRes=1.519297e-05
normRes=1.519072e-05
normRes=1.518846e-05
normRes=1.518621e-05
normRes=1.518396e-05
normRes=1.518171e-05
normRes=1.517946e-05
normRes=1.517721e-05
normRes=1.517496e-05
normRes=1.517271e-05
normRes=1.517046e-05
normRes=1.516821e-05
normRes=1.516596e-05
normRes=1.516371e-05
normRes=1.516146e-05
normRes=1.515921e-05
normRes=1.515697e-05
normRes=1.515472e-05
normRes=1.515247e-05
normRes=1.515022e-05
normRes=1.514798e-05
normRes=1.514573e-05
normRes=1.514348e-05
normRes=1.514124e-05
normRes=1.513899e-05
normRes=1.513675e-05
normRes=1.513450e-05
normRes=1.513226e-05
normRes=1.513001e-05
normRes=1.512777e-05
normRes=1.512553e-05
normRes=1.512328e-05
normRes=1.512104e-05
normRes=1.511880e-05
normRes=1.511656e-05
normRes=1.511431e-05
normRes=1.511207e-05
normRes=1.510983e-05
normRes=1.510759e-05
normRes=1.510535e-05
normRes=1.510311e-05
normRes=1.510087e-05
normRes=1.509863e-05
normRes=1.509639e-05
normRes=1.509415e-05
normRes=1.509191e-05
normRes=1.508967e-05
normRes=1.508743e-05
normRes=1.508520e-05
normRes=1.508296e-05
normRes=1.508072e-05
normRes=1.507848e-05
normRes=1.507625e-05
normRes=1.507401e-05
normRes=1.507177e-05
normRes=1.506954e-05
normRes=1.506730e-05
normRes=1.506507e-05
normRes=1.506283e-05
normRes=1.506060e-05
normRes=1.505836e-05
normRes=1.505613e-05
normRes=1.505390e-05
normRes=1.505166e-05
normRes=1.504943e-05
normRes=1.504720e-05
normRes=1.504497e-05
normRes=1.504273e-05
normRes=1.504050e-05
normRes=1.503827e-05
normRes=1.503604e-05
normRes=1.503381e-05
normRes=1.503158e-05
normRes=1.502935e-05
normRes=1.502712e-05
normRes=1.502489e-05
normRes=1.502266e-05
normRes=1.502043e-05
normRes=1.501820e-05
normRes=1.501597e-05
normRes=1.501375e-05
normRes=1.501152e-05
normRes=1.500929e-05
normRes=1.500706e-05
normRes=1.500484e-05
normRes=1.500261e-05
normRes=1.500038e-05
normRes=1.499816e-05
normRes=1.499593e-05
normRes=1.499371e-05
normRes=1.499148e-05
normRes=1.498926e-05
normRes=1.498703e-05
normRes=1.498481e-05
normRes=1.498259e-05
normRes=1.498036e-05
normRes=1.497814e-05
normRes=1.497592e-05
normRes=1.497369e-05
normRes=1.497147e-05
normRes=1.496925e-05
normRes=1.496703e-05
normRes=1.496481e-05
normRes=1.496259e-05
normRes=1.496037e-05
normRes=1.495815e-05
normRes=1.495593e-05
normRes=1.495371e-05
normRes=1.495149e-05
normRes=1.494927e-05
normRes=1.494705e-05
normRes=1.494483e-05
normRes=1.494261e-05
normRes=1.494040e-05
normRes=1.493818e-05
normRes=1.493596e-05
normRes=1.493374e-05
normRes=1.493153e-05
normRes=1.492931e-05
normRes=1.492710e-05
normRes=1.492488e-05
normRes=1.492266e-05
normRes=1.492045e-05
normRes=1.491823e-05
normRes=1.491602e-05
normRes=1.491381e-05
normRes=1.491159e-05
normRes=1.490938e-05
normRes=1.490717e-05
normRes=1.490495e-05
normRes=1.490274e-05
normRes=1.490053e-05
normRes=1.489832e-05
normRes=1.489610e-05
normRes=1.489389e-05
normRes=1.489168e-05
normRes=1.488947e-05
normRes=1.488726e-05
normRes=1.488505e-05
normRes=1.488284e-05
normRes=1.488063e-05
normRes=1.487842e-05
normRes=1.487621e-05
normRes=1.487401e-05
normRes=1.487180e-05
normRes=1.486959e-05
normRes=1.486738e-05
normRes=1.486517e-05
normRes=1.486297e-05
normRes=1.486076e-05
normRes=1.485855e-05
normRes=1.485635e-05
normRes=1.485414e-05
normRes=1.485194e-05
normRes=1.484973e-05
normRes=1.484753e-05
normRes=1.484532e-05
normRes=1.484312e-05
normRes=1.484091e-05
normRes=1.483871e-05
normRes=1.483651e-05
normRes=1.483430e-05
normRes=1.483210e-05
normRes=1.482990e-05
normRes=1.482770e-05
normRes=1.482550e-05
normRes=1.482329e-05
normRes=1.482109e-05
normRes=1.481889e-05
normRes=1.481669e-05
normRes=1.481449e-05
normRes=1.481229e-05
normRes=1.481009e-05
normRes=1.480789e-05
normRes=1.480569e-05
normRes=1.480350e-05
normRes=1.480130e-05
normRes=1.479910e-05
normRes=1.479690e-05
normRes=1.479470e-05
normRes=1.479251e-05
normRes=1.479031e-05
normRes=1.478811e-05
normRes=1.478592e-05
normRes=1.478372e-05
normRes=1.478153e-05
normRes=1.477933e-05
normRes=1.477713e-05
normRes=1.477494e-05
normRes=1.477275e-05
normRes=1.477055e-05
normRes=1.476836e-05
normRes=1.476616e-05
normRes=1.476397e-05
normRes=1.476178e-05
normRes=1.475959e-05
normRes=1.475739e-05
normRes=1.475520e-05
normRes=1.475301e-05
normRes=1.475082e-05
normRes=1.474863e-05
normRes=1.474644e-05
normRes=1.474425e-05
normRes=1.474206e-05
normRes=1.473987e-05
normRes=1.473768e-05
normRes=1.473549e-05
normRes=1.473330e-05
normRes=1.473111e-05
normRes=1.472892e-05
normRes=1.472673e-05
normRes=1.472455e-05
normRes=1.472236e-05
normRes=1.472017e-05
normRes=1.471799e-05
normRes=1.471580e-05
normRes=1.471361e-05
normRes=1.471143e-05
normRes=1.470924e-05
normRes=1.470706e-05
normRes=1.470487e-05
normRes=1.470269e-05
normRes=1.470050e-05
normRes=1.469832e-05
normRes=1.469613e-05
normRes=1.469395e-05
normRes=1.469177e-05
normRes=1.468959e-05
normRes=1.468740e-05
normRes=1.468522e-05
normRes=1.468304e-05
normRes=1.468086e-05
normRes=1.467868e-05
normRes=1.467649e-05
normRes=1.467431e-05
normRes=1.467213e-05
normRes=1.466995e-05
normRes=1.466777e-05
normRes=1.466559e-05
normRes=1.466342e-05
normRes=1.466124e-05
normRes=1.465906e-05
normRes=1.465688e-05
normRes=1.465470e-05
normRes=1.465252e-05
normRes=1.465035e-05
normRes=1.464817e-05
normRes=1.464599e-05
normRes=1.464382e-05
normRes=1.464164e-05
normRes=1.463947e-05
normRes=1.463729e-05
normRes=1.463511e-05
normRes=1.463294e-05
normRes=1.463077e-05
normRes=1.462859e-05
normRes=1.462642e-05
normRes=1.462424e-05
normRes=1.462207e-05
normRes=1.461990e-05
normRes=1.461772e-05
normRes=1.461555e-05
normRes=1.461338e-05
normRes=1.461121e-05
normRes=1.460904e-05
normRes=1.460687e-05
normRes=1.460469e-05
normRes=1.460252e-05
normRes=1.460035e-05
normRes=1.459818e-05
normRes=1.459601e-05
normRes=1.459384e-05
normRes=1.459168e-05
normRes=1.458951e-05
normRes=1.458734e-05
normRes=1.458517e-05
normRes=1.458300e-05
normRes=1.458083e-05
normRes=1.457867e-05
normRes=1.457650e-05
normRes=1.457433e-05
normRes=1.457217e-05
normRes=1.457000e-05
normRes=1.456783e-05
normRes=1.456567e-05
normRes=1.456350e-05
normRes=1.456134e-05
normRes=1.455917e-05
normRes=1.455701e-05
normRes=1.455485e-05
normRes=1.455268e-05
normRes=1.455052e-05
normRes=1.454836e-05
normRes=1.454619e-05
normRes=1.454403e-05
normRes=1.454187e-05
normRes=1.453971e-05
normRes=1.453755e-05
normRes=1.453538e-05
normRes=1.453322e-05
normRes=1.453106e-05
normRes=1.452890e-05
normRes=1.452674e-05
normRes=1.452458e-05
normRes=1.452242e-05
normRes=1.452026e-05
normRes=1.451811e-05
normRes=1.451595e-05
normRes=1.451379e-05
normRes=1.451163e-05
normRes=1.450947e-05
normRes=1.450732e-05
normRes=1.450516e-05
normRes=1.450300e-05
normRes=1.450085e-05
normRes=1.449869e-05
normRes=1.449653e-05
normRes=1.449438e-05
normRes=1.449222e-05
normRes=1.449007e-05
normRes=1.448791e-05
normRes=1.448576e-05
normRes=1.448361e-05
normRes=1.448145e-05
normRes=1.447930e-05
normRes=1.447715e-05
normRes=1.447499e-05
normRes=1.447284e-05
normRes=1.447069e-05
normRes=1.446854e-05
normRes=1.446639e-05
normRes=1.446423e-05
normRes=1.446208e-05
normRes=1.445993e-05
normRes=1.445778e-05
normRes=1.445563e-05
normRes=1.445348e-05
normRes=1.445133e-05
normRes=1.444918e-05
normRes=1.444703e-05
normRes=1.444489e-05
normRes=1.444274e-05
normRes=1.444059e-05
normRes=1.443844e-05
normRes=1.443629e-05
normRes=1.443415e-05
normRes=1.443200e-05
normRes=1.442985e-05
normRes=1.442771e-05
normRes=1.442556e-05
normRes=1.442342e-05
normRes=1.442127e-05
normRes=1.441913e-05
normRes=1.441698e-05
normRes=1.441484e-05
normRes=1.441269e-05
normRes=1.441055e-05
normRes=1.440841e-05
normRes=1.440626e-05
normRes=1.440412e-05
normRes=1.440198e-05
normRes=1.439984e-05
normRes=1.439769e-05
normRes=1.439555e-05
normRes=1.439341e-05
normRes=1.439127e-05
normRes=1.438913e-05
normRes=1.438699e-05
normRes=1.438485e-05
normRes=1.438271e-05
normRes=1.438057e-05
normRes=1.437843e-05
normRes=1.437629e-05
normRes=1.437415e-05
normRes=1.437201e-05
normRes=1.436988e-05
normRes=1.436774e-05
normRes=1.436560e-05
normRes=1.436346e-05
normRes=1.436133e-05
normRes=1.435919e-05
normRes=1.435705e-05
normRes=1.435492e-05
normRes=1.435278e-05
normRes=1.435065e-05
normRes=1.434851e-05
normRes=1.434638e-05
normRes=1.434424e-05
normRes=1.434211e-05
normRes=1.433997e-05
normRes=1.433784e-05
normRes=1.433571e-05
normRes=1.433357e-05
normRes=1.433144e-05
normRes=1.432931e-05
normRes=1.432718e-05
normRes=1.432505e-05
normRes=1.432291e-05
normRes=1.432078e-05
normRes=1.431865e-05
normRes=1.431652e-05
normRes=1.431439e-05
normRes=1.431226e-05
normRes=1.431013e-05
normRes=1.430800e-05
normRes=1.430587e-05
normRes=1.430374e-05
normRes=1.430162e-05
normRes=1.429949e-05
normRes=1.429736e-05
normRes=1.429523e-05
normRes=1.429310e-05
normRes=1.429098e-05
normRes=1.428885e-05
normRes=1.428672e-05
normRes=1.428460e-05
normRes=1.428247e-05
normRes=1.428035e-05
normRes=1.427822e-05
normRes=1.427610e-05
normRes=1.427397e-05
normRes=1.427185e-05
normRes=1.426972e-05
normRes=1.426760e-05
normRes=1.426548e-05
normRes=1.426335e-05
normRes=1.426123e-05
normRes=1.425911e-05
normRes=1.425699e-05
normRes=1.425486e-05
normRes=1.425274e-05
normRes=1.425062e-05
normRes=1.424850e-05
normRes=1.424638e-05
normRes=1.424426e-05
normRes=1.424214e-05
normRes=1.424002e-05
normRes=1.423790e-05
normRes=1.423578e-05
normRes=1.423366e-05
normRes=1.423154e-05
normRes=1.422942e-05
normRes=1.422731e-05
normRes=1.422519e-05
normRes=1.422307e-05
normRes=1.422095e-05
normRes=1.421884e-05
normRes=1.421672e-05
normRes=1.421460e-05
normRes=1.421249e-05
normRes=1.421037e-05
normRes=1.420826e-05
normRes=1.420614e-05
normRes=1.420403e-05
normRes=1.420191e-05
normRes=1.419980e-05
normRes=1.419768e-05
normRes=1.419557e-05
normRes=1.419346e-05
normRes=1.419134e-05
normRes=1.418923e-05
normRes=1.418712e-05
normRes=1.418501e-05
normRes=1.418290e-05
normRes=1.418078e-05
normRes=1.417867e-05
normRes=1.417656e-05
normRes=1.417445e-05
normRes=1.417234e-05
normRes=1.417023e-05
normRes=1.416812e-05
normRes=1.416601e-05
normRes=1.416390e-05
normRes=1.416179e-05
normRes=1.415968e-05
normRes=1.415758e-05
normRes=1.415547e-05
normRes=1.415336e-05
normRes=1.415125e-05
normRes=1.414915e-05
normRes=1.414704e-05
normRes=1.414493e-05
normRes=1.414283e-05
normRes=1.414072e-05
normRes=1.413862e-05
normRes=1.413651e-05
normRes=1.413440e-05
normRes=1.413230e-05
normRes=1.413020e-05
normRes=1.412809e-05
normRes=1.412599e-05
normRes=1.412388e-05
normRes=1.412178e-05
normRes=1.411968e-05
normRes=1.411758e-05
normRes=1.411547e-05
normRes=1.411337e-05
normRes=1.411127e-05
normRes=1.410917e-05
normRes=1.410707e-05
normRes=1.410497e-05
normRes=1.410286e-05
normRes=1.410076e-05
normRes=1.409866e-05
normRes=1.409656e-05
normRes=1.409447e-05
normRes=1.409237e-05
normRes=1.409027e-05
normRes=1.408817e-05
normRes=1.408607e-05
normRes=1.408397e-05
normRes=1.408188e-05
normRes=1.407978e-05
normRes=1.407768e-05
normRes=1.407558e-05
normRes=1.407349e-05
normRes=1.407139e-05
normRes=1.406930e-05
normRes=1.406720e-05
normRes=1.406510e-05
normRes=1.406301e-05
normRes=1.406091e-05
normRes=1.405882e-05
normRes=1.405673e-05
normRes=1.405463e-05
normRes=1.405254e-05
normRes=1.405045e-05
normRes=1.404835e-05
normRes=1.404626e-05
normRes=1.404417e-05
normRes=1.404208e-05
normRes=1.403998e-05
normRes=1.403789e-05
normRes=1.403580e-05
normRes=1.403371e-05
normRes=1.403162e-05
normRes=1.402953e-05
normRes=1.402744e-05
normRes=1.402535e-05
normRes=1.402326e-05
normRes=1.402117e-05
normRes=1.401908e-05
normRes=1.401699e-05
normRes=1.401491e-05
normRes=1.401282e-05
normRes=1.401073e-05
normRes=1.400864e-05
normRes=1.400656e-05
normRes=1.400447e-05
normRes=1.400238e-05
normRes=1.400030e-05
normRes=1.399821e-05
normRes=1.399612e-05
normRes=1.399404e-05
normRes=1.399195e-05
normRes=1.398987e-05
normRes=1.398778e-05
normRes=1.398570e-05
normRes=1.398362e-05
normRes=1.398153e-05
normRes=1.397945e-05
normRes=1.397737e-05
normRes=1.397528e-05
normRes=1.397320e-05
normRes=1.397112e-05
normRes=1.396904e-05
normRes=1.396696e-05
normRes=1.396488e-05
normRes=1.396279e-05
normRes=1.396071e-05
normRes=1.395863e-05
normRes=1.395655e-05
normRes=1.395447e-05
normRes=1.395239e-05
normRes=1.395031e-05
normRes=1.394824e-05
normRes=1.394616e-05
normRes=1.394408e-05
normRes=1.394200e-05
normRes=1.393992e-05
normRes=1.393785e-05
normRes=1.393577e-05
normRes=1.393369e-05
normRes=1.393162e-05
normRes=1.392954e-05
normRes=1.392746e-05
normRes=1.392539e-05
normRes=1.392331e-05
normRes=1.392124e-05
normRes=1.391916e-05
normRes=1.391709e-05
normRes=1.391501e-05
normRes=1.391294e-05
normRes=1.391087e-05
normRes=1.390879e-05
normRes=1.390672e-05
normRes=1.390465e-05
normRes=1.390257e-05
normRes=1.390050e-05
normRes=1.389843e-05
normRes=1.389636e-05
normRes=1.389429e-05
normRes=1.389222e-05
normRes=1.389015e-05
normRes=1.388808e-05
normRes=1.388601e-05
normRes=1.388394e-05
normRes=1.388187e-05
normRes=1.387980e-05
normRes=1.387773e-05
normRes=1.387566e-05
normRes=1.387359e-05
normRes=1.387152e-05
normRes=1.386945e-05
normRes=1.386739e-05
normRes=1.386532e-05
normRes=1.386325e-05
normRes=1.386119e-05
normRes=1.385912e-05
normRes=1.385705e-05
normRes=1.385499e-05
normRes=1.385292e-05
normRes=1.385086e-05
normRes=1.384879e-05
normRes=1.384673e-05
normRes=1.384466e-05
normRes=1.384260e-05
normRes=1.384054e-05
normRes=1.383847e-05
normRes=1.383641e-05
normRes=1.383435e-05
normRes=1.383228e-05
normRes=1.383022e-05
normRes=1.382816e-05
normRes=1.382610e-05
normRes=1.382404e-05
normRes=1.382198e-05
normRes=1.381991e-05
normRes=1.381785e-05
normRes=1.381579e-05
normRes=1.381373e-05
normRes=1.381167e-05
normRes=1.380962e-05
normRes=1.380756e-05
normRes=1.380550e-05
normRes=1.380344e-05
normRes=1.380138e-05
normRes=1.379932e-05
normRes=1.379727e-05
normRes=1.379521e-05
normRes=1.379315e-05
normRes=1.379109e-05
normRes=1.378904e-05
normRes=1.378698e-05
normRes=1.378493e-05
normRes=1.378287e-05
normRes=1.378081e-05
normRes=1.377876e-05
normRes=1.377670e-05
normRes=1.377465e-05
normRes=1.377260e-05
normRes=1.377054e-05
normRes=1.376849e-05
normRes=1.376644e-05
normRes=1.376438e-05
normRes=1.376233e-05
normRes=1.376028e-05
normRes=1.375822e-05
normRes=1.375617e-05
normRes=1.375412e-05
normRes=1.375207e-05
normRes=1.375002e-05
normRes=1.374797e-05
normRes=1.374592e-05
normRes=1.374387e-05
normRes=1.374182e-05
normRes=1.373977e-05
normRes=1.373772e-05
normRes=1.373567e-05
normRes=1.373362e-05
normRes=1.373157e-05
normRes=1.372953e-05
normRes=1.372748e-05
normRes=1.372543e-05
normRes=1.372338e-05
normRes=1.372134e-05
normRes=1.371929e-05
normRes=1.371724e-05
normRes=1.371520e-05
normRes=1.371315e-05
normRes=1.371111e-05
normRes=1.370906e-05
normRes=1.370702e-05
normRes=1.370497e-05
normRes=1.370293e-05
normRes=1.370088e-05
normRes=1.369884e-05
normRes=1.369679e-05
normRes=1.369475e-05
normRes=1.369271e-05
normRes=1.369067e-05
normRes=1.368862e-05
normRes=1.368658e-05
normRes=1.368454e-05
normRes=1.368250e-05
normRes=1.368046e-05
normRes=1.367842e-05
normRes=1.367638e-05
normRes=1.367434e-05
normRes=1.367230e-05
normRes=1.367026e-05
normRes=1.366822e-05
normRes=1.366618e-05
normRes=1.366414e-05
normRes=1.366210e-05
normRes=1.366006e-05
normRes=1.365802e-05
normRes=1.365599e-05
normRes=1.365395e-05
normRes=1.365191e-05
normRes=1.364987e-05
normRes=1.364784e-05
normRes=1.364580e-05
normRes=1.364377e-05
normRes=1.364173e-05
normRes=1.363969e-05
normRes=1.363766e-05
normRes=1.363562e-05
normRes=1.363359e-05
normRes=1.363156e-05
normRes=1.362952e-05
normRes=1.362749e-05
normRes=1.362545e-05
normRes=1.362342e-05
normRes=1.362139e-05
normRes=1.361936e-05
normRes=1.361732e-05
normRes=1.361529e-05
normRes=1.361326e-05
normRes=1.361123e-05
normRes=1.360920e-05
normRes=1.360717e-05
normRes=1.360514e-05
normRes=1.360311e-05
normRes=1.360108e-05
normRes=1.359905e-05
normRes=1.359702e-05
normRes=1.359499e-05
normRes=1.359296e-05
normRes=1.359093e-05
normRes=1.358890e-05
normRes=1.358687e-05
normRes=1.358485e-05
normRes=1.358282e-05
normRes=1.358079e-05
normRes=1.357876e-05
normRes=1.357674e-05
normRes=1.357471e-05
normRes=1.357269e-05
normRes=1.357066e-05
normRes=1.356863e-05
normRes=1.356661e-05
normRes=1.356458e-05
normRes=1.356256e-05
normRes=1.356054e-05
normRes=1.355851e-05
normRes=1.355649e-05
normRes=1.355446e-05
normRes=1.355244e-05
normRes=1.355042e-05
normRes=1.354840e-05
normRes=1.354637e-05
normRes=1.354435e-05
normRes=1.354233e-05
normRes=1.354031e-05
normRes=1.353829e-05
normRes=1.353627e-05
normRes=1.353425e-05
normRes=1.353223e-05
normRes=1.353021e-05
normRes=1.352819e-05
normRes=1.352617e-05
normRes=1.352415e-05
normRes=1.352213e-05
normRes=1.352011e-05
normRes=1.351809e-05
normRes=1.351607e-05
normRes=1.351406e-05
normRes=1.351204e-05
normRes=1.351002e-05
normRes=1.350800e-05
normRes=1.350599e-05
normRes=1.350397e-05
normRes=1.350196e-05
normRes=1.349994e-05
normRes=1.349792e-05
normRes=1.349591e-05
normRes=1.349389e-05
normRes=1.349188e-05
normRes=1.348987e-05
normRes=1.348785e-05
normRes=1.348584e-05
normRes=1.348382e-05
normRes=1.348181e-05
normRes=1.347980e-05
normRes=1.347779e-05
normRes=1.347577e-05
normRes=1.347376e-05
normRes=1.347175e-05
normRes=1.346974e-05
normRes=1.346773e-05
normRes=1.346572e-05
normRes=1.346371e-05
normRes=1.346169e-05
normRes=1.345968e-05
normRes=1.345768e-05
normRes=1.345567e-05
normRes=1.345366e-05
normRes=1.345165e-05
normRes=1.344964e-05
normRes=1.344763e-05
normRes=1.344562e-05
normRes=1.344361e-05
normRes=1.344161e-05
normRes=1.343960e-05
normRes=1.343759e-05
normRes=1.343559e-05
normRes=1.343358e-05
normRes=1.343157e-05
normRes=1.342957e-05
normRes=1.342756e-05
normRes=1.342556e-05
normRes=1.342355e-05
normRes=1.342155e-05
normRes=1.341954e-05
normRes=1.341754e-05
normRes=1.341554e-05
normRes=1.341353e-05
normRes=1.341153e-05
normRes=1.340953e-05
normRes=1.340752e-05
normRes=1.340552e-05
normRes=1.340352e-05
normRes=1.340152e-05
normRes=1.339952e-05
normRes=1.339751e-05
normRes=1.339551e-05
normRes=1.339351e-05
normRes=1.339151e-05
normRes=1.338951e-05
normRes=1.338751e-05
normRes=1.338551e-05
normRes=1.338351e-05
normRes=1.338151e-05
normRes=1.337952e-05
normRes=1.337752e-05
normRes=1.337552e-05
normRes=1.337352e-05
normRes=1.337152e-05
normRes=1.336953e-05
normRes=1.336753e-05
normRes=1.336553e-05
normRes=1.336354e-05
normRes=1.336154e-05
normRes=1.335954e-05
normRes=1.335755e-05
normRes=1.335555e-05
normRes=1.335356e-05
normRes=1.335156e-05
normRes=1.334957e-05
normRes=1.334757e-05
normRes=1.334558e-05
normRes=1.334359e-05
normRes=1.334159e-05
normRes=1.333960e-05
normRes=1.333761e-05
normRes=1.333561e-05
normRes=1.333362e-05
normRes=1.333163e-05
normRes=1.332964e-05
normRes=1.332765e-05
normRes=1.332566e-05
normRes=1.332367e-05
normRes=1.332168e-05
normRes=1.331969e-05
normRes=1.331770e-05
normRes=1.331571e-05
normRes=1.331372e-05
normRes=1.331173e-05
normRes=1.330974e-05
normRes=1.330775e-05
normRes=1.330576e-05
normRes=1.330377e-05
normRes=1.330179e-05
normRes=1.329980e-05
normRes=1.329781e-05
normRes=1.329582e-05
normRes=1.329384e-05
normRes=1.329185e-05
normRes=1.328986e-05
normRes=1.328788e-05
normRes=1.328589e-05
normRes=1.328391e-05
normRes=1.328192e-05
normRes=1.327994e-05
normRes=1.327795e-05
normRes=1.327597e-05
normRes=1.327399e-05
normRes=1.327200e-05
normRes=1.327002e-05
normRes=1.326804e-05
normRes=1.326605e-05
normRes=1.326407e-05
normRes=1.326209e-05
normRes=1.326011e-05
normRes=1.325813e-05
normRes=1.325614e-05
normRes=1.325416e-05
normRes=1.325218e-05
normRes=1.325020e-05
normRes=1.324822e-05
normRes=1.324624e-05
normRes=1.324426e-05
normRes=1.324228e-05
normRes=1.324030e-05
normRes=1.323833e-05
normRes=1.323635e-05
normRes=1.323437e-05
normRes=1.323239e-05
normRes=1.323041e-05
normRes=1.322844e-05
normRes=1.322646e-05
normRes=1.322448e-05
normRes=1.322251e-05
normRes=1.322053e-05
normRes=1.321855e-05
normRes=1.321658e-05
normRes=1.321460e-05
normRes=1.321263e-05
normRes=1.321065e-05
normRes=1.320868e-05
normRes=1.320670e-05
normRes=1.320473e-05
normRes=1.320276e-05
normRes=1.320078e-05
normRes=1.319881e-05
normRes=1.319684e-05
normRes=1.319486e-05
normRes=1.319289e-05
normRes=1.319092e-05
normRes=1.318895e-05
normRes=1.318698e-05
normRes=1.318501e-05
normRes=1.318303e-05
normRes=1.318106e-05
normRes=1.317909e-05
normRes=1.317712e-05
normRes=1.317515e-05
normRes=1.317318e-05
normRes=1.317121e-05
normRes=1.316925e-05
normRes=1.316728e-05
normRes=1.316531e-05
normRes=1.316334e-05
normRes=1.316137e-05
normRes=1.315940e-05
normRes=1.315744e-05
normRes=1.315547e-05
normRes=1.315350e-05
normRes=1.315154e-05
normRes=1.314957e-05
normRes=1.314761e-05
normRes=1.314564e-05
normRes=1.314367e-05
normRes=1.314171e-05
normRes=1.313974e-05
normRes=1.313778e-05
normRes=1.313582e-05
normRes=1.313385e-05
normRes=1.313189e-05
normRes=1.312992e-05
normRes=1.312796e-05
normRes=1.312600e-05
normRes=1.312404e-05
normRes=1.312207e-05
normRes=1.312011e-05
normRes=1.311815e-05
normRes=1.311619e-05
normRes=1.311423e-05
normRes=1.311227e-05
normRes=1.311031e-05
normRes=1.310835e-05
normRes=1.310638e-05
normRes=1.310443e-05
normRes=1.310247e-05
normRes=1.310051e-05
normRes=1.309855e-05
normRes=1.309659e-05
normRes=1.309463e-05
normRes=1.309267e-05
normRes=1.309071e-05
normRes=1.308876e-05
normRes=1.308680e-05
normRes=1.308484e-05
normRes=1.308289e-05
normRes=1.308093e-05
normRes=1.307897e-05
normRes=1.307702e-05
normRes=1.307506e-05
normRes=1.307311e-05
normRes=1.307115e-05
normRes=1.306920e-05
normRes=1.306724e-05
normRes=1.306529e-05
normRes=1.306333e-05
normRes=1.306138e-05
normRes=1.305943e-05
normRes=1.305747e-05
normRes=1.305552e-05
normRes=1.305357e-05
normRes=1.305162e-05
normRes=1.304966e-05
normRes=1.304771e-05
normRes=1.304576e-05
normRes=1.304381e-05
normRes=1.304186e-05
normRes=1.303991e-05
normRes=1.303796e-05
normRes=1.303601e-05
normRes=1.303406e-05
normRes=1.303211e-05
normRes=1.303016e-05
normRes=1.302821e-05
normRes=1.302626e-05
normRes=1.302431e-05
normRes=1.302236e-05
normRes=1.302042e-05
normRes=1.301847e-05
normRes=1.301652e-05
normRes=1.301457e-05
normRes=1.301263e-05
normRes=1.301068e-05
normRes=1.300873e-05
normRes=1.300679e-05
normRes=1.300484e-05
normRes=1.300290e-05
normRes=1.300095e-05
normRes=1.299901e-05
normRes=1.299706e-05
normRes=1.299512e-05
normRes=1.299317e-05
normRes=1.299123e-05
normRes=1.298929e-05
normRes=1.298734e-05
normRes=1.298540e-05
normRes=1.298346e-05
normRes=1.298152e-05
normRes=1.297957e-05
normRes=1.297763e-05
normRes=1.297569e-05
normRes=1.297375e-05
normRes=1.297181e-05
normRes=1.296987e-05
normRes=1.296793e-05
normRes=1.296599e-05
normRes=1.296405e-05
normRes=1.296211e-05
normRes=1.296017e-05
normRes=1.295823e-05
normRes=1.295629e-05
normRes=1.295435e-05
normRes=1.295241e-05
normRes=1.295047e-05
normRes=1.294854e-05
normRes=1.294660e-05
normRes=1.294466e-05
normRes=1.294273e-05
normRes=1.294079e-05
normRes=1.293885e-05
normRes=1.293692e-05
normRes=1.293498e-05
normRes=1.293305e-05
normRes=1.293111e-05
normRes=1.292917e-05
normRes=1.292724e-05
normRes=1.292531e-05
normRes=1.292337e-05
normRes=1.292144e-05
normRes=1.291950e-05
normRes=1.291757e-05
normRes=1.291564e-05
normRes=1.291370e-05
normRes=1.291177e-05
normRes=1.290984e-05
normRes=1.290791e-05
normRes=1.290598e-05
normRes=1.290405e-05
normRes=1.290211e-05
normRes=1.290018e-05
normRes=1.289825e-05
normRes=1.289632e-05
normRes=1.289439e-05
normRes=1.289246e-05
normRes=1.289053e-05
normRes=1.288860e-05
normRes=1.288667e-05
normRes=1.288475e-05
normRes=1.288282e-05
normRes=1.288089e-05
normRes=1.287896e-05
normRes=1.287703e-05
normRes=1.287511e-05
normRes=1.287318e-05
normRes=1.287125e-05
normRes=1.286933e-05
normRes=1.286740e-05
normRes=1.286547e-05
normRes=1.286355e-05
normRes=1.286162e-05
normRes=1.285970e-05
normRes=1.285777e-05
normRes=1.285585e-05
normRes=1.285392e-05
normRes=1.285200e-05
normRes=1.285008e-05
normRes=1.284815e-05
normRes=1.284623e-05
normRes=1.284431e-05
normRes=1.284238e-05
normRes=1.284046e-05
normRes=1.283854e-05
normRes=1.283662e-05
normRes=1.283470e-05
normRes=1.283278e-05
normRes=1.283085e-05
normRes=1.282893e-05
normRes=1.282701e-05
normRes=1.282509e-05
normRes=1.282317e-05
normRes=1.282125e-05
normRes=1.281933e-05
normRes=1.281742e-05
normRes=1.281550e-05
normRes=1.281358e-05
normRes=1.281166e-05
normRes=1.280974e-05
normRes=1.280782e-05
normRes=1.280591e-05
normRes=1.280399e-05
normRes=1.280207e-05
normRes=1.280016e-05
normRes=1.279824e-05
normRes=1.279632e-05
normRes=1.279441e-05
normRes=1.279249e-05
normRes=1.279058e-05
normRes=1.278866e-05
normRes=1.278675e-05
normRes=1.278483e-05
normRes=1.278292e-05
normRes=1.278100e-05
normRes=1.277909e-05
normRes=1.277718e-05
normRes=1.277526e-05
normRes=1.277335e-05
normRes=1.277144e-05
normRes=1.276953e-05
normRes=1.276761e-05
normRes=1.276570e-05
normRes=1.276379e-05
normRes=1.276188e-05
normRes=1.275997e-05
normRes=1.275806e-05
normRes=1.275615e-05
normRes=1.275424e-05
normRes=1.275233e-05
normRes=1.275042e-05
normRes=1.274851e-05
normRes=1.274660e-05
normRes=1.274469e-05
normRes=1.274278e-05
normRes=1.274087e-05
normRes=1.273897e-05
normRes=1.273706e-05
normRes=1.273515e-05
normRes=1.273324e-05
normRes=1.273134e-05
normRes=1.272943e-05
normRes=1.272752e-05
normRes=1.272562e-05
normRes=1.272371e-05
normRes=1.272181e-05
normRes=1.271990e-05
normRes=1.271800e-05
normRes=1.271609e-05
normRes=1.271419e-05
normRes=1.271228e-05
normRes=1.271038e-05
normRes=1.270848e-05
normRes=1.270657e-05
normRes=1.270467e-05
normRes=1.270277e-05
normRes=1.270086e-05
normRes=1.269896e-05
normRes=1.269706e-05
normRes=1.269516e-05
normRes=1.269326e-05
normRes=1.269135e-05
normRes=1.268945e-05
normRes=1.268755e-05
normRes=1.268565e-05
normRes=1.268375e-05
normRes=1.268185e-05
normRes=1.267995e-05
normRes=1.267805e-05
normRes=1.267615e-05
normRes=1.267426e-05
normRes=1.267236e-05
normRes=1.267046e-05
normRes=1.266856e-05
normRes=1.266666e-05
normRes=1.266477e-05
normRes=1.266287e-05
normRes=1.266097e-05
normRes=1.265908e-05
normRes=1.265718e-05
normRes=1.265528e-05
normRes=1.265339e-05
normRes=1.265149e-05
normRes=1.264960e-05
normRes=1.264770e-05
normRes=1.264581e-05
normRes=1.264391e-05
normRes=1.264202e-05
normRes=1.264012e-05
normRes=1.263823e-05
normRes=1.263634e-05
normRes=1.263444e-05
normRes=1.263255e-05
normRes=1.263066e-05
normRes=1.262877e-05
normRes=1.262687e-05
normRes=1.262498e-05
normRes=1.262309e-05
normRes=1.262120e-05
normRes=1.261931e-05
normRes=1.261742e-05
normRes=1.261553e-05
normRes=1.261364e-05
normRes=1.261175e-05
normRes=1.260986e-05
normRes=1.260797e-05
normRes=1.260608e-05
normRes=1.260419e-05
normRes=1.260230e-05
normRes=1.260041e-05
normRes=1.259853e-05
normRes=1.259664e-05
normRes=1.259475e-05
normRes=1.259286e-05
normRes=1.259098e-05
normRes=1.258909e-05
normRes=1.258720e-05
normRes=1.258532e-05
normRes=1.258343e-05
normRes=1.258155e-05
normRes=1.257966e-05
normRes=1.257778e-05
normRes=1.257589e-05
normRes=1.257401e-05
normRes=1.257212e-05
normRes=1.257024e-05
normRes=1.256835e-05
normRes=1.256647e-05
normRes=1.256459e-05
normRes=1.256270e-05
normRes=1.256082e-05
normRes=1.255894e-05
normRes=1.255706e-05
normRes=1.255518e-05
normRes=1.255329e-05
normRes=1.255141e-05
normRes=1.254953e-05
normRes=1.254765e-05
normRes=1.254577e-05
normRes=1.254389e-05
normRes=1.254201e-05
normRes=1.254013e-05
normRes=1.253825e-05
normRes=1.253637e-05
normRes=1.253449e-05
normRes=1.253261e-05
normRes=1.253074e-05
normRes=1.252886e-05
normRes=1.252698e-05
normRes=1.252510e-05
normRes=1.252323e-05
normRes=1.252135e-05
normRes=1.251947e-05
normRes=1.251760e-05
normRes=1.251572e-05
normRes=1.251384e-05
normRes=1.251197e-05
normRes=1.251009e-05
normRes=1.250822e-05
normRes=1.250634e-05
normRes=1.250447e-05
normRes=1.250259e-05
normRes=1.250072e-05
normRes=1.249884e-05
normRes=1.249697e-05
normRes=1.249510e-05
normRes=1.249323e-05
normRes=1.249135e-05
normRes=1.248948e-05
normRes=1.248761e-05
normRes=1.248574e-05
normRes=1.248386e-05
normRes=1.248199e-05
normRes=1.248012e-05
normRes=1.247825e-05
normRes=1.247638e-05
normRes=1.247451e-05
normRes=1.247264e-05
normRes=1.247077e-05
normRes=1.246890e-05
normRes=1.246703e-05
normRes=1.246516e-05
normRes=1.246329e-05
normRes=1.246142e-05
normRes=1.245956e-05
normRes=1.245769e-05
normRes=1.245582e-05
normRes=1.245395e-05
normRes=1.245209e-05
normRes=1.245022e-05
normRes=1.244835e-05
normRes=1.244649e-05
normRes=1.244462e-05
normRes=1.244275e-05
normRes=1.244089e-05
normRes=1.243902e-05
normRes=1.243716e-05
normRes=1.243529e-05
normRes=1.243343e-05
normRes=1.243156e-05
normRes=1.242970e-05
normRes=1.242784e-05
normRes=1.242597e-05
normRes=1.242411e-05
normRes=1.242225e-05
normRes=1.242038e-05
normRes=1.241852e-05
normRes=1.241666e-05
normRes=1.241480e-05
normRes=1.241294e-05
normRes=1.241108e-05
normRes=1.240921e-05
normRes=1.240735e-05
normRes=1.240549e-05
normRes=1.240363e-05
normRes=1.240177e-05
normRes=1.239991e-05
normRes=1.239805e-05
normRes=1.239619e-05
normRes=1.239434e-05
normRes=1.239248e-05
normRes=1.239062e-05
normRes=1.238876e-05
normRes=1.238690e-05
normRes=1.238504e-05
normRes=1.238319e-05
normRes=1.238133e-05
normRes=1.237947e-05
normRes=1.237762e-05
normRes=1.237576e-05
normRes=1.237390e-05
normRes=1.237205e-05
normRes=1.237019e-05
normRes=1.236834e-05
normRes=1.236648e-05
normRes=1.236463e-05
normRes=1.236277e-05
normRes=1.236092e-05
normRes=1.235907e-05
normRes=1.235721e-05
normRes=1.235536e-05
normRes=1.235351e-05
normRes=1.235165e-05
normRes=1.234980e-05
normRes=1.234795e-05
normRes=1.234610e-05
normRes=1.234424e-05
normRes=1.234239e-05
normRes=1.234054e-05
normRes=1.233869e-05
normRes=1.233684e-05
normRes=1.233499e-05
normRes=1.233314e-05
normRes=1.233129e-05
normRes=1.232944e-05
normRes=1.232759e-05
normRes=1.232574e-05
normRes=1.232389e-05
normRes=1.232204e-05
normRes=1.232019e-05
normRes=1.231835e-05
normRes=1.231650e-05
normRes=1.231465e-05
normRes=1.231280e-05
normRes=1.231096e-05
normRes=1.230911e-05
normRes=1.230726e-05
normRes=1.230542e-05
normRes=1.230357e-05
normRes=1.230173e-05
normRes=1.229988e-05
normRes=1.229803e-05
normRes=1.229619e-05
normRes=1.229435e-05
normRes=1.229250e-05
normRes=1.229066e-05
normRes=1.228881e-05
normRes=1.228697e-05
normRes=1.228513e-05
normRes=1.228328e-05
normRes=1.228144e-05
normRes=1.227960e-05
normRes=1.227776e-05
normRes=1.227591e-05
normRes=1.227407e-05
normRes=1.227223e-05
normRes=1.227039e-05
normRes=1.226855e-05
normRes=1.226671e-05
normRes=1.226487e-05
normRes=1.226303e-05
normRes=1.226119e-05
normRes=1.225935e-05
normRes=1.225751e-05
normRes=1.225567e-05
normRes=1.225383e-05
normRes=1.225199e-05
normRes=1.225015e-05
normRes=1.224831e-05
normRes=1.224648e-05
normRes=1.224464e-05
normRes=1.224280e-05
normRes=1.224096e-05
normRes=1.223913e-05
normRes=1.223729e-05
normRes=1.223545e-05
normRes=1.223362e-05
normRes=1.223178e-05
normRes=1.222995e-05
normRes=1.222811e-05
normRes=1.222628e-05
normRes=1.222444e-05
normRes=1.222261e-05
normRes=1.222077e-05
normRes=1.221894e-05
normRes=1.221711e-05
normRes=1.221527e-05
normRes=1.221344e-05
normRes=1.221161e-05
normRes=1.220977e-05
normRes=1.220794e-05
normRes=1.220611e-05
normRes=1.220428e-05
normRes=1.220245e-05
normRes=1.220061e-05
normRes=1.219878e-05
normRes=1.219695e-05
normRes=1.219512e-05
normRes=1.219329e-05
normRes=1.219146e-05
normRes=1.218963e-05
normRes=1.218780e-05
normRes=1.218597e-05
normRes=1.218414e-05
normRes=1.218232e-05
normRes=1.218049e-05
normRes=1.217866e-05
normRes=1.217683e-05
normRes=1.217500e-05
normRes=1.217318e-05
normRes=1.217135e-05
normRes=1.216952e-05
normRes=1.216770e-05
normRes=1.216587e-05
normRes=1.216404e-05
normRes=1.216222e-05
normRes=1.216039e-05
normRes=1.215857e-05
normRes=1.215674e-05
normRes=1.215492e-05
normRes=1.215309e-05
normRes=1.215127e-05
normRes=1.214944e-05
normRes=1.214762e-05
normRes=1.214580e-05
normRes=1.214397e-05
normRes=1.214215e-05
normRes=1.214033e-05
normRes=1.213851e-05
normRes=1.213668e-05
normRes=1.213486e-05
normRes=1.213304e-05
normRes=1.213122e-05
normRes=1.212940e-05
normRes=1.212758e-05
normRes=1.212576e-05
normRes=1.212393e-05
normRes=1.212211e-05
normRes=1.212029e-05
normRes=1.211848e-05
normRes=1.211666e-05
normRes=1.211484e-05
normRes=1.211302e-05
normRes=1.211120e-05
normRes=1.210938e-05
normRes=1.210756e-05
normRes=1.210575e-05
normRes=1.210393e-05
normRes=1.210211e-05
normRes=1.210029e-05
normRes=1.209848e-05
normRes=1.209666e-05
normRes=1.209484e-05
normRes=1.209303e-05
normRes=1.209121e-05
normRes=1.208940e-05
normRes=1.208758e-05
normRes=1.208577e-05
normRes=1.208395e-05
normRes=1.208214e-05
normRes=1.208032e-05
normRes=1.207851e-05
normRes=1.207670e-05
normRes=1.207488e-05
normRes=1.207307e-05
normRes=1.207126e-05
normRes=1.206944e-05
normRes=1.206763e-05
normRes=1.206582e-05
normRes=1.206401e-05
normRes=1.206220e-05
normRes=1.206039e-05
normRes=1.205857e-05
normRes=1.205676e-05
normRes=1.205495e-05
normRes=1.205314e-05
normRes=1.205133e-05
normRes=1.204952e-05
normRes=1.204771e-05
normRes=1.204590e-05
normRes=1.204410e-05
normRes=1.204229e-05
normRes=1.204048e-05
normRes=1.203867e-05
normRes=1.203686e-05
normRes=1.203505e-05
normRes=1.203325e-05
normRes=1.203144e-05
normRes=1.202963e-05
normRes=1.202783e-05
normRes=1.202602e-05
normRes=1.202421e-05
normRes=1.202241e-05
normRes=1.202060e-05
normRes=1.201880e-05
normRes=1.201699e-05
normRes=1.201519e-05
normRes=1.201338e-05
normRes=1.201158e-05
normRes=1.200977e-05
normRes=1.200797e-05
normRes=1.200617e-05
normRes=1.200436e-05
normRes=1.200256e-05
normRes=1.200076e-05
normRes=1.199896e-05
normRes=1.199715e-05
normRes=1.199535e-05
normRes=1.199355e-05
normRes=1.199175e-05
normRes=1.198995e-05
normRes=1.198815e-05
normRes=1.198635e-05
normRes=1.198454e-05
normRes=1.198274e-05
normRes=1.198094e-05
normRes=1.197914e-05
normRes=1.197735e-05
normRes=1.197555e-05
normRes=1.197375e-05
normRes=1.197195e-05
normRes=1.197015e-05
normRes=1.196835e-05
normRes=1.196655e-05
normRes=1.196476e-05
normRes=1.196296e-05
normRes=1.196116e-05
normRes=1.195937e-05
normRes=1.195757e-05
normRes=1.195577e-05
normRes=1.195398e-05
normRes=1.195218e-05
normRes=1.195039e-05
normRes=1.194859e-05
normRes=1.194679e-05
normRes=1.194500e-05
normRes=1.194321e-05
normRes=1.194141e-05
normRes=1.193962e-05
normRes=1.193782e-05
normRes=1.193603e-05
normRes=1.193424e-05
normRes=1.193244e-05
normRes=1.193065e-05
normRes=1.192886e-05
normRes=1.192707e-05
normRes=1.192527e-05
normRes=1.192348e-05
normRes=1.192169e-05
normRes=1.191990e-05
normRes=1.191811e-05
normRes=1.191632e-05
normRes=1.191453e-05
normRes=1.191274e-05
normRes=1.191095e-05
normRes=1.190916e-05
normRes=1.190737e-05
normRes=1.190558e-05
normRes=1.190379e-05
normRes=1.190200e-05
normRes=1.190021e-05
normRes=1.189843e-05
normRes=1.189664e-05
normRes=1.189485e-05
normRes=1.189306e-05
normRes=1.189128e-05
normRes=1.188949e-05
normRes=1.188770e-05
normRes=1.188592e-05
normRes=1.188413e-05
normRes=1.188234e-05
normRes=1.188056e-05
normRes=1.187877e-05
normRes=1.187699e-05
normRes=1.187520e-05
normRes=1.187342e-05
normRes=1.187163e-05
normRes=1.186985e-05
normRes=1.186807e-05
normRes=1.186628e-05
normRes=1.186450e-05
normRes=1.186272e-05
normRes=1.186093e-05
normRes=1.185915e-05
normRes=1.185737e-05
normRes=1.185559e-05
normRes=1.185381e-05
normRes=1.185202e-05
normRes=1.185024e-05
normRes=1.184846e-05
normRes=1.184668e-05
normRes=1.184490e-05
normRes=1.184312e-05
normRes=1.184134e-05
normRes=1.183956e-05
normRes=1.183778e-05
normRes=1.183600e-05
normRes=1.183422e-05
normRes=1.183244e-05
normRes=1.183067e-05
normRes=1.182889e-05
normRes=1.182711e-05
normRes=1.182533e-05
normRes=1.182355e-05
normRes=1.182178e-05
normRes=1.182000e-05
normRes=1.181822e-05
normRes=1.181645e-05
normRes=1.181467e-05
normRes=1.181290e-05
normRes=1.181112e-05
normRes=1.180934e-05
normRes=1.180757e-05
normRes=1.180579e-05
normRes=1.180402e-05
normRes=1.180225e-05
normRes=1.180047e-05
normRes=1.179870e-05
normRes=1.179692e-05
normRes=1.179515e-05
normRes=1.179338e-05
normRes=1.179160e-05
normRes=1.178983e-05
normRes=1.178806e-05
normRes=1.178629e-05
normRes=1.178452e-05
normRes=1.178274e-05
normRes=1.178097e-05
normRes=1.177920e-05
normRes=1.177743e-05
normRes=1.177566e-05
normRes=1.177389e-05
normRes=1.177212e-05
normRes=1.177035e-05
normRes=1.176858e-05
normRes=1.176681e-05
normRes=1.176504e-05
normRes=1.176327e-05
normRes=1.176150e-05
normRes=1.175974e-05
normRes=1.175797e-05
normRes=1.175620e-05
normRes=1.175443e-05
normRes=1.175267e-05
normRes=1.175090e-05
normRes=1.174913e-05
normRes=1.174737e-05
normRes=1.174560e-05
normRes=1.174383e-05
normRes=1.174207e-05
normRes=1.174030e-05
normRes=1.173854e-05
normRes=1.173677e-05
normRes=1.173501e-05
normRes=1.173324e-05
normRes=1.173148e-05
normRes=1.172971e-05
normRes=1.172795e-05
normRes=1.172619e-05
normRes=1.172442e-05
normRes=1.172266e-05
normRes=1.172090e-05
normRes=1.171914e-05
normRes=1.171737e-05
normRes=1.171561e-05
normRes=1.171385e-05
normRes=1.171209e-05
normRes=1.171033e-05
normRes=1.170857e-05
normRes=1.170681e-05
normRes=1.170505e-05
normRes=1.170329e-05
normRes=1.170153e-05
normRes=1.169977e-05
normRes=1.169801e-05
normRes=1.169625e-05
normRes=1.169449e-05
normRes=1.169273e-05
normRes=1.169097e-05
normRes=1.168921e-05
normRes=1.168745e-05
normRes=1.168570e-05
normRes=1.168394e-05
normRes=1.168218e-05
normRes=1.168043e-05
normRes=1.167867e-05
normRes=1.167691e-05
normRes=1.167516e-05
normRes=1.167340e-05
normRes=1.167164e-05
normRes=1.166989e-05
normRes=1.166813e-05
normRes=1.166638e-05
normRes=1.166462e-05
normRes=1.166287e-05
normRes=1.166112e-05
normRes=1.165936e-05
normRes=1.165761e-05
normRes=1.165586e-05
normRes=1.165410e-05
normRes=1.165235e-05
normRes=1.165060e-05
normRes=1.164884e-05
normRes=1.164709e-05
normRes=1.164534e-05
normRes=1.164359e-05
normRes=1.164184e-05
normRes=1.164009e-05
normRes=1.163834e-05
normRes=1.163658e-05
normRes=1.163483e-05
normRes=1.163308e-05
normRes=1.163133e-05
normRes=1.162958e-05
normRes=1.162784e-05
normRes=1.162609e-05
normRes=1.162434e-05
normRes=1.162259e-05
normRes=1.162084e-05
normRes=1.161909e-05
normRes=1.161734e-05
normRes=1.161560e-05
normRes=1.161385e-05
normRes=1.161210e-05
normRes=1.161036e-05
normRes=1.160861e-05
normRes=1.160686e-05
normRes=1.160512e-05
normRes=1.160337e-05
normRes=1.160162e-05
normRes=1.159988e-05
normRes=1.159813e-05
normRes=1.159639e-05
normRes=1.159464e-05
normRes=1.159290e-05
normRes=1.159116e-05
normRes=1.158941e-05
normRes=1.158767e-05
normRes=1.158593e-05
normRes=1.158418e-05
normRes=1.158244e-05
normRes=1.158070e-05
normRes=1.157895e-05
normRes=1.157721e-05
normRes=1.157547e-05
normRes=1.157373e-05
normRes=1.157199e-05
normRes=1.157025e-05
normRes=1.156851e-05
normRes=1.156677e-05
normRes=1.156502e-05
normRes=1.156328e-05
normRes=1.156154e-05
normRes=1.155981e-05
normRes=1.155807e-05
normRes=1.155633e-05
normRes=1.155459e-05
normRes=1.155285e-05
normRes=1.155111e-05
normRes=1.154937e-05
normRes=1.154763e-05
normRes=1.154590e-05
normRes=1.154416e-05
normRes=1.154242e-05
normRes=1.154069e-05
normRes=1.153895e-05
normRes=1.153721e-05
normRes=1.153548e-05
normRes=1.153374e-05
normRes=1.153201e-05
normRes=1.153027e-05
normRes=1.152853e-05
normRes=1.152680e-05
normRes=1.152507e-05
normRes=1.152333e-05
normRes=1.152160e-05
normRes=1.151986e-05
normRes=1.151813e-05
normRes=1.151640e-05
normRes=1.151466e-05
normRes=1.151293e-05
normRes=1.151120e-05
normRes=1.150946e-05
normRes=1.150773e-05
normRes=1.150600e-05
normRes=1.150427e-05
normRes=1.150254e-05
normRes=1.150081e-05
normRes=1.149908e-05
normRes=1.149735e-05
normRes=1.149561e-05
normRes=1.149388e-05
normRes=1.149215e-05
normRes=1.149043e-05
normRes=1.148870e-05
normRes=1.148697e-05
normRes=1.148524e-05
normRes=1.148351e-05
normRes=1.148178e-05
normRes=1.148005e-05
normRes=1.147832e-05
normRes=1.147660e-05
normRes=1.147487e-05
normRes=1.147314e-05
normRes=1.147142e-05
normRes=1.146969e-05
normRes=1.146796e-05
normRes=1.146624e-05
normRes=1.146451e-05
normRes=1.146278e-05
normRes=1.146106e-05
normRes=1.145933e-05
normRes=1.145761e-05
normRes=1.145588e-05
normRes=1.145416e-05
normRes=1.145244e-05
normRes=1.145071e-05
normRes=1.144899e-05
normRes=1.144726e-05
normRes=1.144554e-05
normRes=1.144382e-05
normRes=1.144210e-05
normRes=1.144037e-05
normRes=1.143865e-05
normRes=1.143693e-05
normRes=1.143521e-05
normRes=1.143349e-05
normRes=1.143176e-05
normRes=1.143004e-05
normRes=1.142832e-05
normRes=1.142660e-05
normRes=1.142488e-05
normRes=1.142316e-05
normRes=1.142144e-05
normRes=1.141972e-05
normRes=1.141800e-05
normRes=1.141628e-05
normRes=1.141457e-05
normRes=1.141285e-05
normRes=1.141113e-05
normRes=1.140941e-05
normRes=1.140769e-05
normRes=1.140598e-05
normRes=1.140426e-05
normRes=1.140254e-05
normRes=1.140082e-05
normRes=1.139911e-05
normRes=1.139739e-05
normRes=1.139568e-05
normRes=1.139396e-05
normRes=1.139224e-05
normRes=1.139053e-05
normRes=1.138881e-05
normRes=1.138710e-05
normRes=1.138538e-05
normRes=1.138367e-05
normRes=1.138196e-05
normRes=1.138024e-05
normRes=1.137853e-05
normRes=1.137682e-05
normRes=1.137510e-05
normRes=1.137339e-05
normRes=1.137168e-05
normRes=1.136996e-05
normRes=1.136825e-05
normRes=1.136654e-05
normRes=1.136483e-05
normRes=1.136312e-05
normRes=1.136141e-05
normRes=1.135970e-05
normRes=1.135798e-05
normRes=1.135627e-05
normRes=1.135456e-05
normRes=1.135285e-05
normRes=1.135114e-05
normRes=1.134944e-05
normRes=1.134773e-05
normRes=1.134602e-05
normRes=1.134431e-05
normRes=1.134260e-05
normRes=1.134089e-05
normRes=1.133918e-05
normRes=1.133748e-05
normRes=1.133577e-05
normRes=1.133406e-05
normRes=1.133235e-05
normRes=1.133065e-05
normRes=1.132894e-05
normRes=1.132724e-05
normRes=1.132553e-05
normRes=1.132382e-05
normRes=1.132212e-05
normRes=1.132041e-05
normRes=1.131871e-05
normRes=1.131700e-05
normRes=1.131530e-05
normRes=1.131359e-05
normRes=1.131189e-05
normRes=1.131019e-05
normRes=1.130848e-05
normRes=1.130678e-05
normRes=1.130508e-05
normRes=1.130337e-05
normRes=1.130167e-05
normRes=1.129997e-05
normRes=1.129827e-05
normRes=1.129657e-05
normRes=1.129486e-05
normRes=1.129316e-05
normRes=1.129146e-05
normRes=1.128976e-05
normRes=1.128806e-05
normRes=1.128636e-05
normRes=1.128466e-05
normRes=1.128296e-05
normRes=1.128126e-05
normRes=1.127956e-05
normRes=1.127786e-05
normRes=1.127616e-05
normRes=1.127446e-05
normRes=1.127277e-05
normRes=1.127107e-05
normRes=1.126937e-05
normRes=1.126767e-05
normRes=1.126598e-05
normRes=1.126428e-05
normRes=1.126258e-05
normRes=1.126088e-05
normRes=1.125919e-05
normRes=1.125749e-05
normRes=1.125580e-05
normRes=1.125410e-05
normRes=1.125240e-05
normRes=1.125071e-05
normRes=1.124901e-05
normRes=1.124732e-05
normRes=1.124563e-05
normRes=1.124393e-05
normRes=1.124224e-05
normRes=1.124054e-05
normRes=1.123885e-05
normRes=1.123716e-05
normRes=1.123546e-05
normRes=1.123377e-05
normRes=1.123208e-05
normRes=1.123039e-05
normRes=1.122869e-05
normRes=1.122700e-05
normRes=1.122531e-05
normRes=1.122362e-05
normRes=1.122193e-05
normRes=1.122024e-05
normRes=1.121855e-05
normRes=1.121686e-05
normRes=1.121517e-05
normRes=1.121348e-05
normRes=1.121179e-05
normRes=1.121010e-05
normRes=1.120841e-05
normRes=1.120672e-05
normRes=1.120503e-05
normRes=1.120334e-05
normRes=1.120165e-05
normRes=1.119997e-05
normRes=1.119828e-05
normRes=1.119659e-05
normRes=1.119490e-05
normRes=1.119322e-05
normRes=1.119153e-05
normRes=1.118984e-05
normRes=1.118816e-05
normRes=1.118647e-05
normRes=1.118479e-05
normRes=1.118310e-05
normRes=1.118142e-05
normRes=1.117973e-05
normRes=1.117805e-05
normRes=1.117636e-05
normRes=1.117468e-05
normRes=1.117299e-05
normRes=1.117131e-05
normRes=1.116963e-05
normRes=1.116794e-05
normRes=1.116626e-05
normRes=1.116458e-05
normRes=1.116289e-05
normRes=1.116121e-05
normRes=1.115953e-05
normRes=1.115785e-05
normRes=1.115617e-05
normRes=1.115449e-05
normRes=1.115280e-05
normRes=1.115112e-05
normRes=1.114944e-05
normRes=1.114776e-05
normRes=1.114608e-05
normRes=1.114440e-05
normRes=1.114272e-05
normRes=1.114104e-05
normRes=1.113936e-05
normRes=1.113768e-05
normRes=1.113601e-05
normRes=1.113433e-05
normRes=1.113265e-05
normRes=1.113097e-05
normRes=1.112929e-05
normRes=1.112762e-05
normRes=1.112594e-05
normRes=1.112426e-05
normRes=1.112259e-05
normRes=1.112091e-05
normRes=1.111923e-05
normRes=1.111756e-05
normRes=1.111588e-05
normRes=1.111421e-05
normRes=1.111253e-05
normRes=1.111085e-05
normRes=1.110918e-05
normRes=1.110751e-05
normRes=1.110583e-05
normRes=1.110416e-05
normRes=1.110248e-05
normRes=1.110081e-05
normRes=1.109914e-05
normRes=1.109746e-05
normRes=1.109579e-05
normRes=1.109412e-05
normRes=1.109244e-05
normRes=1.109077e-05
normRes=1.108910e-05
normRes=1.108743e-05
normRes=1.108576e-05
normRes=1.108409e-05
normRes=1.108242e-05
normRes=1.108074e-05
normRes=1.107907e-05
normRes=1.107740e-05
normRes=1.107573e-05
normRes=1.107406e-05
normRes=1.107239e-05
normRes=1.107073e-05
normRes=1.106906e-05
normRes=1.106739e-05
normRes=1.106572e-05
normRes=1.106405e-05
normRes=1.106238e-05
normRes=1.106071e-05
normRes=1.105905e-05
normRes=1.105738e-05
normRes=1.105571e-05
normRes=1.105405e-05
normRes=1.105238e-05
normRes=1.105071e-05
normRes=1.104905e-05
normRes=1.104738e-05
normRes=1.104571e-05
normRes=1.104405e-05
normRes=1.104238e-05
normRes=1.104072e-05
normRes=1.103905e-05
normRes=1.103739e-05
normRes=1.103573e-05
normRes=1.103406e-05
normRes=1.103240e-05
normRes=1.103073e-05
normRes=1.102907e-05
normRes=1.102741e-05
normRes=1.102575e-05
normRes=1.102408e-05
normRes=1.102242e-05
normRes=1.102076e-05
normRes=1.101910e-05
normRes=1.101743e-05
normRes=1.101577e-05
normRes=1.101411e-05
normRes=1.101245e-05
normRes=1.101079e-05
normRes=1.100913e-05
normRes=1.100747e-05
normRes=1.100581e-05
normRes=1.100415e-05
normRes=1.100249e-05
normRes=1.100083e-05
normRes=1.099917e-05
normRes=1.099751e-05
normRes=1.099586e-05
normRes=1.099420e-05
normRes=1.099254e-05
normRes=1.099088e-05
normRes=1.098922e-05
normRes=1.098757e-05
normRes=1.098591e-05
normRes=1.098425e-05
normRes=1.098260e-05
normRes=1.098094e-05
normRes=1.097928e-05
normRes=1.097763e-05
normRes=1.097597e-05
normRes=1.097432e-05
normRes=1.097266e-05
normRes=1.097101e-05
normRes=1.096935e-05
normRes=1.096770e-05
normRes=1.096604e-05
normRes=1.096439e-05
normRes=1.096274e-05
normRes=1.096108e-05
normRes=1.095943e-05
normRes=1.095778e-05
normRes=1.095612e-05
normRes=1.095447e-05
normRes=1.095282e-05
normRes=1.095117e-05
normRes=1.094951e-05
normRes=1.094786e-05
normRes=1.094621e-05
normRes=1.094456e-05
normRes=1.094291e-05
normRes=1.094126e-05
normRes=1.093961e-05
normRes=1.093796e-05
normRes=1.093631e-05
normRes=1.093466e-05
normRes=1.093301e-05
normRes=1.093136e-05
normRes=1.092971e-05
normRes=1.092806e-05
normRes=1.092641e-05
normRes=1.092477e-05
normRes=1.092312e-05
normRes=1.092147e-05
normRes=1.091982e-05
normRes=1.091818e-05
normRes=1.091653e-05
normRes=1.091488e-05
normRes=1.091323e-05
normRes=1.091159e-05
normRes=1.090994e-05
normRes=1.090830e-05
normRes=1.090665e-05
normRes=1.090501e-05
normRes=1.090336e-05
normRes=1.090172e-05
normRes=1.090007e-05
normRes=1.089843e-05
normRes=1.089678e-05
normRes=1.089514e-05
normRes=1.089349e-05
normRes=1.089185e-05
normRes=1.089021e-05
normRes=1.088856e-05
normRes=1.088692e-05
normRes=1.088528e-05
normRes=1.088364e-05
normRes=1.088200e-05
normRes=1.088035e-05
normRes=1.087871e-05
normRes=1.087707e-05
normRes=1.087543e-05
normRes=1.087379e-05
normRes=1.087215e-05
normRes=1.087051e-05
normRes=1.086887e-05
normRes=1.086723e-05
normRes=1.086559e-05
normRes=1.086395e-05
normRes=1.086231e-05
normRes=1.086067e-05
normRes=1.085903e-05
normRes=1.085739e-05
normRes=1.085575e-05
normRes=1.085412e-05
normRes=1.085248e-05
normRes=1.085084e-05
normRes=1.084920e-05
normRes=1.084757e-05
normRes=1.084593e-05
normRes=1.084429e-05
normRes=1.084266e-05
normRes=1.084102e-05
normRes=1.083938e-05
normRes=1.083775e-05
normRes=1.083611e-05
normRes=1.083448e-05
normRes=1.083284e-05
normRes=1.083121e-05
normRes=1.082957e-05
normRes=1.082794e-05
normRes=1.082631e-05
normRes=1.082467e-05
normRes=1.082304e-05
normRes=1.082140e-05
normRes=1.081977e-05
normRes=1.081814e-05
normRes=1.081651e-05
normRes=1.081487e-05
normRes=1.081324e-05
normRes=1.081161e-05
normRes=1.080998e-05
normRes=1.080835e-05
normRes=1.080672e-05
normRes=1.080508e-05
normRes=1.080345e-05
normRes=1.080182e-05
normRes=1.080019e-05
normRes=1.079856e-05
normRes=1.079693e-05
normRes=1.079530e-05
normRes=1.079367e-05
normRes=1.079204e-05
normRes=1.079042e-05
normRes=1.078879e-05
normRes=1.078716e-05
normRes=1.078553e-05
normRes=1.078390e-05
normRes=1.078228e-05
normRes=1.078065e-05
normRes=1.077902e-05
normRes=1.077739e-05
normRes=1.077577e-05
normRes=1.077414e-05
normRes=1.077251e-05
normRes=1.077089e-05
normRes=1.076926e-05
normRes=1.076764e-05
normRes=1.076601e-05
normRes=1.076439e-05
normRes=1.076276e-05
normRes=1.076114e-05
normRes=1.075951e-05
normRes=1.075789e-05
normRes=1.075626e-05
normRes=1.075464e-05
normRes=1.075302e-05
normRes=1.075139e-05
normRes=1.074977e-05
normRes=1.074815e-05
normRes=1.074653e-05
normRes=1.074490e-05
normRes=1.074328e-05
normRes=1.074166e-05
normRes=1.074004e-05
normRes=1.073842e-05
normRes=1.073680e-05
normRes=1.073517e-05
normRes=1.073355e-05
normRes=1.073193e-05
normRes=1.073031e-05
normRes=1.072869e-05
normRes=1.072707e-05
normRes=1.072545e-05
normRes=1.072384e-05
normRes=1.072222e-05
normRes=1.072060e-05
normRes=1.071898e-05
normRes=1.071736e-05
normRes=1.071574e-05
normRes=1.071412e-05
normRes=1.071251e-05
normRes=1.071089e-05
normRes=1.070927e-05
normRes=1.070766e-05
normRes=1.070604e-05
normRes=1.070442e-05
normRes=1.070281e-05
normRes=1.070119e-05
normRes=1.069957e-05
normRes=1.069796e-05
normRes=1.069634e-05
normRes=1.069473e-05
normRes=1.069311e-05
normRes=1.069150e-05
normRes=1.068989e-05
normRes=1.068827e-05
normRes=1.068666e-05
normRes=1.068504e-05
normRes=1.068343e-05
normRes=1.068182e-05
normRes=1.068020e-05
normRes=1.067859e-05
normRes=1.067698e-05
normRes=1.067537e-05
normRes=1.067375e-05
normRes=1.067214e-05
normRes=1.067053e-05
normRes=1.066892e-05
normRes=1.066731e-05
normRes=1.066570e-05
normRes=1.066409e-05
normRes=1.066248e-05
normRes=1.066087e-05
normRes=1.065926e-05
normRes=1.065765e-05
normRes=1.065604e-05
normRes=1.065443e-05
normRes=1.065282e-05
normRes=1.065121e-05
normRes=1.064960e-05
normRes=1.064799e-05
normRes=1.064639e-05
normRes=1.064478e-05
normRes=1.064317e-05
normRes=1.064156e-05
normRes=1.063996e-05
normRes=1.063835e-05
normRes=1.063674e-05
normRes=1.063514e-05
normRes=1.063353e-05
normRes=1.063192e-05
normRes=1.063032e-05
normRes=1.062871e-05
normRes=1.062711e-05
normRes=1.062550e-05
normRes=1.062390e-05
normRes=1.062229e-05
normRes=1.062069e-05
normRes=1.061909e-05
normRes=1.061748e-05
normRes=1.061588e-05
normRes=1.061427e-05
normRes=1.061267e-05
normRes=1.061107e-05
normRes=1.060947e-05
normRes=1.060786e-05
normRes=1.060626e-05
normRes=1.060466e-05
normRes=1.060306e-05
normRes=1.060146e-05
normRes=1.059985e-05
normRes=1.059825e-05
normRes=1.059665e-05
normRes=1.059505e-05
normRes=1.059345e-05
normRes=1.059185e-05
normRes=1.059025e-05
normRes=1.058865e-05
normRes=1.058705e-05
normRes=1.058545e-05
normRes=1.058385e-05
normRes=1.058225e-05
normRes=1.058066e-05
normRes=1.057906e-05
normRes=1.057746e-05
normRes=1.057586e-05
normRes=1.057426e-05
normRes=1.057267e-05
normRes=1.057107e-05
normRes=1.056947e-05
normRes=1.056788e-05
normRes=1.056628e-05
normRes=1.056468e-05
normRes=1.056309e-05
normRes=1.056149e-05
normRes=1.055990e-05
normRes=1.055830e-05
normRes=1.055671e-05
normRes=1.055511e-05
normRes=1.055352e-05
normRes=1.055192e-05
normRes=1.055033e-05
normRes=1.054873e-05
normRes=1.054714e-05
normRes=1.054555e-05
normRes=1.054395e-05
normRes=1.054236e-05
normRes=1.054077e-05
normRes=1.053918e-05
normRes=1.053758e-05
normRes=1.053599e-05
normRes=1.053440e-05
normRes=1.053281e-05
normRes=1.053122e-05
normRes=1.052963e-05
normRes=1.052803e-05
normRes=1.052644e-05
normRes=1.052485e-05
normRes=1.052326e-05
normRes=1.052167e-05
normRes=1.052008e-05
normRes=1.051849e-05
normRes=1.051690e-05
normRes=1.051532e-05
normRes=1.051373e-05
normRes=1.051214e-05
normRes=1.051055e-05
normRes=1.050896e-05
normRes=1.050737e-05
normRes=1.050579e-05
normRes=1.050420e-05
normRes=1.050261e-05
normRes=1.050102e-05
normRes=1.049944e-05
normRes=1.049785e-05
normRes=1.049626e-05
normRes=1.049468e-05
normRes=1.049309e-05
normRes=1.049151e-05
normRes=1.048992e-05
normRes=1.048834e-05
normRes=1.048675e-05
normRes=1.048517e-05
normRes=1.048358e-05
normRes=1.048200e-05
normRes=1.048041e-05
normRes=1.047883e-05
normRes=1.047725e-05
normRes=1.047566e-05
normRes=1.047408e-05
normRes=1.047250e-05
normRes=1.047091e-05
normRes=1.046933e-05
normRes=1.046775e-05
normRes=1.046617e-05
normRes=1.046459e-05
normRes=1.046300e-05
normRes=1.046142e-05
normRes=1.045984e-05
normRes=1.045826e-05
normRes=1.045668e-05
normRes=1.045510e-05
normRes=1.045352e-05
normRes=1.045194e-05
normRes=1.045036e-05
normRes=1.044878e-05
normRes=1.044720e-05
normRes=1.044562e-05
normRes=1.044404e-05
normRes=1.044247e-05
normRes=1.044089e-05
normRes=1.043931e-05
normRes=1.043773e-05
normRes=1.043615e-05
normRes=1.043458e-05
normRes=1.043300e-05
normRes=1.043142e-05
normRes=1.042985e-05
normRes=1.042827e-05
normRes=1.042669e-05
normRes=1.042512e-05
normRes=1.042354e-05
normRes=1.042197e-05
normRes=1.042039e-05
normRes=1.041882e-05
normRes=1.041724e-05
normRes=1.041567e-05
normRes=1.041409e-05
normRes=1.041252e-05
normRes=1.041094e-05
normRes=1.040937e-05
normRes=1.040780e-05
normRes=1.040622e-05
normRes=1.040465e-05
normRes=1.040308e-05
normRes=1.040150e-05
normRes=1.039993e-05
normRes=1.039836e-05
normRes=1.039679e-05
normRes=1.039522e-05
normRes=1.039364e-05
normRes=1.039207e-05
normRes=1.039050e-05
normRes=1.038893e-05
normRes=1.038736e-05
normRes=1.038579e-05
normRes=1.038422e-05
normRes=1.038265e-05
normRes=1.038108e-05
normRes=1.037951e-05
normRes=1.037794e-05
normRes=1.037637e-05
normRes=1.037480e-05
normRes=1.037324e-05
normRes=1.037167e-05
normRes=1.037010e-05
normRes=1.036853e-05
normRes=1.036696e-05
normRes=1.036540e-05
normRes=1.036383e-05
normRes=1.036226e-05
normRes=1.036070e-05
normRes=1.035913e-05
normRes=1.035756e-05
normRes=1.035600e-05
normRes=1.035443e-05
normRes=1.035287e-05
normRes=1.035130e-05
normRes=1.034974e-05
normRes=1.034817e-05
normRes=1.034661e-05
normRes=1.034504e-05
normRes=1.034348e-05
normRes=1.034191e-05
normRes=1.034035e-05
normRes=1.033879e-05
normRes=1.033722e-05
normRes=1.033566e-05
normRes=1.033410e-05
normRes=1.033253e-05
normRes=1.033097e-05
normRes=1.032941e-05
normRes=1.032785e-05
normRes=1.032629e-05
normRes=1.032473e-05
normRes=1.032316e-05
normRes=1.032160e-05
normRes=1.032004e-05
normRes=1.031848e-05
normRes=1.031692e-05
normRes=1.031536e-05
normRes=1.031380e-05
normRes=1.031224e-05
normRes=1.031068e-05
normRes=1.030912e-05
normRes=1.030756e-05
normRes=1.030601e-05
normRes=1.030445e-05
normRes=1.030289e-05
normRes=1.030133e-05
normRes=1.029977e-05
normRes=1.029821e-05
normRes=1.029666e-05
normRes=1.029510e-05
normRes=1.029354e-05
normRes=1.029199e-05
normRes=1.029043e-05
normRes=1.028887e-05
normRes=1.028732e-05
normRes=1.028576e-05
normRes=1.028421e-05
normRes=1.028265e-05
normRes=1.028110e-05
normRes=1.027954e-05
normRes=1.027799e-05
normRes=1.027643e-05
normRes=1.027488e-05
normRes=1.027332e-05
normRes=1.027177e-05
normRes=1.027022e-05
normRes=1.026866e-05
normRes=1.026711e-05
normRes=1.026556e-05
normRes=1.026400e-05
normRes=1.026245e-05
normRes=1.026090e-05
normRes=1.025935e-05
normRes=1.025780e-05
normRes=1.025624e-05
normRes=1.025469e-05
normRes=1.025314e-05
normRes=1.025159e-05
normRes=1.025004e-05
normRes=1.024849e-05
normRes=1.024694e-05
normRes=1.024539e-05
normRes=1.024384e-05
normRes=1.024229e-05
normRes=1.024074e-05
normRes=1.023919e-05
normRes=1.023764e-05
normRes=1.023609e-05
normRes=1.023455e-05
normRes=1.023300e-05
normRes=1.023145e-05
normRes=1.022990e-05
normRes=1.022836e-05
normRes=1.022681e-05
normRes=1.022526e-05
normRes=1.022371e-05
normRes=1.022217e-05
normRes=1.022062e-05
normRes=1.021907e-05
normRes=1.021753e-05
normRes=1.021598e-05
normRes=1.021444e-05
normRes=1.021289e-05
normRes=1.021135e-05
normRes=1.020980e-05
normRes=1.020826e-05
normRes=1.020671e-05
normRes=1.020517e-05
normRes=1.020363e-05
normRes=1.020208e-05
normRes=1.020054e-05
normRes=1.019900e-05
normRes=1.019745e-05
normRes=1.019591e-05
normRes=1.019437e-05
normRes=1.019282e-05
normRes=1.019128e-05
normRes=1.018974e-05
normRes=1.018820e-05
normRes=1.018666e-05
normRes=1.018512e-05
normRes=1.018358e-05
normRes=1.018203e-05
normRes=1.018049e-05
normRes=1.017895e-05
normRes=1.017741e-05
normRes=1.017587e-05
normRes=1.017433e-05
normRes=1.017279e-05
normRes=1.017126e-05
normRes=1.016972e-05
normRes=1.016818e-05
normRes=1.016664e-05
normRes=1.016510e-05
normRes=1.016356e-05
normRes=1.016202e-05
normRes=1.016049e-05
normRes=1.015895e-05
normRes=1.015741e-05
normRes=1.015588e-05
normRes=1.015434e-05
normRes=1.015280e-05
normRes=1.015127e-05
normRes=1.014973e-05
normRes=1.014819e-05
normRes=1.014666e-05
normRes=1.014512e-05
normRes=1.014359e-05
normRes=1.014205e-05
normRes=1.014052e-05
normRes=1.013898e-05
normRes=1.013745e-05
normRes=1.013592e-05
normRes=1.013438e-05
normRes=1.013285e-05
normRes=1.013131e-05
normRes=1.012978e-05
normRes=1.012825e-05
normRes=1.012672e-05
normRes=1.012518e-05
normRes=1.012365e-05
normRes=1.012212e-05
normRes=1.012059e-05
normRes=1.011906e-05
normRes=1.011752e-05
normRes=1.011599e-05
normRes=1.011446e-05
normRes=1.011293e-05
normRes=1.011140e-05
normRes=1.010987e-05
normRes=1.010834e-05
normRes=1.010681e-05
normRes=1.010528e-05
normRes=1.010375e-05
normRes=1.010222e-05
normRes=1.010069e-05
normRes=1.009916e-05
normRes=1.009764e-05
normRes=1.009611e-05
normRes=1.009458e-05
normRes=1.009305e-05
normRes=1.009152e-05
normRes=1.009000e-05
normRes=1.008847e-05
normRes=1.008694e-05
normRes=1.008542e-05
normRes=1.008389e-05
normRes=1.008236e-05
normRes=1.008084e-05
normRes=1.007931e-05
normRes=1.007779e-05
normRes=1.007626e-05
normRes=1.007473e-05
normRes=1.007321e-05
normRes=1.007169e-05
normRes=1.007016e-05
normRes=1.006864e-05
normRes=1.006711e-05
normRes=1.006559e-05
normRes=1.006406e-05
normRes=1.006254e-05
normRes=1.006102e-05
normRes=1.005950e-05
normRes=1.005797e-05
normRes=1.005645e-05
normRes=1.005493e-05
normRes=1.005341e-05
normRes=1.005188e-05
normRes=1.005036e-05
normRes=1.004884e-05
normRes=1.004732e-05
normRes=1.004580e-05
normRes=1.004428e-05
normRes=1.004276e-05
normRes=1.004124e-05
normRes=1.003972e-05
normRes=1.003820e-05
normRes=1.003668e-05
normRes=1.003516e-05
normRes=1.003364e-05
normRes=1.003212e-05
normRes=1.003060e-05
normRes=1.002908e-05
normRes=1.002756e-05
normRes=1.002605e-05
normRes=1.002453e-05
normRes=1.002301e-05
normRes=1.002149e-05
normRes=1.001998e-05
normRes=1.001846e-05
normRes=1.001694e-05
normRes=1.001542e-05
normRes=1.001391e-05
normRes=1.001239e-05
normRes=1.001088e-05
normRes=1.000936e-05
normRes=1.000785e-05
normRes=1.000633e-05
normRes=1.000482e-05
normRes=1.000330e-05
normRes=1.000179e-05
normRes=1.000027e-05
normRes=9.998757e-06
normRes=9.997243e-06
normRes=9.995730e-06
normRes=9.994216e-06
normRes=9.992703e-06
normRes=9.991190e-06
normRes=9.989677e-06
normRes=9.988164e-06
normRes=9.986652e-06
normRes=9.985140e-06
normRes=9.983628e-06
normRes=9.982116e-06
normRes=9.980605e-06
normRes=9.979093e-06
normRes=9.977582e-06
normRes=9.976071e-06
normRes=9.974561e-06
normRes=9.973050e-06
normRes=9.971540e-06
normRes=9.970030e-06
normRes=9.968521e-06
normRes=9.967011e-06
normRes=9.965502e-06
normRes=9.963993e-06
normRes=9.962484e-06
normRes=9.960975e-06
normRes=9.959467e-06
normRes=9.957958e-06
normRes=9.956450e-06
normRes=9.954943e-06
normRes=9.953435e-06
normRes=9.951928e-06
normRes=9.950421e-06
normRes=9.948914e-06
normRes=9.947407e-06
normRes=9.945901e-06
normRes=9.944394e-06
normRes=9.942888e-06
normRes=9.941383e-06
normRes=9.939877e-06
normRes=9.938372e-06
normRes=9.936866e-06
normRes=9.935362e-06
normRes=9.933857e-06
normRes=9.932352e-06
normRes=9.930848e-06
normRes=9.929344e-06
normRes=9.927840e-06
normRes=9.926337e-06
normRes=9.924833e-06
normRes=9.923330e-06
normRes=9.921827e-06
normRes=9.920324e-06
normRes=9.918822e-06
normRes=9.917319e-06
normRes=9.915817e-06
normRes=9.914316e-06
normRes=9.912814e-06
normRes=9.911312e-06
normRes=9.909811e-06
normRes=9.908310e-06
normRes=9.906809e-06
normRes=9.905309e-06
normRes=9.903809e-06
normRes=9.902308e-06
normRes=9.900809e-06
normRes=9.899309e-06
normRes=9.897809e-06
normRes=9.896310e-06
normRes=9.894811e-06
normRes=9.893312e-06
normRes=9.891814e-06
normRes=9.890315e-06
normRes=9.888817e-06
normRes=9.887319e-06
normRes=9.885822e-06
normRes=9.884324e-06
normRes=9.882827e-06
normRes=9.881330e-06
normRes=9.879833e-06
normRes=9.878336e-06
normRes=9.876840e-06
normRes=9.875344e-06
normRes=9.873848e-06
normRes=9.872352e-06
normRes=9.870856e-06
normRes=9.869361e-06
normRes=9.867866e-06
normRes=9.866371e-06
normRes=9.864876e-06
normRes=9.863382e-06
normRes=9.861888e-06
normRes=9.860394e-06
normRes=9.858900e-06
normRes=9.857406e-06
normRes=9.855913e-06
normRes=9.854420e-06
normRes=9.852927e-06
normRes=9.851434e-06
normRes=9.849942e-06
normRes=9.848449e-06
normRes=9.846957e-06
normRes=9.845465e-06
normRes=9.843974e-06
normRes=9.842482e-06
normRes=9.840991e-06
normRes=9.839500e-06
normRes=9.838009e-06
normRes=9.836519e-06
normRes=9.835029e-06
normRes=9.833538e-06
normRes=9.832049e-06
normRes=9.830559e-06
normRes=9.829069e-06
normRes=9.827580e-06
normRes=9.826091e-06
normRes=9.824602e-06
normRes=9.823114e-06
normRes=9.821625e-06
normRes=9.820137e-06
normRes=9.818649e-06
normRes=9.817162e-06
normRes=9.815674e-06
normRes=9.814187e-06
normRes=9.812700e-06
normRes=9.811213e-06
normRes=9.809726e-06
normRes=9.808240e-06
normRes=9.806754e-06
normRes=9.805268e-06
normRes=9.803782e-06
normRes=9.802296e-06
normRes=9.800811e-06
normRes=9.799326e-06
normRes=9.797841e-06
normRes=9.796356e-06
normRes=9.794872e-06
normRes=9.793387e-06
normRes=9.791903e-06
normRes=9.790420e-06
normRes=9.788936e-06
normRes=9.787453e-06
normRes=9.785969e-06
normRes=9.784486e-06
normRes=9.783004e-06
normRes=9.781521e-06
normRes=9.780039e-06
normRes=9.778557e-06
normRes=9.777075e-06
normRes=9.775593e-06
normRes=9.774112e-06
normRes=9.772630e-06
normRes=9.771149e-06
normRes=9.769669e-06
normRes=9.768188e-06
normRes=9.766708e-06
normRes=9.765227e-06
normRes=9.763748e-06
normRes=9.762268e-06
normRes=9.760788e-06
normRes=9.759309e-06
normRes=9.757830e-06
normRes=9.756351e-06
normRes=9.754872e-06
normRes=9.753394e-06
normRes=9.751916e-06
normRes=9.750438e-06
normRes=9.748960e-06
normRes=9.747482e-06
normRes=9.746005e-06
normRes=9.744528e-06
normRes=9.743051e-06
normRes=9.741574e-06
normRes=9.740098e-06
normRes=9.738621e-06
normRes=9.737145e-06
normRes=9.735669e-06
normRes=9.734194e-06
normRes=9.732718e-06
normRes=9.731243e-06
normRes=9.729768e-06
normRes=9.728293e-06
normRes=9.726819e-06
normRes=9.725344e-06
normRes=9.723870e-06
normRes=9.722396e-06
normRes=9.720923e-06
normRes=9.719449e-06
normRes=9.717976e-06
normRes=9.716503e-06
normRes=9.715030e-06
normRes=9.713557e-06
normRes=9.712085e-06
normRes=9.710613e-06
normRes=9.709141e-06
normRes=9.707669e-06
normRes=9.706197e-06
normRes=9.704726e-06
normRes=9.703255e-06
normRes=9.701784e-06
normRes=9.700313e-06
normRes=9.698843e-06
normRes=9.697373e-06
normRes=9.695903e-06
normRes=9.694433e-06
normRes=9.692963e-06
normRes=9.691494e-06
normRes=9.690024e-06
normRes=9.688555e-06
normRes=9.687087e-06
normRes=9.685618e-06
normRes=9.684150e-06
normRes=9.682682e-06
normRes=9.681214e-06
normRes=9.679746e-06
normRes=9.678278e-06
normRes=9.676811e-06
normRes=9.675344e-06
normRes=9.673877e-06
normRes=9.672411e-06
normRes=9.670944e-06
normRes=9.669478e-06
normRes=9.668012e-06
normRes=9.666546e-06
normRes=9.665081e-06
normRes=9.663615e-06
normRes=9.662150e-06
normRes=9.660685e-06
normRes=9.659221e-06
normRes=9.657756e-06
normRes=9.656292e-06
normRes=9.654828e-06
normRes=9.653364e-06
normRes=9.651900e-06
normRes=9.650437e-06
normRes=9.648974e-06
normRes=9.647510e-06
normRes=9.646048e-06
normRes=9.644585e-06
normRes=9.643123e-06
normRes=9.641661e-06
normRes=9.640199e-06
normRes=9.638737e-06
normRes=9.637275e-06
normRes=9.635814e-06
normRes=9.634353e-06
normRes=9.632892e-06
normRes=9.631431e-06
normRes=9.629971e-06
normRes=9.628511e-06
normRes=9.627051e-06
normRes=9.625591e-06
normRes=9.624131e-06
normRes=9.622672e-06
normRes=9.621213e-06
normRes=9.619754e-06
normRes=9.618295e-06
normRes=9.616837e-06
normRes=9.615378e-06
normRes=9.613920e-06
normRes=9.612462e-06
normRes=9.611005e-06
normRes=9.609547e-06
normRes=9.608090e-06
normRes=9.606633e-06
normRes=9.605176e-06
normRes=9.603719e-06
normRes=9.602263e-06
normRes=9.600807e-06
normRes=9.599351e-06
normRes=9.597895e-06
normRes=9.596439e-06
normRes=9.594984e-06
normRes=9.593529e-06
normRes=9.592074e-06
normRes=9.590619e-06
normRes=9.589165e-06
normRes=9.587711e-06
normRes=9.586256e-06
normRes=9.584803e-06
normRes=9.583349e-06
normRes=9.581895e-06
normRes=9.580442e-06
normRes=9.578989e-06
normRes=9.577536e-06
normRes=9.576084e-06
normRes=9.574631e-06
normRes=9.573179e-06
normRes=9.571727e-06
normRes=9.570276e-06
normRes=9.568824e-06
normRes=9.567373e-06
normRes=9.565922e-06
normRes=9.564471e-06
normRes=9.563020e-06
normRes=9.561570e-06
normRes=9.560119e-06
normRes=9.558669e-06
normRes=9.557219e-06
normRes=9.555770e-06
normRes=9.554320e-06
normRes=9.552871e-06
normRes=9.551422e-06
normRes=9.549973e-06
normRes=9.548525e-06
normRes=9.547077e-06
normRes=9.545628e-06
normRes=9.544180e-06
normRes=9.542733e-06
normRes=9.541285e-06
normRes=9.539838e-06
normRes=9.538391e-06
normRes=9.536944e-06
normRes=9.535497e-06
normRes=9.534051e-06
normRes=9.532605e-06
normRes=9.531159e-06
normRes=9.529713e-06
normRes=9.528267e-06
normRes=9.526822e-06
normRes=9.525377e-06
normRes=9.523932e-06
normRes=9.522487e-06
normRes=9.521042e-06
normRes=9.519598e-06
normRes=9.518154e-06
normRes=9.516710e-06
normRes=9.515266e-06
normRes=9.513823e-06
normRes=9.512379e-06
normRes=9.510936e-06
normRes=9.509493e-06
normRes=9.508051e-06
normRes=9.506608e-06
normRes=9.505166e-06
normRes=9.503724e-06
normRes=9.502282e-06
normRes=9.500841e-06
normRes=9.499399e-06
normRes=9.497958e-06
normRes=9.496517e-06
normRes=9.495076e-06
normRes=9.493636e-06
normRes=9.492195e-06
normRes=9.490755e-06
normRes=9.489315e-06
normRes=9.487875e-06
normRes=9.486436e-06
normRes=9.484997e-06
normRes=9.483558e-06
normRes=9.482119e-06
normRes=9.480680e-06
normRes=9.479242e-06
normRes=9.477803e-06
normRes=9.476365e-06
normRes=9.474928e-06
normRes=9.473490e-06
normRes=9.472052e-06
normRes=9.470615e-06
normRes=9.469178e-06
normRes=9.467742e-06
normRes=9.466305e-06
normRes=9.464869e-06
normRes=9.463432e-06
normRes=9.461997e-06
normRes=9.460561e-06
normRes=9.459125e-06
normRes=9.457690e-06
normRes=9.456255e-06
normRes=9.454820e-06
normRes=9.453385e-06
normRes=9.451951e-06
normRes=9.450517e-06
normRes=9.449083e-06
normRes=9.447649e-06
normRes=9.446215e-06
normRes=9.444782e-06
normRes=9.443348e-06
normRes=9.441915e-06
normRes=9.440483e-06
normRes=9.439050e-06
normRes=9.437618e-06
normRes=9.436185e-06
normRes=9.434753e-06
normRes=9.433322e-06
normRes=9.431890e-06
normRes=9.430459e-06
normRes=9.429028e-06
normRes=9.427597e-06
normRes=9.426166e-06
normRes=9.424736e-06
normRes=9.423305e-06
normRes=9.421875e-06
normRes=9.420445e-06
normRes=9.419016e-06
normRes=9.417586e-06
normRes=9.416157e-06
normRes=9.414728e-06
normRes=9.413299e-06
normRes=9.411871e-06
normRes=9.410442e-06
normRes=9.409014e-06
normRes=9.407586e-06
normRes=9.406158e-06
normRes=9.404731e-06
normRes=9.403303e-06
normRes=9.401876e-06
normRes=9.400449e-06
normRes=9.399022e-06
normRes=9.397596e-06
normRes=9.396170e-06
normRes=9.394743e-06
normRes=9.393318e-06
normRes=9.391892e-06
normRes=9.390466e-06
normRes=9.389041e-06
normRes=9.387616e-06
normRes=9.386191e-06
normRes=9.384766e-06
normRes=9.383342e-06
normRes=9.381918e-06
normRes=9.380494e-06
normRes=9.379070e-06
normRes=9.377646e-06
normRes=9.376223e-06
normRes=9.374800e-06
normRes=9.373377e-06
normRes=9.371954e-06
normRes=9.370531e-06
normRes=9.369109e-06
normRes=9.367687e-06
normRes=9.366265e-06
normRes=9.364843e-06
normRes=9.363422e-06
normRes=9.362000e-06
normRes=9.360579e-06
normRes=9.359158e-06
normRes=9.357738e-06
normRes=9.356317e-06
normRes=9.354897e-06
normRes=9.353477e-06
normRes=9.352057e-06
normRes=9.350637e-06
normRes=9.349218e-06
normRes=9.347798e-06
normRes=9.346379e-06
normRes=9.344960e-06
normRes=9.343542e-06
normRes=9.342123e-06
normRes=9.340705e-06
normRes=9.339287e-06
normRes=9.337869e-06
normRes=9.336452e-06
normRes=9.335034e-06
normRes=9.333617e-06
normRes=9.332200e-06
normRes=9.330784e-06
normRes=9.329367e-06
normRes=9.327951e-06
normRes=9.326534e-06
normRes=9.325119e-06
normRes=9.323703e-06
normRes=9.322287e-06
normRes=9.320872e-06
normRes=9.319457e-06
normRes=9.318042e-06
normRes=9.316627e-06
normRes=9.315213e-06
normRes=9.313798e-06
normRes=9.312384e-06
normRes=9.310971e-06
normRes=9.309557e-06
normRes=9.308143e-06
normRes=9.306730e-06
normRes=9.305317e-06
normRes=9.303904e-06
normRes=9.302492e-06
normRes=9.301079e-06
normRes=9.299667e-06
normRes=9.298255e-06
normRes=9.296843e-06
normRes=9.295432e-06
normRes=9.294020e-06
normRes=9.292609e-06
normRes=9.291198e-06
normRes=9.289787e-06
normRes=9.288377e-06
normRes=9.286966e-06
normRes=9.285556e-06
normRes=9.284146e-06
normRes=9.282736e-06
normRes=9.281327e-06
normRes=9.279918e-06
normRes=9.278508e-06
normRes=9.277100e-06
normRes=9.275691e-06
normRes=9.274282e-06
normRes=9.272874e-06
normRes=9.271466e-06
normRes=9.270058e-06
normRes=9.268650e-06
normRes=9.267243e-06
normRes=9.265836e-06
normRes=9.264429e-06
normRes=9.263022e-06
normRes=9.261615e-06
normRes=9.260209e-06
normRes=9.258802e-06
normRes=9.257396e-06
normRes=9.255991e-06
normRes=9.254585e-06
normRes=9.253179e-06
normRes=9.251774e-06
normRes=9.250369e-06
normRes=9.248964e-06
normRes=9.247560e-06
normRes=9.246155e-06
normRes=9.244751e-06
normRes=9.243347e-06
normRes=9.241944e-06
normRes=9.240540e-06
normRes=9.239137e-06
normRes=9.237733e-06
normRes=9.236330e-06
normRes=9.234928e-06
normRes=9.233525e-06
normRes=9.232123e-06
normRes=9.230721e-06
normRes=9.229319e-06
normRes=9.227917e-06
normRes=9.226516e-06
normRes=9.225114e-06
normRes=9.223713e-06
normRes=9.222312e-06
normRes=9.220912e-06
normRes=9.219511e-06
normRes=9.218111e-06
normRes=9.216711e-06
normRes=9.215311e-06
normRes=9.213911e-06
normRes=9.212512e-06
normRes=9.211112e-06
normRes=9.209713e-06
normRes=9.208314e-06
normRes=9.206916e-06
normRes=9.205517e-06
normRes=9.204119e-06
normRes=9.202721e-06
normRes=9.201323e-06
normRes=9.199926e-06
normRes=9.198528e-06
normRes=9.197131e-06
normRes=9.195734e-06
normRes=9.194337e-06
normRes=9.192941e-06
normRes=9.191544e-06
normRes=9.190148e-06
normRes=9.188752e-06
normRes=9.187356e-06
normRes=9.185961e-06
normRes=9.184565e-06
normRes=9.183170e-06
normRes=9.181775e-06
normRes=9.180380e-06
normRes=9.178986e-06
normRes=9.177591e-06
normRes=9.176197e-06
normRes=9.174803e-06
normRes=9.173410e-06
normRes=9.172016e-06
normRes=9.170623e-06
normRes=9.169230e-06
normRes=9.167837e-06
normRes=9.166444e-06
normRes=9.165051e-06
normRes=9.163659e-06
normRes=9.162267e-06
normRes=9.160875e-06
normRes=9.159483e-06
normRes=9.158092e-06
normRes=9.156701e-06
normRes=9.155309e-06
normRes=9.153919e-06
normRes=9.152528e-06
normRes=9.151137e-06
normRes=9.149747e-06
normRes=9.148357e-06
normRes=9.146967e-06
normRes=9.145577e-06
normRes=9.144188e-06
normRes=9.142799e-06
normRes=9.141410e-06
normRes=9.140021e-06
normRes=9.138632e-06
normRes=9.137244e-06
normRes=9.135855e-06
normRes=9.134467e-06
normRes=9.133080e-06
normRes=9.131692e-06
normRes=9.130304e-06
normRes=9.128917e-06
normRes=9.127530e-06
normRes=9.126143e-06
normRes=9.124757e-06
normRes=9.123370e-06
normRes=9.121984e-06
normRes=9.120598e-06
normRes=9.119212e-06
normRes=9.117827e-06
normRes=9.116441e-06
normRes=9.115056e-06
normRes=9.113671e-06
normRes=9.112286e-06
normRes=9.110902e-06
normRes=9.109517e-06
normRes=9.108133e-06
normRes=9.106749e-06
normRes=9.105365e-06
normRes=9.103982e-06
normRes=9.102598e-06
normRes=9.101215e-06
normRes=9.099832e-06
normRes=9.098449e-06
normRes=9.097067e-06
normRes=9.095685e-06
normRes=9.094302e-06
normRes=9.092920e-06
normRes=9.091539e-06
normRes=9.090157e-06
normRes=9.088776e-06
normRes=9.087395e-06
normRes=9.086014e-06
normRes=9.084633e-06
normRes=9.083252e-06
normRes=9.081872e-06
normRes=9.080492e-06
normRes=9.079112e-06
normRes=9.077732e-06
normRes=9.076353e-06
normRes=9.074973e-06
normRes=9.073594e-06
normRes=9.072215e-06
normRes=9.070837e-06
normRes=9.069458e-06
normRes=9.068080e-06
normRes=9.066702e-06
normRes=9.065324e-06
normRes=9.063946e-06
normRes=9.062568e-06
normRes=9.061191e-06
normRes=9.059814e-06
normRes=9.058437e-06
normRes=9.057060e-06
normRes=9.055684e-06
normRes=9.054308e-06
normRes=9.052931e-06
normRes=9.051556e-06
normRes=9.050180e-06
normRes=9.048804e-06
normRes=9.047429e-06
normRes=9.046054e-06
normRes=9.044679e-06
normRes=9.043304e-06
normRes=9.041930e-06
normRes=9.040556e-06
normRes=9.039182e-06
normRes=9.037808e-06
normRes=9.036434e-06
normRes=9.035060e-06
normRes=9.033687e-06
normRes=9.032314e-06
normRes=9.030941e-06
normRes=9.029569e-06
normRes=9.028196e-06
normRes=9.026824e-06
normRes=9.025452e-06
normRes=9.024080e-06
normRes=9.022708e-06
normRes=9.021337e-06
normRes=9.019965e-06
normRes=9.018594e-06
normRes=9.017224e-06
normRes=9.015853e-06
normRes=9.014482e-06
normRes=9.013112e-06
normRes=9.011742e-06
normRes=9.010372e-06
normRes=9.009003e-06
normRes=9.007633e-06
normRes=9.006264e-06
normRes=9.004895e-06
normRes=9.003526e-06
normRes=9.002157e-06
normRes=9.000789e-06
normRes=8.999420e-06
normRes=8.998052e-06
normRes=8.996685e-06
normRes=8.995317e-06
normRes=8.993949e-06
normRes=8.992582e-06
normRes=8.991215e-06
normRes=8.989848e-06
normRes=8.988482e-06
normRes=8.987115e-06
normRes=8.985749e-06
normRes=8.984383e-06
normRes=8.983017e-06
normRes=8.981651e-06
normRes=8.980286e-06
normRes=8.978921e-06
normRes=8.977556e-06
normRes=8.976191e-06
normRes=8.974826e-06
normRes=8.973462e-06
normRes=8.972097e-06
normRes=8.970733e-06
normRes=8.969369e-06
normRes=8.968006e-06
normRes=8.966642e-06
normRes=8.965279e-06
normRes=8.963916e-06
normRes=8.962553e-06
normRes=8.961191e-06
normRes=8.959828e-06
normRes=8.958466e-06
normRes=8.957104e-06
normRes=8.955742e-06
normRes=8.954380e-06
normRes=8.953019e-06
normRes=8.951658e-06
normRes=8.950296e-06
normRes=8.948936e-06
normRes=8.947575e-06
normRes=8.946215e-06
normRes=8.944854e-06
normRes=8.943494e-06
normRes=8.942134e-06
normRes=8.940775e-06
normRes=8.939415e-06
normRes=8.938056e-06
normRes=8.936697e-06
normRes=8.935338e-06
normRes=8.933979e-06
normRes=8.932621e-06
normRes=8.931263e-06
normRes=8.929905e-06
normRes=8.928547e-06
normRes=8.927189e-06
normRes=8.925832e-06
normRes=8.924474e-06
normRes=8.923117e-06
normRes=8.921760e-06
normRes=8.920404e-06
normRes=8.919047e-06
normRes=8.917691e-06
normRes=8.916335e-06
normRes=8.914979e-06
normRes=8.913623e-06
normRes=8.912268e-06
normRes=8.910913e-06
normRes=8.909557e-06
normRes=8.908203e-06
normRes=8.906848e-06
normRes=8.905493e-06
normRes=8.904139e-06
normRes=8.902785e-06
normRes=8.901431e-06
normRes=8.900077e-06
normRes=8.898724e-06
normRes=8.897371e-06
normRes=8.896018e-06
normRes=8.894665e-06
normRes=8.893312e-06
normRes=8.891959e-06
normRes=8.890607e-06
normRes=8.889255e-06
normRes=8.887903e-06
normRes=8.886551e-06
normRes=8.885200e-06
normRes=8.883849e-06
normRes=8.882498e-06
normRes=8.881147e-06
normRes=8.879796e-06
normRes=8.878445e-06
normRes=8.877095e-06
normRes=8.875745e-06
normRes=8.874395e-06
normRes=8.873045e-06
normRes=8.871696e-06
normRes=8.870346e-06
normRes=8.868997e-06
normRes=8.867648e-06
normRes=8.866300e-06
normRes=8.864951e-06
normRes=8.863603e-06
normRes=8.862255e-06
normRes=8.860907e-06
normRes=8.859559e-06
normRes=8.858211e-06
normRes=8.856864e-06
normRes=8.855517e-06
normRes=8.854170e-06
normRes=8.852823e-06
normRes=8.851477e-06
normRes=8.850130e-06
normRes=8.848784e-06
normRes=8.847438e-06
normRes=8.846092e-06
normRes=8.844747e-06
normRes=8.843401e-06
normRes=8.842056e-06
normRes=8.840711e-06
normRes=8.839366e-06
normRes=8.838022e-06
normRes=8.836677e-06
normRes=8.835333e-06
normRes=8.833989e-06
normRes=8.832645e-06
normRes=8.831302e-06
normRes=8.829958e-06
normRes=8.828615e-06
normRes=8.827272e-06
normRes=8.825929e-06
normRes=8.824587e-06
normRes=8.823244e-06
normRes=8.821902e-06
normRes=8.820560e-06
normRes=8.819218e-06
normRes=8.817877e-06
normRes=8.816535e-06
normRes=8.815194e-06
normRes=8.813853e-06
normRes=8.812512e-06
normRes=8.811172e-06
normRes=8.809831e-06
normRes=8.808491e-06
normRes=8.807151e-06
normRes=8.805811e-06
normRes=8.804471e-06
normRes=8.803132e-06
normRes=8.801793e-06
normRes=8.800453e-06
normRes=8.799115e-06
normRes=8.797776e-06
normRes=8.796437e-06
normRes=8.795099e-06
normRes=8.793761e-06
normRes=8.792423e-06
normRes=8.791085e-06
normRes=8.789748e-06
normRes=8.788411e-06
normRes=8.787074e-06
normRes=8.785737e-06
normRes=8.784400e-06
normRes=8.783063e-06
normRes=8.781727e-06
normRes=8.780391e-06
normRes=8.779055e-06
normRes=8.777719e-06
normRes=8.776384e-06
normRes=8.775048e-06
normRes=8.773713e-06
normRes=8.772378e-06
normRes=8.771044e-06
normRes=8.769709e-06
normRes=8.768375e-06
normRes=8.767041e-06
normRes=8.765707e-06
normRes=8.764373e-06
normRes=8.763039e-06
normRes=8.761706e-06
normRes=8.760373e-06
normRes=8.759040e-06
normRes=8.757707e-06
normRes=8.756374e-06
normRes=8.755042e-06
normRes=8.753710e-06
normRes=8.752378e-06
normRes=8.751046e-06
normRes=8.749714e-06
normRes=8.748383e-06
normRes=8.747052e-06
normRes=8.745721e-06
normRes=8.744390e-06
normRes=8.743059e-06
normRes=8.741729e-06
normRes=8.740398e-06
normRes=8.739068e-06
normRes=8.737738e-06
normRes=8.736409e-06
normRes=8.735079e-06
normRes=8.733750e-06
normRes=8.732421e-06
normRes=8.731092e-06
normRes=8.729763e-06
normRes=8.728435e-06
normRes=8.727107e-06
normRes=8.725779e-06
normRes=8.724451e-06
normRes=8.723123e-06
normRes=8.721795e-06
normRes=8.720468e-06
normRes=8.719141e-06
normRes=8.717814e-06
normRes=8.716487e-06
normRes=8.715161e-06
normRes=8.713834e-06
normRes=8.712508e-06
normRes=8.711182e-06
normRes=8.709857e-06
normRes=8.708531e-06
normRes=8.707206e-06
normRes=8.705880e-06
normRes=8.704555e-06
normRes=8.703231e-06
normRes=8.701906e-06
normRes=8.700582e-06
normRes=8.699257e-06
normRes=8.697933e-06
normRes=8.696610e-06
normRes=8.695286e-06
normRes=8.693963e-06
normRes=8.692639e-06
normRes=8.691316e-06
normRes=8.689993e-06
normRes=8.688671e-06
normRes=8.687348e-06
normRes=8.686026e-06
normRes=8.684704e-06
normRes=8.683382e-06
normRes=8.682060e-06
normRes=8.680739e-06
normRes=8.679418e-06
normRes=8.678097e-06
normRes=8.676776e-06
normRes=8.675455e-06
normRes=8.674134e-06
normRes=8.672814e-06
normRes=8.671494e-06
normRes=8.670174e-06
normRes=8.668854e-06
normRes=8.667535e-06
normRes=8.666215e-06
normRes=8.664896e-06
normRes=8.663577e-06
normRes=8.662259e-06
normRes=8.660940e-06
normRes=8.659622e-06
normRes=8.658303e-06
normRes=8.656985e-06
normRes=8.655668e-06
normRes=8.654350e-06
normRes=8.653033e-06
normRes=8.651715e-06
normRes=8.650398e-06
normRes=8.649082e-06
normRes=8.647765e-06
normRes=8.646448e-06
normRes=8.645132e-06
normRes=8.643816e-06
normRes=8.642500e-06
normRes=8.641185e-06
normRes=8.639869e-06
normRes=8.638554e-06
normRes=8.637239e-06
normRes=8.635924e-06
normRes=8.634609e-06
normRes=8.633295e-06
normRes=8.631980e-06
normRes=8.630666e-06
normRes=8.629352e-06
normRes=8.628039e-06
normRes=8.626725e-06
normRes=8.625412e-06
normRes=8.624099e-06
normRes=8.622786e-06
normRes=8.621473e-06
normRes=8.620160e-06
normRes=8.618848e-06
normRes=8.617536e-06
normRes=8.616224e-06
normRes=8.614912e-06
normRes=8.613600e-06
normRes=8.612289e-06
normRes=8.610978e-06
normRes=8.609667e-06
normRes=8.608356e-06
normRes=8.607045e-06
normRes=8.605735e-06
normRes=8.604424e-06
normRes=8.603114e-06
normRes=8.601804e-06
normRes=8.600495e-06
normRes=8.599185e-06
normRes=8.597876e-06
normRes=8.596567e-06
normRes=8.595258e-06
normRes=8.593949e-06
normRes=8.592641e-06
normRes=8.591332e-06
normRes=8.590024e-06
normRes=8.588716e-06
normRes=8.587408e-06
normRes=8.586101e-06
normRes=8.584793e-06
normRes=8.583486e-06
normRes=8.582179e-06
normRes=8.580872e-06
normRes=8.579566e-06
normRes=8.578259e-06
normRes=8.576953e-06
normRes=8.575647e-06
normRes=8.574341e-06
normRes=8.573036e-06
normRes=8.571730e-06
normRes=8.570425e-06
normRes=8.569120e-06
normRes=8.567815e-06
normRes=8.566510e-06
normRes=8.565206e-06
normRes=8.563902e-06
normRes=8.562597e-06
normRes=8.561294e-06
normRes=8.559990e-06
normRes=8.558686e-06
normRes=8.557383e-06
normRes=8.556080e-06
normRes=8.554777e-06
normRes=8.553474e-06
normRes=8.552171e-06
normRes=8.550869e-06
normRes=8.549567e-06
normRes=8.548265e-06
normRes=8.546963e-06
normRes=8.545661e-06
normRes=8.544360e-06
normRes=8.543059e-06
normRes=8.541758e-06
normRes=8.540457e-06
normRes=8.539156e-06
normRes=8.537856e-06
normRes=8.536555e-06
normRes=8.535255e-06
normRes=8.533955e-06
normRes=8.532656e-06
normRes=8.531356e-06
normRes=8.530057e-06
normRes=8.528758e-06
normRes=8.527459e-06
normRes=8.526160e-06
normRes=8.524862e-06
normRes=8.523563e-06
normRes=8.522265e-06
normRes=8.520967e-06
normRes=8.519669e-06
normRes=8.518372e-06
normRes=8.517074e-06
normRes=8.515777e-06
normRes=8.514480e-06
normRes=8.513183e-06
normRes=8.511886e-06
normRes=8.510590e-06
normRes=8.509294e-06
normRes=8.507998e-06
normRes=8.506702e-06
normRes=8.505406e-06
normRes=8.504111e-06
normRes=8.502815e-06
normRes=8.501520e-06
normRes=8.500225e-06
normRes=8.498930e-06
normRes=8.497636e-06
normRes=8.496342e-06
normRes=8.495047e-06
normRes=8.493753e-06
normRes=8.492460e-06
normRes=8.491166e-06
normRes=8.489873e-06
normRes=8.488579e-06
normRes=8.487286e-06
normRes=8.485993e-06
normRes=8.484701e-06
normRes=8.483408e-06
normRes=8.482116e-06
normRes=8.480824e-06
normRes=8.479532e-06
normRes=8.478240e-06
normRes=8.476949e-06
normRes=8.475658e-06
normRes=8.474367e-06
normRes=8.473076e-06
normRes=8.471785e-06
normRes=8.470494e-06
normRes=8.469204e-06
normRes=8.467914e-06
normRes=8.466624e-06
normRes=8.465334e-06
normRes=8.464044e-06
normRes=8.462755e-06
normRes=8.461466e-06
normRes=8.460177e-06
normRes=8.458888e-06
normRes=8.457599e-06
normRes=8.456311e-06
normRes=8.455022e-06
normRes=8.453734e-06
normRes=8.452446e-06
normRes=8.451159e-06
normRes=8.449871e-06
normRes=8.448584e-06
normRes=8.447297e-06
normRes=8.446010e-06
normRes=8.444723e-06
normRes=8.443436e-06
normRes=8.442150e-06
normRes=8.440864e-06
normRes=8.439578e-06
normRes=8.438292e-06
normRes=8.437006e-06
normRes=8.435721e-06
normRes=8.434436e-06
normRes=8.433151e-06
normRes=8.431866e-06
normRes=8.430581e-06
normRes=8.429297e-06
normRes=8.428012e-06
normRes=8.426728e-06
normRes=8.425444e-06
normRes=8.424161e-06
normRes=8.422877e-06
normRes=8.421594e-06
normRes=8.420310e-06
normRes=8.419028e-06
normRes=8.417745e-06
normRes=8.416462e-06
normRes=8.415180e-06
normRes=8.413897e-06
normRes=8.412615e-06
normRes=8.411334e-06
normRes=8.410052e-06
normRes=8.408770e-06
normRes=8.407489e-06
normRes=8.406208e-06
normRes=8.404927e-06
normRes=8.403646e-06
normRes=8.402366e-06
normRes=8.401086e-06
normRes=8.399805e-06
normRes=8.398526e-06
normRes=8.397246e-06
normRes=8.395966e-06
normRes=8.394687e-06
normRes=8.393408e-06
normRes=8.392129e-06
normRes=8.390850e-06
normRes=8.389571e-06
normRes=8.388293e-06
normRes=8.387014e-06
normRes=8.385736e-06
normRes=8.384458e-06
normRes=8.383181e-06
normRes=8.381903e-06
normRes=8.380626e-06
normRes=8.379349e-06
normRes=8.378072e-06
normRes=8.376795e-06
normRes=8.375519e-06
normRes=8.374242e-06
normRes=8.372966e-06
normRes=8.371690e-06
normRes=8.370414e-06
normRes=8.369138e-06
normRes=8.367863e-06
normRes=8.366588e-06
normRes=8.365313e-06
normRes=8.364038e-06
normRes=8.362763e-06
normRes=8.361489e-06
normRes=8.360214e-06
normRes=8.358940e-06
normRes=8.357666e-06
normRes=8.356393e-06
normRes=8.355119e-06
normRes=8.353846e-06
normRes=8.352572e-06
normRes=8.351299e-06
normRes=8.350027e-06
normRes=8.348754e-06
normRes=8.347482e-06
normRes=8.346209e-06
normRes=8.344937e-06
normRes=8.343665e-06
normRes=8.342394e-06
normRes=8.341122e-06
normRes=8.339851e-06
normRes=8.338580e-06
normRes=8.337309e-06
normRes=8.336038e-06
normRes=8.334767e-06
normRes=8.333497e-06
normRes=8.332227e-06
normRes=8.330957e-06
normRes=8.329687e-06
normRes=8.328417e-06
normRes=8.327148e-06
normRes=8.325879e-06
normRes=8.324610e-06
normRes=8.323341e-06
normRes=8.322072e-06
normRes=8.320804e-06
normRes=8.319535e-06
normRes=8.318267e-06
normRes=8.316999e-06
normRes=8.315731e-06
normRes=8.314464e-06
normRes=8.313197e-06
normRes=8.311929e-06
normRes=8.310662e-06
normRes=8.309395e-06
normRes=8.308129e-06
normRes=8.306862e-06
normRes=8.305596e-06
normRes=8.304330e-06
normRes=8.303064e-06
normRes=8.301798e-06
normRes=8.300533e-06
normRes=8.299268e-06
normRes=8.298002e-06
normRes=8.296738e-06
normRes=8.295473e-06
normRes=8.294208e-06
normRes=8.292944e-06
normRes=8.291680e-06
normRes=8.290416e-06
normRes=8.289152e-06
normRes=8.287888e-06
normRes=8.286625e-06
normRes=8.285361e-06
normRes=8.284098e-06
normRes=8.282835e-06
normRes=8.281573e-06
normRes=8.280310e-06
normRes=8.279048e-06
normRes=8.277786e-06
normRes=8.276524e-06
normRes=8.275262e-06
normRes=8.274000e-06
normRes=8.272739e-06
normRes=8.271478e-06
normRes=8.270216e-06
normRes=8.268956e-06
normRes=8.267695e-06
normRes=8.266434e-06
normRes=8.265174e-06
normRes=8.263914e-06
normRes=8.262654e-06
normRes=8.261394e-06
normRes=8.260135e-06
normRes=8.258875e-06
normRes=8.257616e-06
normRes=8.256357e-06
normRes=8.255098e-06
normRes=8.253840e-06
normRes=8.252581e-06
normRes=8.251323e-06
normRes=8.250065e-06
normRes=8.248807e-06
normRes=8.247549e-06
normRes=8.246292e-06
normRes=8.245035e-06
normRes=8.243777e-06
normRes=8.242520e-06
normRes=8.241264e-06
normRes=8.240007e-06
normRes=8.238751e-06
normRes=8.237494e-06
normRes=8.236238e-06
normRes=8.234983e-06
normRes=8.233727e-06
normRes=8.232471e-06
normRes=8.231216e-06
normRes=8.229961e-06
normRes=8.228706e-06
normRes=8.227451e-06
normRes=8.226197e-06
normRes=8.224942e-06
normRes=8.223688e-06
normRes=8.222434e-06
normRes=8.221180e-06
normRes=8.219927e-06
normRes=8.218673e-06
normRes=8.217420e-06
normRes=8.216167e-06
normRes=8.214914e-06
normRes=8.213661e-06
normRes=8.212409e-06
normRes=8.211157e-06
normRes=8.209904e-06
normRes=8.208652e-06
normRes=8.207401e-06
normRes=8.206149e-06
normRes=8.204898e-06
normRes=8.203646e-06
normRes=8.202395e-06
normRes=8.201145e-06
normRes=8.199894e-06
normRes=8.198643e-06
normRes=8.197393e-06
normRes=8.196143e-06
normRes=8.194893e-06
normRes=8.193643e-06
normRes=8.192394e-06
normRes=8.191144e-06
normRes=8.189895e-06
normRes=8.188646e-06
normRes=8.187397e-06
normRes=8.186149e-06
normRes=8.184900e-06
normRes=8.183652e-06
normRes=8.182404e-06
normRes=8.181156e-06
normRes=8.179908e-06
normRes=8.178661e-06
normRes=8.177413e-06
normRes=8.176166e-06
normRes=8.174919e-06
normRes=8.173672e-06
normRes=8.172426e-06
normRes=8.171179e-06
normRes=8.169933e-06
normRes=8.168687e-06
normRes=8.167441e-06
normRes=8.166195e-06
normRes=8.164950e-06
normRes=8.163705e-06
normRes=8.162459e-06
normRes=8.161214e-06
normRes=8.159970e-06
normRes=8.158725e-06
normRes=8.157481e-06
normRes=8.156236e-06
normRes=8.154992e-06
normRes=8.153749e-06
normRes=8.152505e-06
normRes=8.151261e-06
normRes=8.150018e-06
normRes=8.148775e-06
normRes=8.147532e-06
normRes=8.146289e-06
normRes=8.145047e-06
normRes=8.143804e-06
normRes=8.142562e-06
normRes=8.141320e-06
normRes=8.140078e-06
normRes=8.138836e-06
normRes=8.137595e-06
normRes=8.136354e-06
normRes=8.135113e-06
normRes=8.133872e-06
normRes=8.132631e-06
normRes=8.131390e-06
normRes=8.130150e-06
normRes=8.128910e-06
normRes=8.127670e-06
normRes=8.126430e-06
normRes=8.125190e-06
normRes=8.123951e-06
normRes=8.122712e-06
normRes=8.121472e-06
normRes=8.120234e-06
normRes=8.118995e-06
normRes=8.117756e-06
normRes=8.116518e-06
normRes=8.115280e-06
normRes=8.114042e-06
normRes=8.112804e-06
normRes=8.111566e-06
normRes=8.110329e-06
normRes=8.109092e-06
normRes=8.107854e-06
normRes=8.106618e-06
normRes=8.105381e-06
normRes=8.104144e-06
normRes=8.102908e-06
normRes=8.101672e-06
normRes=8.100436e-06
normRes=8.099200e-06
normRes=8.097964e-06
normRes=8.096729e-06
normRes=8.095494e-06
normRes=8.094259e-06
normRes=8.093024e-06
normRes=8.091789e-06
normRes=8.090554e-06
normRes=8.089320e-06
normRes=8.088086e-06
normRes=8.086852e-06
normRes=8.085618e-06
normRes=8.084384e-06
normRes=8.083151e-06
normRes=8.081918e-06
normRes=8.080685e-06
normRes=8.079452e-06
normRes=8.078219e-06
normRes=8.076987e-06
normRes=8.075754e-06
normRes=8.074522e-06
normRes=8.073290e-06
normRes=8.072058e-06
normRes=8.070827e-06
normRes=8.069595e-06
normRes=8.068364e-06
normRes=8.067133e-06
normRes=8.065902e-06
normRes=8.064671e-06
normRes=8.063441e-06
normRes=8.062210e-06
normRes=8.060980e-06
normRes=8.059750e-06
normRes=8.058520e-06
normRes=8.057291e-06
normRes=8.056061e-06
normRes=8.054832e-06
normRes=8.053603e-06
normRes=8.052374e-06
normRes=8.051145e-06
normRes=8.049917e-06
normRes=8.048689e-06
normRes=8.047460e-06
normRes=8.046232e-06
normRes=8.045005e-06
normRes=8.043777e-06
normRes=8.042550e-06
normRes=8.041322e-06
normRes=8.040095e-06
normRes=8.038868e-06
normRes=8.037642e-06
normRes=8.036415e-06
normRes=8.035189e-06
normRes=8.033963e-06
normRes=8.032737e-06
normRes=8.031511e-06
normRes=8.030285e-06
normRes=8.029060e-06
normRes=8.027834e-06
normRes=8.026609e-06
normRes=8.025384e-06
normRes=8.024160e-06
normRes=8.022935e-06
normRes=8.021711e-06
normRes=8.020487e-06
normRes=8.019263e-06
normRes=8.018039e-06
normRes=8.016815e-06
normRes=8.015592e-06
normRes=8.014368e-06
normRes=8.013145e-06
normRes=8.011922e-06
normRes=8.010700e-06
normRes=8.009477e-06
normRes=8.008255e-06
normRes=8.007033e-06
normRes=8.005811e-06
normRes=8.004589e-06
normRes=8.003367e-06
normRes=8.002146e-06
normRes=8.000924e-06
normRes=7.999703e-06
normRes=7.998482e-06
normRes=7.997262e-06
normRes=7.996041e-06
normRes=7.994821e-06
normRes=7.993600e-06
normRes=7.992380e-06
normRes=7.991160e-06
normRes=7.989941e-06
normRes=7.988721e-06
normRes=7.987502e-06
normRes=7.986283e-06
normRes=7.985064e-06
normRes=7.983845e-06
normRes=7.982627e-06
normRes=7.981408e-06
normRes=7.980190e-06
normRes=7.978972e-06
normRes=7.977754e-06
normRes=7.976536e-06
normRes=7.975319e-06
normRes=7.974102e-06
normRes=7.972884e-06
normRes=7.971667e-06
normRes=7.970451e-06
normRes=7.969234e-06
normRes=7.968018e-06
normRes=7.966801e-06
normRes=7.965585e-06
normRes=7.964369e-06
normRes=7.963154e-06
normRes=7.961938e-06
normRes=7.960723e-06
normRes=7.959508e-06
normRes=7.958293e-06
normRes=7.957078e-06
normRes=7.955863e-06
normRes=7.954649e-06
normRes=7.953435e-06
normRes=7.952220e-06
normRes=7.951007e-06
normRes=7.949793e-06
normRes=7.948579e-06
normRes=7.947366e-06
normRes=7.946153e-06
normRes=7.944940e-06
normRes=7.943727e-06
normRes=7.942514e-06
normRes=7.941302e-06
normRes=7.940089e-06
normRes=7.938877e-06
normRes=7.937665e-06
normRes=7.936454e-06
normRes=7.935242e-06
normRes=7.934031e-06
normRes=7.932819e-06
normRes=7.931608e-06
normRes=7.930397e-06
normRes=7.929187e-06
normRes=7.927976e-06
normRes=7.926766e-06
normRes=7.925556e-06
normRes=7.924346e-06
normRes=7.923136e-06
normRes=7.921926e-06
normRes=7.920717e-06
normRes=7.919508e-06
normRes=7.918299e-06
normRes=7.917090e-06
normRes=7.915881e-06
normRes=7.914673e-06
normRes=7.913464e-06
normRes=7.912256e-06
normRes=7.911048e-06
normRes=7.909840e-06
normRes=7.908633e-06
normRes=7.907425e-06
normRes=7.906218e-06
normRes=7.905011e-06
normRes=7.903804e-06
normRes=7.902597e-06
normRes=7.901390e-06
normRes=7.900184e-06
normRes=7.898978e-06
normRes=7.897772e-06
normRes=7.896566e-06
normRes=7.895360e-06
normRes=7.894155e-06
normRes=7.892949e-06
normRes=7.891744e-06
normRes=7.890539e-06
normRes=7.889334e-06
normRes=7.888130e-06
normRes=7.886925e-06
normRes=7.885721e-06
normRes=7.884517e-06
normRes=7.883313e-06
normRes=7.882109e-06
normRes=7.880906e-06
normRes=7.879703e-06
normRes=7.878499e-06
normRes=7.877296e-06
normRes=7.876094e-06
normRes=7.874891e-06
normRes=7.873688e-06
normRes=7.872486e-06
normRes=7.871284e-06
normRes=7.870082e-06
normRes=7.868880e-06
normRes=7.867679e-06
normRes=7.866477e-06
normRes=7.865276e-06
normRes=7.864075e-06
normRes=7.862874e-06
normRes=7.861673e-06
normRes=7.860473e-06
normRes=7.859273e-06
normRes=7.858072e-06
normRes=7.856872e-06
normRes=7.855673e-06
normRes=7.854473e-06
normRes=7.853274e-06
normRes=7.852074e-06
normRes=7.850875e-06
normRes=7.849676e-06
normRes=7.848477e-06
normRes=7.847279e-06
normRes=7.846081e-06
normRes=7.844882e-06
normRes=7.843684e-06
normRes=7.842486e-06
normRes=7.841289e-06
normRes=7.840091e-06
normRes=7.838894e-06
normRes=7.837697e-06
normRes=7.836500e-06
normRes=7.835303e-06
normRes=7.834106e-06
normRes=7.832910e-06
normRes=7.831714e-06
normRes=7.830518e-06
normRes=7.829322e-06
normRes=7.828126e-06
normRes=7.826930e-06
normRes=7.825735e-06
normRes=7.824540e-06
normRes=7.823345e-06
normRes=7.822150e-06
normRes=7.820955e-06
normRes=7.819761e-06
normRes=7.818566e-06
normRes=7.817372e-06
normRes=7.816178e-06
normRes=7.814985e-06
normRes=7.813791e-06
normRes=7.812597e-06
normRes=7.811404e-06
normRes=7.810211e-06
normRes=7.809018e-06
normRes=7.807826e-06
normRes=7.806633e-06
normRes=7.805441e-06
normRes=7.804248e-06
normRes=7.803056e-06
normRes=7.801865e-06
normRes=7.800673e-06
normRes=7.799481e-06
normRes=7.798290e-06
normRes=7.797099e-06
normRes=7.795908e-06
normRes=7.794717e-06
normRes=7.793527e-06
normRes=7.792336e-06
normRes=7.791146e-06
normRes=7.789956e-06
normRes=7.788766e-06
normRes=7.787576e-06
normRes=7.786387e-06
normRes=7.785197e-06
normRes=7.784008e-06
normRes=7.782819e-06
normRes=7.781630e-06
normRes=7.780441e-06
normRes=7.779253e-06
normRes=7.778065e-06
normRes=7.776876e-06
normRes=7.775689e-06
normRes=7.774501e-06
normRes=7.773313e-06
normRes=7.772126e-06
normRes=7.770938e-06
normRes=7.769751e-06
normRes=7.768564e-06
normRes=7.767378e-06
normRes=7.766191e-06
normRes=7.765005e-06
normRes=7.763818e-06
normRes=7.762632e-06
normRes=7.761447e-06
normRes=7.760261e-06
normRes=7.759075e-06
normRes=7.757890e-06
normRes=7.756705e-06
normRes=7.755520e-06
normRes=7.754335e-06
normRes=7.753150e-06
normRes=7.751966e-06
normRes=7.750782e-06
normRes=7.749598e-06
normRes=7.748414e-06
normRes=7.747230e-06
normRes=7.746046e-06
normRes=7.744863e-06
normRes=7.743680e-06
normRes=7.742497e-06
normRes=7.741314e-06
normRes=7.740131e-06
normRes=7.738949e-06
normRes=7.737766e-06
normRes=7.736584e-06
normRes=7.735402e-06
normRes=7.734220e-06
normRes=7.733039e-06
normRes=7.731857e-06
normRes=7.730676e-06
normRes=7.729495e-06
normRes=7.728314e-06
normRes=7.727133e-06
normRes=7.725952e-06
normRes=7.724772e-06
normRes=7.723592e-06
normRes=7.722411e-06
normRes=7.721232e-06
normRes=7.720052e-06
normRes=7.718872e-06
normRes=7.717693e-06
normRes=7.716514e-06
normRes=7.715335e-06
normRes=7.714156e-06
normRes=7.712977e-06
normRes=7.711799e-06
normRes=7.710620e-06
normRes=7.709442e-06
normRes=7.708264e-06
normRes=7.707086e-06
normRes=7.705909e-06
normRes=7.704731e-06
normRes=7.703554e-06
normRes=7.702377e-06
normRes=7.701200e-06
normRes=7.700023e-06
normRes=7.698847e-06
normRes=7.697670e-06
normRes=7.696494e-06
normRes=7.695318e-06
normRes=7.694142e-06
normRes=7.692966e-06
normRes=7.691791e-06
normRes=7.690615e-06
normRes=7.689440e-06
normRes=7.688265e-06
normRes=7.687090e-06
normRes=7.685916e-06
normRes=7.684741e-06
normRes=7.683567e-06
normRes=7.682393e-06
normRes=7.681219e-06
normRes=7.680045e-06
normRes=7.678871e-06
normRes=7.677698e-06
normRes=7.676524e-06
normRes=7.675351e-06
normRes=7.674178e-06
normRes=7.673006e-06
normRes=7.671833e-06
normRes=7.670661e-06
normRes=7.669488e-06
normRes=7.668316e-06
normRes=7.667144e-06
normRes=7.665973e-06
normRes=7.664801e-06
normRes=7.663630e-06
normRes=7.662459e-06
normRes=7.661288e-06
normRes=7.660117e-06
normRes=7.658946e-06
normRes=7.657776e-06
normRes=7.656605e-06
normRes=7.655435e-06
normRes=7.654265e-06
normRes=7.653095e-06
normRes=7.651926e-06
normRes=7.650756e-06
normRes=7.649587e-06
normRes=7.648418e-06
normRes=7.647249e-06
normRes=7.646080e-06
normRes=7.644911e-06
normRes=7.643743e-06
normRes=7.642575e-06
normRes=7.641407e-06
normRes=7.640239e-06
normRes=7.639071e-06
normRes=7.637904e-06
normRes=7.636736e-06
normRes=7.635569e-06
normRes=7.634402e-06
normRes=7.633235e-06
normRes=7.632068e-06
normRes=7.630902e-06
normRes=7.629735e-06
normRes=7.628569e-06
normRes=7.627403e-06
normRes=7.626237e-06
normRes=7.625072e-06
normRes=7.623906e-06
normRes=7.622741e-06
normRes=7.621576e-06
normRes=7.620411e-06
normRes=7.619246e-06
normRes=7.618082e-06
normRes=7.616917e-06
normRes=7.615753e-06
normRes=7.614589e-06
normRes=7.613425e-06
normRes=7.612261e-06
normRes=7.611097e-06
normRes=7.609934e-06
normRes=7.608771e-06
normRes=7.607608e-06
normRes=7.606445e-06
normRes=7.605282e-06
normRes=7.604120e-06
normRes=7.602957e-06
normRes=7.601795e-06
normRes=7.600633e-06
normRes=7.599471e-06
normRes=7.598309e-06
normRes=7.597148e-06
normRes=7.595987e-06
normRes=7.594825e-06
normRes=7.593664e-06
normRes=7.592504e-06
normRes=7.591343e-06
normRes=7.590182e-06
normRes=7.589022e-06
normRes=7.587862e-06
normRes=7.586702e-06
normRes=7.585542e-06
normRes=7.584383e-06
normRes=7.583223e-06
normRes=7.582064e-06
normRes=7.580905e-06
normRes=7.579746e-06
normRes=7.578587e-06
normRes=7.577428e-06
normRes=7.576270e-06
normRes=7.575112e-06
normRes=7.573954e-06
normRes=7.572796e-06
normRes=7.571638e-06
normRes=7.570481e-06
normRes=7.569323e-06
normRes=7.568166e-06
normRes=7.567009e-06
normRes=7.565852e-06
normRes=7.564695e-06
normRes=7.563539e-06
normRes=7.562382e-06
normRes=7.561226e-06
normRes=7.560070e-06
normRes=7.558914e-06
normRes=7.557759e-06
normRes=7.556603e-06
normRes=7.555448e-06
normRes=7.554293e-06
normRes=7.553138e-06
normRes=7.551983e-06
normRes=7.550828e-06
normRes=7.549674e-06
normRes=7.548519e-06
normRes=7.547365e-06
normRes=7.546211e-06
normRes=7.545058e-06
normRes=7.543904e-06
normRes=7.542751e-06
normRes=7.541597e-06
normRes=7.540444e-06
normRes=7.539291e-06
normRes=7.538138e-06
normRes=7.536986e-06
normRes=7.535833e-06
normRes=7.534681e-06
normRes=7.533529e-06
normRes=7.532377e-06
normRes=7.531225e-06
normRes=7.530074e-06
normRes=7.528922e-06
normRes=7.527771e-06
normRes=7.526620e-06
normRes=7.525469e-06
normRes=7.524319e-06
normRes=7.523168e-06
normRes=7.522018e-06
normRes=7.520868e-06
normRes=7.519717e-06
normRes=7.518568e-06
normRes=7.517418e-06
normRes=7.516268e-06
normRes=7.515119e-06
normRes=7.513970e-06
normRes=7.512821e-06
normRes=7.511672e-06
normRes=7.510523e-06
normRes=7.509375e-06
normRes=7.508227e-06
normRes=7.507078e-06
normRes=7.505930e-06
normRes=7.504783e-06
normRes=7.503635e-06
normRes=7.502487e-06
normRes=7.501340e-06
normRes=7.500193e-06
normRes=7.499046e-06
normRes=7.497899e-06
normRes=7.496753e-06
normRes=7.495606e-06
normRes=7.494460e-06
normRes=7.493314e-06
normRes=7.492168e-06
normRes=7.491022e-06
normRes=7.489877e-06
normRes=7.488731e-06
normRes=7.487586e-06
normRes=7.486441e-06
normRes=7.485296e-06
normRes=7.484151e-06
normRes=7.483006e-06
normRes=7.481862e-06
normRes=7.480718e-06
normRes=7.479574e-06
normRes=7.478430e-06
normRes=7.477286e-06
normRes=7.476143e-06
normRes=7.474999e-06
normRes=7.473856e-06
normRes=7.472713e-06
normRes=7.471570e-06
normRes=7.470427e-06
normRes=7.469285e-06
normRes=7.468142e-06
normRes=7.467000e-06
normRes=7.465858e-06
normRes=7.464716e-06
normRes=7.463575e-06
normRes=7.462433e-06
normRes=7.461292e-06
normRes=7.460150e-06
normRes=7.459009e-06
normRes=7.457869e-06
normRes=7.456728e-06
normRes=7.455587e-06
normRes=7.454447e-06
normRes=7.453307e-06
normRes=7.452167e-06
normRes=7.451027e-06
normRes=7.449887e-06
normRes=7.448748e-06
normRes=7.447609e-06
normRes=7.446469e-06
normRes=7.445330e-06
normRes=7.444192e-06
normRes=7.443053e-06
normRes=7.441914e-06
normRes=7.440776e-06
normRes=7.439638e-06
normRes=7.438500e-06
normRes=7.437362e-06
normRes=7.436225e-06
normRes=7.435087e-06
normRes=7.433950e-06
normRes=7.432813e-06
normRes=7.431676e-06
normRes=7.430539e-06
normRes=7.429402e-06
normRes=7.428266e-06
normRes=7.427130e-06
normRes=7.425993e-06
normRes=7.424858e-06
normRes=7.423722e-06
normRes=7.422586e-06
normRes=7.421451e-06
normRes=7.420315e-06
normRes=7.419180e-06
normRes=7.418045e-06
normRes=7.416911e-06
normRes=7.415776e-06
normRes=7.414642e-06
normRes=7.413507e-06
normRes=7.412373e-06
normRes=7.411239e-06
normRes=7.410106e-06
normRes=7.408972e-06
normRes=7.407839e-06
normRes=7.406705e-06
normRes=7.405572e-06
normRes=7.404439e-06
normRes=7.403307e-06
normRes=7.402174e-06
normRes=7.401042e-06
normRes=7.399909e-06
normRes=7.398777e-06
normRes=7.397645e-06
normRes=7.396514e-06
normRes=7.395382e-06
normRes=7.394251e-06
normRes=7.393119e-06
normRes=7.391988e-06
normRes=7.390857e-06
normRes=7.389727e-06
normRes=7.388596e-06
normRes=7.387466e-06
normRes=7.386335e-06
normRes=7.385205e-06
normRes=7.384076e-06
normRes=7.382946e-06
normRes=7.381816e-06
normRes=7.380687e-06
normRes=7.379558e-06
normRes=7.378429e-06
normRes=7.377300e-06
normRes=7.376171e-06
normRes=7.375042e-06
normRes=7.373914e-06
normRes=7.372786e-06
normRes=7.371658e-06
normRes=7.370530e-06
normRes=7.369402e-06
normRes=7.368275e-06
normRes=7.367147e-06
normRes=7.366020e-06
normRes=7.364893e-06
normRes=7.363766e-06
normRes=7.362639e-06
normRes=7.361513e-06
normRes=7.360386e-06
normRes=7.359260e-06
normRes=7.358134e-06
normRes=7.357008e-06
normRes=7.355883e-06
normRes=7.354757e-06
normRes=7.353632e-06
normRes=7.352507e-06
normRes=7.351382e-06
normRes=7.350257e-06
normRes=7.349132e-06
normRes=7.348007e-06
normRes=7.346883e-06
normRes=7.345759e-06
normRes=7.344635e-06
normRes=7.343511e-06
normRes=7.342387e-06
normRes=7.341264e-06
normRes=7.340140e-06
normRes=7.339017e-06
normRes=7.337894e-06
normRes=7.336771e-06
normRes=7.335649e-06
normRes=7.334526e-06
normRes=7.333404e-06
normRes=7.332281e-06
normRes=7.331159e-06
normRes=7.330038e-06
normRes=7.328916e-06
normRes=7.327794e-06
normRes=7.326673e-06
normRes=7.325552e-06
normRes=7.324431e-06
normRes=7.323310e-06
normRes=7.322189e-06
normRes=7.321069e-06
normRes=7.319948e-06
normRes=7.318828e-06
normRes=7.317708e-06
normRes=7.316588e-06
normRes=7.315469e-06
normRes=7.314349e-06
normRes=7.313230e-06
normRes=7.312110e-06
normRes=7.310991e-06
normRes=7.309873e-06
normRes=7.308754e-06
normRes=7.307635e-06
normRes=7.306517e-06
normRes=7.305399e-06
normRes=7.304281e-06
normRes=7.303163e-06
normRes=7.302045e-06
normRes=7.300928e-06
normRes=7.299810e-06
normRes=7.298693e-06
normRes=7.297576e-06
normRes=7.296459e-06
normRes=7.295342e-06
normRes=7.294226e-06
normRes=7.293109e-06
normRes=7.291993e-06
normRes=7.290877e-06
normRes=7.289761e-06
normRes=7.288646e-06
normRes=7.287530e-06
normRes=7.286415e-06
normRes=7.285299e-06
normRes=7.284184e-06
normRes=7.283070e-06
normRes=7.281955e-06
normRes=7.280840e-06
normRes=7.279726e-06
normRes=7.278612e-06
normRes=7.277498e-06
normRes=7.276384e-06
normRes=7.275270e-06
normRes=7.274156e-06
normRes=7.273043e-06
normRes=7.271930e-06
normRes=7.270817e-06
normRes=7.269704e-06
normRes=7.268591e-06
normRes=7.267479e-06
normRes=7.266366e-06
normRes=7.265254e-06
normRes=7.264142e-06
normRes=7.263030e-06
normRes=7.261918e-06
normRes=7.260807e-06
normRes=7.259695e-06
normRes=7.258584e-06
normRes=7.257473e-06
normRes=7.256362e-06
normRes=7.255251e-06
normRes=7.254141e-06
normRes=7.253030e-06
normRes=7.251920e-06
normRes=7.250810e-06
normRes=7.249700e-06
normRes=7.248590e-06
normRes=7.247481e-06
normRes=7.246371e-06
normRes=7.245262e-06
normRes=7.244153e-06
normRes=7.243044e-06
normRes=7.241935e-06
normRes=7.240827e-06
normRes=7.239718e-06
normRes=7.238610e-06
normRes=7.237502e-06
normRes=7.236394e-06
normRes=7.235286e-06
normRes=7.234178e-06
normRes=7.233071e-06
normRes=7.231964e-06
normRes=7.230857e-06
normRes=7.229750e-06
normRes=7.228643e-06
normRes=7.227536e-06
normRes=7.226430e-06
normRes=7.225323e-06
normRes=7.224217e-06
normRes=7.223111e-06
normRes=7.222006e-06
normRes=7.220900e-06
normRes=7.219794e-06
normRes=7.218689e-06
normRes=7.217584e-06
normRes=7.216479e-06
normRes=7.215374e-06
normRes=7.214270e-06
normRes=7.213165e-06
normRes=7.212061e-06
normRes=7.210957e-06
normRes=7.209853e-06
normRes=7.208749e-06
normRes=7.207645e-06
normRes=7.206542e-06
normRes=7.205438e-06
normRes=7.204335e-06
normRes=7.203232e-06
normRes=7.202129e-06
normRes=7.201027e-06
normRes=7.199924e-06
normRes=7.198822e-06
normRes=7.197720e-06
normRes=7.196617e-06
normRes=7.195516e-06
normRes=7.194414e-06
normRes=7.193312e-06
normRes=7.192211e-06
normRes=7.191110e-06
normRes=7.190009e-06
normRes=7.188908e-06
normRes=7.187807e-06
normRes=7.186707e-06
normRes=7.185606e-06
normRes=7.184506e-06
normRes=7.183406e-06
normRes=7.182306e-06
normRes=7.181206e-06
normRes=7.180107e-06
normRes=7.179007e-06
normRes=7.177908e-06
normRes=7.176809e-06
normRes=7.175710e-06
normRes=7.174611e-06
normRes=7.173513e-06
normRes=7.172414e-06
normRes=7.171316e-06
normRes=7.170218e-06
normRes=7.169120e-06
normRes=7.168022e-06
normRes=7.166925e-06
normRes=7.165827e-06
normRes=7.164730e-06
normRes=7.163633e-06
normRes=7.162536e-06
normRes=7.161439e-06
normRes=7.160342e-06
normRes=7.159246e-06
normRes=7.158150e-06
normRes=7.157054e-06
normRes=7.155958e-06
normRes=7.154862e-06
normRes=7.153766e-06
normRes=7.152671e-06
normRes=7.151575e-06
normRes=7.150480e-06
normRes=7.149385e-06
normRes=7.148290e-06
normRes=7.147196e-06
normRes=7.146101e-06
normRes=7.145007e-06
normRes=7.143913e-06
normRes=7.142819e-06
normRes=7.141725e-06
normRes=7.140631e-06
normRes=7.139538e-06
normRes=7.138444e-06
normRes=7.137351e-06
normRes=7.136258e-06
normRes=7.135165e-06
normRes=7.134072e-06
normRes=7.132980e-06
normRes=7.131887e-06
normRes=7.130795e-06
normRes=7.129703e-06
normRes=7.128611e-06
normRes=7.127519e-06
normRes=7.126428e-06
normRes=7.125336e-06
normRes=7.124245e-06
normRes=7.123154e-06
normRes=7.122063e-06
normRes=7.120972e-06
normRes=7.119882e-06
normRes=7.118791e-06
normRes=7.117701e-06
normRes=7.116611e-06
normRes=7.115521e-06
normRes=7.114431e-06
normRes=7.113342e-06
normRes=7.112252e-06
normRes=7.111163e-06
normRes=7.110074e-06
normRes=7.108985e-06
normRes=7.107896e-06
normRes=7.106807e-06
normRes=7.105719e-06
normRes=7.104630e-06
normRes=7.103542e-06
normRes=7.102454e-06
normRes=7.101366e-06
normRes=7.100279e-06
normRes=7.099191e-06
normRes=7.098104e-06
normRes=7.097016e-06
normRes=7.095929e-06
normRes=7.094843e-06
normRes=7.093756e-06
normRes=7.092669e-06
normRes=7.091583e-06
normRes=7.090497e-06
normRes=7.089411e-06
normRes=7.088325e-06
normRes=7.087239e-06
normRes=7.086153e-06
normRes=7.085068e-06
normRes=7.083983e-06
normRes=7.082898e-06
normRes=7.081813e-06
normRes=7.080728e-06
normRes=7.079643e-06
normRes=7.078559e-06
normRes=7.077475e-06
normRes=7.076390e-06
normRes=7.075306e-06
normRes=7.074223e-06
normRes=7.073139e-06
normRes=7.072055e-06
normRes=7.070972e-06
normRes=7.069889e-06
normRes=7.068806e-06
normRes=7.067723e-06
normRes=7.066640e-06
normRes=7.065558e-06
normRes=7.064476e-06
normRes=7.063393e-06
normRes=7.062311e-06
normRes=7.061229e-06
normRes=7.060148e-06
normRes=7.059066e-06
normRes=7.057985e-06
normRes=7.056904e-06
normRes=7.055823e-06
normRes=7.054742e-06
normRes=7.053661e-06
normRes=7.052580e-06
normRes=7.051500e-06
normRes=7.050420e-06
normRes=7.049340e-06
normRes=7.048260e-06
normRes=7.047180e-06
normRes=7.046100e-06
normRes=7.045021e-06
normRes=7.043941e-06
normRes=7.042862e-06
normRes=7.041783e-06
normRes=7.040704e-06
normRes=7.039626e-06
normRes=7.038547e-06
normRes=7.037469e-06
normRes=7.036391e-06
normRes=7.035313e-06
normRes=7.034235e-06
normRes=7.033157e-06
normRes=7.032080e-06
normRes=7.031002e-06
normRes=7.029925e-06
normRes=7.028848e-06
normRes=7.027771e-06
normRes=7.026694e-06
normRes=7.025618e-06
normRes=7.024542e-06
normRes=7.023465e-06
normRes=7.022389e-06
normRes=7.021313e-06
normRes=7.020237e-06
normRes=7.019162e-06
normRes=7.018086e-06
normRes=7.017011e-06
normRes=7.015936e-06
normRes=7.014861e-06
normRes=7.013786e-06
normRes=7.012712e-06
normRes=7.011637e-06
normRes=7.010563e-06
normRes=7.009489e-06
normRes=7.008415e-06
normRes=7.007341e-06
normRes=7.006267e-06
normRes=7.005194e-06
normRes=7.004120e-06
normRes=7.003047e-06
normRes=7.001974e-06
normRes=7.000901e-06
normRes=6.999828e-06
normRes=6.998756e-06
normRes=6.997683e-06
normRes=6.996611e-06
normRes=6.995539e-06
normRes=6.994467e-06
normRes=6.993395e-06
normRes=6.992324e-06
normRes=6.991252e-06
normRes=6.990181e-06
normRes=6.989110e-06
normRes=6.988039e-06
normRes=6.986968e-06
normRes=6.985897e-06
normRes=6.984827e-06
normRes=6.983757e-06
normRes=6.982686e-06
normRes=6.981616e-06
normRes=6.980547e-06
normRes=6.979477e-06
normRes=6.978407e-06
normRes=6.977338e-06
normRes=6.976269e-06
normRes=6.975200e-06
normRes=6.974131e-06
normRes=6.973062e-06
normRes=6.971994e-06
normRes=6.970925e-06
normRes=6.969857e-06
normRes=6.968789e-06
normRes=6.967721e-06
normRes=6.966653e-06
normRes=6.965585e-06
normRes=6.964518e-06
normRes=6.963451e-06
normRes=6.962383e-06
normRes=6.961316e-06
normRes=6.960250e-06
normRes=6.959183e-06
normRes=6.958116e-06
normRes=6.957050e-06
normRes=6.955984e-06
normRes=6.954918e-06
normRes=6.953852e-06
normRes=6.952786e-06
normRes=6.951721e-06
normRes=6.950655e-06
normRes=6.949590e-06
normRes=6.948525e-06
normRes=6.947460e-06
normRes=6.946395e-06
normRes=6.945331e-06
normRes=6.944266e-06
normRes=6.943202e-06
normRes=6.942138e-06
normRes=6.941074e-06
normRes=6.940010e-06
normRes=6.938946e-06
normRes=6.937883e-06
normRes=6.936820e-06
normRes=6.935756e-06
normRes=6.934693e-06
normRes=6.933631e-06
normRes=6.932568e-06
normRes=6.931505e-06
normRes=6.930443e-06
normRes=6.929381e-06
normRes=6.928319e-06
normRes=6.927257e-06
normRes=6.926195e-06
normRes=6.925133e-06
normRes=6.924072e-06
normRes=6.923011e-06
normRes=6.921950e-06
normRes=6.920889e-06
normRes=6.919828e-06
normRes=6.918767e-06
normRes=6.917707e-06
normRes=6.916646e-06
normRes=6.915586e-06
normRes=6.914526e-06
normRes=6.913466e-06
normRes=6.912407e-06
normRes=6.911347e-06
normRes=6.910288e-06
normRes=6.909229e-06
normRes=6.908169e-06
normRes=6.907111e-06
normRes=6.906052e-06
normRes=6.904993e-06
normRes=6.903935e-06
normRes=6.902877e-06
normRes=6.901818e-06
normRes=6.900760e-06
normRes=6.899703e-06
normRes=6.898645e-06
normRes=6.897588e-06
normRes=6.896530e-06
normRes=6.895473e-06
normRes=6.894416e-06
normRes=6.893359e-06
normRes=6.892302e-06
normRes=6.891246e-06
normRes=6.890190e-06
normRes=6.889133e-06
normRes=6.888077e-06
normRes=6.887021e-06
normRes=6.885966e-06
normRes=6.884910e-06
normRes=6.883855e-06
normRes=6.882799e-06
normRes=6.881744e-06
normRes=6.880689e-06
normRes=6.879634e-06
normRes=6.878580e-06
normRes=6.877525e-06
normRes=6.876471e-06
normRes=6.875417e-06
normRes=6.874363e-06
normRes=6.873309e-06
normRes=6.872255e-06
normRes=6.871202e-06
normRes=6.870148e-06
normRes=6.869095e-06
normRes=6.868042e-06
normRes=6.866989e-06
normRes=6.865936e-06
normRes=6.864884e-06
normRes=6.863831e-06
normRes=6.862779e-06
normRes=6.861727e-06
normRes=6.860675e-06
normRes=6.859623e-06
normRes=6.858571e-06
normRes=6.857520e-06
normRes=6.856468e-06
normRes=6.855417e-06
normRes=6.854366e-06
normRes=6.853315e-06
normRes=6.852265e-06
normRes=6.851214e-06
normRes=6.850164e-06
normRes=6.849113e-06
normRes=6.848063e-06
normRes=6.847013e-06
normRes=6.845963e-06
normRes=6.844914e-06
normRes=6.843864e-06
normRes=6.842815e-06
normRes=6.841766e-06
normRes=6.840717e-06
normRes=6.839668e-06
normRes=6.838619e-06
normRes=6.837571e-06
normRes=6.836522e-06
normRes=6.835474e-06
normRes=6.834426e-06
normRes=6.833378e-06
normRes=6.832331e-06
normRes=6.831283e-06
normRes=6.830235e-06
normRes=6.829188e-06
normRes=6.828141e-06
normRes=6.827094e-06
normRes=6.826047e-06
normRes=6.825001e-06
normRes=6.823954e-06
normRes=6.822908e-06
normRes=6.821862e-06
normRes=6.820816e-06
normRes=6.819770e-06
normRes=6.818724e-06
normRes=6.817678e-06
normRes=6.816633e-06
normRes=6.815588e-06
normRes=6.814543e-06
normRes=6.813498e-06
normRes=6.812453e-06
normRes=6.811408e-06
normRes=6.810364e-06
normRes=6.809320e-06
normRes=6.808275e-06
normRes=6.807231e-06
normRes=6.806188e-06
normRes=6.805144e-06
normRes=6.804100e-06
normRes=6.803057e-06
normRes=6.802014e-06
normRes=6.800971e-06
normRes=6.799928e-06
normRes=6.798885e-06
normRes=6.797842e-06
normRes=6.796800e-06
normRes=6.795758e-06
normRes=6.794715e-06
normRes=6.793673e-06
normRes=6.792632e-06
normRes=6.791590e-06
normRes=6.790548e-06
normRes=6.789507e-06
normRes=6.788466e-06
normRes=6.787425e-06
normRes=6.786384e-06
normRes=6.785343e-06
normRes=6.784303e-06
normRes=6.783262e-06
normRes=6.782222e-06
normRes=6.781182e-06
normRes=6.780142e-06
normRes=6.779102e-06
normRes=6.778062e-06
normRes=6.777023e-06
normRes=6.775984e-06
normRes=6.774944e-06
normRes=6.773905e-06
normRes=6.772866e-06
normRes=6.771828e-06
normRes=6.770789e-06
normRes=6.769751e-06
normRes=6.768713e-06
normRes=6.767674e-06
normRes=6.766636e-06
normRes=6.765599e-06
normRes=6.764561e-06
normRes=6.763524e-06
normRes=6.762486e-06
normRes=6.761449e-06
normRes=6.760412e-06
normRes=6.759375e-06
normRes=6.758338e-06
normRes=6.757302e-06
normRes=6.756266e-06
normRes=6.755229e-06
normRes=6.754193e-06
normRes=6.753157e-06
normRes=6.752121e-06
normRes=6.751086e-06
normRes=6.750050e-06
normRes=6.749015e-06
normRes=6.747980e-06
normRes=6.746945e-06
normRes=6.745910e-06
normRes=6.744875e-06
normRes=6.743841e-06
normRes=6.742806e-06
normRes=6.741772e-06
normRes=6.740738e-06
normRes=6.739704e-06
normRes=6.738670e-06
normRes=6.737637e-06
normRes=6.736603e-06
normRes=6.735570e-06
normRes=6.734537e-06
normRes=6.733504e-06
normRes=6.732471e-06
normRes=6.731438e-06
normRes=6.730406e-06
normRes=6.729373e-06
normRes=6.728341e-06
normRes=6.727309e-06
normRes=6.726277e-06
normRes=6.725245e-06
normRes=6.724214e-06
normRes=6.723182e-06
normRes=6.722151e-06
normRes=6.721120e-06
normRes=6.720089e-06
normRes=6.719058e-06
normRes=6.718027e-06
normRes=6.716997e-06
normRes=6.715966e-06
normRes=6.714936e-06
normRes=6.713906e-06
normRes=6.712876e-06
normRes=6.711847e-06
normRes=6.710817e-06
normRes=6.709787e-06
normRes=6.708758e-06
normRes=6.707729e-06
normRes=6.706700e-06
normRes=6.705671e-06
normRes=6.704642e-06
normRes=6.703614e-06
normRes=6.702586e-06
normRes=6.701557e-06
normRes=6.700529e-06
normRes=6.699501e-06
normRes=6.698474e-06
normRes=6.697446e-06
normRes=6.696418e-06
normRes=6.695391e-06
normRes=6.694364e-06
normRes=6.693337e-06
normRes=6.692310e-06
normRes=6.691283e-06
normRes=6.690257e-06
normRes=6.689231e-06
normRes=6.688204e-06
normRes=6.687178e-06
normRes=6.686152e-06
normRes=6.685127e-06
normRes=6.684101e-06
normRes=6.683075e-06
normRes=6.682050e-06
normRes=6.681025e-06
normRes=6.680000e-06
normRes=6.678975e-06
normRes=6.677950e-06
normRes=6.676926e-06
normRes=6.675901e-06
normRes=6.674877e-06
normRes=6.673853e-06
normRes=6.672829e-06
normRes=6.671805e-06
normRes=6.670782e-06
normRes=6.669758e-06
normRes=6.668735e-06
normRes=6.667712e-06
normRes=6.666689e-06
normRes=6.665666e-06
normRes=6.664643e-06
normRes=6.663621e-06
normRes=6.662598e-06
normRes=6.661576e-06
normRes=6.660554e-06
normRes=6.659532e-06
normRes=6.658510e-06
normRes=6.657489e-06
normRes=6.656467e-06
normRes=6.655446e-06
normRes=6.654425e-06
normRes=6.653403e-06
normRes=6.652383e-06
normRes=6.651362e-06
normRes=6.650341e-06
normRes=6.649321e-06
normRes=6.648301e-06
normRes=6.647280e-06
normRes=6.646261e-06
normRes=6.645241e-06
normRes=6.644221e-06
normRes=6.643202e-06
normRes=6.642182e-06
normRes=6.641163e-06
normRes=6.640144e-06
normRes=6.639125e-06
normRes=6.638106e-06
normRes=6.637088e-06
normRes=6.636069e-06
normRes=6.635051e-06
normRes=6.634033e-06
normRes=6.633015e-06
normRes=6.631997e-06
normRes=6.630979e-06
normRes=6.629962e-06
normRes=6.628944e-06
normRes=6.627927e-06
normRes=6.626910e-06
normRes=6.625893e-06
normRes=6.624876e-06
normRes=6.623860e-06
normRes=6.622843e-06
normRes=6.621827e-06
normRes=6.620811e-06
normRes=6.619795e-06
normRes=6.618779e-06
normRes=6.617763e-06
normRes=6.616748e-06
normRes=6.615732e-06
normRes=6.614717e-06
normRes=6.613702e-06
normRes=6.612687e-06
normRes=6.611672e-06
normRes=6.610658e-06
normRes=6.609643e-06
normRes=6.608629e-06
normRes=6.607615e-06
normRes=6.606601e-06
normRes=6.605587e-06
normRes=6.604573e-06
normRes=6.603559e-06
normRes=6.602546e-06
normRes=6.601533e-06
normRes=6.600519e-06
normRes=6.599506e-06
normRes=6.598494e-06
normRes=6.597481e-06
normRes=6.596468e-06
normRes=6.595456e-06
normRes=6.594444e-06
normRes=6.593432e-06
normRes=6.592420e-06
normRes=6.591408e-06
normRes=6.590397e-06
normRes=6.589385e-06
normRes=6.588374e-06
normRes=6.587363e-06
normRes=6.586352e-06
normRes=6.585341e-06
normRes=6.584330e-06
normRes=6.583319e-06
normRes=6.582309e-06
normRes=6.581299e-06
normRes=6.580289e-06
normRes=6.579279e-06
normRes=6.578269e-06
normRes=6.577259e-06
normRes=6.576250e-06
normRes=6.575240e-06
normRes=6.574231e-06
normRes=6.573222e-06
normRes=6.572213e-06
normRes=6.571205e-06
normRes=6.570196e-06
normRes=6.569187e-06
normRes=6.568179e-06
normRes=6.567171e-06
normRes=6.566163e-06
normRes=6.565155e-06
normRes=6.564148e-06
normRes=6.563140e-06
normRes=6.562133e-06
normRes=6.561125e-06
normRes=6.560118e-06
normRes=6.559111e-06
normRes=6.558105e-06
normRes=6.557098e-06
normRes=6.556091e-06
normRes=6.555085e-06
normRes=6.554079e-06
normRes=6.553073e-06
normRes=6.552067e-06
normRes=6.551061e-06
normRes=6.550056e-06
normRes=6.549050e-06
normRes=6.548045e-06
normRes=6.547040e-06
normRes=6.546035e-06
normRes=6.545030e-06
normRes=6.544025e-06
normRes=6.543021e-06
normRes=6.542016e-06
normRes=6.541012e-06
normRes=6.540008e-06
normRes=6.539004e-06
normRes=6.538000e-06
normRes=6.536997e-06
normRes=6.535993e-06
normRes=6.534990e-06
normRes=6.533987e-06
normRes=6.532984e-06
normRes=6.531981e-06
normRes=6.530978e-06
normRes=6.529976e-06
normRes=6.528973e-06
normRes=6.527971e-06
normRes=6.526969e-06
normRes=6.525967e-06
normRes=6.524965e-06
normRes=6.523963e-06
normRes=6.522962e-06
normRes=6.521960e-06
normRes=6.520959e-06
normRes=6.519958e-06
normRes=6.518957e-06
normRes=6.517956e-06
normRes=6.516956e-06
normRes=6.515955e-06
normRes=6.514955e-06
normRes=6.513955e-06
normRes=6.512955e-06
normRes=6.511955e-06
normRes=6.510955e-06
normRes=6.509955e-06
normRes=6.508956e-06
normRes=6.507957e-06
normRes=6.506958e-06
normRes=6.505959e-06
normRes=6.504960e-06
normRes=6.503961e-06
normRes=6.502962e-06
normRes=6.501964e-06
normRes=6.500966e-06
normRes=6.499968e-06
normRes=6.498970e-06
normRes=6.497972e-06
normRes=6.496974e-06
normRes=6.495977e-06
normRes=6.494980e-06
normRes=6.493982e-06
normRes=6.492985e-06
normRes=6.491988e-06
normRes=6.490992e-06
normRes=6.489995e-06
normRes=6.488999e-06
normRes=6.488002e-06
normRes=6.487006e-06
normRes=6.486010e-06
normRes=6.485014e-06
normRes=6.484019e-06
normRes=6.483023e-06
normRes=6.482028e-06
normRes=6.481032e-06
normRes=6.480037e-06
normRes=6.479042e-06
normRes=6.478047e-06
normRes=6.477053e-06
normRes=6.476058e-06
normRes=6.475064e-06
normRes=6.474070e-06
normRes=6.473076e-06
normRes=6.472082e-06
normRes=6.471088e-06
normRes=6.470094e-06
normRes=6.469101e-06
normRes=6.468108e-06
normRes=6.467114e-06
normRes=6.466121e-06
normRes=6.465128e-06
normRes=6.464136e-06
normRes=6.463143e-06
normRes=6.462151e-06
normRes=6.461158e-06
normRes=6.460166e-06
normRes=6.459174e-06
normRes=6.458182e-06
normRes=6.457191e-06
normRes=6.456199e-06
normRes=6.455208e-06
normRes=6.454217e-06
normRes=6.453226e-06
normRes=6.452235e-06
normRes=6.451244e-06
normRes=6.450253e-06
normRes=6.449263e-06
normRes=6.448272e-06
normRes=6.447282e-06
normRes=6.446292e-06
normRes=6.445302e-06
normRes=6.444312e-06
normRes=6.443323e-06
normRes=6.442333e-06
normRes=6.441344e-06
normRes=6.440355e-06
normRes=6.439366e-06
normRes=6.438377e-06
normRes=6.437388e-06
normRes=6.436400e-06
normRes=6.435411e-06
normRes=6.434423e-06
normRes=6.433435e-06
normRes=6.432447e-06
normRes=6.431459e-06
normRes=6.430471e-06
normRes=6.429484e-06
normRes=6.428496e-06
normRes=6.427509e-06
normRes=6.426522e-06
normRes=6.425535e-06
normRes=6.424548e-06
normRes=6.423561e-06
normRes=6.422575e-06
normRes=6.421589e-06
normRes=6.420602e-06
normRes=6.419616e-06
normRes=6.418630e-06
normRes=6.417645e-06
normRes=6.416659e-06
normRes=6.415674e-06
normRes=6.414688e-06
normRes=6.413703e-06
normRes=6.412718e-06
normRes=6.411733e-06
normRes=6.410748e-06
normRes=6.409764e-06
normRes=6.408779e-06
normRes=6.407795e-06
normRes=6.406811e-06
normRes=6.405827e-06
normRes=6.404843e-06
normRes=6.403859e-06
normRes=6.402876e-06
normRes=6.401892e-06
normRes=6.400909e-06
normRes=6.399926e-06
normRes=6.398943e-06
normRes=6.397960e-06
normRes=6.396978e-06
normRes=6.395995e-06
normRes=6.395013e-06
normRes=6.394030e-06
normRes=6.393048e-06
normRes=6.392066e-06
normRes=6.391085e-06
normRes=6.390103e-06
normRes=6.389121e-06
normRes=6.388140e-06
normRes=6.387159e-06
normRes=6.386178e-06
normRes=6.385197e-06
normRes=6.384216e-06
normRes=6.383235e-06
normRes=6.382255e-06
normRes=6.381275e-06
normRes=6.380294e-06
normRes=6.379314e-06
normRes=6.378335e-06
normRes=6.377355e-06
normRes=6.376375e-06
normRes=6.375396e-06
normRes=6.374417e-06
normRes=6.373437e-06
normRes=6.372458e-06
normRes=6.371479e-06
normRes=6.370501e-06
normRes=6.369522e-06
normRes=6.368544e-06
normRes=6.367566e-06
normRes=6.366587e-06
normRes=6.365609e-06
normRes=6.364632e-06
normRes=6.363654e-06
normRes=6.362676e-06
normRes=6.361699e-06
normRes=6.360722e-06
normRes=6.359745e-06
normRes=6.358768e-06
normRes=6.357791e-06
normRes=6.356814e-06
normRes=6.355838e-06
normRes=6.354861e-06
normRes=6.353885e-06
normRes=6.352909e-06
normRes=6.351933e-06
normRes=6.350957e-06
normRes=6.349982e-06
normRes=6.349006e-06
normRes=6.348031e-06
normRes=6.347056e-06
normRes=6.346081e-06
normRes=6.345106e-06
normRes=6.344131e-06
normRes=6.343156e-06
normRes=6.342182e-06
normRes=6.341208e-06
normRes=6.340233e-06
normRes=6.339259e-06
normRes=6.338285e-06
normRes=6.337312e-06
normRes=6.336338e-06
normRes=6.335365e-06
normRes=6.334391e-06
normRes=6.333418e-06
normRes=6.332445e-06
normRes=6.331472e-06
normRes=6.330500e-06
normRes=6.329527e-06
normRes=6.328555e-06
normRes=6.327582e-06
normRes=6.326610e-06
normRes=6.325638e-06
normRes=6.324666e-06
normRes=6.323695e-06
normRes=6.322723e-06
normRes=6.321752e-06
normRes=6.320780e-06
normRes=6.319809e-06
normRes=6.318838e-06
normRes=6.317867e-06
normRes=6.316897e-06
normRes=6.315926e-06
normRes=6.314956e-06
normRes=6.313986e-06
normRes=6.313016e-06
normRes=6.312046e-06
normRes=6.311076e-06
normRes=6.310106e-06
normRes=6.309137e-06
normRes=6.308167e-06
normRes=6.307198e-06
normRes=6.306229e-06
normRes=6.305260e-06
normRes=6.304291e-06
normRes=6.303323e-06
normRes=6.302354e-06
normRes=6.301386e-06
normRes=6.300417e-06
normRes=6.299449e-06
normRes=6.298481e-06
normRes=6.297514e-06
normRes=6.296546e-06
normRes=6.295579e-06
normRes=6.294611e-06
normRes=6.293644e-06
normRes=6.292677e-06
normRes=6.291710e-06
normRes=6.290743e-06
normRes=6.289777e-06
normRes=6.288810e-06
normRes=6.287844e-06
normRes=6.286878e-06
normRes=6.285912e-06
normRes=6.284946e-06
normRes=6.283980e-06
normRes=6.283014e-06
normRes=6.282049e-06
normRes=6.281084e-06
normRes=6.280118e-06
normRes=6.279153e-06
normRes=6.278189e-06
normRes=6.277224e-06
normRes=6.276259e-06
normRes=6.275295e-06
normRes=6.274330e-06
normRes=6.273366e-06
normRes=6.272402e-06
normRes=6.271438e-06
normRes=6.270475e-06
normRes=6.269511e-06
normRes=6.268548e-06
normRes=6.267584e-06
normRes=6.266621e-06
normRes=6.265658e-06
normRes=6.264695e-06
normRes=6.263733e-06
normRes=6.262770e-06
normRes=6.261808e-06
normRes=6.260845e-06
normRes=6.259883e-06
normRes=6.258921e-06
normRes=6.257959e-06
normRes=6.256998e-06
normRes=6.256036e-06
normRes=6.255075e-06
normRes=6.254114e-06
normRes=6.253152e-06
normRes=6.252191e-06
normRes=6.251231e-06
normRes=6.250270e-06
normRes=6.249309e-06
normRes=6.248349e-06
normRes=6.247389e-06
normRes=6.246429e-06
normRes=6.245469e-06
normRes=6.244509e-06
normRes=6.243549e-06
normRes=6.242589e-06
normRes=6.241630e-06
normRes=6.240671e-06
normRes=6.239712e-06
normRes=6.238753e-06
normRes=6.237794e-06
normRes=6.236835e-06
normRes=6.235877e-06
normRes=6.234918e-06
normRes=6.233960e-06
normRes=6.233002e-06
normRes=6.232044e-06
normRes=6.231086e-06
normRes=6.230128e-06
normRes=6.229171e-06
normRes=6.228214e-06
normRes=6.227256e-06
normRes=6.226299e-06
normRes=6.225342e-06
normRes=6.224385e-06
normRes=6.223429e-06
normRes=6.222472e-06
normRes=6.221516e-06
normRes=6.220560e-06
normRes=6.219604e-06
normRes=6.218648e-06
normRes=6.217692e-06
normRes=6.216736e-06
normRes=6.215781e-06
normRes=6.214825e-06
normRes=6.213870e-06
normRes=6.212915e-06
normRes=6.211960e-06
normRes=6.211005e-06
normRes=6.210050e-06
normRes=6.209096e-06
normRes=6.208142e-06
normRes=6.207187e-06
normRes=6.206233e-06
normRes=6.205279e-06
normRes=6.204325e-06
normRes=6.203372e-06
normRes=6.202418e-06
normRes=6.201465e-06
normRes=6.200512e-06
normRes=6.199559e-06
normRes=6.198606e-06
normRes=6.197653e-06
normRes=6.196700e-06
normRes=6.195748e-06
normRes=6.194795e-06
normRes=6.193843e-06
normRes=6.192891e-06
normRes=6.191939e-06
normRes=6.190987e-06
normRes=6.190035e-06
normRes=6.189084e-06
normRes=6.188133e-06
normRes=6.187181e-06
normRes=6.186230e-06
normRes=6.185279e-06
normRes=6.184329e-06
normRes=6.183378e-06
normRes=6.182427e-06
normRes=6.181477e-06
normRes=6.180527e-06
normRes=6.179577e-06
normRes=6.178627e-06
normRes=6.177677e-06
normRes=6.176727e-06
normRes=6.175778e-06
normRes=6.174828e-06
normRes=6.173879e-06
normRes=6.172930e-06
normRes=6.171981e-06
normRes=6.171032e-06
normRes=6.170084e-06
normRes=6.169135e-06
normRes=6.168187e-06
normRes=6.167238e-06
normRes=6.166290e-06
normRes=6.165342e-06
normRes=6.164394e-06
normRes=6.163447e-06
normRes=6.162499e-06
normRes=6.161552e-06
normRes=6.160605e-06
normRes=6.159658e-06
normRes=6.158711e-06
normRes=6.157764e-06
normRes=6.156817e-06
normRes=6.155871e-06
normRes=6.154924e-06
normRes=6.153978e-06
normRes=6.153032e-06
normRes=6.152086e-06
normRes=6.151140e-06
normRes=6.150194e-06
normRes=6.149249e-06
normRes=6.148303e-06
normRes=6.147358e-06
normRes=6.146413e-06
normRes=6.145468e-06
normRes=6.144523e-06
normRes=6.143578e-06
normRes=6.142634e-06
normRes=6.141689e-06
normRes=6.140745e-06
normRes=6.139801e-06
normRes=6.138857e-06
normRes=6.137913e-06
normRes=6.136970e-06
normRes=6.136026e-06
normRes=6.135083e-06
normRes=6.134139e-06
normRes=6.133196e-06
normRes=6.132253e-06
normRes=6.131310e-06
normRes=6.130368e-06
normRes=6.129425e-06
normRes=6.128483e-06
normRes=6.127540e-06
normRes=6.126598e-06
normRes=6.125656e-06
normRes=6.124714e-06
normRes=6.123773e-06
normRes=6.122831e-06
normRes=6.121890e-06
normRes=6.120948e-06
normRes=6.120007e-06
normRes=6.119066e-06
normRes=6.118125e-06
normRes=6.117184e-06
normRes=6.116244e-06
normRes=6.115303e-06
normRes=6.114363e-06
normRes=6.113423e-06
normRes=6.112483e-06
normRes=6.111543e-06
normRes=6.110603e-06
normRes=6.109664e-06
normRes=6.108724e-06
normRes=6.107785e-06
normRes=6.106846e-06
normRes=6.105907e-06
normRes=6.104968e-06
normRes=6.104029e-06
normRes=6.103090e-06
normRes=6.102152e-06
normRes=6.101214e-06
normRes=6.100275e-06
normRes=6.099337e-06
normRes=6.098399e-06
normRes=6.097462e-06
normRes=6.096524e-06
normRes=6.095587e-06
normRes=6.094649e-06
normRes=6.093712e-06
normRes=6.092775e-06
normRes=6.091838e-06
normRes=6.090901e-06
normRes=6.089965e-06
normRes=6.089028e-06
normRes=6.088092e-06
normRes=6.087155e-06
normRes=6.086219e-06
normRes=6.085283e-06
normRes=6.084348e-06
normRes=6.083412e-06
normRes=6.082476e-06
normRes=6.081541e-06
normRes=6.080606e-06
normRes=6.079671e-06
normRes=6.078736e-06
normRes=6.077801e-06
normRes=6.076866e-06
normRes=6.075932e-06
normRes=6.074997e-06
normRes=6.074063e-06
normRes=6.073129e-06
normRes=6.072195e-06
normRes=6.071261e-06
normRes=6.070327e-06
normRes=6.069394e-06
normRes=6.068460e-06
normRes=6.067527e-06
normRes=6.066594e-06
normRes=6.065661e-06
normRes=6.064728e-06
normRes=6.063795e-06
normRes=6.062863e-06
normRes=6.061930e-06
normRes=6.060998e-06
normRes=6.060066e-06
normRes=6.059134e-06
normRes=6.058202e-06
normRes=6.057270e-06
normRes=6.056339e-06
normRes=6.055407e-06
normRes=6.054476e-06
normRes=6.053545e-06
normRes=6.052614e-06
normRes=6.051683e-06
normRes=6.050752e-06
normRes=6.049821e-06
normRes=6.048891e-06
normRes=6.047961e-06
normRes=6.047030e-06
normRes=6.046100e-06
normRes=6.045170e-06
normRes=6.044241e-06
normRes=6.043311e-06
normRes=6.042381e-06
normRes=6.041452e-06
normRes=6.040523e-06
normRes=6.039594e-06
normRes=6.038665e-06
normRes=6.037736e-06
normRes=6.036807e-06
normRes=6.035879e-06
normRes=6.034950e-06
normRes=6.034022e-06
normRes=6.033094e-06
normRes=6.032166e-06
normRes=6.031238e-06
normRes=6.030311e-06
normRes=6.029383e-06
normRes=6.028456e-06
normRes=6.027528e-06
normRes=6.026601e-06
normRes=6.025674e-06
normRes=6.024747e-06
normRes=6.023821e-06
normRes=6.022894e-06
normRes=6.021968e-06
normRes=6.021041e-06
normRes=6.020115e-06
normRes=6.019189e-06
normRes=6.018263e-06
normRes=6.017338e-06
normRes=6.016412e-06
normRes=6.015486e-06
normRes=6.014561e-06
normRes=6.013636e-06
normRes=6.012711e-06
normRes=6.011786e-06
normRes=6.010861e-06
normRes=6.009937e-06
normRes=6.009012e-06
normRes=6.008088e-06
normRes=6.007164e-06
normRes=6.006239e-06
normRes=6.005316e-06
normRes=6.004392e-06
normRes=6.003468e-06
normRes=6.002545e-06
normRes=6.001621e-06
normRes=6.000698e-06
normRes=5.999775e-06
normRes=5.998852e-06
normRes=5.997929e-06
normRes=5.997006e-06
normRes=5.996084e-06
normRes=5.995161e-06
normRes=5.994239e-06
normRes=5.993317e-06
normRes=5.992395e-06
normRes=5.991473e-06
normRes=5.990551e-06
normRes=5.989630e-06
normRes=5.988708e-06
normRes=5.987787e-06
normRes=5.986866e-06
normRes=5.985945e-06
normRes=5.985024e-06
normRes=5.984103e-06
normRes=5.983183e-06
normRes=5.982262e-06
normRes=5.981342e-06
normRes=5.980422e-06
normRes=5.979502e-06
normRes=5.978582e-06
normRes=5.977662e-06
normRes=5.976742e-06
normRes=5.975823e-06
normRes=5.974903e-06
normRes=5.973984e-06
normRes=5.973065e-06
normRes=5.972146e-06
normRes=5.971227e-06
normRes=5.970309e-06
normRes=5.969390e-06
normRes=5.968472e-06
normRes=5.967553e-06
normRes=5.966635e-06
normRes=5.965717e-06
normRes=5.964799e-06
normRes=5.963882e-06
normRes=5.962964e-06
normRes=5.962047e-06
normRes=5.961129e-06
normRes=5.960212e-06
normRes=5.959295e-06
normRes=5.958378e-06
normRes=5.957462e-06
normRes=5.956545e-06
normRes=5.955629e-06
normRes=5.954712e-06
normRes=5.953796e-06
normRes=5.952880e-06
normRes=5.951964e-06
normRes=5.951048e-06
normRes=5.950133e-06
normRes=5.949217e-06
normRes=5.948302e-06
normRes=5.947386e-06
normRes=5.946471e-06
normRes=5.945556e-06
normRes=5.944642e-06
normRes=5.943727e-06
normRes=5.942812e-06
normRes=5.941898e-06
normRes=5.940984e-06
normRes=5.940070e-06
normRes=5.939156e-06
normRes=5.938242e-06
normRes=5.937328e-06
normRes=5.936414e-06
normRes=5.935501e-06
normRes=5.934588e-06
normRes=5.933674e-06
normRes=5.932761e-06
normRes=5.931849e-06
normRes=5.930936e-06
normRes=5.930023e-06
normRes=5.929111e-06
normRes=5.928198e-06
normRes=5.927286e-06
normRes=5.926374e-06
normRes=5.925462e-06
normRes=5.924550e-06
normRes=5.923639e-06
normRes=5.922727e-06
normRes=5.921816e-06
normRes=5.920904e-06
normRes=5.919993e-06
normRes=5.919082e-06
normRes=5.918172e-06
normRes=5.917261e-06
normRes=5.916350e-06
normRes=5.915440e-06
normRes=5.914530e-06
normRes=5.913619e-06
normRes=5.912709e-06
normRes=5.911799e-06
normRes=5.910890e-06
normRes=5.909980e-06
normRes=5.909071e-06
normRes=5.908161e-06
normRes=5.907252e-06
normRes=5.906343e-06
normRes=5.905434e-06
normRes=5.904525e-06
normRes=5.903617e-06
normRes=5.902708e-06
normRes=5.901800e-06
normRes=5.900892e-06
normRes=5.899983e-06
normRes=5.899075e-06
normRes=5.898168e-06
normRes=5.897260e-06
normRes=5.896352e-06
normRes=5.895445e-06
normRes=5.894538e-06
normRes=5.893630e-06
normRes=5.892723e-06
normRes=5.891817e-06
normRes=5.890910e-06
normRes=5.890003e-06
normRes=5.889097e-06
normRes=5.888190e-06
normRes=5.887284e-06
normRes=5.886378e-06
normRes=5.885472e-06
normRes=5.884566e-06
normRes=5.883661e-06
normRes=5.882755e-06
normRes=5.881850e-06
normRes=5.880945e-06
normRes=5.880040e-06
normRes=5.879135e-06
normRes=5.878230e-06
normRes=5.877325e-06
normRes=5.876420e-06
normRes=5.875516e-06
normRes=5.874612e-06
normRes=5.873708e-06
normRes=5.872804e-06
normRes=5.871900e-06
normRes=5.870996e-06
normRes=5.870092e-06
normRes=5.869189e-06
normRes=5.868286e-06
normRes=5.867382e-06
normRes=5.866479e-06
normRes=5.865576e-06
normRes=5.864673e-06
normRes=5.863771e-06
normRes=5.862868e-06
normRes=5.861966e-06
normRes=5.861064e-06
normRes=5.860162e-06
normRes=5.859260e-06
normRes=5.858358e-06
normRes=5.857456e-06
normRes=5.856554e-06
normRes=5.855653e-06
normRes=5.854752e-06
normRes=5.853850e-06
normRes=5.852949e-06
normRes=5.852049e-06
normRes=5.851148e-06
normRes=5.850247e-06
normRes=5.849347e-06
normRes=5.848446e-06
normRes=5.847546e-06
normRes=5.846646e-06
normRes=5.845746e-06
normRes=5.844846e-06
normRes=5.843947e-06
normRes=5.843047e-06
normRes=5.842148e-06
normRes=5.841248e-06
normRes=5.840349e-06
normRes=5.839450e-06
normRes=5.838551e-06
normRes=5.837653e-06
normRes=5.836754e-06
normRes=5.835856e-06
normRes=5.834957e-06
normRes=5.834059e-06
normRes=5.833161e-06
normRes=5.832263e-06
normRes=5.831365e-06
normRes=5.830468e-06
normRes=5.829570e-06
normRes=5.828673e-06
normRes=5.827775e-06
normRes=5.826878e-06
normRes=5.825981e-06
normRes=5.825084e-06
normRes=5.824188e-06
normRes=5.823291e-06
normRes=5.822395e-06
normRes=5.821498e-06
normRes=5.820602e-06
normRes=5.819706e-06
normRes=5.818810e-06
normRes=5.817915e-06
normRes=5.817019e-06
normRes=5.816123e-06
normRes=5.815228e-06
normRes=5.814333e-06
normRes=5.813438e-06
normRes=5.812543e-06
normRes=5.811648e-06
normRes=5.810753e-06
normRes=5.809859e-06
normRes=5.808964e-06
normRes=5.808070e-06
normRes=5.807176e-06
normRes=5.806282e-06
normRes=5.805388e-06
normRes=5.804494e-06
normRes=5.803601e-06
normRes=5.802707e-06
normRes=5.801814e-06
normRes=5.800921e-06
normRes=5.800028e-06
normRes=5.799135e-06
normRes=5.798242e-06
normRes=5.797349e-06
normRes=5.796457e-06
normRes=5.795564e-06
normRes=5.794672e-06
normRes=5.793780e-06
normRes=5.792888e-06
normRes=5.791996e-06
normRes=5.791104e-06
normRes=5.790213e-06
normRes=5.789321e-06
normRes=5.788430e-06
normRes=5.787539e-06
normRes=5.786648e-06
normRes=5.785757e-06
normRes=5.784866e-06
normRes=5.783975e-06
normRes=5.783085e-06
normRes=5.782194e-06
normRes=5.781304e-06
normRes=5.780414e-06
normRes=5.779524e-06
normRes=5.778634e-06
normRes=5.777744e-06
normRes=5.776855e-06
normRes=5.775965e-06
normRes=5.775076e-06
normRes=5.774187e-06
normRes=5.773298e-06
normRes=5.772409e-06
normRes=5.771520e-06
normRes=5.770631e-06
normRes=5.769743e-06
normRes=5.768854e-06
normRes=5.767966e-06
normRes=5.767078e-06
normRes=5.766190e-06
normRes=5.765302e-06
normRes=5.764415e-06
normRes=5.763527e-06
normRes=5.762640e-06
normRes=5.761752e-06
normRes=5.760865e-06
normRes=5.759978e-06
normRes=5.759091e-06
normRes=5.758204e-06
normRes=5.757318e-06
normRes=5.756431e-06
normRes=5.755545e-06
normRes=5.754658e-06
normRes=5.753772e-06
normRes=5.752886e-06
normRes=5.752001e-06
normRes=5.751115e-06
normRes=5.750229e-06
normRes=5.749344e-06
normRes=5.748458e-06
normRes=5.747573e-06
normRes=5.746688e-06
normRes=5.745803e-06
normRes=5.744919e-06
normRes=5.744034e-06
normRes=5.743149e-06
normRes=5.742265e-06
normRes=5.741381e-06
normRes=5.740497e-06
normRes=5.739613e-06
normRes=5.738729e-06
normRes=5.737845e-06
normRes=5.736962e-06
normRes=5.736078e-06
normRes=5.735195e-06
normRes=5.734312e-06
normRes=5.733429e-06
normRes=5.732546e-06
normRes=5.731663e-06
normRes=5.730780e-06
normRes=5.729898e-06
normRes=5.729015e-06
normRes=5.728133e-06
normRes=5.727251e-06
normRes=5.726369e-06
normRes=5.725487e-06
normRes=5.724605e-06
normRes=5.723724e-06
normRes=5.722842e-06
normRes=5.721961e-06
normRes=5.721080e-06
normRes=5.720199e-06
normRes=5.719318e-06
normRes=5.718437e-06
normRes=5.717556e-06
normRes=5.716676e-06
normRes=5.715795e-06
normRes=5.714915e-06
normRes=5.714035e-06
normRes=5.713155e-06
normRes=5.712275e-06
normRes=5.711395e-06
normRes=5.710516e-06
normRes=5.709636e-06
normRes=5.708757e-06
normRes=5.707878e-06
normRes=5.706999e-06
normRes=5.706120e-06
normRes=5.705241e-06
normRes=5.704362e-06
normRes=5.703484e-06
normRes=5.702605e-06
normRes=5.701727e-06
normRes=5.700849e-06
normRes=5.699971e-06
normRes=5.699093e-06
normRes=5.698215e-06
normRes=5.697338e-06
normRes=5.696460e-06
normRes=5.695583e-06
normRes=5.694706e-06
normRes=5.693829e-06
normRes=5.692952e-06
normRes=5.692075e-06
normRes=5.691198e-06
normRes=5.690321e-06
normRes=5.689445e-06
normRes=5.688569e-06
normRes=5.687693e-06
normRes=5.686817e-06
normRes=5.685941e-06
normRes=5.685065e-06
normRes=5.684189e-06
normRes=5.683314e-06
normRes=5.682438e-06
normRes=5.681563e-06
normRes=5.680688e-06
normRes=5.679813e-06
normRes=5.678938e-06
normRes=5.678063e-06
normRes=5.677189e-06
normRes=5.676314e-06
normRes=5.675440e-06
normRes=5.674566e-06
normRes=5.673692e-06
normRes=5.672818e-06
normRes=5.671944e-06
normRes=5.671071e-06
normRes=5.670197e-06
normRes=5.669324e-06
normRes=5.668450e-06
normRes=5.667577e-06
normRes=5.666704e-06
normRes=5.665831e-06
normRes=5.664959e-06
normRes=5.664086e-06
normRes=5.663213e-06
normRes=5.662341e-06
normRes=5.661469e-06
normRes=5.660597e-06
normRes=5.659725e-06
normRes=5.658853e-06
normRes=5.657981e-06
normRes=5.657110e-06
normRes=5.656238e-06
normRes=5.655367e-06
normRes=5.654496e-06
normRes=5.653625e-06
normRes=5.652754e-06
normRes=5.651883e-06
normRes=5.651013e-06
normRes=5.650142e-06
normRes=5.649272e-06
normRes=5.648401e-06
normRes=5.647531e-06
normRes=5.646661e-06
normRes=5.645791e-06
normRes=5.644922e-06
normRes=5.644052e-06
normRes=5.643183e-06
normRes=5.642313e-06
normRes=5.641444e-06
normRes=5.640575e-06
normRes=5.639706e-06
normRes=5.638837e-06
normRes=5.637969e-06
normRes=5.637100e-06
normRes=5.636232e-06
normRes=5.635363e-06
normRes=5.634495e-06
normRes=5.633627e-06
normRes=5.632759e-06
normRes=5.631892e-06
normRes=5.631024e-06
normRes=5.630157e-06
normRes=5.629289e-06
normRes=5.628422e-06
normRes=5.627555e-06
normRes=5.626688e-06
normRes=5.625821e-06
normRes=5.624954e-06
normRes=5.624088e-06
normRes=5.623221e-06
normRes=5.622355e-06
normRes=5.621489e-06
normRes=5.620623e-06
normRes=5.619757e-06
normRes=5.618891e-06
normRes=5.618025e-06
normRes=5.617160e-06
normRes=5.616294e-06
normRes=5.615429e-06
normRes=5.614564e-06
normRes=5.613699e-06
normRes=5.612834e-06
normRes=5.611969e-06
normRes=5.611105e-06
normRes=5.610240e-06
normRes=5.609376e-06
normRes=5.608511e-06
normRes=5.607647e-06
normRes=5.606783e-06
normRes=5.605920e-06
normRes=5.605056e-06
normRes=5.604192e-06
normRes=5.603329e-06
normRes=5.602465e-06
normRes=5.601602e-06
normRes=5.600739e-06
normRes=5.599876e-06
normRes=5.599013e-06
normRes=5.598151e-06
normRes=5.597288e-06
normRes=5.596426e-06
normRes=5.595564e-06
normRes=5.594701e-06
normRes=5.593839e-06
normRes=5.592977e-06
normRes=5.592116e-06
normRes=5.591254e-06
normRes=5.590393e-06
normRes=5.589531e-06
normRes=5.588670e-06
normRes=5.587809e-06
normRes=5.586948e-06
normRes=5.586087e-06
normRes=5.585226e-06
normRes=5.584366e-06
normRes=5.583505e-06
normRes=5.582645e-06
normRes=5.581785e-06
normRes=5.580925e-06
normRes=5.580065e-06
normRes=5.579205e-06
normRes=5.578345e-06
normRes=5.577486e-06
normRes=5.576626e-06
normRes=5.575767e-06
normRes=5.574908e-06
normRes=5.574049e-06
normRes=5.573190e-06
normRes=5.572331e-06
normRes=5.571472e-06
normRes=5.570614e-06
normRes=5.569755e-06
normRes=5.568897e-06
normRes=5.568039e-06
normRes=5.567181e-06
normRes=5.566323e-06
normRes=5.565465e-06
normRes=5.564608e-06
normRes=5.563750e-06
normRes=5.562893e-06
normRes=5.562036e-06
normRes=5.561179e-06
normRes=5.560322e-06
normRes=5.559465e-06
normRes=5.558608e-06
normRes=5.557751e-06
normRes=5.556895e-06
normRes=5.556039e-06
normRes=5.555182e-06
normRes=5.554326e-06
normRes=5.553470e-06
normRes=5.552615e-06
normRes=5.551759e-06
normRes=5.550903e-06
normRes=5.550048e-06
normRes=5.549193e-06
normRes=5.548337e-06
normRes=5.547482e-06
normRes=5.546628e-06
normRes=5.545773e-06
normRes=5.544918e-06
normRes=5.544064e-06
normRes=5.543209e-06
normRes=5.542355e-06
normRes=5.541501e-06
normRes=5.540647e-06
normRes=5.539793e-06
normRes=5.538939e-06
normRes=5.538086e-06
normRes=5.537232e-06
normRes=5.536379e-06
normRes=5.535525e-06
normRes=5.534672e-06
normRes=5.533819e-06
normRes=5.532966e-06
normRes=5.532114e-06
normRes=5.531261e-06
normRes=5.530409e-06
normRes=5.529556e-06
normRes=5.528704e-06
normRes=5.527852e-06
normRes=5.527000e-06
normRes=5.526148e-06
normRes=5.525297e-06
normRes=5.524445e-06
normRes=5.523594e-06
normRes=5.522742e-06
normRes=5.521891e-06
normRes=5.521040e-06
normRes=5.520189e-06
normRes=5.519338e-06
normRes=5.518488e-06
normRes=5.517637e-06
normRes=5.516787e-06
normRes=5.515937e-06
normRes=5.515086e-06
normRes=5.514236e-06
normRes=5.513386e-06
normRes=5.512537e-06
normRes=5.511687e-06
normRes=5.510838e-06
normRes=5.509988e-06
normRes=5.509139e-06
normRes=5.508290e-06
normRes=5.507441e-06
normRes=5.506592e-06
normRes=5.505743e-06
normRes=5.504895e-06
normRes=5.504046e-06
normRes=5.503198e-06
normRes=5.502349e-06
normRes=5.501501e-06
normRes=5.500653e-06
normRes=5.499806e-06
normRes=5.498958e-06
normRes=5.498110e-06
normRes=5.497263e-06
normRes=5.496415e-06
normRes=5.495568e-06
normRes=5.494721e-06
normRes=5.493874e-06
normRes=5.493027e-06
normRes=5.492181e-06
normRes=5.491334e-06
normRes=5.490488e-06
normRes=5.489641e-06
normRes=5.488795e-06
normRes=5.487949e-06
normRes=5.487103e-06
normRes=5.486257e-06
normRes=5.485412e-06
normRes=5.484566e-06
normRes=5.483721e-06
normRes=5.482875e-06
normRes=5.482030e-06
normRes=5.481185e-06
normRes=5.480340e-06
normRes=5.479495e-06
normRes=5.478651e-06
normRes=5.477806e-06
normRes=5.476962e-06
normRes=5.476118e-06
normRes=5.475273e-06
normRes=5.474429e-06
normRes=5.473586e-06
normRes=5.472742e-06
normRes=5.471898e-06
normRes=5.471055e-06
normRes=5.470211e-06
normRes=5.469368e-06
normRes=5.468525e-06
normRes=5.467682e-06
normRes=5.466839e-06
normRes=5.465996e-06
normRes=5.465154e-06
normRes=5.464311e-06
normRes=5.463469e-06
normRes=5.462627e-06
normRes=5.461784e-06
normRes=5.460942e-06
normRes=5.460101e-06
normRes=5.459259e-06
normRes=5.458417e-06
normRes=5.457576e-06
normRes=5.456734e-06
normRes=5.455893e-06
normRes=5.455052e-06
normRes=5.454211e-06
normRes=5.453370e-06
normRes=5.452530e-06
normRes=5.451689e-06
normRes=5.450848e-06
normRes=5.450008e-06
normRes=5.449168e-06
normRes=5.448328e-06
normRes=5.447488e-06
normRes=5.446648e-06
normRes=5.445808e-06
normRes=5.444969e-06
normRes=5.444129e-06
normRes=5.443290e-06
normRes=5.442451e-06
normRes=5.441612e-06
normRes=5.440773e-06
normRes=5.439934e-06
normRes=5.439095e-06
normRes=5.438257e-06
normRes=5.437418e-06
normRes=5.436580e-06
normRes=5.435742e-06
normRes=5.434904e-06
normRes=5.434066e-06
normRes=5.433228e-06
normRes=5.432390e-06
normRes=5.431553e-06
normRes=5.430715e-06
normRes=5.429878e-06
normRes=5.429041e-06
normRes=5.428204e-06
normRes=5.427367e-06
normRes=5.426530e-06
normRes=5.425693e-06
normRes=5.424857e-06
normRes=5.424021e-06
normRes=5.423184e-06
normRes=5.422348e-06
normRes=5.421512e-06
normRes=5.420676e-06
normRes=5.419840e-06
normRes=5.419005e-06
normRes=5.418169e-06
normRes=5.417334e-06
normRes=5.416498e-06
normRes=5.415663e-06
normRes=5.414828e-06
normRes=5.413993e-06
normRes=5.413159e-06
normRes=5.412324e-06
normRes=5.411489e-06
normRes=5.410655e-06
normRes=5.409821e-06
normRes=5.408987e-06
normRes=5.408153e-06
normRes=5.407319e-06
normRes=5.406485e-06
normRes=5.405651e-06
normRes=5.404818e-06
normRes=5.403984e-06
normRes=5.403151e-06
normRes=5.402318e-06
normRes=5.401485e-06
normRes=5.400652e-06
normRes=5.399819e-06
normRes=5.398987e-06
normRes=5.398154e-06
normRes=5.397322e-06
normRes=5.396490e-06
normRes=5.395657e-06
normRes=5.394825e-06
normRes=5.393994e-06
normRes=5.393162e-06
normRes=5.392330e-06
normRes=5.391499e-06
normRes=5.390667e-06
normRes=5.389836e-06
normRes=5.389005e-06
normRes=5.388174e-06
normRes=5.387343e-06
normRes=5.386512e-06
normRes=5.385682e-06
normRes=5.384851e-06
normRes=5.384021e-06
normRes=5.383191e-06
normRes=5.382360e-06
normRes=5.381530e-06
normRes=5.380701e-06
normRes=5.379871e-06
normRes=5.379041e-06
normRes=5.378212e-06
normRes=5.377382e-06
normRes=5.376553e-06
normRes=5.375724e-06
normRes=5.374895e-06
normRes=5.374066e-06
normRes=5.373237e-06
normRes=5.372409e-06
normRes=5.371580e-06
normRes=5.370752e-06
normRes=5.369924e-06
normRes=5.369095e-06
normRes=5.368267e-06
normRes=5.367440e-06
normRes=5.366612e-06
normRes=5.365784e-06
normRes=5.364957e-06
normRes=5.364129e-06
normRes=5.363302e-06
normRes=5.362475e-06
normRes=5.361648e-06
normRes=5.360821e-06
normRes=5.359994e-06
normRes=5.359168e-06
normRes=5.358341e-06
normRes=5.357515e-06
normRes=5.356689e-06
normRes=5.355862e-06
normRes=5.355036e-06
normRes=5.354211e-06
normRes=5.353385e-06
normRes=5.352559e-06
normRes=5.351734e-06
normRes=5.350908e-06
normRes=5.350083e-06
normRes=5.349258e-06
normRes=5.348433e-06
normRes=5.347608e-06
normRes=5.346783e-06
normRes=5.345959e-06
normRes=5.345134e-06
normRes=5.344310e-06
normRes=5.343485e-06
normRes=5.342661e-06
normRes=5.341837e-06
normRes=5.341013e-06
normRes=5.340190e-06
normRes=5.339366e-06
normRes=5.338543e-06
normRes=5.337719e-06
normRes=5.336896e-06
normRes=5.336073e-06
normRes=5.335250e-06
normRes=5.334427e-06
normRes=5.333604e-06
normRes=5.332781e-06
normRes=5.331959e-06
normRes=5.331137e-06
normRes=5.330314e-06
normRes=5.329492e-06
normRes=5.328670e-06
normRes=5.327848e-06
normRes=5.327026e-06
normRes=5.326205e-06
normRes=5.325383e-06
normRes=5.324562e-06
normRes=5.323741e-06
normRes=5.322919e-06
normRes=5.322098e-06
normRes=5.321278e-06
normRes=5.320457e-06
normRes=5.319636e-06
normRes=5.318816e-06
normRes=5.317995e-06
normRes=5.317175e-06
normRes=5.316355e-06
normRes=5.315535e-06
normRes=5.314715e-06
normRes=5.313895e-06
normRes=5.313075e-06
normRes=5.312256e-06
normRes=5.311436e-06
normRes=5.310617e-06
normRes=5.309798e-06
normRes=5.308979e-06
normRes=5.308160e-06
normRes=5.307341e-06
normRes=5.306523e-06
normRes=5.305704e-06
normRes=5.304886e-06
normRes=5.304067e-06
normRes=5.303249e-06
normRes=5.302431e-06
normRes=5.301613e-06
normRes=5.300795e-06
normRes=5.299978e-06
normRes=5.299160e-06
normRes=5.298343e-06
normRes=5.297525e-06
normRes=5.296708e-06
normRes=5.295891e-06
normRes=5.295074e-06
normRes=5.294257e-06
normRes=5.293441e-06
normRes=5.292624e-06
normRes=5.291808e-06
normRes=5.290991e-06
normRes=5.290175e-06
normRes=5.289359e-06
normRes=5.288543e-06
normRes=5.287727e-06
normRes=5.286911e-06
normRes=5.286096e-06
normRes=5.285280e-06
normRes=5.284465e-06
normRes=5.283650e-06
normRes=5.282835e-06
normRes=5.282020e-06
normRes=5.281205e-06
normRes=5.280390e-06
normRes=5.279576e-06
normRes=5.278761e-06
normRes=5.277947e-06
normRes=5.277132e-06
normRes=5.276318e-06
normRes=5.275504e-06
normRes=5.274691e-06
normRes=5.273877e-06
normRes=5.273063e-06
normRes=5.272250e-06
normRes=5.271436e-06
normRes=5.270623e-06
normRes=5.269810e-06
normRes=5.268997e-06
normRes=5.268184e-06
normRes=5.267371e-06
normRes=5.266559e-06
normRes=5.265746e-06
normRes=5.264934e-06
normRes=5.264121e-06
normRes=5.263309e-06
normRes=5.262497e-06
normRes=5.261685e-06
normRes=5.260874e-06
normRes=5.260062e-06
normRes=5.259250e-06
normRes=5.258439e-06
normRes=5.257628e-06
normRes=5.256817e-06
normRes=5.256006e-06
normRes=5.255195e-06
normRes=5.254384e-06
normRes=5.253573e-06
normRes=5.252763e-06
normRes=5.251952e-06
normRes=5.251142e-06
normRes=5.250332e-06
normRes=5.249522e-06
normRes=5.248712e-06
normRes=5.247902e-06
normRes=5.247092e-06
normRes=5.246283e-06
normRes=5.245473e-06
normRes=5.244664e-06
normRes=5.243855e-06
normRes=5.243046e-06
normRes=5.242237e-06
normRes=5.241428e-06
normRes=5.240619e-06
normRes=5.239810e-06
normRes=5.239002e-06
normRes=5.238194e-06
normRes=5.237385e-06
normRes=5.236577e-06
normRes=5.235769e-06
normRes=5.234961e-06
normRes=5.234154e-06
normRes=5.233346e-06
normRes=5.232539e-06
normRes=5.231731e-06
normRes=5.230924e-06
normRes=5.230117e-06
normRes=5.229310e-06
normRes=5.228503e-06
normRes=5.227696e-06
normRes=5.226890e-06
normRes=5.226083e-06
normRes=5.225277e-06
normRes=5.224470e-06
normRes=5.223664e-06
normRes=5.222858e-06
normRes=5.222052e-06
normRes=5.221246e-06
normRes=5.220441e-06
normRes=5.219635e-06
normRes=5.218830e-06
normRes=5.218025e-06
normRes=5.217219e-06
normRes=5.216414e-06
normRes=5.215609e-06
normRes=5.214805e-06
normRes=5.214000e-06
normRes=5.213195e-06
normRes=5.212391e-06
normRes=5.211587e-06
normRes=5.210782e-06
normRes=5.209978e-06
normRes=5.209174e-06
normRes=5.208370e-06
normRes=5.207567e-06
normRes=5.206763e-06
normRes=5.205960e-06
normRes=5.205156e-06
normRes=5.204353e-06
normRes=5.203550e-06
normRes=5.202747e-06
normRes=5.201944e-06
normRes=5.201141e-06
normRes=5.200339e-06
normRes=5.199536e-06
normRes=5.198734e-06
normRes=5.197932e-06
normRes=5.197129e-06
normRes=5.196327e-06
normRes=5.195525e-06
normRes=5.194724e-06
normRes=5.193922e-06
normRes=5.193121e-06
normRes=5.192319e-06
normRes=5.191518e-06
normRes=5.190717e-06
normRes=5.189916e-06
normRes=5.189115e-06
normRes=5.188314e-06
normRes=5.187513e-06
normRes=5.186713e-06
normRes=5.185912e-06
normRes=5.185112e-06
normRes=5.184312e-06
normRes=5.183512e-06
normRes=5.182712e-06
normRes=5.181912e-06
normRes=5.181112e-06
normRes=5.180312e-06
normRes=5.179513e-06
normRes=5.178714e-06
normRes=5.177914e-06
normRes=5.177115e-06
normRes=5.176316e-06
normRes=5.175517e-06
normRes=5.174719e-06
normRes=5.173920e-06
normRes=5.173121e-06
normRes=5.172323e-06
normRes=5.171525e-06
normRes=5.170727e-06
normRes=5.169929e-06
normRes=5.169131e-06
normRes=5.168333e-06
normRes=5.167535e-06
normRes=5.166738e-06
normRes=5.165940e-06
normRes=5.165143e-06
normRes=5.164346e-06
normRes=5.163549e-06
normRes=5.162752e-06
normRes=5.161955e-06
normRes=5.161158e-06
normRes=5.160362e-06
normRes=5.159565e-06
normRes=5.158769e-06
normRes=5.157973e-06
normRes=5.157177e-06
normRes=5.156381e-06
normRes=5.155585e-06
normRes=5.154789e-06
normRes=5.153993e-06
normRes=5.153198e-06
normRes=5.152403e-06
normRes=5.151607e-06
normRes=5.150812e-06
normRes=5.150017e-06
normRes=5.149222e-06
normRes=5.148427e-06
normRes=5.147633e-06
normRes=5.146838e-06
normRes=5.146044e-06
normRes=5.145250e-06
normRes=5.144455e-06
normRes=5.143661e-06
normRes=5.142867e-06
normRes=5.142074e-06
normRes=5.141280e-06
normRes=5.140486e-06
normRes=5.139693e-06
normRes=5.138899e-06
normRes=5.138106e-06
normRes=5.137313e-06
normRes=5.136520e-06
normRes=5.135727e-06
normRes=5.134935e-06
normRes=5.134142e-06
normRes=5.133350e-06
normRes=5.132557e-06
normRes=5.131765e-06
normRes=5.130973e-06
normRes=5.130181e-06
normRes=5.129389e-06
normRes=5.128597e-06
normRes=5.127805e-06
normRes=5.127014e-06
normRes=5.126222e-06
normRes=5.125431e-06
normRes=5.124640e-06
normRes=5.123849e-06
normRes=5.123058e-06
normRes=5.122267e-06
normRes=5.121476e-06
normRes=5.120686e-06
normRes=5.119895e-06
normRes=5.119105e-06
normRes=5.118315e-06
normRes=5.117525e-06
normRes=5.116735e-06
normRes=5.115945e-06
normRes=5.115155e-06
normRes=5.114366e-06
normRes=5.113576e-06
normRes=5.112787e-06
normRes=5.111997e-06
normRes=5.111208e-06
normRes=5.110419e-06
normRes=5.109630e-06
normRes=5.108841e-06
normRes=5.108053e-06
normRes=5.107264e-06
normRes=5.106476e-06
normRes=5.105688e-06
normRes=5.104899e-06
normRes=5.104111e-06
normRes=5.103323e-06
normRes=5.102535e-06
normRes=5.101748e-06
normRes=5.100960e-06
normRes=5.100173e-06
normRes=5.099385e-06
normRes=5.098598e-06
normRes=5.097811e-06
normRes=5.097024e-06
normRes=5.096237e-06
normRes=5.095450e-06
normRes=5.094664e-06
normRes=5.093877e-06
normRes=5.093091e-06
normRes=5.092304e-06
normRes=5.091518e-06
normRes=5.090732e-06
normRes=5.089946e-06
normRes=5.089161e-06
normRes=5.088375e-06
normRes=5.087589e-06
normRes=5.086804e-06
normRes=5.086018e-06
normRes=5.085233e-06
normRes=5.084448e-06
normRes=5.083663e-06
normRes=5.082878e-06
normRes=5.082094e-06
normRes=5.081309e-06
normRes=5.080524e-06
normRes=5.079740e-06
normRes=5.078956e-06
normRes=5.078172e-06
normRes=5.077388e-06
normRes=5.076604e-06
normRes=5.075820e-06
normRes=5.075036e-06
normRes=5.074253e-06
normRes=5.073469e-06
normRes=5.072686e-06
normRes=5.071903e-06
normRes=5.071120e-06
normRes=5.070337e-06
normRes=5.069554e-06
normRes=5.068771e-06
normRes=5.067989e-06
normRes=5.067206e-06
normRes=5.066424e-06
normRes=5.065641e-06
normRes=5.064859e-06
normRes=5.064077e-06
normRes=5.063295e-06
normRes=5.062514e-06
normRes=5.061732e-06
normRes=5.060950e-06
normRes=5.060169e-06
normRes=5.059388e-06
normRes=5.058607e-06
normRes=5.057825e-06
normRes=5.057044e-06
normRes=5.056264e-06
normRes=5.055483e-06
normRes=5.054702e-06
normRes=5.053922e-06
normRes=5.053142e-06
normRes=5.052361e-06
normRes=5.051581e-06
normRes=5.050801e-06
normRes=5.050021e-06
normRes=5.049241e-06
normRes=5.048462e-06
normRes=5.047682e-06
normRes=5.046903e-06
normRes=5.046124e-06
normRes=5.045344e-06
normRes=5.044565e-06
normRes=5.043786e-06
normRes=5.043008e-06
normRes=5.042229e-06
normRes=5.041450e-06
normRes=5.040672e-06
normRes=5.039893e-06
normRes=5.039115e-06
normRes=5.038337e-06
normRes=5.037559e-06
normRes=5.036781e-06
normRes=5.036003e-06
normRes=5.035226e-06
normRes=5.034448e-06
normRes=5.033671e-06
normRes=5.032894e-06
normRes=5.032116e-06
normRes=5.031339e-06
normRes=5.030562e-06
normRes=5.029786e-06
normRes=5.029009e-06
normRes=5.028232e-06
normRes=5.027456e-06
normRes=5.026679e-06
normRes=5.025903e-06
normRes=5.025127e-06
normRes=5.024351e-06
normRes=5.023575e-06
normRes=5.022799e-06
normRes=5.022024e-06
normRes=5.021248e-06
normRes=5.020473e-06
normRes=5.019698e-06
normRes=5.018922e-06
normRes=5.018147e-06
normRes=5.017372e-06
normRes=5.016598e-06
normRes=5.015823e-06
normRes=5.015048e-06
normRes=5.014274e-06
normRes=5.013499e-06
normRes=5.012725e-06
normRes=5.011951e-06
normRes=5.011177e-06
normRes=5.010403e-06
normRes=5.009629e-06
normRes=5.008856e-06
normRes=5.008082e-06
normRes=5.007309e-06
normRes=5.006535e-06
normRes=5.005762e-06
normRes=5.004989e-06
normRes=5.004216e-06
normRes=5.003443e-06
normRes=5.002671e-06
normRes=5.001898e-06
normRes=5.001126e-06
normRes=5.000353e-06
normRes=4.999581e-06
normRes=4.998809e-06
normRes=4.998037e-06
normRes=4.997265e-06
normRes=4.996493e-06
normRes=4.995722e-06
normRes=4.994950e-06
normRes=4.994179e-06
normRes=4.993407e-06
normRes=4.992636e-06
normRes=4.991865e-06
normRes=4.991094e-06
normRes=4.990323e-06
normRes=4.989552e-06
normRes=4.988782e-06
normRes=4.988011e-06
normRes=4.987241e-06
normRes=4.986471e-06
normRes=4.985701e-06
normRes=4.984930e-06
normRes=4.984161e-06
normRes=4.983391e-06
normRes=4.982621e-06
normRes=4.981852e-06
normRes=4.981082e-06
normRes=4.980313e-06
normRes=4.979544e-06
normRes=4.978774e-06
normRes=4.978005e-06
normRes=4.977237e-06
normRes=4.976468e-06
normRes=4.975699e-06
normRes=4.974931e-06
normRes=4.974162e-06
normRes=4.973394e-06
normRes=4.972626e-06
normRes=4.971858e-06
normRes=4.971090e-06
normRes=4.970322e-06
normRes=4.969554e-06
normRes=4.968787e-06
normRes=4.968019e-06
normRes=4.967252e-06
normRes=4.966485e-06
normRes=4.965718e-06
normRes=4.964951e-06
normRes=4.964184e-06
normRes=4.963417e-06
normRes=4.962650e-06
normRes=4.961884e-06
normRes=4.961117e-06
normRes=4.960351e-06
normRes=4.959585e-06
normRes=4.958819e-06
normRes=4.958053e-06
normRes=4.957287e-06
normRes=4.956521e-06
normRes=4.955756e-06
normRes=4.954990e-06
normRes=4.954225e-06
normRes=4.953459e-06
normRes=4.952694e-06
normRes=4.951929e-06
normRes=4.951164e-06
normRes=4.950399e-06
normRes=4.949635e-06
normRes=4.948870e-06
normRes=4.948106e-06
normRes=4.947341e-06
normRes=4.946577e-06
normRes=4.945813e-06
normRes=4.945049e-06
normRes=4.944285e-06
normRes=4.943522e-06
normRes=4.942758e-06
normRes=4.941994e-06
normRes=4.941231e-06
normRes=4.940468e-06
normRes=4.939704e-06
normRes=4.938941e-06
normRes=4.938178e-06
normRes=4.937416e-06
normRes=4.936653e-06
normRes=4.935890e-06
normRes=4.935128e-06
normRes=4.944005e-06
normRes=5.023972e-06
normRes=5.102268e-06
normRes=5.178781e-06
normRes=5.253423e-06
normRes=5.326123e-06
normRes=5.396823e-06
normRes=5.465480e-06
normRes=5.532058e-06
normRes=5.596530e-06
normRes=5.658876e-06
normRes=5.719082e-06
normRes=5.777139e-06
normRes=5.833040e-06
normRes=5.886787e-06
normRes=5.938381e-06
normRes=5.987829e-06
normRes=6.035142e-06
normRes=6.080334e-06
normRes=6.123421e-06
normRes=6.164424e-06
normRes=6.203368e-06
normRes=6.240280e-06
normRes=6.275192e-06
normRes=6.308137e-06
nG=0
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=1
CellPDMap=1
CellPDMap=1
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=1
CellPDMap=1
CellPDMap=1
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
0.03924973289191280301
0.11750717914994343594
0.19504017831591652365
0.27137068580373946425
0.34602810120364885238
0.41855213830604920400
0.48849566229476448775
0.55542744799605581196
0.61893483868144283377
0.67862629024828768909
0.73413378493669378955
0.78511510090124658756
0.83125592064650333235
0.87227177241731057578
0.90790977577951459399
0.93795022006651440627
0.96220787406000696240
0.98053323154192950639
0.99281319574678328355
0.99897231752201276489
0.99897203460209604842
0.99281367660376729223
0.98053220933713813867
0.96221018637967392628
0.93794516682622541826
0.90792551381490327334
0.87227975893639519978
0.83150600409548425240
0.78284999854400982855
0.67120181347574281450
-0.59855638959487378337
-0.59857196945602886284
-0.55498320390326971729
-0.48832883286969347436
-0.41857827242305511994
-0.34600968574662188670
-0.27135736246657632398
-0.19501458342491340137
-0.11745470122672307944
-0.03928906037442529003
1.000
1.000
1.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.294
0.933
0.000
0.647
1.000
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.000
0.000
0.510
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933


==> exB/I=40/out_TMeuler_7MOODCla5210_Var0-P0Fixing/res-I40-CPD.dat <==
0.039270 5 1.000000 0.000000 0.000000
0.117810 5 1.000000 0.647000 0.000000
0.196350 5 1.000000 1.000000 0.000000
0.274889 5 0.000000 0.502000 0.000000
0.353429 5 0.000000 0.502000 0.000000
0.431969 5 0.000000 0.502000 0.000000
0.510509 5 0.000000 0.502000 0.000000
0.589049 5 0.000000 0.502000 0.000000
0.667588 5 0.000000 0.502000 0.000000
0.746128 5 0.000000 0.502000 0.000000
0.824668 5 0.000000 0.502000 0.000000
0.903208 5 0.000000 0.502000 0.000000
0.981748 5 0.000000 0.502000 0.000000
1.060288 5 0.000000 0.502000 0.000000
1.138827 5 0.000000 0.502000 0.000000
1.217367 5 0.000000 0.502000 0.000000
1.295907 5 0.000000 0.502000 0.000000
1.374447 5 0.000000 0.502000 0.000000
1.452987 5 0.000000 0.502000 0.000000
1.531526 5 0.000000 0.502000 0.000000
1.610066 5 0.000000 0.502000 0.000000
1.688606 5 0.000000 0.502000 0.000000
1.767146 5 0.000000 0.502000 0.000000
1.845686 5 0.000000 0.502000 0.000000
1.924226 5 0.000000 0.502000 0.000000
2.002765 5 0.000000 0.502000 0.000000
2.081305 5 0.000000 0.502000 0.000000
2.159845 5 0.000000 0.502000 0.000000
2.238385 1 0.000000 0.502000 0.000000
2.316925 1 0.000000 0.502000 0.000000
2.395464 1 0.000000 0.502000 0.000000
2.474004 5 0.000000 0.502000 0.000000
2.552544 5 0.000000 0.502000 0.000000
2.631084 5 0.000000 0.502000 0.000000
2.709624 5 0.000000 0.502000 0.000000
2.788163 5 0.000000 0.502000 0.000000
2.866703 5 0.000000 0.502000 0.000000
2.945243 5 0.000000 0.000000 1.000000
3.023783 5 0.294000 0.000000 0.510000
3.102323 5 0.933000 0.510000 0.933000


==> exB/I=40/out_TMeuler_7MOODCla5210_Var0-P0Fixing/res-I40-PhiError.dat <==
0.039270 0.00000000694988244038
0.117810 0.00000001106385671967
0.196350 0.00000000526687940483
0.274889 0.00000000355882184833
0.353429 0.00000000339884625999
0.431969 0.00000000320548415589
0.510509 0.00000000299067776099
0.589049 0.00000000284551826546
0.667588 0.00000000278345479998
0.746128 0.00000000272558231540
0.824668 0.00000000278382261687
0.903208 0.00000000264036226216
0.981748 0.00000000302559899357
1.060288 0.00000000219520213118
1.138827 0.00000000422312340653
1.217367 0.00000000037810587994
1.295907 0.00000001030969476457
1.374447 0.00000001406466387799
1.452987 0.00000004149191668024
1.531526 0.00000008427335806971
1.610066 0.00000019864655864676
1.688606 0.00000043936506732845
1.767146 0.00000100814012726769
1.845686 0.00000230200997197727
1.924226 0.00000505286218310808
2.002765 0.00001573381226505077
2.081305 0.00000798432388249282
2.159845 0.00025008042338159342
2.238385 0.00226510499759891015
2.316925 0.06293197424477392499
2.395464 0.08006990337899622112
2.474004 0.02036287200886910398
2.552544 0.00044424693830424911
2.631084 0.00016683241574921848
2.709624 0.00002613091152181557
2.788163 0.00001841885587355874
2.866703 0.00001332689598487757
2.945243 0.00002560015788286019
3.023783 0.00005248898707696514
3.102323 0.00003933443239458739


==> exB/I=40/out_TMeuler_7MOODCla5210_Var0-P0Fixing/res-I40-Phi_PhiExact.dat <==
0.000000 0.000000
0.006283 0.006283
0.012566 0.012566
0.018850 0.018848
0.025133 0.025130
0.031416 0.031411
0.037699 0.037690
0.043982 0.043968
0.050265 0.050244
0.056549 0.056519
0.062832 0.062791
0.069115 0.069060
0.075398 0.075327
0.081681 0.081591
0.087965 0.087851
0.094248 0.094108
0.100531 0.100362
0.106814 0.106611
0.113097 0.112856
0.119381 0.119097
0.125664 0.125333
0.131947 0.131564
0.138230 0.137790
0.144513 0.144011
0.150796 0.150226
0.157080 0.156434
0.163363 0.162637
0.169646 0.168833
0.175929 0.175023
0.182212 0.181206
0.188496 0.187381
0.194779 0.193549
0.201062 0.199710
0.207345 0.205863
0.213628 0.212007
0.219911 0.218143
0.226195 0.224271
0.232478 0.230389
0.238761 0.236499
0.245044 0.242599
0.251327 0.248690
0.257611 0.254771
0.263894 0.260842
0.270177 0.266902
0.276460 0.272952
0.282743 0.278991
0.289027 0.285019
0.295310 0.291036
0.301593 0.297042
0.307876 0.303035
0.314159 0.309017
0.320442 0.314987
0.326726 0.320944
0.333009 0.326888
0.339292 0.332820
0.345575 0.338738
0.351858 0.344643
0.358142 0.350534
0.364425 0.356412
0.370708 0.362275
0.376991 0.368125
0.383274 0.373959
0.389557 0.379779
0.395841 0.385584
0.402124 0.391374
0.408407 0.397148
0.414690 0.402906
0.420973 0.408649
0.427257 0.414376
0.433540 0.420086
0.439823 0.425779
0.446106 0.431456
0.452389 0.437116
0.458673 0.442758
0.464956 0.448383
0.471239 0.453990
0.477522 0.459580
0.483805 0.465151
0.490088 0.470704
0.496372 0.476238
0.502655 0.481754
0.508938 0.487250
0.515221 0.492727
0.521504 0.498185
0.527788 0.503623
0.534071 0.509041
0.540354 0.514440
0.546637 0.519817
0.552920 0.525175
0.559203 0.530511
0.565487 0.535827
0.571770 0.541121
0.578053 0.546394
0.584336 0.551646
0.590619 0.556876
0.596903 0.562083
0.603186 0.567269
0.609469 0.572432
0.615752 0.577573
0.622035 0.582690
0.628319 0.587785
0.634602 0.592857
0.640885 0.597905
0.647168 0.602930
0.653451 0.607930
0.659734 0.612907
0.666018 0.617860
0.672301 0.622788
0.678584 0.627691
0.684867 0.632570
0.691150 0.637424
0.697434 0.642253
0.703717 0.647056
0.710000 0.651834
0.716283 0.656586
0.722566 0.661312
0.728849 0.666012
0.735133 0.670686
0.741416 0.675333
0.747699 0.679953
0.753982 0.684547
0.760265 0.689114
0.766549 0.693653
0.772832 0.698165
0.779115 0.702650
0.785398 0.707107
0.791681 0.711536
0.797965 0.715936
0.804248 0.720309
0.810531 0.724653
0.816814 0.728969
0.823097 0.733255
0.829380 0.737513
0.835664 0.741742
0.841947 0.745941
0.848230 0.750111
0.854513 0.754251
0.860796 0.758362
0.867080 0.762443
0.873363 0.766493
0.879646 0.770513
0.885929 0.774503
0.892212 0.778462
0.898495 0.782391
0.904779 0.786288
0.911062 0.790155
0.917345 0.793990
0.923628 0.797794
0.929911 0.801567
0.936195 0.805308
0.942478 0.809017
0.948761 0.812694
0.955044 0.816339
0.961327 0.819952
0.967611 0.823533
0.973894 0.827081
0.980177 0.830596
0.986460 0.834078
0.992743 0.837528
0.999026 0.840945
1.005310 0.844328
1.011593 0.847678
1.017876 0.850994
1.024159 0.854277
1.030442 0.857527
1.036726 0.860742
1.043009 0.863923
1.049292 0.867071
1.055575 0.870184
1.061858 0.873262
1.068142 0.876307
1.074425 0.879316
1.080708 0.882291
1.086991 0.885231
1.093274 0.888136
1.099557 0.891007
1.105841 0.893841
1.112124 0.896641
1.118407 0.899405
1.124690 0.902134
1.130973 0.904827
1.137257 0.907484
1.143540 0.910106
1.149823 0.912692
1.156106 0.915241
1.162389 0.917755
1.168672 0.920232
1.174956 0.922673
1.181239 0.925077
1.187522 0.927445
1.193805 0.929776
1.200088 0.932071
1.206372 0.934329
1.212655 0.936550
1.218938 0.938734
1.225221 0.940881
1.231504 0.942991
1.237788 0.945063
1.244071 0.947098
1.250354 0.949096
1.256637 0.951057
1.262920 0.952979
1.269203 0.954865
1.275487 0.956712
1.281770 0.958522
1.288053 0.960294
1.294336 0.962028
1.300619 0.963724
1.306903 0.965382
1.313186 0.967001
1.319469 0.968583
1.325752 0.970127
1.332035 0.971632
1.338318 0.973099
1.344602 0.974527
1.350885 0.975917
1.357168 0.977268
1.363451 0.978581
1.369734 0.979855
1.376018 0.981091
1.382301 0.982287
1.388584 0.983445
1.394867 0.984564
1.401150 0.985645
1.407434 0.986686
1.413717 0.987688
1.420000 0.988652
1.426283 0.989576
1.432566 0.990461
1.438849 0.991308
1.445133 0.992115
1.451416 0.992883
1.457699 0.993611
1.463982 0.994301
1.470265 0.994951
1.476549 0.995562
1.482832 0.996134
1.489115 0.996666
1.495398 0.997159
1.501681 0.997613
1.507964 0.998027
1.514248 0.998402
1.520531 0.998737
1.526814 0.999033
1.533097 0.999289
1.539380 0.999507
1.545664 0.999684
1.551947 0.999822
1.558230 0.999921
1.564513 0.999980
1.570796 1.000000
1.577080 0.999980
1.583363 0.999921
1.589646 0.999822
1.595929 0.999684
1.602212 0.999507
1.608495 0.999289
1.614779 0.999033
1.621062 0.998737
1.627345 0.998402
1.633628 0.998027
1.639911 0.997613
1.646195 0.997159
1.652478 0.996666
1.658761 0.996134
1.665044 0.995562
1.671327 0.994951
1.677610 0.994301
1.683894 0.993611
1.690177 0.992883
1.696460 0.992115
1.702743 0.991308
1.709026 0.990461
1.715310 0.989576
1.721593 0.988652
1.727876 0.987688
1.734159 0.986686
1.740442 0.985645
1.746726 0.984564
1.753009 0.983445
1.759292 0.982287
1.765575 0.981091
1.771858 0.979855
1.778141 0.978581
1.784425 0.977268
1.790708 0.975917
1.796991 0.974527
1.803274 0.973099
1.809557 0.971632
1.815841 0.970127
1.822124 0.968583
1.828407 0.967001
1.834690 0.965382
1.840973 0.963724
1.847256 0.962028
1.853540 0.960294
1.859823 0.958522
1.866106 0.956712
1.872389 0.954865
1.878672 0.952979
1.884956 0.951057
1.891239 0.949096
1.897522 0.947098
1.903805 0.945063
1.910088 0.942991
1.916372 0.940881
1.922655 0.938734
1.928938 0.936550
1.935221 0.934329
1.941504 0.932071
1.947787 0.929776
1.954071 0.927445
1.960354 0.925077
1.966637 0.922673
1.972920 0.920232
1.979203 0.917755
1.985487 0.915241
1.991770 0.912692
1.998053 0.910106
2.004336 0.907484
2.010619 0.904827
2.016902 0.902134
2.023186 0.899405
2.029469 0.896641
2.035752 0.893841
2.042035 0.891007
2.048318 0.888136
2.054602 0.885231
2.060885 0.882291
2.067168 0.879316
2.073451 0.876307
2.079734 0.873262
2.086018 0.870184
2.092301 0.867071
2.098584 0.863923
2.104867 0.860742
2.111150 0.857527
2.117433 0.854277
2.123717 0.850994
2.130000 0.847678
2.136283 0.844328
2.142566 0.840945
2.148849 0.837528
2.155133 0.834078
2.161416 0.830596
2.167699 0.827081
2.173982 0.823533
2.180265 0.819952
2.186548 0.816339
2.192832 0.812694
2.199115 0.809017
2.205398 0.805308
2.211681 0.801567
2.217964 0.797794
2.224248 0.793990
2.230531 0.790155
2.236814 0.786288
2.243097 0.782391
2.249380 0.778462
2.255664 0.774503
2.261947 0.770513
2.268230 0.766493
2.274513 0.762443
2.280796 0.758362
2.287079 0.754251
2.293363 0.750111
2.299646 0.745941
2.305929 0.741742
2.312212 0.737513
2.318495 0.733255
2.324779 0.728969
2.331062 0.724653
2.337345 0.720309
2.343628 0.715936
2.349911 0.711536
2.356194 0.707107
2.362478 -0.702650
2.368761 -0.698165
2.375044 -0.693653
2.381327 -0.689114
2.387610 -0.684547
2.393894 -0.679953
2.400177 -0.675333
2.406460 -0.670686
2.412743 -0.666012
2.419026 -0.661312
2.425310 -0.656586
2.431593 -0.651834
2.437876 -0.647056
2.444159 -0.642253
2.450442 -0.637424
2.456725 -0.632570
2.463009 -0.627691
2.469292 -0.622788
2.475575 -0.617860
2.481858 -0.612907
2.488141 -0.607930
2.494425 -0.602930
2.500708 -0.597905
2.506991 -0.592857
2.513274 -0.587785
2.519557 -0.582690
2.525840 -0.577573
2.532124 -0.572432
2.538407 -0.567269
2.544690 -0.562083
2.550973 -0.556876
2.557256 -0.551646
2.563540 -0.546394
2.569823 -0.541121
2.576106 -0.535827
2.582389 -0.530511
2.588672 -0.525175
2.594956 -0.519817
2.601239 -0.514440
2.607522 -0.509041
2.613805 -0.503623
2.620088 -0.498185
2.626371 -0.492727
2.632655 -0.487250
2.638938 -0.481754
2.645221 -0.476238
2.651504 -0.470704
2.657787 -0.465151
2.664071 -0.459580
2.670354 -0.453990
2.676637 -0.448383
2.682920 -0.442758
2.689203 -0.437116
2.695486 -0.431456
2.701770 -0.425779
2.708053 -0.420086
2.714336 -0.414376
2.720619 -0.408649
2.726902 -0.402906
2.733186 -0.397148
2.739469 -0.391374
2.745752 -0.385584
2.752035 -0.379779
2.758318 -0.373959
2.764602 -0.368125
2.770885 -0.362275
2.777168 -0.356412
2.783451 -0.350534
2.789734 -0.344643
2.796017 -0.338738
2.802301 -0.332820
2.808584 -0.326888
2.814867 -0.320944
2.821150 -0.314987
2.827433 -0.309017
2.833717 -0.303035
2.840000 -0.297042
2.846283 -0.291036
2.852566 -0.285019
2.858849 -0.278991
2.865133 -0.272952
2.871416 -0.266902
2.877699 -0.260842
2.883982 -0.254771
2.890265 -0.248690
2.896548 -0.242599
2.902832 -0.236499
2.909115 -0.230389
2.915398 -0.224271
2.921681 -0.218143
2.927964 -0.212007
2.934248 -0.205863
2.940531 -0.199710
2.946814 -0.193549
2.953097 -0.187381
2.959380 -0.181206
2.965663 -0.175023
2.971947 -0.168833
2.978230 -0.162637
2.984513 -0.156434
2.990796 -0.150226
2.997079 -0.144011
3.003363 -0.137790
3.009646 -0.131564
3.015929 -0.125333
3.022212 -0.119097
3.028495 -0.112856
3.034779 -0.106611
3.041062 -0.100362
3.047345 -0.094108
3.053628 -0.087851
3.059911 -0.081591
3.066194 -0.075327
3.072478 -0.069060
3.078761 -0.062791
3.085044 -0.056519
3.091327 -0.050244
3.097610 -0.043968
3.103894 -0.037690
3.110177 -0.031411
3.116460 -0.025130
3.122743 -0.018848
3.129026 -0.012566
3.135309 -0.006283
3.141593 -0.000000


==> exB/I=40/out_TMeuler_7MOODCla5210_Var0-P0Fixing/res-I40-Phi_VarSteS.dat <==
0.039270 0.039250
0.117810 0.117507
0.196350 0.195040
0.274889 0.271371
0.353429 0.346028
0.431969 0.418552
0.510509 0.488496
0.589049 0.555427
0.667588 0.618935
0.746128 0.678626
0.824668 0.734134
0.903208 0.785115
0.981748 0.831256
1.060288 0.872272
1.138827 0.907910
1.217367 0.937950
1.295907 0.962208
1.374447 0.980533
1.452987 0.992813
1.531526 0.998972
1.610066 0.998972
1.688606 0.992814
1.767146 0.980532
1.845686 0.962210
1.924226 0.937945
2.002765 0.907926
2.081305 0.872280
2.159845 0.831506
2.238385 0.782850
2.316925 0.671202
2.395464 -0.598556
2.474004 -0.598572
2.552544 -0.554983
2.631084 -0.488329
2.709624 -0.418578
2.788163 -0.346010
2.866703 -0.271357
2.945243 -0.195015
3.023783 -0.117455
3.102323 -0.039289


==> exB/I=40/out_TMeuler_7MOODNew5210_Var0-P0/Titles-I40.txt <==
res-I40-1MOOD
res-I40-2MOOD
res-I40-3MOOD


==> exB/I=40/out_TMeuler_7MOODNew5210_Var0-P0/iMOOD/res-I40-1MOOD-CPD.dat <==
0.039270 5 1.000000 0.000000 0.000000
0.117810 5 1.000000 0.647000 0.000000
0.196350 5 1.000000 1.000000 0.000000
0.274889 5 0.000000 0.502000 0.000000
0.353429 5 0.000000 0.502000 0.000000
0.431969 5 0.000000 0.502000 0.000000
0.510509 5 0.000000 0.502000 0.000000
0.589049 5 0.000000 0.502000 0.000000
0.667588 5 0.000000 0.502000 0.000000
0.746128 5 0.000000 0.502000 0.000000
0.824668 5 0.000000 0.502000 0.000000
0.903208 5 0.000000 0.502000 0.000000
0.981748 5 0.000000 0.502000 0.000000
1.060288 5 0.000000 0.502000 0.000000
1.138827 5 0.000000 0.502000 0.000000
1.217367 5 0.000000 0.502000 0.000000
1.295907 5 0.000000 0.502000 0.000000
1.374447 5 0.000000 0.502000 0.000000
1.452987 5 0.000000 0.502000 0.000000
1.531526 5 0.000000 0.502000 0.000000
1.610066 5 0.000000 0.502000 0.000000
1.688606 5 0.000000 0.502000 0.000000
1.767146 5 0.000000 0.502000 0.000000
1.845686 5 0.000000 0.502000 0.000000
1.924226 5 0.000000 0.502000 0.000000
2.002765 5 0.000000 0.502000 0.000000
2.081305 5 0.000000 0.502000 0.000000
2.159845 5 0.000000 0.502000 0.000000
2.238385 5 0.000000 0.502000 0.000000
2.316925 5 0.000000 0.502000 0.000000
2.395464 5 0.000000 0.502000 0.000000
2.474004 5 0.000000 0.502000 0.000000
2.552544 5 0.000000 0.502000 0.000000
2.631084 5 0.000000 0.502000 0.000000
2.709624 5 0.000000 0.502000 0.000000
2.788163 5 0.000000 0.502000 0.000000
2.866703 5 0.000000 0.502000 0.000000
2.945243 5 0.000000 0.000000 1.000000
3.023783 5 0.294000 0.000000 0.510000
3.102323 5 0.933000 0.510000 0.933000


==> exB/I=40/out_TMeuler_7MOODNew5210_Var0-P0/iMOOD/res-I40-1MOOD-PhiError.dat <==
0.039270 0.00000000719381063052
0.117810 0.00000001138947922086
0.196350 0.00000000542735176245
0.274889 0.00000000362332863713
0.353429 0.00000000355927981532
0.431969 0.00000000306110420345
0.510509 0.00000000361418184269
0.589049 0.00000000147343781620
0.667588 0.00000000636408203913
0.746128 0.00000000585407444742
0.824668 0.00000002358297268579
0.903208 0.00000004677221843163
0.981748 0.00000011974166425066
1.060288 0.00000027088419729537
1.138827 0.00000063888190904304
1.217367 0.00000146538830669840
1.295907 0.00000337194581512268
1.374447 0.00000768376373361246
1.452987 0.00001744628770394829
1.531526 0.00003938793327262768
1.610066 0.00008831845744994293
1.688606 0.00019909077349777871
1.767146 0.00045324372075417063
1.845686 0.00102604491098490236
1.924226 0.00239909205804345049
2.002765 0.00526624378147222405
2.081305 0.01402550956308634689
2.159845 0.02113085279790716253
2.238385 0.11950688500386152935
2.316925 0.05530375822680855258
2.395464 0.00044084242262032447
2.474004 0.10918227213345299553
2.552544 0.01951968766135891986
2.631084 0.01170503480709922384
2.709624 0.00272020343158102529
2.788163 0.00265599354477097371
2.866703 0.00084533548500625999
2.945243 0.00243352448595612891
3.023783 0.00511077880494541226
3.102323 0.00602996843187225684


==> exB/I=40/out_TMeuler_7MOODNew5210_Var0-P0/iMOOD/res-I40-1MOOD-Phi_PhiExact.dat <==
0.000000 0.000000
0.006283 0.006283
0.012566 0.012566
0.018850 0.018848
0.025133 0.025130
0.031416 0.031411
0.037699 0.037690
0.043982 0.043968
0.050265 0.050244
0.056549 0.056519
0.062832 0.062791
0.069115 0.069060
0.075398 0.075327
0.081681 0.081591
0.087965 0.087851
0.094248 0.094108
0.100531 0.100362
0.106814 0.106611
0.113097 0.112856
0.119381 0.119097
0.125664 0.125333
0.131947 0.131564
0.138230 0.137790
0.144513 0.144011
0.150796 0.150226
0.157080 0.156434
0.163363 0.162637
0.169646 0.168833
0.175929 0.175023
0.182212 0.181206
0.188496 0.187381
0.194779 0.193549
0.201062 0.199710
0.207345 0.205863
0.213628 0.212007
0.219911 0.218143
0.226195 0.224271
0.232478 0.230389
0.238761 0.236499
0.245044 0.242599
0.251327 0.248690
0.257611 0.254771
0.263894 0.260842
0.270177 0.266902
0.276460 0.272952
0.282743 0.278991
0.289027 0.285019
0.295310 0.291036
0.301593 0.297042
0.307876 0.303035
0.314159 0.309017
0.320442 0.314987
0.326726 0.320944
0.333009 0.326888
0.339292 0.332820
0.345575 0.338738
0.351858 0.344643
0.358142 0.350534
0.364425 0.356412
0.370708 0.362275
0.376991 0.368125
0.383274 0.373959
0.389557 0.379779
0.395841 0.385584
0.402124 0.391374
0.408407 0.397148
0.414690 0.402906
0.420973 0.408649
0.427257 0.414376
0.433540 0.420086
0.439823 0.425779
0.446106 0.431456
0.452389 0.437116
0.458673 0.442758
0.464956 0.448383
0.471239 0.453990
0.477522 0.459580
0.483805 0.465151
0.490088 0.470704
0.496372 0.476238
0.502655 0.481754
0.508938 0.487250
0.515221 0.492727
0.521504 0.498185
0.527788 0.503623
0.534071 0.509041
0.540354 0.514440
0.546637 0.519817
0.552920 0.525175
0.559203 0.530511
0.565487 0.535827
0.571770 0.541121
0.578053 0.546394
0.584336 0.551646
0.590619 0.556876
0.596903 0.562083
0.603186 0.567269
0.609469 0.572432
0.615752 0.577573
0.622035 0.582690
0.628319 0.587785
0.634602 0.592857
0.640885 0.597905
0.647168 0.602930
0.653451 0.607930
0.659734 0.612907
0.666018 0.617860
0.672301 0.622788
0.678584 0.627691
0.684867 0.632570
0.691150 0.637424
0.697434 0.642253
0.703717 0.647056
0.710000 0.651834
0.716283 0.656586
0.722566 0.661312
0.728849 0.666012
0.735133 0.670686
0.741416 0.675333
0.747699 0.679953
0.753982 0.684547
0.760265 0.689114
0.766549 0.693653
0.772832 0.698165
0.779115 0.702650
0.785398 0.707107
0.791681 0.711536
0.797965 0.715936
0.804248 0.720309
0.810531 0.724653
0.816814 0.728969
0.823097 0.733255
0.829380 0.737513
0.835664 0.741742
0.841947 0.745941
0.848230 0.750111
0.854513 0.754251
0.860796 0.758362
0.867080 0.762443
0.873363 0.766493
0.879646 0.770513
0.885929 0.774503
0.892212 0.778462
0.898495 0.782391
0.904779 0.786288
0.911062 0.790155
0.917345 0.793990
0.923628 0.797794
0.929911 0.801567
0.936195 0.805308
0.942478 0.809017
0.948761 0.812694
0.955044 0.816339
0.961327 0.819952
0.967611 0.823533
0.973894 0.827081
0.980177 0.830596
0.986460 0.834078
0.992743 0.837528
0.999026 0.840945
1.005310 0.844328
1.011593 0.847678
1.017876 0.850994
1.024159 0.854277
1.030442 0.857527
1.036726 0.860742
1.043009 0.863923
1.049292 0.867071
1.055575 0.870184
1.061858 0.873262
1.068142 0.876307
1.074425 0.879316
1.080708 0.882291
1.086991 0.885231
1.093274 0.888136
1.099557 0.891007
1.105841 0.893841
1.112124 0.896641
1.118407 0.899405
1.124690 0.902134
1.130973 0.904827
1.137257 0.907484
1.143540 0.910106
1.149823 0.912692
1.156106 0.915241
1.162389 0.917755
1.168672 0.920232
1.174956 0.922673
1.181239 0.925077
1.187522 0.927445
1.193805 0.929776
1.200088 0.932071
1.206372 0.934329
1.212655 0.936550
1.218938 0.938734
1.225221 0.940881
1.231504 0.942991
1.237788 0.945063
1.244071 0.947098
1.250354 0.949096
1.256637 0.951057
1.262920 0.952979
1.269203 0.954865
1.275487 0.956712
1.281770 0.958522
1.288053 0.960294
1.294336 0.962028
1.300619 0.963724
1.306903 0.965382
1.313186 0.967001
1.319469 0.968583
1.325752 0.970127
1.332035 0.971632
1.338318 0.973099
1.344602 0.974527
1.350885 0.975917
1.357168 0.977268
1.363451 0.978581
1.369734 0.979855
1.376018 0.981091
1.382301 0.982287
1.388584 0.983445
1.394867 0.984564
1.401150 0.985645
1.407434 0.986686
1.413717 0.987688
1.420000 0.988652
1.426283 0.989576
1.432566 0.990461
1.438849 0.991308
1.445133 0.992115
1.451416 0.992883
1.457699 0.993611
1.463982 0.994301
1.470265 0.994951
1.476549 0.995562
1.482832 0.996134
1.489115 0.996666
1.495398 0.997159
1.501681 0.997613
1.507964 0.998027
1.514248 0.998402
1.520531 0.998737
1.526814 0.999033
1.533097 0.999289
1.539380 0.999507
1.545664 0.999684
1.551947 0.999822
1.558230 0.999921
1.564513 0.999980
1.570796 1.000000
1.577080 0.999980
1.583363 0.999921
1.589646 0.999822
1.595929 0.999684
1.602212 0.999507
1.608495 0.999289
1.614779 0.999033
1.621062 0.998737
1.627345 0.998402
1.633628 0.998027
1.639911 0.997613
1.646195 0.997159
1.652478 0.996666
1.658761 0.996134
1.665044 0.995562
1.671327 0.994951
1.677610 0.994301
1.683894 0.993611
1.690177 0.992883
1.696460 0.992115
1.702743 0.991308
1.709026 0.990461
1.715310 0.989576
1.721593 0.988652
1.727876 0.987688
1.734159 0.986686
1.740442 0.985645
1.746726 0.984564
1.753009 0.983445
1.759292 0.982287
1.765575 0.981091
1.771858 0.979855
1.778141 0.978581
1.784425 0.977268
1.790708 0.975917
1.796991 0.974527
1.803274 0.973099
1.809557 0.971632
1.815841 0.970127
1.822124 0.968583
1.828407 0.967001
1.834690 0.965382
1.840973 0.963724
1.847256 0.962028
1.853540 0.960294
1.859823 0.958522
1.866106 0.956712
1.872389 0.954865
1.878672 0.952979
1.884956 0.951057
1.891239 0.949096
1.897522 0.947098
1.903805 0.945063
1.910088 0.942991
1.916372 0.940881
1.922655 0.938734
1.928938 0.936550
1.935221 0.934329
1.941504 0.932071
1.947787 0.929776
1.954071 0.927445
1.960354 0.925077
1.966637 0.922673
1.972920 0.920232
1.979203 0.917755
1.985487 0.915241
1.991770 0.912692
1.998053 0.910106
2.004336 0.907484
2.010619 0.904827
2.016902 0.902134
2.023186 0.899405
2.029469 0.896641
2.035752 0.893841
2.042035 0.891007
2.048318 0.888136
2.054602 0.885231
2.060885 0.882291
2.067168 0.879316
2.073451 0.876307
2.079734 0.873262
2.086018 0.870184
2.092301 0.867071
2.098584 0.863923
2.104867 0.860742
2.111150 0.857527
2.117433 0.854277
2.123717 0.850994
2.130000 0.847678
2.136283 0.844328
2.142566 0.840945
2.148849 0.837528
2.155133 0.834078
2.161416 0.830596
2.167699 0.827081
2.173982 0.823533
2.180265 0.819952
2.186548 0.816339
2.192832 0.812694
2.199115 0.809017
2.205398 0.805308
2.211681 0.801567
2.217964 0.797794
2.224248 0.793990
2.230531 0.790155
2.236814 0.786288
2.243097 0.782391
2.249380 0.778462
2.255664 0.774503
2.261947 0.770513
2.268230 0.766493
2.274513 0.762443
2.280796 0.758362
2.287079 0.754251
2.293363 0.750111
2.299646 0.745941
2.305929 0.741742
2.312212 0.737513
2.318495 0.733255
2.324779 0.728969
2.331062 0.724653
2.337345 0.720309
2.343628 0.715936
2.349911 0.711536
2.356194 0.707107
2.362478 -0.702650
2.368761 -0.698165
2.375044 -0.693653
2.381327 -0.689114
2.387610 -0.684547
2.393894 -0.679953
2.400177 -0.675333
2.406460 -0.670686
2.412743 -0.666012
2.419026 -0.661312
2.425310 -0.656586
2.431593 -0.651834
2.437876 -0.647056
2.444159 -0.642253
2.450442 -0.637424
2.456725 -0.632570
2.463009 -0.627691
2.469292 -0.622788
2.475575 -0.617860
2.481858 -0.612907
2.488141 -0.607930
2.494425 -0.602930
2.500708 -0.597905
2.506991 -0.592857
2.513274 -0.587785
2.519557 -0.582690
2.525840 -0.577573
2.532124 -0.572432
2.538407 -0.567269
2.544690 -0.562083
2.550973 -0.556876
2.557256 -0.551646
2.563540 -0.546394
2.569823 -0.541121
2.576106 -0.535827
2.582389 -0.530511
2.588672 -0.525175
2.594956 -0.519817
2.601239 -0.514440
2.607522 -0.509041
2.613805 -0.503623
2.620088 -0.498185
2.626371 -0.492727
2.632655 -0.487250
2.638938 -0.481754
2.645221 -0.476238
2.651504 -0.470704
2.657787 -0.465151
2.664071 -0.459580
2.670354 -0.453990
2.676637 -0.448383
2.682920 -0.442758
2.689203 -0.437116
2.695486 -0.431456
2.701770 -0.425779
2.708053 -0.420086
2.714336 -0.414376
2.720619 -0.408649
2.726902 -0.402906
2.733186 -0.397148
2.739469 -0.391374
2.745752 -0.385584
2.752035 -0.379779
2.758318 -0.373959
2.764602 -0.368125
2.770885 -0.362275
2.777168 -0.356412
2.783451 -0.350534
2.789734 -0.344643
2.796017 -0.338738
2.802301 -0.332820
2.808584 -0.326888
2.814867 -0.320944
2.821150 -0.314987
2.827433 -0.309017
2.833717 -0.303035
2.840000 -0.297042
2.846283 -0.291036
2.852566 -0.285019
2.858849 -0.278991
2.865133 -0.272952
2.871416 -0.266902
2.877699 -0.260842
2.883982 -0.254771
2.890265 -0.248690
2.896548 -0.242599
2.902832 -0.236499
2.909115 -0.230389
2.915398 -0.224271
2.921681 -0.218143
2.927964 -0.212007
2.934248 -0.205863
2.940531 -0.199710
2.946814 -0.193549
2.953097 -0.187381
2.959380 -0.181206
2.965663 -0.175023
2.971947 -0.168833
2.978230 -0.162637
2.984513 -0.156434
2.990796 -0.150226
2.997079 -0.144011
3.003363 -0.137790
3.009646 -0.131564
3.015929 -0.125333
3.022212 -0.119097
3.028495 -0.112856
3.034779 -0.106611
3.041062 -0.100362
3.047345 -0.094108
3.053628 -0.087851
3.059911 -0.081591
3.066194 -0.075327
3.072478 -0.069060
3.078761 -0.062791
3.085044 -0.056519
3.091327 -0.050244
3.097610 -0.043968
3.103894 -0.037690
3.110177 -0.031411
3.116460 -0.025130
3.122743 -0.018848
3.129026 -0.012566
3.135309 -0.006283
3.141593 -0.000000


==> exB/I=40/out_TMeuler_7MOODNew5210_Var0-P0/iMOOD/res-I40-1MOOD-Phi_VarSteS.dat <==
0.039270 0.039250
0.117810 0.117507
0.196350 0.195040
0.274889 0.271371
0.353429 0.346028
0.431969 0.418552
0.510509 0.488496
0.589049 0.555427
0.667588 0.618935
0.746128 0.678626
0.824668 0.734134
0.903208 0.785115
0.981748 0.831256
1.060288 0.872272
1.138827 0.907909
1.217367 0.937952
1.295907 0.962205
1.374447 0.980541
1.452987 0.992796
1.531526 0.999012
1.610066 0.998884
1.688606 0.993012
1.767146 0.980080
1.845686 0.963234
1.924226 0.935551
2.002765 0.913176
2.081305 0.858246
2.159845 0.852387
2.238385 0.665608
2.316925 0.789438
2.395464 -0.679067
2.474004 -0.509753
2.552544 -0.574947
2.631084 -0.476791
2.709624 -0.421272
2.788163 -0.343372
2.866703 -0.270525
2.945243 -0.192607
3.023783 -0.112396
3.102323 -0.045280


==> exB/I=40/out_TMeuler_7MOODNew5210_Var0-P0/iMOOD/res-I40-1MOOD.txt <==
Conv=n
nRes=2002
normRes=2.422706e-01
normRes=2.444757e-01
normRes=2.465105e-01
normRes=2.479720e-01
normRes=2.488193e-01
normRes=2.492258e-01
normRes=2.491389e-01
normRes=2.485112e-01
normRes=2.473021e-01
normRes=2.454798e-01
normRes=2.430230e-01
normRes=2.399220e-01
normRes=2.361799e-01
normRes=2.302466e-01
normRes=2.219172e-01
normRes=2.128026e-01
normRes=2.030208e-01
normRes=1.927033e-01
normRes=1.819913e-01
normRes=1.710313e-01
normRes=1.599707e-01
normRes=1.489546e-01
normRes=1.381217e-01
normRes=1.275945e-01
normRes=1.171157e-01
normRes=1.072145e-01
normRes=9.798022e-02
normRes=8.948728e-02
normRes=8.124663e-02
normRes=7.368470e-02
normRes=6.729709e-02
normRes=6.208364e-02
normRes=5.799797e-02
normRes=5.494554e-02
normRes=5.278979e-02
normRes=5.136686e-02
normRes=5.050484e-02
normRes=5.004157e-02
normRes=4.983679e-02
normRes=4.977760e-02
normRes=4.977854e-02
normRes=4.977854e-02
normRes=4.973665e-02
normRes=4.962757e-02
normRes=5.001232e-02
normRes=5.069952e-02
normRes=5.137662e-02
normRes=5.202748e-02
normRes=5.264000e-02
normRes=5.320520e-02
normRes=5.371648e-02
normRes=5.416908e-02
normRes=5.455963e-02
normRes=5.488595e-02
normRes=5.514673e-02
normRes=5.534142e-02
normRes=5.547011e-02
normRes=5.553343e-02
normRes=5.553244e-02
normRes=5.546865e-02
normRes=5.534387e-02
normRes=5.516023e-02
normRes=5.492012e-02
normRes=5.462613e-02
normRes=5.428103e-02
normRes=5.388773e-02
normRes=5.344923e-02
normRes=5.296861e-02
normRes=5.244899e-02
normRes=5.189347e-02
normRes=5.130517e-02
normRes=5.068714e-02
normRes=5.004238e-02
normRes=4.937380e-02
normRes=4.868421e-02
normRes=4.797632e-02
normRes=4.725267e-02
normRes=4.651572e-02
normRes=4.576774e-02
normRes=4.501086e-02
normRes=4.424708e-02
normRes=4.347820e-02
normRes=4.270590e-02
normRes=4.193168e-02
normRes=4.115690e-02
normRes=4.038276e-02
normRes=3.961032e-02
normRes=3.884051e-02
normRes=3.807411e-02
normRes=3.731180e-02
normRes=3.655413e-02
normRes=3.580156e-02
normRes=3.505445e-02
normRes=3.431307e-02
normRes=3.357764e-02
normRes=3.284829e-02
normRes=3.212512e-02
normRes=3.140818e-02
normRes=3.069749e-02
normRes=2.999304e-02
normRes=2.929482e-02
normRes=2.860279e-02
normRes=2.791693e-02
normRes=2.723723e-02
normRes=2.656367e-02
normRes=2.589626e-02
normRes=2.523503e-02
normRes=2.458004e-02
normRes=2.393135e-02
normRes=2.328909e-02
normRes=2.265338e-02
normRes=2.202438e-02
normRes=2.140230e-02
normRes=2.078737e-02
normRes=2.017984e-02
normRes=1.957999e-02
normRes=1.899626e-02
normRes=1.842391e-02
normRes=1.785652e-02
normRes=1.729497e-02
normRes=1.674015e-02
normRes=1.619293e-02
normRes=1.565423e-02
normRes=1.512496e-02
normRes=1.460604e-02
normRes=1.409839e-02
normRes=1.360294e-02
normRes=1.312063e-02
normRes=1.265238e-02
normRes=1.219913e-02
normRes=1.176181e-02
normRes=1.134135e-02
normRes=1.093867e-02
normRes=1.055471e-02
normRes=1.019038e-02
normRes=9.846551e-03
normRes=9.524105e-03
normRes=9.223863e-03
normRes=8.946596e-03
normRes=8.692999e-03
normRes=8.463677e-03
normRes=8.259116e-03
normRes=8.079663e-03
normRes=7.925502e-03
normRes=7.796641e-03
normRes=7.692890e-03
normRes=7.613860e-03
normRes=7.558965e-03
normRes=7.527428e-03
normRes=7.518300e-03
normRes=7.530489e-03
normRes=7.562781e-03
normRes=7.613881e-03
normRes=7.682437e-03
normRes=7.767078e-03
normRes=7.866436e-03
normRes=7.979169e-03
normRes=8.103981e-03
normRes=8.239638e-03
normRes=8.384969e-03
normRes=8.538881e-03
normRes=8.700354e-03
normRes=8.868445e-03
normRes=9.042282e-03
normRes=9.221067e-03
normRes=9.404063e-03
normRes=9.590597e-03
normRes=9.780050e-03
normRes=9.971855e-03
normRes=1.016549e-02
normRes=1.036048e-02
normRes=1.055639e-02
normRes=1.075279e-02
normRes=1.094933e-02
normRes=1.114565e-02
normRes=1.134143e-02
normRes=1.153636e-02
normRes=1.173017e-02
normRes=1.192259e-02
normRes=1.211339e-02
normRes=1.230233e-02
normRes=1.248920e-02
normRes=1.267379e-02
normRes=1.285594e-02
normRes=1.303545e-02
normRes=1.321216e-02
normRes=1.338594e-02
normRes=1.355662e-02
normRes=1.372408e-02
normRes=1.388820e-02
normRes=1.404887e-02
normRes=1.420597e-02
normRes=1.435943e-02
normRes=1.450915e-02
normRes=1.465505e-02
normRes=1.479706e-02
normRes=1.493513e-02
normRes=1.506919e-02
normRes=1.519920e-02
normRes=1.532512e-02
normRes=1.544692e-02
normRes=1.556457e-02
normRes=1.567806e-02
normRes=1.578736e-02
normRes=1.589247e-02
normRes=1.599339e-02
normRes=1.609014e-02
normRes=1.618270e-02
normRes=1.627112e-02
normRes=1.635539e-02
normRes=1.643556e-02
normRes=1.651164e-02
normRes=1.658368e-02
normRes=1.665172e-02
normRes=1.671579e-02
normRes=1.677596e-02
normRes=1.683225e-02
normRes=1.688474e-02
normRes=1.692418e-02
normRes=1.696110e-02
normRes=1.699655e-02
normRes=1.703062e-02
normRes=1.706339e-02
normRes=1.709490e-02
normRes=1.712521e-02
normRes=1.715434e-02
normRes=1.718228e-02
normRes=1.720905e-02
normRes=1.723461e-02
normRes=1.725896e-02
normRes=1.728204e-02
normRes=1.730384e-02
normRes=1.732428e-02
normRes=1.734334e-02
normRes=1.736095e-02
normRes=1.737706e-02
normRes=1.739163e-02
normRes=1.740459e-02
normRes=1.741590e-02
normRes=1.742552e-02
normRes=1.743340e-02
normRes=1.743950e-02
normRes=1.744381e-02
normRes=1.744628e-02
normRes=1.744691e-02
normRes=1.744568e-02
normRes=1.744260e-02
normRes=1.743765e-02
normRes=1.743085e-02
normRes=1.742222e-02
normRes=1.741178e-02
normRes=1.739955e-02
normRes=1.738557e-02
normRes=1.736988e-02
normRes=1.735251e-02
normRes=1.733353e-02
normRes=1.731298e-02
normRes=1.729091e-02
normRes=1.726739e-02
normRes=1.724246e-02
normRes=1.721620e-02
normRes=1.718867e-02
normRes=1.715992e-02
normRes=1.713003e-02
normRes=1.709906e-02
normRes=1.706706e-02
normRes=1.703410e-02
normRes=1.700025e-02
normRes=1.696555e-02
normRes=1.693007e-02
normRes=1.689387e-02
normRes=1.685698e-02
normRes=1.681948e-02
normRes=1.678139e-02
normRes=1.674278e-02
normRes=1.670367e-02
normRes=1.666412e-02
normRes=1.662415e-02
normRes=1.658381e-02
normRes=1.654313e-02
normRes=1.650213e-02
normRes=1.646085e-02
normRes=1.641931e-02
normRes=1.637753e-02
normRes=1.633553e-02
normRes=1.629333e-02
normRes=1.625096e-02
normRes=1.620841e-02
normRes=1.616572e-02
normRes=1.612288e-02
normRes=1.607991e-02
normRes=1.603683e-02
normRes=1.599363e-02
normRes=1.595032e-02
normRes=1.590691e-02
normRes=1.586340e-02
normRes=1.581980e-02
normRes=1.577611e-02
normRes=1.573233e-02
normRes=1.568847e-02
normRes=1.564452e-02
normRes=1.560048e-02
normRes=1.555635e-02
normRes=1.551214e-02
normRes=1.546784e-02
normRes=1.542345e-02
normRes=1.537896e-02
normRes=1.533438e-02
normRes=1.528971e-02
normRes=1.524494e-02
normRes=1.520006e-02
normRes=1.515508e-02
normRes=1.510999e-02
normRes=1.506478e-02
normRes=1.501947e-02
normRes=1.497403e-02
normRes=1.492848e-02
normRes=1.488280e-02
normRes=1.483699e-02
normRes=1.479106e-02
normRes=1.474499e-02
normRes=1.469879e-02
normRes=1.465245e-02
normRes=1.460597e-02
normRes=1.455935e-02
normRes=1.451260e-02
normRes=1.446569e-02
normRes=1.441865e-02
normRes=1.437146e-02
normRes=1.432413e-02
normRes=1.427665e-02
normRes=1.422903e-02
normRes=1.418127e-02
normRes=1.413337e-02
normRes=1.408533e-02
normRes=1.403716e-02
normRes=1.398885e-02
normRes=1.394041e-02
normRes=1.389185e-02
normRes=1.384316e-02
normRes=1.379435e-02
normRes=1.374543e-02
normRes=1.369640e-02
normRes=1.364727e-02
normRes=1.359803e-02
normRes=1.354871e-02
normRes=1.349930e-02
normRes=1.344980e-02
normRes=1.340024e-02
normRes=1.335060e-02
normRes=1.330091e-02
normRes=1.325116e-02
normRes=1.320136e-02
normRes=1.315153e-02
normRes=1.310166e-02
normRes=1.305177e-02
normRes=1.300186e-02
normRes=1.295194e-02
normRes=1.290202e-02
normRes=1.285210e-02
normRes=1.280219e-02
normRes=1.275230e-02
normRes=1.270244e-02
normRes=1.265261e-02
normRes=1.260282e-02
normRes=1.255308e-02
normRes=1.250338e-02
normRes=1.245375e-02
normRes=1.240418e-02
normRes=1.235469e-02
normRes=1.230527e-02
normRes=1.225593e-02
normRes=1.220668e-02
normRes=1.215753e-02
normRes=1.210847e-02
normRes=1.205951e-02
normRes=1.201066e-02
normRes=1.196192e-02
normRes=1.191330e-02
normRes=1.186479e-02
normRes=1.181640e-02
normRes=1.176814e-02
normRes=1.172001e-02
normRes=1.167201e-02
normRes=1.162414e-02
normRes=1.157641e-02
normRes=1.152881e-02
normRes=1.148135e-02
normRes=1.143403e-02
normRes=1.138685e-02
normRes=1.133981e-02
normRes=1.129292e-02
normRes=1.124617e-02
normRes=1.092877e-02
normRes=1.055047e-02
normRes=1.019209e-02
normRes=9.853525e-03
normRes=9.534530e-03
normRes=9.234776e-03
normRes=8.953843e-03
normRes=8.691235e-03
normRes=8.446384e-03
normRes=8.218667e-03
normRes=8.007407e-03
normRes=7.811890e-03
normRes=7.631365e-03
normRes=7.465056e-03
normRes=7.312165e-03
normRes=7.171886e-03
normRes=7.043399e-03
normRes=6.925889e-03
normRes=6.818542e-03
normRes=6.720555e-03
normRes=6.631139e-03
normRes=6.549525e-03
normRes=6.474968e-03
normRes=6.406750e-03
normRes=6.344186e-03
normRes=6.286623e-03
normRes=6.233449e-03
normRes=6.184087e-03
normRes=6.138003e-03
normRes=6.094705e-03
normRes=6.053743e-03
normRes=6.014708e-03
normRes=5.977232e-03
normRes=5.940991e-03
normRes=5.905696e-03
normRes=5.871099e-03
normRes=5.836986e-03
normRes=5.803177e-03
normRes=5.769523e-03
normRes=5.735902e-03
normRes=5.702222e-03
normRes=5.668412e-03
normRes=5.634420e-03
normRes=5.600216e-03
normRes=5.565785e-03
normRes=5.531123e-03
normRes=5.496240e-03
normRes=5.461156e-03
normRes=5.425894e-03
normRes=5.390487e-03
normRes=5.354970e-03
normRes=5.319379e-03
normRes=5.283754e-03
normRes=5.248133e-03
normRes=5.212554e-03
normRes=5.177053e-03
normRes=5.141665e-03
normRes=5.106420e-03
normRes=5.071346e-03
normRes=5.036470e-03
normRes=5.001813e-03
normRes=4.967392e-03
normRes=4.933222e-03
normRes=4.899315e-03
normRes=4.865680e-03
normRes=4.832322e-03
normRes=4.799244e-03
normRes=4.766446e-03
normRes=4.733926e-03
normRes=4.701682e-03
normRes=4.669707e-03
normRes=4.637996e-03
normRes=4.606541e-03
normRes=4.575334e-03
normRes=4.544367e-03
normRes=4.513631e-03
normRes=4.483116e-03
normRes=4.452814e-03
normRes=4.422716e-03
normRes=4.392814e-03
normRes=4.363099e-03
normRes=4.333565e-03
normRes=4.304204e-03
normRes=4.275011e-03
normRes=4.245979e-03
normRes=4.217103e-03
normRes=4.188380e-03
normRes=4.159806e-03
normRes=4.131377e-03
normRes=4.103092e-03
normRes=4.074946e-03
normRes=4.046941e-03
normRes=4.019073e-03
normRes=3.991342e-03
normRes=3.963747e-03
normRes=3.936289e-03
normRes=3.908967e-03
normRes=3.881781e-03
normRes=3.854730e-03
normRes=3.827817e-03
normRes=3.801039e-03
normRes=3.774399e-03
normRes=3.747895e-03
normRes=3.721529e-03
normRes=3.695300e-03
normRes=3.669208e-03
normRes=3.643254e-03
normRes=3.617438e-03
normRes=3.591758e-03
normRes=3.566216e-03
normRes=3.540810e-03
normRes=3.515541e-03
normRes=3.490408e-03
normRes=3.465411e-03
normRes=3.440548e-03
normRes=3.415821e-03
normRes=3.391227e-03
normRes=3.366767e-03
normRes=3.342441e-03
normRes=3.318247e-03
normRes=3.294185e-03
normRes=3.270254e-03
normRes=3.246455e-03
normRes=3.222787e-03
normRes=3.199250e-03
normRes=3.175842e-03
normRes=3.152565e-03
normRes=3.129417e-03
normRes=3.106399e-03
normRes=3.083511e-03
normRes=3.060752e-03
normRes=3.038122e-03
normRes=3.015622e-03
normRes=2.993251e-03
normRes=2.971010e-03
normRes=2.948898e-03
normRes=2.926916e-03
normRes=2.905063e-03
normRes=2.883341e-03
normRes=2.861748e-03
normRes=2.840286e-03
normRes=2.818954e-03
normRes=2.797753e-03
normRes=2.776682e-03
normRes=2.755742e-03
normRes=2.734932e-03
normRes=2.700517e-03
normRes=2.660535e-03
normRes=2.626657e-03
normRes=2.598121e-03
normRes=2.574179e-03
normRes=2.554114e-03
normRes=2.537246e-03
normRes=2.522949e-03
normRes=2.510654e-03
normRes=2.499853e-03
normRes=2.490102e-03
normRes=2.481015e-03
normRes=2.472265e-03
normRes=2.463583e-03
normRes=2.454746e-03
normRes=2.445579e-03
normRes=2.435948e-03
normRes=2.425755e-03
normRes=2.414932e-03
normRes=2.403439e-03
normRes=2.391258e-03
normRes=2.378390e-03
normRes=2.364850e-03
normRes=2.350669e-03
normRes=2.335884e-03
normRes=2.320540e-03
normRes=2.304688e-03
normRes=2.288380e-03
normRes=2.271672e-03
normRes=2.254619e-03
normRes=2.237276e-03
normRes=2.219696e-03
normRes=2.201930e-03
normRes=2.184025e-03
normRes=2.166027e-03
normRes=2.147976e-03
normRes=2.129911e-03
normRes=2.111867e-03
normRes=2.093873e-03
normRes=2.075958e-03
normRes=2.058145e-03
normRes=2.040456e-03
normRes=2.022907e-03
normRes=2.005515e-03
normRes=1.988293e-03
normRes=1.971250e-03
normRes=1.954394e-03
normRes=1.937734e-03
normRes=1.921272e-03
normRes=1.905014e-03
normRes=1.888961e-03
normRes=1.873114e-03
normRes=1.857474e-03
normRes=1.842040e-03
normRes=1.826811e-03
normRes=1.811786e-03
normRes=1.796961e-03
normRes=1.782336e-03
normRes=1.767905e-03
normRes=1.753667e-03
normRes=1.739619e-03
normRes=1.725756e-03
normRes=1.712075e-03
normRes=1.698572e-03
normRes=1.685244e-03
normRes=1.672087e-03
normRes=1.659096e-03
normRes=1.646268e-03
normRes=1.633599e-03
normRes=1.621085e-03
normRes=1.608722e-03
normRes=1.596506e-03
normRes=1.584434e-03
normRes=1.572502e-03
normRes=1.560706e-03
normRes=1.549042e-03
normRes=1.537508e-03
normRes=1.526099e-03
normRes=1.514812e-03
normRes=1.503644e-03
normRes=1.492592e-03
normRes=1.481653e-03
normRes=1.470824e-03
normRes=1.460102e-03
normRes=1.449484e-03
normRes=1.438968e-03
normRes=1.428552e-03
normRes=1.418233e-03
normRes=1.408009e-03
normRes=1.397879e-03
normRes=1.387839e-03
normRes=1.377889e-03
normRes=1.368027e-03
normRes=1.358251e-03
normRes=1.348561e-03
normRes=1.338954e-03
normRes=1.329429e-03
normRes=1.319986e-03
normRes=1.310623e-03
normRes=1.301340e-03
normRes=1.292136e-03
normRes=1.283010e-03
normRes=1.273962e-03
normRes=1.264991e-03
normRes=1.256096e-03
normRes=1.247277e-03
normRes=1.238534e-03
normRes=1.229866e-03
normRes=1.221274e-03
normRes=1.212756e-03
normRes=1.204313e-03
normRes=1.195945e-03
normRes=1.187650e-03
normRes=1.179430e-03
normRes=1.171284e-03
normRes=1.163211e-03
normRes=1.155212e-03
normRes=1.147287e-03
normRes=1.139434e-03
normRes=1.131655e-03
normRes=1.123949e-03
normRes=1.116316e-03
normRes=1.108755e-03
normRes=1.101267e-03
normRes=1.093851e-03
normRes=1.086507e-03
normRes=1.079234e-03
normRes=1.072033e-03
normRes=1.064903e-03
normRes=1.057844e-03
normRes=1.050855e-03
normRes=1.043937e-03
normRes=1.037088e-03
normRes=1.030308e-03
normRes=1.023597e-03
normRes=1.016955e-03
normRes=1.010380e-03
normRes=1.003874e-03
normRes=9.974339e-04
normRes=9.910607e-04
normRes=9.847535e-04
normRes=9.785119e-04
normRes=9.723352e-04
normRes=9.662230e-04
normRes=9.601746e-04
normRes=9.541895e-04
normRes=9.482672e-04
normRes=9.424069e-04
normRes=9.366083e-04
normRes=9.308705e-04
normRes=9.251931e-04
normRes=9.195754e-04
normRes=9.140169e-04
normRes=9.085169e-04
normRes=9.030748e-04
normRes=8.976900e-04
normRes=8.923619e-04
normRes=8.870899e-04
normRes=8.818735e-04
normRes=8.767119e-04
normRes=8.716046e-04
normRes=8.665511e-04
normRes=8.615507e-04
normRes=8.566029e-04
normRes=8.517070e-04
normRes=8.468626e-04
normRes=8.420691e-04
normRes=8.373259e-04
normRes=8.326325e-04
normRes=8.279884e-04
normRes=8.233930e-04
normRes=8.188459e-04
normRes=8.143464e-04
normRes=8.098942e-04
normRes=8.054888e-04
normRes=8.011296e-04
normRes=7.968162e-04
normRes=7.925482e-04
normRes=7.883251e-04
normRes=7.841464e-04
normRes=7.800117e-04
normRes=7.759207e-04
normRes=7.718729e-04
normRes=7.678678e-04
normRes=7.639051e-04
normRes=7.599845e-04
normRes=7.561055e-04
normRes=7.522677e-04
normRes=7.484708e-04
normRes=7.447144e-04
normRes=7.409982e-04
normRes=7.373219e-04
normRes=7.336850e-04
normRes=7.300873e-04
normRes=7.265285e-04
normRes=7.230082e-04
normRes=7.195260e-04
normRes=7.160817e-04
normRes=7.126751e-04
normRes=7.093056e-04
normRes=7.059732e-04
normRes=7.026774e-04
normRes=6.994180e-04
normRes=6.961947e-04
normRes=6.930072e-04
normRes=6.898552e-04
normRes=6.867385e-04
normRes=6.836566e-04
normRes=6.806095e-04
normRes=6.775967e-04
normRes=6.746181e-04
normRes=6.716733e-04
normRes=6.687620e-04
normRes=6.658841e-04
normRes=6.630391e-04
normRes=6.602269e-04
normRes=6.574471e-04
normRes=6.546995e-04
normRes=6.519839e-04
normRes=6.492999e-04
normRes=6.466472e-04
normRes=6.440257e-04
normRes=6.414350e-04
normRes=6.388748e-04
normRes=6.363449e-04
normRes=6.338450e-04
normRes=6.313748e-04
normRes=6.289340e-04
normRes=6.265225e-04
normRes=6.241398e-04
normRes=6.217858e-04
normRes=6.194601e-04
normRes=6.171624e-04
normRes=6.148925e-04
normRes=6.126502e-04
normRes=6.104351e-04
normRes=6.082469e-04
normRes=6.060854e-04
normRes=6.039503e-04
normRes=6.018414e-04
normRes=5.997582e-04
normRes=5.977006e-04
normRes=5.956684e-04
normRes=5.936611e-04
normRes=5.916785e-04
normRes=5.897204e-04
normRes=5.877865e-04
normRes=5.858765e-04
normRes=5.839901e-04
normRes=5.821270e-04
normRes=5.802871e-04
normRes=5.784699e-04
normRes=5.766753e-04
normRes=5.749029e-04
normRes=5.731526e-04
normRes=5.714239e-04
normRes=5.697168e-04
normRes=5.680308e-04
normRes=5.663658e-04
normRes=5.647214e-04
normRes=5.630975e-04
normRes=5.614937e-04
normRes=5.599098e-04
normRes=5.583455e-04
normRes=5.568007e-04
normRes=5.552750e-04
normRes=5.537681e-04
normRes=5.522799e-04
normRes=5.508101e-04
normRes=5.493585e-04
normRes=5.479248e-04
normRes=5.465087e-04
normRes=5.451101e-04
normRes=5.437287e-04
normRes=5.423643e-04
normRes=5.410166e-04
normRes=5.396854e-04
normRes=5.383705e-04
normRes=5.370717e-04
normRes=5.357887e-04
normRes=5.345214e-04
normRes=5.332695e-04
normRes=5.320328e-04
normRes=5.308111e-04
normRes=5.296042e-04
normRes=5.284118e-04
normRes=5.272339e-04
normRes=5.260701e-04
normRes=5.249203e-04
normRes=5.237843e-04
normRes=5.226620e-04
normRes=5.215530e-04
normRes=5.204572e-04
normRes=5.193745e-04
normRes=5.183047e-04
normRes=5.172475e-04
normRes=5.162028e-04
normRes=5.151705e-04
normRes=5.141503e-04
normRes=5.131421e-04
normRes=5.121457e-04
normRes=5.111610e-04
normRes=5.101878e-04
normRes=5.092259e-04
normRes=5.082751e-04
normRes=5.073354e-04
normRes=5.064066e-04
normRes=5.054885e-04
normRes=5.045809e-04
normRes=5.036838e-04
normRes=5.027970e-04
normRes=5.019203e-04
normRes=5.010536e-04
normRes=5.001967e-04
normRes=4.993496e-04
normRes=4.985121e-04
normRes=4.976840e-04
normRes=4.968653e-04
normRes=4.960558e-04
normRes=4.952554e-04
normRes=4.944639e-04
normRes=4.936813e-04
normRes=4.929074e-04
normRes=4.921421e-04
normRes=4.913853e-04
normRes=4.906369e-04
normRes=4.898967e-04
normRes=4.891647e-04
normRes=4.884407e-04
normRes=4.877247e-04
normRes=4.870166e-04
normRes=4.863161e-04
normRes=4.856233e-04
normRes=4.849380e-04
normRes=4.842602e-04
normRes=4.835897e-04
normRes=4.829265e-04
normRes=4.822704e-04
normRes=4.816214e-04
normRes=4.809793e-04
normRes=4.803442e-04
normRes=4.797158e-04
normRes=4.790941e-04
normRes=4.784791e-04
normRes=4.778707e-04
normRes=4.772686e-04
normRes=4.766730e-04
normRes=4.760837e-04
normRes=4.755006e-04
normRes=4.749237e-04
normRes=4.743528e-04
normRes=4.737880e-04
normRes=4.732291e-04
normRes=4.726760e-04
normRes=4.721287e-04
normRes=4.715872e-04
normRes=4.710513e-04
normRes=4.705210e-04
normRes=4.699962e-04
normRes=4.694769e-04
normRes=4.689630e-04
normRes=4.684544e-04
normRes=4.679511e-04
normRes=4.674530e-04
normRes=4.669600e-04
normRes=4.664721e-04
normRes=4.659893e-04
normRes=4.655115e-04
normRes=4.650385e-04
normRes=4.645705e-04
normRes=4.641072e-04
normRes=4.636487e-04
normRes=4.631949e-04
normRes=4.627458e-04
normRes=4.623013e-04
normRes=4.618613e-04
normRes=4.614258e-04
normRes=4.609948e-04
normRes=4.605682e-04
normRes=4.601460e-04
normRes=4.597281e-04
normRes=4.593145e-04
normRes=4.589051e-04
normRes=4.584998e-04
normRes=4.580987e-04
normRes=4.577017e-04
normRes=4.573088e-04
normRes=4.569199e-04
normRes=4.565349e-04
normRes=4.561539e-04
normRes=4.557768e-04
normRes=4.554035e-04
normRes=4.550340e-04
normRes=4.546683e-04
normRes=4.543064e-04
normRes=4.539481e-04
normRes=4.535935e-04
normRes=4.532425e-04
normRes=4.528952e-04
normRes=4.525514e-04
normRes=4.522111e-04
normRes=4.518743e-04
normRes=4.515409e-04
normRes=4.512110e-04
normRes=4.508844e-04
normRes=4.505612e-04
normRes=4.502414e-04
normRes=4.499248e-04
normRes=4.496115e-04
normRes=4.493014e-04
normRes=4.489945e-04
normRes=4.486908e-04
normRes=4.483903e-04
normRes=4.480928e-04
normRes=4.477984e-04
normRes=4.475071e-04
normRes=4.472188e-04
normRes=4.469335e-04
normRes=4.466511e-04
normRes=4.463718e-04
normRes=4.460953e-04
normRes=4.458217e-04
normRes=4.455509e-04
normRes=4.452830e-04
normRes=4.450180e-04
normRes=4.447557e-04
normRes=4.444961e-04
normRes=4.442393e-04
normRes=4.439852e-04
normRes=4.437338e-04
normRes=4.434850e-04
normRes=4.432389e-04
normRes=4.429954e-04
normRes=4.427545e-04
normRes=4.425161e-04
normRes=4.422803e-04
normRes=4.420470e-04
normRes=4.418162e-04
normRes=4.415879e-04
normRes=4.413620e-04
normRes=4.411386e-04
normRes=4.409176e-04
normRes=4.406989e-04
normRes=4.404827e-04
normRes=4.402687e-04
normRes=4.400571e-04
normRes=4.398478e-04
normRes=4.396408e-04
normRes=4.394361e-04
normRes=4.392336e-04
normRes=4.390333e-04
normRes=4.388352e-04
normRes=4.386393e-04
normRes=4.384456e-04
normRes=4.382540e-04
normRes=4.380645e-04
normRes=4.378771e-04
normRes=4.376919e-04
normRes=4.375087e-04
normRes=4.373275e-04
normRes=4.371484e-04
normRes=4.369713e-04
normRes=4.367962e-04
normRes=4.366230e-04
normRes=4.364519e-04
normRes=4.362826e-04
normRes=4.361153e-04
normRes=4.359499e-04
normRes=4.357864e-04
normRes=4.356248e-04
normRes=4.354650e-04
normRes=4.353071e-04
normRes=4.351510e-04
normRes=4.349966e-04
normRes=4.348441e-04
normRes=4.346934e-04
normRes=4.345444e-04
normRes=4.343972e-04
normRes=4.342516e-04
normRes=4.341078e-04
normRes=4.339657e-04
normRes=4.338253e-04
normRes=4.336865e-04
normRes=4.335494e-04
normRes=4.334139e-04
normRes=4.332800e-04
normRes=4.331477e-04
normRes=4.330170e-04
normRes=4.328879e-04
normRes=4.327604e-04
normRes=4.326343e-04
normRes=4.325099e-04
normRes=4.323869e-04
normRes=4.322654e-04
normRes=4.321454e-04
normRes=4.320269e-04
normRes=4.319099e-04
normRes=4.317942e-04
normRes=4.316801e-04
normRes=4.315673e-04
normRes=4.314559e-04
normRes=4.313460e-04
normRes=4.312374e-04
normRes=4.311301e-04
normRes=4.310242e-04
normRes=4.309197e-04
normRes=4.308165e-04
normRes=4.307146e-04
normRes=4.306139e-04
normRes=4.305146e-04
normRes=4.304166e-04
normRes=4.303198e-04
normRes=4.302242e-04
normRes=4.301299e-04
normRes=4.300368e-04
normRes=4.299449e-04
normRes=4.298542e-04
normRes=4.297647e-04
normRes=4.296764e-04
normRes=4.295892e-04
normRes=4.295032e-04
normRes=4.294183e-04
normRes=4.293346e-04
normRes=4.292520e-04
normRes=4.291704e-04
normRes=4.290900e-04
normRes=4.290106e-04
normRes=4.289324e-04
normRes=4.288551e-04
normRes=4.287790e-04
normRes=4.287038e-04
normRes=4.286297e-04
normRes=4.285566e-04
normRes=4.284845e-04
normRes=4.284134e-04
normRes=4.283433e-04
normRes=4.282742e-04
normRes=4.282060e-04
normRes=4.281388e-04
normRes=4.280725e-04
normRes=4.280071e-04
normRes=4.279427e-04
normRes=4.278792e-04
normRes=4.278166e-04
normRes=4.277548e-04
normRes=4.276940e-04
normRes=4.276340e-04
normRes=4.275749e-04
normRes=4.275167e-04
normRes=4.274592e-04
normRes=4.274027e-04
normRes=4.273469e-04
normRes=4.272920e-04
normRes=4.272378e-04
normRes=4.271845e-04
normRes=4.271320e-04
normRes=4.270802e-04
normRes=4.270292e-04
normRes=4.269790e-04
normRes=4.269295e-04
normRes=4.268808e-04
normRes=4.268328e-04
normRes=4.267855e-04
normRes=4.267389e-04
normRes=4.266931e-04
normRes=4.266479e-04
normRes=4.266035e-04
normRes=4.265597e-04
normRes=4.265166e-04
normRes=4.264742e-04
normRes=4.264324e-04
normRes=4.263913e-04
normRes=4.263508e-04
normRes=4.263110e-04
normRes=4.262718e-04
normRes=4.262332e-04
normRes=4.261953e-04
normRes=4.261579e-04
normRes=4.261212e-04
normRes=4.260850e-04
normRes=4.260494e-04
normRes=4.260144e-04
normRes=4.259800e-04
normRes=4.259461e-04
normRes=4.259128e-04
normRes=4.258800e-04
normRes=4.258477e-04
normRes=4.258160e-04
normRes=4.257849e-04
normRes=4.257542e-04
normRes=4.257241e-04
normRes=4.256945e-04
normRes=4.256653e-04
normRes=4.256367e-04
normRes=4.256085e-04
normRes=4.255809e-04
normRes=4.255537e-04
normRes=4.255270e-04
normRes=4.255007e-04
normRes=4.254749e-04
normRes=4.254495e-04
normRes=4.254246e-04
normRes=4.254001e-04
normRes=4.253761e-04
normRes=4.253525e-04
normRes=4.253293e-04
normRes=4.253065e-04
normRes=4.252841e-04
normRes=4.252621e-04
normRes=4.252405e-04
normRes=4.252194e-04
normRes=4.251986e-04
normRes=4.251781e-04
normRes=4.251581e-04
normRes=4.251384e-04
normRes=4.251191e-04
normRes=4.251001e-04
normRes=4.250816e-04
normRes=4.250633e-04
normRes=4.250454e-04
normRes=4.250278e-04
normRes=4.250106e-04
normRes=4.249937e-04
normRes=4.249771e-04
normRes=4.249608e-04
normRes=4.249449e-04
normRes=4.249293e-04
normRes=4.249139e-04
normRes=4.248989e-04
normRes=4.248842e-04
normRes=4.248697e-04
normRes=4.248555e-04
normRes=4.248417e-04
normRes=4.248281e-04
normRes=4.248147e-04
normRes=4.248017e-04
normRes=4.247889e-04
normRes=4.247764e-04
normRes=4.247641e-04
normRes=4.247521e-04
normRes=4.247403e-04
normRes=4.247288e-04
normRes=4.247175e-04
normRes=4.247064e-04
normRes=4.246956e-04
normRes=4.246850e-04
normRes=4.246747e-04
normRes=4.246645e-04
normRes=4.246546e-04
normRes=4.246449e-04
normRes=4.246354e-04
normRes=4.246261e-04
normRes=4.246170e-04
normRes=4.246081e-04
normRes=4.245994e-04
normRes=4.245909e-04
normRes=4.245826e-04
normRes=4.245745e-04
normRes=4.245665e-04
normRes=4.245588e-04
normRes=4.245512e-04
normRes=4.245438e-04
normRes=4.245365e-04
normRes=4.245295e-04
normRes=4.245225e-04
normRes=4.245158e-04
normRes=4.245092e-04
normRes=4.245028e-04
normRes=4.244965e-04
normRes=4.244904e-04
normRes=4.244844e-04
normRes=4.244785e-04
normRes=4.244728e-04
normRes=4.244673e-04
normRes=4.244618e-04
normRes=4.244565e-04
normRes=4.244514e-04
normRes=4.244463e-04
normRes=4.244414e-04
normRes=4.244366e-04
normRes=4.244319e-04
normRes=4.244274e-04
normRes=4.244230e-04
normRes=4.244186e-04
normRes=4.244144e-04
normRes=4.244103e-04
normRes=4.244063e-04
normRes=4.244024e-04
normRes=4.243986e-04
normRes=4.243949e-04
normRes=4.243913e-04
normRes=4.243878e-04
normRes=4.243844e-04
normRes=4.243811e-04
normRes=4.243778e-04
normRes=4.243747e-04
normRes=4.243716e-04
normRes=4.243687e-04
normRes=4.243658e-04
normRes=4.243629e-04
normRes=4.243602e-04
normRes=4.243575e-04
normRes=4.243549e-04
normRes=4.243524e-04
normRes=4.243499e-04
normRes=4.243476e-04
normRes=4.243452e-04
normRes=4.243430e-04
normRes=4.243408e-04
normRes=4.243386e-04
normRes=4.243366e-04
normRes=4.243345e-04
normRes=4.243326e-04
normRes=4.243307e-04
normRes=4.243288e-04
normRes=4.243270e-04
normRes=4.243253e-04
normRes=4.243235e-04
normRes=4.243219e-04
normRes=4.243203e-04
normRes=4.243187e-04
normRes=4.243172e-04
normRes=4.243157e-04
normRes=4.243142e-04
normRes=4.243128e-04
normRes=4.243114e-04
normRes=4.243101e-04
normRes=4.243088e-04
normRes=4.243075e-04
normRes=4.243063e-04
normRes=4.243051e-04
normRes=4.243039e-04
normRes=4.243028e-04
normRes=4.243017e-04
normRes=4.243006e-04
normRes=4.242995e-04
normRes=4.242984e-04
normRes=4.242974e-04
normRes=4.242964e-04
normRes=4.242954e-04
normRes=4.242945e-04
normRes=4.242935e-04
normRes=4.242926e-04
normRes=4.242917e-04
normRes=4.242908e-04
normRes=4.242899e-04
normRes=4.242891e-04
normRes=4.242882e-04
normRes=4.242874e-04
normRes=4.242866e-04
normRes=4.242857e-04
normRes=4.242849e-04
normRes=4.242841e-04
normRes=4.242833e-04
normRes=4.242826e-04
normRes=4.242818e-04
normRes=4.242810e-04
normRes=4.242802e-04
normRes=4.242795e-04
normRes=4.242787e-04
normRes=4.242780e-04
normRes=4.242772e-04
normRes=4.242764e-04
normRes=4.242757e-04
normRes=4.242749e-04
normRes=4.242742e-04
normRes=4.242734e-04
normRes=4.242727e-04
normRes=4.242719e-04
normRes=4.242711e-04
normRes=4.242703e-04
normRes=4.242696e-04
normRes=4.242688e-04
normRes=4.242680e-04
normRes=4.242672e-04
normRes=4.242664e-04
normRes=4.242656e-04
normRes=4.242648e-04
normRes=4.242639e-04
normRes=4.242631e-04
normRes=4.242623e-04
normRes=4.242614e-04
normRes=4.242605e-04
normRes=4.242597e-04
normRes=4.242588e-04
normRes=4.242579e-04
normRes=4.242569e-04
normRes=4.242560e-04
normRes=4.242551e-04
normRes=4.242541e-04
normRes=4.242532e-04
normRes=4.242522e-04
normRes=4.242512e-04
normRes=4.242502e-04
normRes=4.242491e-04
normRes=4.242481e-04
normRes=4.242470e-04
normRes=4.242459e-04
normRes=4.242448e-04
normRes=4.242437e-04
normRes=4.242426e-04
normRes=4.242414e-04
normRes=4.242403e-04
normRes=4.242391e-04
normRes=4.242379e-04
normRes=4.242366e-04
normRes=4.242354e-04
normRes=4.242341e-04
normRes=4.242329e-04
normRes=4.242315e-04
normRes=4.242302e-04
normRes=4.242289e-04
normRes=4.242275e-04
normRes=4.242261e-04
normRes=4.242247e-04
normRes=4.242233e-04
normRes=4.242218e-04
normRes=4.242203e-04
normRes=4.242188e-04
normRes=4.242173e-04
normRes=4.242158e-04
normRes=4.242142e-04
normRes=4.242126e-04
normRes=4.242110e-04
normRes=4.242093e-04
normRes=4.242077e-04
normRes=4.242060e-04
normRes=4.242043e-04
normRes=4.242026e-04
normRes=4.242008e-04
normRes=4.241990e-04
normRes=4.241972e-04
normRes=4.241954e-04
normRes=4.241935e-04
normRes=4.241916e-04
normRes=4.241897e-04
normRes=4.241878e-04
normRes=4.241858e-04
normRes=4.241838e-04
normRes=4.241818e-04
normRes=4.241798e-04
normRes=4.241777e-04
normRes=4.241756e-04
normRes=4.241735e-04
normRes=4.241714e-04
normRes=4.241692e-04
normRes=4.241670e-04
normRes=4.241648e-04
normRes=4.241626e-04
normRes=4.241603e-04
normRes=4.241580e-04
normRes=4.241557e-04
normRes=4.241533e-04
normRes=4.241510e-04
normRes=4.241486e-04
normRes=4.241461e-04
normRes=4.241437e-04
normRes=4.241412e-04
normRes=4.241387e-04
normRes=4.241361e-04
normRes=4.241336e-04
normRes=4.241310e-04
normRes=4.241284e-04
normRes=4.241257e-04
normRes=4.241231e-04
normRes=4.241204e-04
normRes=4.241176e-04
normRes=4.241149e-04
normRes=4.241121e-04
normRes=4.241093e-04
normRes=4.241065e-04
normRes=4.241036e-04
normRes=4.241007e-04
normRes=4.240978e-04
normRes=4.240948e-04
normRes=4.240919e-04
normRes=4.240889e-04
normRes=4.240859e-04
normRes=4.240828e-04
normRes=4.240797e-04
normRes=4.240766e-04
normRes=4.240735e-04
normRes=4.240703e-04
normRes=4.240672e-04
normRes=4.240639e-04
normRes=4.240607e-04
normRes=4.240574e-04
normRes=4.240542e-04
normRes=4.240508e-04
normRes=4.240475e-04
normRes=4.240441e-04
normRes=4.240407e-04
normRes=4.240373e-04
normRes=4.240338e-04
normRes=4.240304e-04
normRes=4.240269e-04
normRes=4.240233e-04
normRes=4.240198e-04
normRes=4.240162e-04
normRes=4.240126e-04
normRes=4.240089e-04
normRes=4.240053e-04
normRes=4.240016e-04
normRes=4.239979e-04
normRes=4.239941e-04
normRes=4.239904e-04
normRes=4.239866e-04
normRes=4.239828e-04
normRes=4.239789e-04
normRes=4.239750e-04
normRes=4.239712e-04
normRes=4.239672e-04
normRes=4.239633e-04
normRes=4.239593e-04
normRes=4.239553e-04
normRes=4.239513e-04
normRes=4.239472e-04
normRes=4.239432e-04
normRes=4.239391e-04
normRes=4.239349e-04
normRes=4.239308e-04
normRes=4.239266e-04
normRes=4.239224e-04
normRes=4.239182e-04
normRes=4.239139e-04
normRes=4.239097e-04
normRes=4.239054e-04
normRes=4.239011e-04
normRes=4.238967e-04
normRes=4.238923e-04
normRes=4.238879e-04
normRes=4.238835e-04
normRes=4.238791e-04
normRes=4.238746e-04
normRes=4.238701e-04
normRes=4.238656e-04
normRes=4.238611e-04
normRes=4.238565e-04
normRes=4.238519e-04
normRes=4.238473e-04
normRes=4.238427e-04
normRes=4.238380e-04
normRes=4.238333e-04
normRes=4.238286e-04
normRes=4.238239e-04
normRes=4.238191e-04
normRes=4.238144e-04
normRes=4.238096e-04
normRes=4.238047e-04
normRes=4.237999e-04
normRes=4.237950e-04
normRes=4.237901e-04
normRes=4.237852e-04
normRes=4.237803e-04
normRes=4.237753e-04
normRes=4.237704e-04
normRes=4.237654e-04
normRes=4.237603e-04
normRes=4.237553e-04
normRes=4.237502e-04
normRes=4.237451e-04
normRes=4.237400e-04
normRes=4.237349e-04
normRes=4.237297e-04
normRes=4.237246e-04
normRes=4.237194e-04
normRes=4.237141e-04
normRes=4.237089e-04
normRes=4.237036e-04
normRes=4.236984e-04
normRes=4.236930e-04
normRes=4.236877e-04
normRes=4.236824e-04
normRes=4.236770e-04
normRes=4.236716e-04
normRes=4.236662e-04
normRes=4.236608e-04
normRes=4.236553e-04
normRes=4.236499e-04
normRes=4.236444e-04
normRes=4.236389e-04
normRes=4.236333e-04
normRes=4.236278e-04
normRes=4.236222e-04
normRes=4.236166e-04
normRes=4.236110e-04
normRes=4.236054e-04
normRes=4.235998e-04
normRes=4.235941e-04
normRes=4.235884e-04
normRes=4.235827e-04
normRes=4.235770e-04
normRes=4.235712e-04
normRes=4.235655e-04
normRes=4.235597e-04
normRes=4.235539e-04
normRes=4.235481e-04
normRes=4.235422e-04
normRes=4.235364e-04
normRes=4.235305e-04
normRes=4.235246e-04
normRes=4.235187e-04
normRes=4.235127e-04
normRes=4.235068e-04
normRes=4.235008e-04
normRes=4.234948e-04
normRes=4.234888e-04
normRes=4.234828e-04
normRes=4.234768e-04
normRes=4.234707e-04
normRes=4.234646e-04
normRes=4.234585e-04
normRes=4.234524e-04
normRes=4.234463e-04
normRes=4.234402e-04
normRes=4.234340e-04
normRes=4.234278e-04
normRes=4.234216e-04
normRes=4.234154e-04
normRes=4.234092e-04
normRes=4.234029e-04
normRes=4.233967e-04
normRes=4.233904e-04
normRes=4.233841e-04
normRes=4.233778e-04
normRes=4.233715e-04
normRes=4.233651e-04
normRes=4.233587e-04
normRes=4.233524e-04
normRes=4.233460e-04
normRes=4.233396e-04
normRes=4.233331e-04
normRes=4.233267e-04
normRes=4.233202e-04
normRes=4.233138e-04
normRes=4.233073e-04
normRes=4.233008e-04
normRes=4.232942e-04
normRes=4.232877e-04
normRes=4.232812e-04
normRes=4.232746e-04
normRes=4.232680e-04
normRes=4.232614e-04
normRes=4.232548e-04
normRes=4.232482e-04
normRes=4.232415e-04
normRes=4.232349e-04
normRes=4.232282e-04
normRes=4.232215e-04
normRes=4.232148e-04
normRes=4.232081e-04
normRes=4.232014e-04
normRes=4.231946e-04
normRes=4.231879e-04
normRes=4.231811e-04
normRes=4.231743e-04
normRes=4.231675e-04
normRes=4.231607e-04
normRes=4.231539e-04
normRes=4.231470e-04
normRes=4.231402e-04
normRes=4.231333e-04
normRes=4.231264e-04
normRes=4.231195e-04
normRes=4.231126e-04
normRes=4.231057e-04
normRes=4.230987e-04
normRes=4.230918e-04
normRes=4.230848e-04
normRes=4.230778e-04
normRes=4.230709e-04
normRes=4.230638e-04
normRes=4.230568e-04
normRes=4.230498e-04
normRes=4.230428e-04
normRes=4.230357e-04
normRes=4.230286e-04
normRes=4.230216e-04
normRes=4.230145e-04
normRes=4.230074e-04
normRes=4.230002e-04
normRes=4.229931e-04
normRes=4.229860e-04
normRes=4.229788e-04
normRes=4.229716e-04
normRes=4.229645e-04
normRes=4.229573e-04
normRes=4.229501e-04
normRes=4.229428e-04
normRes=4.229356e-04
normRes=4.229284e-04
normRes=4.229211e-04
normRes=4.229139e-04
normRes=4.229066e-04
normRes=4.228993e-04
normRes=4.228920e-04
normRes=4.228847e-04
normRes=4.228774e-04
normRes=4.228700e-04
normRes=4.228627e-04
normRes=4.228553e-04
normRes=4.228480e-04
normRes=4.228406e-04
normRes=4.228332e-04
normRes=4.228258e-04
normRes=4.228184e-04
normRes=4.228109e-04
normRes=4.228035e-04
normRes=4.227961e-04
normRes=4.227886e-04
normRes=4.227811e-04
normRes=4.227737e-04
normRes=4.227662e-04
normRes=4.227587e-04
normRes=4.227512e-04
normRes=4.227437e-04
normRes=4.227361e-04
normRes=4.227286e-04
normRes=4.227210e-04
normRes=4.227135e-04
normRes=4.227059e-04
normRes=4.226983e-04
normRes=4.226907e-04
normRes=4.226831e-04
normRes=4.226755e-04
normRes=4.226679e-04
normRes=4.226603e-04
normRes=4.226526e-04
normRes=4.226450e-04
normRes=4.226373e-04
normRes=4.226296e-04
normRes=4.226220e-04
normRes=4.226143e-04
normRes=4.226066e-04
normRes=4.225989e-04
normRes=4.225911e-04
normRes=4.225834e-04
normRes=4.225757e-04
normRes=4.225679e-04
normRes=4.225602e-04
normRes=4.225524e-04
normRes=4.225446e-04
normRes=4.225368e-04
normRes=4.225291e-04
normRes=4.225213e-04
normRes=4.225134e-04
normRes=4.225056e-04
normRes=4.224978e-04
normRes=4.224900e-04
normRes=4.224821e-04
normRes=4.224743e-04
normRes=4.224664e-04
normRes=4.224585e-04
normRes=4.224506e-04
normRes=4.224427e-04
normRes=4.224348e-04
normRes=4.224269e-04
normRes=4.224190e-04
normRes=4.224111e-04
normRes=4.224032e-04
normRes=4.223952e-04
normRes=4.223873e-04
normRes=4.223793e-04
normRes=4.223713e-04
normRes=4.223634e-04
normRes=4.223554e-04
normRes=4.223474e-04
normRes=4.223394e-04
normRes=4.223314e-04
normRes=4.223234e-04
normRes=4.223153e-04
normRes=4.223073e-04
normRes=4.222993e-04
normRes=4.222912e-04
normRes=4.222832e-04
normRes=4.222751e-04
normRes=4.222670e-04
normRes=4.222589e-04
normRes=4.222508e-04
normRes=4.222427e-04
normRes=4.222346e-04
normRes=4.222265e-04
normRes=4.222184e-04
normRes=4.222103e-04
normRes=4.222022e-04
normRes=4.221940e-04
normRes=4.221859e-04
normRes=4.221777e-04
normRes=4.221695e-04
normRes=4.221614e-04
normRes=4.221532e-04
normRes=4.221450e-04
normRes=4.221368e-04
normRes=4.221286e-04
normRes=4.221204e-04
normRes=4.221122e-04
normRes=4.221040e-04
normRes=4.220957e-04
normRes=4.220875e-04
normRes=4.220793e-04
normRes=4.220710e-04
normRes=4.220627e-04
normRes=4.220545e-04
normRes=4.220462e-04
normRes=4.220379e-04
normRes=4.220296e-04
normRes=4.220213e-04
normRes=4.220130e-04
normRes=4.220047e-04
normRes=4.219964e-04
normRes=4.219881e-04
normRes=4.219798e-04
normRes=4.219714e-04
normRes=4.219631e-04
normRes=4.219547e-04
normRes=4.219464e-04
normRes=4.219380e-04
normRes=4.219297e-04
normRes=4.219213e-04
normRes=4.219129e-04
normRes=4.219045e-04
normRes=4.218961e-04
normRes=4.218877e-04
normRes=4.218793e-04
normRes=4.218709e-04
normRes=4.218625e-04
normRes=4.218541e-04
normRes=4.218456e-04
normRes=4.218372e-04
normRes=4.218287e-04
normRes=4.218203e-04
normRes=4.218118e-04
normRes=4.218034e-04
normRes=4.217949e-04
normRes=4.217864e-04
normRes=4.217779e-04
normRes=4.217695e-04
normRes=4.217610e-04
normRes=4.217525e-04
normRes=4.217439e-04
normRes=4.217354e-04
normRes=4.217269e-04
normRes=4.217184e-04
normRes=4.217099e-04
normRes=4.217013e-04
normRes=4.216928e-04
normRes=4.216842e-04
normRes=4.216757e-04
normRes=4.216671e-04
normRes=4.216585e-04
normRes=4.216500e-04
normRes=4.216414e-04
normRes=4.216328e-04
normRes=4.216242e-04
normRes=4.216156e-04
normRes=4.216070e-04
normRes=4.215984e-04
normRes=4.215898e-04
normRes=4.215812e-04
normRes=4.215725e-04
normRes=4.215639e-04
normRes=4.215553e-04
normRes=4.215466e-04
normRes=4.215380e-04
normRes=4.215293e-04
normRes=4.215207e-04
normRes=4.215120e-04
normRes=4.215033e-04
normRes=4.214947e-04
normRes=4.214860e-04
normRes=4.214773e-04
normRes=4.214686e-04
normRes=4.214599e-04
normRes=4.214512e-04
normRes=4.214425e-04
normRes=4.214338e-04
normRes=4.214251e-04
normRes=4.214163e-04
normRes=4.214076e-04
normRes=4.213989e-04
normRes=4.213901e-04
normRes=4.213814e-04
normRes=4.213726e-04
normRes=4.213639e-04
normRes=4.213551e-04
normRes=4.213463e-04
normRes=4.213376e-04
normRes=4.213288e-04
normRes=4.213200e-04
normRes=4.213112e-04
normRes=4.213024e-04
normRes=4.212936e-04
normRes=4.212848e-04
normRes=4.212760e-04
normRes=4.212672e-04
normRes=4.212584e-04
normRes=4.212495e-04
normRes=4.212407e-04
normRes=4.212319e-04
normRes=4.212230e-04
normRes=4.212142e-04
normRes=4.212053e-04
normRes=4.211965e-04
normRes=4.211876e-04
normRes=4.211788e-04
normRes=4.211699e-04
normRes=4.211610e-04
normRes=4.211521e-04
normRes=4.211432e-04
normRes=4.211343e-04
normRes=4.211255e-04
normRes=4.211165e-04
normRes=4.211076e-04
normRes=4.210987e-04
normRes=4.210898e-04
normRes=4.210809e-04
normRes=4.210720e-04
normRes=4.210630e-04
normRes=4.210541e-04
normRes=4.210452e-04
normRes=4.210362e-04
normRes=4.210273e-04
normRes=4.210183e-04
normRes=4.210094e-04
normRes=4.210004e-04
normRes=4.209914e-04
normRes=4.209824e-04
normRes=4.209735e-04
normRes=4.209645e-04
normRes=4.209555e-04
normRes=4.209465e-04
normRes=4.209375e-04
normRes=4.209285e-04
normRes=4.209195e-04
normRes=4.209105e-04
normRes=4.209015e-04
normRes=4.208924e-04
normRes=4.208834e-04
normRes=4.208744e-04
normRes=4.208653e-04
normRes=4.208563e-04
normRes=4.208473e-04
normRes=4.208382e-04
normRes=4.208292e-04
normRes=4.208201e-04
normRes=4.208110e-04
normRes=4.208020e-04
normRes=4.207929e-04
normRes=4.207838e-04
normRes=4.207747e-04
normRes=4.207656e-04
normRes=4.207566e-04
normRes=4.207475e-04
normRes=4.207384e-04
normRes=4.207292e-04
normRes=4.207201e-04
normRes=4.207110e-04
normRes=4.207019e-04
normRes=4.206928e-04
normRes=4.206837e-04
normRes=4.206745e-04
normRes=4.206654e-04
normRes=4.206562e-04
normRes=4.206471e-04
normRes=4.206379e-04
normRes=4.206288e-04
normRes=4.206196e-04
normRes=4.206105e-04
normRes=4.206013e-04
normRes=4.205921e-04
normRes=4.205829e-04
normRes=4.205738e-04
normRes=4.205646e-04
normRes=4.205554e-04
normRes=4.205462e-04
normRes=4.205370e-04
normRes=4.205278e-04
normRes=4.205186e-04
normRes=4.205094e-04
normRes=4.205002e-04
normRes=4.204909e-04
normRes=4.204817e-04
normRes=4.204725e-04
normRes=4.204632e-04
normRes=4.204540e-04
normRes=4.204448e-04
normRes=4.204355e-04
normRes=4.204263e-04
normRes=4.204170e-04
normRes=4.204077e-04
normRes=4.203985e-04
normRes=4.203892e-04
normRes=4.203799e-04
normRes=4.203706e-04
normRes=4.203614e-04
normRes=4.203521e-04
normRes=4.203428e-04
normRes=4.203335e-04
normRes=4.203242e-04
normRes=4.203149e-04
normRes=4.203056e-04
normRes=4.202963e-04
normRes=4.202869e-04
normRes=4.202776e-04
normRes=4.202683e-04
normRes=4.202590e-04
normRes=4.202496e-04
normRes=4.202403e-04
normRes=4.202310e-04
normRes=4.202216e-04
normRes=4.202123e-04
normRes=4.202029e-04
normRes=4.201935e-04
normRes=4.201842e-04
normRes=4.201748e-04
normRes=4.201654e-04
normRes=4.201561e-04
normRes=4.201467e-04
normRes=4.201373e-04
normRes=4.201279e-04
normRes=4.201185e-04
normRes=4.201091e-04
normRes=4.200997e-04
normRes=4.200903e-04
normRes=4.200809e-04
normRes=4.200715e-04
normRes=4.200620e-04
normRes=4.200526e-04
normRes=4.200432e-04
normRes=4.200338e-04
normRes=4.200243e-04
normRes=4.200149e-04
normRes=4.200054e-04
normRes=4.199960e-04
normRes=4.199865e-04
normRes=4.199771e-04
normRes=4.199676e-04
normRes=4.199582e-04
normRes=4.199487e-04
normRes=4.199392e-04
normRes=4.199297e-04
normRes=4.199203e-04
normRes=4.199108e-04
normRes=4.199013e-04
normRes=4.198918e-04
normRes=4.198823e-04
normRes=4.198728e-04
normRes=4.198633e-04
normRes=4.198538e-04
normRes=4.198442e-04
normRes=4.198347e-04
normRes=4.198252e-04
normRes=4.198157e-04
normRes=4.198061e-04
normRes=4.197966e-04
normRes=4.197871e-04
normRes=4.197775e-04
normRes=4.197680e-04
normRes=4.197584e-04
normRes=4.197489e-04
normRes=4.197393e-04
normRes=4.197297e-04
normRes=4.197202e-04
nG=0
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=2
CellPDMap=2
CellPDMap=2
CellPDMap=2
CellPDMap=2
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
0.03924973313584099316
0.11750717882432093475
0.19504017815544416603
0.27137068573923267545
0.34602810104321529705
0.41855213845042915644
0.48849566167126040606
0.55542744936813626122
0.61893483510081559462
0.67862629882794445191
0.73413376413754372063
0.78511515031382728136
0.83125580393043807526
0.87227204549671000233
0.90790914112072895747
0.93795168507671522473
0.96220451242388660429
0.98054090124099924086
0.99279579095099601549
0.99901162118192732287
0.99888391479120475225
0.99301232801219774249
0.98007997375651123573
0.96323392928068685137
0.93555112763036507584
0.91317602378411044661
0.85824626504942636007
0.85238677647000982152
0.66560821853774720935
0.78943754594732529206
-0.67906713539649032896
-0.50975256933144497129
-0.57494713850293288626
-0.47679063047834346900
-0.42127234494311432966
-0.34337211105772447173
-0.27052535387755494156
-0.19260665909684013264
-0.11239641140885463233
-0.04527969437390295948
1.000
1.000
1.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.294
0.933
0.000
0.647
1.000
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.000
0.000
0.510
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933


==> exB/I=40/out_TMeuler_7MOODNew5210_Var0-P0/iMOOD/res-I40-2MOOD-CPD.dat <==
0.039270 5 1.000000 0.000000 0.000000
0.117810 5 1.000000 0.647000 0.000000
0.196350 5 1.000000 1.000000 0.000000
0.274889 5 0.000000 0.502000 0.000000
0.353429 5 0.000000 0.502000 0.000000
0.431969 5 0.000000 0.502000 0.000000
0.510509 5 0.000000 0.502000 0.000000
0.589049 5 0.000000 0.502000 0.000000
0.667588 5 0.000000 0.502000 0.000000
0.746128 5 0.000000 0.502000 0.000000
0.824668 5 0.000000 0.502000 0.000000
0.903208 5 0.000000 0.502000 0.000000
0.981748 5 0.000000 0.502000 0.000000
1.060288 5 0.000000 0.502000 0.000000
1.138827 5 0.000000 0.502000 0.000000
1.217367 5 0.000000 0.502000 0.000000
1.295907 5 0.000000 0.502000 0.000000
1.374447 5 0.000000 0.502000 0.000000
1.452987 5 0.000000 0.502000 0.000000
1.531526 5 0.000000 0.502000 0.000000
1.610066 5 0.000000 0.502000 0.000000
1.688606 5 0.000000 0.502000 0.000000
1.767146 5 0.000000 0.502000 0.000000
1.845686 5 0.000000 0.502000 0.000000
1.924226 5 0.000000 0.502000 0.000000
2.002765 5 0.000000 0.502000 0.000000
2.081305 5 0.000000 0.502000 0.000000
2.159845 5 0.000000 0.502000 0.000000
2.238385 2 0.000000 0.502000 0.000000
2.316925 2 0.000000 0.502000 0.000000
2.395464 2 0.000000 0.502000 0.000000
2.474004 2 0.000000 0.502000 0.000000
2.552544 2 0.000000 0.502000 0.000000
2.631084 5 0.000000 0.502000 0.000000
2.709624 5 0.000000 0.502000 0.000000
2.788163 5 0.000000 0.502000 0.000000
2.866703 5 0.000000 0.502000 0.000000
2.945243 5 0.000000 0.000000 1.000000
3.023783 5 0.294000 0.000000 0.510000
3.102323 5 0.933000 0.510000 0.933000


==> exB/I=40/out_TMeuler_7MOODNew5210_Var0-P0/iMOOD/res-I40-2MOOD-PhiError.dat <==
0.039270 0.00000000709741487109
0.117810 0.00000001126168447385
0.196350 0.00000000536481961633
0.274889 0.00000000359877672107
0.353429 0.00000000349708600966
0.431969 0.00000000311916897866
0.510509 0.00000000336983418947
0.589049 0.00000000201555516721
0.667588 0.00000000495489294039
0.746128 0.00000000247170028889
0.824668 0.00000001538977212334
0.903208 0.00000002730067572010
0.981748 0.00000007375636934537
1.060288 0.00000016328482421724
1.138827 0.00000038882229191906
1.217367 0.00000088815701626554
1.295907 0.00000204743547715935
1.374447 0.00000466185120140405
1.452987 0.00001058862522196335
1.531526 0.00002390302627075513
1.610066 0.00005358867350779839
1.688606 0.00012086502706698532
1.767146 0.00027481069275991921
1.845686 0.00062400279248620016
1.924226 0.00144824045411173774
2.002765 0.00324765470707411019
2.081305 0.00812725318838347643
2.159845 0.01554846062664927420
2.238385 0.04869668472485033650
2.316925 0.08740285818859305778
2.395464 0.01669465108397283348
2.474004 0.01617335824809840172
2.552544 0.00571156914199277832
2.631084 0.00211844879871492253
2.709624 0.00051605939871607331
2.788163 0.00056634667740362854
2.866703 0.00022711723856949639
2.945243 0.00055804521690777653
3.023783 0.00111971787867039263
3.102323 0.00093702495461637364


==> exB/I=40/out_TMeuler_7MOODNew5210_Var0-P0/iMOOD/res-I40-2MOOD-Phi_PhiExact.dat <==
0.000000 0.000000
0.006283 0.006283
0.012566 0.012566
0.018850 0.018848
0.025133 0.025130
0.031416 0.031411
0.037699 0.037690
0.043982 0.043968
0.050265 0.050244
0.056549 0.056519
0.062832 0.062791
0.069115 0.069060
0.075398 0.075327
0.081681 0.081591
0.087965 0.087851
0.094248 0.094108
0.100531 0.100362
0.106814 0.106611
0.113097 0.112856
0.119381 0.119097
0.125664 0.125333
0.131947 0.131564
0.138230 0.137790
0.144513 0.144011
0.150796 0.150226
0.157080 0.156434
0.163363 0.162637
0.169646 0.168833
0.175929 0.175023
0.182212 0.181206
0.188496 0.187381
0.194779 0.193549
0.201062 0.199710
0.207345 0.205863
0.213628 0.212007
0.219911 0.218143
0.226195 0.224271
0.232478 0.230389
0.238761 0.236499
0.245044 0.242599
0.251327 0.248690
0.257611 0.254771
0.263894 0.260842
0.270177 0.266902
0.276460 0.272952
0.282743 0.278991
0.289027 0.285019
0.295310 0.291036
0.301593 0.297042
0.307876 0.303035
0.314159 0.309017
0.320442 0.314987
0.326726 0.320944
0.333009 0.326888
0.339292 0.332820
0.345575 0.338738
0.351858 0.344643
0.358142 0.350534
0.364425 0.356412
0.370708 0.362275
0.376991 0.368125
0.383274 0.373959
0.389557 0.379779
0.395841 0.385584
0.402124 0.391374
0.408407 0.397148
0.414690 0.402906
0.420973 0.408649
0.427257 0.414376
0.433540 0.420086
0.439823 0.425779
0.446106 0.431456
0.452389 0.437116
0.458673 0.442758
0.464956 0.448383
0.471239 0.453990
0.477522 0.459580
0.483805 0.465151
0.490088 0.470704
0.496372 0.476238
0.502655 0.481754
0.508938 0.487250
0.515221 0.492727
0.521504 0.498185
0.527788 0.503623
0.534071 0.509041
0.540354 0.514440
0.546637 0.519817
0.552920 0.525175
0.559203 0.530511
0.565487 0.535827
0.571770 0.541121
0.578053 0.546394
0.584336 0.551646
0.590619 0.556876
0.596903 0.562083
0.603186 0.567269
0.609469 0.572432
0.615752 0.577573
0.622035 0.582690
0.628319 0.587785
0.634602 0.592857
0.640885 0.597905
0.647168 0.602930
0.653451 0.607930
0.659734 0.612907
0.666018 0.617860
0.672301 0.622788
0.678584 0.627691
0.684867 0.632570
0.691150 0.637424
0.697434 0.642253
0.703717 0.647056
0.710000 0.651834
0.716283 0.656586
0.722566 0.661312
0.728849 0.666012
0.735133 0.670686
0.741416 0.675333
0.747699 0.679953
0.753982 0.684547
0.760265 0.689114
0.766549 0.693653
0.772832 0.698165
0.779115 0.702650
0.785398 0.707107
0.791681 0.711536
0.797965 0.715936
0.804248 0.720309
0.810531 0.724653
0.816814 0.728969
0.823097 0.733255
0.829380 0.737513
0.835664 0.741742
0.841947 0.745941
0.848230 0.750111
0.854513 0.754251
0.860796 0.758362
0.867080 0.762443
0.873363 0.766493
0.879646 0.770513
0.885929 0.774503
0.892212 0.778462
0.898495 0.782391
0.904779 0.786288
0.911062 0.790155
0.917345 0.793990
0.923628 0.797794
0.929911 0.801567
0.936195 0.805308
0.942478 0.809017
0.948761 0.812694
0.955044 0.816339
0.961327 0.819952
0.967611 0.823533
0.973894 0.827081
0.980177 0.830596
0.986460 0.834078
0.992743 0.837528
0.999026 0.840945
1.005310 0.844328
1.011593 0.847678
1.017876 0.850994
1.024159 0.854277
1.030442 0.857527
1.036726 0.860742
1.043009 0.863923
1.049292 0.867071
1.055575 0.870184
1.061858 0.873262
1.068142 0.876307
1.074425 0.879316
1.080708 0.882291
1.086991 0.885231
1.093274 0.888136
1.099557 0.891007
1.105841 0.893841
1.112124 0.896641
1.118407 0.899405
1.124690 0.902134
1.130973 0.904827
1.137257 0.907484
1.143540 0.910106
1.149823 0.912692
1.156106 0.915241
1.162389 0.917755
1.168672 0.920232
1.174956 0.922673
1.181239 0.925077
1.187522 0.927445
1.193805 0.929776
1.200088 0.932071
1.206372 0.934329
1.212655 0.936550
1.218938 0.938734
1.225221 0.940881
1.231504 0.942991
1.237788 0.945063
1.244071 0.947098
1.250354 0.949096
1.256637 0.951057
1.262920 0.952979
1.269203 0.954865
1.275487 0.956712
1.281770 0.958522
1.288053 0.960294
1.294336 0.962028
1.300619 0.963724
1.306903 0.965382
1.313186 0.967001
1.319469 0.968583
1.325752 0.970127
1.332035 0.971632
1.338318 0.973099
1.344602 0.974527
1.350885 0.975917
1.357168 0.977268
1.363451 0.978581
1.369734 0.979855
1.376018 0.981091
1.382301 0.982287
1.388584 0.983445
1.394867 0.984564
1.401150 0.985645
1.407434 0.986686
1.413717 0.987688
1.420000 0.988652
1.426283 0.989576
1.432566 0.990461
1.438849 0.991308
1.445133 0.992115
1.451416 0.992883
1.457699 0.993611
1.463982 0.994301
1.470265 0.994951
1.476549 0.995562
1.482832 0.996134
1.489115 0.996666
1.495398 0.997159
1.501681 0.997613
1.507964 0.998027
1.514248 0.998402
1.520531 0.998737
1.526814 0.999033
1.533097 0.999289
1.539380 0.999507
1.545664 0.999684
1.551947 0.999822
1.558230 0.999921
1.564513 0.999980
1.570796 1.000000
1.577080 0.999980
1.583363 0.999921
1.589646 0.999822
1.595929 0.999684
1.602212 0.999507
1.608495 0.999289
1.614779 0.999033
1.621062 0.998737
1.627345 0.998402
1.633628 0.998027
1.639911 0.997613
1.646195 0.997159
1.652478 0.996666
1.658761 0.996134
1.665044 0.995562
1.671327 0.994951
1.677610 0.994301
1.683894 0.993611
1.690177 0.992883
1.696460 0.992115
1.702743 0.991308
1.709026 0.990461
1.715310 0.989576
1.721593 0.988652
1.727876 0.987688
1.734159 0.986686
1.740442 0.985645
1.746726 0.984564
1.753009 0.983445
1.759292 0.982287
1.765575 0.981091
1.771858 0.979855
1.778141 0.978581
1.784425 0.977268
1.790708 0.975917
1.796991 0.974527
1.803274 0.973099
1.809557 0.971632
1.815841 0.970127
1.822124 0.968583
1.828407 0.967001
1.834690 0.965382
1.840973 0.963724
1.847256 0.962028
1.853540 0.960294
1.859823 0.958522
1.866106 0.956712
1.872389 0.954865
1.878672 0.952979
1.884956 0.951057
1.891239 0.949096
1.897522 0.947098
1.903805 0.945063
1.910088 0.942991
1.916372 0.940881
1.922655 0.938734
1.928938 0.936550
1.935221 0.934329
1.941504 0.932071
1.947787 0.929776
1.954071 0.927445
1.960354 0.925077
1.966637 0.922673
1.972920 0.920232
1.979203 0.917755
1.985487 0.915241
1.991770 0.912692
1.998053 0.910106
2.004336 0.907484
2.010619 0.904827
2.016902 0.902134
2.023186 0.899405
2.029469 0.896641
2.035752 0.893841
2.042035 0.891007
2.048318 0.888136
2.054602 0.885231
2.060885 0.882291
2.067168 0.879316
2.073451 0.876307
2.079734 0.873262
2.086018 0.870184
2.092301 0.867071
2.098584 0.863923
2.104867 0.860742
2.111150 0.857527
2.117433 0.854277
2.123717 0.850994
2.130000 0.847678
2.136283 0.844328
2.142566 0.840945
2.148849 0.837528
2.155133 0.834078
2.161416 0.830596
2.167699 0.827081
2.173982 0.823533
2.180265 0.819952
2.186548 0.816339
2.192832 0.812694
2.199115 0.809017
2.205398 0.805308
2.211681 0.801567
2.217964 0.797794
2.224248 0.793990
2.230531 0.790155
2.236814 0.786288
2.243097 0.782391
2.249380 0.778462
2.255664 0.774503
2.261947 0.770513
2.268230 0.766493
2.274513 0.762443
2.280796 0.758362
2.287079 0.754251
2.293363 0.750111
2.299646 0.745941
2.305929 0.741742
2.312212 0.737513
2.318495 0.733255
2.324779 0.728969
2.331062 0.724653
2.337345 0.720309
2.343628 0.715936
2.349911 0.711536
2.356194 0.707107
2.362478 -0.702650
2.368761 -0.698165
2.375044 -0.693653
2.381327 -0.689114
2.387610 -0.684547
2.393894 -0.679953
2.400177 -0.675333
2.406460 -0.670686
2.412743 -0.666012
2.419026 -0.661312
2.425310 -0.656586
2.431593 -0.651834
2.437876 -0.647056
2.444159 -0.642253
2.450442 -0.637424
2.456725 -0.632570
2.463009 -0.627691
2.469292 -0.622788
2.475575 -0.617860
2.481858 -0.612907
2.488141 -0.607930
2.494425 -0.602930
2.500708 -0.597905
2.506991 -0.592857
2.513274 -0.587785
2.519557 -0.582690
2.525840 -0.577573
2.532124 -0.572432
2.538407 -0.567269
2.544690 -0.562083
2.550973 -0.556876
2.557256 -0.551646
2.563540 -0.546394
2.569823 -0.541121
2.576106 -0.535827
2.582389 -0.530511
2.588672 -0.525175
2.594956 -0.519817
2.601239 -0.514440
2.607522 -0.509041
2.613805 -0.503623
2.620088 -0.498185
2.626371 -0.492727
2.632655 -0.487250
2.638938 -0.481754
2.645221 -0.476238
2.651504 -0.470704
2.657787 -0.465151
2.664071 -0.459580
2.670354 -0.453990
2.676637 -0.448383
2.682920 -0.442758
2.689203 -0.437116
2.695486 -0.431456
2.701770 -0.425779
2.708053 -0.420086
2.714336 -0.414376
2.720619 -0.408649
2.726902 -0.402906
2.733186 -0.397148
2.739469 -0.391374
2.745752 -0.385584
2.752035 -0.379779
2.758318 -0.373959
2.764602 -0.368125
2.770885 -0.362275
2.777168 -0.356412
2.783451 -0.350534
2.789734 -0.344643
2.796017 -0.338738
2.802301 -0.332820
2.808584 -0.326888
2.814867 -0.320944
2.821150 -0.314987
2.827433 -0.309017
2.833717 -0.303035
2.840000 -0.297042
2.846283 -0.291036
2.852566 -0.285019
2.858849 -0.278991
2.865133 -0.272952
2.871416 -0.266902
2.877699 -0.260842
2.883982 -0.254771
2.890265 -0.248690
2.896548 -0.242599
2.902832 -0.236499
2.909115 -0.230389
2.915398 -0.224271
2.921681 -0.218143
2.927964 -0.212007
2.934248 -0.205863
2.940531 -0.199710
2.946814 -0.193549
2.953097 -0.187381
2.959380 -0.181206
2.965663 -0.175023
2.971947 -0.168833
2.978230 -0.162637
2.984513 -0.156434
2.990796 -0.150226
2.997079 -0.144011
3.003363 -0.137790
3.009646 -0.131564
3.015929 -0.125333
3.022212 -0.119097
3.028495 -0.112856
3.034779 -0.106611
3.041062 -0.100362
3.047345 -0.094108
3.053628 -0.087851
3.059911 -0.081591
3.066194 -0.075327
3.072478 -0.069060
3.078761 -0.062791
3.085044 -0.056519
3.091327 -0.050244
3.097610 -0.043968
3.103894 -0.037690
3.110177 -0.031411
3.116460 -0.025130
3.122743 -0.018848
3.129026 -0.012566
3.135309 -0.006283
3.141593 -0.000000


==> exB/I=40/out_TMeuler_7MOODNew5210_Var0-P0/iMOOD/res-I40-2MOOD-Phi_VarSteS.dat <==
0.039270 0.039250
0.117810 0.117507
0.196350 0.195040
0.274889 0.271371
0.353429 0.346028
0.431969 0.418552
0.510509 0.488496
0.589049 0.555427
0.667588 0.618935
0.746128 0.678626
0.824668 0.734134
0.903208 0.785115
0.981748 0.831256
1.060288 0.872272
1.138827 0.907909
1.217367 0.937951
1.295907 0.962206
1.374447 0.980538
1.452987 0.992803
1.531526 0.998996
1.610066 0.998919
1.688606 0.992934
1.767146 0.980258
1.845686 0.962832
1.924226 0.936502
2.002765 0.911157
2.081305 0.864145
2.159845 0.846804
2.238385 0.736418
2.316925 0.821537
2.395464 -0.661932
2.474004 -0.602761
2.552544 -0.561139
2.631084 -0.486377
2.709624 -0.419068
2.788163 -0.345462
2.866703 -0.271144
2.945243 -0.194482
3.023783 -0.116387
3.102323 -0.040187


==> exB/I=40/out_TMeuler_7MOODNew5210_Var0-P0/iMOOD/res-I40-2MOOD.txt <==
Conv=n
nRes=2002
normRes=9.648789e-02
normRes=8.914643e-02
normRes=8.251822e-02
normRes=7.654808e-02
normRes=7.118607e-02
normRes=6.638628e-02
normRes=6.210565e-02
normRes=5.830304e-02
normRes=5.493846e-02
normRes=5.197255e-02
normRes=4.936627e-02
normRes=4.708081e-02
normRes=4.507786e-02
normRes=4.331989e-02
normRes=4.177068e-02
normRes=4.039587e-02
normRes=3.916341e-02
normRes=3.804403e-02
normRes=3.701150e-02
normRes=3.604279e-02
normRes=3.512932e-02
normRes=3.425613e-02
normRes=3.339237e-02
normRes=3.252788e-02
normRes=3.165498e-02
normRes=3.076814e-02
normRes=2.986379e-02
normRes=2.894000e-02
normRes=2.799630e-02
normRes=2.703337e-02
normRes=2.605290e-02
normRes=2.505736e-02
normRes=2.404985e-02
normRes=2.303391e-02
normRes=2.201340e-02
normRes=2.099238e-02
normRes=1.997500e-02
normRes=1.896539e-02
normRes=1.796759e-02
normRes=1.698550e-02
normRes=1.602277e-02
normRes=1.508285e-02
normRes=1.416884e-02
normRes=1.328356e-02
normRes=1.242949e-02
normRes=1.160877e-02
normRes=1.082318e-02
normRes=1.007417e-02
normRes=9.362850e-03
normRes=8.690004e-03
normRes=8.056100e-03
normRes=7.461308e-03
normRes=6.905512e-03
normRes=6.388327e-03
normRes=5.909113e-03
normRes=5.466988e-03
normRes=5.060845e-03
normRes=4.689363e-03
normRes=4.351026e-03
normRes=4.044131e-03
normRes=3.766817e-03
normRes=3.517083e-03
normRes=3.292819e-03
normRes=3.091842e-03
normRes=2.911934e-03
normRes=2.750889e-03
normRes=2.606553e-03
normRes=2.476871e-03
normRes=2.359919e-03
normRes=2.253937e-03
normRes=2.157348e-03
normRes=2.068764e-03
normRes=1.986997e-03
normRes=1.911043e-03
normRes=1.840075e-03
normRes=1.773429e-03
normRes=1.710580e-03
normRes=1.651126e-03
normRes=1.594768e-03
normRes=1.541290e-03
normRes=1.490543e-03
normRes=1.442428e-03
normRes=1.396883e-03
normRes=1.353870e-03
normRes=1.313363e-03
normRes=1.275340e-03
normRes=1.239778e-03
normRes=1.206643e-03
normRes=1.175890e-03
normRes=1.147455e-03
normRes=1.121259e-03
normRes=1.097206e-03
normRes=1.075181e-03
normRes=1.055056e-03
normRes=1.036691e-03
normRes=1.019936e-03
normRes=1.004634e-03
normRes=9.906271e-04
normRes=9.777580e-04
normRes=9.658724e-04
normRes=9.548222e-04
normRes=9.444681e-04
normRes=9.346806e-04
normRes=9.253414e-04
normRes=9.163446e-04
normRes=9.075964e-04
normRes=8.990159e-04
normRes=8.905342e-04
normRes=8.820942e-04
normRes=8.736503e-04
normRes=8.651672e-04
normRes=8.566190e-04
normRes=8.479890e-04
normRes=8.392680e-04
normRes=8.304540e-04
normRes=8.215508e-04
normRes=8.125676e-04
normRes=8.035180e-04
normRes=7.944191e-04
normRes=7.852909e-04
normRes=7.761558e-04
normRes=7.670375e-04
normRes=7.579610e-04
normRes=7.489515e-04
normRes=7.400346e-04
normRes=7.312350e-04
normRes=7.225771e-04
normRes=7.140838e-04
normRes=7.057768e-04
normRes=6.976762e-04
normRes=6.898000e-04
normRes=6.821646e-04
normRes=6.747839e-04
normRes=6.676699e-04
normRes=6.608321e-04
normRes=6.542781e-04
normRes=6.480130e-04
normRes=6.420399e-04
normRes=6.363597e-04
normRes=6.309714e-04
normRes=6.258721e-04
normRes=6.210573e-04
normRes=6.165208e-04
normRes=6.122550e-04
normRes=6.082510e-04
normRes=6.044991e-04
normRes=6.009885e-04
normRes=5.977075e-04
normRes=5.946441e-04
normRes=5.917857e-04
normRes=5.891194e-04
normRes=5.866324e-04
normRes=5.843115e-04
normRes=5.821439e-04
normRes=5.801167e-04
normRes=5.782175e-04
normRes=5.764342e-04
normRes=5.747551e-04
normRes=5.731688e-04
normRes=5.716648e-04
normRes=5.702329e-04
normRes=5.688635e-04
normRes=5.675476e-04
normRes=5.662771e-04
normRes=5.650442e-04
normRes=5.638419e-04
normRes=5.626639e-04
normRes=5.615044e-04
normRes=5.603585e-04
normRes=5.592215e-04
normRes=5.580898e-04
normRes=5.569600e-04
normRes=5.558295e-04
normRes=5.546962e-04
normRes=5.535585e-04
normRes=5.524155e-04
normRes=5.512665e-04
normRes=5.501115e-04
normRes=5.489508e-04
normRes=5.477852e-04
normRes=5.466159e-04
normRes=5.454443e-04
normRes=5.442724e-04
normRes=5.431023e-04
normRes=5.419364e-04
normRes=5.407775e-04
normRes=5.396285e-04
normRes=5.384924e-04
normRes=5.373727e-04
normRes=5.362726e-04
normRes=5.351959e-04
normRes=5.341461e-04
normRes=5.331270e-04
normRes=5.321424e-04
normRes=5.311960e-04
normRes=5.302918e-04
normRes=5.294333e-04
normRes=5.286245e-04
normRes=5.278690e-04
normRes=5.271704e-04
normRes=5.265323e-04
normRes=5.259580e-04
normRes=5.254509e-04
normRes=5.250140e-04
normRes=5.246504e-04
normRes=5.243629e-04
normRes=5.241541e-04
normRes=5.240265e-04
normRes=5.239823e-04
normRes=5.240235e-04
normRes=5.241521e-04
normRes=5.243695e-04
normRes=5.246771e-04
normRes=5.250761e-04
normRes=5.255673e-04
normRes=5.261513e-04
normRes=5.268286e-04
normRes=5.275992e-04
normRes=5.284631e-04
normRes=5.294197e-04
normRes=5.304686e-04
normRes=5.316087e-04
normRes=5.328389e-04
normRes=5.341577e-04
normRes=5.355636e-04
normRes=5.370546e-04
normRes=5.386284e-04
normRes=5.402827e-04
normRes=5.420149e-04
normRes=5.438221e-04
normRes=5.457011e-04
normRes=5.476486e-04
normRes=5.496611e-04
normRes=5.517349e-04
normRes=5.538661e-04
normRes=5.560505e-04
normRes=5.582840e-04
normRes=5.605620e-04
normRes=5.628800e-04
normRes=5.652332e-04
normRes=5.676169e-04
normRes=5.700261e-04
normRes=5.724558e-04
normRes=5.749008e-04
normRes=5.773559e-04
normRes=5.798159e-04
normRes=5.822755e-04
normRes=5.847293e-04
normRes=5.871720e-04
normRes=5.895982e-04
normRes=5.920026e-04
normRes=5.943799e-04
normRes=5.967246e-04
normRes=5.990318e-04
normRes=6.012960e-04
normRes=6.035122e-04
normRes=6.056754e-04
normRes=6.077806e-04
normRes=6.098230e-04
normRes=6.117979e-04
normRes=6.137006e-04
normRes=6.155267e-04
normRes=6.172718e-04
normRes=6.189318e-04
normRes=6.205026e-04
normRes=6.219803e-04
normRes=6.233613e-04
normRes=6.246421e-04
normRes=6.258192e-04
normRes=6.268894e-04
normRes=6.278499e-04
normRes=6.286979e-04
normRes=6.294306e-04
normRes=6.300458e-04
normRes=6.305411e-04
normRes=6.309147e-04
normRes=6.311646e-04
normRes=6.312893e-04
normRes=6.312873e-04
normRes=6.311574e-04
normRes=6.308986e-04
normRes=6.305100e-04
normRes=6.299910e-04
normRes=6.293412e-04
normRes=6.285601e-04
normRes=6.276479e-04
normRes=6.266045e-04
normRes=6.254302e-04
normRes=6.241255e-04
normRes=6.226909e-04
normRes=6.211272e-04
normRes=6.194353e-04
normRes=6.176162e-04
normRes=6.156713e-04
normRes=6.136018e-04
normRes=6.114092e-04
normRes=6.090951e-04
normRes=6.066614e-04
normRes=6.041098e-04
normRes=6.014422e-04
normRes=5.986609e-04
normRes=5.957679e-04
normRes=5.927655e-04
normRes=5.896561e-04
normRes=5.864421e-04
normRes=5.831260e-04
normRes=5.797104e-04
normRes=5.761980e-04
normRes=5.725914e-04
normRes=5.688934e-04
normRes=5.651068e-04
normRes=5.612345e-04
normRes=5.572793e-04
normRes=5.532441e-04
normRes=5.491319e-04
normRes=5.449456e-04
normRes=5.406883e-04
normRes=5.363628e-04
normRes=5.319721e-04
normRes=5.275194e-04
normRes=5.230074e-04
normRes=5.184393e-04
normRes=5.138180e-04
normRes=5.091465e-04
normRes=5.044276e-04
normRes=4.996643e-04
normRes=4.948596e-04
normRes=4.900161e-04
normRes=4.851369e-04
normRes=4.802247e-04
normRes=4.752822e-04
normRes=4.703122e-04
normRes=4.653174e-04
normRes=4.603004e-04
normRes=4.552639e-04
normRes=4.502103e-04
normRes=4.451421e-04
normRes=4.400619e-04
normRes=4.349721e-04
normRes=4.298749e-04
normRes=4.247728e-04
normRes=4.196679e-04
normRes=4.145624e-04
normRes=4.094585e-04
normRes=4.043583e-04
normRes=3.992638e-04
normRes=3.941770e-04
normRes=3.890997e-04
normRes=3.840339e-04
normRes=3.789814e-04
normRes=3.739439e-04
normRes=3.689231e-04
normRes=3.639206e-04
normRes=3.589381e-04
normRes=3.539770e-04
normRes=3.490389e-04
normRes=3.441251e-04
normRes=3.392371e-04
normRes=3.343761e-04
normRes=3.295434e-04
normRes=3.247402e-04
normRes=3.199678e-04
normRes=3.152271e-04
normRes=3.105194e-04
normRes=3.058455e-04
normRes=3.012066e-04
normRes=2.966034e-04
normRes=2.920370e-04
normRes=2.875081e-04
normRes=2.830176e-04
normRes=2.785661e-04
normRes=2.741545e-04
normRes=2.697835e-04
normRes=2.654536e-04
normRes=2.611654e-04
normRes=2.569196e-04
normRes=2.527167e-04
normRes=2.485572e-04
normRes=2.444415e-04
normRes=2.403701e-04
normRes=2.363435e-04
normRes=2.323619e-04
normRes=2.284257e-04
normRes=2.245353e-04
normRes=2.206909e-04
normRes=2.168928e-04
normRes=2.131412e-04
normRes=2.094365e-04
normRes=2.057787e-04
normRes=2.021680e-04
normRes=1.986046e-04
normRes=1.950886e-04
normRes=1.916202e-04
normRes=1.881993e-04
normRes=1.848261e-04
normRes=1.815006e-04
normRes=1.782228e-04
normRes=1.749929e-04
normRes=1.718106e-04
normRes=1.686761e-04
normRes=1.655894e-04
normRes=1.625502e-04
normRes=1.595587e-04
normRes=1.566146e-04
normRes=1.537180e-04
normRes=1.508687e-04
normRes=1.480666e-04
normRes=1.453115e-04
normRes=1.426033e-04
normRes=1.399419e-04
normRes=1.373271e-04
normRes=1.347587e-04
normRes=1.322366e-04
normRes=1.297604e-04
normRes=1.273301e-04
normRes=1.249453e-04
normRes=1.226059e-04
normRes=1.203116e-04
normRes=1.180622e-04
normRes=1.158574e-04
normRes=1.136969e-04
normRes=1.115804e-04
normRes=1.095077e-04
normRes=1.074785e-04
normRes=1.054924e-04
normRes=1.035491e-04
normRes=1.016484e-04
normRes=9.978975e-05
normRes=9.797293e-05
normRes=9.619757e-05
normRes=9.446329e-05
normRes=9.276971e-05
normRes=9.111645e-05
normRes=8.950312e-05
normRes=8.792930e-05
normRes=8.639458e-05
normRes=8.489853e-05
normRes=8.344073e-05
normRes=8.202072e-05
normRes=8.063805e-05
normRes=7.929227e-05
normRes=7.798289e-05
normRes=7.670944e-05
normRes=7.547142e-05
normRes=7.426834e-05
normRes=7.309969e-05
normRes=7.196495e-05
normRes=7.086360e-05
normRes=6.979511e-05
normRes=6.875894e-05
normRes=6.775455e-05
normRes=6.678137e-05
normRes=6.583886e-05
normRes=6.492646e-05
normRes=6.404359e-05
normRes=6.318968e-05
normRes=6.236416e-05
normRes=6.156646e-05
normRes=6.079599e-05
normRes=6.005218e-05
normRes=5.933444e-05
normRes=5.864220e-05
normRes=5.797487e-05
normRes=5.733189e-05
normRes=5.671268e-05
normRes=5.611668e-05
normRes=5.554331e-05
normRes=5.499203e-05
normRes=5.446227e-05
normRes=5.395351e-05
normRes=5.346520e-05
normRes=5.299681e-05
normRes=5.254783e-05
normRes=5.211776e-05
normRes=5.170609e-05
normRes=5.131234e-05
normRes=5.093605e-05
normRes=5.057674e-05
normRes=5.023398e-05
normRes=4.990734e-05
normRes=4.959638e-05
normRes=4.930070e-05
normRes=4.901992e-05
normRes=4.875365e-05
normRes=4.850153e-05
normRes=4.826321e-05
normRes=4.803836e-05
normRes=4.782666e-05
normRes=4.762779e-05
normRes=4.744146e-05
normRes=4.726740e-05
normRes=4.710533e-05
normRes=4.695501e-05
normRes=4.681619e-05
normRes=4.668865e-05
normRes=4.657216e-05
normRes=4.646653e-05
normRes=4.637155e-05
normRes=4.628704e-05
normRes=4.621284e-05
normRes=4.614876e-05
normRes=4.609466e-05
normRes=4.605039e-05
normRes=4.601581e-05
normRes=4.599078e-05
normRes=4.597517e-05
normRes=4.596888e-05
normRes=4.597178e-05
normRes=4.598376e-05
normRes=4.600472e-05
normRes=4.603455e-05
normRes=4.607316e-05
normRes=4.612045e-05
normRes=4.617633e-05
normRes=4.624070e-05
normRes=4.631348e-05
normRes=4.639459e-05
normRes=4.648392e-05
normRes=4.658141e-05
normRes=4.668695e-05
normRes=4.680046e-05
normRes=4.692186e-05
normRes=4.705106e-05
normRes=4.718796e-05
normRes=4.733248e-05
normRes=4.748453e-05
normRes=4.764400e-05
normRes=4.781082e-05
normRes=4.798487e-05
normRes=4.816606e-05
normRes=4.835430e-05
normRes=4.854947e-05
normRes=4.875147e-05
normRes=4.896020e-05
normRes=4.917554e-05
normRes=4.939738e-05
normRes=4.962561e-05
normRes=4.986012e-05
normRes=5.010078e-05
normRes=5.034747e-05
normRes=5.060008e-05
normRes=5.085848e-05
normRes=5.112254e-05
normRes=5.139214e-05
normRes=5.166715e-05
normRes=5.194744e-05
normRes=5.223288e-05
normRes=5.252334e-05
normRes=5.281868e-05
normRes=5.311877e-05
normRes=5.342347e-05
normRes=5.373265e-05
normRes=5.404618e-05
normRes=5.436391e-05
normRes=5.468571e-05
normRes=5.501145e-05
normRes=5.534098e-05
normRes=5.567418e-05
normRes=5.601090e-05
normRes=5.635100e-05
normRes=5.669436e-05
normRes=5.704084e-05
normRes=5.739031e-05
normRes=5.774262e-05
normRes=5.809765e-05
normRes=5.845527e-05
normRes=5.881535e-05
normRes=5.917775e-05
normRes=5.954235e-05
normRes=5.990903e-05
normRes=6.027765e-05
normRes=6.064810e-05
normRes=6.102025e-05
normRes=6.139398e-05
normRes=6.176917e-05
normRes=6.214571e-05
normRes=6.252348e-05
normRes=6.290236e-05
normRes=6.328225e-05
normRes=6.366303e-05
normRes=6.404460e-05
normRes=6.442685e-05
normRes=6.480967e-05
normRes=6.519297e-05
normRes=6.557663e-05
normRes=6.596058e-05
normRes=6.634470e-05
normRes=6.672891e-05
normRes=6.711311e-05
normRes=6.749721e-05
normRes=6.788113e-05
normRes=6.826477e-05
normRes=6.864806e-05
normRes=6.903092e-05
normRes=6.941325e-05
normRes=6.979500e-05
normRes=7.017607e-05
normRes=7.055640e-05
normRes=7.093592e-05
normRes=7.131455e-05
normRes=7.169224e-05
normRes=7.206890e-05
normRes=7.244449e-05
normRes=7.281894e-05
normRes=7.319218e-05
normRes=7.356417e-05
normRes=7.393484e-05
normRes=7.430415e-05
normRes=7.467204e-05
normRes=7.503845e-05
normRes=7.540336e-05
normRes=7.576669e-05
normRes=7.612842e-05
normRes=7.648850e-05
normRes=7.684689e-05
normRes=7.720354e-05
normRes=7.755842e-05
normRes=7.791150e-05
normRes=7.826274e-05
normRes=7.861211e-05
normRes=7.895957e-05
normRes=7.930509e-05
normRes=7.964866e-05
normRes=7.999023e-05
normRes=8.032979e-05
normRes=8.066731e-05
normRes=8.100277e-05
normRes=8.133615e-05
normRes=8.166743e-05
normRes=8.199658e-05
normRes=8.232360e-05
normRes=8.264846e-05
normRes=8.297116e-05
normRes=8.329167e-05
normRes=8.360999e-05
normRes=8.392610e-05
normRes=8.424000e-05
normRes=8.455167e-05
normRes=8.486110e-05
normRes=8.516830e-05
normRes=8.547325e-05
normRes=8.577595e-05
normRes=8.607640e-05
normRes=8.637459e-05
normRes=8.667051e-05
normRes=8.696418e-05
normRes=8.725558e-05
normRes=8.754472e-05
normRes=8.783160e-05
normRes=8.811623e-05
normRes=8.839859e-05
normRes=8.867871e-05
normRes=8.895657e-05
normRes=8.923219e-05
normRes=8.950558e-05
normRes=8.977673e-05
normRes=9.004566e-05
normRes=9.031237e-05
normRes=9.057686e-05
normRes=9.083916e-05
normRes=9.109927e-05
normRes=9.135719e-05
normRes=9.161293e-05
normRes=9.186652e-05
normRes=9.211795e-05
normRes=9.236724e-05
normRes=9.261441e-05
normRes=9.285945e-05
normRes=9.310240e-05
normRes=9.334325e-05
normRes=9.358202e-05
normRes=9.381873e-05
normRes=9.405338e-05
normRes=9.428600e-05
normRes=9.451660e-05
normRes=9.474519e-05
normRes=9.497179e-05
normRes=9.519641e-05
normRes=9.541906e-05
normRes=9.563977e-05
normRes=9.585855e-05
normRes=9.607541e-05
normRes=9.629038e-05
normRes=9.650346e-05
normRes=9.671467e-05
normRes=9.692404e-05
normRes=9.713157e-05
normRes=9.733729e-05
normRes=9.754120e-05
normRes=9.774333e-05
normRes=9.794370e-05
normRes=9.814231e-05
normRes=9.833920e-05
normRes=9.853437e-05
normRes=9.872784e-05
normRes=9.891963e-05
normRes=9.910975e-05
normRes=9.929823e-05
normRes=9.948508e-05
normRes=9.967032e-05
normRes=9.985397e-05
normRes=1.000360e-04
normRes=1.002165e-04
normRes=1.003955e-04
normRes=1.005729e-04
normRes=1.007489e-04
normRes=1.009233e-04
normRes=1.010962e-04
normRes=1.012677e-04
normRes=1.014378e-04
normRes=1.016064e-04
normRes=1.017736e-04
normRes=1.019394e-04
normRes=1.021039e-04
normRes=1.022670e-04
normRes=1.024287e-04
normRes=1.025891e-04
normRes=1.027482e-04
normRes=1.029060e-04
normRes=1.030625e-04
normRes=1.032177e-04
normRes=1.033717e-04
normRes=1.035245e-04
normRes=1.036760e-04
normRes=1.038264e-04
normRes=1.039755e-04
normRes=1.041234e-04
normRes=1.042702e-04
normRes=1.044159e-04
normRes=1.045604e-04
normRes=1.047038e-04
normRes=1.048461e-04
normRes=1.049873e-04
normRes=1.051274e-04
normRes=1.052664e-04
normRes=1.054044e-04
normRes=1.055413e-04
normRes=1.056773e-04
normRes=1.058122e-04
normRes=1.059461e-04
normRes=1.060790e-04
normRes=1.062109e-04
normRes=1.063419e-04
normRes=1.064719e-04
normRes=1.066010e-04
normRes=1.067291e-04
normRes=1.068563e-04
normRes=1.069827e-04
normRes=1.071081e-04
normRes=1.072326e-04
normRes=1.073563e-04
normRes=1.074790e-04
normRes=1.076010e-04
normRes=1.077221e-04
normRes=1.078423e-04
normRes=1.079618e-04
normRes=1.080804e-04
normRes=1.081982e-04
normRes=1.083152e-04
normRes=1.084314e-04
normRes=1.085469e-04
normRes=1.086615e-04
normRes=1.087755e-04
normRes=1.088886e-04
normRes=1.090010e-04
normRes=1.091127e-04
normRes=1.092237e-04
normRes=1.093339e-04
normRes=1.094434e-04
normRes=1.095522e-04
normRes=1.096604e-04
normRes=1.097678e-04
normRes=1.098745e-04
normRes=1.099806e-04
normRes=1.100860e-04
normRes=1.101908e-04
normRes=1.102949e-04
normRes=1.103983e-04
normRes=1.105011e-04
normRes=1.106033e-04
normRes=1.107048e-04
normRes=1.108057e-04
normRes=1.109060e-04
normRes=1.110056e-04
normRes=1.111047e-04
normRes=1.112032e-04
normRes=1.113010e-04
normRes=1.113983e-04
normRes=1.114950e-04
normRes=1.115911e-04
normRes=1.116866e-04
normRes=1.117816e-04
normRes=1.118760e-04
normRes=1.119698e-04
normRes=1.120631e-04
normRes=1.121558e-04
normRes=1.122479e-04
normRes=1.123396e-04
normRes=1.124306e-04
normRes=1.125212e-04
normRes=1.126112e-04
normRes=1.127006e-04
normRes=1.127896e-04
normRes=1.128780e-04
normRes=1.129659e-04
normRes=1.130532e-04
normRes=1.131401e-04
normRes=1.132264e-04
normRes=1.133123e-04
normRes=1.133976e-04
normRes=1.134824e-04
normRes=1.135668e-04
normRes=1.136506e-04
normRes=1.137339e-04
normRes=1.138168e-04
normRes=1.138991e-04
normRes=1.139810e-04
normRes=1.140624e-04
normRes=1.141433e-04
normRes=1.142237e-04
normRes=1.143036e-04
normRes=1.143831e-04
normRes=1.144621e-04
normRes=1.145406e-04
normRes=1.146186e-04
normRes=1.146962e-04
normRes=1.147733e-04
normRes=1.148499e-04
normRes=1.149261e-04
normRes=1.150018e-04
normRes=1.150771e-04
normRes=1.151519e-04
normRes=1.152262e-04
normRes=1.153001e-04
normRes=1.153735e-04
normRes=1.154465e-04
normRes=1.155190e-04
normRes=1.155911e-04
normRes=1.156627e-04
normRes=1.157338e-04
normRes=1.158046e-04
normRes=1.158748e-04
normRes=1.159447e-04
normRes=1.160141e-04
normRes=1.160830e-04
normRes=1.161515e-04
normRes=1.162196e-04
normRes=1.162872e-04
normRes=1.163543e-04
normRes=1.164211e-04
normRes=1.164874e-04
normRes=1.165533e-04
normRes=1.166187e-04
normRes=1.166837e-04
normRes=1.167482e-04
normRes=1.168124e-04
normRes=1.168761e-04
normRes=1.169393e-04
normRes=1.170022e-04
normRes=1.170646e-04
normRes=1.171265e-04
normRes=1.171881e-04
normRes=1.172492e-04
normRes=1.173099e-04
normRes=1.173701e-04
normRes=1.174300e-04
normRes=1.174894e-04
normRes=1.175484e-04
normRes=1.176069e-04
normRes=1.176651e-04
normRes=1.177228e-04
normRes=1.177801e-04
normRes=1.178369e-04
normRes=1.178934e-04
normRes=1.179494e-04
normRes=1.180050e-04
normRes=1.180602e-04
normRes=1.181150e-04
normRes=1.181694e-04
normRes=1.182233e-04
normRes=1.182768e-04
normRes=1.183299e-04
normRes=1.183826e-04
normRes=1.184349e-04
normRes=1.184868e-04
normRes=1.185382e-04
normRes=1.185892e-04
normRes=1.186399e-04
normRes=1.186901e-04
normRes=1.187399e-04
normRes=1.187893e-04
normRes=1.188383e-04
normRes=1.188868e-04
normRes=1.189350e-04
normRes=1.189828e-04
normRes=1.190301e-04
normRes=1.190771e-04
normRes=1.191236e-04
normRes=1.191698e-04
normRes=1.192155e-04
normRes=1.192609e-04
normRes=1.193058e-04
normRes=1.193504e-04
normRes=1.193945e-04
normRes=1.194382e-04
normRes=1.194816e-04
normRes=1.195245e-04
normRes=1.195671e-04
normRes=1.196093e-04
normRes=1.196510e-04
normRes=1.196924e-04
normRes=1.197334e-04
normRes=1.197740e-04
normRes=1.198141e-04
normRes=1.198540e-04
normRes=1.198934e-04
normRes=1.199324e-04
normRes=1.199711e-04
normRes=1.200093e-04
normRes=1.200472e-04
normRes=1.200847e-04
normRes=1.201218e-04
normRes=1.201585e-04
normRes=1.201949e-04
normRes=1.202309e-04
normRes=1.202664e-04
normRes=1.203017e-04
normRes=1.203365e-04
normRes=1.203710e-04
normRes=1.204051e-04
normRes=1.204388e-04
normRes=1.204722e-04
normRes=1.205051e-04
normRes=1.205378e-04
normRes=1.205700e-04
normRes=1.206019e-04
normRes=1.206334e-04
normRes=1.206646e-04
normRes=1.206954e-04
normRes=1.207258e-04
normRes=1.207559e-04
normRes=1.207856e-04
normRes=1.208150e-04
normRes=1.208440e-04
normRes=1.208726e-04
normRes=1.209009e-04
normRes=1.209289e-04
normRes=1.209565e-04
normRes=1.209838e-04
normRes=1.210107e-04
normRes=1.210372e-04
normRes=1.210635e-04
normRes=1.210893e-04
normRes=1.211149e-04
normRes=1.211401e-04
normRes=1.211649e-04
normRes=1.211895e-04
normRes=1.212137e-04
normRes=1.212375e-04
normRes=1.212611e-04
normRes=1.212843e-04
normRes=1.213071e-04
normRes=1.213297e-04
normRes=1.213519e-04
normRes=1.213738e-04
normRes=1.213954e-04
normRes=1.214166e-04
normRes=1.214376e-04
normRes=1.214582e-04
normRes=1.214785e-04
normRes=1.214985e-04
normRes=1.215181e-04
normRes=1.215375e-04
normRes=1.215566e-04
normRes=1.215753e-04
normRes=1.215938e-04
normRes=1.216119e-04
normRes=1.216297e-04
normRes=1.216473e-04
normRes=1.216645e-04
normRes=1.216815e-04
normRes=1.216981e-04
normRes=1.217145e-04
normRes=1.217305e-04
normRes=1.217463e-04
normRes=1.217618e-04
normRes=1.217770e-04
normRes=1.217919e-04
normRes=1.218065e-04
normRes=1.218209e-04
normRes=1.218349e-04
normRes=1.218487e-04
normRes=1.218622e-04
normRes=1.218755e-04
normRes=1.218884e-04
normRes=1.219011e-04
normRes=1.219135e-04
normRes=1.219257e-04
normRes=1.219376e-04
normRes=1.219492e-04
normRes=1.219606e-04
normRes=1.219717e-04
normRes=1.219825e-04
normRes=1.219931e-04
normRes=1.220034e-04
normRes=1.220135e-04
normRes=1.220233e-04
normRes=1.220329e-04
normRes=1.220422e-04
normRes=1.220513e-04
normRes=1.220601e-04
normRes=1.220687e-04
normRes=1.220770e-04
normRes=1.220851e-04
normRes=1.220930e-04
normRes=1.221006e-04
normRes=1.221080e-04
normRes=1.221152e-04
normRes=1.221221e-04
normRes=1.221288e-04
normRes=1.221353e-04
normRes=1.221416e-04
normRes=1.221476e-04
normRes=1.221534e-04
normRes=1.221590e-04
normRes=1.221643e-04
normRes=1.221695e-04
normRes=1.221744e-04
normRes=1.221791e-04
normRes=1.221836e-04
normRes=1.221879e-04
normRes=1.221920e-04
normRes=1.221958e-04
normRes=1.221995e-04
normRes=1.222030e-04
normRes=1.222062e-04
normRes=1.222093e-04
normRes=1.222121e-04
normRes=1.222148e-04
normRes=1.222172e-04
normRes=1.222195e-04
normRes=1.222216e-04
normRes=1.222235e-04
normRes=1.222252e-04
normRes=1.222267e-04
normRes=1.222280e-04
normRes=1.222291e-04
normRes=1.222301e-04
normRes=1.222308e-04
normRes=1.222314e-04
normRes=1.222318e-04
normRes=1.222321e-04
normRes=1.222321e-04
normRes=1.222320e-04
normRes=1.222317e-04
normRes=1.222312e-04
normRes=1.222306e-04
normRes=1.222298e-04
normRes=1.222288e-04
normRes=1.222277e-04
normRes=1.222264e-04
normRes=1.222249e-04
normRes=1.222233e-04
normRes=1.222215e-04
normRes=1.222196e-04
normRes=1.222175e-04
normRes=1.222153e-04
normRes=1.222129e-04
normRes=1.222103e-04
normRes=1.222076e-04
normRes=1.222047e-04
normRes=1.222017e-04
normRes=1.221986e-04
normRes=1.221953e-04
normRes=1.221918e-04
normRes=1.221883e-04
normRes=1.221845e-04
normRes=1.221807e-04
normRes=1.221767e-04
normRes=1.221725e-04
normRes=1.221682e-04
normRes=1.221638e-04
normRes=1.221593e-04
normRes=1.221546e-04
normRes=1.221498e-04
normRes=1.221449e-04
normRes=1.221398e-04
normRes=1.221346e-04
normRes=1.221293e-04
normRes=1.221238e-04
normRes=1.221183e-04
normRes=1.221126e-04
normRes=1.221068e-04
normRes=1.221008e-04
normRes=1.220948e-04
normRes=1.220886e-04
normRes=1.220823e-04
normRes=1.220759e-04
normRes=1.220694e-04
normRes=1.220628e-04
normRes=1.220560e-04
normRes=1.220492e-04
normRes=1.220422e-04
normRes=1.220352e-04
normRes=1.220280e-04
normRes=1.220207e-04
normRes=1.220133e-04
normRes=1.220058e-04
normRes=1.219982e-04
normRes=1.219905e-04
normRes=1.219828e-04
normRes=1.219749e-04
normRes=1.219669e-04
normRes=1.219588e-04
normRes=1.219506e-04
normRes=1.219423e-04
normRes=1.219339e-04
normRes=1.219254e-04
normRes=1.219169e-04
normRes=1.219082e-04
normRes=1.218995e-04
normRes=1.218906e-04
normRes=1.218817e-04
normRes=1.218727e-04
normRes=1.218636e-04
normRes=1.218544e-04
normRes=1.218451e-04
normRes=1.218357e-04
normRes=1.218263e-04
normRes=1.218167e-04
normRes=1.218071e-04
normRes=1.217974e-04
normRes=1.217877e-04
normRes=1.217778e-04
normRes=1.217679e-04
normRes=1.217579e-04
normRes=1.217478e-04
normRes=1.217376e-04
normRes=1.217274e-04
normRes=1.217171e-04
normRes=1.217067e-04
normRes=1.216963e-04
normRes=1.216857e-04
normRes=1.216751e-04
normRes=1.216645e-04
normRes=1.216537e-04
normRes=1.216429e-04
normRes=1.216320e-04
normRes=1.216211e-04
normRes=1.216101e-04
normRes=1.215990e-04
normRes=1.215878e-04
normRes=1.215766e-04
normRes=1.215654e-04
normRes=1.215540e-04
normRes=1.215426e-04
normRes=1.215312e-04
normRes=1.215197e-04
normRes=1.215081e-04
normRes=1.214964e-04
normRes=1.214847e-04
normRes=1.214730e-04
normRes=1.214612e-04
normRes=1.214493e-04
normRes=1.214374e-04
normRes=1.214254e-04
normRes=1.214133e-04
normRes=1.214012e-04
normRes=1.213891e-04
normRes=1.213769e-04
normRes=1.213646e-04
normRes=1.213523e-04
normRes=1.213400e-04
normRes=1.213276e-04
normRes=1.213151e-04
normRes=1.213026e-04
normRes=1.212900e-04
normRes=1.212774e-04
normRes=1.212647e-04
normRes=1.212520e-04
normRes=1.212393e-04
normRes=1.212265e-04
normRes=1.212136e-04
normRes=1.212007e-04
normRes=1.211878e-04
normRes=1.211748e-04
normRes=1.211618e-04
normRes=1.211487e-04
normRes=1.211356e-04
normRes=1.211225e-04
normRes=1.211093e-04
normRes=1.210960e-04
normRes=1.210827e-04
normRes=1.210694e-04
normRes=1.210560e-04
normRes=1.210426e-04
normRes=1.210292e-04
normRes=1.210157e-04
normRes=1.210022e-04
normRes=1.209886e-04
normRes=1.209750e-04
normRes=1.209614e-04
normRes=1.209477e-04
normRes=1.209340e-04
normRes=1.209203e-04
normRes=1.209065e-04
normRes=1.208927e-04
normRes=1.208789e-04
normRes=1.208650e-04
normRes=1.208511e-04
normRes=1.208371e-04
normRes=1.208231e-04
normRes=1.208091e-04
normRes=1.207951e-04
normRes=1.207810e-04
normRes=1.207669e-04
normRes=1.207527e-04
normRes=1.207386e-04
normRes=1.207243e-04
normRes=1.207101e-04
normRes=1.206958e-04
normRes=1.206816e-04
normRes=1.206672e-04
normRes=1.206529e-04
normRes=1.206385e-04
normRes=1.206241e-04
normRes=1.206097e-04
normRes=1.205952e-04
normRes=1.205807e-04
normRes=1.205662e-04
normRes=1.205516e-04
normRes=1.205371e-04
normRes=1.205225e-04
normRes=1.205078e-04
normRes=1.204932e-04
normRes=1.204785e-04
normRes=1.204638e-04
normRes=1.204491e-04
normRes=1.204344e-04
normRes=1.204196e-04
normRes=1.204048e-04
normRes=1.203900e-04
normRes=1.203751e-04
normRes=1.203603e-04
normRes=1.203454e-04
normRes=1.203305e-04
normRes=1.203155e-04
normRes=1.203006e-04
normRes=1.202856e-04
normRes=1.202706e-04
normRes=1.202556e-04
normRes=1.202406e-04
normRes=1.202255e-04
normRes=1.202105e-04
normRes=1.201954e-04
normRes=1.201802e-04
normRes=1.201651e-04
normRes=1.201500e-04
normRes=1.201348e-04
normRes=1.201196e-04
normRes=1.201044e-04
normRes=1.200892e-04
normRes=1.200739e-04
normRes=1.200586e-04
normRes=1.200434e-04
normRes=1.200281e-04
normRes=1.200128e-04
normRes=1.199974e-04
normRes=1.199821e-04
normRes=1.199667e-04
normRes=1.199513e-04
normRes=1.199359e-04
normRes=1.199205e-04
normRes=1.199051e-04
normRes=1.198897e-04
normRes=1.198742e-04
normRes=1.198587e-04
normRes=1.198432e-04
normRes=1.198277e-04
normRes=1.198122e-04
normRes=1.197967e-04
normRes=1.197811e-04
normRes=1.197656e-04
normRes=1.197500e-04
normRes=1.197344e-04
normRes=1.197188e-04
normRes=1.197032e-04
normRes=1.196876e-04
normRes=1.196719e-04
normRes=1.196563e-04
normRes=1.196406e-04
normRes=1.196249e-04
normRes=1.196093e-04
normRes=1.195936e-04
normRes=1.195778e-04
normRes=1.195621e-04
normRes=1.195464e-04
normRes=1.195306e-04
normRes=1.195149e-04
normRes=1.194991e-04
normRes=1.194833e-04
normRes=1.194675e-04
normRes=1.194517e-04
normRes=1.194359e-04
normRes=1.194201e-04
normRes=1.194043e-04
normRes=1.193884e-04
normRes=1.193726e-04
normRes=1.193567e-04
normRes=1.193409e-04
normRes=1.193250e-04
normRes=1.193091e-04
normRes=1.192932e-04
normRes=1.192773e-04
normRes=1.192614e-04
normRes=1.192455e-04
normRes=1.192295e-04
normRes=1.192136e-04
normRes=1.191976e-04
normRes=1.191817e-04
normRes=1.191657e-04
normRes=1.191498e-04
normRes=1.191338e-04
normRes=1.191178e-04
normRes=1.191018e-04
normRes=1.190858e-04
normRes=1.190698e-04
normRes=1.190538e-04
normRes=1.190377e-04
normRes=1.190217e-04
normRes=1.190057e-04
normRes=1.189896e-04
normRes=1.189736e-04
normRes=1.189575e-04
normRes=1.189415e-04
normRes=1.189254e-04
normRes=1.189093e-04
normRes=1.188932e-04
normRes=1.188772e-04
normRes=1.188611e-04
normRes=1.188450e-04
normRes=1.188289e-04
normRes=1.188127e-04
normRes=1.187966e-04
normRes=1.187805e-04
normRes=1.187644e-04
normRes=1.187483e-04
normRes=1.187321e-04
normRes=1.187160e-04
normRes=1.186998e-04
normRes=1.186837e-04
normRes=1.186675e-04
normRes=1.186514e-04
normRes=1.186352e-04
normRes=1.186191e-04
normRes=1.186029e-04
normRes=1.185867e-04
normRes=1.185705e-04
normRes=1.185543e-04
normRes=1.185382e-04
normRes=1.185220e-04
normRes=1.185058e-04
normRes=1.184896e-04
normRes=1.184734e-04
normRes=1.184572e-04
normRes=1.184410e-04
normRes=1.184247e-04
normRes=1.184085e-04
normRes=1.183923e-04
normRes=1.183761e-04
normRes=1.183599e-04
normRes=1.183436e-04
normRes=1.183274e-04
normRes=1.183112e-04
normRes=1.182950e-04
normRes=1.182787e-04
normRes=1.182625e-04
normRes=1.182462e-04
normRes=1.182300e-04
normRes=1.182137e-04
normRes=1.181975e-04
normRes=1.181812e-04
normRes=1.181650e-04
normRes=1.181487e-04
normRes=1.181325e-04
normRes=1.181162e-04
normRes=1.181000e-04
normRes=1.180837e-04
normRes=1.180674e-04
normRes=1.180512e-04
normRes=1.180349e-04
normRes=1.180186e-04
normRes=1.180024e-04
normRes=1.179861e-04
normRes=1.179698e-04
normRes=1.179535e-04
normRes=1.179373e-04
normRes=1.179210e-04
normRes=1.179047e-04
normRes=1.178884e-04
normRes=1.178722e-04
normRes=1.178559e-04
normRes=1.178396e-04
normRes=1.178233e-04
normRes=1.178070e-04
normRes=1.177907e-04
normRes=1.177745e-04
normRes=1.177582e-04
normRes=1.177419e-04
normRes=1.177256e-04
normRes=1.177093e-04
normRes=1.176930e-04
normRes=1.176767e-04
normRes=1.176605e-04
normRes=1.176442e-04
normRes=1.176279e-04
normRes=1.176116e-04
normRes=1.175953e-04
normRes=1.175790e-04
normRes=1.175627e-04
normRes=1.175464e-04
normRes=1.175302e-04
normRes=1.175139e-04
normRes=1.174976e-04
normRes=1.174813e-04
normRes=1.174650e-04
normRes=1.174487e-04
normRes=1.174324e-04
normRes=1.174162e-04
normRes=1.173999e-04
normRes=1.173836e-04
normRes=1.173673e-04
normRes=1.173510e-04
normRes=1.173347e-04
normRes=1.173184e-04
normRes=1.173022e-04
normRes=1.172859e-04
normRes=1.172696e-04
normRes=1.172533e-04
normRes=1.172370e-04
normRes=1.172208e-04
normRes=1.172045e-04
normRes=1.171882e-04
normRes=1.171719e-04
normRes=1.171557e-04
normRes=1.171394e-04
normRes=1.171231e-04
normRes=1.171068e-04
normRes=1.170906e-04
normRes=1.170743e-04
normRes=1.170580e-04
normRes=1.170418e-04
normRes=1.170255e-04
normRes=1.170092e-04
normRes=1.169930e-04
normRes=1.169767e-04
normRes=1.169604e-04
normRes=1.169442e-04
normRes=1.169279e-04
normRes=1.169117e-04
normRes=1.168954e-04
normRes=1.168792e-04
normRes=1.168629e-04
normRes=1.168466e-04
normRes=1.168304e-04
normRes=1.168142e-04
normRes=1.167979e-04
normRes=1.167817e-04
normRes=1.167654e-04
normRes=1.167492e-04
normRes=1.167329e-04
normRes=1.167167e-04
normRes=1.167005e-04
normRes=1.166842e-04
normRes=1.166680e-04
normRes=1.166518e-04
normRes=1.166355e-04
normRes=1.166193e-04
normRes=1.166031e-04
normRes=1.165868e-04
normRes=1.165706e-04
normRes=1.165544e-04
normRes=1.165382e-04
normRes=1.165220e-04
normRes=1.165057e-04
normRes=1.164895e-04
normRes=1.164733e-04
normRes=1.164571e-04
normRes=1.164409e-04
normRes=1.164247e-04
normRes=1.164085e-04
normRes=1.163923e-04
normRes=1.163761e-04
normRes=1.163599e-04
normRes=1.163437e-04
normRes=1.163275e-04
normRes=1.163113e-04
normRes=1.162951e-04
normRes=1.162789e-04
normRes=1.162627e-04
normRes=1.162466e-04
normRes=1.162304e-04
normRes=1.162142e-04
normRes=1.161980e-04
normRes=1.161819e-04
normRes=1.161657e-04
normRes=1.161495e-04
normRes=1.161333e-04
normRes=1.161172e-04
normRes=1.161010e-04
normRes=1.160848e-04
normRes=1.160687e-04
normRes=1.160525e-04
normRes=1.160364e-04
normRes=1.160202e-04
normRes=1.160041e-04
normRes=1.159879e-04
normRes=1.159718e-04
normRes=1.159556e-04
normRes=1.159395e-04
normRes=1.159234e-04
normRes=1.159072e-04
normRes=1.158911e-04
normRes=1.158750e-04
normRes=1.158588e-04
normRes=1.158427e-04
normRes=1.158266e-04
normRes=1.158105e-04
normRes=1.157943e-04
normRes=1.157782e-04
normRes=1.157621e-04
normRes=1.157460e-04
normRes=1.157299e-04
normRes=1.157138e-04
normRes=1.156977e-04
normRes=1.156816e-04
normRes=1.156655e-04
normRes=1.156494e-04
normRes=1.156333e-04
normRes=1.156172e-04
normRes=1.156011e-04
normRes=1.155850e-04
normRes=1.155689e-04
normRes=1.155528e-04
normRes=1.155368e-04
normRes=1.155207e-04
normRes=1.155046e-04
normRes=1.154885e-04
normRes=1.154725e-04
normRes=1.154564e-04
normRes=1.154403e-04
normRes=1.154243e-04
normRes=1.154082e-04
normRes=1.153921e-04
normRes=1.153761e-04
normRes=1.153600e-04
normRes=1.153440e-04
normRes=1.153279e-04
normRes=1.153119e-04
normRes=1.152959e-04
normRes=1.152798e-04
normRes=1.152638e-04
normRes=1.152477e-04
normRes=1.152317e-04
normRes=1.152157e-04
normRes=1.151996e-04
normRes=1.151836e-04
normRes=1.151676e-04
normRes=1.151516e-04
normRes=1.151356e-04
normRes=1.151195e-04
normRes=1.151035e-04
normRes=1.150875e-04
normRes=1.150715e-04
normRes=1.150555e-04
normRes=1.150395e-04
normRes=1.150235e-04
normRes=1.150075e-04
normRes=1.149915e-04
normRes=1.149755e-04
normRes=1.149595e-04
normRes=1.149435e-04
normRes=1.149276e-04
normRes=1.149116e-04
normRes=1.148956e-04
normRes=1.148796e-04
normRes=1.148636e-04
normRes=1.148477e-04
normRes=1.148317e-04
normRes=1.148157e-04
normRes=1.147998e-04
normRes=1.147838e-04
normRes=1.147678e-04
normRes=1.147519e-04
normRes=1.147359e-04
normRes=1.147200e-04
normRes=1.147040e-04
normRes=1.146881e-04
normRes=1.146721e-04
normRes=1.146562e-04
normRes=1.146402e-04
normRes=1.146243e-04
normRes=1.146084e-04
normRes=1.145924e-04
normRes=1.145765e-04
normRes=1.145606e-04
normRes=1.145447e-04
normRes=1.145287e-04
normRes=1.145128e-04
normRes=1.144969e-04
normRes=1.144810e-04
normRes=1.144651e-04
normRes=1.144491e-04
normRes=1.144332e-04
normRes=1.144173e-04
normRes=1.144014e-04
normRes=1.143855e-04
normRes=1.143696e-04
normRes=1.143537e-04
normRes=1.143378e-04
normRes=1.143219e-04
normRes=1.143061e-04
normRes=1.142902e-04
normRes=1.142743e-04
normRes=1.142584e-04
normRes=1.142425e-04
normRes=1.142266e-04
normRes=1.142108e-04
normRes=1.141949e-04
normRes=1.141790e-04
normRes=1.141632e-04
normRes=1.141473e-04
normRes=1.141314e-04
normRes=1.141156e-04
normRes=1.140997e-04
normRes=1.140839e-04
normRes=1.140680e-04
normRes=1.140522e-04
normRes=1.140363e-04
normRes=1.140205e-04
normRes=1.140046e-04
normRes=1.139888e-04
normRes=1.139729e-04
normRes=1.139571e-04
normRes=1.139413e-04
normRes=1.139254e-04
normRes=1.139096e-04
normRes=1.138938e-04
normRes=1.138780e-04
normRes=1.138621e-04
normRes=1.138463e-04
normRes=1.138305e-04
normRes=1.138147e-04
normRes=1.137989e-04
normRes=1.137831e-04
normRes=1.137672e-04
normRes=1.137514e-04
normRes=1.137356e-04
normRes=1.137198e-04
normRes=1.137040e-04
normRes=1.136882e-04
normRes=1.136724e-04
normRes=1.136566e-04
normRes=1.136409e-04
normRes=1.136251e-04
normRes=1.136093e-04
normRes=1.135935e-04
normRes=1.135777e-04
normRes=1.135619e-04
normRes=1.135462e-04
normRes=1.135304e-04
normRes=1.135146e-04
normRes=1.134988e-04
normRes=1.134831e-04
normRes=1.134673e-04
normRes=1.134515e-04
normRes=1.134358e-04
normRes=1.134200e-04
normRes=1.134043e-04
normRes=1.133885e-04
normRes=1.133727e-04
normRes=1.133570e-04
normRes=1.133412e-04
normRes=1.133255e-04
normRes=1.133098e-04
normRes=1.132940e-04
normRes=1.132783e-04
normRes=1.132625e-04
normRes=1.132468e-04
normRes=1.132311e-04
normRes=1.132153e-04
normRes=1.131996e-04
normRes=1.131839e-04
normRes=1.131682e-04
normRes=1.131524e-04
normRes=1.131367e-04
normRes=1.131210e-04
normRes=1.131053e-04
normRes=1.130896e-04
normRes=1.130738e-04
normRes=1.130581e-04
normRes=1.130424e-04
normRes=1.130267e-04
normRes=1.130110e-04
normRes=1.129953e-04
normRes=1.129796e-04
normRes=1.129639e-04
normRes=1.129482e-04
normRes=1.129325e-04
normRes=1.129168e-04
normRes=1.129011e-04
normRes=1.128855e-04
normRes=1.128698e-04
normRes=1.128541e-04
normRes=1.128384e-04
normRes=1.128227e-04
normRes=1.128070e-04
normRes=1.127914e-04
normRes=1.127757e-04
normRes=1.127600e-04
normRes=1.127444e-04
normRes=1.127287e-04
normRes=1.127130e-04
normRes=1.126974e-04
normRes=1.126817e-04
normRes=1.126660e-04
normRes=1.126504e-04
normRes=1.126347e-04
normRes=1.126191e-04
normRes=1.126034e-04
normRes=1.125878e-04
normRes=1.125721e-04
normRes=1.125565e-04
normRes=1.125408e-04
normRes=1.125252e-04
normRes=1.125096e-04
normRes=1.124939e-04
normRes=1.124783e-04
normRes=1.124626e-04
normRes=1.124470e-04
normRes=1.124314e-04
normRes=1.124158e-04
normRes=1.124001e-04
normRes=1.123845e-04
normRes=1.123689e-04
normRes=1.123533e-04
normRes=1.123376e-04
normRes=1.123220e-04
normRes=1.123064e-04
normRes=1.122908e-04
normRes=1.122752e-04
normRes=1.122596e-04
normRes=1.122440e-04
normRes=1.122284e-04
normRes=1.122128e-04
normRes=1.121972e-04
normRes=1.121816e-04
normRes=1.121660e-04
normRes=1.121504e-04
normRes=1.121348e-04
normRes=1.121192e-04
normRes=1.121036e-04
normRes=1.120880e-04
normRes=1.120724e-04
normRes=1.120568e-04
normRes=1.120412e-04
normRes=1.120257e-04
normRes=1.120101e-04
normRes=1.119945e-04
normRes=1.119789e-04
normRes=1.119634e-04
normRes=1.119478e-04
normRes=1.119322e-04
normRes=1.119166e-04
normRes=1.119011e-04
normRes=1.118855e-04
normRes=1.118699e-04
normRes=1.118544e-04
normRes=1.118388e-04
normRes=1.118233e-04
normRes=1.118077e-04
normRes=1.117922e-04
normRes=1.117766e-04
normRes=1.117611e-04
normRes=1.117455e-04
normRes=1.117300e-04
normRes=1.117144e-04
normRes=1.116989e-04
normRes=1.116833e-04
normRes=1.116678e-04
normRes=1.116522e-04
normRes=1.116367e-04
normRes=1.116212e-04
normRes=1.116056e-04
normRes=1.115901e-04
normRes=1.115746e-04
normRes=1.115591e-04
normRes=1.115435e-04
normRes=1.115280e-04
normRes=1.115125e-04
normRes=1.114970e-04
normRes=1.114814e-04
normRes=1.114659e-04
normRes=1.114504e-04
normRes=1.114349e-04
normRes=1.114194e-04
normRes=1.114039e-04
normRes=1.113884e-04
normRes=1.113729e-04
normRes=1.113573e-04
normRes=1.113418e-04
normRes=1.113263e-04
normRes=1.113108e-04
normRes=1.112953e-04
normRes=1.112798e-04
normRes=1.112643e-04
normRes=1.112489e-04
normRes=1.112334e-04
normRes=1.112179e-04
normRes=1.112024e-04
normRes=1.111869e-04
normRes=1.111714e-04
normRes=1.111559e-04
normRes=1.111404e-04
normRes=1.111250e-04
normRes=1.111095e-04
normRes=1.110940e-04
normRes=1.110785e-04
normRes=1.110631e-04
normRes=1.110476e-04
normRes=1.110321e-04
normRes=1.110166e-04
normRes=1.110012e-04
normRes=1.109857e-04
normRes=1.109702e-04
normRes=1.109548e-04
normRes=1.109393e-04
normRes=1.109239e-04
normRes=1.109084e-04
normRes=1.108929e-04
normRes=1.108775e-04
normRes=1.108620e-04
normRes=1.108466e-04
normRes=1.108311e-04
normRes=1.108157e-04
normRes=1.108002e-04
normRes=1.107848e-04
normRes=1.107694e-04
normRes=1.107539e-04
normRes=1.107385e-04
normRes=1.107230e-04
normRes=1.107076e-04
normRes=1.106922e-04
normRes=1.106767e-04
normRes=1.106613e-04
normRes=1.106459e-04
normRes=1.106304e-04
normRes=1.106150e-04
normRes=1.105996e-04
normRes=1.105842e-04
normRes=1.105687e-04
normRes=1.105533e-04
normRes=1.105379e-04
normRes=1.105225e-04
normRes=1.105071e-04
normRes=1.104916e-04
normRes=1.104762e-04
normRes=1.104608e-04
normRes=1.104454e-04
normRes=1.104300e-04
normRes=1.104146e-04
normRes=1.103992e-04
normRes=1.103838e-04
normRes=1.103684e-04
normRes=1.103530e-04
normRes=1.103376e-04
normRes=1.103222e-04
normRes=1.103068e-04
normRes=1.102914e-04
normRes=1.102760e-04
normRes=1.102606e-04
normRes=1.102452e-04
normRes=1.102298e-04
normRes=1.102144e-04
normRes=1.101990e-04
normRes=1.101837e-04
normRes=1.101683e-04
normRes=1.101529e-04
normRes=1.101375e-04
normRes=1.101221e-04
normRes=1.101068e-04
normRes=1.100914e-04
normRes=1.100760e-04
normRes=1.100606e-04
normRes=1.100453e-04
normRes=1.100299e-04
normRes=1.100145e-04
normRes=1.099992e-04
normRes=1.099838e-04
normRes=1.099684e-04
normRes=1.099531e-04
normRes=1.099377e-04
normRes=1.099223e-04
normRes=1.099070e-04
normRes=1.098916e-04
normRes=1.098763e-04
normRes=1.098609e-04
normRes=1.098456e-04
normRes=1.098302e-04
normRes=1.098149e-04
normRes=1.097995e-04
normRes=1.097842e-04
normRes=1.097688e-04
normRes=1.097535e-04
normRes=1.097382e-04
normRes=1.097228e-04
normRes=1.097075e-04
normRes=1.096921e-04
normRes=1.096768e-04
normRes=1.096615e-04
normRes=1.096461e-04
normRes=1.096308e-04
normRes=1.096155e-04
normRes=1.096001e-04
normRes=1.095848e-04
normRes=1.095695e-04
normRes=1.095542e-04
normRes=1.095388e-04
normRes=1.095235e-04
normRes=1.095082e-04
normRes=1.094929e-04
normRes=1.094776e-04
normRes=1.094622e-04
normRes=1.094469e-04
normRes=1.094316e-04
normRes=1.094163e-04
normRes=1.094010e-04
normRes=1.093857e-04
normRes=1.093704e-04
normRes=1.093551e-04
normRes=1.093398e-04
normRes=1.093245e-04
normRes=1.093092e-04
normRes=1.092939e-04
normRes=1.092786e-04
normRes=1.092633e-04
normRes=1.092480e-04
normRes=1.092327e-04
normRes=1.092174e-04
normRes=1.092021e-04
normRes=1.091868e-04
normRes=1.091715e-04
normRes=1.091562e-04
normRes=1.091409e-04
normRes=1.091257e-04
normRes=1.091104e-04
normRes=1.090951e-04
normRes=1.090798e-04
normRes=1.090645e-04
normRes=1.090493e-04
normRes=1.090340e-04
normRes=1.090187e-04
normRes=1.090034e-04
normRes=1.089882e-04
normRes=1.089729e-04
normRes=1.089576e-04
normRes=1.089424e-04
normRes=1.089271e-04
normRes=1.089118e-04
normRes=1.088966e-04
normRes=1.088813e-04
normRes=1.088660e-04
normRes=1.088508e-04
normRes=1.088355e-04
normRes=1.088203e-04
normRes=1.088050e-04
normRes=1.087898e-04
normRes=1.087745e-04
normRes=1.087593e-04
normRes=1.087440e-04
normRes=1.087288e-04
normRes=1.087135e-04
normRes=1.086983e-04
normRes=1.086830e-04
normRes=1.086678e-04
normRes=1.086525e-04
normRes=1.086373e-04
normRes=1.086221e-04
normRes=1.086068e-04
normRes=1.085916e-04
normRes=1.085764e-04
normRes=1.085611e-04
normRes=1.085459e-04
normRes=1.085307e-04
normRes=1.085154e-04
normRes=1.085002e-04
normRes=1.084850e-04
normRes=1.084698e-04
normRes=1.084545e-04
normRes=1.084393e-04
normRes=1.084241e-04
normRes=1.084089e-04
nG=0
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=2
CellPDMap=2
CellPDMap=2
CellPDMap=2
CellPDMap=2
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=1
CellPDMap=1
CellPDMap=1
CellPDMap=2
CellPDMap=2
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
0.03924973303944523373
0.11750717895211568176
0.19504017821797631216
0.27137068576378459150
0.34602810110540910271
0.41855213839236438123
0.48849566191560805928
0.55542744882601891021
0.61893483651000469337
0.67862629544557029337
0.73413377233074428307
0.78511513084228456982
0.83125584991573298055
0.87227193789733692419
0.90790939118034608146
0.93795110784542479188
0.96220583693422456761
0.98053787932846703246
0.99280264861347800043
0.99899613627492545032
0.99891864457514689679
0.99293410226576694910
0.98025840678450548715
0.96283188716218814918
0.93650197923429678859
0.91115743470971233275
0.86414452142412923052
0.84680438429875193318
0.73641841881675840220
0.82153664590910979726
-0.66193164188989717100
-0.60276148321679956510
-0.56113901998356674472
-0.48637721648672777031
-0.41906820091024937769
-0.34546175792509181690
-0.27114357212399170516
-0.19448213836588848502
-0.11638747233512965196
-0.04018675089664707628
1.000
1.000
1.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.294
0.933
0.000
0.647
1.000
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.000
0.000
0.510
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933


==> exB/I=40/out_TMeuler_7MOODNew5210_Var0-P0/iMOOD/res-I40-3MOOD-CPD.dat <==
0.039270 5 1.000000 0.000000 0.000000
0.117810 5 1.000000 0.647000 0.000000
0.196350 5 1.000000 1.000000 0.000000
0.274889 5 0.000000 0.502000 0.000000
0.353429 5 0.000000 0.502000 0.000000
0.431969 5 0.000000 0.502000 0.000000
0.510509 5 0.000000 0.502000 0.000000
0.589049 5 0.000000 0.502000 0.000000
0.667588 5 0.000000 0.502000 0.000000
0.746128 5 0.000000 0.502000 0.000000
0.824668 5 0.000000 0.502000 0.000000
0.903208 5 0.000000 0.502000 0.000000
0.981748 5 0.000000 0.502000 0.000000
1.060288 5 0.000000 0.502000 0.000000
1.138827 5 0.000000 0.502000 0.000000
1.217367 5 0.000000 0.502000 0.000000
1.295907 5 0.000000 0.502000 0.000000
1.374447 5 0.000000 0.502000 0.000000
1.452987 5 0.000000 0.502000 0.000000
1.531526 5 0.000000 0.502000 0.000000
1.610066 5 0.000000 0.502000 0.000000
1.688606 5 0.000000 0.502000 0.000000
1.767146 5 0.000000 0.502000 0.000000
1.845686 5 0.000000 0.502000 0.000000
1.924226 5 0.000000 0.502000 0.000000
2.002765 5 0.000000 0.502000 0.000000
2.081305 5 0.000000 0.502000 0.000000
2.159845 5 0.000000 0.502000 0.000000
2.238385 1 0.000000 0.502000 0.000000
2.316925 1 0.000000 0.502000 0.000000
2.395464 1 0.000000 0.502000 0.000000
2.474004 2 0.000000 0.502000 0.000000
2.552544 2 0.000000 0.502000 0.000000
2.631084 5 0.000000 0.502000 0.000000
2.709624 5 0.000000 0.502000 0.000000
2.788163 5 0.000000 0.502000 0.000000
2.866703 5 0.000000 0.502000 0.000000
2.945243 5 0.000000 0.000000 1.000000
3.023783 5 0.294000 0.000000 0.510000
3.102323 5 0.933000 0.510000 0.933000


==> exB/I=40/out_TMeuler_7MOODNew5210_Var0-P0/iMOOD/res-I40-3MOOD-PhiError.dat <==
0.039270 0.00000000697049296755
0.117810 0.00000001109117843401
0.196350 0.00000000528049495796
0.274889 0.00000000356443030647
0.353429 0.00000000341249273283
0.431969 0.00000000319368115287
0.510509 0.00000000304298802822
0.589049 0.00000000273139044715
0.667588 0.00000000308220349243
0.746128 0.00000000201122452026
0.824668 0.00000000451596782192
0.903208 0.00000000147164314068
0.981748 0.00000001273588001727
1.060288 0.00000002051378245049
1.138827 0.00000005698323013448
1.217367 0.00000012212313971194
1.295907 0.00000028957666842189
1.374447 0.00000065101945478929
1.452987 0.00000148644814790266
1.531526 0.00000334662383405515
1.610066 0.00000750674962957110
1.688606 0.00001693054069662470
1.767146 0.00003842611056059653
1.845686 0.00008759030331328965
1.924226 0.00020105296841410603
2.002765 0.00046376176837970018
2.081305 0.00109033296048599571
2.159845 0.00219373571521130906
2.238385 0.01175256107462452348
2.316925 0.03739112490646279152
2.395464 0.12730593300261006107
2.474004 0.00523934293085648317
2.552544 0.00131547095455175622
2.631084 0.00054091978690129494
2.709624 0.00007652001259106367
2.788163 0.00010765447527771865
2.866703 0.00005094575257624800
2.945243 0.00011157846402928828
3.023783 0.00021961770217378274
3.102323 0.00016901466959867023


==> exB/I=40/out_TMeuler_7MOODNew5210_Var0-P0/iMOOD/res-I40-3MOOD-Phi_PhiExact.dat <==
0.000000 0.000000
0.006283 0.006283
0.012566 0.012566
0.018850 0.018848
0.025133 0.025130
0.031416 0.031411
0.037699 0.037690
0.043982 0.043968
0.050265 0.050244
0.056549 0.056519
0.062832 0.062791
0.069115 0.069060
0.075398 0.075327
0.081681 0.081591
0.087965 0.087851
0.094248 0.094108
0.100531 0.100362
0.106814 0.106611
0.113097 0.112856
0.119381 0.119097
0.125664 0.125333
0.131947 0.131564
0.138230 0.137790
0.144513 0.144011
0.150796 0.150226
0.157080 0.156434
0.163363 0.162637
0.169646 0.168833
0.175929 0.175023
0.182212 0.181206
0.188496 0.187381
0.194779 0.193549
0.201062 0.199710
0.207345 0.205863
0.213628 0.212007
0.219911 0.218143
0.226195 0.224271
0.232478 0.230389
0.238761 0.236499
0.245044 0.242599
0.251327 0.248690
0.257611 0.254771
0.263894 0.260842
0.270177 0.266902
0.276460 0.272952
0.282743 0.278991
0.289027 0.285019
0.295310 0.291036
0.301593 0.297042
0.307876 0.303035
0.314159 0.309017
0.320442 0.314987
0.326726 0.320944
0.333009 0.326888
0.339292 0.332820
0.345575 0.338738
0.351858 0.344643
0.358142 0.350534
0.364425 0.356412
0.370708 0.362275
0.376991 0.368125
0.383274 0.373959
0.389557 0.379779
0.395841 0.385584
0.402124 0.391374
0.408407 0.397148
0.414690 0.402906
0.420973 0.408649
0.427257 0.414376
0.433540 0.420086
0.439823 0.425779
0.446106 0.431456
0.452389 0.437116
0.458673 0.442758
0.464956 0.448383
0.471239 0.453990
0.477522 0.459580
0.483805 0.465151
0.490088 0.470704
0.496372 0.476238
0.502655 0.481754
0.508938 0.487250
0.515221 0.492727
0.521504 0.498185
0.527788 0.503623
0.534071 0.509041
0.540354 0.514440
0.546637 0.519817
0.552920 0.525175
0.559203 0.530511
0.565487 0.535827
0.571770 0.541121
0.578053 0.546394
0.584336 0.551646
0.590619 0.556876
0.596903 0.562083
0.603186 0.567269
0.609469 0.572432
0.615752 0.577573
0.622035 0.582690
0.628319 0.587785
0.634602 0.592857
0.640885 0.597905
0.647168 0.602930
0.653451 0.607930
0.659734 0.612907
0.666018 0.617860
0.672301 0.622788
0.678584 0.627691
0.684867 0.632570
0.691150 0.637424
0.697434 0.642253
0.703717 0.647056
0.710000 0.651834
0.716283 0.656586
0.722566 0.661312
0.728849 0.666012
0.735133 0.670686
0.741416 0.675333
0.747699 0.679953
0.753982 0.684547
0.760265 0.689114
0.766549 0.693653
0.772832 0.698165
0.779115 0.702650
0.785398 0.707107
0.791681 0.711536
0.797965 0.715936
0.804248 0.720309
0.810531 0.724653
0.816814 0.728969
0.823097 0.733255
0.829380 0.737513
0.835664 0.741742
0.841947 0.745941
0.848230 0.750111
0.854513 0.754251
0.860796 0.758362
0.867080 0.762443
0.873363 0.766493
0.879646 0.770513
0.885929 0.774503
0.892212 0.778462
0.898495 0.782391
0.904779 0.786288
0.911062 0.790155
0.917345 0.793990
0.923628 0.797794
0.929911 0.801567
0.936195 0.805308
0.942478 0.809017
0.948761 0.812694
0.955044 0.816339
0.961327 0.819952
0.967611 0.823533
0.973894 0.827081
0.980177 0.830596
0.986460 0.834078
0.992743 0.837528
0.999026 0.840945
1.005310 0.844328
1.011593 0.847678
1.017876 0.850994
1.024159 0.854277
1.030442 0.857527
1.036726 0.860742
1.043009 0.863923
1.049292 0.867071
1.055575 0.870184
1.061858 0.873262
1.068142 0.876307
1.074425 0.879316
1.080708 0.882291
1.086991 0.885231
1.093274 0.888136
1.099557 0.891007
1.105841 0.893841
1.112124 0.896641
1.118407 0.899405
1.124690 0.902134
1.130973 0.904827
1.137257 0.907484
1.143540 0.910106
1.149823 0.912692
1.156106 0.915241
1.162389 0.917755
1.168672 0.920232
1.174956 0.922673
1.181239 0.925077
1.187522 0.927445
1.193805 0.929776
1.200088 0.932071
1.206372 0.934329
1.212655 0.936550
1.218938 0.938734
1.225221 0.940881
1.231504 0.942991
1.237788 0.945063
1.244071 0.947098
1.250354 0.949096
1.256637 0.951057
1.262920 0.952979
1.269203 0.954865
1.275487 0.956712
1.281770 0.958522
1.288053 0.960294
1.294336 0.962028
1.300619 0.963724
1.306903 0.965382
1.313186 0.967001
1.319469 0.968583
1.325752 0.970127
1.332035 0.971632
1.338318 0.973099
1.344602 0.974527
1.350885 0.975917
1.357168 0.977268
1.363451 0.978581
1.369734 0.979855
1.376018 0.981091
1.382301 0.982287
1.388584 0.983445
1.394867 0.984564
1.401150 0.985645
1.407434 0.986686
1.413717 0.987688
1.420000 0.988652
1.426283 0.989576
1.432566 0.990461
1.438849 0.991308
1.445133 0.992115
1.451416 0.992883
1.457699 0.993611
1.463982 0.994301
1.470265 0.994951
1.476549 0.995562
1.482832 0.996134
1.489115 0.996666
1.495398 0.997159
1.501681 0.997613
1.507964 0.998027
1.514248 0.998402
1.520531 0.998737
1.526814 0.999033
1.533097 0.999289
1.539380 0.999507
1.545664 0.999684
1.551947 0.999822
1.558230 0.999921
1.564513 0.999980
1.570796 1.000000
1.577080 0.999980
1.583363 0.999921
1.589646 0.999822
1.595929 0.999684
1.602212 0.999507
1.608495 0.999289
1.614779 0.999033
1.621062 0.998737
1.627345 0.998402
1.633628 0.998027
1.639911 0.997613
1.646195 0.997159
1.652478 0.996666
1.658761 0.996134
1.665044 0.995562
1.671327 0.994951
1.677610 0.994301
1.683894 0.993611
1.690177 0.992883
1.696460 0.992115
1.702743 0.991308
1.709026 0.990461
1.715310 0.989576
1.721593 0.988652
1.727876 0.987688
1.734159 0.986686
1.740442 0.985645
1.746726 0.984564
1.753009 0.983445
1.759292 0.982287
1.765575 0.981091
1.771858 0.979855
1.778141 0.978581
1.784425 0.977268
1.790708 0.975917
1.796991 0.974527
1.803274 0.973099
1.809557 0.971632
1.815841 0.970127
1.822124 0.968583
1.828407 0.967001
1.834690 0.965382
1.840973 0.963724
1.847256 0.962028
1.853540 0.960294
1.859823 0.958522
1.866106 0.956712
1.872389 0.954865
1.878672 0.952979
1.884956 0.951057
1.891239 0.949096
1.897522 0.947098
1.903805 0.945063
1.910088 0.942991
1.916372 0.940881
1.922655 0.938734
1.928938 0.936550
1.935221 0.934329
1.941504 0.932071
1.947787 0.929776
1.954071 0.927445
1.960354 0.925077
1.966637 0.922673
1.972920 0.920232
1.979203 0.917755
1.985487 0.915241
1.991770 0.912692
1.998053 0.910106
2.004336 0.907484
2.010619 0.904827
2.016902 0.902134
2.023186 0.899405
2.029469 0.896641
2.035752 0.893841
2.042035 0.891007
2.048318 0.888136
2.054602 0.885231
2.060885 0.882291
2.067168 0.879316
2.073451 0.876307
2.079734 0.873262
2.086018 0.870184
2.092301 0.867071
2.098584 0.863923
2.104867 0.860742
2.111150 0.857527
2.117433 0.854277
2.123717 0.850994
2.130000 0.847678
2.136283 0.844328
2.142566 0.840945
2.148849 0.837528
2.155133 0.834078
2.161416 0.830596
2.167699 0.827081
2.173982 0.823533
2.180265 0.819952
2.186548 0.816339
2.192832 0.812694
2.199115 0.809017
2.205398 0.805308
2.211681 0.801567
2.217964 0.797794
2.224248 0.793990
2.230531 0.790155
2.236814 0.786288
2.243097 0.782391
2.249380 0.778462
2.255664 0.774503
2.261947 0.770513
2.268230 0.766493
2.274513 0.762443
2.280796 0.758362
2.287079 0.754251
2.293363 0.750111
2.299646 0.745941
2.305929 0.741742
2.312212 0.737513
2.318495 0.733255
2.324779 0.728969
2.331062 0.724653
2.337345 0.720309
2.343628 0.715936
2.349911 0.711536
2.356194 0.707107
2.362478 -0.702650
2.368761 -0.698165
2.375044 -0.693653
2.381327 -0.689114
2.387610 -0.684547
2.393894 -0.679953
2.400177 -0.675333
2.406460 -0.670686
2.412743 -0.666012
2.419026 -0.661312
2.425310 -0.656586
2.431593 -0.651834
2.437876 -0.647056
2.444159 -0.642253
2.450442 -0.637424
2.456725 -0.632570
2.463009 -0.627691
2.469292 -0.622788
2.475575 -0.617860
2.481858 -0.612907
2.488141 -0.607930
2.494425 -0.602930
2.500708 -0.597905
2.506991 -0.592857
2.513274 -0.587785
2.519557 -0.582690
2.525840 -0.577573
2.532124 -0.572432
2.538407 -0.567269
2.544690 -0.562083
2.550973 -0.556876
2.557256 -0.551646
2.563540 -0.546394
2.569823 -0.541121
2.576106 -0.535827
2.582389 -0.530511
2.588672 -0.525175
2.594956 -0.519817
2.601239 -0.514440
2.607522 -0.509041
2.613805 -0.503623
2.620088 -0.498185
2.626371 -0.492727
2.632655 -0.487250
2.638938 -0.481754
2.645221 -0.476238
2.651504 -0.470704
2.657787 -0.465151
2.664071 -0.459580
2.670354 -0.453990
2.676637 -0.448383
2.682920 -0.442758
2.689203 -0.437116
2.695486 -0.431456
2.701770 -0.425779
2.708053 -0.420086
2.714336 -0.414376
2.720619 -0.408649
2.726902 -0.402906
2.733186 -0.397148
2.739469 -0.391374
2.745752 -0.385584
2.752035 -0.379779
2.758318 -0.373959
2.764602 -0.368125
2.770885 -0.362275
2.777168 -0.356412
2.783451 -0.350534
2.789734 -0.344643
2.796017 -0.338738
2.802301 -0.332820
2.808584 -0.326888
2.814867 -0.320944
2.821150 -0.314987
2.827433 -0.309017
2.833717 -0.303035
2.840000 -0.297042
2.846283 -0.291036
2.852566 -0.285019
2.858849 -0.278991
2.865133 -0.272952
2.871416 -0.266902
2.877699 -0.260842
2.883982 -0.254771
2.890265 -0.248690
2.896548 -0.242599
2.902832 -0.236499
2.909115 -0.230389
2.915398 -0.224271
2.921681 -0.218143
2.927964 -0.212007
2.934248 -0.205863
2.940531 -0.199710
2.946814 -0.193549
2.953097 -0.187381
2.959380 -0.181206
2.965663 -0.175023
2.971947 -0.168833
2.978230 -0.162637
2.984513 -0.156434
2.990796 -0.150226
2.997079 -0.144011
3.003363 -0.137790
3.009646 -0.131564
3.015929 -0.125333
3.022212 -0.119097
3.028495 -0.112856
3.034779 -0.106611
3.041062 -0.100362
3.047345 -0.094108
3.053628 -0.087851
3.059911 -0.081591
3.066194 -0.075327
3.072478 -0.069060
3.078761 -0.062791
3.085044 -0.056519
3.091327 -0.050244
3.097610 -0.043968
3.103894 -0.037690
3.110177 -0.031411
3.116460 -0.025130
3.122743 -0.018848
3.129026 -0.012566
3.135309 -0.006283
3.141593 -0.000000


==> exB/I=40/out_TMeuler_7MOODNew5210_Var0-P0/iMOOD/res-I40-3MOOD-Phi_VarSteS.dat <==
0.039270 0.039250
0.117810 0.117507
0.196350 0.195040
0.274889 0.271371
0.353429 0.346028
0.431969 0.418552
0.510509 0.488496
0.589049 0.555427
0.667588 0.618935
0.746128 0.678626
0.824668 0.734134
0.903208 0.785115
0.981748 0.831256
1.060288 0.872272
1.138827 0.907910
1.217367 0.937950
1.295907 0.962208
1.374447 0.980534
1.452987 0.992812
1.531526 0.998976
1.610066 0.998965
1.688606 0.992830
1.767146 0.980495
1.845686 0.962295
1.924226 0.937749
2.002765 0.908374
2.081305 0.871181
2.159845 0.833450
2.238385 0.773363
2.316925 0.696743
2.395464 -0.551320
2.474004 -0.624174
2.552544 -0.554112
2.631084 -0.489037
2.709624 -0.418476
2.788163 -0.346136
2.866703 -0.271422
2.945243 -0.195152
3.023783 -0.117727
3.102323 -0.039081


==> exB/I=40/out_TMeuler_7MOODNew5210_Var0-P0/iMOOD/res-I40-3MOOD.txt <==
Conv=n
nRes=2002
normRes=1.945808e-01
normRes=1.738367e-01
normRes=1.555777e-01
normRes=1.394347e-01
normRes=1.251070e-01
normRes=1.123473e-01
normRes=1.009505e-01
normRes=9.094023e-02
normRes=8.242825e-02
normRes=7.565566e-02
normRes=6.946222e-02
normRes=6.371910e-02
normRes=5.839998e-02
normRes=5.348057e-02
normRes=4.893845e-02
normRes=4.475280e-02
normRes=4.090426e-02
normRes=3.737471e-02
normRes=3.414709e-02
normRes=3.120521e-02
normRes=2.853352e-02
normRes=2.611692e-02
normRes=2.394055e-02
normRes=2.198959e-02
normRes=2.024904e-02
normRes=1.870359e-02
normRes=1.733751e-02
normRes=1.613465e-02
normRes=1.507850e-02
normRes=1.415241e-02
normRes=1.333981e-02
normRes=1.262463e-02
normRes=1.199159e-02
normRes=1.142654e-02
normRes=1.091673e-02
normRes=1.045097e-02
normRes=1.001971e-02
normRes=9.615024e-03
normRes=9.230499e-03
normRes=8.861142e-03
normRes=8.503195e-03
normRes=8.153970e-03
normRes=7.811678e-03
normRes=7.475268e-03
normRes=7.144278e-03
normRes=6.818708e-03
normRes=6.498908e-03
normRes=6.185479e-03
normRes=5.879197e-03
normRes=5.580939e-03
normRes=5.291633e-03
normRes=5.012208e-03
normRes=4.743559e-03
normRes=4.486508e-03
normRes=4.241787e-03
normRes=4.010007e-03
normRes=3.791644e-03
normRes=3.587023e-03
normRes=3.396302e-03
normRes=3.219466e-03
normRes=3.056324e-03
normRes=2.906505e-03
normRes=2.769471e-03
normRes=2.644523e-03
normRes=2.530828e-03
normRes=2.427443e-03
normRes=2.333344e-03
normRes=2.247463e-03
normRes=2.168719e-03
normRes=2.096053e-03
normRes=2.028454e-03
normRes=1.964982e-03
normRes=1.904788e-03
normRes=1.847119e-03
normRes=1.791330e-03
normRes=1.736880e-03
normRes=1.683328e-03
normRes=1.630331e-03
normRes=1.577635e-03
normRes=1.525065e-03
normRes=1.472514e-03
normRes=1.419937e-03
normRes=1.367343e-03
normRes=1.314782e-03
normRes=1.262339e-03
normRes=1.210132e-03
normRes=1.158297e-03
normRes=1.106991e-03
normRes=1.056382e-03
normRes=1.006646e-03
normRes=9.579672e-04
normRes=9.105282e-04
normRes=8.645128e-04
normRes=8.201012e-04
normRes=7.774680e-04
normRes=7.367798e-04
normRes=6.981923e-04
normRes=6.618476e-04
normRes=6.278707e-04
normRes=5.963661e-04
normRes=5.674126e-04
normRes=5.410601e-04
normRes=5.173240e-04
normRes=4.961828e-04
normRes=4.775744e-04
normRes=4.613967e-04
normRes=4.475085e-04
normRes=4.357342e-04
normRes=4.258704e-04
normRes=4.176937e-04
normRes=4.109701e-04
normRes=4.054640e-04
normRes=4.009461e-04
normRes=3.972000e-04
normRes=3.940271e-04
normRes=3.912501e-04
normRes=3.887141e-04
normRes=3.862872e-04
normRes=3.838600e-04
normRes=3.813439e-04
normRes=3.786697e-04
normRes=3.757856e-04
normRes=3.726551e-04
normRes=3.692553e-04
normRes=3.655746e-04
normRes=3.616114e-04
normRes=3.573723e-04
normRes=3.528705e-04
normRes=3.481249e-04
normRes=3.431588e-04
normRes=3.379986e-04
normRes=3.326734e-04
normRes=3.272139e-04
normRes=3.216517e-04
normRes=3.160188e-04
normRes=3.103471e-04
normRes=3.046678e-04
normRes=2.990111e-04
normRes=2.934057e-04
normRes=2.878788e-04
normRes=2.824554e-04
normRes=2.771585e-04
normRes=2.720088e-04
normRes=2.670243e-04
normRes=2.622208e-04
normRes=2.576111e-04
normRes=2.532058e-04
normRes=2.490127e-04
normRes=2.450372e-04
normRes=2.412822e-04
normRes=2.377485e-04
normRes=2.344346e-04
normRes=2.313373e-04
normRes=2.284516e-04
normRes=2.257710e-04
normRes=2.232878e-04
normRes=2.209932e-04
normRes=2.188776e-04
normRes=2.169307e-04
normRes=2.151419e-04
normRes=2.135003e-04
normRes=2.119949e-04
normRes=2.106147e-04
normRes=2.093489e-04
normRes=2.081870e-04
normRes=2.071187e-04
normRes=2.061343e-04
normRes=2.052243e-04
normRes=2.043798e-04
normRes=2.035923e-04
normRes=2.028537e-04
normRes=2.021566e-04
normRes=2.014938e-04
normRes=2.008587e-04
normRes=2.002452e-04
normRes=1.996474e-04
normRes=1.990599e-04
normRes=1.984779e-04
normRes=1.978967e-04
normRes=1.973122e-04
normRes=1.967203e-04
normRes=1.961177e-04
normRes=1.955012e-04
normRes=1.948679e-04
normRes=1.942154e-04
normRes=1.935415e-04
normRes=1.928444e-04
normRes=1.921227e-04
normRes=1.913750e-04
normRes=1.906007e-04
normRes=1.897991e-04
normRes=1.889702e-04
normRes=1.881140e-04
normRes=1.872309e-04
normRes=1.863216e-04
normRes=1.853872e-04
normRes=1.844289e-04
normRes=1.834482e-04
normRes=1.824470e-04
normRes=1.814272e-04
normRes=1.803911e-04
normRes=1.793410e-04
normRes=1.782795e-04
normRes=1.772094e-04
normRes=1.761335e-04
normRes=1.750548e-04
normRes=1.739762e-04
normRes=1.729008e-04
normRes=1.718318e-04
normRes=1.707722e-04
normRes=1.697252e-04
normRes=1.686938e-04
normRes=1.676811e-04
normRes=1.666899e-04
normRes=1.657231e-04
normRes=1.647834e-04
normRes=1.638735e-04
normRes=1.629959e-04
normRes=1.621528e-04
normRes=1.613465e-04
normRes=1.605791e-04
normRes=1.598524e-04
normRes=1.591684e-04
normRes=1.585285e-04
normRes=1.579343e-04
normRes=1.573871e-04
normRes=1.568882e-04
normRes=1.564388e-04
normRes=1.560397e-04
normRes=1.556920e-04
normRes=1.553964e-04
normRes=1.551538e-04
normRes=1.549648e-04
normRes=1.548300e-04
normRes=1.547500e-04
normRes=1.547254e-04
normRes=1.547565e-04
normRes=1.548439e-04
normRes=1.549880e-04
normRes=1.551890e-04
normRes=1.554473e-04
normRes=1.557631e-04
normRes=1.561366e-04
normRes=1.565680e-04
normRes=1.570573e-04
normRes=1.576045e-04
normRes=1.582093e-04
normRes=1.588717e-04
normRes=1.595913e-04
normRes=1.603675e-04
normRes=1.611998e-04
normRes=1.620873e-04
normRes=1.630293e-04
normRes=1.640246e-04
normRes=1.650719e-04
normRes=1.661698e-04
normRes=1.673167e-04
normRes=1.685109e-04
normRes=1.697503e-04
normRes=1.710328e-04
normRes=1.723562e-04
normRes=1.737178e-04
normRes=1.751151e-04
normRes=1.765453e-04
normRes=1.780054e-04
normRes=1.794923e-04
normRes=1.810028e-04
normRes=1.825337e-04
normRes=1.840815e-04
normRes=1.856427e-04
normRes=1.872138e-04
normRes=1.887912e-04
normRes=1.903712e-04
normRes=1.919501e-04
normRes=1.935242e-04
normRes=1.950900e-04
normRes=1.966436e-04
normRes=1.981815e-04
normRes=1.997001e-04
normRes=2.011957e-04
normRes=2.026650e-04
normRes=2.041045e-04
normRes=2.055108e-04
normRes=2.068808e-04
normRes=2.082113e-04
normRes=2.094992e-04
normRes=2.107418e-04
normRes=2.119360e-04
normRes=2.130794e-04
normRes=2.141693e-04
normRes=2.152033e-04
normRes=2.161792e-04
normRes=2.170948e-04
normRes=2.179483e-04
normRes=2.187376e-04
normRes=2.194611e-04
normRes=2.201173e-04
normRes=2.207048e-04
normRes=2.212223e-04
normRes=2.216687e-04
normRes=2.220430e-04
normRes=2.223444e-04
normRes=2.225722e-04
normRes=2.227259e-04
normRes=2.228050e-04
normRes=2.228092e-04
normRes=2.227385e-04
normRes=2.225927e-04
normRes=2.223719e-04
normRes=2.220764e-04
normRes=2.217065e-04
normRes=2.212625e-04
normRes=2.207452e-04
normRes=2.201550e-04
normRes=2.194927e-04
normRes=2.187592e-04
normRes=2.179553e-04
normRes=2.170821e-04
normRes=2.161407e-04
normRes=2.151321e-04
normRes=2.140577e-04
normRes=2.129187e-04
normRes=2.117164e-04
normRes=2.104523e-04
normRes=2.091279e-04
normRes=2.077445e-04
normRes=2.063039e-04
normRes=2.048075e-04
normRes=2.032570e-04
normRes=2.016540e-04
normRes=2.000003e-04
normRes=1.982975e-04
normRes=1.965474e-04
normRes=1.947516e-04
normRes=1.929120e-04
normRes=1.910303e-04
normRes=1.891083e-04
normRes=1.871478e-04
normRes=1.851504e-04
normRes=1.831181e-04
normRes=1.810525e-04
normRes=1.789554e-04
normRes=1.768286e-04
normRes=1.746738e-04
normRes=1.724927e-04
normRes=1.702870e-04
normRes=1.680584e-04
normRes=1.658086e-04
normRes=1.635392e-04
normRes=1.612519e-04
normRes=1.589482e-04
normRes=1.566297e-04
normRes=1.542979e-04
normRes=1.519545e-04
normRes=1.496009e-04
normRes=1.472384e-04
normRes=1.448687e-04
normRes=1.424931e-04
normRes=1.401130e-04
normRes=1.377297e-04
normRes=1.353445e-04
normRes=1.329589e-04
normRes=1.305739e-04
normRes=1.281908e-04
normRes=1.258110e-04
normRes=1.234354e-04
normRes=1.210654e-04
normRes=1.187020e-04
normRes=1.163463e-04
normRes=1.139993e-04
normRes=1.116623e-04
normRes=1.093361e-04
normRes=1.070218e-04
normRes=1.047204e-04
normRes=1.024329e-04
normRes=1.001601e-04
normRes=9.790315e-05
normRes=9.566284e-05
normRes=9.344013e-05
normRes=9.123592e-05
normRes=8.905111e-05
normRes=8.688661e-05
normRes=8.474331e-05
normRes=8.262211e-05
normRes=8.052391e-05
normRes=7.844962e-05
normRes=7.640017e-05
normRes=7.437649e-05
normRes=7.237955e-05
normRes=7.041033e-05
normRes=6.846983e-05
normRes=6.655910e-05
normRes=6.467924e-05
normRes=6.283136e-05
normRes=6.101664e-05
normRes=5.923632e-05
normRes=5.749170e-05
normRes=5.578415e-05
normRes=5.411511e-05
normRes=5.248610e-05
normRes=5.089874e-05
normRes=4.935474e-05
normRes=4.785589e-05
normRes=4.640410e-05
normRes=4.500137e-05
normRes=4.364981e-05
normRes=4.235162e-05
normRes=4.110909e-05
normRes=3.992456e-05
normRes=3.880044e-05
normRes=3.773918e-05
normRes=3.674319e-05
normRes=3.581485e-05
normRes=3.495643e-05
normRes=3.417005e-05
normRes=3.345760e-05
normRes=3.282069e-05
normRes=3.226057e-05
normRes=3.177810e-05
normRes=3.137362e-05
normRes=3.104699e-05
normRes=3.079751e-05
normRes=3.062393e-05
normRes=3.052444e-05
normRes=3.049672e-05
normRes=3.053799e-05
normRes=3.064506e-05
normRes=3.081438e-05
normRes=3.104218e-05
normRes=3.132449e-05
normRes=3.165726e-05
normRes=3.203640e-05
normRes=3.245786e-05
normRes=3.291768e-05
normRes=3.341202e-05
normRes=3.393722e-05
normRes=3.448979e-05
normRes=3.506644e-05
normRes=3.566410e-05
normRes=3.627991e-05
normRes=3.691120e-05
normRes=3.755554e-05
normRes=3.821065e-05
normRes=3.887447e-05
normRes=3.954510e-05
normRes=4.022081e-05
normRes=4.090002e-05
normRes=4.158128e-05
normRes=4.226330e-05
normRes=4.294487e-05
normRes=4.362493e-05
normRes=4.430250e-05
normRes=4.497668e-05
normRes=4.564669e-05
normRes=4.631179e-05
normRes=4.697134e-05
normRes=4.762474e-05
normRes=4.827147e-05
normRes=4.891105e-05
normRes=4.954305e-05
normRes=5.016709e-05
normRes=5.078282e-05
normRes=5.138995e-05
normRes=5.198821e-05
normRes=5.257734e-05
normRes=5.315715e-05
normRes=5.372744e-05
normRes=5.428806e-05
normRes=5.483887e-05
normRes=5.537974e-05
normRes=5.591059e-05
normRes=5.643131e-05
normRes=5.694186e-05
normRes=5.744216e-05
normRes=5.793219e-05
normRes=5.841192e-05
normRes=5.888132e-05
normRes=5.934039e-05
normRes=5.978914e-05
normRes=6.022757e-05
normRes=6.065570e-05
normRes=6.107356e-05
normRes=6.148119e-05
normRes=6.187862e-05
normRes=6.226590e-05
normRes=6.264308e-05
normRes=6.301022e-05
normRes=6.336738e-05
normRes=6.371462e-05
normRes=6.405201e-05
normRes=6.437963e-05
normRes=6.469754e-05
normRes=6.500584e-05
normRes=6.530459e-05
normRes=6.559389e-05
normRes=6.587381e-05
normRes=6.614446e-05
normRes=6.640592e-05
normRes=6.665829e-05
normRes=6.690165e-05
normRes=6.713610e-05
normRes=6.736175e-05
normRes=6.757869e-05
normRes=6.778701e-05
normRes=6.798683e-05
normRes=6.817825e-05
normRes=6.836136e-05
normRes=6.853627e-05
normRes=6.870309e-05
normRes=6.886192e-05
normRes=6.901287e-05
normRes=6.915604e-05
normRes=6.929154e-05
normRes=6.941949e-05
normRes=6.953998e-05
normRes=6.965313e-05
normRes=6.975904e-05
normRes=6.985782e-05
normRes=6.994959e-05
normRes=7.003444e-05
normRes=7.011250e-05
normRes=7.018387e-05
normRes=7.024866e-05
normRes=7.030698e-05
normRes=7.035894e-05
normRes=7.040465e-05
normRes=7.044421e-05
normRes=7.047775e-05
normRes=7.050536e-05
normRes=7.052716e-05
normRes=7.054325e-05
normRes=7.055375e-05
normRes=7.055877e-05
normRes=7.055840e-05
normRes=7.055277e-05
normRes=7.054197e-05
normRes=7.052612e-05
normRes=7.050532e-05
normRes=7.047968e-05
normRes=7.044930e-05
normRes=7.041430e-05
normRes=7.037478e-05
normRes=7.033084e-05
normRes=7.028259e-05
normRes=7.023013e-05
normRes=7.017357e-05
normRes=7.011301e-05
normRes=7.004855e-05
normRes=6.998030e-05
normRes=6.990835e-05
normRes=6.983281e-05
normRes=6.975378e-05
normRes=6.967136e-05
normRes=6.958564e-05
normRes=6.949673e-05
normRes=6.940472e-05
normRes=6.930972e-05
normRes=6.921180e-05
normRes=6.911108e-05
normRes=6.900765e-05
normRes=6.890160e-05
normRes=6.879302e-05
normRes=6.868200e-05
normRes=6.856864e-05
normRes=6.845303e-05
normRes=6.833525e-05
normRes=6.821540e-05
normRes=6.809356e-05
normRes=6.796982e-05
normRes=6.784426e-05
normRes=6.771696e-05
normRes=6.758802e-05
normRes=6.745752e-05
normRes=6.732552e-05
normRes=6.719213e-05
normRes=6.705740e-05
normRes=6.692143e-05
normRes=6.678429e-05
normRes=6.664605e-05
normRes=6.650679e-05
normRes=6.636659e-05
normRes=6.622550e-05
normRes=6.608362e-05
normRes=6.594100e-05
normRes=6.579771e-05
normRes=6.565382e-05
normRes=6.550940e-05
normRes=6.536452e-05
normRes=6.521923e-05
normRes=6.507359e-05
normRes=6.492768e-05
normRes=6.478154e-05
normRes=6.463524e-05
normRes=6.448884e-05
normRes=6.434239e-05
normRes=6.419594e-05
normRes=6.404955e-05
normRes=6.390327e-05
normRes=6.375715e-05
normRes=6.361124e-05
normRes=6.346559e-05
normRes=6.332025e-05
normRes=6.317526e-05
normRes=6.303066e-05
normRes=6.288651e-05
normRes=6.274283e-05
normRes=6.259968e-05
normRes=6.245708e-05
normRes=6.231509e-05
normRes=6.217372e-05
normRes=6.203303e-05
normRes=6.189305e-05
normRes=6.175380e-05
normRes=6.161533e-05
normRes=6.147765e-05
normRes=6.134080e-05
normRes=6.120482e-05
normRes=6.106971e-05
normRes=6.093552e-05
normRes=6.080227e-05
normRes=6.066997e-05
normRes=6.053866e-05
normRes=6.040835e-05
normRes=6.027906e-05
normRes=6.015082e-05
normRes=6.002364e-05
normRes=5.989754e-05
normRes=5.977253e-05
normRes=5.964864e-05
normRes=5.952586e-05
normRes=5.940423e-05
normRes=5.928374e-05
normRes=5.916441e-05
normRes=5.904625e-05
normRes=5.892928e-05
normRes=5.881349e-05
normRes=5.869890e-05
normRes=5.858551e-05
normRes=5.847332e-05
normRes=5.836236e-05
normRes=5.825261e-05
normRes=5.814408e-05
normRes=5.803677e-05
normRes=5.793069e-05
normRes=5.782584e-05
normRes=5.772221e-05
normRes=5.761981e-05
normRes=5.751864e-05
normRes=5.741869e-05
normRes=5.731996e-05
normRes=5.722246e-05
normRes=5.712617e-05
normRes=5.703109e-05
normRes=5.693721e-05
normRes=5.684454e-05
normRes=5.675307e-05
normRes=5.666279e-05
normRes=5.657368e-05
normRes=5.648576e-05
normRes=5.639900e-05
normRes=5.631341e-05
normRes=5.622896e-05
normRes=5.614566e-05
normRes=5.606349e-05
normRes=5.598244e-05
normRes=5.590251e-05
normRes=5.582368e-05
normRes=5.574594e-05
normRes=5.566928e-05
normRes=5.559370e-05
normRes=5.551916e-05
normRes=5.544568e-05
normRes=5.537323e-05
normRes=5.530179e-05
normRes=5.523137e-05
normRes=5.516194e-05
normRes=5.509349e-05
normRes=5.502601e-05
normRes=5.495948e-05
normRes=5.489390e-05
normRes=5.482924e-05
normRes=5.476549e-05
normRes=5.470264e-05
normRes=5.464068e-05
normRes=5.457958e-05
normRes=5.451934e-05
normRes=5.445994e-05
normRes=5.440137e-05
normRes=5.434360e-05
normRes=5.428663e-05
normRes=5.423045e-05
normRes=5.417502e-05
normRes=5.412035e-05
normRes=5.406642e-05
normRes=5.401321e-05
normRes=5.396070e-05
normRes=5.390888e-05
normRes=5.385774e-05
normRes=5.380727e-05
normRes=5.375743e-05
normRes=5.370823e-05
normRes=5.365965e-05
normRes=5.361166e-05
normRes=5.356426e-05
normRes=5.351744e-05
normRes=5.347117e-05
normRes=5.342545e-05
normRes=5.338025e-05
normRes=5.333557e-05
normRes=5.329138e-05
normRes=5.324769e-05
normRes=5.320446e-05
normRes=5.316169e-05
normRes=5.311937e-05
normRes=5.307747e-05
normRes=5.303599e-05
normRes=5.299492e-05
normRes=5.295423e-05
normRes=5.291392e-05
normRes=5.287397e-05
normRes=5.283437e-05
normRes=5.279511e-05
normRes=5.275617e-05
normRes=5.271754e-05
normRes=5.267921e-05
normRes=5.264117e-05
normRes=5.260341e-05
normRes=5.256591e-05
normRes=5.252866e-05
normRes=5.249165e-05
normRes=5.245486e-05
normRes=5.241830e-05
normRes=5.238194e-05
normRes=5.234577e-05
normRes=5.230979e-05
normRes=5.227398e-05
normRes=5.223833e-05
normRes=5.220284e-05
normRes=5.216749e-05
normRes=5.213228e-05
normRes=5.209718e-05
normRes=5.206220e-05
normRes=5.202733e-05
normRes=5.199254e-05
normRes=5.195785e-05
normRes=5.192323e-05
normRes=5.188868e-05
normRes=5.185419e-05
normRes=5.181975e-05
normRes=5.178536e-05
normRes=5.175100e-05
normRes=5.171666e-05
normRes=5.168235e-05
normRes=5.164805e-05
normRes=5.161376e-05
normRes=5.157946e-05
normRes=5.154516e-05
normRes=5.151084e-05
normRes=5.147650e-05
normRes=5.144213e-05
normRes=5.140773e-05
normRes=5.137329e-05
normRes=5.133880e-05
normRes=5.130426e-05
normRes=5.126966e-05
normRes=5.123500e-05
normRes=5.120027e-05
normRes=5.116547e-05
normRes=5.113059e-05
normRes=5.109563e-05
normRes=5.106058e-05
normRes=5.102544e-05
normRes=5.099020e-05
normRes=5.095487e-05
normRes=5.091943e-05
normRes=5.088388e-05
normRes=5.084822e-05
normRes=5.081245e-05
normRes=5.077657e-05
normRes=5.074056e-05
normRes=5.070442e-05
normRes=5.066817e-05
normRes=5.063178e-05
normRes=5.059526e-05
normRes=5.055860e-05
normRes=5.052181e-05
normRes=5.048488e-05
normRes=5.044781e-05
normRes=5.041060e-05
normRes=5.037325e-05
normRes=5.033574e-05
normRes=5.029810e-05
normRes=5.026030e-05
normRes=5.022235e-05
normRes=5.018425e-05
normRes=5.014600e-05
normRes=5.010759e-05
normRes=5.006904e-05
normRes=5.003032e-05
normRes=4.999146e-05
normRes=4.995243e-05
normRes=4.991325e-05
normRes=4.987392e-05
normRes=4.983443e-05
normRes=4.979478e-05
normRes=4.975498e-05
normRes=4.971502e-05
normRes=4.967491e-05
normRes=4.963464e-05
normRes=4.959421e-05
normRes=4.955364e-05
normRes=4.951291e-05
normRes=4.947202e-05
normRes=4.943099e-05
normRes=4.938980e-05
normRes=4.934846e-05
normRes=4.930698e-05
normRes=4.926534e-05
normRes=4.922356e-05
normRes=4.918164e-05
normRes=4.913957e-05
normRes=4.909736e-05
normRes=4.905501e-05
normRes=4.901251e-05
normRes=4.896989e-05
normRes=4.892712e-05
normRes=4.888422e-05
normRes=4.884119e-05
normRes=4.879803e-05
normRes=4.875474e-05
normRes=4.871132e-05
normRes=4.866778e-05
normRes=4.862412e-05
normRes=4.858033e-05
normRes=4.853643e-05
normRes=4.849241e-05
normRes=4.844828e-05
normRes=4.840404e-05
normRes=4.835969e-05
normRes=4.831523e-05
normRes=4.827067e-05
normRes=4.822601e-05
normRes=4.818125e-05
normRes=4.813640e-05
normRes=4.809145e-05
normRes=4.804640e-05
normRes=4.800127e-05
normRes=4.795606e-05
normRes=4.791076e-05
normRes=4.786538e-05
normRes=4.781993e-05
normRes=4.777440e-05
normRes=4.772879e-05
normRes=4.768312e-05
normRes=4.763738e-05
normRes=4.759158e-05
normRes=4.754572e-05
normRes=4.749980e-05
normRes=4.745383e-05
normRes=4.740780e-05
normRes=4.736173e-05
normRes=4.731560e-05
normRes=4.726944e-05
normRes=4.722324e-05
normRes=4.717699e-05
normRes=4.713072e-05
normRes=4.708441e-05
normRes=4.703807e-05
normRes=4.699171e-05
normRes=4.694533e-05
normRes=4.689892e-05
normRes=4.685250e-05
normRes=4.680607e-05
normRes=4.675962e-05
normRes=4.671317e-05
normRes=4.666671e-05
normRes=4.662025e-05
normRes=4.657379e-05
normRes=4.652733e-05
normRes=4.648088e-05
normRes=4.643444e-05
normRes=4.638801e-05
normRes=4.634159e-05
normRes=4.629520e-05
normRes=4.624882e-05
normRes=4.620247e-05
normRes=4.615614e-05
normRes=4.610984e-05
normRes=4.606358e-05
normRes=4.601734e-05
normRes=4.597115e-05
normRes=4.592499e-05
normRes=4.587888e-05
normRes=4.583281e-05
normRes=4.578678e-05
normRes=4.574081e-05
normRes=4.569489e-05
normRes=4.564902e-05
normRes=4.560322e-05
normRes=4.555747e-05
normRes=4.551178e-05
normRes=4.546616e-05
normRes=4.542061e-05
normRes=4.537512e-05
normRes=4.532971e-05
normRes=4.528437e-05
normRes=4.523911e-05
normRes=4.519392e-05
normRes=4.514882e-05
normRes=4.510380e-05
normRes=4.505887e-05
normRes=4.501402e-05
normRes=4.496926e-05
normRes=4.492459e-05
normRes=4.488002e-05
normRes=4.483554e-05
normRes=4.479116e-05
normRes=4.474688e-05
normRes=4.470270e-05
normRes=4.465862e-05
normRes=4.461465e-05
normRes=4.457078e-05
normRes=4.452702e-05
normRes=4.448337e-05
normRes=4.443984e-05
normRes=4.439641e-05
normRes=4.435311e-05
normRes=4.430992e-05
normRes=4.426684e-05
normRes=4.422389e-05
normRes=4.418106e-05
normRes=4.413835e-05
normRes=4.409576e-05
normRes=4.405331e-05
normRes=4.401097e-05
normRes=4.396877e-05
normRes=4.392669e-05
normRes=4.388475e-05
normRes=4.384294e-05
normRes=4.380126e-05
normRes=4.375971e-05
normRes=4.371830e-05
normRes=4.367703e-05
normRes=4.363589e-05
normRes=4.359490e-05
normRes=4.355404e-05
normRes=4.351332e-05
normRes=4.347275e-05
normRes=4.343231e-05
normRes=4.339202e-05
normRes=4.335188e-05
normRes=4.331187e-05
normRes=4.327202e-05
normRes=4.323231e-05
normRes=4.319274e-05
normRes=4.315333e-05
normRes=4.311406e-05
normRes=4.307494e-05
normRes=4.303597e-05
normRes=4.299715e-05
normRes=4.295848e-05
normRes=4.291996e-05
normRes=4.288160e-05
normRes=4.284338e-05
normRes=4.280532e-05
normRes=4.276741e-05
normRes=4.272965e-05
normRes=4.269204e-05
normRes=4.265459e-05
normRes=4.261730e-05
normRes=4.258015e-05
normRes=4.254316e-05
normRes=4.250633e-05
normRes=4.246965e-05
normRes=4.243312e-05
normRes=4.239675e-05
normRes=4.236053e-05
normRes=4.232447e-05
normRes=4.228856e-05
normRes=4.225281e-05
normRes=4.221721e-05
normRes=4.218177e-05
normRes=4.214648e-05
normRes=4.211135e-05
normRes=4.207637e-05
normRes=4.204154e-05
normRes=4.200687e-05
normRes=4.197235e-05
normRes=4.193799e-05
normRes=4.190378e-05
normRes=4.186973e-05
normRes=4.183582e-05
normRes=4.180207e-05
normRes=4.176847e-05
normRes=4.173503e-05
normRes=4.170174e-05
normRes=4.166859e-05
normRes=4.163560e-05
normRes=4.160276e-05
normRes=4.157007e-05
normRes=4.153753e-05
normRes=4.150514e-05
normRes=4.147290e-05
normRes=4.144081e-05
normRes=4.140886e-05
normRes=4.137706e-05
normRes=4.134541e-05
normRes=4.131391e-05
normRes=4.128255e-05
normRes=4.125134e-05
normRes=4.122027e-05
normRes=4.118935e-05
normRes=4.115857e-05
normRes=4.112793e-05
normRes=4.109744e-05
normRes=4.106709e-05
normRes=4.103687e-05
normRes=4.100680e-05
normRes=4.097687e-05
normRes=4.094708e-05
normRes=4.091743e-05
normRes=4.088792e-05
normRes=4.085854e-05
normRes=4.082930e-05
normRes=4.080020e-05
normRes=4.077123e-05
normRes=4.074239e-05
normRes=4.071369e-05
normRes=4.068512e-05
normRes=4.065669e-05
normRes=4.062838e-05
normRes=4.060021e-05
normRes=4.057216e-05
normRes=4.054425e-05
normRes=4.051646e-05
normRes=4.048880e-05
normRes=4.046127e-05
normRes=4.043386e-05
normRes=4.040658e-05
normRes=4.037943e-05
normRes=4.035240e-05
normRes=4.032549e-05
normRes=4.029870e-05
normRes=4.027203e-05
normRes=4.024548e-05
normRes=4.021906e-05
normRes=4.019275e-05
normRes=4.016656e-05
normRes=4.014049e-05
normRes=4.011453e-05
normRes=4.008869e-05
normRes=4.006296e-05
normRes=4.003735e-05
normRes=4.001185e-05
normRes=3.998647e-05
normRes=3.996119e-05
normRes=3.993603e-05
normRes=3.991097e-05
normRes=3.988602e-05
normRes=3.986119e-05
normRes=3.983645e-05
normRes=3.981183e-05
normRes=3.978731e-05
normRes=3.976290e-05
normRes=3.973859e-05
normRes=3.971438e-05
normRes=3.969027e-05
normRes=3.966627e-05
normRes=3.964237e-05
normRes=3.961857e-05
normRes=3.959486e-05
normRes=3.957126e-05
normRes=3.954775e-05
normRes=3.952434e-05
normRes=3.950102e-05
normRes=3.947780e-05
normRes=3.945468e-05
normRes=3.943164e-05
normRes=3.940870e-05
normRes=3.938586e-05
normRes=3.936310e-05
normRes=3.934043e-05
normRes=3.931786e-05
normRes=3.929537e-05
normRes=3.927297e-05
normRes=3.925066e-05
normRes=3.922843e-05
normRes=3.920629e-05
normRes=3.918424e-05
normRes=3.916227e-05
normRes=3.914038e-05
normRes=3.911857e-05
normRes=3.909685e-05
normRes=3.907521e-05
normRes=3.905365e-05
normRes=3.903217e-05
normRes=3.901077e-05
normRes=3.898945e-05
normRes=3.896821e-05
normRes=3.894704e-05
normRes=3.892595e-05
normRes=3.890493e-05
normRes=3.888399e-05
normRes=3.886313e-05
normRes=3.884234e-05
normRes=3.882162e-05
normRes=3.880097e-05
normRes=3.878040e-05
normRes=3.875990e-05
normRes=3.873946e-05
normRes=3.871910e-05
normRes=3.869881e-05
normRes=3.867858e-05
normRes=3.865843e-05
normRes=3.863834e-05
normRes=3.861831e-05
normRes=3.859836e-05
normRes=3.857847e-05
normRes=3.855864e-05
normRes=3.853888e-05
normRes=3.851918e-05
normRes=3.849955e-05
normRes=3.847998e-05
normRes=3.846047e-05
normRes=3.844102e-05
normRes=3.842164e-05
normRes=3.840231e-05
normRes=3.838305e-05
normRes=3.836384e-05
normRes=3.834469e-05
normRes=3.832560e-05
normRes=3.830657e-05
normRes=3.828760e-05
normRes=3.826868e-05
normRes=3.824982e-05
normRes=3.823101e-05
normRes=3.821226e-05
normRes=3.819357e-05
normRes=3.817493e-05
normRes=3.815634e-05
normRes=3.813781e-05
normRes=3.811933e-05
normRes=3.810090e-05
normRes=3.808253e-05
normRes=3.806421e-05
normRes=3.804593e-05
normRes=3.802771e-05
normRes=3.800954e-05
normRes=3.799142e-05
normRes=3.797335e-05
normRes=3.795533e-05
normRes=3.793735e-05
normRes=3.791943e-05
normRes=3.790155e-05
normRes=3.788372e-05
normRes=3.786593e-05
normRes=3.784820e-05
normRes=3.783051e-05
normRes=3.781286e-05
normRes=3.779527e-05
normRes=3.777771e-05
normRes=3.776020e-05
normRes=3.774274e-05
normRes=3.772532e-05
normRes=3.770794e-05
normRes=3.769061e-05
normRes=3.767332e-05
normRes=3.765607e-05
normRes=3.763887e-05
normRes=3.762171e-05
normRes=3.760459e-05
normRes=3.758751e-05
normRes=3.757047e-05
normRes=3.755348e-05
normRes=3.753652e-05
normRes=3.751960e-05
normRes=3.750273e-05
normRes=3.748589e-05
normRes=3.746909e-05
normRes=3.745234e-05
normRes=3.743562e-05
normRes=3.741894e-05
normRes=3.740230e-05
normRes=3.738569e-05
normRes=3.736913e-05
normRes=3.735260e-05
normRes=3.733611e-05
normRes=3.731965e-05
normRes=3.730323e-05
normRes=3.728685e-05
normRes=3.727051e-05
normRes=3.725420e-05
normRes=3.723793e-05
normRes=3.722169e-05
normRes=3.720548e-05
normRes=3.718932e-05
normRes=3.717318e-05
normRes=3.715709e-05
normRes=3.714102e-05
normRes=3.712499e-05
normRes=3.710900e-05
normRes=3.709304e-05
normRes=3.707711e-05
normRes=3.706121e-05
normRes=3.704535e-05
normRes=3.702952e-05
normRes=3.701372e-05
normRes=3.699796e-05
normRes=3.698223e-05
normRes=3.696653e-05
normRes=3.695086e-05
normRes=3.693523e-05
normRes=3.691962e-05
normRes=3.690405e-05
normRes=3.688851e-05
normRes=3.687300e-05
normRes=3.685752e-05
normRes=3.684207e-05
normRes=3.682665e-05
normRes=3.681126e-05
normRes=3.679590e-05
normRes=3.678057e-05
normRes=3.676528e-05
normRes=3.675001e-05
normRes=3.673477e-05
normRes=3.671956e-05
normRes=3.670438e-05
normRes=3.668923e-05
normRes=3.667410e-05
normRes=3.665901e-05
normRes=3.664394e-05
normRes=3.662891e-05
normRes=3.661390e-05
normRes=3.659892e-05
normRes=3.658397e-05
normRes=3.656904e-05
normRes=3.655414e-05
normRes=3.653927e-05
normRes=3.652443e-05
normRes=3.650962e-05
normRes=3.649483e-05
normRes=3.648007e-05
normRes=3.646534e-05
normRes=3.645063e-05
normRes=3.643595e-05
normRes=3.642129e-05
normRes=3.640667e-05
normRes=3.639207e-05
normRes=3.637749e-05
normRes=3.636294e-05
normRes=3.634842e-05
normRes=3.633392e-05
normRes=3.631945e-05
normRes=3.630500e-05
normRes=3.629058e-05
normRes=3.627618e-05
normRes=3.626181e-05
normRes=3.624747e-05
normRes=3.623314e-05
normRes=3.621885e-05
normRes=3.620458e-05
normRes=3.619033e-05
normRes=3.617611e-05
normRes=3.616191e-05
normRes=3.614773e-05
normRes=3.613358e-05
normRes=3.611946e-05
normRes=3.610535e-05
normRes=3.609127e-05
normRes=3.607722e-05
normRes=3.606319e-05
normRes=3.604918e-05
normRes=3.603519e-05
normRes=3.602123e-05
normRes=3.600729e-05
normRes=3.599338e-05
normRes=3.597948e-05
normRes=3.596561e-05
normRes=3.595176e-05
normRes=3.593794e-05
normRes=3.592414e-05
normRes=3.591035e-05
normRes=3.589660e-05
normRes=3.588286e-05
normRes=3.586914e-05
normRes=3.585545e-05
normRes=3.584178e-05
normRes=3.582813e-05
normRes=3.581450e-05
normRes=3.580090e-05
normRes=3.578731e-05
normRes=3.577375e-05
normRes=3.576021e-05
normRes=3.574668e-05
normRes=3.573318e-05
normRes=3.571970e-05
normRes=3.570625e-05
normRes=3.569281e-05
normRes=3.567939e-05
normRes=3.566599e-05
normRes=3.565261e-05
normRes=3.563926e-05
normRes=3.562592e-05
normRes=3.561260e-05
normRes=3.559931e-05
normRes=3.558603e-05
normRes=3.557277e-05
normRes=3.555954e-05
normRes=3.554632e-05
normRes=3.553312e-05
normRes=3.551994e-05
normRes=3.550678e-05
normRes=3.549364e-05
normRes=3.548052e-05
normRes=3.546741e-05
normRes=3.545433e-05
normRes=3.544126e-05
normRes=3.542822e-05
normRes=3.541519e-05
normRes=3.540218e-05
normRes=3.538919e-05
normRes=3.537621e-05
normRes=3.536326e-05
normRes=3.535032e-05
normRes=3.533740e-05
normRes=3.532450e-05
normRes=3.531162e-05
normRes=3.529875e-05
normRes=3.528591e-05
normRes=3.527308e-05
normRes=3.526026e-05
normRes=3.524747e-05
normRes=3.523469e-05
normRes=3.522193e-05
normRes=3.520918e-05
normRes=3.519645e-05
normRes=3.518374e-05
normRes=3.517105e-05
normRes=3.515837e-05
normRes=3.514571e-05
normRes=3.513307e-05
normRes=3.512044e-05
normRes=3.510783e-05
normRes=3.509523e-05
normRes=3.508265e-05
normRes=3.507009e-05
normRes=3.505754e-05
normRes=3.504501e-05
normRes=3.503249e-05
normRes=3.501999e-05
normRes=3.500751e-05
normRes=3.499504e-05
normRes=3.498258e-05
normRes=3.497014e-05
normRes=3.495772e-05
normRes=3.494531e-05
normRes=3.493292e-05
normRes=3.492054e-05
normRes=3.490817e-05
normRes=3.489582e-05
normRes=3.488349e-05
normRes=3.487117e-05
normRes=3.485886e-05
normRes=3.484657e-05
normRes=3.483430e-05
normRes=3.482203e-05
normRes=3.480978e-05
normRes=3.479755e-05
normRes=3.478533e-05
normRes=3.477312e-05
normRes=3.476093e-05
normRes=3.474875e-05
normRes=3.473658e-05
normRes=3.472443e-05
normRes=3.471229e-05
normRes=3.470016e-05
normRes=3.468805e-05
normRes=3.467595e-05
normRes=3.466386e-05
normRes=3.465179e-05
normRes=3.463973e-05
normRes=3.462768e-05
normRes=3.461565e-05
normRes=3.460362e-05
normRes=3.459161e-05
normRes=3.457962e-05
normRes=3.456763e-05
normRes=3.455566e-05
normRes=3.454370e-05
normRes=3.453175e-05
normRes=3.451981e-05
normRes=3.450789e-05
normRes=3.449598e-05
normRes=3.448408e-05
normRes=3.447219e-05
normRes=3.446031e-05
normRes=3.444845e-05
normRes=3.443659e-05
normRes=3.442475e-05
normRes=3.441292e-05
normRes=3.440110e-05
normRes=3.438929e-05
normRes=3.437749e-05
normRes=3.436571e-05
normRes=3.435393e-05
normRes=3.434217e-05
normRes=3.433041e-05
normRes=3.431867e-05
normRes=3.430694e-05
normRes=3.429522e-05
normRes=3.428351e-05
normRes=3.427181e-05
normRes=3.426012e-05
normRes=3.424844e-05
normRes=3.423677e-05
normRes=3.422511e-05
normRes=3.421346e-05
normRes=3.420182e-05
normRes=3.419019e-05
normRes=3.417857e-05
normRes=3.416696e-05
normRes=3.415537e-05
normRes=3.414378e-05
normRes=3.413220e-05
normRes=3.412062e-05
normRes=3.410906e-05
normRes=3.409751e-05
normRes=3.408597e-05
normRes=3.407444e-05
normRes=3.406291e-05
normRes=3.405140e-05
normRes=3.403989e-05
normRes=3.402840e-05
normRes=3.401691e-05
normRes=3.400543e-05
normRes=3.399396e-05
normRes=3.398250e-05
normRes=3.397105e-05
normRes=3.395961e-05
normRes=3.394817e-05
normRes=3.393675e-05
normRes=3.392533e-05
normRes=3.391392e-05
normRes=3.390252e-05
normRes=3.389113e-05
normRes=3.387975e-05
normRes=3.386837e-05
normRes=3.385700e-05
normRes=3.384564e-05
normRes=3.383429e-05
normRes=3.382295e-05
normRes=3.381161e-05
normRes=3.380029e-05
normRes=3.378897e-05
normRes=3.377765e-05
normRes=3.376635e-05
normRes=3.375505e-05
normRes=3.374377e-05
normRes=3.373248e-05
normRes=3.372121e-05
normRes=3.370994e-05
normRes=3.369869e-05
normRes=3.368743e-05
normRes=3.367619e-05
normRes=3.366495e-05
normRes=3.365372e-05
normRes=3.364250e-05
normRes=3.363129e-05
normRes=3.362008e-05
normRes=3.360888e-05
normRes=3.359768e-05
normRes=3.358650e-05
normRes=3.357532e-05
normRes=3.356414e-05
normRes=3.355298e-05
normRes=3.354182e-05
normRes=3.353066e-05
normRes=3.351952e-05
normRes=3.350838e-05
normRes=3.349724e-05
normRes=3.348612e-05
normRes=3.347500e-05
normRes=3.346388e-05
normRes=3.345277e-05
normRes=3.344167e-05
normRes=3.343058e-05
normRes=3.341949e-05
normRes=3.340841e-05
normRes=3.339733e-05
normRes=3.338626e-05
normRes=3.337520e-05
normRes=3.336414e-05
normRes=3.335309e-05
normRes=3.334204e-05
normRes=3.333101e-05
normRes=3.331997e-05
normRes=3.330894e-05
normRes=3.329792e-05
normRes=3.328691e-05
normRes=3.327590e-05
normRes=3.326489e-05
normRes=3.325389e-05
normRes=3.324290e-05
normRes=3.323191e-05
normRes=3.322093e-05
normRes=3.320996e-05
normRes=3.319899e-05
normRes=3.318802e-05
normRes=3.317706e-05
normRes=3.316611e-05
normRes=3.315516e-05
normRes=3.314422e-05
normRes=3.313328e-05
normRes=3.312235e-05
normRes=3.311142e-05
normRes=3.310050e-05
normRes=3.308958e-05
normRes=3.307867e-05
normRes=3.306777e-05
normRes=3.305686e-05
normRes=3.304597e-05
normRes=3.303508e-05
normRes=3.302419e-05
normRes=3.301331e-05
normRes=3.300244e-05
normRes=3.299157e-05
normRes=3.298070e-05
normRes=3.296984e-05
normRes=3.295899e-05
normRes=3.294814e-05
normRes=3.293729e-05
normRes=3.292645e-05
normRes=3.291561e-05
normRes=3.290478e-05
normRes=3.289396e-05
normRes=3.288314e-05
normRes=3.287232e-05
normRes=3.286151e-05
normRes=3.285070e-05
normRes=3.283990e-05
normRes=3.282910e-05
normRes=3.281831e-05
normRes=3.280752e-05
normRes=3.279673e-05
normRes=3.278595e-05
normRes=3.277518e-05
normRes=3.276441e-05
normRes=3.275364e-05
normRes=3.274288e-05
normRes=3.273212e-05
normRes=3.272137e-05
normRes=3.271062e-05
normRes=3.269988e-05
normRes=3.268914e-05
normRes=3.267841e-05
normRes=3.266767e-05
normRes=3.265695e-05
normRes=3.264623e-05
normRes=3.263551e-05
normRes=3.262480e-05
normRes=3.261409e-05
normRes=3.260338e-05
normRes=3.259268e-05
normRes=3.258198e-05
normRes=3.257129e-05
normRes=3.256060e-05
normRes=3.254992e-05
normRes=3.253924e-05
normRes=3.252856e-05
normRes=3.251789e-05
normRes=3.250723e-05
normRes=3.249656e-05
normRes=3.248590e-05
normRes=3.247525e-05
normRes=3.246460e-05
normRes=3.245395e-05
normRes=3.244331e-05
normRes=3.243267e-05
normRes=3.242203e-05
normRes=3.241140e-05
normRes=3.240077e-05
normRes=3.239015e-05
normRes=3.237953e-05
normRes=3.236892e-05
normRes=3.235830e-05
normRes=3.234770e-05
normRes=3.233709e-05
normRes=3.232649e-05
normRes=3.231590e-05
normRes=3.230530e-05
normRes=3.229472e-05
normRes=3.228413e-05
normRes=3.227355e-05
normRes=3.226297e-05
normRes=3.225240e-05
normRes=3.224183e-05
normRes=3.223127e-05
normRes=3.222070e-05
normRes=3.221015e-05
normRes=3.219959e-05
normRes=3.218904e-05
normRes=3.217849e-05
normRes=3.216795e-05
normRes=3.215741e-05
normRes=3.214687e-05
normRes=3.213634e-05
normRes=3.212581e-05
normRes=3.211529e-05
normRes=3.210477e-05
normRes=3.209425e-05
normRes=3.208374e-05
normRes=3.207323e-05
normRes=3.206272e-05
normRes=3.205222e-05
normRes=3.204172e-05
normRes=3.203122e-05
normRes=3.202073e-05
normRes=3.201024e-05
normRes=3.199975e-05
normRes=3.198927e-05
normRes=3.197879e-05
normRes=3.196832e-05
normRes=3.195785e-05
normRes=3.194738e-05
normRes=3.193692e-05
normRes=3.192645e-05
normRes=3.191600e-05
normRes=3.190554e-05
normRes=3.189509e-05
normRes=3.188465e-05
normRes=3.187420e-05
normRes=3.186376e-05
normRes=3.185333e-05
normRes=3.184289e-05
normRes=3.183246e-05
normRes=3.182204e-05
normRes=3.181162e-05
normRes=3.180120e-05
normRes=3.179078e-05
normRes=3.178037e-05
normRes=3.176996e-05
normRes=3.175955e-05
normRes=3.174915e-05
normRes=3.173875e-05
normRes=3.172836e-05
normRes=3.171796e-05
normRes=3.170758e-05
normRes=3.169719e-05
normRes=3.168681e-05
normRes=3.167643e-05
normRes=3.166605e-05
normRes=3.165568e-05
normRes=3.164531e-05
normRes=3.163495e-05
normRes=3.162459e-05
normRes=3.161423e-05
normRes=3.160387e-05
normRes=3.159352e-05
normRes=3.158317e-05
normRes=3.157282e-05
normRes=3.156248e-05
normRes=3.155214e-05
normRes=3.154181e-05
normRes=3.153147e-05
normRes=3.152114e-05
normRes=3.151082e-05
normRes=3.150050e-05
normRes=3.149018e-05
normRes=3.147986e-05
normRes=3.146955e-05
normRes=3.145924e-05
normRes=3.144893e-05
normRes=3.143863e-05
normRes=3.142833e-05
normRes=3.141803e-05
normRes=3.140774e-05
normRes=3.139744e-05
normRes=3.138716e-05
normRes=3.137687e-05
normRes=3.136659e-05
normRes=3.135631e-05
normRes=3.134604e-05
normRes=3.133577e-05
normRes=3.132550e-05
normRes=3.131524e-05
normRes=3.130497e-05
normRes=3.129472e-05
normRes=3.128446e-05
normRes=3.127421e-05
normRes=3.126396e-05
normRes=3.125371e-05
normRes=3.124347e-05
normRes=3.123323e-05
normRes=3.122299e-05
normRes=3.121276e-05
normRes=3.120253e-05
normRes=3.119230e-05
normRes=3.118208e-05
normRes=3.117186e-05
normRes=3.116164e-05
normRes=3.115142e-05
normRes=3.114121e-05
normRes=3.113101e-05
normRes=3.112080e-05
normRes=3.111060e-05
normRes=3.110040e-05
normRes=3.109020e-05
normRes=3.108001e-05
normRes=3.106982e-05
normRes=3.105963e-05
normRes=3.104945e-05
normRes=3.103927e-05
normRes=3.102909e-05
normRes=3.101892e-05
normRes=3.100875e-05
normRes=3.099858e-05
normRes=3.098841e-05
normRes=3.097825e-05
normRes=3.096809e-05
normRes=3.095794e-05
normRes=3.094778e-05
normRes=3.093763e-05
normRes=3.092749e-05
normRes=3.091734e-05
normRes=3.090720e-05
normRes=3.089707e-05
normRes=3.088693e-05
normRes=3.087680e-05
normRes=3.086667e-05
normRes=3.085655e-05
normRes=3.084642e-05
normRes=3.083630e-05
normRes=3.082619e-05
normRes=3.081608e-05
normRes=3.080597e-05
normRes=3.079586e-05
normRes=3.078575e-05
normRes=3.077565e-05
normRes=3.076556e-05
normRes=3.075546e-05
normRes=3.074537e-05
normRes=3.073528e-05
normRes=3.072519e-05
normRes=3.071511e-05
normRes=3.070503e-05
normRes=3.069495e-05
normRes=3.068488e-05
normRes=3.067481e-05
normRes=3.066474e-05
normRes=3.065468e-05
normRes=3.064461e-05
normRes=3.063456e-05
normRes=3.062450e-05
normRes=3.061445e-05
normRes=3.060440e-05
normRes=3.059435e-05
normRes=3.058431e-05
normRes=3.057427e-05
normRes=3.056423e-05
normRes=3.055419e-05
normRes=3.054416e-05
normRes=3.053413e-05
normRes=3.052411e-05
normRes=3.051408e-05
normRes=3.050406e-05
normRes=3.049405e-05
normRes=3.048403e-05
normRes=3.047402e-05
normRes=3.046401e-05
normRes=3.045401e-05
normRes=3.044401e-05
normRes=3.043401e-05
normRes=3.042401e-05
normRes=3.041402e-05
normRes=3.040403e-05
normRes=3.039404e-05
normRes=3.038406e-05
normRes=3.037407e-05
normRes=3.036410e-05
normRes=3.035412e-05
normRes=3.034415e-05
normRes=3.033418e-05
normRes=3.032421e-05
normRes=3.031425e-05
normRes=3.030429e-05
normRes=3.029433e-05
normRes=3.028438e-05
normRes=3.027442e-05
normRes=3.026448e-05
normRes=3.025453e-05
normRes=3.024459e-05
normRes=3.023465e-05
normRes=3.022471e-05
normRes=3.021478e-05
normRes=3.020484e-05
normRes=3.019492e-05
normRes=3.018499e-05
normRes=3.017507e-05
normRes=3.016515e-05
normRes=3.015523e-05
normRes=3.014532e-05
normRes=3.013541e-05
normRes=3.012550e-05
normRes=3.011560e-05
normRes=3.010570e-05
normRes=3.009580e-05
normRes=3.008590e-05
normRes=3.007601e-05
normRes=3.006612e-05
normRes=3.005623e-05
normRes=3.004635e-05
normRes=3.003647e-05
normRes=3.002659e-05
normRes=3.001671e-05
normRes=3.000684e-05
normRes=2.999697e-05
normRes=2.998710e-05
normRes=2.997724e-05
normRes=2.996738e-05
normRes=2.995752e-05
normRes=2.994767e-05
normRes=2.993781e-05
normRes=2.992797e-05
normRes=2.991812e-05
normRes=2.990828e-05
normRes=2.989844e-05
normRes=2.988860e-05
normRes=2.987876e-05
normRes=2.986893e-05
normRes=2.985910e-05
normRes=2.984928e-05
normRes=2.983946e-05
normRes=2.982964e-05
normRes=2.981982e-05
normRes=2.981001e-05
normRes=2.980019e-05
normRes=2.979039e-05
normRes=2.978058e-05
normRes=2.977078e-05
normRes=2.976098e-05
normRes=2.975118e-05
normRes=2.974139e-05
normRes=2.973160e-05
normRes=2.972181e-05
normRes=2.971203e-05
normRes=2.970224e-05
normRes=2.969247e-05
normRes=2.968269e-05
normRes=2.967292e-05
normRes=2.966315e-05
normRes=2.965338e-05
normRes=2.964361e-05
normRes=2.963385e-05
normRes=2.962409e-05
normRes=2.961434e-05
normRes=2.960459e-05
normRes=2.959484e-05
normRes=2.958509e-05
normRes=2.957534e-05
normRes=2.956560e-05
normRes=2.955587e-05
normRes=2.954613e-05
normRes=2.953640e-05
normRes=2.952667e-05
normRes=2.951694e-05
normRes=2.950722e-05
normRes=2.949750e-05
normRes=2.948778e-05
normRes=2.947806e-05
normRes=2.946835e-05
normRes=2.945864e-05
normRes=2.944894e-05
normRes=2.943923e-05
normRes=2.942953e-05
normRes=2.941984e-05
normRes=2.941014e-05
normRes=2.940045e-05
normRes=2.939076e-05
normRes=2.938107e-05
normRes=2.937139e-05
normRes=2.936171e-05
normRes=2.935203e-05
normRes=2.934236e-05
normRes=2.933269e-05
normRes=2.932302e-05
normRes=2.931335e-05
normRes=2.930369e-05
normRes=2.929403e-05
normRes=2.928437e-05
normRes=2.927472e-05
normRes=2.926507e-05
normRes=2.925542e-05
normRes=2.924578e-05
normRes=2.923613e-05
normRes=2.922649e-05
normRes=2.921686e-05
normRes=2.920722e-05
normRes=2.919759e-05
normRes=2.918797e-05
normRes=2.917834e-05
normRes=2.916872e-05
normRes=2.915910e-05
normRes=2.914948e-05
normRes=2.913987e-05
normRes=2.913026e-05
normRes=2.912065e-05
normRes=2.911105e-05
normRes=2.910145e-05
normRes=2.909185e-05
normRes=2.908225e-05
normRes=2.907266e-05
normRes=2.906307e-05
normRes=2.905348e-05
normRes=2.904390e-05
normRes=2.903432e-05
normRes=2.902474e-05
normRes=2.901516e-05
normRes=2.900559e-05
normRes=2.899602e-05
normRes=2.898645e-05
normRes=2.897689e-05
normRes=2.896733e-05
normRes=2.895777e-05
normRes=2.894821e-05
normRes=2.893866e-05
normRes=2.892911e-05
normRes=2.891957e-05
normRes=2.891002e-05
normRes=2.890048e-05
normRes=2.889094e-05
normRes=2.888141e-05
normRes=2.887188e-05
normRes=2.886235e-05
normRes=2.885282e-05
normRes=2.884330e-05
normRes=2.883378e-05
normRes=2.882426e-05
normRes=2.881475e-05
normRes=2.880523e-05
normRes=2.879572e-05
normRes=2.878622e-05
normRes=2.877672e-05
normRes=2.876722e-05
normRes=2.875772e-05
normRes=2.874822e-05
normRes=2.873873e-05
normRes=2.872924e-05
normRes=2.871976e-05
normRes=2.871028e-05
normRes=2.870080e-05
normRes=2.869132e-05
normRes=2.868185e-05
normRes=2.867237e-05
normRes=2.866291e-05
normRes=2.865344e-05
normRes=2.864398e-05
normRes=2.863452e-05
normRes=2.862506e-05
normRes=2.861561e-05
normRes=2.860616e-05
normRes=2.859671e-05
normRes=2.858727e-05
normRes=2.857782e-05
normRes=2.856838e-05
normRes=2.855895e-05
normRes=2.854952e-05
normRes=2.854008e-05
normRes=2.853066e-05
normRes=2.852123e-05
normRes=2.851181e-05
normRes=2.850239e-05
normRes=2.849298e-05
normRes=2.848356e-05
normRes=2.847415e-05
normRes=2.846475e-05
normRes=2.845534e-05
normRes=2.844594e-05
normRes=2.843654e-05
normRes=2.842715e-05
normRes=2.841775e-05
normRes=2.840836e-05
normRes=2.839898e-05
normRes=2.838959e-05
normRes=2.838021e-05
normRes=2.837083e-05
normRes=2.836146e-05
normRes=2.835209e-05
normRes=2.834272e-05
normRes=2.833335e-05
normRes=2.832399e-05
normRes=2.831463e-05
normRes=2.830527e-05
normRes=2.829591e-05
normRes=2.828656e-05
normRes=2.827721e-05
normRes=2.826787e-05
normRes=2.825852e-05
normRes=2.824918e-05
normRes=2.823984e-05
normRes=2.823051e-05
normRes=2.822118e-05
normRes=2.821185e-05
nG=0
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=1
CellPDMap=1
CellPDMap=1
CellPDMap=2
CellPDMap=2
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
0.03924973291252333019
0.11750717912262172160
0.19504017830230097053
0.27137068579813100611
0.34602810119000237954
0.41855213831785220702
0.48849566224245422053
0.55542744811018363027
0.61893483838269414132
0.67862629096264548423
0.73413378320454858450
0.78511510501325199041
0.83125591093622230865
0.87227179512629515745
0.90790972301940786604
0.93795034181154823827
0.96220759479303330508
0.98053386849672041770
0.99281175079055206112
0.99897557987248875033
0.99896472649902512408
0.99283016777939658848
0.98049479136670480983
0.96229547467301523866
0.93774916671999442030
0.90837354177101792274
0.87118144165202671125
0.83344965938731396804
0.77336254246698421522
0.69674266281405394796
-0.55132035997125994342
-0.62417418439575444999
-0.55411197988702221018
-0.48903658507234398778
-0.41847562149894224071
-0.34613575907777316409
-0.27142163511513744956
-0.19515176204682554983
-0.11772680791597382732
-0.03908071127243203241
1.000
1.000
1.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.294
0.933
0.000
0.647
1.000
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.000
0.000
0.510
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933


==> exB/I=40/out_TMeuler_7MOODNew5210_Var0-P0/res-I40-3MOOD-CPD.dat <==
0.039270 5 1.000000 0.000000 0.000000
0.117810 5 1.000000 0.647000 0.000000
0.196350 5 1.000000 1.000000 0.000000
0.274889 5 0.000000 0.502000 0.000000
0.353429 5 0.000000 0.502000 0.000000
0.431969 5 0.000000 0.502000 0.000000
0.510509 5 0.000000 0.502000 0.000000
0.589049 5 0.000000 0.502000 0.000000
0.667588 5 0.000000 0.502000 0.000000
0.746128 5 0.000000 0.502000 0.000000
0.824668 5 0.000000 0.502000 0.000000
0.903208 5 0.000000 0.502000 0.000000
0.981748 5 0.000000 0.502000 0.000000
1.060288 5 0.000000 0.502000 0.000000
1.138827 5 0.000000 0.502000 0.000000
1.217367 5 0.000000 0.502000 0.000000
1.295907 5 0.000000 0.502000 0.000000
1.374447 5 0.000000 0.502000 0.000000
1.452987 5 0.000000 0.502000 0.000000
1.531526 5 0.000000 0.502000 0.000000
1.610066 5 0.000000 0.502000 0.000000
1.688606 5 0.000000 0.502000 0.000000
1.767146 5 0.000000 0.502000 0.000000
1.845686 5 0.000000 0.502000 0.000000
1.924226 5 0.000000 0.502000 0.000000
2.002765 5 0.000000 0.502000 0.000000
2.081305 5 0.000000 0.502000 0.000000
2.159845 5 0.000000 0.502000 0.000000
2.238385 1 0.000000 0.502000 0.000000
2.316925 1 0.000000 0.502000 0.000000
2.395464 1 0.000000 0.502000 0.000000
2.474004 2 0.000000 0.502000 0.000000
2.552544 2 0.000000 0.502000 0.000000
2.631084 5 0.000000 0.502000 0.000000
2.709624 5 0.000000 0.502000 0.000000
2.788163 5 0.000000 0.502000 0.000000
2.866703 5 0.000000 0.502000 0.000000
2.945243 5 0.000000 0.000000 1.000000
3.023783 5 0.294000 0.000000 0.510000
3.102323 5 0.933000 0.510000 0.933000


==> exB/I=40/out_TMeuler_7MOODNew5210_Var0-P0/res-I40-3MOOD-PhiError.dat <==
0.039270 0.00000000697049296755
0.117810 0.00000001109117843401
0.196350 0.00000000528049495796
0.274889 0.00000000356443030647
0.353429 0.00000000341249273283
0.431969 0.00000000319368115287
0.510509 0.00000000304298802822
0.589049 0.00000000273139044715
0.667588 0.00000000308220349243
0.746128 0.00000000201122452026
0.824668 0.00000000451596782192
0.903208 0.00000000147164314068
0.981748 0.00000001273588001727
1.060288 0.00000002051378245049
1.138827 0.00000005698323013448
1.217367 0.00000012212313971194
1.295907 0.00000028957666842189
1.374447 0.00000065101945478929
1.452987 0.00000148644814790266
1.531526 0.00000334662383405515
1.610066 0.00000750674962957110
1.688606 0.00001693054069662470
1.767146 0.00003842611056059653
1.845686 0.00008759030331328965
1.924226 0.00020105296841410603
2.002765 0.00046376176837970018
2.081305 0.00109033296048599571
2.159845 0.00219373571521130906
2.238385 0.01175256107462452348
2.316925 0.03739112490646279152
2.395464 0.12730593300261006107
2.474004 0.00523934293085648317
2.552544 0.00131547095455175622
2.631084 0.00054091978690129494
2.709624 0.00007652001259106367
2.788163 0.00010765447527771865
2.866703 0.00005094575257624800
2.945243 0.00011157846402928828
3.023783 0.00021961770217378274
3.102323 0.00016901466959867023


==> exB/I=40/out_TMeuler_7MOODNew5210_Var0-P0/res-I40-3MOOD-Phi_PhiExact.dat <==
0.000000 0.000000
0.006283 0.006283
0.012566 0.012566
0.018850 0.018848
0.025133 0.025130
0.031416 0.031411
0.037699 0.037690
0.043982 0.043968
0.050265 0.050244
0.056549 0.056519
0.062832 0.062791
0.069115 0.069060
0.075398 0.075327
0.081681 0.081591
0.087965 0.087851
0.094248 0.094108
0.100531 0.100362
0.106814 0.106611
0.113097 0.112856
0.119381 0.119097
0.125664 0.125333
0.131947 0.131564
0.138230 0.137790
0.144513 0.144011
0.150796 0.150226
0.157080 0.156434
0.163363 0.162637
0.169646 0.168833
0.175929 0.175023
0.182212 0.181206
0.188496 0.187381
0.194779 0.193549
0.201062 0.199710
0.207345 0.205863
0.213628 0.212007
0.219911 0.218143
0.226195 0.224271
0.232478 0.230389
0.238761 0.236499
0.245044 0.242599
0.251327 0.248690
0.257611 0.254771
0.263894 0.260842
0.270177 0.266902
0.276460 0.272952
0.282743 0.278991
0.289027 0.285019
0.295310 0.291036
0.301593 0.297042
0.307876 0.303035
0.314159 0.309017
0.320442 0.314987
0.326726 0.320944
0.333009 0.326888
0.339292 0.332820
0.345575 0.338738
0.351858 0.344643
0.358142 0.350534
0.364425 0.356412
0.370708 0.362275
0.376991 0.368125
0.383274 0.373959
0.389557 0.379779
0.395841 0.385584
0.402124 0.391374
0.408407 0.397148
0.414690 0.402906
0.420973 0.408649
0.427257 0.414376
0.433540 0.420086
0.439823 0.425779
0.446106 0.431456
0.452389 0.437116
0.458673 0.442758
0.464956 0.448383
0.471239 0.453990
0.477522 0.459580
0.483805 0.465151
0.490088 0.470704
0.496372 0.476238
0.502655 0.481754
0.508938 0.487250
0.515221 0.492727
0.521504 0.498185
0.527788 0.503623
0.534071 0.509041
0.540354 0.514440
0.546637 0.519817
0.552920 0.525175
0.559203 0.530511
0.565487 0.535827
0.571770 0.541121
0.578053 0.546394
0.584336 0.551646
0.590619 0.556876
0.596903 0.562083
0.603186 0.567269
0.609469 0.572432
0.615752 0.577573
0.622035 0.582690
0.628319 0.587785
0.634602 0.592857
0.640885 0.597905
0.647168 0.602930
0.653451 0.607930
0.659734 0.612907
0.666018 0.617860
0.672301 0.622788
0.678584 0.627691
0.684867 0.632570
0.691150 0.637424
0.697434 0.642253
0.703717 0.647056
0.710000 0.651834
0.716283 0.656586
0.722566 0.661312
0.728849 0.666012
0.735133 0.670686
0.741416 0.675333
0.747699 0.679953
0.753982 0.684547
0.760265 0.689114
0.766549 0.693653
0.772832 0.698165
0.779115 0.702650
0.785398 0.707107
0.791681 0.711536
0.797965 0.715936
0.804248 0.720309
0.810531 0.724653
0.816814 0.728969
0.823097 0.733255
0.829380 0.737513
0.835664 0.741742
0.841947 0.745941
0.848230 0.750111
0.854513 0.754251
0.860796 0.758362
0.867080 0.762443
0.873363 0.766493
0.879646 0.770513
0.885929 0.774503
0.892212 0.778462
0.898495 0.782391
0.904779 0.786288
0.911062 0.790155
0.917345 0.793990
0.923628 0.797794
0.929911 0.801567
0.936195 0.805308
0.942478 0.809017
0.948761 0.812694
0.955044 0.816339
0.961327 0.819952
0.967611 0.823533
0.973894 0.827081
0.980177 0.830596
0.986460 0.834078
0.992743 0.837528
0.999026 0.840945
1.005310 0.844328
1.011593 0.847678
1.017876 0.850994
1.024159 0.854277
1.030442 0.857527
1.036726 0.860742
1.043009 0.863923
1.049292 0.867071
1.055575 0.870184
1.061858 0.873262
1.068142 0.876307
1.074425 0.879316
1.080708 0.882291
1.086991 0.885231
1.093274 0.888136
1.099557 0.891007
1.105841 0.893841
1.112124 0.896641
1.118407 0.899405
1.124690 0.902134
1.130973 0.904827
1.137257 0.907484
1.143540 0.910106
1.149823 0.912692
1.156106 0.915241
1.162389 0.917755
1.168672 0.920232
1.174956 0.922673
1.181239 0.925077
1.187522 0.927445
1.193805 0.929776
1.200088 0.932071
1.206372 0.934329
1.212655 0.936550
1.218938 0.938734
1.225221 0.940881
1.231504 0.942991
1.237788 0.945063
1.244071 0.947098
1.250354 0.949096
1.256637 0.951057
1.262920 0.952979
1.269203 0.954865
1.275487 0.956712
1.281770 0.958522
1.288053 0.960294
1.294336 0.962028
1.300619 0.963724
1.306903 0.965382
1.313186 0.967001
1.319469 0.968583
1.325752 0.970127
1.332035 0.971632
1.338318 0.973099
1.344602 0.974527
1.350885 0.975917
1.357168 0.977268
1.363451 0.978581
1.369734 0.979855
1.376018 0.981091
1.382301 0.982287
1.388584 0.983445
1.394867 0.984564
1.401150 0.985645
1.407434 0.986686
1.413717 0.987688
1.420000 0.988652
1.426283 0.989576
1.432566 0.990461
1.438849 0.991308
1.445133 0.992115
1.451416 0.992883
1.457699 0.993611
1.463982 0.994301
1.470265 0.994951
1.476549 0.995562
1.482832 0.996134
1.489115 0.996666
1.495398 0.997159
1.501681 0.997613
1.507964 0.998027
1.514248 0.998402
1.520531 0.998737
1.526814 0.999033
1.533097 0.999289
1.539380 0.999507
1.545664 0.999684
1.551947 0.999822
1.558230 0.999921
1.564513 0.999980
1.570796 1.000000
1.577080 0.999980
1.583363 0.999921
1.589646 0.999822
1.595929 0.999684
1.602212 0.999507
1.608495 0.999289
1.614779 0.999033
1.621062 0.998737
1.627345 0.998402
1.633628 0.998027
1.639911 0.997613
1.646195 0.997159
1.652478 0.996666
1.658761 0.996134
1.665044 0.995562
1.671327 0.994951
1.677610 0.994301
1.683894 0.993611
1.690177 0.992883
1.696460 0.992115
1.702743 0.991308
1.709026 0.990461
1.715310 0.989576
1.721593 0.988652
1.727876 0.987688
1.734159 0.986686
1.740442 0.985645
1.746726 0.984564
1.753009 0.983445
1.759292 0.982287
1.765575 0.981091
1.771858 0.979855
1.778141 0.978581
1.784425 0.977268
1.790708 0.975917
1.796991 0.974527
1.803274 0.973099
1.809557 0.971632
1.815841 0.970127
1.822124 0.968583
1.828407 0.967001
1.834690 0.965382
1.840973 0.963724
1.847256 0.962028
1.853540 0.960294
1.859823 0.958522
1.866106 0.956712
1.872389 0.954865
1.878672 0.952979
1.884956 0.951057
1.891239 0.949096
1.897522 0.947098
1.903805 0.945063
1.910088 0.942991
1.916372 0.940881
1.922655 0.938734
1.928938 0.936550
1.935221 0.934329
1.941504 0.932071
1.947787 0.929776
1.954071 0.927445
1.960354 0.925077
1.966637 0.922673
1.972920 0.920232
1.979203 0.917755
1.985487 0.915241
1.991770 0.912692
1.998053 0.910106
2.004336 0.907484
2.010619 0.904827
2.016902 0.902134
2.023186 0.899405
2.029469 0.896641
2.035752 0.893841
2.042035 0.891007
2.048318 0.888136
2.054602 0.885231
2.060885 0.882291
2.067168 0.879316
2.073451 0.876307
2.079734 0.873262
2.086018 0.870184
2.092301 0.867071
2.098584 0.863923
2.104867 0.860742
2.111150 0.857527
2.117433 0.854277
2.123717 0.850994
2.130000 0.847678
2.136283 0.844328
2.142566 0.840945
2.148849 0.837528
2.155133 0.834078
2.161416 0.830596
2.167699 0.827081
2.173982 0.823533
2.180265 0.819952
2.186548 0.816339
2.192832 0.812694
2.199115 0.809017
2.205398 0.805308
2.211681 0.801567
2.217964 0.797794
2.224248 0.793990
2.230531 0.790155
2.236814 0.786288
2.243097 0.782391
2.249380 0.778462
2.255664 0.774503
2.261947 0.770513
2.268230 0.766493
2.274513 0.762443
2.280796 0.758362
2.287079 0.754251
2.293363 0.750111
2.299646 0.745941
2.305929 0.741742
2.312212 0.737513
2.318495 0.733255
2.324779 0.728969
2.331062 0.724653
2.337345 0.720309
2.343628 0.715936
2.349911 0.711536
2.356194 0.707107
2.362478 -0.702650
2.368761 -0.698165
2.375044 -0.693653
2.381327 -0.689114
2.387610 -0.684547
2.393894 -0.679953
2.400177 -0.675333
2.406460 -0.670686
2.412743 -0.666012
2.419026 -0.661312
2.425310 -0.656586
2.431593 -0.651834
2.437876 -0.647056
2.444159 -0.642253
2.450442 -0.637424
2.456725 -0.632570
2.463009 -0.627691
2.469292 -0.622788
2.475575 -0.617860
2.481858 -0.612907
2.488141 -0.607930
2.494425 -0.602930
2.500708 -0.597905
2.506991 -0.592857
2.513274 -0.587785
2.519557 -0.582690
2.525840 -0.577573
2.532124 -0.572432
2.538407 -0.567269
2.544690 -0.562083
2.550973 -0.556876
2.557256 -0.551646
2.563540 -0.546394
2.569823 -0.541121
2.576106 -0.535827
2.582389 -0.530511
2.588672 -0.525175
2.594956 -0.519817
2.601239 -0.514440
2.607522 -0.509041
2.613805 -0.503623
2.620088 -0.498185
2.626371 -0.492727
2.632655 -0.487250
2.638938 -0.481754
2.645221 -0.476238
2.651504 -0.470704
2.657787 -0.465151
2.664071 -0.459580
2.670354 -0.453990
2.676637 -0.448383
2.682920 -0.442758
2.689203 -0.437116
2.695486 -0.431456
2.701770 -0.425779
2.708053 -0.420086
2.714336 -0.414376
2.720619 -0.408649
2.726902 -0.402906
2.733186 -0.397148
2.739469 -0.391374
2.745752 -0.385584
2.752035 -0.379779
2.758318 -0.373959
2.764602 -0.368125
2.770885 -0.362275
2.777168 -0.356412
2.783451 -0.350534
2.789734 -0.344643
2.796017 -0.338738
2.802301 -0.332820
2.808584 -0.326888
2.814867 -0.320944
2.821150 -0.314987
2.827433 -0.309017
2.833717 -0.303035
2.840000 -0.297042
2.846283 -0.291036
2.852566 -0.285019
2.858849 -0.278991
2.865133 -0.272952
2.871416 -0.266902
2.877699 -0.260842
2.883982 -0.254771
2.890265 -0.248690
2.896548 -0.242599
2.902832 -0.236499
2.909115 -0.230389
2.915398 -0.224271
2.921681 -0.218143
2.927964 -0.212007
2.934248 -0.205863
2.940531 -0.199710
2.946814 -0.193549
2.953097 -0.187381
2.959380 -0.181206
2.965663 -0.175023
2.971947 -0.168833
2.978230 -0.162637
2.984513 -0.156434
2.990796 -0.150226
2.997079 -0.144011
3.003363 -0.137790
3.009646 -0.131564
3.015929 -0.125333
3.022212 -0.119097
3.028495 -0.112856
3.034779 -0.106611
3.041062 -0.100362
3.047345 -0.094108
3.053628 -0.087851
3.059911 -0.081591
3.066194 -0.075327
3.072478 -0.069060
3.078761 -0.062791
3.085044 -0.056519
3.091327 -0.050244
3.097610 -0.043968
3.103894 -0.037690
3.110177 -0.031411
3.116460 -0.025130
3.122743 -0.018848
3.129026 -0.012566
3.135309 -0.006283
3.141593 -0.000000


==> exB/I=40/out_TMeuler_7MOODNew5210_Var0-P0/res-I40-3MOOD-Phi_VarSteS.dat <==
0.039270 0.039250
0.117810 0.117507
0.196350 0.195040
0.274889 0.271371
0.353429 0.346028
0.431969 0.418552
0.510509 0.488496
0.589049 0.555427
0.667588 0.618935
0.746128 0.678626
0.824668 0.734134
0.903208 0.785115
0.981748 0.831256
1.060288 0.872272
1.138827 0.907910
1.217367 0.937950
1.295907 0.962208
1.374447 0.980534
1.452987 0.992812
1.531526 0.998976
1.610066 0.998965
1.688606 0.992830
1.767146 0.980495
1.845686 0.962295
1.924226 0.937749
2.002765 0.908374
2.081305 0.871181
2.159845 0.833450
2.238385 0.773363
2.316925 0.696743
2.395464 -0.551320
2.474004 -0.624174
2.552544 -0.554112
2.631084 -0.489037
2.709624 -0.418476
2.788163 -0.346136
2.866703 -0.271422
2.945243 -0.195152
3.023783 -0.117727
3.102323 -0.039081


==> exB/I=40/out_TMeuler_8DSv1Cla5210_Var0-MOODFixing/Titles-I40.txt <==
res-I40
res-I40


==> exB/I=40/out_TMeuler_8DSv1Cla5210_Var0-MOODFixing/iMOOD/res-I40.txt <==
Conv=n
nRes=20002
normRes=9.628666e-01
normRes=5.335074e-01
normRes=3.190456e-01
normRes=1.976032e-01
normRes=1.245194e-01
normRes=7.937211e-02
normRes=5.142313e-02
normRes=3.439423e-02
normRes=2.425373e-02
normRes=1.822551e-02
normRes=1.443296e-02
normRes=1.176768e-02
normRes=9.694046e-03
normRes=8.010973e-03
normRes=6.677647e-03
normRes=5.715480e-03
normRes=5.146197e-03
normRes=4.942116e-03
normRes=5.011856e-03
normRes=5.237549e-03
normRes=5.518891e-03
normRes=5.788183e-03
normRes=6.005377e-03
normRes=6.149185e-03
normRes=6.210258e-03
normRes=6.186854e-03
normRes=6.082183e-03
normRes=5.902741e-03
normRes=5.657186e-03
normRes=5.355539e-03
normRes=5.008580e-03
normRes=4.627380e-03
normRes=4.222944e-03
normRes=3.805940e-03
normRes=3.386525e-03
normRes=2.974253e-03
normRes=2.578087e-03
normRes=2.206513e-03
normRes=1.867756e-03
normRes=1.570063e-03
normRes=1.321809e-03
normRes=1.130806e-03
normRes=1.001825e-03
normRes=9.324540e-04
normRes=9.109143e-04
normRes=9.196261e-04
normRes=9.416343e-04
normRes=9.644101e-04
normRes=9.802047e-04
normRes=9.849308e-04
normRes=9.769530e-04
normRes=9.561881e-04
normRes=9.235074e-04
normRes=8.803494e-04
normRes=8.284691e-04
normRes=7.697729e-04
normRes=7.062096e-04
normRes=6.396999e-04
normRes=5.720951e-04
normRes=5.051589e-04
normRes=4.405708e-04
normRes=3.799502e-04
normRes=3.248944e-04
normRes=2.770131e-04
normRes=2.378940e-04
normRes=2.088736e-04
normRes=1.905015e-04
normRes=1.819218e-04
normRes=1.808361e-04
normRes=1.842979e-04
normRes=1.896493e-04
normRes=1.949631e-04
normRes=1.990374e-04
normRes=2.012217e-04
normRes=2.012410e-04
normRes=1.990638e-04
normRes=1.948111e-04
normRes=1.886960e-04
normRes=1.809830e-04
normRes=1.719604e-04
normRes=1.619219e-04
normRes=1.511536e-04
normRes=1.399258e-04
normRes=1.284882e-04
normRes=1.170672e-04
normRes=1.058666e-04
normRes=9.506842e-05
normRes=8.483672e-05
normRes=7.532184e-05
normRes=6.666519e-05
normRes=5.900268e-05
normRes=5.246401e-05
normRes=4.716268e-05
normRes=4.317266e-05
normRes=4.049423e-05
normRes=3.902615e-05
normRes=3.856795e-05
normRes=3.885870e-05
normRes=3.963024e-05
normRes=4.064723e-05
normRes=4.172430e-05
normRes=4.272619e-05
normRes=4.356021e-05
normRes=4.416718e-05
normRes=4.451357e-05
normRes=4.458537e-05
normRes=4.438358e-05
normRes=4.392093e-05
normRes=4.321946e-05
normRes=4.230854e-05
normRes=4.122330e-05
normRes=4.000323e-05
normRes=3.869072e-05
normRes=3.732969e-05
normRes=3.596395e-05
normRes=3.463546e-05
normRes=3.338244e-05
normRes=3.223732e-05
normRes=3.122487e-05
normRes=3.036065e-05
normRes=2.965015e-05
normRes=2.908894e-05
normRes=2.866376e-05
normRes=2.835460e-05
normRes=2.813712e-05
normRes=2.798535e-05
normRes=2.787400e-05
normRes=2.778020e-05
normRes=2.768478e-05
normRes=2.757283e-05
normRes=2.743394e-05
normRes=2.726196e-05
normRes=2.705466e-05
normRes=2.681310e-05
normRes=2.654107e-05
normRes=2.624437e-05
normRes=2.593016e-05
normRes=2.560630e-05
normRes=2.528076e-05
normRes=2.496107e-05
normRes=2.465386e-05
normRes=2.436451e-05
normRes=2.409691e-05
normRes=2.385331e-05
normRes=2.363435e-05
normRes=2.343913e-05
normRes=2.326542e-05
normRes=2.310993e-05
normRes=2.296857e-05
normRes=2.283680e-05
normRes=2.270991e-05
normRes=2.258326e-05
normRes=2.245253e-05
normRes=2.231386e-05
normRes=2.216399e-05
normRes=2.200034e-05
normRes=2.182103e-05
normRes=2.162488e-05
normRes=2.141142e-05
normRes=2.118079e-05
normRes=2.093374e-05
normRes=2.067153e-05
normRes=2.039585e-05
normRes=2.010877e-05
normRes=1.981261e-05
normRes=1.950993e-05
normRes=1.920336e-05
normRes=1.889563e-05
normRes=1.858940e-05
normRes=1.828726e-05
normRes=1.799163e-05
normRes=1.770474e-05
normRes=1.742853e-05
normRes=1.716471e-05
normRes=1.691463e-05
normRes=1.667933e-05
normRes=1.645955e-05
normRes=1.625566e-05
normRes=1.606779e-05
normRes=1.589574e-05
normRes=1.573911e-05
normRes=1.559729e-05
normRes=1.546950e-05
normRes=1.535483e-05
normRes=1.525229e-05
normRes=1.516086e-05
normRes=1.507947e-05
normRes=1.500705e-05
normRes=1.494259e-05
normRes=1.488507e-05
normRes=1.483354e-05
normRes=1.478709e-05
normRes=1.474488e-05
normRes=1.470609e-05
normRes=1.466997e-05
normRes=1.463579e-05
normRes=1.460290e-05
normRes=1.457063e-05
normRes=1.453837e-05
normRes=1.450554e-05
normRes=1.447159e-05
normRes=1.443597e-05
normRes=1.439818e-05
normRes=1.435774e-05
normRes=1.431422e-05
normRes=1.426718e-05
normRes=1.421626e-05
normRes=1.416112e-05
normRes=1.410146e-05
normRes=1.403704e-05
normRes=1.396766e-05
normRes=1.389317e-05
normRes=1.381346e-05
normRes=1.372850e-05
normRes=1.363829e-05
normRes=1.354287e-05
normRes=1.344237e-05
normRes=1.333693e-05
normRes=1.322675e-05
normRes=1.311207e-05
normRes=1.299318e-05
normRes=1.287038e-05
normRes=1.274402e-05
normRes=1.261449e-05
normRes=1.248217e-05
normRes=1.234749e-05
normRes=1.221088e-05
normRes=1.207279e-05
normRes=1.193368e-05
normRes=1.179401e-05
normRes=1.165425e-05
normRes=1.151485e-05
normRes=1.137629e-05
normRes=1.123901e-05
normRes=1.110347e-05
normRes=1.097011e-05
normRes=1.083935e-05
normRes=1.071160e-05
normRes=1.058726e-05
normRes=1.046671e-05
normRes=1.035030e-05
normRes=1.023838e-05
normRes=1.013124e-05
normRes=1.002920e-05
normRes=9.932493e-06
normRes=9.841367e-06
normRes=9.756020e-06
normRes=9.676623e-06
normRes=9.603313e-06
normRes=9.536195e-06
normRes=9.475336e-06
normRes=9.420769e-06
normRes=9.372491e-06
normRes=9.330465e-06
normRes=9.294616e-06
normRes=9.264838e-06
normRes=9.240990e-06
normRes=9.222904e-06
normRes=9.210379e-06
normRes=9.203192e-06
normRes=9.201095e-06
normRes=9.203818e-06
normRes=9.211078e-06
normRes=9.222573e-06
normRes=9.237993e-06
normRes=9.257020e-06
normRes=9.279329e-06
normRes=9.304593e-06
normRes=9.332488e-06
normRes=9.362690e-06
normRes=9.394879e-06
normRes=9.428743e-06
normRes=9.463980e-06
normRes=9.500293e-06
normRes=9.537401e-06
normRes=9.575029e-06
normRes=9.612918e-06
normRes=9.650822e-06
normRes=9.688504e-06
normRes=9.725745e-06
normRes=9.762336e-06
normRes=9.798082e-06
normRes=9.832800e-06
normRes=9.866322e-06
normRes=9.898489e-06
normRes=9.929156e-06
normRes=9.958190e-06
normRes=9.985467e-06
normRes=1.001088e-05
normRes=1.003431e-05
normRes=1.005569e-05
normRes=1.007492e-05
normRes=1.009192e-05
normRes=1.010665e-05
normRes=1.011903e-05
normRes=1.012902e-05
normRes=1.013657e-05
normRes=1.014166e-05
normRes=1.014425e-05
normRes=1.014432e-05
normRes=1.014186e-05
normRes=1.013685e-05
normRes=1.012930e-05
normRes=1.011919e-05
normRes=1.010655e-05
normRes=1.009137e-05
normRes=1.007367e-05
normRes=1.005348e-05
normRes=1.003081e-05
normRes=1.000568e-05
normRes=9.978137e-06
normRes=9.948202e-06
normRes=9.915913e-06
normRes=9.881306e-06
normRes=9.844421e-06
normRes=9.805300e-06
normRes=9.763986e-06
normRes=9.720524e-06
normRes=9.674962e-06
normRes=9.627346e-06
normRes=9.577725e-06
normRes=9.526150e-06
normRes=9.472671e-06
normRes=9.417339e-06
normRes=9.360205e-06
normRes=9.301322e-06
normRes=9.240743e-06
normRes=9.178519e-06
normRes=9.114704e-06
normRes=9.049350e-06
normRes=8.982510e-06
normRes=8.914237e-06
normRes=8.844585e-06
normRes=8.773604e-06
normRes=8.701348e-06
normRes=8.627869e-06
normRes=8.553219e-06
normRes=8.477450e-06
normRes=8.400613e-06
normRes=8.322759e-06
normRes=8.243939e-06
normRes=8.164203e-06
normRes=8.083601e-06
normRes=8.002183e-06
normRes=7.919998e-06
normRes=7.837094e-06
normRes=7.753520e-06
normRes=7.669322e-06
normRes=7.584548e-06
normRes=7.499244e-06
normRes=7.413455e-06
normRes=7.327226e-06
normRes=7.240601e-06
normRes=7.153624e-06
normRes=7.066337e-06
normRes=6.978781e-06
normRes=6.890998e-06
normRes=6.803028e-06
normRes=6.714909e-06
normRes=6.626680e-06
normRes=6.538379e-06
normRes=6.450041e-06
normRes=6.361703e-06
normRes=6.273399e-06
normRes=6.185162e-06
normRes=6.097027e-06
normRes=6.009023e-06
normRes=5.921184e-06
normRes=5.833539e-06
normRes=5.746118e-06
normRes=5.658948e-06
normRes=5.572059e-06
normRes=5.485478e-06
normRes=5.399230e-06
normRes=5.313342e-06
normRes=5.227838e-06
normRes=5.142744e-06
normRes=5.058081e-06
normRes=4.973875e-06
normRes=4.890146e-06
normRes=4.806918e-06
normRes=4.724211e-06
normRes=4.642046e-06
normRes=4.560444e-06
normRes=4.479423e-06
normRes=4.399005e-06
normRes=4.319206e-06
normRes=4.240046e-06
normRes=4.161543e-06
normRes=4.083713e-06
normRes=4.006575e-06
normRes=3.930144e-06
normRes=3.854436e-06
normRes=3.779467e-06
normRes=3.705254e-06
normRes=3.631810e-06
normRes=3.559150e-06
normRes=3.487289e-06
normRes=3.416241e-06
normRes=3.346019e-06
normRes=3.276637e-06
normRes=3.208108e-06
normRes=3.140444e-06
normRes=3.073659e-06
normRes=3.007765e-06
normRes=2.942775e-06
normRes=2.878700e-06
normRes=2.815553e-06
normRes=2.753345e-06
normRes=2.692089e-06
normRes=2.631796e-06
normRes=2.572480e-06
normRes=2.514150e-06
normRes=2.456821e-06
normRes=2.400503e-06
normRes=2.345209e-06
normRes=2.290952e-06
normRes=2.237745e-06
normRes=2.185599e-06
normRes=2.134529e-06
normRes=2.084548e-06
normRes=2.035669e-06
normRes=1.987907e-06
normRes=1.941274e-06
normRes=1.895786e-06
normRes=1.851458e-06
normRes=1.808303e-06
normRes=1.766337e-06
normRes=1.725574e-06
normRes=1.686030e-06
normRes=1.647720e-06
normRes=1.610658e-06
normRes=1.574859e-06
normRes=1.540337e-06
normRes=1.507105e-06
normRes=1.475176e-06
normRes=1.444563e-06
normRes=1.415275e-06
normRes=1.387322e-06
normRes=1.360712e-06
normRes=1.335451e-06
normRes=1.311544e-06
normRes=1.288991e-06
normRes=1.267793e-06
normRes=1.247945e-06
normRes=1.229442e-06
normRes=1.212273e-06
normRes=1.196427e-06
normRes=1.181887e-06
normRes=1.168634e-06
normRes=1.156645e-06
normRes=1.145893e-06
normRes=1.136349e-06
normRes=1.127982e-06
normRes=1.120754e-06
normRes=1.114629e-06
normRes=1.109566e-06
normRes=1.105521e-06
normRes=1.102451e-06
normRes=1.100309e-06
normRes=1.099049e-06
normRes=1.098624e-06
normRes=1.098984e-06
normRes=1.100083e-06
normRes=1.101872e-06
normRes=1.104303e-06
normRes=1.107331e-06
normRes=1.110910e-06
normRes=1.114996e-06
normRes=1.119544e-06
normRes=1.124515e-06
normRes=1.129868e-06
normRes=1.135564e-06
normRes=1.141567e-06
normRes=1.147841e-06
normRes=1.154355e-06
normRes=1.161076e-06
normRes=1.167976e-06
normRes=1.175024e-06
normRes=1.182197e-06
normRes=1.189468e-06
normRes=1.196815e-06
normRes=1.204216e-06
normRes=1.211651e-06
normRes=1.219101e-06
normRes=1.226548e-06
normRes=1.233977e-06
normRes=1.241372e-06
normRes=1.248720e-06
normRes=1.256007e-06
normRes=1.263222e-06
normRes=1.270354e-06
normRes=1.277393e-06
normRes=1.284330e-06
normRes=1.291156e-06
normRes=1.297865e-06
normRes=1.304448e-06
normRes=1.310900e-06
normRes=1.317216e-06
normRes=1.323390e-06
normRes=1.329417e-06
normRes=1.335294e-06
normRes=1.341018e-06
normRes=1.346584e-06
normRes=1.351991e-06
normRes=1.357237e-06
normRes=1.362318e-06
normRes=1.367234e-06
normRes=1.371984e-06
normRes=1.376566e-06
normRes=1.380979e-06
normRes=1.385224e-06
normRes=1.389300e-06
normRes=1.393207e-06
normRes=1.396944e-06
normRes=1.400513e-06
normRes=1.403914e-06
normRes=1.407148e-06
normRes=1.410215e-06
normRes=1.413116e-06
normRes=1.415853e-06
normRes=1.418427e-06
normRes=1.420839e-06
normRes=1.423090e-06
normRes=1.425182e-06
normRes=1.427116e-06
normRes=1.428895e-06
normRes=1.430520e-06
normRes=1.431993e-06
normRes=1.433315e-06
normRes=1.434488e-06
normRes=1.435515e-06
normRes=1.436398e-06
normRes=1.437138e-06
normRes=1.437737e-06
normRes=1.438199e-06
normRes=1.438523e-06
normRes=1.438714e-06
normRes=1.438773e-06
normRes=1.438702e-06
normRes=1.438504e-06
normRes=1.438180e-06
normRes=1.437733e-06
normRes=1.437165e-06
normRes=1.436478e-06
normRes=1.435675e-06
normRes=1.434758e-06
normRes=1.433728e-06
normRes=1.432589e-06
normRes=1.431342e-06
normRes=1.429989e-06
normRes=1.428534e-06
normRes=1.426977e-06
normRes=1.425321e-06
normRes=1.423568e-06
normRes=1.421721e-06
normRes=1.419781e-06
normRes=1.417751e-06
normRes=1.415633e-06
normRes=1.413428e-06
normRes=1.411139e-06
normRes=1.408768e-06
normRes=1.406316e-06
normRes=1.403787e-06
normRes=1.401182e-06
normRes=1.398502e-06
normRes=1.395750e-06
normRes=1.392928e-06
normRes=1.390037e-06
normRes=1.387080e-06
normRes=1.384057e-06
normRes=1.380973e-06
normRes=1.377826e-06
normRes=1.374621e-06
normRes=1.371358e-06
normRes=1.368040e-06
normRes=1.364667e-06
normRes=1.361241e-06
normRes=1.357765e-06
normRes=1.354240e-06
normRes=1.350668e-06
normRes=1.347049e-06
normRes=1.343386e-06
normRes=1.339681e-06
normRes=1.335934e-06
normRes=1.332147e-06
normRes=1.328322e-06
normRes=1.324461e-06
normRes=1.320564e-06
normRes=1.316632e-06
normRes=1.312669e-06
normRes=1.308674e-06
normRes=1.304649e-06
normRes=1.300595e-06
normRes=1.296515e-06
normRes=1.292408e-06
normRes=1.288276e-06
normRes=1.284121e-06
normRes=1.279943e-06
normRes=1.275745e-06
normRes=1.271526e-06
normRes=1.267288e-06
normRes=1.263033e-06
normRes=1.258761e-06
normRes=1.254473e-06
normRes=1.250171e-06
normRes=1.245856e-06
normRes=1.241528e-06
normRes=1.237188e-06
normRes=1.232838e-06
normRes=1.228478e-06
normRes=1.224110e-06
normRes=1.219734e-06
normRes=1.215351e-06
normRes=1.210962e-06
normRes=1.206568e-06
normRes=1.202170e-06
normRes=1.197769e-06
normRes=1.193365e-06
normRes=1.188959e-06
normRes=1.184552e-06
normRes=1.180145e-06
normRes=1.175738e-06
normRes=1.171333e-06
normRes=1.166929e-06
normRes=1.162528e-06
normRes=1.158130e-06
normRes=1.153736e-06
normRes=1.149347e-06
normRes=1.144962e-06
normRes=1.140584e-06
normRes=1.136212e-06
normRes=1.131847e-06
normRes=1.127489e-06
normRes=1.123139e-06
normRes=1.118798e-06
normRes=1.114466e-06
normRes=1.110144e-06
normRes=1.105832e-06
normRes=1.101530e-06
normRes=1.097240e-06
normRes=1.092961e-06
normRes=1.088694e-06
normRes=1.084440e-06
normRes=1.080198e-06
normRes=1.075970e-06
normRes=1.071755e-06
normRes=1.067554e-06
normRes=1.063368e-06
normRes=1.059196e-06
normRes=1.055040e-06
normRes=1.050899e-06
normRes=1.046773e-06
normRes=1.042664e-06
normRes=1.038572e-06
normRes=1.034496e-06
normRes=1.030437e-06
normRes=1.026395e-06
normRes=1.022371e-06
normRes=1.018364e-06
normRes=1.014376e-06
normRes=1.010406e-06
normRes=1.006454e-06
normRes=1.002521e-06
normRes=9.986076e-07
normRes=9.947129e-07
normRes=9.908376e-07
normRes=9.869819e-07
normRes=9.831459e-07
normRes=9.793298e-07
normRes=9.755338e-07
normRes=9.717580e-07
normRes=9.680027e-07
normRes=9.642678e-07
normRes=9.605536e-07
normRes=9.568603e-07
normRes=9.531878e-07
normRes=9.495364e-07
normRes=9.459062e-07
normRes=9.422972e-07
normRes=9.387095e-07
normRes=9.351433e-07
normRes=9.315987e-07
normRes=9.280756e-07
normRes=9.245742e-07
normRes=9.210946e-07
normRes=9.176368e-07
normRes=9.142009e-07
normRes=9.107868e-07
normRes=9.073948e-07
normRes=9.040248e-07
normRes=9.006768e-07
normRes=8.973509e-07
normRes=8.940471e-07
normRes=8.907654e-07
normRes=8.875058e-07
normRes=8.842685e-07
normRes=8.810533e-07
normRes=8.778603e-07
normRes=8.746894e-07
normRes=8.715408e-07
normRes=8.684143e-07
normRes=8.653099e-07
normRes=8.622277e-07
normRes=8.591676e-07
normRes=8.561297e-07
normRes=8.531138e-07
normRes=8.501199e-07
normRes=8.471481e-07
normRes=8.441983e-07
normRes=8.412704e-07
normRes=8.383644e-07
normRes=8.354803e-07
normRes=8.326180e-07
normRes=8.297774e-07
normRes=8.269586e-07
normRes=8.241614e-07
normRes=8.213859e-07
normRes=8.186319e-07
normRes=8.158993e-07
normRes=8.131882e-07
normRes=8.104985e-07
normRes=8.078300e-07
normRes=8.051827e-07
normRes=8.025566e-07
normRes=7.999515e-07
normRes=7.973675e-07
normRes=7.948043e-07
normRes=7.922620e-07
normRes=7.897404e-07
normRes=7.872394e-07
normRes=7.847591e-07
normRes=7.822992e-07
normRes=7.798598e-07
normRes=7.774406e-07
normRes=7.750417e-07
normRes=7.726629e-07
normRes=7.703041e-07
normRes=7.679653e-07
normRes=7.656463e-07
normRes=7.633471e-07
normRes=7.610675e-07
normRes=7.588074e-07
normRes=7.565668e-07
normRes=7.543455e-07
normRes=7.521435e-07
normRes=7.499606e-07
normRes=7.477968e-07
normRes=7.456518e-07
normRes=7.435257e-07
normRes=7.414183e-07
normRes=7.393295e-07
normRes=7.372592e-07
normRes=7.352073e-07
normRes=7.331736e-07
normRes=7.311581e-07
normRes=7.291607e-07
normRes=7.271813e-07
normRes=7.252196e-07
normRes=7.232757e-07
normRes=7.213494e-07
normRes=7.194406e-07
normRes=7.175492e-07
normRes=7.156751e-07
normRes=7.138181e-07
normRes=7.119782e-07
normRes=7.101552e-07
normRes=7.083490e-07
normRes=7.065596e-07
normRes=7.047867e-07
normRes=7.030303e-07
normRes=7.012902e-07
normRes=6.995665e-07
normRes=6.978588e-07
normRes=6.961672e-07
normRes=6.944914e-07
normRes=6.928315e-07
normRes=6.911872e-07
normRes=6.895585e-07
normRes=6.879453e-07
normRes=6.863474e-07
normRes=6.847647e-07
normRes=6.831971e-07
normRes=6.816445e-07
normRes=6.801068e-07
normRes=6.785838e-07
normRes=6.770755e-07
normRes=6.755818e-07
normRes=6.741024e-07
normRes=6.726374e-07
normRes=6.711866e-07
normRes=6.697499e-07
normRes=6.683272e-07
normRes=6.669184e-07
normRes=6.655233e-07
normRes=6.641418e-07
normRes=6.627739e-07
normRes=6.614195e-07
normRes=6.600783e-07
normRes=6.587504e-07
normRes=6.574356e-07
normRes=6.561338e-07
normRes=6.548448e-07
normRes=6.535687e-07
normRes=6.523052e-07
normRes=6.510543e-07
normRes=6.498159e-07
normRes=6.485898e-07
normRes=6.473760e-07
normRes=6.461744e-07
normRes=6.449848e-07
normRes=6.438071e-07
normRes=6.426413e-07
normRes=6.414873e-07
normRes=6.403448e-07
normRes=6.392139e-07
normRes=6.380945e-07
normRes=6.369864e-07
normRes=6.358895e-07
normRes=6.348038e-07
normRes=6.337291e-07
normRes=6.326654e-07
normRes=6.316125e-07
normRes=6.305703e-07
normRes=6.295388e-07
normRes=6.285179e-07
normRes=6.275074e-07
normRes=6.265074e-07
normRes=6.255175e-07
normRes=6.245379e-07
normRes=6.235684e-07
normRes=6.226088e-07
normRes=6.216592e-07
normRes=6.207194e-07
normRes=6.197893e-07
normRes=6.188689e-07
normRes=6.179580e-07
normRes=6.170566e-07
normRes=6.161645e-07
normRes=6.152817e-07
normRes=6.144081e-07
normRes=6.135437e-07
normRes=6.126882e-07
normRes=6.118418e-07
normRes=6.110041e-07
normRes=6.101753e-07
normRes=6.093551e-07
normRes=6.085436e-07
normRes=6.077405e-07
normRes=6.069460e-07
normRes=6.061597e-07
normRes=6.053818e-07
normRes=6.046121e-07
normRes=6.038505e-07
normRes=6.030970e-07
normRes=6.023514e-07
normRes=6.016138e-07
normRes=6.008839e-07
normRes=6.001618e-07
normRes=5.994474e-07
normRes=5.987406e-07
normRes=5.980412e-07
normRes=5.973494e-07
normRes=5.966649e-07
normRes=5.959877e-07
normRes=5.953177e-07
normRes=5.946549e-07
normRes=5.939992e-07
normRes=5.933505e-07
normRes=5.927088e-07
normRes=5.920740e-07
normRes=5.914459e-07
normRes=5.908246e-07
normRes=5.902100e-07
normRes=5.896020e-07
normRes=5.890005e-07
normRes=5.884055e-07
normRes=5.878170e-07
normRes=5.872348e-07
normRes=5.866588e-07
normRes=5.860891e-07
normRes=5.855256e-07
normRes=5.849682e-07
normRes=5.844168e-07
normRes=5.838713e-07
normRes=5.833318e-07
normRes=5.827982e-07
normRes=5.822704e-07
normRes=5.817482e-07
normRes=5.812318e-07
normRes=5.807210e-07
normRes=5.802158e-07
normRes=5.797160e-07
normRes=5.792218e-07
normRes=5.787329e-07
normRes=5.782493e-07
normRes=5.777711e-07
normRes=5.772981e-07
normRes=5.768302e-07
normRes=5.763675e-07
normRes=5.759098e-07
normRes=5.754572e-07
normRes=5.750096e-07
normRes=5.745668e-07
normRes=5.741289e-07
normRes=5.736959e-07
normRes=5.732676e-07
normRes=5.728440e-07
normRes=5.724251e-07
normRes=5.720108e-07
normRes=5.716011e-07
normRes=5.711959e-07
normRes=5.707951e-07
normRes=5.703988e-07
normRes=5.700069e-07
normRes=5.696193e-07
normRes=5.692360e-07
normRes=5.688570e-07
normRes=5.684821e-07
normRes=5.681114e-07
normRes=5.677449e-07
normRes=5.673823e-07
normRes=5.670239e-07
normRes=5.666694e-07
normRes=5.663188e-07
normRes=5.659722e-07
normRes=5.656294e-07
normRes=5.652904e-07
normRes=5.649552e-07
normRes=5.646237e-07
normRes=5.642959e-07
normRes=5.639718e-07
normRes=5.636513e-07
normRes=5.633344e-07
normRes=5.630211e-07
normRes=5.627112e-07
normRes=5.624048e-07
normRes=5.621018e-07
normRes=5.618023e-07
normRes=5.615061e-07
normRes=5.612132e-07
normRes=5.609236e-07
normRes=5.606372e-07
normRes=5.603541e-07
normRes=5.600741e-07
normRes=5.597973e-07
normRes=5.595236e-07
normRes=5.592530e-07
normRes=5.589854e-07
normRes=5.587208e-07
normRes=5.584592e-07
normRes=5.582006e-07
normRes=5.579449e-07
normRes=5.576920e-07
normRes=5.574421e-07
normRes=5.571949e-07
normRes=5.569505e-07
normRes=5.567089e-07
normRes=5.564701e-07
normRes=5.562339e-07
normRes=5.560004e-07
normRes=5.557695e-07
normRes=5.555413e-07
normRes=5.553156e-07
normRes=5.550926e-07
normRes=5.548720e-07
normRes=5.546539e-07
normRes=5.544383e-07
normRes=5.542252e-07
normRes=5.540145e-07
normRes=5.538062e-07
normRes=5.536002e-07
normRes=5.533966e-07
normRes=5.531953e-07
normRes=5.529963e-07
normRes=5.527996e-07
normRes=5.526051e-07
normRes=5.524128e-07
normRes=5.522227e-07
normRes=5.520348e-07
normRes=5.518490e-07
normRes=5.516654e-07
normRes=5.514838e-07
normRes=5.513043e-07
normRes=5.511269e-07
normRes=5.509515e-07
normRes=5.507781e-07
normRes=5.506067e-07
normRes=5.504372e-07
normRes=5.502697e-07
normRes=5.501041e-07
normRes=5.499404e-07
normRes=5.497786e-07
normRes=5.496187e-07
normRes=5.494605e-07
normRes=5.493042e-07
normRes=5.491497e-07
normRes=5.489970e-07
normRes=5.488460e-07
normRes=5.486967e-07
normRes=5.485492e-07
normRes=5.484033e-07
normRes=5.482592e-07
normRes=5.481167e-07
normRes=5.479758e-07
normRes=5.478366e-07
normRes=5.476989e-07
normRes=5.475629e-07
normRes=5.474284e-07
normRes=5.472955e-07
normRes=5.471641e-07
normRes=5.470342e-07
normRes=5.469058e-07
normRes=5.467789e-07
normRes=5.466535e-07
normRes=5.465295e-07
normRes=5.464069e-07
normRes=5.462858e-07
normRes=5.461661e-07
normRes=5.460477e-07
normRes=5.459308e-07
normRes=5.458151e-07
normRes=5.457008e-07
normRes=5.455879e-07
normRes=5.454762e-07
normRes=5.453659e-07
normRes=5.452568e-07
normRes=5.451490e-07
normRes=5.450424e-07
normRes=5.449371e-07
normRes=5.448330e-07
normRes=5.447301e-07
normRes=5.446284e-07
normRes=5.445279e-07
normRes=5.444286e-07
normRes=5.443304e-07
normRes=5.442333e-07
normRes=5.441374e-07
normRes=5.440426e-07
normRes=5.439489e-07
normRes=5.438563e-07
normRes=5.437648e-07
normRes=5.436743e-07
normRes=5.435849e-07
normRes=5.434965e-07
normRes=5.434092e-07
normRes=5.433229e-07
normRes=5.432376e-07
normRes=5.431533e-07
normRes=5.430699e-07
normRes=5.429876e-07
normRes=5.429062e-07
normRes=5.428257e-07
normRes=5.427462e-07
normRes=5.426677e-07
normRes=5.425900e-07
normRes=5.425133e-07
normRes=5.424374e-07
normRes=5.423625e-07
normRes=5.422884e-07
normRes=5.422152e-07
normRes=5.421428e-07
normRes=5.420713e-07
normRes=5.420006e-07
normRes=5.419308e-07
normRes=5.418618e-07
normRes=5.417936e-07
normRes=5.417262e-07
normRes=5.416595e-07
normRes=5.415937e-07
normRes=5.415286e-07
normRes=5.414643e-07
normRes=5.414008e-07
normRes=5.413380e-07
normRes=5.412759e-07
normRes=5.412146e-07
normRes=5.411540e-07
normRes=5.410941e-07
normRes=5.410349e-07
normRes=5.409764e-07
normRes=5.409186e-07
normRes=5.408615e-07
normRes=5.408050e-07
normRes=5.407493e-07
normRes=5.406941e-07
normRes=5.406396e-07
normRes=5.405858e-07
normRes=5.405326e-07
normRes=5.404800e-07
normRes=5.404281e-07
normRes=5.403767e-07
normRes=5.403260e-07
normRes=5.402759e-07
normRes=5.402263e-07
normRes=5.401774e-07
normRes=5.401290e-07
normRes=5.400812e-07
normRes=5.400340e-07
normRes=5.399873e-07
normRes=5.399411e-07
normRes=5.398956e-07
normRes=5.398505e-07
normRes=5.398060e-07
normRes=5.397620e-07
normRes=5.397186e-07
normRes=5.396756e-07
normRes=5.396332e-07
normRes=5.395912e-07
normRes=5.395498e-07
normRes=5.395088e-07
normRes=5.394684e-07
normRes=5.394284e-07
normRes=5.393889e-07
normRes=5.393499e-07
normRes=5.393113e-07
normRes=5.392732e-07
normRes=5.392355e-07
normRes=5.391983e-07
normRes=5.391615e-07
normRes=5.391252e-07
normRes=5.390893e-07
normRes=5.390538e-07
normRes=5.390187e-07
normRes=5.389841e-07
normRes=5.389499e-07
normRes=5.389160e-07
normRes=5.388826e-07
normRes=5.388496e-07
normRes=5.388170e-07
normRes=5.387847e-07
normRes=5.387529e-07
normRes=5.387214e-07
normRes=5.386903e-07
normRes=5.386596e-07
normRes=5.386292e-07
normRes=5.385992e-07
normRes=5.385696e-07
normRes=5.385403e-07
normRes=5.385113e-07
normRes=5.384827e-07
normRes=5.384545e-07
normRes=5.384266e-07
normRes=5.383990e-07
normRes=5.383717e-07
normRes=5.383448e-07
normRes=5.383182e-07
normRes=5.382919e-07
normRes=5.382659e-07
normRes=5.382403e-07
normRes=5.382149e-07
normRes=5.381899e-07
normRes=5.381651e-07
normRes=5.381407e-07
normRes=5.381165e-07
normRes=5.380926e-07
normRes=5.380691e-07
normRes=5.380457e-07
normRes=5.380227e-07
normRes=5.380000e-07
normRes=5.379775e-07
normRes=5.379553e-07
normRes=5.379334e-07
normRes=5.379117e-07
normRes=5.378903e-07
normRes=5.378691e-07
normRes=5.378482e-07
normRes=5.378275e-07
normRes=5.378071e-07
normRes=5.377870e-07
normRes=5.377670e-07
normRes=5.377474e-07
normRes=5.377279e-07
normRes=5.377087e-07
normRes=5.376897e-07
normRes=5.376710e-07
normRes=5.376525e-07
normRes=5.376342e-07
normRes=5.376161e-07
normRes=5.375982e-07
normRes=5.375806e-07
normRes=5.375631e-07
normRes=5.375459e-07
normRes=5.375289e-07
normRes=5.375121e-07
normRes=5.374954e-07
normRes=5.374790e-07
normRes=5.374628e-07
normRes=5.374468e-07
normRes=5.374310e-07
normRes=5.374153e-07
normRes=5.373999e-07
normRes=5.373846e-07
normRes=5.373696e-07
normRes=5.373547e-07
normRes=5.373399e-07
normRes=5.373254e-07
normRes=5.373111e-07
normRes=5.372969e-07
normRes=5.372829e-07
normRes=5.372690e-07
normRes=5.372553e-07
normRes=5.372418e-07
normRes=5.372285e-07
normRes=5.372153e-07
normRes=5.372023e-07
normRes=5.371894e-07
normRes=5.371767e-07
normRes=5.371641e-07
normRes=5.371517e-07
normRes=5.371394e-07
normRes=5.371273e-07
normRes=5.371154e-07
normRes=5.371035e-07
normRes=5.370919e-07
normRes=5.370803e-07
normRes=5.370689e-07
normRes=5.370577e-07
normRes=5.370466e-07
normRes=5.370356e-07
normRes=5.370247e-07
normRes=5.370140e-07
normRes=5.370034e-07
normRes=5.369930e-07
normRes=5.369826e-07
normRes=5.369724e-07
normRes=5.369624e-07
normRes=5.369524e-07
normRes=5.369426e-07
normRes=5.369328e-07
normRes=5.369232e-07
normRes=5.369137e-07
normRes=5.369044e-07
normRes=5.368951e-07
normRes=5.368860e-07
normRes=5.368769e-07
normRes=5.368680e-07
normRes=5.368592e-07
normRes=5.368505e-07
normRes=5.368419e-07
normRes=5.368334e-07
normRes=5.368250e-07
normRes=5.368167e-07
normRes=5.368086e-07
normRes=5.368005e-07
normRes=5.367925e-07
normRes=5.367846e-07
normRes=5.367768e-07
normRes=5.367691e-07
normRes=5.367615e-07
normRes=5.367540e-07
normRes=5.367466e-07
normRes=5.367392e-07
normRes=5.367320e-07
normRes=5.367248e-07
normRes=5.367178e-07
normRes=5.367108e-07
normRes=5.367039e-07
normRes=5.366971e-07
normRes=5.366904e-07
normRes=5.366837e-07
normRes=5.366772e-07
normRes=5.366707e-07
normRes=5.366643e-07
normRes=5.366580e-07
normRes=5.366517e-07
normRes=5.366456e-07
normRes=5.366395e-07
normRes=5.366335e-07
normRes=5.366275e-07
normRes=5.366216e-07
normRes=5.366158e-07
normRes=5.366101e-07
normRes=5.366045e-07
normRes=5.365989e-07
normRes=5.365934e-07
normRes=5.365879e-07
normRes=5.365825e-07
normRes=5.365772e-07
normRes=5.365720e-07
normRes=5.365668e-07
normRes=5.365616e-07
normRes=5.365566e-07
normRes=5.365516e-07
normRes=5.365467e-07
normRes=5.365418e-07
normRes=5.365370e-07
normRes=5.365322e-07
normRes=5.365275e-07
normRes=5.365229e-07
normRes=5.365183e-07
normRes=5.365138e-07
normRes=5.365093e-07
normRes=5.365049e-07
normRes=5.365005e-07
normRes=5.364962e-07
normRes=5.364920e-07
normRes=5.364878e-07
normRes=5.364836e-07
normRes=5.364795e-07
normRes=5.364755e-07
normRes=5.364715e-07
normRes=5.364675e-07
normRes=5.364636e-07
normRes=5.364598e-07
normRes=5.364560e-07
normRes=5.364522e-07
normRes=5.364485e-07
normRes=5.364449e-07
normRes=5.364413e-07
normRes=5.364377e-07
normRes=5.364342e-07
normRes=5.364307e-07
normRes=5.364273e-07
normRes=5.364239e-07
normRes=5.364205e-07
normRes=5.364172e-07
normRes=5.364139e-07
normRes=5.364107e-07
normRes=5.364075e-07
normRes=5.364044e-07
normRes=5.364012e-07
normRes=5.363982e-07
normRes=5.363951e-07
normRes=5.363922e-07
normRes=5.363892e-07
normRes=5.363863e-07
normRes=5.363834e-07
normRes=5.363805e-07
normRes=5.363777e-07
normRes=5.363750e-07
normRes=5.363722e-07
normRes=5.363695e-07
normRes=5.363668e-07
normRes=5.363642e-07
normRes=5.363616e-07
normRes=5.363590e-07
normRes=5.363565e-07
normRes=5.363540e-07
normRes=5.363515e-07
normRes=5.363490e-07
normRes=5.363466e-07
normRes=5.363442e-07
normRes=5.363419e-07
normRes=5.363396e-07
normRes=5.363373e-07
normRes=5.363350e-07
normRes=5.363328e-07
normRes=5.363305e-07
normRes=5.363284e-07
normRes=5.363262e-07
normRes=5.363241e-07
normRes=5.363220e-07
normRes=5.363199e-07
normRes=5.363179e-07
normRes=5.363158e-07
normRes=5.363138e-07
normRes=5.363119e-07
normRes=5.363099e-07
normRes=5.363080e-07
normRes=5.363061e-07
normRes=5.363042e-07
normRes=5.363024e-07
normRes=5.363006e-07
normRes=5.362988e-07
normRes=5.362970e-07
normRes=5.362952e-07
normRes=5.362935e-07
normRes=5.362918e-07
normRes=5.362901e-07
normRes=5.362884e-07
normRes=5.362868e-07
normRes=5.362851e-07
normRes=5.362835e-07
normRes=5.362820e-07
normRes=5.362804e-07
normRes=5.362788e-07
normRes=5.362773e-07
normRes=5.362758e-07
normRes=5.362743e-07
normRes=5.362729e-07
normRes=5.362714e-07
normRes=5.362700e-07
normRes=5.362686e-07
normRes=5.362672e-07
normRes=5.362658e-07
normRes=5.362645e-07
normRes=5.362631e-07
normRes=5.362618e-07
normRes=5.362605e-07
normRes=5.362592e-07
normRes=5.362579e-07
normRes=5.362567e-07
normRes=5.362555e-07
normRes=5.362542e-07
normRes=5.362530e-07
normRes=5.362518e-07
normRes=5.362507e-07
normRes=5.362495e-07
normRes=5.362484e-07
normRes=5.362472e-07
normRes=5.362461e-07
normRes=5.362450e-07
normRes=5.362439e-07
normRes=5.362429e-07
normRes=5.362418e-07
normRes=5.362408e-07
normRes=5.362397e-07
normRes=5.362387e-07
normRes=5.362377e-07
normRes=5.362367e-07
normRes=5.362358e-07
normRes=5.362348e-07
normRes=5.362338e-07
normRes=5.362329e-07
normRes=5.362320e-07
normRes=5.362311e-07
normRes=5.362302e-07
normRes=5.362293e-07
normRes=5.362284e-07
normRes=5.362275e-07
normRes=5.362267e-07
normRes=5.362258e-07
normRes=5.362250e-07
normRes=5.362242e-07
normRes=5.362234e-07
normRes=5.362226e-07
normRes=5.362218e-07
normRes=5.362210e-07
normRes=5.362203e-07
normRes=5.362195e-07
normRes=5.362188e-07
normRes=5.362180e-07
normRes=5.362173e-07
normRes=5.362166e-07
normRes=5.362159e-07
normRes=5.362152e-07
normRes=5.362145e-07
normRes=5.362138e-07
normRes=5.362132e-07
normRes=5.362125e-07
normRes=5.362118e-07
normRes=5.362112e-07
normRes=5.362106e-07
normRes=5.362100e-07
normRes=5.362093e-07
normRes=5.362087e-07
normRes=5.362081e-07
normRes=5.362075e-07
normRes=5.362070e-07
normRes=5.362064e-07
normRes=5.362058e-07
normRes=5.362053e-07
normRes=5.362047e-07
normRes=5.362042e-07
normRes=5.362036e-07
normRes=5.362031e-07
normRes=5.362026e-07
normRes=5.362021e-07
normRes=5.362016e-07
normRes=5.362011e-07
normRes=5.362006e-07
normRes=5.362001e-07
normRes=5.361996e-07
normRes=5.361992e-07
normRes=5.361987e-07
normRes=5.361983e-07
normRes=5.361978e-07
normRes=5.361974e-07
normRes=5.361969e-07
normRes=5.361965e-07
normRes=5.361961e-07
normRes=5.361957e-07
normRes=5.361952e-07
normRes=5.361948e-07
normRes=5.361944e-07
normRes=5.361940e-07
normRes=5.361937e-07
normRes=5.361933e-07
normRes=5.361929e-07
normRes=5.361925e-07
normRes=5.361922e-07
normRes=5.361918e-07
normRes=5.361914e-07
normRes=5.361911e-07
normRes=5.361908e-07
normRes=5.361904e-07
normRes=5.361901e-07
normRes=5.361898e-07
normRes=5.361894e-07
normRes=5.361891e-07
normRes=5.361888e-07
normRes=5.361885e-07
normRes=5.361882e-07
normRes=5.361879e-07
normRes=5.361876e-07
normRes=5.361873e-07
normRes=5.361870e-07
normRes=5.361867e-07
normRes=5.361865e-07
normRes=5.361862e-07
normRes=5.361859e-07
normRes=5.361857e-07
normRes=5.361854e-07
normRes=5.361851e-07
normRes=5.361849e-07
normRes=5.361846e-07
normRes=5.361844e-07
normRes=5.361842e-07
normRes=5.361839e-07
normRes=5.361837e-07
normRes=5.361835e-07
normRes=5.361832e-07
normRes=5.361830e-07
normRes=5.361828e-07
normRes=5.361826e-07
normRes=5.361824e-07
normRes=5.361822e-07
normRes=5.361820e-07
normRes=5.361818e-07
normRes=5.361816e-07
normRes=5.361814e-07
normRes=5.361812e-07
normRes=5.361810e-07
normRes=5.361808e-07
normRes=5.361806e-07
normRes=5.361805e-07
normRes=5.361803e-07
normRes=5.361801e-07
normRes=5.361800e-07
normRes=5.361798e-07
normRes=5.361796e-07
normRes=5.361795e-07
normRes=5.361793e-07
normRes=5.361792e-07
normRes=5.361790e-07
normRes=5.361789e-07
normRes=5.361787e-07
normRes=5.361786e-07
normRes=5.361785e-07
normRes=5.361783e-07
normRes=5.361782e-07
normRes=5.361781e-07
normRes=5.361779e-07
normRes=5.361778e-07
normRes=5.361777e-07
normRes=5.361776e-07
normRes=5.361774e-07
normRes=5.361773e-07
normRes=5.361772e-07
normRes=5.361771e-07
normRes=5.361770e-07
normRes=5.361769e-07
normRes=5.361768e-07
normRes=5.361767e-07
normRes=5.361766e-07
normRes=5.361765e-07
normRes=5.361764e-07
normRes=5.361763e-07
normRes=5.361762e-07
normRes=5.361761e-07
normRes=5.361760e-07
normRes=5.361760e-07
normRes=5.361759e-07
normRes=5.361758e-07
normRes=5.361757e-07
normRes=5.361756e-07
normRes=5.361756e-07
normRes=5.361755e-07
normRes=5.361754e-07
normRes=5.361753e-07
normRes=5.361753e-07
normRes=5.361752e-07
normRes=5.361752e-07
normRes=5.361751e-07
normRes=5.361750e-07
normRes=5.361750e-07
normRes=5.361749e-07
normRes=5.361749e-07
normRes=5.361748e-07
normRes=5.361748e-07
normRes=5.361747e-07
normRes=5.361747e-07
normRes=5.361746e-07
normRes=5.361746e-07
normRes=5.361745e-07
normRes=5.361745e-07
normRes=5.361744e-07
normRes=5.361744e-07
normRes=5.361744e-07
normRes=5.361743e-07
normRes=5.361743e-07
normRes=5.361743e-07
normRes=5.361742e-07
normRes=5.361742e-07
normRes=5.361742e-07
normRes=5.361741e-07
normRes=5.361741e-07
normRes=5.361741e-07
normRes=5.361741e-07
normRes=5.361740e-07
normRes=5.361740e-07
normRes=5.361740e-07
normRes=5.361740e-07
normRes=5.361740e-07
normRes=5.361739e-07
normRes=5.361739e-07
normRes=5.361739e-07
normRes=5.361739e-07
normRes=5.361739e-07
normRes=5.361739e-07
normRes=5.361739e-07
normRes=5.361738e-07
normRes=5.361738e-07
normRes=5.361738e-07
normRes=5.361738e-07
normRes=5.361738e-07
normRes=5.361738e-07
normRes=5.361738e-07
normRes=5.361738e-07
normRes=5.361738e-07
normRes=5.361738e-07
normRes=5.361738e-07
normRes=5.361738e-07
normRes=5.361738e-07
normRes=5.361738e-07
normRes=5.361738e-07
normRes=5.361738e-07
normRes=5.361738e-07
normRes=5.361738e-07
normRes=5.361739e-07
normRes=5.361739e-07
normRes=5.361739e-07
normRes=5.361739e-07
normRes=5.361739e-07
normRes=5.361739e-07
normRes=5.361739e-07
normRes=5.361739e-07
normRes=5.361739e-07
normRes=5.361740e-07
normRes=5.361740e-07
normRes=5.361740e-07
normRes=5.361740e-07
normRes=5.361740e-07
normRes=5.361741e-07
normRes=5.361741e-07
normRes=5.361741e-07
normRes=5.361741e-07
normRes=5.361741e-07
normRes=5.361742e-07
normRes=5.361742e-07
normRes=5.361742e-07
normRes=5.361742e-07
normRes=5.361743e-07
normRes=5.361743e-07
normRes=5.361743e-07
normRes=5.361743e-07
normRes=5.361744e-07
normRes=5.361744e-07
normRes=5.361744e-07
normRes=5.361745e-07
normRes=5.361745e-07
normRes=5.361745e-07
normRes=5.361745e-07
normRes=5.361746e-07
normRes=5.361746e-07
normRes=5.361746e-07
normRes=5.361747e-07
normRes=5.361747e-07
normRes=5.361748e-07
normRes=5.361748e-07
normRes=5.361748e-07
normRes=5.361749e-07
normRes=5.361749e-07
normRes=5.361749e-07
normRes=5.361750e-07
normRes=5.361750e-07
normRes=5.361751e-07
normRes=5.361751e-07
normRes=5.361751e-07
normRes=5.361752e-07
normRes=5.361752e-07
normRes=5.361753e-07
normRes=5.361753e-07
normRes=5.361753e-07
normRes=5.361754e-07
normRes=5.361754e-07
normRes=5.361755e-07
normRes=5.361755e-07
normRes=5.361756e-07
normRes=5.361756e-07
normRes=5.361756e-07
normRes=5.361757e-07
normRes=5.361757e-07
normRes=5.361758e-07
normRes=5.361758e-07
normRes=5.361759e-07
normRes=5.361759e-07
normRes=5.361760e-07
normRes=5.361760e-07
normRes=5.361761e-07
normRes=5.361761e-07
normRes=5.361762e-07
normRes=5.361762e-07
normRes=5.361763e-07
normRes=5.361763e-07
normRes=5.361764e-07
normRes=5.361764e-07
normRes=5.361765e-07
normRes=5.361765e-07
normRes=5.361766e-07
normRes=5.361766e-07
normRes=5.361767e-07
normRes=5.361767e-07
normRes=5.361768e-07
normRes=5.361768e-07
normRes=5.361769e-07
normRes=5.361770e-07
normRes=5.361770e-07
normRes=5.361771e-07
normRes=5.361771e-07
normRes=5.361772e-07
normRes=5.361772e-07
normRes=5.361773e-07
normRes=5.361773e-07
normRes=5.361774e-07
normRes=5.361775e-07
normRes=5.361775e-07
normRes=5.361776e-07
normRes=5.361776e-07
normRes=5.361777e-07
normRes=5.361777e-07
normRes=5.361778e-07
normRes=5.361779e-07
normRes=5.361779e-07
normRes=5.361780e-07
normRes=5.361780e-07
normRes=5.361781e-07
normRes=5.361782e-07
normRes=5.361782e-07
normRes=5.361783e-07
normRes=5.361783e-07
normRes=5.361784e-07
normRes=5.361785e-07
normRes=5.361785e-07
normRes=5.361786e-07
normRes=5.361786e-07
normRes=5.361787e-07
normRes=5.361788e-07
normRes=5.361788e-07
normRes=5.361789e-07
normRes=5.361790e-07
normRes=5.361790e-07
normRes=5.361791e-07
normRes=5.361791e-07
normRes=5.361792e-07
normRes=5.361793e-07
normRes=5.361793e-07
normRes=5.361794e-07
normRes=5.361795e-07
normRes=5.361795e-07
normRes=5.361796e-07
normRes=5.361797e-07
normRes=5.361797e-07
normRes=5.361798e-07
normRes=5.361798e-07
normRes=5.361799e-07
normRes=5.361800e-07
normRes=5.361800e-07
normRes=5.361801e-07
normRes=5.361802e-07
normRes=5.361802e-07
normRes=5.361803e-07
normRes=5.361804e-07
normRes=5.361804e-07
normRes=5.361805e-07
normRes=5.361806e-07
normRes=5.361806e-07
normRes=5.361807e-07
normRes=5.361808e-07
normRes=5.361808e-07
normRes=5.361809e-07
normRes=5.361810e-07
normRes=5.361810e-07
normRes=5.361811e-07
normRes=5.361812e-07
normRes=5.361812e-07
normRes=5.361813e-07
normRes=5.361814e-07
normRes=5.361815e-07
normRes=5.361815e-07
normRes=5.361816e-07
normRes=5.361817e-07
normRes=5.361817e-07
normRes=5.361818e-07
normRes=5.361819e-07
normRes=5.361819e-07
normRes=5.361820e-07
normRes=5.361821e-07
normRes=5.361821e-07
normRes=5.361822e-07
normRes=5.361823e-07
normRes=5.361823e-07
normRes=5.361824e-07
normRes=5.361825e-07
normRes=5.361826e-07
normRes=5.361826e-07
normRes=5.361827e-07
normRes=5.361828e-07
normRes=5.361828e-07
normRes=5.361829e-07
normRes=5.361830e-07
normRes=5.361831e-07
normRes=5.361831e-07
normRes=5.361832e-07
normRes=5.361833e-07
normRes=5.361833e-07
normRes=5.361834e-07
normRes=5.361835e-07
normRes=5.361835e-07
normRes=5.361836e-07
normRes=5.361837e-07
normRes=5.361838e-07
normRes=5.361838e-07
normRes=5.361839e-07
normRes=5.361840e-07
normRes=5.361841e-07
normRes=5.361841e-07
normRes=5.361842e-07
normRes=5.361843e-07
normRes=5.361843e-07
normRes=5.361844e-07
normRes=5.361845e-07
normRes=5.361846e-07
normRes=5.361846e-07
normRes=5.361847e-07
normRes=5.361848e-07
normRes=5.361848e-07
normRes=5.361849e-07
normRes=5.361850e-07
normRes=5.361851e-07
normRes=5.361851e-07
normRes=5.361852e-07
normRes=5.361853e-07
normRes=5.361854e-07
normRes=5.361854e-07
normRes=5.361855e-07
normRes=5.361856e-07
normRes=5.361856e-07
normRes=5.361857e-07
normRes=5.361858e-07
normRes=5.361859e-07
normRes=5.361859e-07
normRes=5.361860e-07
normRes=5.361861e-07
normRes=5.361862e-07
normRes=5.361862e-07
normRes=5.361863e-07
normRes=5.361864e-07
normRes=5.361865e-07
normRes=5.361865e-07
normRes=5.361866e-07
normRes=5.361867e-07
normRes=5.361868e-07
normRes=5.361868e-07
normRes=5.361869e-07
normRes=5.361870e-07
normRes=5.361871e-07
normRes=5.361871e-07
normRes=5.361872e-07
normRes=5.361873e-07
normRes=5.361873e-07
normRes=5.361874e-07
normRes=5.361875e-07
normRes=5.361876e-07
normRes=5.361876e-07
normRes=5.361877e-07
normRes=5.361878e-07
normRes=5.361879e-07
normRes=5.361879e-07
normRes=5.361880e-07
normRes=5.361881e-07
normRes=5.361882e-07
normRes=5.361882e-07
normRes=5.361883e-07
normRes=5.361884e-07
normRes=5.361885e-07
normRes=5.361885e-07
normRes=5.361886e-07
normRes=5.361887e-07
normRes=5.361888e-07
normRes=5.361888e-07
normRes=5.361889e-07
normRes=5.361890e-07
normRes=5.361891e-07
normRes=5.361891e-07
normRes=5.361892e-07
normRes=5.361893e-07
normRes=5.361894e-07
normRes=5.361894e-07
normRes=5.361895e-07
normRes=5.361896e-07
normRes=5.361897e-07
normRes=5.361898e-07
normRes=5.361898e-07
normRes=5.361899e-07
normRes=5.361900e-07
normRes=5.361901e-07
normRes=5.361901e-07
normRes=5.361902e-07
normRes=5.361903e-07
normRes=5.361904e-07
normRes=5.361904e-07
normRes=5.361905e-07
normRes=5.361906e-07
normRes=5.361907e-07
normRes=5.361907e-07
normRes=5.361908e-07
normRes=5.361909e-07
normRes=5.361910e-07
normRes=5.361910e-07
normRes=5.361911e-07
normRes=5.361912e-07
normRes=5.361913e-07
normRes=5.361913e-07
normRes=5.361914e-07
normRes=5.361915e-07
normRes=5.361916e-07
normRes=5.361916e-07
normRes=5.361917e-07
normRes=5.361918e-07
normRes=5.361919e-07
normRes=5.361920e-07
normRes=5.361920e-07
normRes=5.361921e-07
normRes=5.361922e-07
normRes=5.361923e-07
normRes=5.361923e-07
normRes=5.361924e-07
normRes=5.361925e-07
normRes=5.361926e-07
normRes=5.361926e-07
normRes=5.361927e-07
normRes=5.361928e-07
normRes=5.361929e-07
normRes=5.361929e-07
normRes=5.361930e-07
normRes=5.361931e-07
normRes=5.361932e-07
normRes=5.361933e-07
normRes=5.361933e-07
normRes=5.361934e-07
normRes=5.361935e-07
normRes=5.361936e-07
normRes=5.361936e-07
normRes=5.361937e-07
normRes=5.361938e-07
normRes=5.361939e-07
normRes=5.361939e-07
normRes=5.361940e-07
normRes=5.361941e-07
normRes=5.361942e-07
normRes=5.361943e-07
normRes=5.361943e-07
normRes=5.361944e-07
normRes=5.361945e-07
normRes=5.361946e-07
normRes=5.361946e-07
normRes=5.361947e-07
normRes=5.361948e-07
normRes=5.361949e-07
normRes=5.361949e-07
normRes=5.361950e-07
normRes=5.361951e-07
normRes=5.361952e-07
normRes=5.361953e-07
normRes=5.361953e-07
normRes=5.361954e-07
normRes=5.361955e-07
normRes=5.361956e-07
normRes=5.361956e-07
normRes=5.361957e-07
normRes=5.361958e-07
normRes=5.361959e-07
normRes=5.361959e-07
normRes=5.361960e-07
normRes=5.361961e-07
normRes=5.361962e-07
normRes=5.361963e-07
normRes=5.361963e-07
normRes=5.361964e-07
normRes=5.361965e-07
normRes=5.361966e-07
normRes=5.361966e-07
normRes=5.361967e-07
normRes=5.361968e-07
normRes=5.361969e-07
normRes=5.361969e-07
normRes=5.361970e-07
normRes=5.361971e-07
normRes=5.361972e-07
normRes=5.361973e-07
normRes=5.361973e-07
normRes=5.361974e-07
normRes=5.361975e-07
normRes=5.361976e-07
normRes=5.361976e-07
normRes=5.361977e-07
normRes=5.361978e-07
normRes=5.361979e-07
normRes=5.361979e-07
normRes=5.361980e-07
normRes=5.361981e-07
normRes=5.361982e-07
normRes=5.361983e-07
normRes=5.361983e-07
normRes=5.361984e-07
normRes=5.361985e-07
normRes=5.361986e-07
normRes=5.361986e-07
normRes=5.361987e-07
normRes=5.361988e-07
normRes=5.361989e-07
normRes=5.361990e-07
normRes=5.361990e-07
normRes=5.361991e-07
normRes=5.361992e-07
normRes=5.361993e-07
normRes=5.361993e-07
normRes=5.361994e-07
normRes=5.361995e-07
normRes=5.361996e-07
normRes=5.361997e-07
normRes=5.361997e-07
normRes=5.361998e-07
normRes=5.361999e-07
normRes=5.362000e-07
normRes=5.362000e-07
normRes=5.362001e-07
normRes=5.362002e-07
normRes=5.362003e-07
normRes=5.362003e-07
normRes=5.362004e-07
normRes=5.362005e-07
normRes=5.362006e-07
normRes=5.362007e-07
normRes=5.362007e-07
normRes=5.362008e-07
normRes=5.362009e-07
normRes=5.362010e-07
normRes=5.362010e-07
normRes=5.362011e-07
normRes=5.362012e-07
normRes=5.362013e-07
normRes=5.362014e-07
normRes=5.362014e-07
normRes=5.362015e-07
normRes=5.362016e-07
normRes=5.362017e-07
normRes=5.362017e-07
normRes=5.362018e-07
normRes=5.362019e-07
normRes=5.362020e-07
normRes=5.362021e-07
normRes=5.362021e-07
normRes=5.362022e-07
normRes=5.362023e-07
normRes=5.362024e-07
normRes=5.362024e-07
normRes=5.362025e-07
normRes=5.362026e-07
normRes=5.362027e-07
normRes=5.362028e-07
normRes=5.362028e-07
normRes=5.362029e-07
normRes=5.362030e-07
normRes=5.362031e-07
normRes=5.362031e-07
normRes=5.362032e-07
normRes=5.362033e-07
normRes=5.362034e-07
normRes=5.362035e-07
normRes=5.362035e-07
normRes=5.362036e-07
normRes=5.362037e-07
normRes=5.362038e-07
normRes=5.362038e-07
normRes=5.362039e-07
normRes=5.362040e-07
normRes=5.362041e-07
normRes=5.362041e-07
normRes=5.362042e-07
normRes=5.362043e-07
normRes=5.362044e-07
normRes=5.362045e-07
normRes=5.362045e-07
normRes=5.362046e-07
normRes=5.362047e-07
normRes=5.362048e-07
normRes=5.362048e-07
normRes=5.362049e-07
normRes=5.362050e-07
normRes=5.362051e-07
normRes=5.362052e-07
normRes=5.362052e-07
normRes=5.362053e-07
normRes=5.362054e-07
normRes=5.362055e-07
normRes=5.362055e-07
normRes=5.362056e-07
normRes=5.362057e-07
normRes=5.362058e-07
normRes=5.362059e-07
normRes=5.362059e-07
normRes=5.362060e-07
normRes=5.362061e-07
normRes=5.362062e-07
normRes=5.362062e-07
normRes=5.362063e-07
normRes=5.362064e-07
normRes=5.362065e-07
normRes=5.362066e-07
normRes=5.362066e-07
normRes=5.362067e-07
normRes=5.362068e-07
normRes=5.362069e-07
normRes=5.362069e-07
normRes=5.362070e-07
normRes=5.362071e-07
normRes=5.362072e-07
normRes=5.362073e-07
normRes=5.362073e-07
normRes=5.362074e-07
normRes=5.362075e-07
normRes=5.362076e-07
normRes=5.362076e-07
normRes=5.362077e-07
normRes=5.362078e-07
normRes=5.362079e-07
normRes=5.362080e-07
normRes=5.362080e-07
normRes=5.362081e-07
normRes=5.362082e-07
normRes=5.362083e-07
normRes=5.362083e-07
normRes=5.362084e-07
normRes=5.362085e-07
normRes=5.362086e-07
normRes=5.362087e-07
normRes=5.362087e-07
normRes=5.362088e-07
normRes=5.362089e-07
normRes=5.362090e-07
normRes=5.362090e-07
normRes=5.362091e-07
normRes=5.362092e-07
normRes=5.362093e-07
normRes=5.362094e-07
normRes=5.362094e-07
normRes=5.362095e-07
normRes=5.362096e-07
normRes=5.362097e-07
normRes=5.362097e-07
normRes=5.362098e-07
normRes=5.362099e-07
normRes=5.362100e-07
normRes=5.362101e-07
normRes=5.362101e-07
normRes=5.362102e-07
normRes=5.362103e-07
normRes=5.362104e-07
normRes=5.362104e-07
normRes=5.362105e-07
normRes=5.362106e-07
normRes=5.362107e-07
normRes=5.362108e-07
normRes=5.362108e-07
normRes=5.362109e-07
normRes=5.362110e-07
normRes=5.362111e-07
normRes=5.362111e-07
normRes=5.362112e-07
normRes=5.362113e-07
normRes=5.362114e-07
normRes=5.362115e-07
normRes=5.362115e-07
normRes=5.362116e-07
normRes=5.362117e-07
normRes=5.362118e-07
normRes=5.362118e-07
normRes=5.362119e-07
normRes=5.362120e-07
normRes=5.362121e-07
normRes=5.362122e-07
normRes=5.362122e-07
normRes=5.362123e-07
normRes=5.362124e-07
normRes=5.362125e-07
normRes=5.362125e-07
normRes=5.362126e-07
normRes=5.362127e-07
normRes=5.362128e-07
normRes=5.362129e-07
normRes=5.362129e-07
normRes=5.362130e-07
normRes=5.362131e-07
normRes=5.362132e-07
normRes=5.362132e-07
normRes=5.362133e-07
normRes=5.362134e-07
normRes=5.362135e-07
normRes=5.362136e-07
normRes=5.362136e-07
normRes=5.362137e-07
normRes=5.362138e-07
normRes=5.362139e-07
normRes=5.362139e-07
normRes=5.362140e-07
normRes=5.362141e-07
normRes=5.362142e-07
normRes=5.362143e-07
normRes=5.362143e-07
normRes=5.362144e-07
normRes=5.362145e-07
normRes=5.362146e-07
normRes=5.362146e-07
normRes=5.362147e-07
normRes=5.362148e-07
normRes=5.362149e-07
normRes=5.362150e-07
normRes=5.362150e-07
normRes=5.362151e-07
normRes=5.362152e-07
normRes=5.362153e-07
normRes=5.362153e-07
normRes=5.362154e-07
normRes=5.362155e-07
normRes=5.362156e-07
normRes=5.362157e-07
normRes=5.362157e-07
normRes=5.362158e-07
normRes=5.362159e-07
normRes=5.362160e-07
normRes=5.362160e-07
normRes=5.362161e-07
normRes=5.362162e-07
normRes=5.362163e-07
normRes=5.362164e-07
normRes=5.362164e-07
normRes=5.362165e-07
normRes=5.362166e-07
normRes=5.362167e-07
normRes=5.362167e-07
normRes=5.362168e-07
normRes=5.362169e-07
normRes=5.362170e-07
normRes=5.362171e-07
normRes=5.362171e-07
normRes=5.362172e-07
normRes=5.362173e-07
normRes=5.362174e-07
normRes=5.362174e-07
normRes=5.362175e-07
normRes=5.362176e-07
normRes=5.362177e-07
normRes=5.362178e-07
normRes=5.362178e-07
normRes=5.362179e-07
normRes=5.362180e-07
normRes=5.362181e-07
normRes=5.362181e-07
normRes=5.362182e-07
normRes=5.362183e-07
normRes=5.362184e-07
normRes=5.362185e-07
normRes=5.362185e-07
normRes=5.362186e-07
normRes=5.362187e-07
normRes=5.362188e-07
normRes=5.362188e-07
normRes=5.362189e-07
normRes=5.362190e-07
normRes=5.362191e-07
normRes=5.362192e-07
normRes=5.362192e-07
normRes=5.362193e-07
normRes=5.362194e-07
normRes=5.362195e-07
normRes=5.362196e-07
normRes=5.362196e-07
normRes=5.362197e-07
normRes=5.362198e-07
normRes=5.362199e-07
normRes=5.362199e-07
normRes=5.362200e-07
normRes=5.362201e-07
normRes=5.362202e-07
normRes=5.362203e-07
normRes=5.362203e-07
normRes=5.362204e-07
normRes=5.362205e-07
normRes=5.362206e-07
normRes=5.362206e-07
normRes=5.362207e-07
normRes=5.362208e-07
normRes=5.362209e-07
normRes=5.362210e-07
normRes=5.362210e-07
normRes=5.362211e-07
normRes=5.362212e-07
normRes=5.362213e-07
normRes=5.362213e-07
normRes=5.362214e-07
normRes=5.362215e-07
normRes=5.362216e-07
normRes=5.362217e-07
normRes=5.362217e-07
normRes=5.362218e-07
normRes=5.362219e-07
normRes=5.362220e-07
normRes=5.362220e-07
normRes=5.362221e-07
normRes=5.362222e-07
normRes=5.362223e-07
normRes=5.362224e-07
normRes=5.362224e-07
normRes=5.362225e-07
normRes=5.362226e-07
normRes=5.362227e-07
normRes=5.362227e-07
normRes=5.362228e-07
normRes=5.362229e-07
normRes=5.362230e-07
normRes=5.362231e-07
normRes=5.362231e-07
normRes=5.362232e-07
normRes=5.362233e-07
normRes=5.362234e-07
normRes=5.362234e-07
normRes=5.362235e-07
normRes=5.362236e-07
normRes=5.362237e-07
normRes=5.362238e-07
normRes=5.362238e-07
normRes=5.362239e-07
normRes=5.362240e-07
normRes=5.362241e-07
normRes=5.362241e-07
normRes=5.362242e-07
normRes=5.362243e-07
normRes=5.362244e-07
normRes=5.362245e-07
normRes=5.362245e-07
normRes=5.362246e-07
normRes=5.362247e-07
normRes=5.362248e-07
normRes=5.362248e-07
normRes=5.362249e-07
normRes=5.362250e-07
normRes=5.362251e-07
normRes=5.362252e-07
normRes=5.362252e-07
normRes=5.362253e-07
normRes=5.362254e-07
normRes=5.362255e-07
normRes=5.362255e-07
normRes=5.362256e-07
normRes=5.362257e-07
normRes=5.362258e-07
normRes=5.362259e-07
normRes=5.362259e-07
normRes=5.362260e-07
normRes=5.362261e-07
normRes=5.362262e-07
normRes=5.362262e-07
normRes=5.362263e-07
normRes=5.362264e-07
normRes=5.362265e-07
normRes=5.362266e-07
normRes=5.362266e-07
normRes=5.362267e-07
normRes=5.362268e-07
normRes=5.362269e-07
normRes=5.362269e-07
normRes=5.362270e-07
normRes=5.362271e-07
normRes=5.362272e-07
normRes=5.362273e-07
normRes=5.362273e-07
normRes=5.362274e-07
normRes=5.362275e-07
normRes=5.362276e-07
normRes=5.362276e-07
normRes=5.362277e-07
normRes=5.362278e-07
normRes=5.362279e-07
normRes=5.362280e-07
normRes=5.362280e-07
normRes=5.362281e-07
normRes=5.362282e-07
normRes=5.362283e-07
normRes=5.362283e-07
normRes=5.362284e-07
normRes=5.362285e-07
normRes=5.362286e-07
normRes=5.362287e-07
normRes=5.362287e-07
normRes=5.362288e-07
normRes=5.362289e-07
normRes=5.362290e-07
normRes=5.362290e-07
normRes=5.362291e-07
normRes=5.362292e-07
normRes=5.362293e-07
normRes=5.362294e-07
normRes=5.362294e-07
normRes=5.362295e-07
normRes=5.362296e-07
normRes=5.362297e-07
normRes=5.362297e-07
normRes=5.362298e-07
normRes=5.362299e-07
normRes=5.362300e-07
normRes=5.362301e-07
normRes=5.362301e-07
normRes=5.362302e-07
normRes=5.362303e-07
normRes=5.362304e-07
normRes=5.362304e-07
normRes=5.362305e-07
normRes=5.362306e-07
normRes=5.362307e-07
normRes=5.362308e-07
normRes=5.362308e-07
normRes=5.362309e-07
normRes=5.362310e-07
normRes=5.362311e-07
normRes=5.362311e-07
normRes=5.362312e-07
normRes=5.362313e-07
normRes=5.362314e-07
normRes=5.362315e-07
normRes=5.362315e-07
normRes=5.362316e-07
normRes=5.362317e-07
normRes=5.362318e-07
normRes=5.362318e-07
normRes=5.362319e-07
normRes=5.362320e-07
normRes=5.362321e-07
normRes=5.362322e-07
normRes=5.362322e-07
normRes=5.362323e-07
normRes=5.362324e-07
normRes=5.362325e-07
normRes=5.362325e-07
normRes=5.362326e-07
normRes=5.362327e-07
normRes=5.362328e-07
normRes=5.362329e-07
normRes=5.362329e-07
normRes=5.362330e-07
normRes=5.362331e-07
normRes=5.362332e-07
normRes=5.362332e-07
normRes=5.362333e-07
normRes=5.362334e-07
normRes=5.362335e-07
normRes=5.362336e-07
normRes=5.362336e-07
normRes=5.362337e-07
normRes=5.362338e-07
normRes=5.362339e-07
normRes=5.362339e-07
normRes=5.362340e-07
normRes=5.362341e-07
normRes=5.362342e-07
normRes=5.362343e-07
normRes=5.362343e-07
normRes=5.362344e-07
normRes=5.362345e-07
normRes=5.362346e-07
normRes=5.362347e-07
normRes=5.362347e-07
normRes=5.362348e-07
normRes=5.362349e-07
normRes=5.362350e-07
normRes=5.362350e-07
normRes=5.362351e-07
normRes=5.362352e-07
normRes=5.362353e-07
normRes=5.362354e-07
normRes=5.362354e-07
normRes=5.362355e-07
normRes=5.362356e-07
normRes=5.362357e-07
normRes=5.362357e-07
normRes=5.362358e-07
normRes=5.362359e-07
normRes=5.362360e-07
normRes=5.362361e-07
normRes=5.362361e-07
normRes=5.362362e-07
normRes=5.362363e-07
normRes=5.362364e-07
normRes=5.362364e-07
normRes=5.362365e-07
normRes=5.362366e-07
normRes=5.362367e-07
normRes=5.362368e-07
normRes=5.362368e-07
normRes=5.362369e-07
normRes=5.362370e-07
normRes=5.362371e-07
normRes=5.362371e-07
normRes=5.362372e-07
normRes=5.362373e-07
normRes=5.362374e-07
normRes=5.362375e-07
normRes=5.362375e-07
normRes=5.362376e-07
normRes=5.362377e-07
normRes=5.362378e-07
normRes=5.362378e-07
normRes=5.362379e-07
normRes=5.362380e-07
normRes=5.362381e-07
normRes=5.362382e-07
normRes=5.362382e-07
normRes=5.362383e-07
normRes=5.362384e-07
normRes=5.362385e-07
normRes=5.362385e-07
normRes=5.362386e-07
normRes=5.362387e-07
normRes=5.362388e-07
normRes=5.362389e-07
normRes=5.362389e-07
normRes=5.362390e-07
normRes=5.362391e-07
normRes=5.362392e-07
normRes=5.362392e-07
normRes=5.362393e-07
normRes=5.362394e-07
normRes=5.362395e-07
normRes=5.362396e-07
normRes=5.362396e-07
normRes=5.362397e-07
normRes=5.362398e-07
normRes=5.362399e-07
normRes=5.362399e-07
normRes=5.362400e-07
normRes=5.362401e-07
normRes=5.362402e-07
normRes=5.362403e-07
normRes=5.362403e-07
normRes=5.362404e-07
normRes=5.362405e-07
normRes=5.362406e-07
normRes=5.362406e-07
normRes=5.362407e-07
normRes=5.362408e-07
normRes=5.362409e-07
normRes=5.362410e-07
normRes=5.362410e-07
normRes=5.362411e-07
normRes=5.362412e-07
normRes=5.362413e-07
normRes=5.362413e-07
normRes=5.362414e-07
normRes=5.362415e-07
normRes=5.362416e-07
normRes=5.362417e-07
normRes=5.362417e-07
normRes=5.362418e-07
normRes=5.362419e-07
normRes=5.362420e-07
normRes=5.362420e-07
normRes=5.362421e-07
normRes=5.362422e-07
normRes=5.362423e-07
normRes=5.362424e-07
normRes=5.362424e-07
normRes=5.362425e-07
normRes=5.362426e-07
normRes=5.362427e-07
normRes=5.362427e-07
normRes=5.362428e-07
normRes=5.362429e-07
normRes=5.362430e-07
normRes=5.362431e-07
normRes=5.362431e-07
normRes=5.362432e-07
normRes=5.362433e-07
normRes=5.362434e-07
normRes=5.362434e-07
normRes=5.362435e-07
normRes=5.362436e-07
normRes=5.362437e-07
normRes=5.362438e-07
normRes=5.362438e-07
normRes=5.362439e-07
normRes=5.362440e-07
normRes=5.362441e-07
normRes=5.362441e-07
normRes=5.362442e-07
normRes=5.362443e-07
normRes=5.362444e-07
normRes=5.362445e-07
normRes=5.362445e-07
normRes=5.362446e-07
normRes=5.362447e-07
normRes=5.362448e-07
normRes=5.362448e-07
normRes=5.362449e-07
normRes=5.362450e-07
normRes=5.362451e-07
normRes=5.362452e-07
normRes=5.362452e-07
normRes=5.362453e-07
normRes=5.362454e-07
normRes=5.362455e-07
normRes=5.362455e-07
normRes=5.362456e-07
normRes=5.362457e-07
normRes=5.362458e-07
normRes=5.362459e-07
normRes=5.362459e-07
normRes=5.362460e-07
normRes=5.362461e-07
normRes=5.362462e-07
normRes=5.362462e-07
normRes=5.362463e-07
normRes=5.362464e-07
normRes=5.362465e-07
normRes=5.362466e-07
normRes=5.362466e-07
normRes=5.362467e-07
normRes=5.362468e-07
normRes=5.362469e-07
normRes=5.362469e-07
normRes=5.362470e-07
normRes=5.362471e-07
normRes=5.362472e-07
normRes=5.362473e-07
normRes=5.362473e-07
normRes=5.362474e-07
normRes=5.362475e-07
normRes=5.362476e-07
normRes=5.362476e-07
normRes=5.362477e-07
normRes=5.362478e-07
normRes=5.362479e-07
normRes=5.362480e-07
normRes=5.362480e-07
normRes=5.362481e-07
normRes=5.362482e-07
normRes=5.362483e-07
normRes=5.362483e-07
normRes=5.362484e-07
normRes=5.362485e-07
normRes=5.362486e-07
normRes=5.362487e-07
normRes=5.362487e-07
normRes=5.362488e-07
normRes=5.362489e-07
normRes=5.362490e-07
normRes=5.362490e-07
normRes=5.362491e-07
normRes=5.362492e-07
normRes=5.362493e-07
normRes=5.362494e-07
normRes=5.362494e-07
normRes=5.362495e-07
normRes=5.362496e-07
normRes=5.362497e-07
normRes=5.362497e-07
normRes=5.362498e-07
normRes=5.362499e-07
normRes=5.362500e-07
normRes=5.362501e-07
normRes=5.362501e-07
normRes=5.362502e-07
normRes=5.362503e-07
normRes=5.362504e-07
normRes=5.362504e-07
normRes=5.362505e-07
normRes=5.362506e-07
normRes=5.362507e-07
normRes=5.362508e-07
normRes=5.362508e-07
normRes=5.362509e-07
normRes=5.362510e-07
normRes=5.362511e-07
normRes=5.362511e-07
normRes=5.362512e-07
normRes=5.362513e-07
normRes=5.362514e-07
normRes=5.362515e-07
normRes=5.362515e-07
normRes=5.362516e-07
normRes=5.362517e-07
normRes=5.362518e-07
normRes=5.362518e-07
normRes=5.362519e-07
normRes=5.362520e-07
normRes=5.362521e-07
normRes=5.362522e-07
normRes=5.362522e-07
normRes=5.362523e-07
normRes=5.362524e-07
normRes=5.362525e-07
normRes=5.362526e-07
normRes=5.362526e-07
normRes=5.362527e-07
normRes=5.362528e-07
normRes=5.362529e-07
normRes=5.362529e-07
normRes=5.362530e-07
normRes=5.362531e-07
normRes=5.362532e-07
normRes=5.362532e-07
normRes=5.362533e-07
normRes=5.362534e-07
normRes=5.362535e-07
normRes=5.362536e-07
normRes=5.362536e-07
normRes=5.362537e-07
normRes=5.362538e-07
normRes=5.362539e-07
normRes=5.362539e-07
normRes=5.362540e-07
normRes=5.362541e-07
normRes=5.362542e-07
normRes=5.362543e-07
normRes=5.362543e-07
normRes=5.362544e-07
normRes=5.362545e-07
normRes=5.362546e-07
normRes=5.362546e-07
normRes=5.362547e-07
normRes=5.362548e-07
normRes=5.362549e-07
normRes=5.362550e-07
normRes=5.362550e-07
normRes=5.362551e-07
normRes=5.362552e-07
normRes=5.362553e-07
normRes=5.362553e-07
normRes=5.362554e-07
normRes=5.362555e-07
normRes=5.362556e-07
normRes=5.362557e-07
normRes=5.362557e-07
normRes=5.362558e-07
normRes=5.362559e-07
normRes=5.362560e-07
normRes=5.362560e-07
normRes=5.362561e-07
normRes=5.362562e-07
normRes=5.362563e-07
normRes=5.362564e-07
normRes=5.362564e-07
normRes=5.362565e-07
normRes=5.362566e-07
normRes=5.362567e-07
normRes=5.362567e-07
normRes=5.362568e-07
normRes=5.362569e-07
normRes=5.362570e-07
normRes=5.362571e-07
normRes=5.362571e-07
normRes=5.362572e-07
normRes=5.362573e-07
normRes=5.362574e-07
normRes=5.362575e-07
normRes=5.362575e-07
normRes=5.362576e-07
normRes=5.362577e-07
normRes=5.362578e-07
normRes=5.362578e-07
normRes=5.362579e-07
normRes=5.362580e-07
normRes=5.362581e-07
normRes=5.362582e-07
normRes=5.362582e-07
normRes=5.362583e-07
normRes=5.362584e-07
normRes=5.362585e-07
normRes=5.362585e-07
normRes=5.362586e-07
normRes=5.362587e-07
normRes=5.362588e-07
normRes=5.362589e-07
normRes=5.362589e-07
normRes=5.362590e-07
normRes=5.362591e-07
normRes=5.362592e-07
normRes=5.362592e-07
normRes=5.362593e-07
normRes=5.362594e-07
normRes=5.362595e-07
normRes=5.362596e-07
normRes=5.362596e-07
normRes=5.362597e-07
normRes=5.362598e-07
normRes=5.362599e-07
normRes=5.362599e-07
normRes=5.362600e-07
normRes=5.362601e-07
normRes=5.362602e-07
normRes=5.362603e-07
normRes=5.362603e-07
normRes=5.362604e-07
normRes=5.362605e-07
normRes=5.362606e-07
normRes=5.362606e-07
normRes=5.362607e-07
normRes=5.362608e-07
normRes=5.362609e-07
normRes=5.362610e-07
normRes=5.362610e-07
normRes=5.362611e-07
normRes=5.362612e-07
normRes=5.362613e-07
normRes=5.362613e-07
normRes=5.362614e-07
normRes=5.362615e-07
normRes=5.362616e-07
normRes=5.362617e-07
normRes=5.362617e-07
normRes=5.362618e-07
normRes=5.362619e-07
normRes=5.362620e-07
normRes=5.362620e-07
normRes=5.362621e-07
normRes=5.362622e-07
normRes=5.362623e-07
normRes=5.362624e-07
normRes=5.362624e-07
normRes=5.362625e-07
normRes=5.362626e-07
normRes=5.362627e-07
normRes=5.362627e-07
normRes=5.362628e-07
normRes=5.362629e-07
normRes=5.362630e-07
normRes=5.362631e-07
normRes=5.362631e-07
normRes=5.362632e-07
normRes=5.362633e-07
normRes=5.362634e-07
normRes=5.362634e-07
normRes=5.362635e-07
normRes=5.362636e-07
normRes=5.362637e-07
normRes=5.362638e-07
normRes=5.362638e-07
normRes=5.362639e-07
normRes=5.362640e-07
normRes=5.362641e-07
normRes=5.362641e-07
normRes=5.362642e-07
normRes=5.362643e-07
normRes=5.362644e-07
normRes=5.362645e-07
normRes=5.362645e-07
normRes=5.362646e-07
normRes=5.362647e-07
normRes=5.362648e-07
normRes=5.362648e-07
normRes=5.362649e-07
normRes=5.362650e-07
normRes=5.362651e-07
normRes=5.362652e-07
normRes=5.362652e-07
normRes=5.362653e-07
normRes=5.362654e-07
normRes=5.362655e-07
normRes=5.362655e-07
normRes=5.362656e-07
normRes=5.362657e-07
normRes=5.362658e-07
normRes=5.362659e-07
normRes=5.362659e-07
normRes=5.362660e-07
normRes=5.362661e-07
normRes=5.362662e-07
normRes=5.362662e-07
normRes=5.362663e-07
normRes=5.362664e-07
normRes=5.362665e-07
normRes=5.362666e-07
normRes=5.362666e-07
normRes=5.362667e-07
normRes=5.362668e-07
normRes=5.362669e-07
normRes=5.362669e-07
normRes=5.362670e-07
normRes=5.362671e-07
normRes=5.362672e-07
normRes=5.362673e-07
normRes=5.362673e-07
normRes=5.362674e-07
normRes=5.362675e-07
normRes=5.362676e-07
normRes=5.362676e-07
normRes=5.362677e-07
normRes=5.362678e-07
normRes=5.362679e-07
normRes=5.362680e-07
normRes=5.362680e-07
normRes=5.362681e-07
normRes=5.362682e-07
normRes=5.362683e-07
normRes=5.362683e-07
normRes=5.362684e-07
normRes=5.362685e-07
normRes=5.362686e-07
normRes=5.362687e-07
normRes=5.362687e-07
normRes=5.362688e-07
normRes=5.362689e-07
normRes=5.362690e-07
normRes=5.362690e-07
normRes=5.362691e-07
normRes=5.362692e-07
normRes=5.362693e-07
normRes=5.362694e-07
normRes=5.362694e-07
normRes=5.362695e-07
normRes=5.362696e-07
normRes=5.362697e-07
normRes=5.362697e-07
normRes=5.362698e-07
normRes=5.362699e-07
normRes=5.362700e-07
normRes=5.362701e-07
normRes=5.362701e-07
normRes=5.362702e-07
normRes=5.362703e-07
normRes=5.362704e-07
normRes=5.362704e-07
normRes=5.362705e-07
normRes=5.362706e-07
normRes=5.362707e-07
normRes=5.362708e-07
normRes=5.362708e-07
normRes=5.362709e-07
normRes=5.362710e-07
normRes=5.362711e-07
normRes=5.362711e-07
normRes=5.362712e-07
normRes=5.362713e-07
normRes=5.362714e-07
normRes=5.362715e-07
normRes=5.362715e-07
normRes=5.362716e-07
normRes=5.362717e-07
normRes=5.362718e-07
normRes=5.362718e-07
normRes=5.362719e-07
normRes=5.362720e-07
normRes=5.362721e-07
normRes=5.362722e-07
normRes=5.362722e-07
normRes=5.362723e-07
normRes=5.362724e-07
normRes=5.362725e-07
normRes=5.362725e-07
normRes=5.362726e-07
normRes=5.362727e-07
normRes=5.362728e-07
normRes=5.362729e-07
normRes=5.362729e-07
normRes=5.362730e-07
normRes=5.362731e-07
normRes=5.362732e-07
normRes=5.362732e-07
normRes=5.362733e-07
normRes=5.362734e-07
normRes=5.362735e-07
normRes=5.362736e-07
normRes=5.362736e-07
normRes=5.362737e-07
normRes=5.362738e-07
normRes=5.362739e-07
normRes=5.362739e-07
normRes=5.362740e-07
normRes=5.362741e-07
normRes=5.362742e-07
normRes=5.362743e-07
normRes=5.362743e-07
normRes=5.362744e-07
normRes=5.362745e-07
normRes=5.362746e-07
normRes=5.362746e-07
normRes=5.362747e-07
normRes=5.362748e-07
normRes=5.362749e-07
normRes=5.362750e-07
normRes=5.362750e-07
normRes=5.362751e-07
normRes=5.362752e-07
normRes=5.362753e-07
normRes=5.362753e-07
normRes=5.362754e-07
normRes=5.362755e-07
normRes=5.362756e-07
normRes=5.362757e-07
normRes=5.362757e-07
normRes=5.362758e-07
normRes=5.362759e-07
normRes=5.362760e-07
normRes=5.362760e-07
normRes=5.362761e-07
normRes=5.362762e-07
normRes=5.362763e-07
normRes=5.362764e-07
normRes=5.362764e-07
normRes=5.362765e-07
normRes=5.362766e-07
normRes=5.362767e-07
normRes=5.362767e-07
normRes=5.362768e-07
normRes=5.362769e-07
normRes=5.362770e-07
normRes=5.362771e-07
normRes=5.362771e-07
normRes=5.362772e-07
normRes=5.362773e-07
normRes=5.362774e-07
normRes=5.362774e-07
normRes=5.362775e-07
normRes=5.362776e-07
normRes=5.362777e-07
normRes=5.362778e-07
normRes=5.362778e-07
normRes=5.362779e-07
normRes=5.362780e-07
normRes=5.362781e-07
normRes=5.362781e-07
normRes=5.362782e-07
normRes=5.362783e-07
normRes=5.362784e-07
normRes=5.362785e-07
normRes=5.362785e-07
normRes=5.362786e-07
normRes=5.362787e-07
normRes=5.362788e-07
normRes=5.362788e-07
normRes=5.362789e-07
normRes=5.362790e-07
normRes=5.362791e-07
normRes=5.362792e-07
normRes=5.362792e-07
normRes=5.362793e-07
normRes=5.362794e-07
normRes=5.362795e-07
normRes=5.362795e-07
normRes=5.362796e-07
normRes=5.362797e-07
normRes=5.362798e-07
normRes=5.362799e-07
normRes=5.362799e-07
normRes=5.362800e-07
normRes=5.362801e-07
normRes=5.362802e-07
normRes=5.362802e-07
normRes=5.362803e-07
normRes=5.362804e-07
normRes=5.362805e-07
normRes=5.362806e-07
normRes=5.362806e-07
normRes=5.362807e-07
normRes=5.362808e-07
normRes=5.362809e-07
normRes=5.362809e-07
normRes=5.362810e-07
normRes=5.362811e-07
normRes=5.362812e-07
normRes=5.362813e-07
normRes=5.362813e-07
normRes=5.362814e-07
normRes=5.362815e-07
normRes=5.362816e-07
normRes=5.362816e-07
normRes=5.362817e-07
normRes=5.362818e-07
normRes=5.362819e-07
normRes=5.362820e-07
normRes=5.362820e-07
normRes=5.362821e-07
normRes=5.362822e-07
normRes=5.362823e-07
normRes=5.362823e-07
normRes=5.362824e-07
normRes=5.362825e-07
normRes=5.362826e-07
normRes=5.362827e-07
normRes=5.362827e-07
normRes=5.362828e-07
normRes=5.362829e-07
normRes=5.362830e-07
normRes=5.362830e-07
normRes=5.362831e-07
normRes=5.362832e-07
normRes=5.362833e-07
normRes=5.362834e-07
normRes=5.362834e-07
normRes=5.362835e-07
normRes=5.362836e-07
normRes=5.362837e-07
normRes=5.362837e-07
normRes=5.362838e-07
normRes=5.362839e-07
normRes=5.362840e-07
normRes=5.362841e-07
normRes=5.362841e-07
normRes=5.362842e-07
normRes=5.362843e-07
normRes=5.362844e-07
normRes=5.362844e-07
normRes=5.362845e-07
normRes=5.362846e-07
normRes=5.362847e-07
normRes=5.362848e-07
normRes=5.362848e-07
normRes=5.362849e-07
normRes=5.362850e-07
normRes=5.362851e-07
normRes=5.362851e-07
normRes=5.362852e-07
normRes=5.362853e-07
normRes=5.362854e-07
normRes=5.362855e-07
normRes=5.362855e-07
normRes=5.362856e-07
normRes=5.362857e-07
normRes=5.362858e-07
normRes=5.362858e-07
normRes=5.362859e-07
normRes=5.362860e-07
normRes=5.362861e-07
normRes=5.362862e-07
normRes=5.362862e-07
normRes=5.362863e-07
normRes=5.362864e-07
normRes=5.362865e-07
normRes=5.362865e-07
normRes=5.362866e-07
normRes=5.362867e-07
normRes=5.362868e-07
normRes=5.362869e-07
normRes=5.362869e-07
normRes=5.362870e-07
normRes=5.362871e-07
normRes=5.362872e-07
normRes=5.362872e-07
normRes=5.362873e-07
normRes=5.362874e-07
normRes=5.362875e-07
normRes=5.362876e-07
normRes=5.362876e-07
normRes=5.362877e-07
normRes=5.362878e-07
normRes=5.362879e-07
normRes=5.362879e-07
normRes=5.362880e-07
normRes=5.362881e-07
normRes=5.362882e-07
normRes=5.362883e-07
normRes=5.362883e-07
normRes=5.362884e-07
normRes=5.362885e-07
normRes=5.362886e-07
normRes=5.362886e-07
normRes=5.362887e-07
normRes=5.362888e-07
normRes=5.362889e-07
normRes=5.362890e-07
normRes=5.362890e-07
normRes=5.362891e-07
normRes=5.362892e-07
normRes=5.362893e-07
normRes=5.362893e-07
normRes=5.362894e-07
normRes=5.362895e-07
normRes=5.362896e-07
normRes=5.362897e-07
normRes=5.362897e-07
normRes=5.362898e-07
normRes=5.362899e-07
normRes=5.362900e-07
normRes=5.362900e-07
normRes=5.362901e-07
normRes=5.362902e-07
normRes=5.362903e-07
normRes=5.362904e-07
normRes=5.362904e-07
normRes=5.362905e-07
normRes=5.362906e-07
normRes=5.362907e-07
normRes=5.362907e-07
normRes=5.362908e-07
normRes=5.362909e-07
normRes=5.362910e-07
normRes=5.362911e-07
normRes=5.362911e-07
normRes=5.362912e-07
normRes=5.362913e-07
normRes=5.362914e-07
normRes=5.362914e-07
normRes=5.362915e-07
normRes=5.362916e-07
normRes=5.362917e-07
normRes=5.362918e-07
normRes=5.362918e-07
normRes=5.362919e-07
normRes=5.362920e-07
normRes=5.362921e-07
normRes=5.362921e-07
normRes=5.362922e-07
normRes=5.362923e-07
normRes=5.362924e-07
normRes=5.362925e-07
normRes=5.362925e-07
normRes=5.362926e-07
normRes=5.362927e-07
normRes=5.362928e-07
normRes=5.362928e-07
normRes=5.362929e-07
normRes=5.362930e-07
normRes=5.362931e-07
normRes=5.362932e-07
normRes=5.362932e-07
normRes=5.362933e-07
normRes=5.362934e-07
normRes=5.362935e-07
normRes=5.362935e-07
normRes=5.362936e-07
normRes=5.362937e-07
normRes=5.362938e-07
normRes=5.362939e-07
normRes=5.362939e-07
normRes=5.362940e-07
normRes=5.362941e-07
normRes=5.362942e-07
normRes=5.362942e-07
normRes=5.362943e-07
normRes=5.362944e-07
normRes=5.362945e-07
normRes=5.362946e-07
normRes=5.362946e-07
normRes=5.362947e-07
normRes=5.362948e-07
normRes=5.362949e-07
normRes=5.362949e-07
normRes=5.362950e-07
normRes=5.362951e-07
normRes=5.362952e-07
normRes=5.362953e-07
normRes=5.362953e-07
normRes=5.362954e-07
normRes=5.362955e-07
normRes=5.362956e-07
normRes=5.362956e-07
normRes=5.362957e-07
normRes=5.362958e-07
normRes=5.362959e-07
normRes=5.362960e-07
normRes=5.362960e-07
normRes=5.362961e-07
normRes=5.362962e-07
normRes=5.362963e-07
normRes=5.362963e-07
normRes=5.362964e-07
normRes=5.362965e-07
normRes=5.362966e-07
normRes=5.362967e-07
normRes=5.362967e-07
normRes=5.362968e-07
normRes=5.362969e-07
normRes=5.362970e-07
normRes=5.362970e-07
normRes=5.362971e-07
normRes=5.362972e-07
normRes=5.362973e-07
normRes=5.362974e-07
normRes=5.362974e-07
normRes=5.362975e-07
normRes=5.362976e-07
normRes=5.362977e-07
normRes=5.362977e-07
normRes=5.362978e-07
normRes=5.362979e-07
normRes=5.362980e-07
normRes=5.362981e-07
normRes=5.362981e-07
normRes=5.362982e-07
normRes=5.362983e-07
normRes=5.362984e-07
normRes=5.362984e-07
normRes=5.362985e-07
normRes=5.362986e-07
normRes=5.362987e-07
normRes=5.362988e-07
normRes=5.362988e-07
normRes=5.362989e-07
normRes=5.362990e-07
normRes=5.362991e-07
normRes=5.362991e-07
normRes=5.362992e-07
normRes=5.362993e-07
normRes=5.362994e-07
normRes=5.362995e-07
normRes=5.362995e-07
normRes=5.362996e-07
normRes=5.362997e-07
normRes=5.362998e-07
normRes=5.362998e-07
normRes=5.362999e-07
normRes=5.363000e-07
normRes=5.363001e-07
normRes=5.363002e-07
normRes=5.363002e-07
normRes=5.363003e-07
normRes=5.363004e-07
normRes=5.363005e-07
normRes=5.363005e-07
normRes=5.363006e-07
normRes=5.363007e-07
normRes=5.363008e-07
normRes=5.363009e-07
normRes=5.363009e-07
normRes=5.363010e-07
normRes=5.363011e-07
normRes=5.363012e-07
normRes=5.363012e-07
normRes=5.363013e-07
normRes=5.363014e-07
normRes=5.363015e-07
normRes=5.363016e-07
normRes=5.363016e-07
normRes=5.363017e-07
normRes=5.363018e-07
normRes=5.363019e-07
normRes=5.363019e-07
normRes=5.363020e-07
normRes=5.363021e-07
normRes=5.363022e-07
normRes=5.363023e-07
normRes=5.363023e-07
normRes=5.363024e-07
normRes=5.363025e-07
normRes=5.363026e-07
normRes=5.363026e-07
normRes=5.363027e-07
normRes=5.363028e-07
normRes=5.363029e-07
normRes=5.363030e-07
normRes=5.363030e-07
normRes=5.363031e-07
normRes=5.363032e-07
normRes=5.363033e-07
normRes=5.363033e-07
normRes=5.363034e-07
normRes=5.363035e-07
normRes=5.363036e-07
normRes=5.363037e-07
normRes=5.363037e-07
normRes=5.363038e-07
normRes=5.363039e-07
normRes=5.363040e-07
normRes=5.363040e-07
normRes=5.363041e-07
normRes=5.363042e-07
normRes=5.363043e-07
normRes=5.363043e-07
normRes=5.363044e-07
normRes=5.363045e-07
normRes=5.363046e-07
normRes=5.363047e-07
normRes=5.363047e-07
normRes=5.363048e-07
normRes=5.363049e-07
normRes=5.363050e-07
normRes=5.363050e-07
normRes=5.363051e-07
normRes=5.363052e-07
normRes=5.363053e-07
normRes=5.363054e-07
normRes=5.363054e-07
normRes=5.363055e-07
normRes=5.363056e-07
normRes=5.363057e-07
normRes=5.363057e-07
normRes=5.363058e-07
normRes=5.363059e-07
normRes=5.363060e-07
normRes=5.363061e-07
normRes=5.363061e-07
normRes=5.363062e-07
normRes=5.363063e-07
normRes=5.363064e-07
normRes=5.363064e-07
normRes=5.363065e-07
normRes=5.363066e-07
normRes=5.363067e-07
normRes=5.363068e-07
normRes=5.363068e-07
normRes=5.363069e-07
normRes=5.363070e-07
normRes=5.363071e-07
normRes=5.363071e-07
normRes=5.363072e-07
normRes=5.363073e-07
normRes=5.363074e-07
normRes=5.363075e-07
normRes=5.363075e-07
normRes=5.363076e-07
normRes=5.363077e-07
normRes=5.363078e-07
normRes=5.363078e-07
normRes=5.363079e-07
normRes=5.363080e-07
normRes=5.363081e-07
normRes=5.363082e-07
normRes=5.363082e-07
normRes=5.363083e-07
normRes=5.363084e-07
normRes=5.363085e-07
normRes=5.363085e-07
normRes=5.363086e-07
normRes=5.363087e-07
normRes=5.363088e-07
normRes=5.363089e-07
normRes=5.363089e-07
normRes=5.363090e-07
normRes=5.363091e-07
normRes=5.363092e-07
normRes=5.363092e-07
normRes=5.363093e-07
normRes=5.363094e-07
normRes=5.363095e-07
normRes=5.363096e-07
normRes=5.363096e-07
normRes=5.363097e-07
normRes=5.363098e-07
normRes=5.363099e-07
normRes=5.363099e-07
normRes=5.363100e-07
normRes=5.363101e-07
normRes=5.363102e-07
normRes=5.363103e-07
normRes=5.363103e-07
normRes=5.363104e-07
normRes=5.363105e-07
normRes=5.363106e-07
normRes=5.363106e-07
normRes=5.363107e-07
normRes=5.363108e-07
normRes=5.363109e-07
normRes=5.363110e-07
normRes=5.363110e-07
normRes=5.363111e-07
normRes=5.363112e-07
normRes=5.363113e-07
normRes=5.363113e-07
normRes=5.363114e-07
normRes=5.363115e-07
normRes=5.363116e-07
normRes=5.363117e-07
normRes=5.363117e-07
normRes=5.363118e-07
normRes=5.363119e-07
normRes=5.363120e-07
normRes=5.363120e-07
normRes=5.363121e-07
normRes=5.363122e-07
normRes=5.363123e-07
normRes=5.363124e-07
normRes=5.363124e-07
normRes=5.363125e-07
normRes=5.363126e-07
normRes=5.363127e-07
normRes=5.363127e-07
normRes=5.363128e-07
normRes=5.363129e-07
normRes=5.363130e-07
normRes=5.363131e-07
normRes=5.363131e-07
normRes=5.363132e-07
normRes=5.363133e-07
normRes=5.363134e-07
normRes=5.363134e-07
normRes=5.363135e-07
normRes=5.363136e-07
normRes=5.363137e-07
normRes=5.363138e-07
normRes=5.363138e-07
normRes=5.363139e-07
normRes=5.363140e-07
normRes=5.363141e-07
normRes=5.363141e-07
normRes=5.363142e-07
normRes=5.363143e-07
normRes=5.363144e-07
normRes=5.363145e-07
normRes=5.363145e-07
normRes=5.363146e-07
normRes=5.363147e-07
normRes=5.363148e-07
normRes=5.363148e-07
normRes=5.363149e-07
normRes=5.363150e-07
normRes=5.363151e-07
normRes=5.363152e-07
normRes=5.363152e-07
normRes=5.363153e-07
normRes=5.363154e-07
normRes=5.363155e-07
normRes=5.363155e-07
normRes=5.363156e-07
normRes=5.363157e-07
normRes=5.363158e-07
normRes=5.363159e-07
normRes=5.363159e-07
normRes=5.363160e-07
normRes=5.363161e-07
normRes=5.363162e-07
normRes=5.363162e-07
normRes=5.363163e-07
normRes=5.363164e-07
normRes=5.363165e-07
normRes=5.363166e-07
normRes=5.363166e-07
normRes=5.363167e-07
normRes=5.363168e-07
normRes=5.363169e-07
normRes=5.363169e-07
normRes=5.363170e-07
normRes=5.363171e-07
normRes=5.363172e-07
normRes=5.363173e-07
normRes=5.363173e-07
normRes=5.363174e-07
normRes=5.363175e-07
normRes=5.363176e-07
normRes=5.363176e-07
normRes=5.363177e-07
normRes=5.363178e-07
normRes=5.363179e-07
normRes=5.363180e-07
normRes=5.363180e-07
normRes=5.363181e-07
normRes=5.363182e-07
normRes=5.363183e-07
normRes=5.363183e-07
normRes=5.363184e-07
normRes=5.363185e-07
normRes=5.363186e-07
normRes=5.363187e-07
normRes=5.363187e-07
normRes=5.363188e-07
normRes=5.363189e-07
normRes=5.363190e-07
normRes=5.363190e-07
normRes=5.363191e-07
normRes=5.363192e-07
normRes=5.363193e-07
normRes=5.363194e-07
normRes=5.363194e-07
normRes=5.363195e-07
normRes=5.363196e-07
normRes=5.363197e-07
normRes=5.363197e-07
normRes=5.363198e-07
normRes=5.363199e-07
normRes=5.363200e-07
normRes=5.363201e-07
normRes=5.363201e-07
normRes=5.363202e-07
normRes=5.363203e-07
normRes=5.363204e-07
normRes=5.363204e-07
normRes=5.363205e-07
normRes=5.363206e-07
normRes=5.363207e-07
normRes=5.363208e-07
normRes=5.363208e-07
normRes=5.363209e-07
normRes=5.363210e-07
normRes=5.363211e-07
normRes=5.363211e-07
normRes=5.363212e-07
normRes=5.363213e-07
normRes=5.363214e-07
normRes=5.363215e-07
normRes=5.363215e-07
normRes=5.363216e-07
normRes=5.363217e-07
normRes=5.363218e-07
normRes=5.363218e-07
normRes=5.363219e-07
normRes=5.363220e-07
normRes=5.363221e-07
normRes=5.363222e-07
normRes=5.363222e-07
normRes=5.363223e-07
normRes=5.363224e-07
normRes=5.363225e-07
normRes=5.363225e-07
normRes=5.363226e-07
normRes=5.363227e-07
normRes=5.363228e-07
normRes=5.363229e-07
normRes=5.363229e-07
normRes=5.363230e-07
normRes=5.363231e-07
normRes=5.363232e-07
normRes=5.363232e-07
normRes=5.363233e-07
normRes=5.363234e-07
normRes=5.363235e-07
normRes=5.363236e-07
normRes=5.363236e-07
normRes=5.363237e-07
normRes=5.363238e-07
normRes=5.363239e-07
normRes=5.363239e-07
normRes=5.363240e-07
normRes=5.363241e-07
normRes=5.363242e-07
normRes=5.363243e-07
normRes=5.363243e-07
normRes=5.363244e-07
normRes=5.363245e-07
normRes=5.363246e-07
normRes=5.363246e-07
normRes=5.363247e-07
normRes=5.363248e-07
normRes=5.363249e-07
normRes=5.363249e-07
normRes=5.363250e-07
normRes=5.363251e-07
normRes=5.363252e-07
normRes=5.363253e-07
normRes=5.363253e-07
normRes=5.363254e-07
normRes=5.363255e-07
normRes=5.363256e-07
normRes=5.363256e-07
normRes=5.363257e-07
normRes=5.363258e-07
normRes=5.363259e-07
normRes=5.363260e-07
normRes=5.363260e-07
normRes=5.363261e-07
normRes=5.363262e-07
normRes=5.363263e-07
normRes=5.363263e-07
normRes=5.363264e-07
normRes=5.363265e-07
normRes=5.363266e-07
normRes=5.363267e-07
normRes=5.363267e-07
normRes=5.363268e-07
normRes=5.363269e-07
normRes=5.363270e-07
normRes=5.363270e-07
normRes=5.363271e-07
normRes=5.363272e-07
normRes=5.363273e-07
normRes=5.363274e-07
normRes=5.363274e-07
normRes=5.363275e-07
normRes=5.363276e-07
normRes=5.363277e-07
normRes=5.363277e-07
normRes=5.363278e-07
normRes=5.363279e-07
normRes=5.363280e-07
normRes=5.363281e-07
normRes=5.363281e-07
normRes=5.363282e-07
normRes=5.363283e-07
normRes=5.363284e-07
normRes=5.363284e-07
normRes=5.363285e-07
normRes=5.363286e-07
normRes=5.363287e-07
normRes=5.363288e-07
normRes=5.363288e-07
normRes=5.363289e-07
normRes=5.363290e-07
normRes=5.363291e-07
normRes=5.363291e-07
normRes=5.363292e-07
normRes=5.363293e-07
normRes=5.363294e-07
normRes=5.363295e-07
normRes=5.363295e-07
normRes=5.363296e-07
normRes=5.363297e-07
normRes=5.363298e-07
normRes=5.363298e-07
normRes=5.363299e-07
normRes=5.363300e-07
normRes=5.363301e-07
normRes=5.363302e-07
normRes=5.363302e-07
normRes=5.363303e-07
normRes=5.363304e-07
normRes=5.363305e-07
normRes=5.363305e-07
normRes=5.363306e-07
normRes=5.363307e-07
normRes=5.363308e-07
normRes=5.363309e-07
normRes=5.363309e-07
normRes=5.363310e-07
normRes=5.363311e-07
normRes=5.363312e-07
normRes=5.363312e-07
normRes=5.363313e-07
normRes=5.363314e-07
normRes=5.363315e-07
normRes=5.363316e-07
normRes=5.363316e-07
normRes=5.363317e-07
normRes=5.363318e-07
normRes=5.363319e-07
normRes=5.363319e-07
normRes=5.363320e-07
normRes=5.363321e-07
normRes=5.363322e-07
normRes=5.363323e-07
normRes=5.363323e-07
normRes=5.363324e-07
normRes=5.363325e-07
normRes=5.363326e-07
normRes=5.363326e-07
normRes=5.363327e-07
normRes=5.363328e-07
normRes=5.363329e-07
normRes=5.363330e-07
normRes=5.363330e-07
normRes=5.363331e-07
normRes=5.363332e-07
normRes=5.363333e-07
normRes=5.363333e-07
normRes=5.363334e-07
normRes=5.363335e-07
normRes=5.363336e-07
normRes=5.363337e-07
normRes=5.363337e-07
normRes=5.363338e-07
normRes=5.363339e-07
normRes=5.363340e-07
normRes=5.363340e-07
normRes=5.363341e-07
normRes=5.363342e-07
normRes=5.363343e-07
normRes=5.363344e-07
normRes=5.363344e-07
normRes=5.363345e-07
normRes=5.363346e-07
normRes=5.363347e-07
normRes=5.363347e-07
normRes=5.363348e-07
normRes=5.363349e-07
normRes=5.363350e-07
normRes=5.363351e-07
normRes=5.363351e-07
normRes=5.363352e-07
normRes=5.363353e-07
normRes=5.363354e-07
normRes=5.363354e-07
normRes=5.363355e-07
normRes=5.363356e-07
normRes=5.363357e-07
normRes=5.363358e-07
normRes=5.363358e-07
normRes=5.363359e-07
normRes=5.363360e-07
normRes=5.363361e-07
normRes=5.363361e-07
normRes=5.363362e-07
normRes=5.363363e-07
normRes=5.363364e-07
normRes=5.363365e-07
normRes=5.363365e-07
normRes=5.363366e-07
normRes=5.363367e-07
normRes=5.363368e-07
normRes=5.363368e-07
normRes=5.363369e-07
normRes=5.363370e-07
normRes=5.363371e-07
normRes=5.363372e-07
normRes=5.363372e-07
normRes=5.363373e-07
normRes=5.363374e-07
normRes=5.363375e-07
normRes=5.363375e-07
normRes=5.363376e-07
normRes=5.363377e-07
normRes=5.363378e-07
normRes=5.363379e-07
normRes=5.363379e-07
normRes=5.363380e-07
normRes=5.363381e-07
normRes=5.363382e-07
normRes=5.363382e-07
normRes=5.363383e-07
normRes=5.363384e-07
normRes=5.363385e-07
normRes=5.363385e-07
normRes=5.363386e-07
normRes=5.363387e-07
normRes=5.363388e-07
normRes=5.363389e-07
normRes=5.363389e-07
normRes=5.363390e-07
normRes=5.363391e-07
normRes=5.363392e-07
normRes=5.363392e-07
normRes=5.363393e-07
normRes=5.363394e-07
normRes=5.363395e-07
normRes=5.363396e-07
normRes=5.363396e-07
normRes=5.363397e-07
normRes=5.363398e-07
normRes=5.363399e-07
normRes=5.363399e-07
normRes=5.363400e-07
normRes=5.363401e-07
normRes=5.363402e-07
normRes=5.363403e-07
normRes=5.363403e-07
normRes=5.363404e-07
normRes=5.363405e-07
normRes=5.363406e-07
normRes=5.363406e-07
normRes=5.363407e-07
normRes=5.363408e-07
normRes=5.363409e-07
normRes=5.363410e-07
normRes=5.363410e-07
normRes=5.363411e-07
normRes=5.363412e-07
normRes=5.363413e-07
normRes=5.363413e-07
normRes=5.363414e-07
normRes=5.363415e-07
normRes=5.363416e-07
normRes=5.363417e-07
normRes=5.363417e-07
normRes=5.363418e-07
normRes=5.363419e-07
normRes=5.363420e-07
normRes=5.363420e-07
normRes=5.363421e-07
normRes=5.363422e-07
normRes=5.363423e-07
normRes=5.363424e-07
normRes=5.363424e-07
normRes=5.363425e-07
normRes=5.363426e-07
normRes=5.363427e-07
normRes=5.363427e-07
normRes=5.363428e-07
normRes=5.363429e-07
normRes=5.363430e-07
normRes=5.363431e-07
normRes=5.363431e-07
normRes=5.363432e-07
normRes=5.363433e-07
normRes=5.363434e-07
normRes=5.363434e-07
normRes=5.363435e-07
normRes=5.363436e-07
normRes=5.363437e-07
normRes=5.363438e-07
normRes=5.363438e-07
normRes=5.363439e-07
normRes=5.363440e-07
normRes=5.363441e-07
normRes=5.363441e-07
normRes=5.363442e-07
normRes=5.363443e-07
normRes=5.363444e-07
normRes=5.363445e-07
normRes=5.363445e-07
normRes=5.363446e-07
normRes=5.363447e-07
normRes=5.363448e-07
normRes=5.363448e-07
normRes=5.363449e-07
normRes=5.363450e-07
normRes=5.363451e-07
normRes=5.363452e-07
normRes=5.363452e-07
normRes=5.363453e-07
normRes=5.363454e-07
normRes=5.363455e-07
normRes=5.363455e-07
normRes=5.363456e-07
normRes=5.363457e-07
normRes=5.363458e-07
normRes=5.363459e-07
normRes=5.363459e-07
normRes=5.363460e-07
normRes=5.363461e-07
normRes=5.363462e-07
normRes=5.363462e-07
normRes=5.363463e-07
normRes=5.363464e-07
normRes=5.363465e-07
normRes=5.363466e-07
normRes=5.363466e-07
normRes=5.363467e-07
normRes=5.363468e-07
normRes=5.363469e-07
normRes=5.363469e-07
normRes=5.363470e-07
normRes=5.363471e-07
normRes=5.363472e-07
normRes=5.363473e-07
normRes=5.363473e-07
normRes=5.363474e-07
normRes=5.363475e-07
normRes=5.363476e-07
normRes=5.363476e-07
normRes=5.363477e-07
normRes=5.363478e-07
normRes=5.363479e-07
normRes=5.363479e-07
normRes=5.363480e-07
normRes=5.363481e-07
normRes=5.363482e-07
normRes=5.363483e-07
normRes=5.363483e-07
normRes=5.363484e-07
normRes=5.363485e-07
normRes=5.363486e-07
normRes=5.363486e-07
normRes=5.363487e-07
normRes=5.363488e-07
normRes=5.363489e-07
normRes=5.363490e-07
normRes=5.363490e-07
normRes=5.363491e-07
normRes=5.363492e-07
normRes=5.363493e-07
normRes=5.363493e-07
normRes=5.363494e-07
normRes=5.363495e-07
normRes=5.363496e-07
normRes=5.363497e-07
normRes=5.363497e-07
normRes=5.363498e-07
normRes=5.363499e-07
normRes=5.363500e-07
normRes=5.363500e-07
normRes=5.363501e-07
normRes=5.363502e-07
normRes=5.363503e-07
normRes=5.363504e-07
normRes=5.363504e-07
normRes=5.363505e-07
normRes=5.363506e-07
normRes=5.363507e-07
normRes=5.363507e-07
normRes=5.363508e-07
normRes=5.363509e-07
normRes=5.363510e-07
normRes=5.363511e-07
normRes=5.363511e-07
normRes=5.363512e-07
normRes=5.363513e-07
normRes=5.363514e-07
normRes=5.363514e-07
normRes=5.363515e-07
normRes=5.363516e-07
normRes=5.363517e-07
normRes=5.363518e-07
normRes=5.363518e-07
normRes=5.363519e-07
normRes=5.363520e-07
normRes=5.363521e-07
normRes=5.363521e-07
normRes=5.363522e-07
normRes=5.363523e-07
normRes=5.363524e-07
normRes=5.363525e-07
normRes=5.363525e-07
normRes=5.363526e-07
normRes=5.363527e-07
normRes=5.363528e-07
normRes=5.363528e-07
normRes=5.363529e-07
normRes=5.363530e-07
normRes=5.363531e-07
normRes=5.363532e-07
normRes=5.363532e-07
normRes=5.363533e-07
normRes=5.363534e-07
normRes=5.363535e-07
normRes=5.363535e-07
normRes=5.363536e-07
normRes=5.363537e-07
normRes=5.363538e-07
normRes=5.363539e-07
normRes=5.363539e-07
normRes=5.363540e-07
normRes=5.363541e-07
normRes=5.363542e-07
normRes=5.363542e-07
normRes=5.363543e-07
normRes=5.363544e-07
normRes=5.363545e-07
normRes=5.363546e-07
normRes=5.363546e-07
normRes=5.363547e-07
normRes=5.363548e-07
normRes=5.363549e-07
normRes=5.363549e-07
normRes=5.363550e-07
normRes=5.363551e-07
normRes=5.363552e-07
normRes=5.363553e-07
normRes=5.363553e-07
normRes=5.363554e-07
normRes=5.363555e-07
normRes=5.363556e-07
normRes=5.363556e-07
normRes=5.363557e-07
normRes=5.363558e-07
normRes=5.363559e-07
normRes=5.363560e-07
normRes=5.363560e-07
normRes=5.363561e-07
normRes=5.363562e-07
normRes=5.363563e-07
normRes=5.363563e-07
normRes=5.363564e-07
normRes=5.363565e-07
normRes=5.363566e-07
normRes=5.363567e-07
normRes=5.363567e-07
normRes=5.363568e-07
normRes=5.363569e-07
normRes=5.363570e-07
normRes=5.363570e-07
normRes=5.363571e-07
normRes=5.363572e-07
normRes=5.363573e-07
normRes=5.363574e-07
normRes=5.363574e-07
normRes=5.363575e-07
normRes=5.363576e-07
normRes=5.363577e-07
normRes=5.363577e-07
normRes=5.363578e-07
normRes=5.363579e-07
normRes=5.363580e-07
normRes=5.363580e-07
normRes=5.363581e-07
normRes=5.363582e-07
normRes=5.363583e-07
normRes=5.363584e-07
normRes=5.363584e-07
normRes=5.363585e-07
normRes=5.363586e-07
normRes=5.363587e-07
normRes=5.363587e-07
normRes=5.363588e-07
normRes=5.363589e-07
normRes=5.363590e-07
normRes=5.363591e-07
normRes=5.363591e-07
normRes=5.363592e-07
normRes=5.363593e-07
normRes=5.363594e-07
normRes=5.363594e-07
normRes=5.363595e-07
normRes=5.363596e-07
normRes=5.363597e-07
normRes=5.363598e-07
normRes=5.363598e-07
normRes=5.363599e-07
normRes=5.363600e-07
normRes=5.363601e-07
normRes=5.363601e-07
normRes=5.363602e-07
normRes=5.363603e-07
normRes=5.363604e-07
normRes=5.363605e-07
normRes=5.363605e-07
normRes=5.363606e-07
normRes=5.363607e-07
normRes=5.363608e-07
normRes=5.363608e-07
normRes=5.363609e-07
normRes=5.363610e-07
normRes=5.363611e-07
normRes=5.363612e-07
normRes=5.363612e-07
normRes=5.363613e-07
normRes=5.363614e-07
normRes=5.363615e-07
normRes=5.363615e-07
normRes=5.363616e-07
normRes=5.363617e-07
normRes=5.363618e-07
normRes=5.363619e-07
normRes=5.363619e-07
normRes=5.363620e-07
normRes=5.363621e-07
normRes=5.363622e-07
normRes=5.363622e-07
normRes=5.363623e-07
normRes=5.363624e-07
normRes=5.363625e-07
normRes=5.363626e-07
normRes=5.363626e-07
normRes=5.363627e-07
normRes=5.363628e-07
normRes=5.363629e-07
normRes=5.363629e-07
normRes=5.363630e-07
normRes=5.363631e-07
normRes=5.363632e-07
normRes=5.363633e-07
normRes=5.363633e-07
normRes=5.363634e-07
normRes=5.363635e-07
normRes=5.363636e-07
normRes=5.363636e-07
normRes=5.363637e-07
normRes=5.363638e-07
normRes=5.363639e-07
normRes=5.363640e-07
normRes=5.363640e-07
normRes=5.363641e-07
normRes=5.363642e-07
normRes=5.363643e-07
normRes=5.363643e-07
normRes=5.363644e-07
normRes=5.363645e-07
normRes=5.363646e-07
normRes=5.363647e-07
normRes=5.363647e-07
normRes=5.363648e-07
normRes=5.363649e-07
normRes=5.363650e-07
normRes=5.363650e-07
normRes=5.363651e-07
normRes=5.363652e-07
normRes=5.363653e-07
normRes=5.363654e-07
normRes=5.363654e-07
normRes=5.363655e-07
normRes=5.363656e-07
normRes=5.363657e-07
normRes=5.363657e-07
normRes=5.363658e-07
normRes=5.363659e-07
normRes=5.363660e-07
normRes=5.363660e-07
normRes=5.363661e-07
normRes=5.363662e-07
normRes=5.363663e-07
normRes=5.363664e-07
normRes=5.363664e-07
normRes=5.363665e-07
normRes=5.363666e-07
normRes=5.363667e-07
normRes=5.363667e-07
normRes=5.363668e-07
normRes=5.363669e-07
normRes=5.363670e-07
normRes=5.363671e-07
normRes=5.363671e-07
normRes=5.363672e-07
normRes=5.363673e-07
normRes=5.363674e-07
normRes=5.363674e-07
normRes=5.363675e-07
normRes=5.363676e-07
normRes=5.363677e-07
normRes=5.363678e-07
normRes=5.363678e-07
normRes=5.363679e-07
normRes=5.363680e-07
normRes=5.363681e-07
normRes=5.363681e-07
normRes=5.363682e-07
normRes=5.363683e-07
normRes=5.363684e-07
normRes=5.363685e-07
normRes=5.363685e-07
normRes=5.363686e-07
normRes=5.363687e-07
normRes=5.363688e-07
normRes=5.363688e-07
normRes=5.363689e-07
normRes=5.363690e-07
normRes=5.363691e-07
normRes=5.363692e-07
normRes=5.363692e-07
normRes=5.363693e-07
normRes=5.363694e-07
normRes=5.363695e-07
normRes=5.363695e-07
normRes=5.363696e-07
normRes=5.363697e-07
normRes=5.363698e-07
normRes=5.363699e-07
normRes=5.363699e-07
normRes=5.363700e-07
normRes=5.363701e-07
normRes=5.363702e-07
normRes=5.363702e-07
normRes=5.363703e-07
normRes=5.363704e-07
normRes=5.363705e-07
normRes=5.363706e-07
normRes=5.363706e-07
normRes=5.363707e-07
normRes=5.363708e-07
normRes=5.363709e-07
normRes=5.363709e-07
normRes=5.363710e-07
normRes=5.363711e-07
normRes=5.363712e-07
normRes=5.363713e-07
normRes=5.363713e-07
normRes=5.363714e-07
normRes=5.363715e-07
normRes=5.363716e-07
normRes=5.363716e-07
normRes=5.363717e-07
normRes=5.363718e-07
normRes=5.363719e-07
normRes=5.363720e-07
normRes=5.363720e-07
normRes=5.363721e-07
normRes=5.363722e-07
normRes=5.363723e-07
normRes=5.363723e-07
normRes=5.363724e-07
normRes=5.363725e-07
normRes=5.363726e-07
normRes=5.363727e-07
normRes=5.363727e-07
normRes=5.363728e-07
normRes=5.363729e-07
normRes=5.363730e-07
normRes=5.363730e-07
normRes=5.363731e-07
normRes=5.363732e-07
normRes=5.363733e-07
normRes=5.363734e-07
normRes=5.363734e-07
normRes=5.363735e-07
normRes=5.363736e-07
normRes=5.363737e-07
normRes=5.363737e-07
normRes=5.363738e-07
normRes=5.363739e-07
normRes=5.363740e-07
normRes=5.363740e-07
normRes=5.363741e-07
normRes=5.363742e-07
normRes=5.363743e-07
normRes=5.363744e-07
normRes=5.363744e-07
normRes=5.363745e-07
normRes=5.363746e-07
normRes=5.363747e-07
normRes=5.363747e-07
normRes=5.363748e-07
normRes=5.363749e-07
normRes=5.363750e-07
normRes=5.363751e-07
normRes=5.363751e-07
normRes=5.363752e-07
normRes=5.363753e-07
normRes=5.363754e-07
normRes=5.363754e-07
normRes=5.363755e-07
normRes=5.363756e-07
normRes=5.363757e-07
normRes=5.363758e-07
normRes=5.363758e-07
normRes=5.363759e-07
normRes=5.363760e-07
normRes=5.363761e-07
normRes=5.363761e-07
normRes=5.363762e-07
normRes=5.363763e-07
normRes=5.363764e-07
normRes=5.363765e-07
normRes=5.363765e-07
normRes=5.363766e-07
normRes=5.363767e-07
normRes=5.363768e-07
normRes=5.363768e-07
normRes=5.363769e-07
normRes=5.363770e-07
normRes=5.363771e-07
normRes=5.363772e-07
normRes=5.363772e-07
normRes=5.363773e-07
normRes=5.363774e-07
normRes=5.363775e-07
normRes=5.363775e-07
normRes=5.363776e-07
normRes=5.363777e-07
normRes=5.363778e-07
normRes=5.363779e-07
normRes=5.363779e-07
normRes=5.363780e-07
normRes=5.363781e-07
normRes=5.363782e-07
normRes=5.363782e-07
normRes=5.363783e-07
normRes=5.363784e-07
normRes=5.363785e-07
normRes=5.363786e-07
normRes=5.363786e-07
normRes=5.363787e-07
normRes=5.363788e-07
normRes=5.363789e-07
normRes=5.363789e-07
normRes=5.363790e-07
normRes=5.363791e-07
normRes=5.363792e-07
normRes=5.363793e-07
normRes=5.363793e-07
normRes=5.363794e-07
normRes=5.363795e-07
normRes=5.363796e-07
normRes=5.363796e-07
normRes=5.363797e-07
normRes=5.363798e-07
normRes=5.363799e-07
normRes=5.363800e-07
normRes=5.363800e-07
normRes=5.363801e-07
normRes=5.363802e-07
normRes=5.363803e-07
normRes=5.363803e-07
normRes=5.363804e-07
normRes=5.363805e-07
normRes=5.363806e-07
normRes=5.363807e-07
normRes=5.363807e-07
normRes=5.363808e-07
normRes=5.363809e-07
normRes=5.363810e-07
normRes=5.363810e-07
normRes=5.363811e-07
normRes=5.363812e-07
normRes=5.363813e-07
normRes=5.363813e-07
normRes=5.363814e-07
normRes=5.363815e-07
normRes=5.363816e-07
normRes=5.363817e-07
normRes=5.363817e-07
normRes=5.363818e-07
normRes=5.363819e-07
normRes=5.363820e-07
normRes=5.363820e-07
normRes=5.363821e-07
normRes=5.363822e-07
normRes=5.363823e-07
normRes=5.363824e-07
normRes=5.363824e-07
normRes=5.363825e-07
normRes=5.363826e-07
normRes=5.363827e-07
normRes=5.363827e-07
normRes=5.363828e-07
normRes=5.363829e-07
normRes=5.363830e-07
normRes=5.363831e-07
normRes=5.363831e-07
normRes=5.363832e-07
normRes=5.363833e-07
normRes=5.363834e-07
normRes=5.363834e-07
normRes=5.363835e-07
normRes=5.363836e-07
normRes=5.363837e-07
normRes=5.363838e-07
normRes=5.363838e-07
normRes=5.363839e-07
normRes=5.363840e-07
normRes=5.363841e-07
normRes=5.363841e-07
normRes=5.363842e-07
normRes=5.363843e-07
normRes=5.363844e-07
normRes=5.363845e-07
normRes=5.363845e-07
normRes=5.363846e-07
normRes=5.363847e-07
normRes=5.363848e-07
normRes=5.363848e-07
normRes=5.363849e-07
normRes=5.363850e-07
normRes=5.363851e-07
normRes=5.363852e-07
normRes=5.363852e-07
normRes=5.363853e-07
normRes=5.363854e-07
normRes=5.363855e-07
normRes=5.363855e-07
normRes=5.363856e-07
normRes=5.363857e-07
normRes=5.363858e-07
normRes=5.363859e-07
normRes=5.363859e-07
normRes=5.363860e-07
normRes=5.363861e-07
normRes=5.363862e-07
normRes=5.363862e-07
normRes=5.363863e-07
normRes=5.363864e-07
normRes=5.363865e-07
normRes=5.363866e-07
normRes=5.363866e-07
normRes=5.363867e-07
normRes=5.363868e-07
normRes=5.363869e-07
normRes=5.363869e-07
normRes=5.363870e-07
normRes=5.363871e-07
normRes=5.363872e-07
normRes=5.363872e-07
normRes=5.363873e-07
normRes=5.363874e-07
normRes=5.363875e-07
normRes=5.363876e-07
normRes=5.363876e-07
normRes=5.363877e-07
normRes=5.363878e-07
normRes=5.363879e-07
normRes=5.363879e-07
normRes=5.363880e-07
normRes=5.363881e-07
normRes=5.363882e-07
normRes=5.363883e-07
normRes=5.363883e-07
normRes=5.363884e-07
normRes=5.363885e-07
normRes=5.363886e-07
normRes=5.363886e-07
normRes=5.363887e-07
normRes=5.363888e-07
normRes=5.363889e-07
normRes=5.363890e-07
normRes=5.363890e-07
normRes=5.363891e-07
normRes=5.363892e-07
normRes=5.363893e-07
normRes=5.363893e-07
normRes=5.363894e-07
normRes=5.363895e-07
normRes=5.363896e-07
normRes=5.363897e-07
normRes=5.363897e-07
normRes=5.363898e-07
normRes=5.363899e-07
normRes=5.363900e-07
normRes=5.363900e-07
normRes=5.363901e-07
normRes=5.363902e-07
normRes=5.363903e-07
normRes=5.363904e-07
normRes=5.363904e-07
normRes=5.363905e-07
normRes=5.363906e-07
normRes=5.363907e-07
normRes=5.363907e-07
normRes=5.363908e-07
normRes=5.363909e-07
normRes=5.363910e-07
normRes=5.363911e-07
normRes=5.363911e-07
normRes=5.363912e-07
normRes=5.363913e-07
normRes=5.363914e-07
normRes=5.363914e-07
normRes=5.363915e-07
normRes=5.363916e-07
normRes=5.363917e-07
normRes=5.363918e-07
normRes=5.363918e-07
normRes=5.363919e-07
normRes=5.363920e-07
normRes=5.363921e-07
normRes=5.363921e-07
normRes=5.363922e-07
normRes=5.363923e-07
normRes=5.363924e-07
normRes=5.363925e-07
normRes=5.363925e-07
normRes=5.363926e-07
normRes=5.363927e-07
normRes=5.363928e-07
normRes=5.363928e-07
normRes=5.363929e-07
normRes=5.363930e-07
normRes=5.363931e-07
normRes=5.363932e-07
normRes=5.363932e-07
normRes=5.363933e-07
normRes=5.363934e-07
normRes=5.363935e-07
normRes=5.363935e-07
normRes=5.363936e-07
normRes=5.363937e-07
normRes=5.363938e-07
normRes=5.363938e-07
normRes=5.363939e-07
normRes=5.363940e-07
normRes=5.363941e-07
normRes=5.363942e-07
normRes=5.363942e-07
normRes=5.363943e-07
normRes=5.363944e-07
normRes=5.363945e-07
normRes=5.363945e-07
normRes=5.363946e-07
normRes=5.363947e-07
normRes=5.363948e-07
normRes=5.363949e-07
normRes=5.363949e-07
normRes=5.363950e-07
normRes=5.363951e-07
normRes=5.363952e-07
normRes=5.363952e-07
normRes=5.363953e-07
normRes=5.363954e-07
normRes=5.363955e-07
normRes=5.363956e-07
normRes=5.363956e-07
normRes=5.363957e-07
normRes=5.363958e-07
normRes=5.363959e-07
normRes=5.363959e-07
normRes=5.363960e-07
normRes=5.363961e-07
normRes=5.363962e-07
normRes=5.363963e-07
normRes=5.363963e-07
normRes=5.363964e-07
normRes=5.363965e-07
normRes=5.363966e-07
normRes=5.363966e-07
normRes=5.363967e-07
normRes=5.363968e-07
normRes=5.363969e-07
normRes=5.363970e-07
normRes=5.363970e-07
normRes=5.363971e-07
normRes=5.363972e-07
normRes=5.363973e-07
normRes=5.363973e-07
normRes=5.363974e-07
normRes=5.363975e-07
normRes=5.363976e-07
normRes=5.363977e-07
normRes=5.363977e-07
normRes=5.363978e-07
normRes=5.363979e-07
normRes=5.363980e-07
normRes=5.363980e-07
normRes=5.363981e-07
normRes=5.363982e-07
normRes=5.363983e-07
normRes=5.363984e-07
normRes=5.363984e-07
normRes=5.363985e-07
normRes=5.363986e-07
normRes=5.363987e-07
normRes=5.363987e-07
normRes=5.363988e-07
normRes=5.363989e-07
normRes=5.363990e-07
normRes=5.363991e-07
normRes=5.363991e-07
normRes=5.363992e-07
normRes=5.363993e-07
normRes=5.363994e-07
normRes=5.363994e-07
normRes=5.363995e-07
normRes=5.363996e-07
normRes=5.363997e-07
normRes=5.363997e-07
normRes=5.363998e-07
normRes=5.363999e-07
normRes=5.364000e-07
normRes=5.364001e-07
normRes=5.364001e-07
normRes=5.364002e-07
normRes=5.364003e-07
normRes=5.364004e-07
normRes=5.364004e-07
normRes=5.364005e-07
normRes=5.364006e-07
normRes=5.364007e-07
normRes=5.364008e-07
normRes=5.364008e-07
normRes=5.364009e-07
normRes=5.364010e-07
normRes=5.364011e-07
normRes=5.364011e-07
normRes=5.364012e-07
normRes=5.364013e-07
normRes=5.364014e-07
normRes=5.364015e-07
normRes=5.364015e-07
normRes=5.364016e-07
normRes=5.364017e-07
normRes=5.364018e-07
normRes=5.364018e-07
normRes=5.364019e-07
normRes=5.364020e-07
normRes=5.364021e-07
normRes=5.364022e-07
normRes=5.364022e-07
normRes=5.364023e-07
normRes=5.364024e-07
normRes=5.364025e-07
normRes=5.364025e-07
normRes=5.364026e-07
normRes=5.364027e-07
normRes=5.364028e-07
normRes=5.364029e-07
normRes=5.364029e-07
normRes=5.364030e-07
normRes=5.364031e-07
normRes=5.364032e-07
normRes=5.364032e-07
normRes=5.364033e-07
normRes=5.364034e-07
normRes=5.364035e-07
normRes=5.364036e-07
normRes=5.364036e-07
normRes=5.364037e-07
normRes=5.364038e-07
normRes=5.364039e-07
normRes=5.364039e-07
normRes=5.364040e-07
normRes=5.364041e-07
normRes=5.364042e-07
normRes=5.364043e-07
normRes=5.364043e-07
normRes=5.364044e-07
normRes=5.364045e-07
normRes=5.364046e-07
normRes=5.364046e-07
normRes=5.364047e-07
normRes=5.364048e-07
normRes=5.364049e-07
normRes=5.364050e-07
normRes=5.364050e-07
normRes=5.364051e-07
normRes=5.364052e-07
normRes=5.364053e-07
normRes=5.364053e-07
normRes=5.364054e-07
normRes=5.364055e-07
normRes=5.364056e-07
normRes=5.364056e-07
normRes=5.364057e-07
normRes=5.364058e-07
normRes=5.364059e-07
normRes=5.364060e-07
normRes=5.364060e-07
normRes=5.364061e-07
normRes=5.364062e-07
normRes=5.364063e-07
normRes=5.364063e-07
normRes=5.364064e-07
normRes=5.364065e-07
normRes=5.364066e-07
normRes=5.364067e-07
normRes=5.364067e-07
normRes=5.364068e-07
normRes=5.364069e-07
normRes=5.364070e-07
normRes=5.364070e-07
normRes=5.364071e-07
normRes=5.364072e-07
normRes=5.364073e-07
normRes=5.364074e-07
normRes=5.364074e-07
normRes=5.364075e-07
normRes=5.364076e-07
normRes=5.364077e-07
normRes=5.364077e-07
normRes=5.364078e-07
normRes=5.364079e-07
normRes=5.364080e-07
normRes=5.364081e-07
normRes=5.364081e-07
normRes=5.364082e-07
normRes=5.364083e-07
normRes=5.364084e-07
normRes=5.364084e-07
normRes=5.364085e-07
normRes=5.364086e-07
normRes=5.364087e-07
normRes=5.364088e-07
normRes=5.364088e-07
normRes=5.364089e-07
normRes=5.364090e-07
normRes=5.364091e-07
normRes=5.364091e-07
normRes=5.364092e-07
normRes=5.364093e-07
normRes=5.364094e-07
normRes=5.364095e-07
normRes=5.364095e-07
normRes=5.364096e-07
normRes=5.364097e-07
normRes=5.364098e-07
normRes=5.364098e-07
normRes=5.364099e-07
normRes=5.364100e-07
normRes=5.364101e-07
normRes=5.364102e-07
normRes=5.364102e-07
normRes=5.364103e-07
normRes=5.364104e-07
normRes=5.364105e-07
normRes=5.364105e-07
normRes=5.364106e-07
normRes=5.364107e-07
normRes=5.364108e-07
normRes=5.364108e-07
normRes=5.364109e-07
normRes=5.364110e-07
normRes=5.364111e-07
normRes=5.364112e-07
normRes=5.364112e-07
normRes=5.364113e-07
normRes=5.364114e-07
normRes=5.364115e-07
normRes=5.364115e-07
normRes=5.364116e-07
normRes=5.364117e-07
normRes=5.364118e-07
normRes=5.364119e-07
normRes=5.364119e-07
normRes=5.364120e-07
normRes=5.364121e-07
normRes=5.364122e-07
normRes=5.364122e-07
normRes=5.364123e-07
normRes=5.364124e-07
normRes=5.364125e-07
normRes=5.364126e-07
normRes=5.364126e-07
normRes=5.364127e-07
normRes=5.364128e-07
normRes=5.364129e-07
normRes=5.364129e-07
normRes=5.364130e-07
normRes=5.364131e-07
normRes=5.364132e-07
normRes=5.364133e-07
normRes=5.364133e-07
normRes=5.364134e-07
normRes=5.364135e-07
normRes=5.364136e-07
normRes=5.364136e-07
normRes=5.364137e-07
normRes=5.364138e-07
normRes=5.364139e-07
normRes=5.364140e-07
normRes=5.364140e-07
normRes=5.364141e-07
normRes=5.364142e-07
normRes=5.364143e-07
normRes=5.364143e-07
normRes=5.364144e-07
normRes=5.364145e-07
normRes=5.364146e-07
normRes=5.364147e-07
normRes=5.364147e-07
normRes=5.364148e-07
normRes=5.364149e-07
normRes=5.364150e-07
normRes=5.364150e-07
normRes=5.364151e-07
normRes=5.364152e-07
normRes=5.364153e-07
normRes=5.364154e-07
normRes=5.364154e-07
normRes=5.364155e-07
normRes=5.364156e-07
normRes=5.364157e-07
normRes=5.364157e-07
normRes=5.364158e-07
normRes=5.364159e-07
normRes=5.364160e-07
normRes=5.364160e-07
normRes=5.364161e-07
normRes=5.364162e-07
normRes=5.364163e-07
normRes=5.364164e-07
normRes=5.364164e-07
normRes=5.364165e-07
normRes=5.364166e-07
normRes=5.364167e-07
normRes=5.364167e-07
normRes=5.364168e-07
normRes=5.364169e-07
normRes=5.364170e-07
normRes=5.364171e-07
normRes=5.364171e-07
normRes=5.364172e-07
normRes=5.364173e-07
normRes=5.364174e-07
normRes=5.364174e-07
normRes=5.364175e-07
normRes=5.364176e-07
normRes=5.364177e-07
normRes=5.364178e-07
normRes=5.364178e-07
normRes=5.364179e-07
normRes=5.364180e-07
normRes=5.364181e-07
normRes=5.364181e-07
normRes=5.364182e-07
normRes=5.364183e-07
normRes=5.364184e-07
normRes=5.364185e-07
normRes=5.364185e-07
normRes=5.364186e-07
normRes=5.364187e-07
normRes=5.364188e-07
normRes=5.364188e-07
normRes=5.364189e-07
normRes=5.364190e-07
normRes=5.364191e-07
normRes=5.364192e-07
normRes=5.364192e-07
normRes=5.364193e-07
normRes=5.364194e-07
normRes=5.364195e-07
normRes=5.364195e-07
normRes=5.364196e-07
normRes=5.364197e-07
normRes=5.364198e-07
normRes=5.364199e-07
normRes=5.364199e-07
normRes=5.364200e-07
normRes=5.364201e-07
normRes=5.364202e-07
normRes=5.364202e-07
normRes=5.364203e-07
normRes=5.364204e-07
normRes=5.364205e-07
normRes=5.364205e-07
normRes=5.364206e-07
normRes=5.364207e-07
normRes=5.364208e-07
normRes=5.364209e-07
normRes=5.364209e-07
normRes=5.364210e-07
normRes=5.364211e-07
normRes=5.364212e-07
normRes=5.364212e-07
normRes=5.364213e-07
normRes=5.364214e-07
normRes=5.364215e-07
normRes=5.364216e-07
normRes=5.364216e-07
normRes=5.364217e-07
normRes=5.364218e-07
normRes=5.364219e-07
normRes=5.364219e-07
normRes=5.364220e-07
normRes=5.364221e-07
normRes=5.364222e-07
normRes=5.364223e-07
normRes=5.364223e-07
normRes=5.364224e-07
normRes=5.364225e-07
normRes=5.364226e-07
normRes=5.364226e-07
normRes=5.364227e-07
normRes=5.364228e-07
normRes=5.364229e-07
normRes=5.364230e-07
normRes=5.364230e-07
normRes=5.364231e-07
normRes=5.364232e-07
normRes=5.364233e-07
normRes=5.364233e-07
normRes=5.364234e-07
normRes=5.364235e-07
normRes=5.364236e-07
normRes=5.364237e-07
normRes=5.364237e-07
normRes=5.364238e-07
normRes=5.364239e-07
normRes=5.364240e-07
normRes=5.364240e-07
normRes=5.364241e-07
normRes=5.364242e-07
normRes=5.364243e-07
normRes=5.364244e-07
normRes=5.364244e-07
normRes=5.364245e-07
normRes=5.364246e-07
normRes=5.364247e-07
normRes=5.364247e-07
normRes=5.364248e-07
normRes=5.364249e-07
normRes=5.364250e-07
normRes=5.364251e-07
normRes=5.364251e-07
normRes=5.364252e-07
normRes=5.364253e-07
normRes=5.364254e-07
normRes=5.364254e-07
normRes=5.364255e-07
normRes=5.364256e-07
normRes=5.364257e-07
normRes=5.364257e-07
normRes=5.364258e-07
normRes=5.364259e-07
normRes=5.364260e-07
normRes=5.364261e-07
normRes=5.364261e-07
normRes=5.364262e-07
normRes=5.364263e-07
normRes=5.364264e-07
normRes=5.364264e-07
normRes=5.364265e-07
normRes=5.364266e-07
normRes=5.364267e-07
normRes=5.364268e-07
normRes=5.364268e-07
normRes=5.364269e-07
normRes=5.364270e-07
normRes=5.364271e-07
normRes=5.364271e-07
normRes=5.364272e-07
normRes=5.364273e-07
normRes=5.364274e-07
normRes=5.364275e-07
normRes=5.364275e-07
normRes=5.364276e-07
normRes=5.364277e-07
normRes=5.364278e-07
normRes=5.364278e-07
normRes=5.364279e-07
normRes=5.364280e-07
normRes=5.364281e-07
normRes=5.364282e-07
normRes=5.364282e-07
normRes=5.364283e-07
normRes=5.364284e-07
normRes=5.364285e-07
normRes=5.364285e-07
normRes=5.364286e-07
normRes=5.364287e-07
normRes=5.364288e-07
normRes=5.364289e-07
normRes=5.364289e-07
normRes=5.364290e-07
normRes=5.364291e-07
normRes=5.364292e-07
normRes=5.364292e-07
normRes=5.364293e-07
normRes=5.364294e-07
normRes=5.364295e-07
normRes=5.364296e-07
normRes=5.364296e-07
normRes=5.364297e-07
normRes=5.364298e-07
normRes=5.364299e-07
normRes=5.364299e-07
normRes=5.364300e-07
normRes=5.364301e-07
normRes=5.364302e-07
normRes=5.364302e-07
normRes=5.364303e-07
normRes=5.364304e-07
normRes=5.364305e-07
normRes=5.364306e-07
normRes=5.364306e-07
normRes=5.364307e-07
normRes=5.364308e-07
normRes=5.364309e-07
normRes=5.364309e-07
normRes=5.364310e-07
normRes=5.364311e-07
normRes=5.364312e-07
normRes=5.364313e-07
normRes=5.364313e-07
normRes=5.364314e-07
normRes=5.364315e-07
normRes=5.364316e-07
normRes=5.364316e-07
normRes=5.364317e-07
normRes=5.364318e-07
normRes=5.364319e-07
normRes=5.364320e-07
normRes=5.364320e-07
normRes=5.364321e-07
normRes=5.364322e-07
normRes=5.364323e-07
normRes=5.364323e-07
normRes=5.364324e-07
normRes=5.364325e-07
normRes=5.364326e-07
normRes=5.364327e-07
normRes=5.364327e-07
normRes=5.364328e-07
normRes=5.364329e-07
normRes=5.364330e-07
normRes=5.364330e-07
normRes=5.364331e-07
normRes=5.364332e-07
normRes=5.364333e-07
normRes=5.364334e-07
normRes=5.364334e-07
normRes=5.364335e-07
normRes=5.364336e-07
normRes=5.364337e-07
normRes=5.364337e-07
normRes=5.364338e-07
normRes=5.364339e-07
normRes=5.364340e-07
normRes=5.364341e-07
normRes=5.364341e-07
normRes=5.364342e-07
normRes=5.364343e-07
normRes=5.364344e-07
normRes=5.364344e-07
normRes=5.364345e-07
normRes=5.364346e-07
normRes=5.364347e-07
normRes=5.364347e-07
normRes=5.364348e-07
normRes=5.364349e-07
normRes=5.364350e-07
normRes=5.364351e-07
normRes=5.364351e-07
normRes=5.364352e-07
normRes=5.364353e-07
normRes=5.364354e-07
normRes=5.364354e-07
normRes=5.364355e-07
normRes=5.364356e-07
normRes=5.364357e-07
normRes=5.364358e-07
normRes=5.364358e-07
normRes=5.364359e-07
normRes=5.364360e-07
normRes=5.364361e-07
normRes=5.364361e-07
normRes=5.364362e-07
normRes=5.364363e-07
normRes=5.364364e-07
normRes=5.364365e-07
normRes=5.364365e-07
normRes=5.364366e-07
normRes=5.364367e-07
normRes=5.364368e-07
normRes=5.364368e-07
normRes=5.364369e-07
normRes=5.364370e-07
normRes=5.364371e-07
normRes=5.364372e-07
normRes=5.364372e-07
normRes=5.364373e-07
normRes=5.364374e-07
normRes=5.364375e-07
normRes=5.364375e-07
normRes=5.364376e-07
normRes=5.364377e-07
normRes=5.364378e-07
normRes=5.364379e-07
normRes=5.364379e-07
normRes=5.364380e-07
normRes=5.364381e-07
normRes=5.364382e-07
normRes=5.364382e-07
normRes=5.364383e-07
normRes=5.364384e-07
normRes=5.364385e-07
normRes=5.364386e-07
normRes=5.364386e-07
normRes=5.364387e-07
normRes=5.364388e-07
normRes=5.364389e-07
normRes=5.364389e-07
normRes=5.364390e-07
normRes=5.364391e-07
normRes=5.364392e-07
normRes=5.364392e-07
normRes=5.364393e-07
normRes=5.364394e-07
normRes=5.364395e-07
normRes=5.364396e-07
normRes=5.364396e-07
normRes=5.364397e-07
normRes=5.364398e-07
normRes=5.364399e-07
normRes=5.364399e-07
normRes=5.364400e-07
normRes=5.364401e-07
normRes=5.364402e-07
normRes=5.364403e-07
normRes=5.364403e-07
normRes=5.364404e-07
normRes=5.364405e-07
normRes=5.364406e-07
normRes=5.364406e-07
normRes=5.364407e-07
normRes=5.364408e-07
normRes=5.364409e-07
normRes=5.364410e-07
normRes=5.364410e-07
normRes=5.364411e-07
normRes=5.364412e-07
normRes=5.364413e-07
normRes=5.364413e-07
normRes=5.364414e-07
normRes=5.364415e-07
normRes=5.364416e-07
normRes=5.364417e-07
normRes=5.364417e-07
normRes=5.364418e-07
normRes=5.364419e-07
normRes=5.364420e-07
normRes=5.364420e-07
normRes=5.364421e-07
normRes=5.364422e-07
normRes=5.364423e-07
normRes=5.364424e-07
normRes=5.364424e-07
normRes=5.364425e-07
normRes=5.364426e-07
normRes=5.364427e-07
normRes=5.364427e-07
normRes=5.364428e-07
normRes=5.364429e-07
normRes=5.364430e-07
normRes=5.364431e-07
normRes=5.364431e-07
normRes=5.364432e-07
normRes=5.364433e-07
normRes=5.364434e-07
normRes=5.364434e-07
normRes=5.364435e-07
normRes=5.364436e-07
normRes=5.364437e-07
normRes=5.364437e-07
normRes=5.364438e-07
normRes=5.364439e-07
normRes=5.364440e-07
normRes=5.364441e-07
normRes=5.364441e-07
normRes=5.364442e-07
normRes=5.364443e-07
normRes=5.364444e-07
normRes=5.364444e-07
normRes=5.364445e-07
normRes=5.364446e-07
normRes=5.364447e-07
normRes=5.364448e-07
normRes=5.364448e-07
normRes=5.364449e-07
normRes=5.364450e-07
normRes=5.364451e-07
normRes=5.364451e-07
normRes=5.364452e-07
normRes=5.364453e-07
normRes=5.364454e-07
normRes=5.364455e-07
normRes=5.364455e-07
normRes=5.364456e-07
normRes=5.364457e-07
normRes=5.364458e-07
normRes=5.364458e-07
normRes=5.364459e-07
normRes=5.364460e-07
normRes=5.364461e-07
normRes=5.364462e-07
normRes=5.364462e-07
normRes=5.364463e-07
normRes=5.364464e-07
normRes=5.364465e-07
normRes=5.364465e-07
normRes=5.364466e-07
normRes=5.364467e-07
normRes=5.364468e-07
normRes=5.364469e-07
normRes=5.364469e-07
normRes=5.364470e-07
normRes=5.364471e-07
normRes=5.364472e-07
normRes=5.364472e-07
normRes=5.364473e-07
normRes=5.364474e-07
normRes=5.364475e-07
normRes=5.364475e-07
normRes=5.364476e-07
normRes=5.364477e-07
normRes=5.364478e-07
normRes=5.364479e-07
normRes=5.364479e-07
normRes=5.364480e-07
normRes=5.364481e-07
normRes=5.364482e-07
normRes=5.364482e-07
normRes=5.364483e-07
normRes=5.364484e-07
normRes=5.364485e-07
normRes=5.364486e-07
normRes=5.364486e-07
normRes=5.364487e-07
normRes=5.364488e-07
normRes=5.364489e-07
normRes=5.364489e-07
normRes=5.364490e-07
normRes=5.364491e-07
normRes=5.364492e-07
normRes=5.364493e-07
normRes=5.364493e-07
normRes=5.364494e-07
normRes=5.364495e-07
normRes=5.364496e-07
normRes=5.364496e-07
normRes=5.364497e-07
normRes=5.364498e-07
normRes=5.364499e-07
normRes=5.364500e-07
normRes=5.364500e-07
normRes=5.364501e-07
normRes=5.364502e-07
normRes=5.364503e-07
normRes=5.364503e-07
normRes=5.364504e-07
normRes=5.364505e-07
normRes=5.364506e-07
normRes=5.364507e-07
normRes=5.364507e-07
normRes=5.364508e-07
normRes=5.364509e-07
normRes=5.364510e-07
normRes=5.364510e-07
normRes=5.364511e-07
normRes=5.364512e-07
normRes=5.364513e-07
normRes=5.364514e-07
normRes=5.364514e-07
normRes=5.364515e-07
normRes=5.364516e-07
normRes=5.364517e-07
normRes=5.364517e-07
normRes=5.364518e-07
normRes=5.364519e-07
normRes=5.364520e-07
normRes=5.364520e-07
normRes=5.364521e-07
normRes=5.364522e-07
normRes=5.364523e-07
normRes=5.364524e-07
normRes=5.364524e-07
normRes=5.364525e-07
normRes=5.364526e-07
normRes=5.364527e-07
normRes=5.364527e-07
normRes=5.364528e-07
normRes=5.364529e-07
normRes=5.364530e-07
normRes=5.364531e-07
normRes=5.364531e-07
normRes=5.364532e-07
normRes=5.364533e-07
normRes=5.364534e-07
normRes=5.364534e-07
normRes=5.364535e-07
normRes=5.364536e-07
normRes=5.364537e-07
normRes=5.364538e-07
normRes=5.364538e-07
normRes=5.364539e-07
normRes=5.364540e-07
normRes=5.364541e-07
normRes=5.364541e-07
normRes=5.364542e-07
normRes=5.364543e-07
normRes=5.364544e-07
normRes=5.364545e-07
normRes=5.364545e-07
normRes=5.364546e-07
normRes=5.364547e-07
normRes=5.364548e-07
normRes=5.364548e-07
normRes=5.364549e-07
normRes=5.364550e-07
normRes=5.364551e-07
normRes=5.364552e-07
normRes=5.364552e-07
normRes=5.364553e-07
normRes=5.364554e-07
normRes=5.364555e-07
normRes=5.364555e-07
normRes=5.364556e-07
normRes=5.364557e-07
normRes=5.364558e-07
normRes=5.364558e-07
normRes=5.364559e-07
normRes=5.364560e-07
normRes=5.364561e-07
normRes=5.364562e-07
normRes=5.364562e-07
normRes=5.364563e-07
normRes=5.364564e-07
normRes=5.364565e-07
normRes=5.364565e-07
normRes=5.364566e-07
normRes=5.364567e-07
normRes=5.364568e-07
normRes=5.364569e-07
normRes=5.364569e-07
normRes=5.364570e-07
normRes=5.364571e-07
normRes=5.364572e-07
normRes=5.364572e-07
normRes=5.364573e-07
normRes=5.364574e-07
normRes=5.364575e-07
normRes=5.364576e-07
normRes=5.364576e-07
normRes=5.364577e-07
normRes=5.364578e-07
normRes=5.364579e-07
normRes=5.364579e-07
normRes=5.364580e-07
normRes=5.364581e-07
normRes=5.364582e-07
normRes=5.364583e-07
normRes=5.364583e-07
normRes=5.364584e-07
normRes=5.364585e-07
normRes=5.364586e-07
normRes=5.364586e-07
normRes=5.364587e-07
normRes=5.364588e-07
normRes=5.364589e-07
normRes=5.364590e-07
normRes=5.364590e-07
normRes=5.364591e-07
normRes=5.364592e-07
normRes=5.364593e-07
normRes=5.364593e-07
normRes=5.364594e-07
normRes=5.364595e-07
normRes=5.364596e-07
normRes=5.364596e-07
normRes=5.364597e-07
normRes=5.364598e-07
normRes=5.364599e-07
normRes=5.364600e-07
normRes=5.364600e-07
normRes=5.364601e-07
normRes=5.364602e-07
normRes=5.364603e-07
normRes=5.364603e-07
normRes=5.364604e-07
normRes=5.364605e-07
normRes=5.364606e-07
normRes=5.364607e-07
normRes=5.364607e-07
normRes=5.364608e-07
normRes=5.364609e-07
normRes=5.364610e-07
normRes=5.364610e-07
normRes=5.364611e-07
normRes=5.364612e-07
normRes=5.364613e-07
normRes=5.364614e-07
normRes=5.364614e-07
normRes=5.364615e-07
normRes=5.364616e-07
normRes=5.364617e-07
normRes=5.364617e-07
normRes=5.364618e-07
normRes=5.364619e-07
normRes=5.364620e-07
normRes=5.364621e-07
normRes=5.364621e-07
normRes=5.364622e-07
normRes=5.364623e-07
normRes=5.364624e-07
normRes=5.364624e-07
normRes=5.364625e-07
normRes=5.364626e-07
normRes=5.364627e-07
normRes=5.364628e-07
normRes=5.364628e-07
normRes=5.364629e-07
normRes=5.364630e-07
normRes=5.364631e-07
normRes=5.364631e-07
normRes=5.364632e-07
normRes=5.364633e-07
normRes=5.364634e-07
normRes=5.364634e-07
normRes=5.364635e-07
normRes=5.364636e-07
normRes=5.364637e-07
normRes=5.364638e-07
normRes=5.364638e-07
normRes=5.364639e-07
normRes=5.364640e-07
normRes=5.364641e-07
normRes=5.364641e-07
normRes=5.364642e-07
normRes=5.364643e-07
normRes=5.364644e-07
normRes=5.364645e-07
normRes=5.364645e-07
normRes=5.364646e-07
normRes=5.364647e-07
normRes=5.364648e-07
normRes=5.364648e-07
normRes=5.364649e-07
normRes=5.364650e-07
normRes=5.364651e-07
normRes=5.364652e-07
normRes=5.364652e-07
normRes=5.364653e-07
normRes=5.364654e-07
normRes=5.364655e-07
normRes=5.364655e-07
normRes=5.364656e-07
normRes=5.364657e-07
normRes=5.364658e-07
normRes=5.364659e-07
normRes=5.364659e-07
normRes=5.364660e-07
normRes=5.364661e-07
normRes=5.364662e-07
normRes=5.364662e-07
normRes=5.364663e-07
normRes=5.364664e-07
normRes=5.364665e-07
normRes=5.364666e-07
normRes=5.364666e-07
normRes=5.364667e-07
normRes=5.364668e-07
normRes=5.364669e-07
normRes=5.364669e-07
normRes=5.364670e-07
normRes=5.364671e-07
normRes=5.364672e-07
normRes=5.364672e-07
normRes=5.364673e-07
normRes=5.364674e-07
normRes=5.364675e-07
normRes=5.364676e-07
normRes=5.364676e-07
normRes=5.364677e-07
normRes=5.364678e-07
normRes=5.364679e-07
normRes=5.364679e-07
normRes=5.364680e-07
normRes=5.364681e-07
normRes=5.364682e-07
normRes=5.364683e-07
normRes=5.364683e-07
normRes=5.364684e-07
normRes=5.364685e-07
normRes=5.364686e-07
normRes=5.364686e-07
normRes=5.364687e-07
normRes=5.364688e-07
normRes=5.364689e-07
normRes=5.364690e-07
normRes=5.364690e-07
normRes=5.364691e-07
normRes=5.364692e-07
normRes=5.364693e-07
normRes=5.364693e-07
normRes=5.364694e-07
normRes=5.364695e-07
normRes=5.364696e-07
normRes=5.364697e-07
normRes=5.364697e-07
normRes=5.364698e-07
normRes=5.364699e-07
normRes=5.364700e-07
normRes=5.364700e-07
normRes=5.364701e-07
normRes=5.364702e-07
normRes=5.364703e-07
normRes=5.364704e-07
normRes=5.364704e-07
normRes=5.364705e-07
normRes=5.364706e-07
normRes=5.364707e-07
normRes=5.364707e-07
normRes=5.364708e-07
normRes=5.364709e-07
normRes=5.364710e-07
normRes=5.364710e-07
normRes=5.364711e-07
normRes=5.364712e-07
normRes=5.364713e-07
normRes=5.364714e-07
normRes=5.364714e-07
normRes=5.364715e-07
normRes=5.364716e-07
normRes=5.364717e-07
normRes=5.364717e-07
normRes=5.364718e-07
normRes=5.364719e-07
normRes=5.364720e-07
normRes=5.364721e-07
normRes=5.364721e-07
normRes=5.364722e-07
normRes=5.364723e-07
normRes=5.364724e-07
normRes=5.364724e-07
normRes=5.364725e-07
normRes=5.364726e-07
normRes=5.364727e-07
normRes=5.364728e-07
normRes=5.364728e-07
normRes=5.364729e-07
normRes=5.364730e-07
normRes=5.364731e-07
normRes=5.364731e-07
normRes=5.364732e-07
normRes=5.364733e-07
normRes=5.364734e-07
normRes=5.364735e-07
normRes=5.364735e-07
normRes=5.364736e-07
normRes=5.364737e-07
normRes=5.364738e-07
normRes=5.364738e-07
normRes=5.364739e-07
normRes=5.364740e-07
normRes=5.364741e-07
normRes=5.364741e-07
normRes=5.364742e-07
normRes=5.364743e-07
normRes=5.364744e-07
normRes=5.364745e-07
normRes=5.364745e-07
normRes=5.364746e-07
normRes=5.364747e-07
normRes=5.364748e-07
normRes=5.364748e-07
normRes=5.364749e-07
normRes=5.364750e-07
normRes=5.364751e-07
normRes=5.364752e-07
normRes=5.364752e-07
normRes=5.364753e-07
normRes=5.364754e-07
normRes=5.364755e-07
normRes=5.364755e-07
normRes=5.364756e-07
normRes=5.364757e-07
normRes=5.364758e-07
normRes=5.364759e-07
normRes=5.364759e-07
normRes=5.364760e-07
normRes=5.364761e-07
normRes=5.364762e-07
normRes=5.364762e-07
normRes=5.364763e-07
normRes=5.364764e-07
normRes=5.364765e-07
normRes=5.364766e-07
normRes=5.364766e-07
normRes=5.364767e-07
normRes=5.364768e-07
normRes=5.364769e-07
normRes=5.364769e-07
normRes=5.364770e-07
normRes=5.364771e-07
normRes=5.364772e-07
normRes=5.364773e-07
normRes=5.364773e-07
normRes=5.364774e-07
normRes=5.364775e-07
normRes=5.364776e-07
normRes=5.364776e-07
normRes=5.364777e-07
normRes=5.364778e-07
normRes=5.364779e-07
normRes=5.364779e-07
normRes=5.364780e-07
normRes=5.364781e-07
normRes=5.364782e-07
normRes=5.364783e-07
normRes=5.364783e-07
normRes=5.364784e-07
normRes=5.364785e-07
normRes=5.364786e-07
normRes=5.364786e-07
normRes=5.364787e-07
normRes=5.364788e-07
normRes=5.364789e-07
normRes=5.364790e-07
normRes=5.364790e-07
normRes=5.364791e-07
normRes=5.364792e-07
normRes=5.364793e-07
normRes=5.364793e-07
normRes=5.364794e-07
normRes=5.364795e-07
normRes=5.364796e-07
normRes=5.364797e-07
normRes=5.364797e-07
normRes=5.364798e-07
normRes=5.364799e-07
normRes=5.364800e-07
normRes=5.364800e-07
normRes=5.364801e-07
normRes=5.364802e-07
normRes=5.364803e-07
normRes=5.364804e-07
normRes=5.364804e-07
normRes=5.364805e-07
normRes=5.364806e-07
normRes=5.364807e-07
normRes=5.364807e-07
normRes=5.364808e-07
normRes=5.364809e-07
normRes=5.364810e-07
normRes=5.364811e-07
normRes=5.364811e-07
normRes=5.364812e-07
normRes=5.364813e-07
normRes=5.364814e-07
normRes=5.364814e-07
normRes=5.364815e-07
normRes=5.364816e-07
normRes=5.364817e-07
normRes=5.364817e-07
normRes=5.364818e-07
normRes=5.364819e-07
normRes=5.364820e-07
normRes=5.364821e-07
normRes=5.364821e-07
normRes=5.364822e-07
normRes=5.364823e-07
normRes=5.364824e-07
normRes=5.364824e-07
normRes=5.364825e-07
normRes=5.364826e-07
normRes=5.364827e-07
normRes=5.364828e-07
normRes=5.364828e-07
normRes=5.364829e-07
normRes=5.364830e-07
normRes=5.364831e-07
normRes=5.364831e-07
normRes=5.364832e-07
normRes=5.364833e-07
normRes=5.364834e-07
normRes=5.364835e-07
normRes=5.364835e-07
normRes=5.364836e-07
normRes=5.364837e-07
normRes=5.364838e-07
normRes=5.364838e-07
normRes=5.364839e-07
normRes=5.364840e-07
normRes=5.364841e-07
normRes=5.364842e-07
normRes=5.364842e-07
normRes=5.364843e-07
normRes=5.364844e-07
normRes=5.364845e-07
normRes=5.364845e-07
normRes=5.364846e-07
normRes=5.364847e-07
normRes=5.364848e-07
normRes=5.364848e-07
normRes=5.364849e-07
normRes=5.364850e-07
normRes=5.364851e-07
normRes=5.364852e-07
normRes=5.364852e-07
normRes=5.364853e-07
normRes=5.364854e-07
normRes=5.364855e-07
normRes=5.364855e-07
normRes=5.364856e-07
normRes=5.364857e-07
normRes=5.364858e-07
normRes=5.364859e-07
normRes=5.364859e-07
normRes=5.364860e-07
normRes=5.364861e-07
normRes=5.364862e-07
normRes=5.364862e-07
normRes=5.364863e-07
normRes=5.364864e-07
normRes=5.364865e-07
normRes=5.364866e-07
normRes=5.364866e-07
normRes=5.364867e-07
normRes=5.364868e-07
normRes=5.364869e-07
normRes=5.364869e-07
normRes=5.364870e-07
normRes=5.364871e-07
normRes=5.364872e-07
normRes=5.364873e-07
normRes=5.364873e-07
normRes=5.364874e-07
normRes=5.364875e-07
normRes=5.364876e-07
normRes=5.364876e-07
normRes=5.364877e-07
normRes=5.364878e-07
normRes=5.364879e-07
normRes=5.364879e-07
normRes=5.364880e-07
normRes=5.364881e-07
normRes=5.364882e-07
normRes=5.364883e-07
normRes=5.364883e-07
normRes=5.364884e-07
normRes=5.364885e-07
normRes=5.364886e-07
normRes=5.364886e-07
normRes=5.364887e-07
normRes=5.364888e-07
normRes=5.364889e-07
normRes=5.364890e-07
normRes=5.364890e-07
normRes=5.364891e-07
normRes=5.364892e-07
normRes=5.364893e-07
normRes=5.364893e-07
normRes=5.364894e-07
normRes=5.364895e-07
normRes=5.364896e-07
normRes=5.364897e-07
normRes=5.364897e-07
normRes=5.364898e-07
normRes=5.364899e-07
normRes=5.364900e-07
normRes=5.364900e-07
normRes=5.364901e-07
normRes=5.364902e-07
normRes=5.364903e-07
normRes=5.364904e-07
normRes=5.364904e-07
normRes=5.364905e-07
normRes=5.364906e-07
normRes=5.364907e-07
normRes=5.364907e-07
normRes=5.364908e-07
normRes=5.364909e-07
normRes=5.364910e-07
normRes=5.364911e-07
normRes=5.364911e-07
normRes=5.364912e-07
normRes=5.364913e-07
normRes=5.364914e-07
normRes=5.364914e-07
normRes=5.364915e-07
normRes=5.364916e-07
normRes=5.364917e-07
normRes=5.364917e-07
normRes=5.364918e-07
normRes=5.364919e-07
normRes=5.364920e-07
normRes=5.364921e-07
normRes=5.364921e-07
normRes=5.364922e-07
normRes=5.364923e-07
normRes=5.364924e-07
normRes=5.364924e-07
normRes=5.364925e-07
normRes=5.364926e-07
normRes=5.364927e-07
normRes=5.364928e-07
normRes=5.364928e-07
normRes=5.364929e-07
normRes=5.364930e-07
normRes=5.364931e-07
normRes=5.364931e-07
normRes=5.364932e-07
normRes=5.364933e-07
normRes=5.364934e-07
normRes=5.364935e-07
normRes=5.364935e-07
normRes=5.364936e-07
normRes=5.364937e-07
normRes=5.364938e-07
normRes=5.364938e-07
normRes=5.364939e-07
normRes=5.364940e-07
normRes=5.364941e-07
normRes=5.364942e-07
normRes=5.364942e-07
normRes=5.364943e-07
normRes=5.364944e-07
normRes=5.364945e-07
normRes=5.364945e-07
normRes=5.364946e-07
normRes=5.364947e-07
normRes=5.364948e-07
normRes=5.364948e-07
normRes=5.364949e-07
normRes=5.364950e-07
normRes=5.364951e-07
normRes=5.364952e-07
normRes=5.364952e-07
normRes=5.364953e-07
normRes=5.364954e-07
normRes=5.364955e-07
normRes=5.364955e-07
normRes=5.364956e-07
normRes=5.364957e-07
normRes=5.364958e-07
normRes=5.364959e-07
normRes=5.364959e-07
normRes=5.364960e-07
normRes=5.364961e-07
normRes=5.364962e-07
normRes=5.364962e-07
normRes=5.364963e-07
normRes=5.364964e-07
normRes=5.364965e-07
normRes=5.364966e-07
normRes=5.364966e-07
normRes=5.364967e-07
normRes=5.364968e-07
normRes=5.364969e-07
normRes=5.364969e-07
normRes=5.364970e-07
normRes=5.364971e-07
normRes=5.364972e-07
normRes=5.364972e-07
normRes=5.364973e-07
normRes=5.364974e-07
normRes=5.364975e-07
normRes=5.364976e-07
normRes=5.364976e-07
normRes=5.364977e-07
normRes=5.364978e-07
normRes=5.364979e-07
normRes=5.364979e-07
normRes=5.364980e-07
normRes=5.364981e-07
normRes=5.364982e-07
normRes=5.364983e-07
normRes=5.364983e-07
normRes=5.364984e-07
normRes=5.364985e-07
normRes=5.364986e-07
normRes=5.364986e-07
normRes=5.364987e-07
normRes=5.364988e-07
normRes=5.364989e-07
normRes=5.364990e-07
normRes=5.364990e-07
normRes=5.364991e-07
normRes=5.364992e-07
normRes=5.364993e-07
normRes=5.364993e-07
normRes=5.364994e-07
normRes=5.364995e-07
normRes=5.364996e-07
normRes=5.364997e-07
normRes=5.364997e-07
normRes=5.364998e-07
normRes=5.364999e-07
normRes=5.365000e-07
normRes=5.365000e-07
normRes=5.365001e-07
normRes=5.365002e-07
normRes=5.365003e-07
normRes=5.365004e-07
normRes=5.365004e-07
normRes=5.365005e-07
normRes=5.365006e-07
normRes=5.365007e-07
normRes=5.365007e-07
normRes=5.365008e-07
normRes=5.365009e-07
normRes=5.365010e-07
normRes=5.365010e-07
normRes=5.365011e-07
normRes=5.365012e-07
normRes=5.365013e-07
normRes=5.365014e-07
normRes=5.365014e-07
normRes=5.365015e-07
normRes=5.365016e-07
normRes=5.365017e-07
normRes=5.365017e-07
normRes=5.365018e-07
normRes=5.365019e-07
normRes=5.365020e-07
normRes=5.365021e-07
normRes=5.365021e-07
normRes=5.365022e-07
normRes=5.365023e-07
normRes=5.365024e-07
normRes=5.365024e-07
normRes=5.365025e-07
normRes=5.365026e-07
normRes=5.365027e-07
normRes=5.365028e-07
normRes=5.365028e-07
normRes=5.365029e-07
normRes=5.365030e-07
normRes=5.365031e-07
normRes=5.365031e-07
normRes=5.365032e-07
normRes=5.365033e-07
normRes=5.365034e-07
normRes=5.365035e-07
normRes=5.365035e-07
normRes=5.365036e-07
normRes=5.365037e-07
normRes=5.365038e-07
normRes=5.365038e-07
normRes=5.365039e-07
normRes=5.365040e-07
normRes=5.365041e-07
normRes=5.365041e-07
normRes=5.365042e-07
normRes=5.365043e-07
normRes=5.365044e-07
normRes=5.365045e-07
normRes=5.365045e-07
normRes=5.365046e-07
normRes=5.365047e-07
normRes=5.365048e-07
normRes=5.365048e-07
normRes=5.365049e-07
normRes=5.365050e-07
normRes=5.365051e-07
normRes=5.365052e-07
normRes=5.365052e-07
normRes=5.365053e-07
normRes=5.365054e-07
normRes=5.365055e-07
normRes=5.365055e-07
normRes=5.365056e-07
normRes=5.365057e-07
normRes=5.365058e-07
normRes=5.365059e-07
normRes=5.365059e-07
normRes=5.365060e-07
normRes=5.365061e-07
normRes=5.365062e-07
normRes=5.365062e-07
normRes=5.365063e-07
normRes=5.365064e-07
normRes=5.365065e-07
normRes=5.365066e-07
normRes=5.365066e-07
normRes=5.365067e-07
normRes=5.365068e-07
normRes=5.365069e-07
normRes=5.365069e-07
normRes=5.365070e-07
normRes=5.365071e-07
normRes=5.365072e-07
normRes=5.365072e-07
normRes=5.365073e-07
normRes=5.365074e-07
normRes=5.365075e-07
normRes=5.365076e-07
normRes=5.365076e-07
normRes=5.365077e-07
normRes=5.365078e-07
normRes=5.365079e-07
normRes=5.365079e-07
normRes=5.365080e-07
normRes=5.365081e-07
normRes=5.365082e-07
normRes=5.365083e-07
normRes=5.365083e-07
normRes=5.365084e-07
normRes=5.365085e-07
normRes=5.365086e-07
normRes=5.365086e-07
normRes=5.365087e-07
normRes=5.365088e-07
normRes=5.365089e-07
normRes=5.365090e-07
normRes=5.365090e-07
normRes=5.365091e-07
normRes=5.365092e-07
normRes=5.365093e-07
normRes=5.365093e-07
normRes=5.365094e-07
normRes=5.365095e-07
normRes=5.365096e-07
normRes=5.365097e-07
normRes=5.365097e-07
normRes=5.365098e-07
normRes=5.365099e-07
normRes=5.365100e-07
normRes=5.365100e-07
normRes=5.365101e-07
normRes=5.365102e-07
normRes=5.365103e-07
normRes=5.365103e-07
normRes=5.365104e-07
normRes=5.365105e-07
normRes=5.365106e-07
normRes=5.365107e-07
normRes=5.365107e-07
normRes=5.365108e-07
normRes=5.365109e-07
normRes=5.365110e-07
normRes=5.365110e-07
normRes=5.365111e-07
normRes=5.365112e-07
normRes=5.365113e-07
normRes=5.365114e-07
normRes=5.365114e-07
normRes=5.365115e-07
normRes=5.365116e-07
normRes=5.365117e-07
normRes=5.365117e-07
normRes=5.365118e-07
normRes=5.365119e-07
normRes=5.365120e-07
normRes=5.365121e-07
normRes=5.365121e-07
normRes=5.365122e-07
normRes=5.365123e-07
normRes=5.365124e-07
normRes=5.365124e-07
normRes=5.365125e-07
normRes=5.365126e-07
normRes=5.365127e-07
normRes=5.365128e-07
normRes=5.365128e-07
normRes=5.365129e-07
normRes=5.365130e-07
normRes=5.365131e-07
normRes=5.365131e-07
normRes=5.365132e-07
normRes=5.365133e-07
normRes=5.365134e-07
normRes=5.365134e-07
normRes=5.365135e-07
normRes=5.365136e-07
normRes=5.365137e-07
normRes=5.365138e-07
normRes=5.365138e-07
normRes=5.365139e-07
normRes=5.365140e-07
normRes=5.365141e-07
normRes=5.365141e-07
normRes=5.365142e-07
normRes=5.365143e-07
normRes=5.365144e-07
normRes=5.365145e-07
normRes=5.365145e-07
normRes=5.365146e-07
normRes=5.365147e-07
normRes=5.365148e-07
normRes=5.365148e-07
normRes=5.365149e-07
normRes=5.365150e-07
normRes=5.365151e-07
normRes=5.365152e-07
normRes=5.365152e-07
normRes=5.365153e-07
normRes=5.365154e-07
normRes=5.365155e-07
normRes=5.365155e-07
normRes=5.365156e-07
normRes=5.365157e-07
normRes=5.365158e-07
normRes=5.365158e-07
normRes=5.365159e-07
normRes=5.365160e-07
normRes=5.365161e-07
normRes=5.365162e-07
normRes=5.365162e-07
normRes=5.365163e-07
normRes=5.365164e-07
normRes=5.365165e-07
normRes=5.365165e-07
normRes=5.365166e-07
normRes=5.365167e-07
normRes=5.365168e-07
normRes=5.365169e-07
normRes=5.365169e-07
normRes=5.365170e-07
normRes=5.365171e-07
normRes=5.365172e-07
normRes=5.365172e-07
normRes=5.365173e-07
normRes=5.365174e-07
normRes=5.365175e-07
normRes=5.365176e-07
normRes=5.365176e-07
normRes=5.365177e-07
normRes=5.365178e-07
normRes=5.365179e-07
normRes=5.365179e-07
normRes=5.365180e-07
normRes=5.365181e-07
normRes=5.365182e-07
normRes=5.365183e-07
normRes=5.365183e-07
normRes=5.365184e-07
normRes=5.365185e-07
normRes=5.365186e-07
normRes=5.365186e-07
normRes=5.365187e-07
normRes=5.365188e-07
normRes=5.365189e-07
normRes=5.365189e-07
normRes=5.365190e-07
normRes=5.365191e-07
normRes=5.365192e-07
normRes=5.365193e-07
normRes=5.365193e-07
normRes=5.365194e-07
normRes=5.365195e-07
normRes=5.365196e-07
normRes=5.365196e-07
normRes=5.365197e-07
normRes=5.365198e-07
normRes=5.365199e-07
normRes=5.365200e-07
normRes=5.365200e-07
normRes=5.365201e-07
normRes=5.365202e-07
normRes=5.365203e-07
normRes=5.365203e-07
normRes=5.365204e-07
normRes=5.365205e-07
normRes=5.365206e-07
normRes=5.365207e-07
normRes=5.365207e-07
normRes=5.365208e-07
normRes=5.365209e-07
normRes=5.365210e-07
normRes=5.365210e-07
normRes=5.365211e-07
normRes=5.365212e-07
normRes=5.365213e-07
normRes=5.365213e-07
normRes=5.365214e-07
normRes=5.365215e-07
normRes=5.365216e-07
normRes=5.365217e-07
normRes=5.365217e-07
normRes=5.365218e-07
normRes=5.365219e-07
normRes=5.365220e-07
normRes=5.365220e-07
normRes=5.365221e-07
normRes=5.365222e-07
normRes=5.365223e-07
normRes=5.365224e-07
normRes=5.365224e-07
normRes=5.365225e-07
normRes=5.365226e-07
normRes=5.365227e-07
normRes=5.365227e-07
normRes=5.365228e-07
normRes=5.365229e-07
normRes=5.365230e-07
normRes=5.365231e-07
normRes=5.365231e-07
normRes=5.365232e-07
normRes=5.365233e-07
normRes=5.365234e-07
normRes=5.365234e-07
normRes=5.365235e-07
normRes=5.365236e-07
normRes=5.365237e-07
normRes=5.365238e-07
normRes=5.365238e-07
normRes=5.365239e-07
normRes=5.365240e-07
normRes=5.365241e-07
normRes=5.365241e-07
normRes=5.365242e-07
normRes=5.365243e-07
normRes=5.365244e-07
normRes=5.365244e-07
normRes=5.365245e-07
normRes=5.365246e-07
normRes=5.365247e-07
normRes=5.365248e-07
normRes=5.365248e-07
normRes=5.365249e-07
normRes=5.365250e-07
normRes=5.365251e-07
normRes=5.365251e-07
normRes=5.365252e-07
normRes=5.365253e-07
normRes=5.365254e-07
normRes=5.365255e-07
normRes=5.365255e-07
normRes=5.365256e-07
normRes=5.365257e-07
normRes=5.365258e-07
normRes=5.365258e-07
normRes=5.365259e-07
normRes=5.365260e-07
normRes=5.365261e-07
normRes=5.365262e-07
normRes=5.365262e-07
normRes=5.365263e-07
normRes=5.365264e-07
normRes=5.365265e-07
normRes=5.365265e-07
normRes=5.365266e-07
normRes=5.365267e-07
normRes=5.365268e-07
normRes=5.365269e-07
normRes=5.365269e-07
normRes=5.365270e-07
normRes=5.365271e-07
normRes=5.365272e-07
normRes=5.365272e-07
normRes=5.365273e-07
normRes=5.365274e-07
normRes=5.365275e-07
normRes=5.365275e-07
normRes=5.365276e-07
normRes=5.365277e-07
normRes=5.365278e-07
normRes=5.365279e-07
normRes=5.365279e-07
normRes=5.365280e-07
normRes=5.365281e-07
normRes=5.365282e-07
normRes=5.365282e-07
normRes=5.365283e-07
normRes=5.365284e-07
normRes=5.365285e-07
normRes=5.365286e-07
normRes=5.365286e-07
normRes=5.365287e-07
normRes=5.365288e-07
normRes=5.365289e-07
normRes=5.365289e-07
normRes=5.365290e-07
normRes=5.365291e-07
normRes=5.365292e-07
normRes=5.365293e-07
normRes=5.365293e-07
normRes=5.365294e-07
normRes=5.365295e-07
normRes=5.365296e-07
normRes=5.365296e-07
normRes=5.365297e-07
normRes=5.365298e-07
normRes=5.365299e-07
normRes=5.365299e-07
normRes=5.365300e-07
normRes=5.365301e-07
normRes=5.365302e-07
normRes=5.365303e-07
normRes=5.365303e-07
normRes=5.365304e-07
normRes=5.365305e-07
normRes=5.365306e-07
normRes=5.365306e-07
normRes=5.365307e-07
normRes=5.365308e-07
normRes=5.365309e-07
normRes=5.365310e-07
normRes=5.365310e-07
normRes=5.365311e-07
normRes=5.365312e-07
normRes=5.365313e-07
normRes=5.365313e-07
normRes=5.365314e-07
normRes=5.365315e-07
normRes=5.365316e-07
normRes=5.365317e-07
normRes=5.365317e-07
normRes=5.365318e-07
normRes=5.365319e-07
normRes=5.365320e-07
normRes=5.365320e-07
normRes=5.365321e-07
normRes=5.365322e-07
normRes=5.365323e-07
normRes=5.365324e-07
normRes=5.365324e-07
normRes=5.365325e-07
normRes=5.365326e-07
normRes=5.365327e-07
normRes=5.365327e-07
normRes=5.365328e-07
normRes=5.365329e-07
normRes=5.365330e-07
normRes=5.365330e-07
normRes=5.365331e-07
normRes=5.365332e-07
normRes=5.365333e-07
normRes=5.365334e-07
normRes=5.365334e-07
normRes=5.365335e-07
normRes=5.365336e-07
normRes=5.365337e-07
normRes=5.365337e-07
normRes=5.365338e-07
normRes=5.365339e-07
normRes=5.365340e-07
normRes=5.365341e-07
normRes=5.365341e-07
normRes=5.365342e-07
normRes=5.365343e-07
normRes=5.365344e-07
normRes=5.365344e-07
normRes=5.365345e-07
normRes=5.365346e-07
normRes=5.365347e-07
normRes=5.365348e-07
normRes=5.365348e-07
normRes=5.365349e-07
normRes=5.365350e-07
normRes=5.365351e-07
normRes=5.365351e-07
normRes=5.365352e-07
normRes=5.365353e-07
normRes=5.365354e-07
normRes=5.365354e-07
normRes=5.365355e-07
normRes=5.365356e-07
normRes=5.365357e-07
normRes=5.365358e-07
normRes=5.365358e-07
normRes=5.365359e-07
normRes=5.365360e-07
normRes=5.365361e-07
normRes=5.365361e-07
normRes=5.365362e-07
normRes=5.365363e-07
normRes=5.365364e-07
normRes=5.365365e-07
normRes=5.365365e-07
normRes=5.365366e-07
normRes=5.365367e-07
normRes=5.365368e-07
normRes=5.365368e-07
normRes=5.365369e-07
normRes=5.365370e-07
normRes=5.365371e-07
normRes=5.365372e-07
normRes=5.365372e-07
normRes=5.365373e-07
normRes=5.365374e-07
normRes=5.365375e-07
normRes=5.365375e-07
normRes=5.365376e-07
normRes=5.365377e-07
normRes=5.365378e-07
normRes=5.365379e-07
normRes=5.365379e-07
normRes=5.365380e-07
normRes=5.365381e-07
normRes=5.365382e-07
normRes=5.365382e-07
normRes=5.365383e-07
normRes=5.365384e-07
normRes=5.365385e-07
normRes=5.365385e-07
normRes=5.365386e-07
normRes=5.365387e-07
normRes=5.365388e-07
normRes=5.365389e-07
normRes=5.365389e-07
normRes=5.365390e-07
normRes=5.365391e-07
normRes=5.365392e-07
normRes=5.365392e-07
normRes=5.365393e-07
normRes=5.365394e-07
normRes=5.365395e-07
normRes=5.365396e-07
normRes=5.365396e-07
normRes=5.365397e-07
normRes=5.365398e-07
normRes=5.365399e-07
normRes=5.365399e-07
normRes=5.365400e-07
normRes=5.365401e-07
normRes=5.365402e-07
normRes=5.365403e-07
normRes=5.365403e-07
normRes=5.365404e-07
normRes=5.365405e-07
normRes=5.365406e-07
normRes=5.365406e-07
normRes=5.365407e-07
normRes=5.365408e-07
normRes=5.365409e-07
normRes=5.365409e-07
normRes=5.365410e-07
normRes=5.365411e-07
normRes=5.365412e-07
normRes=5.365413e-07
normRes=5.365413e-07
normRes=5.365414e-07
normRes=5.365415e-07
normRes=5.365416e-07
normRes=5.365416e-07
normRes=5.365417e-07
normRes=5.365418e-07
normRes=5.365419e-07
normRes=5.365420e-07
normRes=5.365420e-07
normRes=5.365421e-07
normRes=5.365422e-07
normRes=5.365423e-07
normRes=5.365423e-07
normRes=5.365424e-07
normRes=5.365425e-07
normRes=5.365426e-07
normRes=5.365427e-07
normRes=5.365427e-07
normRes=5.365428e-07
normRes=5.365429e-07
normRes=5.365430e-07
normRes=5.365430e-07
normRes=5.365431e-07
normRes=5.365432e-07
normRes=5.365433e-07
normRes=5.365433e-07
normRes=5.365434e-07
normRes=5.365435e-07
normRes=5.365436e-07
normRes=5.365437e-07
normRes=5.365437e-07
normRes=5.365438e-07
normRes=5.365439e-07
normRes=5.365440e-07
normRes=5.365440e-07
normRes=5.365441e-07
normRes=5.365442e-07
normRes=5.365443e-07
normRes=5.365444e-07
normRes=5.365444e-07
normRes=5.365445e-07
normRes=5.365446e-07
normRes=5.365447e-07
normRes=5.365447e-07
normRes=5.365448e-07
normRes=5.365449e-07
normRes=5.365450e-07
normRes=5.365451e-07
normRes=5.365451e-07
normRes=5.365452e-07
normRes=5.365453e-07
normRes=5.365454e-07
normRes=5.365454e-07
normRes=5.365455e-07
normRes=5.365456e-07
normRes=5.365457e-07
normRes=5.365458e-07
normRes=5.365458e-07
normRes=5.365459e-07
normRes=5.365460e-07
normRes=5.365461e-07
normRes=5.365461e-07
normRes=5.365462e-07
normRes=5.365463e-07
normRes=5.365464e-07
normRes=5.365464e-07
normRes=5.365465e-07
normRes=5.365466e-07
normRes=5.365467e-07
normRes=5.365468e-07
normRes=5.365468e-07
normRes=5.365469e-07
normRes=5.365470e-07
normRes=5.365471e-07
normRes=5.365471e-07
normRes=5.365472e-07
normRes=5.365473e-07
normRes=5.365474e-07
normRes=5.365475e-07
normRes=5.365475e-07
normRes=5.365476e-07
normRes=5.365477e-07
normRes=5.365478e-07
normRes=5.365478e-07
normRes=5.365479e-07
normRes=5.365480e-07
normRes=5.365481e-07
normRes=5.365482e-07
normRes=5.365482e-07
normRes=5.365483e-07
normRes=5.365484e-07
normRes=5.365485e-07
normRes=5.365485e-07
normRes=5.365486e-07
normRes=5.365487e-07
normRes=5.365488e-07
normRes=5.365488e-07
normRes=5.365489e-07
normRes=5.365490e-07
normRes=5.365491e-07
normRes=5.365492e-07
normRes=5.365492e-07
normRes=5.365493e-07
normRes=5.365494e-07
normRes=5.365495e-07
normRes=5.365495e-07
normRes=5.365496e-07
normRes=5.365497e-07
normRes=5.365498e-07
normRes=5.365499e-07
normRes=5.365499e-07
normRes=5.365500e-07
normRes=5.365501e-07
normRes=5.365502e-07
normRes=5.365502e-07
normRes=5.365503e-07
normRes=5.365504e-07
normRes=5.365505e-07
normRes=5.365506e-07
normRes=5.365506e-07
normRes=5.365507e-07
normRes=5.365508e-07
normRes=5.365509e-07
normRes=5.365509e-07
normRes=5.365510e-07
normRes=5.365511e-07
normRes=5.365512e-07
normRes=5.365512e-07
normRes=5.365513e-07
normRes=5.365514e-07
normRes=5.365515e-07
normRes=5.365516e-07
normRes=5.365516e-07
normRes=5.365517e-07
normRes=5.365518e-07
normRes=5.365519e-07
normRes=5.365519e-07
normRes=5.365520e-07
normRes=5.365521e-07
normRes=5.365522e-07
normRes=5.365523e-07
normRes=5.365523e-07
normRes=5.365524e-07
normRes=5.365525e-07
normRes=5.365526e-07
normRes=5.365526e-07
normRes=5.365527e-07
normRes=5.365528e-07
normRes=5.365529e-07
normRes=5.365530e-07
normRes=5.365530e-07
normRes=5.365531e-07
normRes=5.365532e-07
normRes=5.365533e-07
normRes=5.365533e-07
normRes=5.365534e-07
normRes=5.365535e-07
normRes=5.365536e-07
normRes=5.365536e-07
normRes=5.365537e-07
normRes=5.365538e-07
normRes=5.365539e-07
normRes=5.365540e-07
normRes=5.365540e-07
normRes=5.365541e-07
normRes=5.365542e-07
normRes=5.365543e-07
normRes=5.365543e-07
normRes=5.365544e-07
normRes=5.365545e-07
normRes=5.365546e-07
normRes=5.365547e-07
normRes=5.365547e-07
normRes=5.365548e-07
normRes=5.365549e-07
normRes=5.365550e-07
normRes=5.365550e-07
normRes=5.365551e-07
normRes=5.365552e-07
normRes=5.365553e-07
normRes=5.365554e-07
normRes=5.365554e-07
normRes=5.365555e-07
normRes=5.365556e-07
normRes=5.365557e-07
normRes=5.365557e-07
normRes=5.365558e-07
normRes=5.365559e-07
normRes=5.365560e-07
normRes=5.365560e-07
normRes=5.365561e-07
normRes=5.365562e-07
normRes=5.365563e-07
normRes=5.365564e-07
normRes=5.365564e-07
normRes=5.365565e-07
normRes=5.365566e-07
normRes=5.365567e-07
normRes=5.365567e-07
normRes=5.365568e-07
normRes=5.365569e-07
normRes=5.365570e-07
normRes=5.365571e-07
normRes=5.365571e-07
normRes=5.365572e-07
normRes=5.365573e-07
normRes=5.365574e-07
normRes=5.365574e-07
normRes=5.365575e-07
normRes=5.365576e-07
normRes=5.365577e-07
normRes=5.365578e-07
normRes=5.365578e-07
normRes=5.365579e-07
normRes=5.365580e-07
normRes=5.365581e-07
normRes=5.365581e-07
normRes=5.365582e-07
normRes=5.365583e-07
normRes=5.365584e-07
normRes=5.365585e-07
normRes=5.365585e-07
normRes=5.365586e-07
normRes=5.365587e-07
normRes=5.365588e-07
normRes=5.365588e-07
normRes=5.365589e-07
normRes=5.365590e-07
normRes=5.365591e-07
normRes=5.365591e-07
normRes=5.365592e-07
normRes=5.365593e-07
normRes=5.365594e-07
normRes=5.365595e-07
normRes=5.365595e-07
normRes=5.365596e-07
normRes=5.365597e-07
normRes=5.365598e-07
normRes=5.365598e-07
normRes=5.365599e-07
normRes=5.365600e-07
normRes=5.365601e-07
normRes=5.365602e-07
normRes=5.365602e-07
normRes=5.365603e-07
normRes=5.365604e-07
normRes=5.365605e-07
normRes=5.365605e-07
normRes=5.365606e-07
normRes=5.365607e-07
normRes=5.365608e-07
normRes=5.365609e-07
normRes=5.365609e-07
normRes=5.365610e-07
normRes=5.365611e-07
normRes=5.365612e-07
normRes=5.365612e-07
normRes=5.365613e-07
normRes=5.365614e-07
normRes=5.365615e-07
normRes=5.365615e-07
normRes=5.365616e-07
normRes=5.365617e-07
normRes=5.365618e-07
normRes=5.365619e-07
normRes=5.365619e-07
normRes=5.365620e-07
normRes=5.365621e-07
normRes=5.365622e-07
normRes=5.365622e-07
normRes=5.365623e-07
normRes=5.365624e-07
normRes=5.365625e-07
normRes=5.365626e-07
normRes=5.365626e-07
normRes=5.365627e-07
normRes=5.365628e-07
normRes=5.365629e-07
normRes=5.365629e-07
normRes=5.365630e-07
normRes=5.365631e-07
normRes=5.365632e-07
normRes=5.365633e-07
normRes=5.365633e-07
normRes=5.365634e-07
normRes=5.365635e-07
normRes=5.365636e-07
normRes=5.365636e-07
normRes=5.365637e-07
normRes=5.365638e-07
normRes=5.365639e-07
normRes=5.365639e-07
normRes=5.365640e-07
normRes=5.365641e-07
normRes=5.365642e-07
normRes=5.365643e-07
normRes=5.365643e-07
normRes=5.365644e-07
normRes=5.365645e-07
normRes=5.365646e-07
normRes=5.365646e-07
normRes=5.365647e-07
normRes=5.365648e-07
normRes=5.365649e-07
normRes=5.365650e-07
normRes=5.365650e-07
normRes=5.365651e-07
normRes=5.365652e-07
normRes=5.365653e-07
normRes=5.365653e-07
normRes=5.365654e-07
normRes=5.365655e-07
normRes=5.365656e-07
normRes=5.365657e-07
normRes=5.365657e-07
normRes=5.365658e-07
normRes=5.365659e-07
normRes=5.365660e-07
normRes=5.365660e-07
normRes=5.365661e-07
normRes=5.365662e-07
normRes=5.365663e-07
normRes=5.365663e-07
normRes=5.365664e-07
normRes=5.365665e-07
normRes=5.365666e-07
normRes=5.365667e-07
normRes=5.365667e-07
normRes=5.365668e-07
normRes=5.365669e-07
normRes=5.365670e-07
normRes=5.365670e-07
normRes=5.365671e-07
normRes=5.365672e-07
normRes=5.365673e-07
normRes=5.365674e-07
normRes=5.365674e-07
normRes=5.365675e-07
normRes=5.365676e-07
normRes=5.365677e-07
normRes=5.365677e-07
normRes=5.365678e-07
normRes=5.365679e-07
normRes=5.365680e-07
normRes=5.365681e-07
normRes=5.365681e-07
normRes=5.365682e-07
normRes=5.365683e-07
normRes=5.365684e-07
normRes=5.365684e-07
normRes=5.365685e-07
normRes=5.365686e-07
normRes=5.365687e-07
normRes=5.365687e-07
normRes=5.365688e-07
normRes=5.365689e-07
normRes=5.365690e-07
normRes=5.365691e-07
normRes=5.365691e-07
normRes=5.365692e-07
normRes=5.365693e-07
normRes=5.365694e-07
normRes=5.365694e-07
normRes=5.365695e-07
normRes=5.365696e-07
normRes=5.365697e-07
normRes=5.365698e-07
normRes=5.365698e-07
normRes=5.365699e-07
normRes=5.365700e-07
normRes=5.365701e-07
normRes=5.365701e-07
normRes=5.365702e-07
normRes=5.365703e-07
normRes=5.365704e-07
normRes=5.365705e-07
normRes=5.365705e-07
normRes=5.365706e-07
normRes=5.365707e-07
normRes=5.365708e-07
normRes=5.365708e-07
normRes=5.365709e-07
normRes=5.365710e-07
normRes=5.365711e-07
normRes=5.365711e-07
normRes=5.365712e-07
normRes=5.365713e-07
normRes=5.365714e-07
normRes=5.365715e-07
normRes=5.365715e-07
normRes=5.365716e-07
normRes=5.365717e-07
normRes=5.365718e-07
normRes=5.365718e-07
normRes=5.365719e-07
normRes=5.365720e-07
normRes=5.365721e-07
normRes=5.365722e-07
normRes=5.365722e-07
normRes=5.365723e-07
normRes=5.365724e-07
normRes=5.365725e-07
normRes=5.365725e-07
normRes=5.365726e-07
normRes=5.365727e-07
normRes=5.365728e-07
normRes=5.365728e-07
normRes=5.365729e-07
normRes=5.365730e-07
normRes=5.365731e-07
normRes=5.365732e-07
normRes=5.365732e-07
normRes=5.365733e-07
normRes=5.365734e-07
normRes=5.365735e-07
normRes=5.365735e-07
normRes=5.365736e-07
normRes=5.365737e-07
normRes=5.365738e-07
normRes=5.365739e-07
normRes=5.365739e-07
normRes=5.365740e-07
normRes=5.365741e-07
normRes=5.365742e-07
normRes=5.365742e-07
normRes=5.365743e-07
normRes=5.365744e-07
normRes=5.365745e-07
normRes=5.365746e-07
normRes=5.365746e-07
normRes=5.365747e-07
normRes=5.365748e-07
normRes=5.365749e-07
normRes=5.365749e-07
normRes=5.365750e-07
normRes=5.365751e-07
normRes=5.365752e-07
normRes=5.365752e-07
normRes=5.365753e-07
normRes=5.365754e-07
normRes=5.365755e-07
normRes=5.365756e-07
normRes=5.365756e-07
normRes=5.365757e-07
normRes=5.365758e-07
normRes=5.365759e-07
normRes=5.365759e-07
normRes=5.365760e-07
normRes=5.365761e-07
normRes=5.365762e-07
normRes=5.365763e-07
normRes=5.365763e-07
normRes=5.365764e-07
normRes=5.365765e-07
normRes=5.365766e-07
normRes=5.365766e-07
normRes=5.365767e-07
normRes=5.365768e-07
normRes=5.365769e-07
normRes=5.365770e-07
normRes=5.365770e-07
normRes=5.365771e-07
normRes=5.365772e-07
normRes=5.365773e-07
normRes=5.365773e-07
normRes=5.365774e-07
normRes=5.365775e-07
normRes=5.365776e-07
normRes=5.365777e-07
normRes=5.365777e-07
normRes=5.365778e-07
normRes=5.365779e-07
normRes=5.365780e-07
normRes=5.365780e-07
normRes=5.365781e-07
normRes=5.365782e-07
normRes=5.365783e-07
normRes=5.365783e-07
normRes=5.365784e-07
normRes=5.365785e-07
normRes=5.365786e-07
normRes=5.365787e-07
normRes=5.365787e-07
normRes=5.365788e-07
normRes=5.365789e-07
normRes=5.365790e-07
normRes=5.365790e-07
normRes=5.365791e-07
normRes=5.365792e-07
normRes=5.365793e-07
normRes=5.365794e-07
normRes=5.365794e-07
normRes=5.365795e-07
normRes=5.365796e-07
normRes=5.365797e-07
normRes=5.365797e-07
normRes=5.365798e-07
normRes=5.365799e-07
normRes=5.365800e-07
normRes=5.365800e-07
normRes=5.365801e-07
normRes=5.365802e-07
normRes=5.365803e-07
normRes=5.365804e-07
normRes=5.365804e-07
normRes=5.365805e-07
normRes=5.365806e-07
normRes=5.365807e-07
normRes=5.365807e-07
normRes=5.365808e-07
normRes=5.365809e-07
normRes=5.365810e-07
normRes=5.365811e-07
normRes=5.365811e-07
normRes=5.365812e-07
normRes=5.365813e-07
normRes=5.365814e-07
normRes=5.365814e-07
normRes=5.365815e-07
normRes=5.365816e-07
normRes=5.365817e-07
normRes=5.365818e-07
normRes=5.365818e-07
normRes=5.365819e-07
normRes=5.365820e-07
normRes=5.365821e-07
normRes=5.365821e-07
normRes=5.365822e-07
normRes=5.365823e-07
normRes=5.365824e-07
normRes=5.365824e-07
normRes=5.365825e-07
normRes=5.365826e-07
normRes=5.365827e-07
normRes=5.365828e-07
normRes=5.365828e-07
normRes=5.365829e-07
normRes=5.365830e-07
normRes=5.365831e-07
normRes=5.365831e-07
normRes=5.365832e-07
normRes=5.365833e-07
normRes=5.365834e-07
normRes=5.365835e-07
normRes=5.365835e-07
normRes=5.365836e-07
normRes=5.365837e-07
normRes=5.365838e-07
normRes=5.365838e-07
normRes=5.365839e-07
normRes=5.365840e-07
normRes=5.365841e-07
normRes=5.365842e-07
normRes=5.365842e-07
normRes=5.365843e-07
normRes=5.365844e-07
normRes=5.365845e-07
normRes=5.365845e-07
normRes=5.365846e-07
normRes=5.365847e-07
normRes=5.365848e-07
normRes=5.365848e-07
normRes=5.365849e-07
normRes=5.365850e-07
normRes=5.365851e-07
normRes=5.365852e-07
normRes=5.365852e-07
normRes=5.365853e-07
normRes=5.365854e-07
normRes=5.365855e-07
normRes=5.365855e-07
normRes=5.365856e-07
normRes=5.365857e-07
normRes=5.365858e-07
normRes=5.365859e-07
normRes=5.365859e-07
normRes=5.365860e-07
normRes=5.365861e-07
normRes=5.365862e-07
normRes=5.365862e-07
normRes=5.365863e-07
normRes=5.365864e-07
normRes=5.365865e-07
normRes=5.365866e-07
normRes=5.365866e-07
normRes=5.365867e-07
normRes=5.365868e-07
normRes=5.365869e-07
normRes=5.365869e-07
normRes=5.365870e-07
normRes=5.365871e-07
normRes=5.365872e-07
normRes=5.365872e-07
normRes=5.365873e-07
normRes=5.365874e-07
normRes=5.365875e-07
normRes=5.365876e-07
normRes=5.365876e-07
normRes=5.365877e-07
normRes=5.365878e-07
normRes=5.365879e-07
normRes=5.365879e-07
normRes=5.365880e-07
normRes=5.365881e-07
normRes=5.365882e-07
normRes=5.365883e-07
normRes=5.365883e-07
normRes=5.365884e-07
normRes=5.365885e-07
normRes=5.365886e-07
normRes=5.365886e-07
normRes=5.365887e-07
normRes=5.365888e-07
normRes=5.365889e-07
normRes=5.365889e-07
normRes=5.365890e-07
normRes=5.365891e-07
normRes=5.365892e-07
normRes=5.365893e-07
normRes=5.365893e-07
normRes=5.365894e-07
normRes=5.365895e-07
normRes=5.365896e-07
normRes=5.365896e-07
normRes=5.365897e-07
normRes=5.365898e-07
normRes=5.365899e-07
normRes=5.365900e-07
normRes=5.365900e-07
normRes=5.365901e-07
normRes=5.365902e-07
normRes=5.365903e-07
normRes=5.365903e-07
normRes=5.365904e-07
normRes=5.365905e-07
normRes=5.365906e-07
normRes=5.365907e-07
normRes=5.365907e-07
normRes=5.365908e-07
normRes=5.365909e-07
normRes=5.365910e-07
normRes=5.365910e-07
normRes=5.365911e-07
normRes=5.365912e-07
normRes=5.365913e-07
normRes=5.365913e-07
normRes=5.365914e-07
normRes=5.365915e-07
normRes=5.365916e-07
normRes=5.365917e-07
normRes=5.365917e-07
normRes=5.365918e-07
normRes=5.365919e-07
normRes=5.365920e-07
normRes=5.365920e-07
normRes=5.365921e-07
normRes=5.365922e-07
normRes=5.365923e-07
normRes=5.365924e-07
normRes=5.365924e-07
normRes=5.365925e-07
normRes=5.365926e-07
normRes=5.365927e-07
normRes=5.365927e-07
normRes=5.365928e-07
normRes=5.365929e-07
normRes=5.365930e-07
normRes=5.365931e-07
normRes=5.365931e-07
normRes=5.365932e-07
normRes=5.365933e-07
normRes=5.365934e-07
normRes=5.365934e-07
normRes=5.365935e-07
normRes=5.365936e-07
normRes=5.365937e-07
normRes=5.365937e-07
normRes=5.365938e-07
normRes=5.365939e-07
normRes=5.365940e-07
normRes=5.365941e-07
normRes=5.365941e-07
normRes=5.365942e-07
normRes=5.365943e-07
normRes=5.365944e-07
normRes=5.365944e-07
normRes=5.365945e-07
normRes=5.365946e-07
normRes=5.365947e-07
normRes=5.365948e-07
normRes=5.365948e-07
normRes=5.365949e-07
normRes=5.365950e-07
normRes=5.365951e-07
normRes=5.365951e-07
normRes=5.365952e-07
normRes=5.365953e-07
normRes=5.365954e-07
normRes=5.365954e-07
normRes=5.365955e-07
normRes=5.365956e-07
normRes=5.365957e-07
normRes=5.365958e-07
normRes=5.365958e-07
normRes=5.365959e-07
normRes=5.365960e-07
normRes=5.365961e-07
normRes=5.365961e-07
normRes=5.365962e-07
normRes=5.365963e-07
normRes=5.365964e-07
normRes=5.365965e-07
normRes=5.365965e-07
normRes=5.365966e-07
normRes=5.365967e-07
normRes=5.365968e-07
normRes=5.365968e-07
normRes=5.365969e-07
normRes=5.365970e-07
normRes=5.365971e-07
normRes=5.365972e-07
normRes=5.365972e-07
normRes=5.365973e-07
normRes=5.365974e-07
normRes=5.365975e-07
normRes=5.365975e-07
normRes=5.365976e-07
normRes=5.365977e-07
normRes=5.365978e-07
normRes=5.365978e-07
normRes=5.365979e-07
normRes=5.365980e-07
normRes=5.365981e-07
normRes=5.365982e-07
normRes=5.365982e-07
normRes=5.365983e-07
normRes=5.365984e-07
normRes=5.365985e-07
normRes=5.365985e-07
normRes=5.365986e-07
normRes=5.365987e-07
normRes=5.365988e-07
normRes=5.365989e-07
normRes=5.365989e-07
normRes=5.365990e-07
normRes=5.365991e-07
normRes=5.365992e-07
normRes=5.365992e-07
normRes=5.365993e-07
normRes=5.365994e-07
normRes=5.365995e-07
normRes=5.365996e-07
normRes=5.365996e-07
normRes=5.365997e-07
normRes=5.365998e-07
normRes=5.365999e-07
normRes=5.365999e-07
normRes=5.366000e-07
normRes=5.366001e-07
normRes=5.366002e-07
normRes=5.366002e-07
normRes=5.366003e-07
normRes=5.366004e-07
normRes=5.366005e-07
normRes=5.366006e-07
normRes=5.366006e-07
normRes=5.366007e-07
normRes=5.366008e-07
normRes=5.366009e-07
normRes=5.366009e-07
normRes=5.366010e-07
normRes=5.366011e-07
normRes=5.366012e-07
normRes=5.366013e-07
normRes=5.366013e-07
normRes=5.366014e-07
normRes=5.366015e-07
normRes=5.366016e-07
normRes=5.366016e-07
normRes=5.366017e-07
normRes=5.366018e-07
normRes=5.366019e-07
normRes=5.366019e-07
normRes=5.366020e-07
normRes=5.366021e-07
normRes=5.366022e-07
normRes=5.366023e-07
normRes=5.366023e-07
normRes=5.366024e-07
normRes=5.366025e-07
normRes=5.366026e-07
normRes=5.366026e-07
normRes=5.366027e-07
normRes=5.366028e-07
normRes=5.366029e-07
normRes=5.366030e-07
normRes=5.366030e-07
normRes=5.366031e-07
normRes=5.366032e-07
normRes=5.366033e-07
normRes=5.366033e-07
normRes=5.366034e-07
normRes=5.366035e-07
normRes=5.366036e-07
normRes=5.366037e-07
normRes=5.366037e-07
normRes=5.366038e-07
normRes=5.366039e-07
normRes=5.366040e-07
normRes=5.366040e-07
normRes=5.366041e-07
normRes=5.366042e-07
normRes=5.366043e-07
normRes=5.366043e-07
normRes=5.366044e-07
normRes=5.366045e-07
normRes=5.366046e-07
normRes=5.366047e-07
normRes=5.366047e-07
normRes=5.366048e-07
normRes=5.366049e-07
normRes=5.366050e-07
normRes=5.366050e-07
normRes=5.366051e-07
normRes=5.366052e-07
normRes=5.366053e-07
normRes=5.366054e-07
normRes=5.366054e-07
normRes=5.366055e-07
normRes=5.366056e-07
normRes=5.366057e-07
normRes=5.366057e-07
normRes=5.366058e-07
normRes=5.366059e-07
normRes=5.366060e-07
normRes=5.366061e-07
normRes=5.366061e-07
normRes=5.366062e-07
normRes=5.366063e-07
normRes=5.366064e-07
normRes=5.366064e-07
normRes=5.366065e-07
normRes=5.366066e-07
normRes=5.366067e-07
normRes=5.366067e-07
normRes=5.366068e-07
normRes=5.366069e-07
normRes=5.366070e-07
normRes=5.366071e-07
normRes=5.366071e-07
normRes=5.366072e-07
normRes=5.366073e-07
normRes=5.366074e-07
normRes=5.366074e-07
normRes=5.366075e-07
normRes=5.366076e-07
normRes=5.366077e-07
normRes=5.366078e-07
normRes=5.366078e-07
normRes=5.366079e-07
normRes=5.366080e-07
normRes=5.366081e-07
normRes=5.366081e-07
normRes=5.366082e-07
normRes=5.366083e-07
normRes=5.366084e-07
normRes=5.366085e-07
normRes=5.366085e-07
normRes=5.366086e-07
normRes=5.366087e-07
normRes=5.366088e-07
normRes=5.366088e-07
normRes=5.366089e-07
normRes=5.366090e-07
normRes=5.366091e-07
normRes=5.366091e-07
normRes=5.366092e-07
normRes=5.366093e-07
normRes=5.366094e-07
normRes=5.366095e-07
normRes=5.366095e-07
normRes=5.366096e-07
normRes=5.366097e-07
normRes=5.366098e-07
normRes=5.366098e-07
normRes=5.366099e-07
normRes=5.366100e-07
normRes=5.366101e-07
normRes=5.366102e-07
normRes=5.366102e-07
normRes=5.366103e-07
normRes=5.366104e-07
normRes=5.366105e-07
normRes=5.366105e-07
normRes=5.366106e-07
normRes=5.366107e-07
normRes=5.366108e-07
normRes=5.366108e-07
normRes=5.366109e-07
normRes=5.366110e-07
normRes=5.366111e-07
normRes=5.366112e-07
normRes=5.366112e-07
normRes=5.366113e-07
normRes=5.366114e-07
normRes=5.366115e-07
normRes=5.366115e-07
normRes=5.366116e-07
normRes=5.366117e-07
normRes=5.366118e-07
normRes=5.366119e-07
normRes=5.366119e-07
normRes=5.366120e-07
normRes=5.366121e-07
normRes=5.366122e-07
normRes=5.366122e-07
normRes=5.366123e-07
normRes=5.366124e-07
normRes=5.366125e-07
normRes=5.366125e-07
normRes=5.366126e-07
normRes=5.366127e-07
normRes=5.366128e-07
normRes=5.366129e-07
normRes=5.366129e-07
normRes=5.366130e-07
normRes=5.366131e-07
normRes=5.366132e-07
normRes=5.366132e-07
normRes=5.366133e-07
normRes=5.366134e-07
normRes=5.366135e-07
normRes=5.366136e-07
normRes=5.366136e-07
normRes=5.366137e-07
normRes=5.366138e-07
normRes=5.366139e-07
normRes=5.366139e-07
normRes=5.366140e-07
normRes=5.366141e-07
normRes=5.366142e-07
normRes=5.366143e-07
normRes=5.366143e-07
normRes=5.366144e-07
normRes=5.366145e-07
normRes=5.366146e-07
normRes=5.366146e-07
normRes=5.366147e-07
normRes=5.366148e-07
normRes=5.366149e-07
normRes=5.366149e-07
normRes=5.366150e-07
normRes=5.366151e-07
normRes=5.366152e-07
normRes=5.366153e-07
normRes=5.366153e-07
normRes=5.366154e-07
normRes=5.366155e-07
normRes=5.366156e-07
normRes=5.366156e-07
normRes=5.366157e-07
normRes=5.366158e-07
normRes=5.366159e-07
normRes=5.366160e-07
normRes=5.366160e-07
normRes=5.366161e-07
normRes=5.366162e-07
normRes=5.366163e-07
normRes=5.366163e-07
normRes=5.366164e-07
normRes=5.366165e-07
normRes=5.366166e-07
normRes=5.366166e-07
normRes=5.366167e-07
normRes=5.366168e-07
normRes=5.366169e-07
normRes=5.366170e-07
normRes=5.366170e-07
normRes=5.366171e-07
normRes=5.366172e-07
normRes=5.366173e-07
normRes=5.366173e-07
normRes=5.366174e-07
normRes=5.366175e-07
normRes=5.366176e-07
normRes=5.366177e-07
normRes=5.366177e-07
normRes=5.366178e-07
normRes=5.366179e-07
normRes=5.366180e-07
normRes=5.366180e-07
normRes=5.366181e-07
normRes=5.366182e-07
normRes=5.366183e-07
normRes=5.366184e-07
normRes=5.366184e-07
normRes=5.366185e-07
normRes=5.366186e-07
normRes=5.366187e-07
normRes=5.366187e-07
normRes=5.366188e-07
normRes=5.366189e-07
normRes=5.366190e-07
normRes=5.366190e-07
normRes=5.366191e-07
normRes=5.366192e-07
normRes=5.366193e-07
normRes=5.366194e-07
normRes=5.366194e-07
normRes=5.366195e-07
normRes=5.366196e-07
normRes=5.366197e-07
normRes=5.366197e-07
normRes=5.366198e-07
normRes=5.366199e-07
normRes=5.366200e-07
normRes=5.366201e-07
normRes=5.366201e-07
normRes=5.366202e-07
normRes=5.366203e-07
normRes=5.366204e-07
normRes=5.366204e-07
normRes=5.366205e-07
normRes=5.366206e-07
normRes=5.366207e-07
normRes=5.366207e-07
normRes=5.366208e-07
normRes=5.366209e-07
normRes=5.366210e-07
normRes=5.366211e-07
normRes=5.366211e-07
normRes=5.366212e-07
normRes=5.366213e-07
normRes=5.366214e-07
normRes=5.366214e-07
normRes=5.366215e-07
normRes=5.366216e-07
normRes=5.366217e-07
normRes=5.366218e-07
normRes=5.366218e-07
normRes=5.366219e-07
normRes=5.366220e-07
normRes=5.366221e-07
normRes=5.366221e-07
normRes=5.366222e-07
normRes=5.366223e-07
normRes=5.366224e-07
normRes=5.366225e-07
normRes=5.366225e-07
normRes=5.366226e-07
normRes=5.366227e-07
normRes=5.366228e-07
normRes=5.366228e-07
normRes=5.366229e-07
normRes=5.366230e-07
normRes=5.366231e-07
normRes=5.366231e-07
normRes=5.366232e-07
normRes=5.366233e-07
normRes=5.366234e-07
normRes=5.366235e-07
normRes=5.366235e-07
normRes=5.366236e-07
normRes=5.366237e-07
normRes=5.366238e-07
normRes=5.366238e-07
normRes=5.366239e-07
normRes=5.366240e-07
normRes=5.366241e-07
normRes=5.366242e-07
normRes=5.366242e-07
normRes=5.366243e-07
normRes=5.366244e-07
normRes=5.366245e-07
normRes=5.366245e-07
normRes=5.366246e-07
normRes=5.366247e-07
normRes=5.366248e-07
normRes=5.366248e-07
normRes=5.366249e-07
normRes=5.366250e-07
normRes=5.366251e-07
normRes=5.366252e-07
normRes=5.366252e-07
normRes=5.366253e-07
normRes=5.366254e-07
normRes=5.366255e-07
normRes=5.366255e-07
normRes=5.366256e-07
normRes=5.366257e-07
normRes=5.366258e-07
normRes=5.366259e-07
normRes=5.366259e-07
normRes=5.366260e-07
normRes=5.366261e-07
normRes=5.366262e-07
normRes=5.366262e-07
normRes=5.366263e-07
normRes=5.366264e-07
normRes=5.366265e-07
normRes=5.366266e-07
normRes=5.366266e-07
normRes=5.366267e-07
normRes=5.366268e-07
normRes=5.366269e-07
normRes=5.366269e-07
normRes=5.366270e-07
normRes=5.366271e-07
normRes=5.366272e-07
normRes=5.366272e-07
normRes=5.366273e-07
normRes=5.366274e-07
normRes=5.366275e-07
normRes=5.366276e-07
normRes=5.366276e-07
normRes=5.366277e-07
normRes=5.366278e-07
normRes=5.366279e-07
normRes=5.366279e-07
normRes=5.366280e-07
normRes=5.366281e-07
normRes=5.366282e-07
normRes=5.366283e-07
normRes=5.366283e-07
normRes=5.366284e-07
normRes=5.366285e-07
normRes=5.366286e-07
normRes=5.366286e-07
normRes=5.366287e-07
normRes=5.366288e-07
normRes=5.366289e-07
normRes=5.366289e-07
normRes=5.366290e-07
normRes=5.366291e-07
normRes=5.366292e-07
normRes=5.366293e-07
normRes=5.366293e-07
normRes=5.366294e-07
normRes=5.366295e-07
normRes=5.366296e-07
normRes=5.366296e-07
normRes=5.366297e-07
normRes=5.366298e-07
normRes=5.366299e-07
normRes=5.366300e-07
normRes=5.366300e-07
normRes=5.366301e-07
normRes=5.366302e-07
normRes=5.366303e-07
normRes=5.366303e-07
normRes=5.366304e-07
normRes=5.366305e-07
normRes=5.366306e-07
normRes=5.366307e-07
normRes=5.366307e-07
normRes=5.366308e-07
normRes=5.366309e-07
normRes=5.366310e-07
normRes=5.366310e-07
normRes=5.366311e-07
normRes=5.366312e-07
normRes=5.366313e-07
normRes=5.366313e-07
normRes=5.366314e-07
normRes=5.366315e-07
normRes=5.366316e-07
normRes=5.366317e-07
normRes=5.366317e-07
normRes=5.366318e-07
normRes=5.366319e-07
normRes=5.366320e-07
normRes=5.366320e-07
normRes=5.366321e-07
normRes=5.366322e-07
normRes=5.366323e-07
normRes=5.366324e-07
normRes=5.366324e-07
normRes=5.366325e-07
normRes=5.366326e-07
normRes=5.366327e-07
normRes=5.366327e-07
normRes=5.366328e-07
normRes=5.366329e-07
normRes=5.366330e-07
normRes=5.366330e-07
normRes=5.366331e-07
normRes=5.366332e-07
normRes=5.366333e-07
normRes=5.366334e-07
normRes=5.366334e-07
normRes=5.366335e-07
normRes=5.366336e-07
normRes=5.366337e-07
normRes=5.366337e-07
normRes=5.366338e-07
normRes=5.366339e-07
normRes=5.366340e-07
normRes=5.366341e-07
normRes=5.366341e-07
normRes=5.366342e-07
normRes=5.366343e-07
normRes=5.366344e-07
normRes=5.366344e-07
normRes=5.366345e-07
normRes=5.366346e-07
normRes=5.366347e-07
normRes=5.366347e-07
normRes=5.366348e-07
normRes=5.366349e-07
normRes=5.366350e-07
normRes=5.366351e-07
normRes=5.366351e-07
normRes=5.366352e-07
normRes=5.366353e-07
normRes=5.366354e-07
normRes=5.366354e-07
normRes=5.366355e-07
normRes=5.366356e-07
normRes=5.366357e-07
normRes=5.366358e-07
normRes=5.366358e-07
normRes=5.366359e-07
normRes=5.366360e-07
normRes=5.366361e-07
normRes=5.366361e-07
normRes=5.366362e-07
normRes=5.366363e-07
normRes=5.366364e-07
normRes=5.366364e-07
normRes=5.366365e-07
normRes=5.366366e-07
normRes=5.366367e-07
normRes=5.366368e-07
normRes=5.366368e-07
normRes=5.366369e-07
normRes=5.366370e-07
normRes=5.366371e-07
normRes=5.366371e-07
normRes=5.366372e-07
normRes=5.366373e-07
normRes=5.366374e-07
normRes=5.366375e-07
normRes=5.366375e-07
normRes=5.366376e-07
normRes=5.366377e-07
normRes=5.366378e-07
normRes=5.366378e-07
normRes=5.366379e-07
normRes=5.366380e-07
normRes=5.366381e-07
normRes=5.366382e-07
normRes=5.366382e-07
normRes=5.366383e-07
normRes=5.366384e-07
normRes=5.366385e-07
normRes=5.366385e-07
normRes=5.366386e-07
normRes=5.366387e-07
normRes=5.366388e-07
normRes=5.366388e-07
normRes=5.366389e-07
normRes=5.366390e-07
normRes=5.366391e-07
normRes=5.366392e-07
normRes=5.366392e-07
normRes=5.366393e-07
normRes=5.366394e-07
normRes=5.366395e-07
normRes=5.366395e-07
normRes=5.366396e-07
normRes=5.366397e-07
normRes=5.366398e-07
normRes=5.366399e-07
normRes=5.366399e-07
normRes=5.366400e-07
normRes=5.366401e-07
normRes=5.366402e-07
normRes=5.366402e-07
normRes=5.366403e-07
normRes=5.366404e-07
normRes=5.366405e-07
normRes=5.366405e-07
normRes=5.366406e-07
normRes=5.366407e-07
normRes=5.366408e-07
normRes=5.366409e-07
normRes=5.366409e-07
normRes=5.366410e-07
normRes=5.366411e-07
normRes=5.366412e-07
normRes=5.366412e-07
normRes=5.366413e-07
normRes=5.366414e-07
normRes=5.366415e-07
normRes=5.366416e-07
normRes=5.366416e-07
normRes=5.366417e-07
normRes=5.366418e-07
normRes=5.366419e-07
normRes=5.366419e-07
normRes=5.366420e-07
normRes=5.366421e-07
normRes=5.366422e-07
normRes=5.366422e-07
normRes=5.366423e-07
normRes=5.366424e-07
normRes=5.366425e-07
normRes=5.366426e-07
normRes=5.366426e-07
normRes=5.366427e-07
normRes=5.366428e-07
normRes=5.366429e-07
normRes=5.366429e-07
normRes=5.366430e-07
normRes=5.366431e-07
normRes=5.366432e-07
normRes=5.366433e-07
normRes=5.366433e-07
normRes=5.366434e-07
normRes=5.366435e-07
normRes=5.366436e-07
normRes=5.366436e-07
normRes=5.366437e-07
normRes=5.366438e-07
normRes=5.366439e-07
normRes=5.366440e-07
normRes=5.366440e-07
normRes=5.366441e-07
normRes=5.366442e-07
normRes=5.366443e-07
normRes=5.366443e-07
normRes=5.366444e-07
normRes=5.366445e-07
normRes=5.366446e-07
normRes=5.366446e-07
normRes=5.366447e-07
normRes=5.366448e-07
normRes=5.366449e-07
normRes=5.366450e-07
normRes=5.366450e-07
normRes=5.366451e-07
normRes=5.366452e-07
normRes=5.366453e-07
normRes=5.366453e-07
normRes=5.366454e-07
normRes=5.366455e-07
normRes=5.366456e-07
normRes=5.366457e-07
normRes=5.366457e-07
normRes=5.366458e-07
normRes=5.366459e-07
normRes=5.366460e-07
normRes=5.366460e-07
normRes=5.366461e-07
normRes=5.366462e-07
normRes=5.366463e-07
normRes=5.366463e-07
normRes=5.366464e-07
normRes=5.366465e-07
normRes=5.366466e-07
normRes=5.366467e-07
normRes=5.366467e-07
normRes=5.366468e-07
normRes=5.366469e-07
normRes=5.366470e-07
normRes=5.366470e-07
normRes=5.366471e-07
normRes=5.366472e-07
normRes=5.366473e-07
normRes=5.366474e-07
normRes=5.366474e-07
normRes=5.366475e-07
normRes=5.366476e-07
normRes=5.366477e-07
normRes=5.366477e-07
normRes=5.366478e-07
normRes=5.366479e-07
normRes=5.366480e-07
normRes=5.366480e-07
normRes=5.366481e-07
normRes=5.366482e-07
normRes=5.366483e-07
normRes=5.366484e-07
normRes=5.366484e-07
normRes=5.366485e-07
normRes=5.366486e-07
normRes=5.366487e-07
normRes=5.366487e-07
normRes=5.366488e-07
normRes=5.366489e-07
normRes=5.366490e-07
normRes=5.366491e-07
normRes=5.366491e-07
normRes=5.366492e-07
normRes=5.366493e-07
normRes=5.366494e-07
normRes=5.366494e-07
normRes=5.366495e-07
normRes=5.366496e-07
normRes=5.366497e-07
normRes=5.366497e-07
normRes=5.366498e-07
normRes=5.366499e-07
normRes=5.366500e-07
normRes=5.366501e-07
normRes=5.366501e-07
normRes=5.366502e-07
normRes=5.366503e-07
normRes=5.366504e-07
normRes=5.366504e-07
normRes=5.366505e-07
normRes=5.366506e-07
normRes=5.366507e-07
normRes=5.366508e-07
normRes=5.366508e-07
normRes=5.366509e-07
normRes=5.366510e-07
normRes=5.366511e-07
normRes=5.366511e-07
normRes=5.366512e-07
normRes=5.366513e-07
normRes=5.366514e-07
normRes=5.366515e-07
normRes=5.366515e-07
normRes=5.366516e-07
normRes=5.366517e-07
normRes=5.366518e-07
normRes=5.366518e-07
normRes=5.366519e-07
normRes=5.366520e-07
normRes=5.366521e-07
normRes=5.366521e-07
normRes=5.366522e-07
normRes=5.366523e-07
normRes=5.366524e-07
normRes=5.366525e-07
normRes=5.366525e-07
normRes=5.366526e-07
normRes=5.366527e-07
normRes=5.366528e-07
normRes=5.366528e-07
normRes=5.366529e-07
normRes=5.366530e-07
normRes=5.366531e-07
normRes=5.366532e-07
normRes=5.366532e-07
normRes=5.366533e-07
normRes=5.366534e-07
normRes=5.366535e-07
normRes=5.366535e-07
normRes=5.366536e-07
normRes=5.366537e-07
normRes=5.366538e-07
normRes=5.366538e-07
normRes=5.366539e-07
normRes=5.366540e-07
normRes=5.366541e-07
normRes=5.366542e-07
normRes=5.366542e-07
normRes=5.366543e-07
normRes=5.366544e-07
normRes=5.366545e-07
normRes=5.366545e-07
normRes=5.366546e-07
normRes=5.366547e-07
normRes=5.366548e-07
normRes=5.366549e-07
normRes=5.366549e-07
normRes=5.366550e-07
normRes=5.366551e-07
normRes=5.366552e-07
normRes=5.366552e-07
normRes=5.366553e-07
normRes=5.366554e-07
normRes=5.366555e-07
normRes=5.366555e-07
normRes=5.366556e-07
normRes=5.366557e-07
normRes=5.366558e-07
normRes=5.366559e-07
normRes=5.366559e-07
normRes=5.366560e-07
normRes=5.366561e-07
normRes=5.366562e-07
normRes=5.366562e-07
normRes=5.366563e-07
normRes=5.366564e-07
normRes=5.366565e-07
normRes=5.366566e-07
normRes=5.366566e-07
normRes=5.366567e-07
normRes=5.366568e-07
normRes=5.366569e-07
normRes=5.366569e-07
normRes=5.366570e-07
normRes=5.366571e-07
normRes=5.366572e-07
normRes=5.366572e-07
normRes=5.366573e-07
normRes=5.366574e-07
normRes=5.366575e-07
normRes=5.366576e-07
normRes=5.366576e-07
normRes=5.366577e-07
normRes=5.366578e-07
normRes=5.366579e-07
normRes=5.366579e-07
normRes=5.366580e-07
normRes=5.366581e-07
normRes=5.366582e-07
normRes=5.366583e-07
normRes=5.366583e-07
normRes=5.366584e-07
normRes=5.366585e-07
normRes=5.366586e-07
normRes=5.366586e-07
normRes=5.366587e-07
normRes=5.366588e-07
normRes=5.366589e-07
normRes=5.366589e-07
normRes=5.366590e-07
normRes=5.366591e-07
normRes=5.366592e-07
normRes=5.366593e-07
normRes=5.366593e-07
normRes=5.366594e-07
normRes=5.366595e-07
normRes=5.366596e-07
normRes=5.366596e-07
normRes=5.366597e-07
normRes=5.366598e-07
normRes=5.366599e-07
normRes=5.366600e-07
normRes=5.366600e-07
normRes=5.366601e-07
normRes=5.366602e-07
normRes=5.366603e-07
normRes=5.366603e-07
normRes=5.366604e-07
normRes=5.366605e-07
normRes=5.366606e-07
normRes=5.366606e-07
normRes=5.366607e-07
normRes=5.366608e-07
normRes=5.366609e-07
normRes=5.366610e-07
normRes=5.366610e-07
normRes=5.366611e-07
normRes=5.366612e-07
normRes=5.366613e-07
normRes=5.366613e-07
normRes=5.366614e-07
normRes=5.366615e-07
normRes=5.366616e-07
normRes=5.366617e-07
normRes=5.366617e-07
normRes=5.366618e-07
normRes=5.366619e-07
normRes=5.366620e-07
normRes=5.366620e-07
normRes=5.366621e-07
normRes=5.366622e-07
normRes=5.366623e-07
normRes=5.366624e-07
normRes=5.366624e-07
normRes=5.366625e-07
normRes=5.366626e-07
normRes=5.366627e-07
normRes=5.366627e-07
normRes=5.366628e-07
normRes=5.366629e-07
normRes=5.366630e-07
normRes=5.366630e-07
normRes=5.366631e-07
normRes=5.366632e-07
normRes=5.366633e-07
normRes=5.366634e-07
normRes=5.366634e-07
normRes=5.366635e-07
normRes=5.366636e-07
normRes=5.366637e-07
normRes=5.366637e-07
normRes=5.366638e-07
normRes=5.366639e-07
normRes=5.366640e-07
normRes=5.366641e-07
normRes=5.366641e-07
normRes=5.366642e-07
normRes=5.366643e-07
normRes=5.366644e-07
normRes=5.366644e-07
normRes=5.366645e-07
normRes=5.366646e-07
normRes=5.366647e-07
normRes=5.366647e-07
normRes=5.366648e-07
normRes=5.366649e-07
normRes=5.366650e-07
normRes=5.366651e-07
normRes=5.366651e-07
normRes=5.366652e-07
normRes=5.366653e-07
normRes=5.366654e-07
normRes=5.366654e-07
normRes=5.366655e-07
normRes=5.366656e-07
normRes=5.366657e-07
normRes=5.366658e-07
normRes=5.366658e-07
normRes=5.366659e-07
normRes=5.366660e-07
normRes=5.366661e-07
normRes=5.366661e-07
normRes=5.366662e-07
normRes=5.366663e-07
normRes=5.366664e-07
normRes=5.366664e-07
normRes=5.366665e-07
normRes=5.366666e-07
normRes=5.366667e-07
normRes=5.366668e-07
normRes=5.366668e-07
normRes=5.366669e-07
normRes=5.366670e-07
normRes=5.366671e-07
normRes=5.366671e-07
normRes=5.366672e-07
normRes=5.366673e-07
normRes=5.366674e-07
normRes=5.366675e-07
normRes=5.366675e-07
normRes=5.366676e-07
normRes=5.366677e-07
normRes=5.366678e-07
normRes=5.366678e-07
normRes=5.366679e-07
normRes=5.366680e-07
normRes=5.366681e-07
normRes=5.366681e-07
normRes=5.366682e-07
normRes=5.366683e-07
normRes=5.366684e-07
normRes=5.366685e-07
normRes=5.366685e-07
normRes=5.366686e-07
normRes=5.366687e-07
normRes=5.366688e-07
normRes=5.366688e-07
normRes=5.366689e-07
normRes=5.366690e-07
normRes=5.366691e-07
normRes=5.366692e-07
normRes=5.366692e-07
normRes=5.366693e-07
normRes=5.366694e-07
normRes=5.366695e-07
normRes=5.366695e-07
normRes=5.366696e-07
normRes=5.366697e-07
normRes=5.366698e-07
normRes=5.366698e-07
normRes=5.366699e-07
normRes=5.366700e-07
normRes=5.366701e-07
normRes=5.366702e-07
normRes=5.366702e-07
normRes=5.366703e-07
normRes=5.366704e-07
normRes=5.366705e-07
normRes=5.366705e-07
normRes=5.366706e-07
normRes=5.366707e-07
normRes=5.366708e-07
normRes=5.366709e-07
normRes=5.366709e-07
normRes=5.366710e-07
normRes=5.366711e-07
normRes=5.366712e-07
normRes=5.366712e-07
normRes=5.366713e-07
normRes=5.366714e-07
normRes=5.366715e-07
normRes=5.366715e-07
normRes=5.366716e-07
normRes=5.366717e-07
normRes=5.366718e-07
normRes=5.366719e-07
normRes=5.366719e-07
normRes=5.366720e-07
normRes=5.366721e-07
normRes=5.366722e-07
normRes=5.366722e-07
normRes=5.366723e-07
normRes=5.366724e-07
normRes=5.366725e-07
normRes=5.366726e-07
normRes=5.366726e-07
normRes=5.366727e-07
normRes=5.366728e-07
normRes=5.366729e-07
normRes=5.366729e-07
normRes=5.366730e-07
normRes=5.366731e-07
normRes=5.366732e-07
normRes=5.366732e-07
normRes=5.366733e-07
normRes=5.366734e-07
normRes=5.366735e-07
normRes=5.366736e-07
normRes=5.366736e-07
normRes=5.366737e-07
normRes=5.366738e-07
normRes=5.366739e-07
normRes=5.366739e-07
normRes=5.366740e-07
normRes=5.366741e-07
normRes=5.366742e-07
normRes=5.366743e-07
normRes=5.366743e-07
normRes=5.366744e-07
normRes=5.366745e-07
normRes=5.366746e-07
normRes=5.366746e-07
normRes=5.366747e-07
normRes=5.366748e-07
normRes=5.366749e-07
normRes=5.366749e-07
normRes=5.366750e-07
normRes=5.366751e-07
normRes=5.366752e-07
normRes=5.366753e-07
normRes=5.366753e-07
normRes=5.366754e-07
normRes=5.366755e-07
normRes=5.366756e-07
normRes=5.366756e-07
normRes=5.366757e-07
normRes=5.366758e-07
normRes=5.366759e-07
normRes=5.366760e-07
normRes=5.366760e-07
normRes=5.366761e-07
normRes=5.366762e-07
normRes=5.366763e-07
normRes=5.366763e-07
normRes=5.366764e-07
normRes=5.366765e-07
normRes=5.366766e-07
normRes=5.366766e-07
normRes=5.366767e-07
normRes=5.366768e-07
normRes=5.366769e-07
normRes=5.366770e-07
normRes=5.366770e-07
normRes=5.366771e-07
normRes=5.366772e-07
normRes=5.366773e-07
normRes=5.366773e-07
normRes=5.366774e-07
normRes=5.366775e-07
normRes=5.366776e-07
normRes=5.366777e-07
normRes=5.366777e-07
normRes=5.366778e-07
normRes=5.366779e-07
normRes=5.366780e-07
normRes=5.366780e-07
normRes=5.366781e-07
normRes=5.366782e-07
normRes=5.366783e-07
normRes=5.366783e-07
normRes=5.366784e-07
normRes=5.366785e-07
normRes=5.366786e-07
normRes=5.366787e-07
normRes=5.366787e-07
normRes=5.366788e-07
normRes=5.366789e-07
normRes=5.366790e-07
normRes=5.366790e-07
normRes=5.366791e-07
normRes=5.366792e-07
normRes=5.366793e-07
normRes=5.366794e-07
normRes=5.366794e-07
normRes=5.366795e-07
normRes=5.366796e-07
normRes=5.366797e-07
normRes=5.366797e-07
normRes=5.366798e-07
normRes=5.366799e-07
normRes=5.366800e-07
normRes=5.366800e-07
normRes=5.366801e-07
normRes=5.366802e-07
normRes=5.366803e-07
normRes=5.366804e-07
normRes=5.366804e-07
normRes=5.366805e-07
normRes=5.366806e-07
normRes=5.366807e-07
normRes=5.366807e-07
normRes=5.366808e-07
normRes=5.366809e-07
normRes=5.366810e-07
normRes=5.366811e-07
normRes=5.366811e-07
normRes=5.366812e-07
normRes=5.366813e-07
normRes=5.366814e-07
normRes=5.366814e-07
normRes=5.366815e-07
normRes=5.366816e-07
normRes=5.366817e-07
normRes=5.366817e-07
normRes=5.366818e-07
normRes=5.366819e-07
normRes=5.366820e-07
normRes=5.366821e-07
normRes=5.366821e-07
normRes=5.366822e-07
normRes=5.366823e-07
normRes=5.366824e-07
normRes=5.366824e-07
normRes=5.366825e-07
normRes=5.366826e-07
normRes=5.366827e-07
normRes=5.366828e-07
normRes=5.366828e-07
normRes=5.366829e-07
normRes=5.366830e-07
normRes=5.366831e-07
normRes=5.366831e-07
normRes=5.366832e-07
normRes=5.366833e-07
normRes=5.366834e-07
normRes=5.366834e-07
normRes=5.366835e-07
normRes=5.366836e-07
normRes=5.366837e-07
normRes=5.366838e-07
normRes=5.366838e-07
normRes=5.366839e-07
normRes=5.366840e-07
normRes=5.366841e-07
normRes=5.366841e-07
normRes=5.366842e-07
normRes=5.366843e-07
normRes=5.366844e-07
normRes=5.366845e-07
normRes=5.366845e-07
normRes=5.366846e-07
normRes=5.366847e-07
normRes=5.366848e-07
normRes=5.366848e-07
normRes=5.366849e-07
normRes=5.366850e-07
normRes=5.366851e-07
normRes=5.366852e-07
normRes=5.366852e-07
normRes=5.366853e-07
normRes=5.366854e-07
normRes=5.366855e-07
normRes=5.366855e-07
normRes=5.366856e-07
normRes=5.366857e-07
normRes=5.366858e-07
normRes=5.366858e-07
normRes=5.366859e-07
normRes=5.366860e-07
normRes=5.366861e-07
normRes=5.366862e-07
normRes=5.366862e-07
normRes=5.366863e-07
normRes=5.366864e-07
normRes=5.366865e-07
normRes=5.366865e-07
normRes=5.366866e-07
normRes=5.366867e-07
normRes=5.366868e-07
normRes=5.366868e-07
normRes=5.366869e-07
normRes=5.366870e-07
normRes=5.366871e-07
normRes=5.366872e-07
normRes=5.366872e-07
normRes=5.366873e-07
normRes=5.366874e-07
normRes=5.366875e-07
normRes=5.366875e-07
normRes=5.366876e-07
normRes=5.366877e-07
normRes=5.366878e-07
normRes=5.366879e-07
normRes=5.366879e-07
normRes=5.366880e-07
normRes=5.366881e-07
normRes=5.366882e-07
normRes=5.366882e-07
normRes=5.366883e-07
normRes=5.366884e-07
normRes=5.366885e-07
normRes=5.366885e-07
normRes=5.366886e-07
normRes=5.366887e-07
normRes=5.366888e-07
normRes=5.366889e-07
normRes=5.366889e-07
normRes=5.366890e-07
normRes=5.366891e-07
normRes=5.366892e-07
normRes=5.366892e-07
normRes=5.366893e-07
normRes=5.366894e-07
normRes=5.366895e-07
normRes=5.366896e-07
normRes=5.366896e-07
normRes=5.366897e-07
normRes=5.366898e-07
normRes=5.366899e-07
normRes=5.366899e-07
normRes=5.366900e-07
normRes=5.366901e-07
normRes=5.366902e-07
normRes=5.366902e-07
normRes=5.366903e-07
normRes=5.366904e-07
normRes=5.366905e-07
normRes=5.366906e-07
normRes=5.366906e-07
normRes=5.366907e-07
normRes=5.366908e-07
normRes=5.366909e-07
normRes=5.366909e-07
normRes=5.366910e-07
normRes=5.366911e-07
normRes=5.366912e-07
normRes=5.366913e-07
normRes=5.366913e-07
normRes=5.366914e-07
normRes=5.366915e-07
normRes=5.366916e-07
normRes=5.366916e-07
normRes=5.366917e-07
normRes=5.366918e-07
normRes=5.366919e-07
normRes=5.366919e-07
normRes=5.366920e-07
normRes=5.366921e-07
normRes=5.366922e-07
normRes=5.366923e-07
normRes=5.366923e-07
normRes=5.366924e-07
normRes=5.366925e-07
normRes=5.366926e-07
normRes=5.366926e-07
normRes=5.366927e-07
normRes=5.366928e-07
normRes=5.366929e-07
normRes=5.366930e-07
normRes=5.366930e-07
normRes=5.366931e-07
normRes=5.366932e-07
normRes=5.366933e-07
normRes=5.366933e-07
normRes=5.366934e-07
normRes=5.366935e-07
normRes=5.366936e-07
normRes=5.366936e-07
normRes=5.366937e-07
normRes=5.366938e-07
normRes=5.366939e-07
normRes=5.366940e-07
normRes=5.366940e-07
normRes=5.366941e-07
normRes=5.366942e-07
normRes=5.366943e-07
normRes=5.366943e-07
normRes=5.366944e-07
normRes=5.366945e-07
normRes=5.366946e-07
normRes=5.366947e-07
normRes=5.366947e-07
normRes=5.366948e-07
normRes=5.366949e-07
normRes=5.366950e-07
normRes=5.366950e-07
normRes=5.366951e-07
normRes=5.366952e-07
normRes=5.366953e-07
normRes=5.366953e-07
normRes=5.366954e-07
normRes=5.366955e-07
normRes=5.366956e-07
normRes=5.366957e-07
normRes=5.366957e-07
normRes=5.366958e-07
normRes=5.366959e-07
normRes=5.366960e-07
normRes=5.366960e-07
normRes=5.366961e-07
normRes=5.366962e-07
normRes=5.366963e-07
normRes=5.366964e-07
normRes=5.366964e-07
normRes=5.366965e-07
normRes=5.366966e-07
normRes=5.366967e-07
normRes=5.366967e-07
normRes=5.366968e-07
normRes=5.366969e-07
normRes=5.366970e-07
normRes=5.366970e-07
normRes=5.366971e-07
normRes=5.366972e-07
normRes=5.366973e-07
normRes=5.366974e-07
normRes=5.366974e-07
normRes=5.366975e-07
normRes=5.366976e-07
normRes=5.366977e-07
normRes=5.366977e-07
normRes=5.366978e-07
normRes=5.366979e-07
normRes=5.366980e-07
normRes=5.366981e-07
normRes=5.366981e-07
normRes=5.366982e-07
normRes=5.366983e-07
normRes=5.366984e-07
normRes=5.366984e-07
normRes=5.366985e-07
normRes=5.366986e-07
normRes=5.366987e-07
normRes=5.366987e-07
normRes=5.366988e-07
normRes=5.366989e-07
normRes=5.366990e-07
normRes=5.366991e-07
normRes=5.366991e-07
normRes=5.366992e-07
normRes=5.366993e-07
normRes=5.366994e-07
normRes=5.366994e-07
normRes=5.366995e-07
normRes=5.366996e-07
normRes=5.366997e-07
normRes=5.366998e-07
normRes=5.366998e-07
normRes=5.366999e-07
normRes=5.367000e-07
normRes=5.367001e-07
normRes=5.367001e-07
normRes=5.367002e-07
normRes=5.367003e-07
normRes=5.367004e-07
normRes=5.367004e-07
normRes=5.367005e-07
normRes=5.367006e-07
normRes=5.367007e-07
normRes=5.367008e-07
normRes=5.367008e-07
normRes=5.367009e-07
normRes=5.367010e-07
normRes=5.367011e-07
normRes=5.367011e-07
normRes=5.367012e-07
normRes=5.367013e-07
normRes=5.367014e-07
normRes=5.367015e-07
normRes=5.367015e-07
normRes=5.367016e-07
normRes=5.367017e-07
normRes=5.367018e-07
normRes=5.367018e-07
normRes=5.367019e-07
normRes=5.367020e-07
normRes=5.367021e-07
normRes=5.367021e-07
normRes=5.367022e-07
normRes=5.367023e-07
normRes=5.367024e-07
normRes=5.367025e-07
normRes=5.367025e-07
normRes=5.367026e-07
normRes=5.367027e-07
normRes=5.367028e-07
normRes=5.367028e-07
normRes=5.367029e-07
normRes=5.367030e-07
normRes=5.367031e-07
normRes=5.367032e-07
normRes=5.367032e-07
normRes=5.367033e-07
normRes=5.367034e-07
normRes=5.367035e-07
normRes=5.367035e-07
normRes=5.367036e-07
normRes=5.367037e-07
normRes=5.367038e-07
normRes=5.367038e-07
normRes=5.367039e-07
normRes=5.367040e-07
normRes=5.367041e-07
normRes=5.367042e-07
normRes=5.367042e-07
normRes=5.367043e-07
normRes=5.367044e-07
normRes=5.367045e-07
normRes=5.367045e-07
normRes=5.367046e-07
normRes=5.367047e-07
normRes=5.367048e-07
normRes=5.367049e-07
normRes=5.367049e-07
normRes=5.367050e-07
normRes=5.367051e-07
normRes=5.367052e-07
normRes=5.367052e-07
normRes=5.367053e-07
normRes=5.367054e-07
normRes=5.367055e-07
normRes=5.367055e-07
normRes=5.367056e-07
normRes=5.367057e-07
normRes=5.367058e-07
normRes=5.367059e-07
normRes=5.367059e-07
normRes=5.367060e-07
normRes=5.367061e-07
normRes=5.367062e-07
normRes=5.367062e-07
normRes=5.367063e-07
normRes=5.367064e-07
normRes=5.367065e-07
normRes=5.367065e-07
normRes=5.367066e-07
normRes=5.367067e-07
normRes=5.367068e-07
normRes=5.367069e-07
normRes=5.367069e-07
normRes=5.367070e-07
normRes=5.367071e-07
normRes=5.367072e-07
normRes=5.367072e-07
normRes=5.367073e-07
normRes=5.367074e-07
normRes=5.367075e-07
normRes=5.367076e-07
normRes=5.367076e-07
normRes=5.367077e-07
normRes=5.367078e-07
normRes=5.367079e-07
normRes=5.367079e-07
normRes=5.367080e-07
normRes=5.367081e-07
normRes=5.367082e-07
normRes=5.367083e-07
normRes=5.367083e-07
normRes=5.367084e-07
normRes=5.367085e-07
normRes=5.367086e-07
normRes=5.367086e-07
normRes=5.367087e-07
normRes=5.367088e-07
normRes=5.367089e-07
normRes=5.367089e-07
normRes=5.367090e-07
normRes=5.367091e-07
normRes=5.367092e-07
normRes=5.367093e-07
normRes=5.367093e-07
normRes=5.367094e-07
normRes=5.367095e-07
normRes=5.367096e-07
normRes=5.367096e-07
normRes=5.367097e-07
normRes=5.367098e-07
normRes=5.367099e-07
normRes=5.367099e-07
normRes=5.367100e-07
normRes=5.367101e-07
normRes=5.367102e-07
normRes=5.367103e-07
normRes=5.367103e-07
normRes=5.367104e-07
normRes=5.367105e-07
normRes=5.367106e-07
normRes=5.367106e-07
normRes=5.367107e-07
normRes=5.367108e-07
normRes=5.367109e-07
normRes=5.367110e-07
normRes=5.367110e-07
normRes=5.367111e-07
normRes=5.367112e-07
normRes=5.367113e-07
normRes=5.367113e-07
normRes=5.367114e-07
normRes=5.367115e-07
normRes=5.367116e-07
normRes=5.367116e-07
normRes=5.367117e-07
normRes=5.367118e-07
normRes=5.367119e-07
normRes=5.367120e-07
normRes=5.367120e-07
normRes=5.367121e-07
normRes=5.367122e-07
normRes=5.367123e-07
normRes=5.367123e-07
normRes=5.367124e-07
normRes=5.367125e-07
normRes=5.367126e-07
normRes=5.367127e-07
normRes=5.367127e-07
normRes=5.367128e-07
normRes=5.367129e-07
normRes=5.367130e-07
normRes=5.367130e-07
normRes=5.367131e-07
normRes=5.367132e-07
normRes=5.367133e-07
normRes=5.367133e-07
normRes=5.367134e-07
normRes=5.367135e-07
normRes=5.367136e-07
normRes=5.367137e-07
normRes=5.367137e-07
normRes=5.367138e-07
normRes=5.367139e-07
normRes=5.367140e-07
normRes=5.367140e-07
normRes=5.367141e-07
normRes=5.367142e-07
normRes=5.367143e-07
normRes=5.367144e-07
normRes=5.367144e-07
normRes=5.367145e-07
normRes=5.367146e-07
normRes=5.367147e-07
normRes=5.367147e-07
normRes=5.367148e-07
normRes=5.367149e-07
normRes=5.367150e-07
normRes=5.367150e-07
normRes=5.367151e-07
normRes=5.367152e-07
normRes=5.367153e-07
normRes=5.367154e-07
normRes=5.367154e-07
normRes=5.367155e-07
normRes=5.367156e-07
normRes=5.367157e-07
normRes=5.367157e-07
normRes=5.367158e-07
normRes=5.367159e-07
normRes=5.367160e-07
normRes=5.367161e-07
normRes=5.367161e-07
normRes=5.367162e-07
normRes=5.367163e-07
normRes=5.367164e-07
normRes=5.367164e-07
normRes=5.367165e-07
normRes=5.367166e-07
normRes=5.367167e-07
normRes=5.367167e-07
normRes=5.367168e-07
normRes=5.367169e-07
normRes=5.367170e-07
normRes=5.367171e-07
normRes=5.367171e-07
normRes=5.367172e-07
normRes=5.367173e-07
normRes=5.367174e-07
normRes=5.367174e-07
normRes=5.367175e-07
normRes=5.367176e-07
normRes=5.367177e-07
normRes=5.367177e-07
normRes=5.367178e-07
normRes=5.367179e-07
normRes=5.367180e-07
normRes=5.367181e-07
normRes=5.367181e-07
normRes=5.367182e-07
normRes=5.367183e-07
normRes=5.367184e-07
normRes=5.367184e-07
normRes=5.367185e-07
normRes=5.367186e-07
normRes=5.367187e-07
normRes=5.367188e-07
normRes=5.367188e-07
normRes=5.367189e-07
normRes=5.367190e-07
normRes=5.367191e-07
normRes=5.367191e-07
normRes=5.367192e-07
normRes=5.367193e-07
normRes=5.367194e-07
normRes=5.367194e-07
normRes=5.367195e-07
normRes=5.367196e-07
normRes=5.367197e-07
normRes=5.367198e-07
normRes=5.367198e-07
normRes=5.367199e-07
normRes=5.367200e-07
normRes=5.367201e-07
normRes=5.367201e-07
normRes=5.367202e-07
normRes=5.367203e-07
normRes=5.367204e-07
normRes=5.367205e-07
normRes=5.367205e-07
normRes=5.367206e-07
normRes=5.367207e-07
normRes=5.367208e-07
normRes=5.367208e-07
normRes=5.367209e-07
normRes=5.367210e-07
normRes=5.367211e-07
normRes=5.367211e-07
normRes=5.367212e-07
normRes=5.367213e-07
normRes=5.367214e-07
normRes=5.367215e-07
normRes=5.367215e-07
normRes=5.367216e-07
normRes=5.367217e-07
normRes=5.367218e-07
normRes=5.367218e-07
normRes=5.367219e-07
normRes=5.367220e-07
normRes=5.367221e-07
normRes=5.367222e-07
normRes=5.367222e-07
normRes=5.367223e-07
normRes=5.367224e-07
normRes=5.367225e-07
normRes=5.367225e-07
normRes=5.367226e-07
normRes=5.367227e-07
normRes=5.367228e-07
normRes=5.367228e-07
normRes=5.367229e-07
normRes=5.367230e-07
normRes=5.367231e-07
normRes=5.367232e-07
normRes=5.367232e-07
normRes=5.367233e-07
normRes=5.367234e-07
normRes=5.367235e-07
normRes=5.367235e-07
normRes=5.367236e-07
normRes=5.367237e-07
normRes=5.367238e-07
normRes=5.367238e-07
normRes=5.367239e-07
normRes=5.367240e-07
normRes=5.367241e-07
normRes=5.367242e-07
normRes=5.367242e-07
normRes=5.367243e-07
normRes=5.367244e-07
normRes=5.367245e-07
normRes=5.367245e-07
normRes=5.367246e-07
normRes=5.367247e-07
normRes=5.367248e-07
normRes=5.367249e-07
normRes=5.367249e-07
normRes=5.367250e-07
normRes=5.367251e-07
normRes=5.367252e-07
normRes=5.367252e-07
normRes=5.367253e-07
normRes=5.367254e-07
normRes=5.367255e-07
normRes=5.367255e-07
normRes=5.367256e-07
normRes=5.367257e-07
normRes=5.367258e-07
normRes=5.367259e-07
normRes=5.367259e-07
normRes=5.367260e-07
normRes=5.367261e-07
normRes=5.367262e-07
normRes=5.367262e-07
normRes=5.367263e-07
normRes=5.367264e-07
normRes=5.367265e-07
normRes=5.367266e-07
normRes=5.367266e-07
normRes=5.367267e-07
normRes=5.367268e-07
normRes=5.367269e-07
normRes=5.367269e-07
normRes=5.367270e-07
normRes=5.367271e-07
normRes=5.367272e-07
normRes=5.367272e-07
normRes=5.367273e-07
normRes=5.367274e-07
normRes=5.367275e-07
normRes=5.367276e-07
normRes=5.367276e-07
normRes=5.367277e-07
normRes=5.367278e-07
normRes=5.367279e-07
normRes=5.367279e-07
normRes=5.367280e-07
normRes=5.367281e-07
normRes=5.367282e-07
normRes=5.367283e-07
normRes=5.367283e-07
normRes=5.367284e-07
normRes=5.367285e-07
normRes=5.367286e-07
normRes=5.367286e-07
normRes=5.367287e-07
normRes=5.367288e-07
normRes=5.367289e-07
normRes=5.367289e-07
normRes=5.367290e-07
normRes=5.367291e-07
normRes=5.367292e-07
normRes=5.367293e-07
normRes=5.367293e-07
normRes=5.367294e-07
normRes=5.367295e-07
normRes=5.367296e-07
normRes=5.367296e-07
normRes=5.367297e-07
normRes=5.367298e-07
normRes=5.367299e-07
normRes=5.367299e-07
normRes=5.367300e-07
normRes=5.367301e-07
normRes=5.367302e-07
normRes=5.367303e-07
normRes=5.367303e-07
normRes=5.367304e-07
normRes=5.367305e-07
normRes=5.367306e-07
normRes=5.367306e-07
normRes=5.367307e-07
normRes=5.367308e-07
normRes=5.367309e-07
normRes=5.367310e-07
normRes=5.367310e-07
normRes=5.367311e-07
normRes=5.367312e-07
normRes=5.367313e-07
normRes=5.367313e-07
normRes=5.367314e-07
normRes=5.367315e-07
normRes=5.367316e-07
normRes=5.367316e-07
normRes=5.367317e-07
normRes=5.367318e-07
normRes=5.367319e-07
normRes=5.367320e-07
normRes=5.367320e-07
normRes=5.367321e-07
normRes=5.367322e-07
normRes=5.367323e-07
normRes=5.367323e-07
normRes=5.367324e-07
normRes=5.367325e-07
normRes=5.367326e-07
normRes=5.367327e-07
normRes=5.367327e-07
normRes=5.367328e-07
normRes=5.367329e-07
normRes=5.367330e-07
normRes=5.367330e-07
normRes=5.367331e-07
normRes=5.367332e-07
normRes=5.367333e-07
normRes=5.367333e-07
normRes=5.367334e-07
normRes=5.367335e-07
normRes=5.367336e-07
normRes=5.367337e-07
normRes=5.367337e-07
normRes=5.367338e-07
normRes=5.367339e-07
normRes=5.367340e-07
normRes=5.367340e-07
normRes=5.367341e-07
normRes=5.367342e-07
normRes=5.367343e-07
normRes=5.367344e-07
normRes=5.367344e-07
normRes=5.367345e-07
normRes=5.367346e-07
normRes=5.367347e-07
normRes=5.367347e-07
normRes=5.367348e-07
normRes=5.367349e-07
normRes=5.367350e-07
normRes=5.367350e-07
normRes=5.367351e-07
normRes=5.367352e-07
normRes=5.367353e-07
normRes=5.367354e-07
normRes=5.367354e-07
normRes=5.367355e-07
normRes=5.367356e-07
normRes=5.367357e-07
normRes=5.367357e-07
normRes=5.367358e-07
normRes=5.367359e-07
normRes=5.367360e-07
normRes=5.367360e-07
normRes=5.367361e-07
normRes=5.367362e-07
normRes=5.367363e-07
normRes=5.367364e-07
normRes=5.367364e-07
normRes=5.367365e-07
normRes=5.367366e-07
normRes=5.367367e-07
normRes=5.367367e-07
normRes=5.367368e-07
normRes=5.367369e-07
normRes=5.367370e-07
normRes=5.367371e-07
normRes=5.367371e-07
normRes=5.367372e-07
normRes=5.367373e-07
normRes=5.367374e-07
normRes=5.367374e-07
normRes=5.367375e-07
normRes=5.367376e-07
normRes=5.367377e-07
normRes=5.367377e-07
normRes=5.367378e-07
normRes=5.367379e-07
normRes=5.367380e-07
normRes=5.367381e-07
normRes=5.367381e-07
normRes=5.367382e-07
normRes=5.367383e-07
normRes=5.367384e-07
normRes=5.367384e-07
normRes=5.367385e-07
normRes=5.367386e-07
normRes=5.367387e-07
normRes=5.367388e-07
normRes=5.367388e-07
normRes=5.367389e-07
normRes=5.367390e-07
normRes=5.367391e-07
normRes=5.367391e-07
normRes=5.367392e-07
normRes=5.367393e-07
normRes=5.367394e-07
normRes=5.367394e-07
normRes=5.367395e-07
normRes=5.367396e-07
normRes=5.367397e-07
normRes=5.367398e-07
normRes=5.367398e-07
normRes=5.367399e-07
normRes=5.367400e-07
normRes=5.367401e-07
normRes=5.367401e-07
normRes=5.367402e-07
normRes=5.367403e-07
normRes=5.367404e-07
normRes=5.367404e-07
normRes=5.367405e-07
normRes=5.367406e-07
normRes=5.367407e-07
normRes=5.367408e-07
normRes=5.367408e-07
normRes=5.367409e-07
normRes=5.367410e-07
normRes=5.367411e-07
normRes=5.367411e-07
normRes=5.367412e-07
normRes=5.367413e-07
normRes=5.367414e-07
normRes=5.367415e-07
normRes=5.367415e-07
normRes=5.367416e-07
normRes=5.367417e-07
normRes=5.367418e-07
normRes=5.367418e-07
normRes=5.367419e-07
normRes=5.367420e-07
normRes=5.367421e-07
normRes=5.367421e-07
normRes=5.367422e-07
normRes=5.367423e-07
normRes=5.367424e-07
normRes=5.367425e-07
normRes=5.367425e-07
normRes=5.367426e-07
normRes=5.367427e-07
normRes=5.367428e-07
normRes=5.367428e-07
normRes=5.367429e-07
normRes=5.367430e-07
normRes=5.367431e-07
normRes=5.367432e-07
normRes=5.367432e-07
normRes=5.367433e-07
normRes=5.367434e-07
normRes=5.367435e-07
normRes=5.367435e-07
normRes=5.367436e-07
normRes=5.367437e-07
normRes=5.367438e-07
normRes=5.367438e-07
normRes=5.367439e-07
normRes=5.367440e-07
normRes=5.367441e-07
normRes=5.367442e-07
normRes=5.367442e-07
normRes=5.367443e-07
normRes=5.367444e-07
normRes=5.367445e-07
normRes=5.367445e-07
normRes=5.367446e-07
normRes=5.367447e-07
normRes=5.367448e-07
normRes=5.367449e-07
normRes=5.367449e-07
normRes=5.367450e-07
normRes=5.367451e-07
normRes=5.367452e-07
normRes=5.367452e-07
normRes=5.367453e-07
normRes=5.367454e-07
normRes=5.367455e-07
normRes=5.367455e-07
normRes=5.367456e-07
normRes=5.367457e-07
normRes=5.367458e-07
normRes=5.367459e-07
normRes=5.367459e-07
normRes=5.367460e-07
normRes=5.367461e-07
normRes=5.367462e-07
normRes=5.367462e-07
normRes=5.367463e-07
normRes=5.367464e-07
normRes=5.367465e-07
normRes=5.367465e-07
normRes=5.367466e-07
normRes=5.367467e-07
normRes=5.367468e-07
normRes=5.367469e-07
normRes=5.367469e-07
normRes=5.367470e-07
normRes=5.367471e-07
normRes=5.367472e-07
normRes=5.367472e-07
normRes=5.367473e-07
normRes=5.367474e-07
normRes=5.367475e-07
normRes=5.367476e-07
normRes=5.367476e-07
normRes=5.367477e-07
normRes=5.367478e-07
normRes=5.367479e-07
normRes=5.367479e-07
normRes=5.367480e-07
normRes=5.367481e-07
normRes=5.367482e-07
normRes=5.367482e-07
normRes=5.367483e-07
normRes=5.367484e-07
normRes=5.367485e-07
normRes=5.367486e-07
normRes=5.367486e-07
normRes=5.367487e-07
normRes=5.367488e-07
normRes=5.367489e-07
normRes=5.367489e-07
normRes=5.367490e-07
normRes=5.367491e-07
normRes=5.367492e-07
normRes=5.367493e-07
normRes=5.367493e-07
normRes=5.367494e-07
normRes=5.367495e-07
normRes=5.367496e-07
normRes=5.367496e-07
normRes=5.367497e-07
normRes=5.367498e-07
normRes=5.367499e-07
normRes=5.367499e-07
normRes=5.367500e-07
normRes=5.367501e-07
normRes=5.367502e-07
normRes=5.367503e-07
normRes=5.367503e-07
normRes=5.367504e-07
normRes=5.367505e-07
normRes=5.367506e-07
normRes=5.367506e-07
normRes=5.367507e-07
normRes=5.367508e-07
normRes=5.367509e-07
normRes=5.367509e-07
normRes=5.367510e-07
normRes=5.367511e-07
normRes=5.367512e-07
normRes=5.367513e-07
normRes=5.367513e-07
normRes=5.367514e-07
normRes=5.367515e-07
normRes=5.367516e-07
normRes=5.367516e-07
normRes=5.367517e-07
normRes=5.367518e-07
normRes=5.367519e-07
normRes=5.367520e-07
normRes=5.367520e-07
normRes=5.367521e-07
normRes=5.367522e-07
normRes=5.367523e-07
normRes=5.367523e-07
normRes=5.367524e-07
normRes=5.367525e-07
normRes=5.367526e-07
normRes=5.367526e-07
normRes=5.367527e-07
normRes=5.367528e-07
normRes=5.367529e-07
normRes=5.367530e-07
normRes=5.367530e-07
normRes=5.367531e-07
normRes=5.367532e-07
normRes=5.367533e-07
normRes=5.367533e-07
normRes=5.367534e-07
normRes=5.367535e-07
normRes=5.367536e-07
normRes=5.367537e-07
normRes=5.367537e-07
normRes=5.367538e-07
normRes=5.367539e-07
normRes=5.367540e-07
normRes=5.367540e-07
normRes=5.367541e-07
normRes=5.367542e-07
normRes=5.367543e-07
normRes=5.367543e-07
normRes=5.367544e-07
normRes=5.367545e-07
normRes=5.367546e-07
normRes=5.367547e-07
normRes=5.367547e-07
normRes=5.367548e-07
normRes=5.367549e-07
normRes=5.367550e-07
normRes=5.367550e-07
normRes=5.367551e-07
normRes=5.367552e-07
normRes=5.367553e-07
normRes=5.367553e-07
normRes=5.367554e-07
normRes=5.367555e-07
normRes=5.367556e-07
normRes=5.367557e-07
normRes=5.367557e-07
normRes=5.367558e-07
normRes=5.367559e-07
normRes=5.367560e-07
normRes=5.367560e-07
normRes=5.367561e-07
normRes=5.367562e-07
normRes=5.367563e-07
normRes=5.367564e-07
normRes=5.367564e-07
normRes=5.367565e-07
normRes=5.367566e-07
normRes=5.367567e-07
normRes=5.367567e-07
normRes=5.367568e-07
normRes=5.367569e-07
normRes=5.367570e-07
normRes=5.367570e-07
normRes=5.367571e-07
normRes=5.367572e-07
normRes=5.367573e-07
normRes=5.367574e-07
normRes=5.367574e-07
normRes=5.367575e-07
normRes=5.367576e-07
normRes=5.367577e-07
normRes=5.367577e-07
normRes=5.367578e-07
normRes=5.367579e-07
normRes=5.367580e-07
normRes=5.367581e-07
normRes=5.367581e-07
normRes=5.367582e-07
normRes=5.367583e-07
normRes=5.367584e-07
normRes=5.367584e-07
normRes=5.367585e-07
normRes=5.367586e-07
normRes=5.367587e-07
normRes=5.367587e-07
normRes=5.367588e-07
normRes=5.367589e-07
normRes=5.367590e-07
normRes=5.367591e-07
normRes=5.367591e-07
normRes=5.367592e-07
normRes=5.367593e-07
normRes=5.367594e-07
normRes=5.367594e-07
normRes=5.367595e-07
normRes=5.367596e-07
normRes=5.367597e-07
normRes=5.367597e-07
normRes=5.367598e-07
normRes=5.367599e-07
normRes=5.367600e-07
normRes=5.367601e-07
normRes=5.367601e-07
normRes=5.367602e-07
normRes=5.367603e-07
normRes=5.367604e-07
normRes=5.367604e-07
normRes=5.367605e-07
normRes=5.367606e-07
normRes=5.367607e-07
normRes=5.367608e-07
normRes=5.367608e-07
normRes=5.367609e-07
normRes=5.367610e-07
normRes=5.367611e-07
normRes=5.367611e-07
normRes=5.367612e-07
normRes=5.367613e-07
normRes=5.367614e-07
normRes=5.367614e-07
normRes=5.367615e-07
normRes=5.367616e-07
normRes=5.367617e-07
normRes=5.367618e-07
normRes=5.367618e-07
normRes=5.367619e-07
normRes=5.367620e-07
normRes=5.367621e-07
normRes=5.367621e-07
normRes=5.367622e-07
normRes=5.367623e-07
normRes=5.367624e-07
normRes=5.367624e-07
normRes=5.367625e-07
normRes=5.367626e-07
normRes=5.367627e-07
normRes=5.367628e-07
normRes=5.367628e-07
normRes=5.367629e-07
normRes=5.367630e-07
normRes=5.367631e-07
normRes=5.367631e-07
normRes=5.367632e-07
normRes=5.367633e-07
normRes=5.367634e-07
normRes=5.367635e-07
normRes=5.367635e-07
normRes=5.367636e-07
normRes=5.367637e-07
normRes=5.367638e-07
normRes=5.367638e-07
normRes=5.367639e-07
normRes=5.367640e-07
normRes=5.367641e-07
normRes=5.367641e-07
normRes=5.367642e-07
normRes=5.367643e-07
normRes=5.367644e-07
normRes=5.367645e-07
normRes=5.367645e-07
normRes=5.367646e-07
normRes=5.367647e-07
normRes=5.367648e-07
normRes=5.367648e-07
normRes=5.367649e-07
normRes=5.367650e-07
normRes=5.367651e-07
normRes=5.367651e-07
normRes=5.367652e-07
normRes=5.367653e-07
normRes=5.367654e-07
normRes=5.367655e-07
normRes=5.367655e-07
normRes=5.367656e-07
normRes=5.367657e-07
normRes=5.367658e-07
normRes=5.367658e-07
normRes=5.367659e-07
normRes=5.367660e-07
normRes=5.367661e-07
normRes=5.367662e-07
normRes=5.367662e-07
normRes=5.367663e-07
normRes=5.367664e-07
normRes=5.367665e-07
normRes=5.367665e-07
normRes=5.367666e-07
normRes=5.367667e-07
normRes=5.367668e-07
normRes=5.367668e-07
normRes=5.367669e-07
normRes=5.367670e-07
normRes=5.367671e-07
normRes=5.367672e-07
normRes=5.367672e-07
normRes=5.367673e-07
normRes=5.367674e-07
normRes=5.367675e-07
normRes=5.367675e-07
normRes=5.367676e-07
normRes=5.367677e-07
normRes=5.367678e-07
normRes=5.367679e-07
normRes=5.367679e-07
normRes=5.367680e-07
normRes=5.367681e-07
normRes=5.367682e-07
normRes=5.367682e-07
normRes=5.367683e-07
normRes=5.367684e-07
normRes=5.367685e-07
normRes=5.367685e-07
normRes=5.367686e-07
normRes=5.367687e-07
normRes=5.367688e-07
normRes=5.367689e-07
normRes=5.367689e-07
normRes=5.367690e-07
normRes=5.367691e-07
normRes=5.367692e-07
normRes=5.367692e-07
normRes=5.367693e-07
normRes=5.367694e-07
normRes=5.367695e-07
normRes=5.367695e-07
normRes=5.367696e-07
normRes=5.367697e-07
normRes=5.367698e-07
normRes=5.367699e-07
normRes=5.367699e-07
normRes=5.367700e-07
normRes=5.367701e-07
normRes=5.367702e-07
normRes=5.367702e-07
normRes=5.367703e-07
normRes=5.367704e-07
normRes=5.367705e-07
normRes=5.367706e-07
normRes=5.367706e-07
normRes=5.367707e-07
normRes=5.367708e-07
normRes=5.367709e-07
normRes=5.367709e-07
normRes=5.367710e-07
normRes=5.367711e-07
normRes=5.367712e-07
normRes=5.367712e-07
normRes=5.367713e-07
normRes=5.367714e-07
normRes=5.367715e-07
normRes=5.367716e-07
normRes=5.367716e-07
normRes=5.367717e-07
normRes=5.367718e-07
normRes=5.367719e-07
normRes=5.367719e-07
normRes=5.367720e-07
normRes=5.367721e-07
normRes=5.367722e-07
normRes=5.367722e-07
normRes=5.367723e-07
normRes=5.367724e-07
normRes=5.367725e-07
normRes=5.367726e-07
normRes=5.367726e-07
normRes=5.367727e-07
normRes=5.367728e-07
normRes=5.367729e-07
normRes=5.367729e-07
normRes=5.367730e-07
normRes=5.367731e-07
normRes=5.367732e-07
normRes=5.367733e-07
normRes=5.367733e-07
normRes=5.367734e-07
normRes=5.367735e-07
normRes=5.367736e-07
normRes=5.367736e-07
normRes=5.367737e-07
normRes=5.367738e-07
normRes=5.367739e-07
normRes=5.367739e-07
normRes=5.367740e-07
normRes=5.367741e-07
normRes=5.367742e-07
normRes=5.367743e-07
normRes=5.367743e-07
normRes=5.367744e-07
normRes=5.367745e-07
normRes=5.367746e-07
normRes=5.367746e-07
normRes=5.367747e-07
normRes=5.367748e-07
normRes=5.367749e-07
normRes=5.367749e-07
normRes=5.367750e-07
normRes=5.367751e-07
normRes=5.367752e-07
normRes=5.367753e-07
normRes=5.367753e-07
normRes=5.367754e-07
normRes=5.367755e-07
normRes=5.367756e-07
normRes=5.367756e-07
normRes=5.367757e-07
normRes=5.367758e-07
normRes=5.367759e-07
normRes=5.367760e-07
normRes=5.367760e-07
normRes=5.367761e-07
normRes=5.367762e-07
normRes=5.367763e-07
normRes=5.367763e-07
normRes=5.367764e-07
normRes=5.367765e-07
normRes=5.367766e-07
normRes=5.367766e-07
normRes=5.367767e-07
normRes=5.367768e-07
normRes=5.367769e-07
normRes=5.367770e-07
normRes=5.367770e-07
normRes=5.367771e-07
normRes=5.367772e-07
normRes=5.367773e-07
normRes=5.367773e-07
normRes=5.367774e-07
normRes=5.367775e-07
normRes=5.367776e-07
normRes=5.367777e-07
normRes=5.367777e-07
normRes=5.367778e-07
normRes=5.367779e-07
normRes=5.367780e-07
normRes=5.367780e-07
normRes=5.367781e-07
normRes=5.367782e-07
normRes=5.367783e-07
normRes=5.367783e-07
normRes=5.367784e-07
normRes=5.367785e-07
normRes=5.367786e-07
normRes=5.367787e-07
normRes=5.367787e-07
normRes=5.367788e-07
normRes=5.367789e-07
normRes=5.367790e-07
normRes=5.367790e-07
normRes=5.367791e-07
normRes=5.367792e-07
normRes=5.367793e-07
normRes=5.367793e-07
normRes=5.367794e-07
normRes=5.367795e-07
normRes=5.367796e-07
normRes=5.367797e-07
normRes=5.367797e-07
normRes=5.367798e-07
normRes=5.367799e-07
normRes=5.367800e-07
normRes=5.367800e-07
normRes=5.367801e-07
normRes=5.367802e-07
normRes=5.367803e-07
normRes=5.367804e-07
normRes=5.367804e-07
normRes=5.367805e-07
normRes=5.367806e-07
normRes=5.367807e-07
normRes=5.367807e-07
normRes=5.367808e-07
normRes=5.367809e-07
normRes=5.367810e-07
normRes=5.367810e-07
normRes=5.367811e-07
normRes=5.367812e-07
normRes=5.367813e-07
normRes=5.367814e-07
normRes=5.367814e-07
normRes=5.367815e-07
normRes=5.367816e-07
normRes=5.367817e-07
normRes=5.367817e-07
normRes=5.367818e-07
normRes=5.367819e-07
normRes=5.367820e-07
normRes=5.367820e-07
normRes=5.367821e-07
normRes=5.367822e-07
normRes=5.367823e-07
normRes=5.367824e-07
normRes=5.367824e-07
normRes=5.367825e-07
normRes=5.367826e-07
normRes=5.367827e-07
normRes=5.367827e-07
normRes=5.367828e-07
normRes=5.367829e-07
normRes=5.367830e-07
normRes=5.367831e-07
normRes=5.367831e-07
normRes=5.367832e-07
normRes=5.367833e-07
normRes=5.367834e-07
normRes=5.367834e-07
normRes=5.367835e-07
normRes=5.367836e-07
normRes=5.367837e-07
normRes=5.367837e-07
normRes=5.367838e-07
normRes=5.367839e-07
normRes=5.367840e-07
normRes=5.367841e-07
normRes=5.367841e-07
normRes=5.367842e-07
normRes=5.367843e-07
normRes=5.367844e-07
normRes=5.367844e-07
normRes=5.367845e-07
normRes=5.367846e-07
normRes=5.367847e-07
normRes=5.367847e-07
normRes=5.367848e-07
normRes=5.367849e-07
normRes=5.367850e-07
normRes=5.367851e-07
normRes=5.367851e-07
normRes=5.367852e-07
normRes=5.367853e-07
normRes=5.367854e-07
normRes=5.367854e-07
normRes=5.367855e-07
normRes=5.367856e-07
normRes=5.367857e-07
normRes=5.367858e-07
normRes=5.367858e-07
normRes=5.367859e-07
normRes=5.367860e-07
normRes=5.367861e-07
normRes=5.367861e-07
normRes=5.367862e-07
normRes=5.367863e-07
normRes=5.367864e-07
normRes=5.367864e-07
normRes=5.367865e-07
normRes=5.367866e-07
normRes=5.367867e-07
normRes=5.367868e-07
normRes=5.367868e-07
normRes=5.367869e-07
normRes=5.367870e-07
normRes=5.367871e-07
normRes=5.367871e-07
normRes=5.367872e-07
normRes=5.367873e-07
normRes=5.367874e-07
normRes=5.367874e-07
normRes=5.367875e-07
normRes=5.367876e-07
normRes=5.367877e-07
normRes=5.367878e-07
normRes=5.367878e-07
normRes=5.367879e-07
normRes=5.367880e-07
normRes=5.367881e-07
normRes=5.367881e-07
normRes=5.367882e-07
normRes=5.367883e-07
normRes=5.367884e-07
normRes=5.367885e-07
normRes=5.367885e-07
normRes=5.367886e-07
normRes=5.367887e-07
normRes=5.367888e-07
normRes=5.367888e-07
normRes=5.367889e-07
normRes=5.367890e-07
normRes=5.367891e-07
normRes=5.367891e-07
normRes=5.367892e-07
normRes=5.367893e-07
normRes=5.367894e-07
normRes=5.367895e-07
normRes=5.367895e-07
normRes=5.367896e-07
normRes=5.367897e-07
normRes=5.367898e-07
normRes=5.367898e-07
normRes=5.367899e-07
normRes=5.367900e-07
normRes=5.367901e-07
normRes=5.367901e-07
normRes=5.367902e-07
normRes=5.367903e-07
normRes=5.367904e-07
normRes=5.367905e-07
normRes=5.367905e-07
normRes=5.367906e-07
normRes=5.367907e-07
normRes=5.367908e-07
normRes=5.367908e-07
normRes=5.367909e-07
normRes=5.367910e-07
normRes=5.367911e-07
normRes=5.367912e-07
normRes=5.367912e-07
normRes=5.367913e-07
normRes=5.367914e-07
normRes=5.367915e-07
normRes=5.367915e-07
normRes=5.367916e-07
normRes=5.367917e-07
normRes=5.367918e-07
normRes=5.367918e-07
normRes=5.367919e-07
normRes=5.367920e-07
normRes=5.367921e-07
normRes=5.367922e-07
normRes=5.367922e-07
normRes=5.367923e-07
normRes=5.367924e-07
normRes=5.367925e-07
normRes=5.367925e-07
normRes=5.367926e-07
normRes=5.367927e-07
normRes=5.367928e-07
normRes=5.367928e-07
normRes=5.367929e-07
normRes=5.367930e-07
normRes=5.367931e-07
normRes=5.367932e-07
normRes=5.367932e-07
normRes=5.367933e-07
normRes=5.367934e-07
normRes=5.367935e-07
normRes=5.367935e-07
normRes=5.367936e-07
normRes=5.367937e-07
normRes=5.367938e-07
normRes=5.367939e-07
normRes=5.367939e-07
normRes=5.367940e-07
normRes=5.367941e-07
normRes=5.367942e-07
normRes=5.367942e-07
normRes=5.367943e-07
normRes=5.367944e-07
normRes=5.367945e-07
normRes=5.367945e-07
normRes=5.367946e-07
normRes=5.367947e-07
normRes=5.367948e-07
normRes=5.367949e-07
normRes=5.367949e-07
normRes=5.367950e-07
normRes=5.367951e-07
normRes=5.367952e-07
normRes=5.367952e-07
normRes=5.367953e-07
normRes=5.367954e-07
normRes=5.367955e-07
normRes=5.367955e-07
normRes=5.367956e-07
normRes=5.367957e-07
normRes=5.367958e-07
normRes=5.367959e-07
normRes=5.367959e-07
normRes=5.367960e-07
normRes=5.367961e-07
normRes=5.367962e-07
normRes=5.367962e-07
normRes=5.367963e-07
normRes=5.367964e-07
normRes=5.367965e-07
normRes=5.367966e-07
normRes=5.367966e-07
normRes=5.367967e-07
normRes=5.367968e-07
normRes=5.367969e-07
normRes=5.367969e-07
normRes=5.367970e-07
normRes=5.367971e-07
normRes=5.367972e-07
normRes=5.367972e-07
normRes=5.367973e-07
normRes=5.367974e-07
normRes=5.367975e-07
normRes=5.367976e-07
normRes=5.367976e-07
normRes=5.367977e-07
normRes=5.367978e-07
normRes=5.367979e-07
normRes=5.367979e-07
normRes=5.367980e-07
normRes=5.367981e-07
normRes=5.367982e-07
normRes=5.367982e-07
normRes=5.367983e-07
normRes=5.367984e-07
normRes=5.367985e-07
normRes=5.367986e-07
normRes=5.367986e-07
normRes=5.367987e-07
normRes=5.367988e-07
normRes=5.367989e-07
normRes=5.367989e-07
normRes=5.367990e-07
normRes=5.367991e-07
normRes=5.367992e-07
normRes=5.367992e-07
normRes=5.367993e-07
normRes=5.367994e-07
normRes=5.367995e-07
normRes=5.367996e-07
normRes=5.367996e-07
normRes=5.367997e-07
normRes=5.367998e-07
normRes=5.367999e-07
normRes=5.367999e-07
normRes=5.368000e-07
normRes=5.368001e-07
normRes=5.368002e-07
normRes=5.368003e-07
normRes=5.368003e-07
normRes=5.368004e-07
normRes=5.368005e-07
normRes=5.368006e-07
normRes=5.368006e-07
normRes=5.368007e-07
normRes=5.368008e-07
normRes=5.368009e-07
normRes=5.368009e-07
normRes=5.368010e-07
normRes=5.368011e-07
normRes=5.368012e-07
normRes=5.368013e-07
normRes=5.368013e-07
normRes=5.368014e-07
normRes=5.368015e-07
normRes=5.368016e-07
normRes=5.368016e-07
normRes=5.368017e-07
normRes=5.368018e-07
normRes=5.368019e-07
normRes=5.368019e-07
normRes=5.368020e-07
normRes=5.368021e-07
normRes=5.368022e-07
normRes=5.368023e-07
normRes=5.368023e-07
normRes=5.368024e-07
normRes=5.368025e-07
normRes=5.368026e-07
normRes=5.368026e-07
normRes=5.368027e-07
normRes=5.368028e-07
normRes=5.368029e-07
normRes=5.368030e-07
normRes=5.368030e-07
normRes=5.368031e-07
normRes=5.368032e-07
normRes=5.368033e-07
normRes=5.368033e-07
normRes=5.368034e-07
normRes=5.368035e-07
normRes=5.368036e-07
normRes=5.368036e-07
normRes=5.368037e-07
normRes=5.368038e-07
normRes=5.368039e-07
normRes=5.368040e-07
normRes=5.368040e-07
normRes=5.368041e-07
normRes=5.368042e-07
normRes=5.368043e-07
normRes=5.368043e-07
normRes=5.368044e-07
normRes=5.368045e-07
normRes=5.368046e-07
normRes=5.368046e-07
normRes=5.368047e-07
normRes=5.368048e-07
normRes=5.368049e-07
normRes=5.368050e-07
normRes=5.368050e-07
normRes=5.368051e-07
normRes=5.368052e-07
normRes=5.368053e-07
normRes=5.368053e-07
normRes=5.368054e-07
normRes=5.368055e-07
normRes=5.368056e-07
normRes=5.368057e-07
normRes=5.368057e-07
normRes=5.368058e-07
normRes=5.368059e-07
normRes=5.368060e-07
normRes=5.368060e-07
normRes=5.368061e-07
normRes=5.368062e-07
normRes=5.368063e-07
normRes=5.368063e-07
normRes=5.368064e-07
normRes=5.368065e-07
normRes=5.368066e-07
normRes=5.368067e-07
normRes=5.368067e-07
normRes=5.368068e-07
normRes=5.368069e-07
normRes=5.368070e-07
normRes=5.368070e-07
normRes=5.368071e-07
normRes=5.368072e-07
normRes=5.368073e-07
normRes=5.368073e-07
normRes=5.368074e-07
normRes=5.368075e-07
normRes=5.368076e-07
normRes=5.368077e-07
normRes=5.368077e-07
normRes=5.368078e-07
normRes=5.368079e-07
normRes=5.368080e-07
normRes=5.368080e-07
normRes=5.368081e-07
normRes=5.368082e-07
normRes=5.368083e-07
normRes=5.368083e-07
normRes=5.368084e-07
normRes=5.368085e-07
normRes=5.368086e-07
normRes=5.368087e-07
normRes=5.368087e-07
normRes=5.368088e-07
normRes=5.368089e-07
normRes=5.368090e-07
normRes=5.368090e-07
normRes=5.368091e-07
normRes=5.368092e-07
normRes=5.368093e-07
normRes=5.368094e-07
normRes=5.368094e-07
normRes=5.368095e-07
normRes=5.368096e-07
normRes=5.368097e-07
normRes=5.368097e-07
normRes=5.368098e-07
normRes=5.368099e-07
normRes=5.368100e-07
normRes=5.368100e-07
normRes=5.368101e-07
normRes=5.368102e-07
normRes=5.368103e-07
normRes=5.368104e-07
normRes=5.368104e-07
normRes=5.368105e-07
normRes=5.368106e-07
normRes=5.368107e-07
normRes=5.368107e-07
normRes=5.368108e-07
normRes=5.368109e-07
normRes=5.368110e-07
normRes=5.368110e-07
normRes=5.368111e-07
normRes=5.368112e-07
normRes=5.368113e-07
normRes=5.368114e-07
normRes=5.368114e-07
normRes=5.368115e-07
normRes=5.368116e-07
normRes=5.368117e-07
normRes=5.368117e-07
normRes=5.368118e-07
normRes=5.368119e-07
normRes=5.368120e-07
normRes=5.368121e-07
normRes=5.368121e-07
normRes=5.368122e-07
normRes=5.368123e-07
normRes=5.368124e-07
normRes=5.368124e-07
normRes=5.368125e-07
normRes=5.368126e-07
normRes=5.368127e-07
normRes=5.368127e-07
normRes=5.368128e-07
normRes=5.368129e-07
normRes=5.368130e-07
normRes=5.368131e-07
normRes=5.368131e-07
normRes=5.368132e-07
normRes=5.368133e-07
normRes=5.368134e-07
normRes=5.368134e-07
normRes=5.368135e-07
normRes=5.368136e-07
normRes=5.368137e-07
normRes=5.368137e-07
normRes=5.368138e-07
normRes=5.368139e-07
normRes=5.368140e-07
normRes=5.368141e-07
normRes=5.368141e-07
normRes=5.368142e-07
normRes=5.368143e-07
normRes=5.368144e-07
normRes=5.368144e-07
normRes=5.368145e-07
normRes=5.368146e-07
normRes=5.368147e-07
normRes=5.368148e-07
normRes=5.368148e-07
normRes=5.368149e-07
normRes=5.368150e-07
normRes=5.368151e-07
normRes=5.368151e-07
normRes=5.368152e-07
normRes=5.368153e-07
normRes=5.368154e-07
normRes=5.368154e-07
normRes=5.368155e-07
normRes=5.368156e-07
normRes=5.368157e-07
normRes=5.368158e-07
normRes=5.368158e-07
normRes=5.368159e-07
normRes=5.368160e-07
normRes=5.368161e-07
normRes=5.368161e-07
normRes=5.368162e-07
normRes=5.368163e-07
normRes=5.368164e-07
normRes=5.368164e-07
normRes=5.368165e-07
normRes=5.368166e-07
normRes=5.368167e-07
normRes=5.368168e-07
normRes=5.368168e-07
normRes=5.368169e-07
normRes=5.368170e-07
normRes=5.368171e-07
normRes=5.368171e-07
normRes=5.368172e-07
normRes=5.368173e-07
normRes=5.368174e-07
normRes=5.368174e-07
normRes=5.368175e-07
normRes=5.368176e-07
normRes=5.368177e-07
normRes=5.368178e-07
normRes=5.368178e-07
normRes=5.368179e-07
normRes=5.368180e-07
normRes=5.368181e-07
normRes=5.368181e-07
normRes=5.368182e-07
normRes=5.368183e-07
normRes=5.368184e-07
normRes=5.368185e-07
normRes=5.368185e-07
normRes=5.368186e-07
normRes=5.368187e-07
normRes=5.368188e-07
normRes=5.368188e-07
normRes=5.368189e-07
normRes=5.368190e-07
normRes=5.368191e-07
normRes=5.368191e-07
normRes=5.368192e-07
normRes=5.368193e-07
normRes=5.368194e-07
normRes=5.368195e-07
normRes=5.368195e-07
normRes=5.368196e-07
normRes=5.368197e-07
normRes=5.368198e-07
normRes=5.368198e-07
normRes=5.368199e-07
normRes=5.368200e-07
normRes=5.368201e-07
normRes=5.368201e-07
normRes=5.368202e-07
normRes=5.368203e-07
normRes=5.368204e-07
normRes=5.368205e-07
normRes=5.368205e-07
normRes=5.368206e-07
normRes=5.368207e-07
normRes=5.368208e-07
normRes=5.368208e-07
normRes=5.368209e-07
normRes=5.368210e-07
normRes=5.368211e-07
normRes=5.368211e-07
normRes=5.368212e-07
normRes=5.368213e-07
normRes=5.368214e-07
normRes=5.368215e-07
normRes=5.368215e-07
normRes=5.368216e-07
normRes=5.368217e-07
normRes=5.368218e-07
normRes=5.368218e-07
normRes=5.368219e-07
normRes=5.368220e-07
normRes=5.368221e-07
normRes=5.368222e-07
normRes=5.368222e-07
normRes=5.368223e-07
normRes=5.368224e-07
normRes=5.368225e-07
normRes=5.368225e-07
normRes=5.368226e-07
normRes=5.368227e-07
normRes=5.368228e-07
normRes=5.368228e-07
normRes=5.368229e-07
normRes=5.368230e-07
normRes=5.368231e-07
normRes=5.368232e-07
normRes=5.368232e-07
normRes=5.368233e-07
normRes=5.368234e-07
normRes=5.368235e-07
normRes=5.368235e-07
normRes=5.368236e-07
normRes=5.368237e-07
normRes=5.368238e-07
normRes=5.368238e-07
normRes=5.368239e-07
normRes=5.368240e-07
normRes=5.368241e-07
normRes=5.368242e-07
normRes=5.368242e-07
normRes=5.368243e-07
normRes=5.368244e-07
normRes=5.368245e-07
normRes=5.368245e-07
normRes=5.368246e-07
normRes=5.368247e-07
normRes=5.368248e-07
normRes=5.368249e-07
normRes=5.368249e-07
normRes=5.368250e-07
normRes=5.368251e-07
normRes=5.368252e-07
normRes=5.368252e-07
normRes=5.368253e-07
normRes=5.368254e-07
normRes=5.368255e-07
normRes=5.368255e-07
normRes=5.368256e-07
normRes=5.368257e-07
normRes=5.368258e-07
normRes=5.368259e-07
normRes=5.368259e-07
normRes=5.368260e-07
normRes=5.368261e-07
normRes=5.368262e-07
normRes=5.368262e-07
normRes=5.368263e-07
normRes=5.368264e-07
normRes=5.368265e-07
normRes=5.368265e-07
normRes=5.368266e-07
normRes=5.368267e-07
normRes=5.368268e-07
normRes=5.368269e-07
normRes=5.368269e-07
normRes=5.368270e-07
normRes=5.368271e-07
normRes=5.368272e-07
normRes=5.368272e-07
normRes=5.368273e-07
normRes=5.368274e-07
normRes=5.368275e-07
normRes=5.368275e-07
normRes=5.368276e-07
normRes=5.368277e-07
normRes=5.368278e-07
normRes=5.368279e-07
normRes=5.368279e-07
normRes=5.368280e-07
normRes=5.368281e-07
normRes=5.368282e-07
normRes=5.368282e-07
normRes=5.368283e-07
normRes=5.368284e-07
normRes=5.368285e-07
normRes=5.368286e-07
normRes=5.368286e-07
normRes=5.368287e-07
normRes=5.368288e-07
normRes=5.368289e-07
normRes=5.368289e-07
normRes=5.368290e-07
normRes=5.368291e-07
normRes=5.368292e-07
normRes=5.368292e-07
normRes=5.368293e-07
normRes=5.368294e-07
normRes=5.368295e-07
normRes=5.368296e-07
normRes=5.368296e-07
normRes=5.368297e-07
normRes=5.368298e-07
normRes=5.368299e-07
normRes=5.368299e-07
normRes=5.368300e-07
normRes=5.368301e-07
normRes=5.368302e-07
normRes=5.368302e-07
normRes=5.368303e-07
normRes=5.368304e-07
normRes=5.368305e-07
normRes=5.368306e-07
normRes=5.368306e-07
normRes=5.368307e-07
normRes=5.368308e-07
normRes=5.368309e-07
normRes=5.368309e-07
normRes=5.368310e-07
normRes=5.368311e-07
normRes=5.368312e-07
normRes=5.368312e-07
normRes=5.368313e-07
normRes=5.368314e-07
normRes=5.368315e-07
normRes=5.368316e-07
normRes=5.368316e-07
normRes=5.368317e-07
normRes=5.368318e-07
normRes=5.368319e-07
normRes=5.368319e-07
normRes=5.368320e-07
normRes=5.368321e-07
normRes=5.368322e-07
normRes=5.368323e-07
normRes=5.368323e-07
normRes=5.368324e-07
normRes=5.368325e-07
normRes=5.368326e-07
normRes=5.368326e-07
normRes=5.368327e-07
normRes=5.368328e-07
normRes=5.368329e-07
normRes=5.368329e-07
normRes=5.368330e-07
normRes=5.368331e-07
normRes=5.368332e-07
normRes=5.368333e-07
normRes=5.368333e-07
normRes=5.368334e-07
normRes=5.368335e-07
normRes=5.368336e-07
normRes=5.368336e-07
normRes=5.368337e-07
normRes=5.368338e-07
normRes=5.368339e-07
normRes=5.368339e-07
normRes=5.368340e-07
normRes=5.368341e-07
normRes=5.368342e-07
normRes=5.368343e-07
normRes=5.368343e-07
normRes=5.368344e-07
normRes=5.368345e-07
normRes=5.368346e-07
normRes=5.368346e-07
normRes=5.368347e-07
normRes=5.368348e-07
normRes=5.368349e-07
normRes=5.368349e-07
normRes=5.368350e-07
normRes=5.368351e-07
normRes=5.368352e-07
normRes=5.368353e-07
normRes=5.368353e-07
normRes=5.368354e-07
normRes=5.368355e-07
normRes=5.368356e-07
normRes=5.368356e-07
normRes=5.368357e-07
normRes=5.368358e-07
normRes=5.368359e-07
normRes=5.368360e-07
normRes=5.368360e-07
normRes=5.368361e-07
normRes=5.368362e-07
normRes=5.368363e-07
normRes=5.368363e-07
normRes=5.368364e-07
normRes=5.368365e-07
normRes=5.368366e-07
normRes=5.368366e-07
normRes=5.368367e-07
normRes=5.368368e-07
normRes=5.368369e-07
normRes=5.368370e-07
normRes=5.368370e-07
normRes=5.368371e-07
normRes=5.368372e-07
normRes=5.368373e-07
normRes=5.368373e-07
normRes=5.368374e-07
normRes=5.368375e-07
normRes=5.368376e-07
normRes=5.368376e-07
normRes=5.368377e-07
normRes=5.368378e-07
normRes=5.368379e-07
normRes=5.368380e-07
normRes=5.368380e-07
normRes=5.368381e-07
normRes=5.368382e-07
normRes=5.368383e-07
normRes=5.368383e-07
normRes=5.368384e-07
normRes=5.368385e-07
normRes=5.368386e-07
normRes=5.368386e-07
normRes=5.368387e-07
normRes=5.368388e-07
normRes=5.368389e-07
normRes=5.368390e-07
normRes=5.368390e-07
normRes=5.368391e-07
normRes=5.368392e-07
normRes=5.368393e-07
normRes=5.368393e-07
normRes=5.368394e-07
normRes=5.368395e-07
normRes=5.368396e-07
normRes=5.368397e-07
normRes=5.368397e-07
normRes=5.368398e-07
normRes=5.368399e-07
normRes=5.368400e-07
normRes=5.368400e-07
normRes=5.368401e-07
normRes=5.368402e-07
normRes=5.368403e-07
normRes=5.368403e-07
normRes=5.368404e-07
normRes=5.368405e-07
normRes=5.368406e-07
normRes=5.368407e-07
normRes=5.368407e-07
normRes=5.368408e-07
normRes=5.368409e-07
normRes=5.368410e-07
normRes=5.368410e-07
normRes=5.368411e-07
normRes=5.368412e-07
normRes=5.368413e-07
normRes=5.368413e-07
normRes=5.368414e-07
normRes=5.368415e-07
normRes=5.368416e-07
normRes=5.368417e-07
normRes=5.368417e-07
normRes=5.368418e-07
normRes=5.368419e-07
normRes=5.368420e-07
normRes=5.368420e-07
normRes=5.368421e-07
normRes=5.368422e-07
normRes=5.368423e-07
normRes=5.368423e-07
normRes=5.368424e-07
normRes=5.368425e-07
normRes=5.368426e-07
normRes=5.368427e-07
normRes=5.368427e-07
normRes=5.368428e-07
normRes=5.368429e-07
normRes=5.368430e-07
normRes=5.368430e-07
normRes=5.368431e-07
normRes=5.368432e-07
normRes=5.368433e-07
normRes=5.368434e-07
normRes=5.368434e-07
normRes=5.368435e-07
normRes=5.368436e-07
normRes=5.368437e-07
normRes=5.368437e-07
normRes=5.368438e-07
normRes=5.368439e-07
normRes=5.368440e-07
normRes=5.368440e-07
normRes=5.368441e-07
normRes=5.368442e-07
normRes=5.368443e-07
normRes=5.368444e-07
normRes=5.368444e-07
normRes=5.368445e-07
normRes=5.368446e-07
normRes=5.368447e-07
normRes=5.368447e-07
normRes=5.368448e-07
normRes=5.368449e-07
normRes=5.368450e-07
normRes=5.368450e-07
normRes=5.368451e-07
normRes=5.368452e-07
normRes=5.368453e-07
normRes=5.368454e-07
normRes=5.368454e-07
normRes=5.368455e-07
normRes=5.368456e-07
normRes=5.368457e-07
normRes=5.368457e-07
normRes=5.368458e-07
normRes=5.368459e-07
normRes=5.368460e-07
normRes=5.368460e-07
normRes=5.368461e-07
normRes=5.368462e-07
normRes=5.368463e-07
normRes=5.368464e-07
normRes=5.368464e-07
normRes=5.368465e-07
normRes=5.368466e-07
normRes=5.368467e-07
normRes=5.368467e-07
normRes=5.368468e-07
normRes=5.368469e-07
normRes=5.368470e-07
normRes=5.368471e-07
normRes=5.368471e-07
normRes=5.368472e-07
normRes=5.368473e-07
normRes=5.368474e-07
normRes=5.368474e-07
normRes=5.368475e-07
normRes=5.368476e-07
normRes=5.368477e-07
normRes=5.368477e-07
normRes=5.368478e-07
normRes=5.368479e-07
normRes=5.368480e-07
normRes=5.368481e-07
normRes=5.368481e-07
normRes=5.368482e-07
normRes=5.368483e-07
normRes=5.368484e-07
normRes=5.368484e-07
normRes=5.368485e-07
normRes=5.368486e-07
normRes=5.368487e-07
normRes=5.368487e-07
normRes=5.368488e-07
normRes=5.368489e-07
normRes=5.368490e-07
normRes=5.368491e-07
normRes=5.368491e-07
normRes=5.368492e-07
normRes=5.368493e-07
normRes=5.368494e-07
normRes=5.368494e-07
normRes=5.368495e-07
normRes=5.368496e-07
normRes=5.368497e-07
normRes=5.368497e-07
normRes=5.368498e-07
normRes=5.368499e-07
normRes=5.368500e-07
normRes=5.368501e-07
normRes=5.368501e-07
normRes=5.368502e-07
normRes=5.368503e-07
normRes=5.368504e-07
normRes=5.368504e-07
normRes=5.368505e-07
normRes=5.368506e-07
normRes=5.368507e-07
normRes=5.368507e-07
normRes=5.368508e-07
normRes=5.368509e-07
normRes=5.368510e-07
normRes=5.368511e-07
normRes=5.368511e-07
normRes=5.368512e-07
normRes=5.368513e-07
normRes=5.368514e-07
normRes=5.368514e-07
normRes=5.368515e-07
normRes=5.368516e-07
normRes=5.368517e-07
normRes=5.368518e-07
normRes=5.368518e-07
normRes=5.368519e-07
normRes=5.368520e-07
normRes=5.368521e-07
normRes=5.368521e-07
normRes=5.368522e-07
normRes=5.368523e-07
normRes=5.368524e-07
normRes=5.368524e-07
normRes=5.368525e-07
normRes=5.368526e-07
normRes=5.368527e-07
normRes=5.368528e-07
normRes=5.368528e-07
normRes=5.368529e-07
normRes=5.368530e-07
normRes=5.368531e-07
normRes=5.368531e-07
normRes=5.368532e-07
normRes=5.368533e-07
normRes=5.368534e-07
normRes=5.368534e-07
normRes=5.368535e-07
normRes=5.368536e-07
normRes=5.368537e-07
normRes=5.368538e-07
normRes=5.368538e-07
normRes=5.368539e-07
normRes=5.368540e-07
normRes=5.368541e-07
normRes=5.368541e-07
normRes=5.368542e-07
normRes=5.368543e-07
normRes=5.368544e-07
normRes=5.368544e-07
normRes=5.368545e-07
normRes=5.368546e-07
normRes=5.368547e-07
normRes=5.368548e-07
normRes=5.368548e-07
normRes=5.368549e-07
normRes=5.368550e-07
normRes=5.368551e-07
normRes=5.368551e-07
normRes=5.368552e-07
normRes=5.368553e-07
normRes=5.368554e-07
normRes=5.368554e-07
normRes=5.368555e-07
normRes=5.368556e-07
normRes=5.368557e-07
normRes=5.368558e-07
normRes=5.368558e-07
normRes=5.368559e-07
normRes=5.368560e-07
normRes=5.368561e-07
normRes=5.368561e-07
normRes=5.368562e-07
normRes=5.368563e-07
normRes=5.368564e-07
normRes=5.368565e-07
normRes=5.368565e-07
normRes=5.368566e-07
normRes=5.368567e-07
normRes=5.368568e-07
normRes=5.368568e-07
normRes=5.368569e-07
normRes=5.368570e-07
normRes=5.368571e-07
normRes=5.368571e-07
normRes=5.368572e-07
normRes=5.368573e-07
normRes=5.368574e-07
normRes=5.368575e-07
normRes=5.368575e-07
normRes=5.368576e-07
normRes=5.368577e-07
normRes=5.368578e-07
normRes=5.368578e-07
normRes=5.368579e-07
normRes=5.368580e-07
normRes=5.368581e-07
normRes=5.368581e-07
normRes=5.368582e-07
normRes=5.368583e-07
normRes=5.368584e-07
normRes=5.368585e-07
normRes=5.368585e-07
normRes=5.368586e-07
normRes=5.368587e-07
normRes=5.368588e-07
normRes=5.368588e-07
normRes=5.368589e-07
normRes=5.368590e-07
normRes=5.368591e-07
normRes=5.368591e-07
normRes=5.368592e-07
normRes=5.368593e-07
normRes=5.368594e-07
normRes=5.368595e-07
normRes=5.368595e-07
normRes=5.368596e-07
normRes=5.368597e-07
normRes=5.368598e-07
normRes=5.368598e-07
normRes=5.368599e-07
normRes=5.368600e-07
normRes=5.368601e-07
normRes=5.368601e-07
normRes=5.368602e-07
normRes=5.368603e-07
normRes=5.368604e-07
normRes=5.368605e-07
normRes=5.368605e-07
normRes=5.368606e-07
normRes=5.368607e-07
normRes=5.368608e-07
normRes=5.368608e-07
normRes=5.368609e-07
normRes=5.368610e-07
normRes=5.368611e-07
normRes=5.368612e-07
normRes=5.368612e-07
normRes=5.368613e-07
normRes=5.368614e-07
normRes=5.368615e-07
normRes=5.368615e-07
normRes=5.368616e-07
normRes=5.368617e-07
normRes=5.368618e-07
normRes=5.368618e-07
normRes=5.368619e-07
normRes=5.368620e-07
normRes=5.368621e-07
normRes=5.368622e-07
normRes=5.368622e-07
normRes=5.368623e-07
normRes=5.368624e-07
normRes=5.368625e-07
normRes=5.368625e-07
normRes=5.368626e-07
normRes=5.368627e-07
normRes=5.368628e-07
normRes=5.368628e-07
normRes=5.368629e-07
normRes=5.368630e-07
normRes=5.368631e-07
normRes=5.368632e-07
normRes=5.368632e-07
normRes=5.368633e-07
normRes=5.368634e-07
normRes=5.368635e-07
normRes=5.368635e-07
normRes=5.368636e-07
normRes=5.368637e-07
normRes=5.368638e-07
normRes=5.368638e-07
normRes=5.368639e-07
normRes=5.368640e-07
normRes=5.368641e-07
normRes=5.368642e-07
normRes=5.368642e-07
normRes=5.368643e-07
normRes=5.368644e-07
normRes=5.368645e-07
normRes=5.368645e-07
normRes=5.368646e-07
normRes=5.368647e-07
normRes=5.368648e-07
normRes=5.368648e-07
normRes=5.368649e-07
normRes=5.368650e-07
normRes=5.368651e-07
normRes=5.368652e-07
normRes=5.368652e-07
normRes=5.368653e-07
normRes=5.368654e-07
normRes=5.368655e-07
normRes=5.368655e-07
normRes=5.368656e-07
normRes=5.368657e-07
normRes=5.368658e-07
normRes=5.368659e-07
normRes=5.368659e-07
normRes=5.368660e-07
normRes=5.368661e-07
normRes=5.368662e-07
normRes=5.368662e-07
normRes=5.368663e-07
normRes=5.368664e-07
normRes=5.368665e-07
normRes=5.368665e-07
normRes=5.368666e-07
normRes=5.368667e-07
normRes=5.368668e-07
normRes=5.368669e-07
normRes=5.368669e-07
normRes=5.368670e-07
normRes=5.368671e-07
normRes=5.368672e-07
normRes=5.368672e-07
normRes=5.368673e-07
normRes=5.368674e-07
normRes=5.368675e-07
normRes=5.368675e-07
normRes=5.368676e-07
normRes=5.368677e-07
normRes=5.368678e-07
normRes=5.368679e-07
normRes=5.368679e-07
normRes=5.368680e-07
normRes=5.368681e-07
normRes=5.368682e-07
normRes=5.368682e-07
normRes=5.368683e-07
normRes=5.368684e-07
normRes=5.368685e-07
normRes=5.368685e-07
normRes=5.368686e-07
normRes=5.368687e-07
normRes=5.368688e-07
normRes=5.368689e-07
normRes=5.368689e-07
normRes=5.368690e-07
normRes=5.368691e-07
normRes=5.368692e-07
normRes=5.368692e-07
normRes=5.368693e-07
normRes=5.368694e-07
normRes=5.368695e-07
normRes=5.368695e-07
normRes=5.368696e-07
normRes=5.368697e-07
normRes=5.368698e-07
normRes=5.368699e-07
normRes=5.368699e-07
normRes=5.368700e-07
normRes=5.368701e-07
normRes=5.368702e-07
normRes=5.368702e-07
normRes=5.368703e-07
normRes=5.368704e-07
normRes=5.368705e-07
normRes=5.368706e-07
normRes=5.368706e-07
normRes=5.368707e-07
normRes=5.368708e-07
normRes=5.368709e-07
normRes=5.368709e-07
normRes=5.368710e-07
normRes=5.368711e-07
normRes=5.368712e-07
normRes=5.368712e-07
normRes=5.368713e-07
normRes=5.368714e-07
normRes=5.368715e-07
normRes=5.368716e-07
normRes=5.368716e-07
normRes=5.368717e-07
normRes=5.368718e-07
normRes=5.368719e-07
normRes=5.368719e-07
normRes=5.368720e-07
normRes=5.368721e-07
normRes=5.368722e-07
normRes=5.368722e-07
normRes=5.368723e-07
normRes=5.368724e-07
normRes=5.368725e-07
normRes=5.368726e-07
normRes=5.368726e-07
normRes=5.368727e-07
normRes=5.368728e-07
normRes=5.368729e-07
normRes=5.368729e-07
normRes=5.368730e-07
normRes=5.368731e-07
normRes=5.368732e-07
normRes=5.368732e-07
normRes=5.368733e-07
normRes=5.368734e-07
normRes=5.368735e-07
normRes=5.368736e-07
normRes=5.368736e-07
normRes=5.368737e-07
normRes=5.368738e-07
normRes=5.368739e-07
normRes=5.368739e-07
normRes=5.368740e-07
normRes=5.368741e-07
normRes=5.368742e-07
normRes=5.368742e-07
normRes=5.368743e-07
normRes=5.368744e-07
normRes=5.368745e-07
normRes=5.368746e-07
normRes=5.368746e-07
normRes=5.368747e-07
normRes=5.368748e-07
normRes=5.368749e-07
normRes=5.368749e-07
normRes=5.368750e-07
normRes=5.368751e-07
normRes=5.368752e-07
normRes=5.368753e-07
normRes=5.368753e-07
normRes=5.368754e-07
normRes=5.368755e-07
normRes=5.368756e-07
normRes=5.368756e-07
normRes=5.368757e-07
normRes=5.368758e-07
normRes=5.368759e-07
normRes=5.368759e-07
normRes=5.368760e-07
normRes=5.368761e-07
normRes=5.368762e-07
normRes=5.368763e-07
normRes=5.368763e-07
normRes=5.368764e-07
normRes=5.368765e-07
normRes=5.368766e-07
normRes=5.368766e-07
normRes=5.368767e-07
normRes=5.368768e-07
normRes=5.368769e-07
normRes=5.368769e-07
normRes=5.368770e-07
normRes=5.368771e-07
normRes=5.368772e-07
normRes=5.368773e-07
normRes=5.368773e-07
normRes=5.368774e-07
normRes=5.368775e-07
normRes=5.368776e-07
normRes=5.368776e-07
normRes=5.368777e-07
normRes=5.368778e-07
normRes=5.368779e-07
normRes=5.368779e-07
normRes=5.368780e-07
normRes=5.368781e-07
normRes=5.368782e-07
normRes=5.368783e-07
normRes=5.368783e-07
normRes=5.368784e-07
normRes=5.368785e-07
normRes=5.368786e-07
normRes=5.368786e-07
normRes=5.368787e-07
normRes=5.368788e-07
normRes=5.368789e-07
normRes=5.368789e-07
normRes=5.368790e-07
normRes=5.368791e-07
normRes=5.368792e-07
normRes=5.368793e-07
normRes=5.368793e-07
normRes=5.368794e-07
normRes=5.368795e-07
normRes=5.368796e-07
normRes=5.368796e-07
normRes=5.368797e-07
normRes=5.368798e-07
normRes=5.368799e-07
normRes=5.368799e-07
normRes=5.368800e-07
normRes=5.368801e-07
normRes=5.368802e-07
normRes=5.368803e-07
normRes=5.368803e-07
normRes=5.368804e-07
normRes=5.368805e-07
normRes=5.368806e-07
normRes=5.368806e-07
normRes=5.368807e-07
normRes=5.368808e-07
normRes=5.368809e-07
normRes=5.368810e-07
normRes=5.368810e-07
normRes=5.368811e-07
normRes=5.368812e-07
normRes=5.368813e-07
normRes=5.368813e-07
normRes=5.368814e-07
normRes=5.368815e-07
normRes=5.368816e-07
normRes=5.368816e-07
normRes=5.368817e-07
normRes=5.368818e-07
normRes=5.368819e-07
normRes=5.368820e-07
normRes=5.368820e-07
normRes=5.368821e-07
normRes=5.368822e-07
normRes=5.368823e-07
normRes=5.368823e-07
normRes=5.368824e-07
normRes=5.368825e-07
normRes=5.368826e-07
normRes=5.368826e-07
normRes=5.368827e-07
normRes=5.368828e-07
normRes=5.368829e-07
normRes=5.368830e-07
normRes=5.368830e-07
normRes=5.368831e-07
normRes=5.368832e-07
normRes=5.368833e-07
normRes=5.368833e-07
normRes=5.368834e-07
normRes=5.368835e-07
normRes=5.368836e-07
normRes=5.368836e-07
normRes=5.368837e-07
normRes=5.368838e-07
normRes=5.368839e-07
normRes=5.368840e-07
normRes=5.368840e-07
normRes=5.368841e-07
normRes=5.368842e-07
normRes=5.368843e-07
normRes=5.368843e-07
normRes=5.368844e-07
normRes=5.368845e-07
normRes=5.368846e-07
normRes=5.368846e-07
normRes=5.368847e-07
normRes=5.368848e-07
normRes=5.368849e-07
normRes=5.368850e-07
normRes=5.368850e-07
normRes=5.368851e-07
normRes=5.368852e-07
normRes=5.368853e-07
normRes=5.368853e-07
normRes=5.368854e-07
normRes=5.368855e-07
normRes=5.368856e-07
normRes=5.368856e-07
normRes=5.368857e-07
normRes=5.368858e-07
normRes=5.368859e-07
normRes=5.368860e-07
normRes=5.368860e-07
normRes=5.368861e-07
normRes=5.368862e-07
normRes=5.368863e-07
normRes=5.368863e-07
normRes=5.368864e-07
normRes=5.368865e-07
normRes=5.368866e-07
normRes=5.368867e-07
normRes=5.368867e-07
normRes=5.368868e-07
normRes=5.368869e-07
normRes=5.368870e-07
normRes=5.368870e-07
normRes=5.368871e-07
normRes=5.368872e-07
normRes=5.368873e-07
normRes=5.368873e-07
normRes=5.368874e-07
normRes=5.368875e-07
normRes=5.368876e-07
normRes=5.368877e-07
normRes=5.368877e-07
normRes=5.368878e-07
normRes=5.368879e-07
normRes=5.368880e-07
normRes=5.368880e-07
normRes=5.368881e-07
normRes=5.368882e-07
normRes=5.368883e-07
normRes=5.368883e-07
normRes=5.368884e-07
normRes=5.368885e-07
normRes=5.368886e-07
normRes=5.368887e-07
normRes=5.368887e-07
normRes=5.368888e-07
normRes=5.368889e-07
normRes=5.368890e-07
normRes=5.368890e-07
normRes=5.368891e-07
normRes=5.368892e-07
normRes=5.368893e-07
normRes=5.368893e-07
normRes=5.368894e-07
normRes=5.368895e-07
normRes=5.368896e-07
normRes=5.368897e-07
normRes=5.368897e-07
normRes=5.368898e-07
normRes=5.368899e-07
normRes=5.368900e-07
normRes=5.368900e-07
normRes=5.368901e-07
normRes=5.368902e-07
normRes=5.368903e-07
normRes=5.368903e-07
normRes=5.368904e-07
normRes=5.368905e-07
normRes=5.368906e-07
normRes=5.368907e-07
normRes=5.368907e-07
normRes=5.368908e-07
normRes=5.368909e-07
normRes=5.368910e-07
normRes=5.368910e-07
normRes=5.368911e-07
normRes=5.368912e-07
normRes=5.368913e-07
normRes=5.368913e-07
normRes=5.368914e-07
normRes=5.368915e-07
normRes=5.368916e-07
normRes=5.368917e-07
normRes=5.368917e-07
normRes=5.368918e-07
normRes=5.368919e-07
normRes=5.368920e-07
normRes=5.368920e-07
normRes=5.368921e-07
normRes=5.368922e-07
normRes=5.368923e-07
normRes=5.368923e-07
normRes=5.368924e-07
normRes=5.368925e-07
normRes=5.368926e-07
normRes=5.368927e-07
normRes=5.368927e-07
normRes=5.368928e-07
normRes=5.368929e-07
normRes=5.368930e-07
normRes=5.368930e-07
normRes=5.368931e-07
normRes=5.368932e-07
normRes=5.368933e-07
normRes=5.368933e-07
normRes=5.368934e-07
normRes=5.368935e-07
normRes=5.368936e-07
normRes=5.368937e-07
normRes=5.368937e-07
normRes=5.368938e-07
normRes=5.368939e-07
normRes=5.368940e-07
normRes=5.368940e-07
normRes=5.368941e-07
normRes=5.368942e-07
normRes=5.368943e-07
normRes=5.368944e-07
normRes=5.368944e-07
normRes=5.368945e-07
normRes=5.368946e-07
normRes=5.368947e-07
normRes=5.368947e-07
normRes=5.368948e-07
normRes=5.368949e-07
normRes=5.368950e-07
normRes=5.368950e-07
normRes=5.368951e-07
normRes=5.368952e-07
normRes=5.368953e-07
normRes=5.368954e-07
normRes=5.368954e-07
normRes=5.368955e-07
normRes=5.368956e-07
normRes=5.368957e-07
normRes=5.368957e-07
normRes=5.368958e-07
normRes=5.368959e-07
normRes=5.368960e-07
normRes=5.368960e-07
normRes=5.368961e-07
normRes=5.368962e-07
normRes=5.368963e-07
normRes=5.368964e-07
normRes=5.368964e-07
normRes=5.368965e-07
normRes=5.368966e-07
normRes=5.368967e-07
normRes=5.368967e-07
normRes=5.368968e-07
normRes=5.368969e-07
normRes=5.368970e-07
normRes=5.368970e-07
normRes=5.368971e-07
normRes=5.368972e-07
normRes=5.368973e-07
normRes=5.368974e-07
normRes=5.368974e-07
normRes=5.368975e-07
normRes=5.368976e-07
normRes=5.368977e-07
normRes=5.368977e-07
normRes=5.368978e-07
normRes=5.368979e-07
normRes=5.368980e-07
normRes=5.368980e-07
normRes=5.368981e-07
normRes=5.368982e-07
normRes=5.368983e-07
normRes=5.368984e-07
normRes=5.368984e-07
normRes=5.368985e-07
normRes=5.368986e-07
normRes=5.368987e-07
normRes=5.368987e-07
normRes=5.368988e-07
normRes=5.368989e-07
normRes=5.368990e-07
normRes=5.368990e-07
normRes=5.368991e-07
normRes=5.368992e-07
normRes=5.368993e-07
normRes=5.368994e-07
normRes=5.368994e-07
normRes=5.368995e-07
normRes=5.368996e-07
normRes=5.368997e-07
normRes=5.368997e-07
normRes=5.368998e-07
normRes=5.368999e-07
normRes=5.369000e-07
normRes=5.369001e-07
normRes=5.369001e-07
normRes=5.369002e-07
normRes=5.369003e-07
normRes=5.369004e-07
normRes=5.369004e-07
normRes=5.369005e-07
normRes=5.369006e-07
normRes=5.369007e-07
normRes=5.369007e-07
normRes=5.369008e-07
normRes=5.369009e-07
normRes=5.369010e-07
normRes=5.369010e-07
normRes=5.369011e-07
normRes=5.369012e-07
normRes=5.369013e-07
normRes=5.369014e-07
normRes=5.369014e-07
normRes=5.369015e-07
normRes=5.369016e-07
normRes=5.369017e-07
normRes=5.369017e-07
normRes=5.369018e-07
normRes=5.369019e-07
normRes=5.369020e-07
normRes=5.369021e-07
normRes=5.369021e-07
normRes=5.369022e-07
normRes=5.369023e-07
normRes=5.369024e-07
normRes=5.369024e-07
normRes=5.369025e-07
normRes=5.369026e-07
normRes=5.369027e-07
normRes=5.369027e-07
normRes=5.369028e-07
normRes=5.369029e-07
normRes=5.369030e-07
normRes=5.369031e-07
normRes=5.369031e-07
normRes=5.369032e-07
normRes=5.369033e-07
normRes=5.369034e-07
normRes=5.369034e-07
normRes=5.369035e-07
normRes=5.369036e-07
normRes=5.369037e-07
normRes=5.369037e-07
normRes=5.369038e-07
normRes=5.369039e-07
normRes=5.369040e-07
normRes=5.369041e-07
normRes=5.369041e-07
normRes=5.369042e-07
normRes=5.369043e-07
normRes=5.369044e-07
normRes=5.369044e-07
normRes=5.369045e-07
normRes=5.369046e-07
normRes=5.369047e-07
normRes=5.369047e-07
normRes=5.369048e-07
normRes=5.369049e-07
normRes=5.369050e-07
normRes=5.369051e-07
normRes=5.369051e-07
normRes=5.369052e-07
normRes=5.369053e-07
normRes=5.369054e-07
normRes=5.369054e-07
normRes=5.369055e-07
normRes=5.369056e-07
normRes=5.369057e-07
normRes=5.369057e-07
normRes=5.369058e-07
normRes=5.369059e-07
normRes=5.369060e-07
normRes=5.369061e-07
normRes=5.369061e-07
normRes=5.369062e-07
normRes=5.369063e-07
normRes=5.369064e-07
normRes=5.369064e-07
normRes=5.369065e-07
normRes=5.369066e-07
normRes=5.369067e-07
normRes=5.369067e-07
normRes=5.369068e-07
normRes=5.369069e-07
normRes=5.369070e-07
normRes=5.369071e-07
normRes=5.369071e-07
normRes=5.369072e-07
normRes=5.369073e-07
normRes=5.369074e-07
normRes=5.369074e-07
normRes=5.369075e-07
normRes=5.369076e-07
normRes=5.369077e-07
normRes=5.369077e-07
normRes=5.369078e-07
normRes=5.369079e-07
normRes=5.369080e-07
normRes=5.369081e-07
normRes=5.369081e-07
normRes=5.369082e-07
normRes=5.369083e-07
normRes=5.369084e-07
normRes=5.369084e-07
normRes=5.369085e-07
normRes=5.369086e-07
normRes=5.369087e-07
normRes=5.369087e-07
normRes=5.369088e-07
normRes=5.369089e-07
normRes=5.369090e-07
normRes=5.369091e-07
normRes=5.369091e-07
normRes=5.369092e-07
normRes=5.369093e-07
normRes=5.369094e-07
normRes=5.369094e-07
normRes=5.369095e-07
normRes=5.369096e-07
normRes=5.369097e-07
normRes=5.369098e-07
normRes=5.369098e-07
normRes=5.369099e-07
normRes=5.369100e-07
normRes=5.369101e-07
normRes=5.369101e-07
normRes=5.369102e-07
normRes=5.369103e-07
normRes=5.369104e-07
normRes=5.369104e-07
normRes=5.369105e-07
normRes=5.369106e-07
normRes=5.369107e-07
normRes=5.369108e-07
normRes=5.369108e-07
normRes=5.369109e-07
normRes=5.369110e-07
normRes=5.369111e-07
normRes=5.369111e-07
normRes=5.369112e-07
normRes=5.369113e-07
normRes=5.369114e-07
normRes=5.369114e-07
normRes=5.369115e-07
normRes=5.369116e-07
normRes=5.369117e-07
normRes=5.369118e-07
normRes=5.369118e-07
normRes=5.369119e-07
normRes=5.369120e-07
normRes=5.369121e-07
normRes=5.369121e-07
normRes=5.369122e-07
normRes=5.369123e-07
normRes=5.369124e-07
normRes=5.369124e-07
normRes=5.369125e-07
normRes=5.369126e-07
normRes=5.369127e-07
normRes=5.369128e-07
normRes=5.369128e-07
normRes=5.369129e-07
normRes=5.369130e-07
normRes=5.369131e-07
normRes=5.369131e-07
normRes=5.369132e-07
normRes=5.369133e-07
normRes=5.369134e-07
normRes=5.369134e-07
normRes=5.369135e-07
normRes=5.369136e-07
normRes=5.369137e-07
normRes=5.369138e-07
normRes=5.369138e-07
normRes=5.369139e-07
normRes=5.369140e-07
normRes=5.369141e-07
normRes=5.369141e-07
normRes=5.369142e-07
normRes=5.369143e-07
normRes=5.369144e-07
normRes=5.369144e-07
normRes=5.369145e-07
normRes=5.369146e-07
normRes=5.369147e-07
normRes=5.369148e-07
normRes=5.369148e-07
normRes=5.369149e-07
normRes=5.369150e-07
normRes=5.369151e-07
normRes=5.369151e-07
normRes=5.369152e-07
normRes=5.369153e-07
normRes=5.369154e-07
normRes=5.369154e-07
normRes=5.369155e-07
normRes=5.369156e-07
normRes=5.369157e-07
normRes=5.369158e-07
normRes=5.369158e-07
normRes=5.369159e-07
normRes=5.369160e-07
normRes=5.369161e-07
normRes=5.369161e-07
normRes=5.369162e-07
normRes=5.369163e-07
normRes=5.369164e-07
normRes=5.369164e-07
normRes=5.369165e-07
normRes=5.369166e-07
normRes=5.369167e-07
normRes=5.369168e-07
normRes=5.369168e-07
normRes=5.369169e-07
normRes=5.369170e-07
normRes=5.369171e-07
normRes=5.369171e-07
normRes=5.369172e-07
normRes=5.369173e-07
normRes=5.369174e-07
normRes=5.369174e-07
normRes=5.369175e-07
normRes=5.369176e-07
normRes=5.369177e-07
normRes=5.369178e-07
normRes=5.369178e-07
normRes=5.369179e-07
normRes=5.369180e-07
normRes=5.369181e-07
normRes=5.369181e-07
normRes=5.369182e-07
normRes=5.369183e-07
normRes=5.369184e-07
normRes=5.369185e-07
normRes=5.369185e-07
normRes=5.369186e-07
normRes=5.369187e-07
normRes=5.369188e-07
normRes=5.369188e-07
normRes=5.369189e-07
normRes=5.369190e-07
normRes=5.369191e-07
normRes=5.369191e-07
normRes=5.369192e-07
normRes=5.369193e-07
normRes=5.369194e-07
normRes=5.369195e-07
normRes=5.369195e-07
normRes=5.369196e-07
normRes=5.369197e-07
normRes=5.369198e-07
normRes=5.369198e-07
normRes=5.369199e-07
normRes=5.369200e-07
normRes=5.369201e-07
normRes=5.369201e-07
normRes=5.369202e-07
normRes=5.369203e-07
normRes=5.369204e-07
normRes=5.369205e-07
normRes=5.369205e-07
normRes=5.369206e-07
normRes=5.369207e-07
normRes=5.369208e-07
normRes=5.369208e-07
normRes=5.369209e-07
normRes=5.369210e-07
normRes=5.369211e-07
normRes=5.369211e-07
normRes=5.369212e-07
normRes=5.369213e-07
normRes=5.369214e-07
normRes=5.369215e-07
normRes=5.369215e-07
normRes=5.369216e-07
normRes=5.369217e-07
normRes=5.369218e-07
normRes=5.369218e-07
normRes=5.369219e-07
normRes=5.369220e-07
normRes=5.369221e-07
normRes=5.369221e-07
normRes=5.369222e-07
normRes=5.369223e-07
normRes=5.369224e-07
normRes=5.369225e-07
normRes=5.369225e-07
normRes=5.369226e-07
normRes=5.369227e-07
normRes=5.369228e-07
normRes=5.369228e-07
normRes=5.369229e-07
normRes=5.369230e-07
normRes=5.369231e-07
normRes=5.369231e-07
normRes=5.369232e-07
normRes=5.369233e-07
normRes=5.369234e-07
normRes=5.369235e-07
normRes=5.369235e-07
normRes=5.369236e-07
normRes=5.369237e-07
normRes=5.369238e-07
normRes=5.369238e-07
normRes=5.369239e-07
normRes=5.369240e-07
normRes=5.369241e-07
normRes=5.369241e-07
normRes=5.369242e-07
normRes=5.369243e-07
normRes=5.369244e-07
normRes=5.369245e-07
normRes=5.369245e-07
normRes=5.369246e-07
normRes=5.369247e-07
normRes=5.369248e-07
normRes=5.369248e-07
normRes=5.369249e-07
normRes=5.369250e-07
normRes=5.369251e-07
normRes=5.369251e-07
normRes=5.369252e-07
normRes=5.369253e-07
normRes=5.369254e-07
normRes=5.369255e-07
normRes=5.369255e-07
normRes=5.369256e-07
normRes=5.369257e-07
normRes=5.369258e-07
normRes=5.369258e-07
normRes=5.369259e-07
normRes=5.369260e-07
normRes=5.369261e-07
normRes=5.369261e-07
normRes=5.369262e-07
normRes=5.369263e-07
normRes=5.369264e-07
normRes=5.369265e-07
normRes=5.369265e-07
normRes=5.369266e-07
normRes=5.369267e-07
normRes=5.369268e-07
normRes=5.369268e-07
normRes=5.369269e-07
normRes=5.369270e-07
normRes=5.369271e-07
normRes=5.369271e-07
normRes=5.369272e-07
normRes=5.369273e-07
normRes=5.369274e-07
normRes=5.369275e-07
normRes=5.369275e-07
normRes=5.369276e-07
normRes=5.369277e-07
normRes=5.369278e-07
normRes=5.369278e-07
normRes=5.369279e-07
normRes=5.369280e-07
normRes=5.369281e-07
normRes=5.369281e-07
normRes=5.369282e-07
normRes=5.369283e-07
normRes=5.369284e-07
normRes=5.369285e-07
normRes=5.369285e-07
normRes=5.369286e-07
normRes=5.369287e-07
normRes=5.369288e-07
normRes=5.369288e-07
normRes=5.369289e-07
normRes=5.369290e-07
normRes=5.369291e-07
normRes=5.369291e-07
normRes=5.369292e-07
normRes=5.369293e-07
normRes=5.369294e-07
normRes=5.369295e-07
normRes=5.369295e-07
normRes=5.369296e-07
normRes=5.369297e-07
normRes=5.369298e-07
normRes=5.369298e-07
normRes=5.369299e-07
normRes=5.369300e-07
normRes=5.369301e-07
normRes=5.369301e-07
normRes=5.369302e-07
normRes=5.369303e-07
normRes=5.369304e-07
normRes=5.369305e-07
normRes=5.369305e-07
normRes=5.369306e-07
normRes=5.369307e-07
normRes=5.369308e-07
normRes=5.369308e-07
normRes=5.369309e-07
normRes=5.369310e-07
normRes=5.369311e-07
normRes=5.369311e-07
normRes=5.369312e-07
normRes=5.369313e-07
normRes=5.369314e-07
normRes=5.369315e-07
normRes=5.369315e-07
normRes=5.369316e-07
normRes=5.369317e-07
normRes=5.369318e-07
normRes=5.369318e-07
normRes=5.369319e-07
normRes=5.369320e-07
normRes=5.369321e-07
normRes=5.369322e-07
normRes=5.369322e-07
normRes=5.369323e-07
normRes=5.369324e-07
normRes=5.369325e-07
normRes=5.369325e-07
normRes=5.369326e-07
normRes=5.369327e-07
normRes=5.369328e-07
normRes=5.369328e-07
normRes=5.369329e-07
normRes=5.369330e-07
normRes=5.369331e-07
normRes=5.369331e-07
normRes=5.369332e-07
normRes=5.369333e-07
normRes=5.369334e-07
normRes=5.369335e-07
normRes=5.369335e-07
normRes=5.369336e-07
normRes=5.369337e-07
normRes=5.369338e-07
normRes=5.369338e-07
normRes=5.369339e-07
normRes=5.369340e-07
normRes=5.369341e-07
normRes=5.369342e-07
normRes=5.369342e-07
normRes=5.369343e-07
normRes=5.369344e-07
normRes=5.369345e-07
normRes=5.369345e-07
normRes=5.369346e-07
normRes=5.369347e-07
normRes=5.369348e-07
normRes=5.369348e-07
normRes=5.369349e-07
normRes=5.369350e-07
normRes=5.369351e-07
normRes=5.369352e-07
normRes=5.369352e-07
normRes=5.369353e-07
normRes=5.369354e-07
normRes=5.369355e-07
normRes=5.369355e-07
normRes=5.369356e-07
normRes=5.369357e-07
normRes=5.369358e-07
normRes=5.369358e-07
normRes=5.369359e-07
normRes=5.369360e-07
normRes=5.369361e-07
normRes=5.369362e-07
normRes=5.369362e-07
normRes=5.369363e-07
normRes=5.369364e-07
normRes=5.369365e-07
normRes=5.369365e-07
normRes=5.369366e-07
normRes=5.369367e-07
normRes=5.369368e-07
normRes=5.369368e-07
normRes=5.369369e-07
normRes=5.369370e-07
normRes=5.369371e-07
normRes=5.369372e-07
normRes=5.369372e-07
normRes=5.369373e-07
normRes=5.369374e-07
normRes=5.369375e-07
normRes=5.369375e-07
normRes=5.369376e-07
normRes=5.369377e-07
normRes=5.369378e-07
normRes=5.369378e-07
normRes=5.369379e-07
normRes=5.369380e-07
normRes=5.369381e-07
normRes=5.369382e-07
normRes=5.369382e-07
normRes=5.369383e-07
normRes=5.369384e-07
normRes=5.369385e-07
normRes=5.369385e-07
normRes=5.369386e-07
normRes=5.369387e-07
normRes=5.369388e-07
normRes=5.369388e-07
normRes=5.369389e-07
normRes=5.369390e-07
normRes=5.369391e-07
normRes=5.369392e-07
normRes=5.369392e-07
normRes=5.369393e-07
normRes=5.369394e-07
normRes=5.369395e-07
normRes=5.369395e-07
normRes=5.369396e-07
normRes=5.369397e-07
normRes=5.369398e-07
normRes=5.369398e-07
normRes=5.369399e-07
normRes=5.369400e-07
normRes=5.369401e-07
normRes=5.369402e-07
normRes=5.369402e-07
normRes=5.369403e-07
normRes=5.369404e-07
normRes=5.369405e-07
normRes=5.369405e-07
normRes=5.369406e-07
normRes=5.369407e-07
normRes=5.369408e-07
normRes=5.369408e-07
normRes=5.369409e-07
normRes=5.369410e-07
normRes=5.369411e-07
normRes=5.369412e-07
normRes=5.369412e-07
normRes=5.369413e-07
normRes=5.369414e-07
normRes=5.369415e-07
normRes=5.369415e-07
normRes=5.369416e-07
normRes=5.369417e-07
normRes=5.369418e-07
normRes=5.369418e-07
normRes=5.369419e-07
normRes=5.369420e-07
normRes=5.369421e-07
normRes=5.369422e-07
normRes=5.369422e-07
normRes=5.369423e-07
normRes=5.369424e-07
normRes=5.369425e-07
normRes=5.369425e-07
normRes=5.369426e-07
normRes=5.369427e-07
normRes=5.369428e-07
normRes=5.369428e-07
normRes=5.369429e-07
normRes=5.369430e-07
normRes=5.369431e-07
normRes=5.369432e-07
normRes=5.369432e-07
normRes=5.369433e-07
normRes=5.369434e-07
normRes=5.369435e-07
normRes=5.369435e-07
normRes=5.369436e-07
normRes=5.369437e-07
normRes=5.369438e-07
normRes=5.369438e-07
normRes=5.369439e-07
normRes=5.369440e-07
normRes=5.369441e-07
normRes=5.369442e-07
normRes=5.369442e-07
normRes=5.369443e-07
normRes=5.369444e-07
normRes=5.369445e-07
normRes=5.369445e-07
normRes=5.369446e-07
normRes=5.369447e-07
normRes=5.369448e-07
normRes=5.369448e-07
normRes=5.369449e-07
normRes=5.369450e-07
normRes=5.369451e-07
normRes=5.369452e-07
normRes=5.369452e-07
normRes=5.369453e-07
normRes=5.369454e-07
normRes=5.369455e-07
normRes=5.369455e-07
normRes=5.369456e-07
normRes=5.369457e-07
normRes=5.369458e-07
normRes=5.369458e-07
normRes=5.369459e-07
normRes=5.369460e-07
normRes=5.369461e-07
normRes=5.369462e-07
normRes=5.369462e-07
normRes=5.369463e-07
normRes=5.369464e-07
normRes=5.369465e-07
normRes=5.369465e-07
normRes=5.369466e-07
normRes=5.369467e-07
normRes=5.369468e-07
normRes=5.369468e-07
normRes=5.369469e-07
normRes=5.369470e-07
normRes=5.369471e-07
normRes=5.369472e-07
normRes=5.369472e-07
normRes=5.369473e-07
normRes=5.369474e-07
normRes=5.369475e-07
normRes=5.369475e-07
normRes=5.369476e-07
normRes=5.369477e-07
normRes=5.369478e-07
normRes=5.369478e-07
normRes=5.369479e-07
normRes=5.369480e-07
normRes=5.369481e-07
normRes=5.369482e-07
normRes=5.369482e-07
normRes=5.369483e-07
normRes=5.369484e-07
normRes=5.369485e-07
normRes=5.369485e-07
normRes=5.369486e-07
normRes=5.369487e-07
normRes=5.369488e-07
normRes=5.369488e-07
normRes=5.369489e-07
normRes=5.369490e-07
normRes=5.369491e-07
normRes=5.369492e-07
normRes=5.369492e-07
normRes=5.369493e-07
normRes=5.369494e-07
normRes=5.369495e-07
normRes=5.369495e-07
normRes=5.369496e-07
normRes=5.369497e-07
normRes=5.369498e-07
normRes=5.369498e-07
normRes=5.369499e-07
normRes=5.369500e-07
normRes=5.369501e-07
normRes=5.369502e-07
normRes=5.369502e-07
normRes=5.369503e-07
normRes=5.369504e-07
normRes=5.369505e-07
normRes=5.369505e-07
normRes=5.369506e-07
normRes=5.369507e-07
normRes=5.369508e-07
normRes=5.369508e-07
normRes=5.369509e-07
normRes=5.369510e-07
normRes=5.369511e-07
normRes=5.369512e-07
normRes=5.369512e-07
normRes=5.369513e-07
normRes=5.369514e-07
normRes=5.369515e-07
normRes=5.369515e-07
normRes=5.369516e-07
normRes=5.369517e-07
normRes=5.369518e-07
normRes=5.369518e-07
normRes=5.369519e-07
normRes=5.369520e-07
normRes=5.369521e-07
normRes=5.369522e-07
normRes=5.369522e-07
normRes=5.369523e-07
normRes=5.369524e-07
normRes=5.369525e-07
normRes=5.369525e-07
normRes=5.369526e-07
normRes=5.369527e-07
normRes=5.369528e-07
normRes=5.369528e-07
normRes=5.369529e-07
normRes=5.369530e-07
normRes=5.369531e-07
normRes=5.369532e-07
normRes=5.369532e-07
normRes=5.369533e-07
normRes=5.369534e-07
normRes=5.369535e-07
normRes=5.369535e-07
normRes=5.369536e-07
normRes=5.369537e-07
normRes=5.369538e-07
normRes=5.369538e-07
normRes=5.369539e-07
normRes=5.369540e-07
normRes=5.369541e-07
normRes=5.369542e-07
normRes=5.369542e-07
normRes=5.369543e-07
normRes=5.369544e-07
normRes=5.369545e-07
normRes=5.369545e-07
normRes=5.369546e-07
normRes=5.369547e-07
normRes=5.369548e-07
normRes=5.369548e-07
normRes=5.369549e-07
normRes=5.369550e-07
normRes=5.369551e-07
normRes=5.369552e-07
normRes=5.369552e-07
normRes=5.369553e-07
normRes=5.369554e-07
normRes=5.369555e-07
normRes=5.369555e-07
normRes=5.369556e-07
normRes=5.369557e-07
normRes=5.369558e-07
normRes=5.369558e-07
normRes=5.369559e-07
normRes=5.369560e-07
normRes=5.369561e-07
normRes=5.369562e-07
normRes=5.369562e-07
normRes=5.369563e-07
normRes=5.369564e-07
normRes=5.369565e-07
normRes=5.369565e-07
normRes=5.369566e-07
normRes=5.369567e-07
normRes=5.369568e-07
normRes=5.369568e-07
normRes=5.369569e-07
normRes=5.369570e-07
normRes=5.369571e-07
normRes=5.369572e-07
normRes=5.369572e-07
normRes=5.369573e-07
normRes=5.369574e-07
normRes=5.369575e-07
normRes=5.369575e-07
normRes=5.369576e-07
normRes=5.369577e-07
normRes=5.369578e-07
normRes=5.369578e-07
normRes=5.369579e-07
normRes=5.369580e-07
normRes=5.369581e-07
normRes=5.369582e-07
normRes=5.369582e-07
normRes=5.369583e-07
normRes=5.369584e-07
normRes=5.369585e-07
normRes=5.369585e-07
normRes=5.369586e-07
normRes=5.369587e-07
normRes=5.369588e-07
normRes=5.369588e-07
normRes=5.369589e-07
normRes=5.369590e-07
normRes=5.369591e-07
normRes=5.369592e-07
normRes=5.369592e-07
normRes=5.369593e-07
normRes=5.369594e-07
normRes=5.369595e-07
normRes=5.369595e-07
normRes=5.369596e-07
normRes=5.369597e-07
normRes=5.369598e-07
normRes=5.369599e-07
normRes=5.369599e-07
normRes=5.369600e-07
normRes=5.369601e-07
normRes=5.369602e-07
normRes=5.369602e-07
normRes=5.369603e-07
normRes=5.369604e-07
normRes=5.369605e-07
normRes=5.369605e-07
normRes=5.369606e-07
normRes=5.369607e-07
normRes=5.369608e-07
normRes=5.369608e-07
normRes=5.369609e-07
normRes=5.369610e-07
normRes=5.369611e-07
normRes=5.369612e-07
normRes=5.369612e-07
normRes=5.369613e-07
normRes=5.369614e-07
normRes=5.369615e-07
normRes=5.369615e-07
normRes=5.369616e-07
normRes=5.369617e-07
normRes=5.369618e-07
normRes=5.369618e-07
normRes=5.369619e-07
normRes=5.369620e-07
normRes=5.369621e-07
normRes=5.369622e-07
normRes=5.369622e-07
normRes=5.369623e-07
normRes=5.369624e-07
normRes=5.369625e-07
normRes=5.369625e-07
normRes=5.369626e-07
normRes=5.369627e-07
normRes=5.369628e-07
normRes=5.369628e-07
normRes=5.369629e-07
normRes=5.369630e-07
normRes=5.369631e-07
normRes=5.369632e-07
normRes=5.369632e-07
normRes=5.369633e-07
normRes=5.369634e-07
normRes=5.369635e-07
normRes=5.369635e-07
normRes=5.369636e-07
normRes=5.369637e-07
normRes=5.369638e-07
normRes=5.369638e-07
normRes=5.369639e-07
normRes=5.369640e-07
normRes=5.369641e-07
normRes=5.369642e-07
normRes=5.369642e-07
normRes=5.369643e-07
normRes=5.369644e-07
normRes=5.369645e-07
normRes=5.369645e-07
normRes=5.369646e-07
normRes=5.369647e-07
normRes=5.369648e-07
normRes=5.369648e-07
normRes=5.369649e-07
normRes=5.369650e-07
normRes=5.369651e-07
normRes=5.369652e-07
normRes=5.369652e-07
normRes=5.369653e-07
normRes=5.369654e-07
normRes=5.369655e-07
normRes=5.369655e-07
normRes=5.369656e-07
normRes=5.369657e-07
normRes=5.369658e-07
normRes=5.369658e-07
normRes=5.369659e-07
normRes=5.369660e-07
normRes=5.369661e-07
normRes=5.369662e-07
normRes=5.369662e-07
normRes=5.369663e-07
normRes=5.369664e-07
normRes=5.369665e-07
normRes=5.369665e-07
normRes=5.369666e-07
normRes=5.369667e-07
normRes=5.369668e-07
normRes=5.369668e-07
normRes=5.369669e-07
normRes=5.369670e-07
normRes=5.369671e-07
normRes=5.369672e-07
normRes=5.369672e-07
normRes=5.369673e-07
normRes=5.369674e-07
normRes=5.369675e-07
normRes=5.369675e-07
normRes=5.369676e-07
normRes=5.369677e-07
normRes=5.369678e-07
normRes=5.369678e-07
normRes=5.369679e-07
normRes=5.369680e-07
normRes=5.369681e-07
normRes=5.369682e-07
normRes=5.369682e-07
normRes=5.369683e-07
normRes=5.369684e-07
normRes=5.369685e-07
normRes=5.369685e-07
normRes=5.369686e-07
normRes=5.369687e-07
normRes=5.369688e-07
normRes=5.369688e-07
normRes=5.369689e-07
normRes=5.369690e-07
normRes=5.369691e-07
normRes=5.369692e-07
normRes=5.369692e-07
normRes=5.369693e-07
normRes=5.369694e-07
normRes=5.369695e-07
normRes=5.369695e-07
normRes=5.369696e-07
normRes=5.369697e-07
normRes=5.369698e-07
normRes=5.369698e-07
normRes=5.369699e-07
normRes=5.369700e-07
normRes=5.369701e-07
normRes=5.369702e-07
normRes=5.369702e-07
normRes=5.369703e-07
normRes=5.369704e-07
normRes=5.369705e-07
normRes=5.369705e-07
normRes=5.369706e-07
normRes=5.369707e-07
normRes=5.369708e-07
normRes=5.369708e-07
normRes=5.369709e-07
normRes=5.369710e-07
normRes=5.369711e-07
normRes=5.369712e-07
normRes=5.369712e-07
normRes=5.369713e-07
normRes=5.369714e-07
normRes=5.369715e-07
normRes=5.369715e-07
normRes=5.369716e-07
normRes=5.369717e-07
normRes=5.369718e-07
normRes=5.369718e-07
normRes=5.369719e-07
normRes=5.369720e-07
normRes=5.369721e-07
normRes=5.369722e-07
normRes=5.369722e-07
normRes=5.369723e-07
normRes=5.369724e-07
normRes=5.369725e-07
normRes=5.369725e-07
normRes=5.369726e-07
normRes=5.369727e-07
normRes=5.369728e-07
normRes=5.369728e-07
normRes=5.369729e-07
normRes=5.369730e-07
normRes=5.369731e-07
normRes=5.369732e-07
normRes=5.369732e-07
normRes=5.369733e-07
normRes=5.369734e-07
normRes=5.369735e-07
normRes=5.369735e-07
normRes=5.369736e-07
normRes=5.369737e-07
normRes=5.369738e-07
normRes=5.369738e-07
normRes=5.369739e-07
normRes=5.369740e-07
normRes=5.369741e-07
normRes=5.369742e-07
normRes=5.369742e-07
normRes=5.369743e-07
normRes=5.369744e-07
normRes=5.369745e-07
normRes=5.369745e-07
normRes=5.369746e-07
normRes=5.369747e-07
normRes=5.369748e-07
normRes=5.369748e-07
normRes=5.369749e-07
normRes=5.369750e-07
normRes=5.369751e-07
normRes=5.369752e-07
normRes=5.369752e-07
normRes=5.369753e-07
normRes=5.369754e-07
normRes=5.369755e-07
normRes=5.369755e-07
normRes=5.369756e-07
normRes=5.369757e-07
normRes=5.369758e-07
normRes=5.369758e-07
normRes=5.369759e-07
normRes=5.369760e-07
normRes=5.369761e-07
normRes=5.369762e-07
normRes=5.369762e-07
normRes=5.369763e-07
normRes=5.369764e-07
normRes=5.369765e-07
normRes=5.369765e-07
normRes=5.369766e-07
normRes=5.369767e-07
normRes=5.369768e-07
normRes=5.369768e-07
normRes=5.369769e-07
normRes=5.369770e-07
normRes=5.369771e-07
normRes=5.369772e-07
normRes=5.369772e-07
normRes=5.369773e-07
normRes=5.369774e-07
normRes=5.369775e-07
normRes=5.369775e-07
normRes=5.369776e-07
normRes=5.369777e-07
normRes=5.369778e-07
normRes=5.369778e-07
normRes=5.369779e-07
normRes=5.369780e-07
normRes=5.369781e-07
normRes=5.369782e-07
normRes=5.369782e-07
normRes=5.369783e-07
normRes=5.369784e-07
normRes=5.369785e-07
normRes=5.369785e-07
normRes=5.369786e-07
normRes=5.369787e-07
normRes=5.369788e-07
normRes=5.369788e-07
normRes=5.369789e-07
normRes=5.369790e-07
normRes=5.369791e-07
normRes=5.369792e-07
normRes=5.369792e-07
normRes=5.369793e-07
normRes=5.369794e-07
normRes=5.369795e-07
normRes=5.369795e-07
normRes=5.369796e-07
normRes=5.369797e-07
normRes=5.369798e-07
normRes=5.369798e-07
normRes=5.369799e-07
normRes=5.369800e-07
normRes=5.369801e-07
normRes=5.369802e-07
normRes=5.369802e-07
normRes=5.369803e-07
normRes=5.369804e-07
normRes=5.369805e-07
normRes=5.369805e-07
normRes=5.369806e-07
normRes=5.369807e-07
normRes=5.369808e-07
normRes=5.369808e-07
normRes=5.369809e-07
normRes=5.369810e-07
normRes=5.369811e-07
normRes=5.369812e-07
normRes=5.369812e-07
normRes=5.369813e-07
normRes=5.369814e-07
normRes=5.369815e-07
normRes=5.369815e-07
normRes=5.369816e-07
normRes=5.369817e-07
normRes=5.369818e-07
normRes=5.369818e-07
normRes=5.369819e-07
normRes=5.369820e-07
normRes=5.369821e-07
normRes=5.369822e-07
normRes=5.369822e-07
normRes=5.369823e-07
normRes=5.369824e-07
normRes=5.369825e-07
normRes=5.369825e-07
normRes=5.369826e-07
normRes=5.369827e-07
normRes=5.369828e-07
normRes=5.369828e-07
normRes=5.369829e-07
normRes=5.369830e-07
normRes=5.369831e-07
normRes=5.369832e-07
normRes=5.369832e-07
normRes=5.369833e-07
normRes=5.369834e-07
normRes=5.369835e-07
normRes=5.369835e-07
normRes=5.369836e-07
normRes=5.369837e-07
normRes=5.369838e-07
normRes=5.369838e-07
normRes=5.369839e-07
normRes=5.369840e-07
normRes=5.369841e-07
normRes=5.369842e-07
normRes=5.369842e-07
normRes=5.369843e-07
normRes=5.369844e-07
normRes=5.369845e-07
normRes=5.369845e-07
normRes=5.369846e-07
normRes=5.369847e-07
normRes=5.369848e-07
normRes=5.369848e-07
normRes=5.369849e-07
normRes=5.369850e-07
normRes=5.369851e-07
normRes=5.369852e-07
normRes=5.369852e-07
normRes=5.369853e-07
normRes=5.369854e-07
normRes=5.369855e-07
normRes=5.369855e-07
normRes=5.369856e-07
normRes=5.369857e-07
normRes=5.369858e-07
normRes=5.369858e-07
normRes=5.369859e-07
normRes=5.369860e-07
normRes=5.369861e-07
normRes=5.369862e-07
normRes=5.369862e-07
normRes=5.369863e-07
normRes=5.369864e-07
normRes=5.369865e-07
normRes=5.369865e-07
normRes=5.369866e-07
normRes=5.369867e-07
normRes=5.369868e-07
normRes=5.369868e-07
normRes=5.369869e-07
normRes=5.369870e-07
normRes=5.369871e-07
normRes=5.369872e-07
normRes=5.369872e-07
normRes=5.369873e-07
normRes=5.369874e-07
normRes=5.369875e-07
normRes=5.369875e-07
normRes=5.369876e-07
normRes=5.369877e-07
normRes=5.369878e-07
normRes=5.369878e-07
normRes=5.369879e-07
normRes=5.369880e-07
normRes=5.369881e-07
normRes=5.369882e-07
normRes=5.369882e-07
normRes=5.369883e-07
normRes=5.369884e-07
normRes=5.369885e-07
normRes=5.369885e-07
normRes=5.369886e-07
normRes=5.369887e-07
normRes=5.369888e-07
normRes=5.369888e-07
normRes=5.369889e-07
normRes=5.369890e-07
normRes=5.369891e-07
normRes=5.369892e-07
normRes=5.369892e-07
normRes=5.369893e-07
normRes=5.369894e-07
normRes=5.369895e-07
normRes=5.369895e-07
normRes=5.369896e-07
normRes=5.369897e-07
normRes=5.369898e-07
normRes=5.369898e-07
normRes=5.369899e-07
normRes=5.369900e-07
normRes=5.369901e-07
normRes=5.369901e-07
normRes=5.369902e-07
normRes=5.369903e-07
normRes=5.369904e-07
normRes=5.369905e-07
normRes=5.369905e-07
normRes=5.369906e-07
normRes=5.369907e-07
normRes=5.369908e-07
normRes=5.369908e-07
normRes=5.369909e-07
normRes=5.369910e-07
normRes=5.369911e-07
normRes=5.369911e-07
normRes=5.369912e-07
normRes=5.369913e-07
normRes=5.369914e-07
normRes=5.369915e-07
normRes=5.369915e-07
normRes=5.369916e-07
normRes=5.369917e-07
normRes=5.369918e-07
normRes=5.369918e-07
normRes=5.369919e-07
normRes=5.369920e-07
normRes=5.369921e-07
normRes=5.369922e-07
normRes=5.369922e-07
normRes=5.369923e-07
normRes=5.369924e-07
normRes=5.369925e-07
normRes=5.369925e-07
normRes=5.369926e-07
normRes=5.369927e-07
normRes=5.369928e-07
normRes=5.369928e-07
normRes=5.369929e-07
normRes=5.369930e-07
normRes=5.369931e-07
normRes=5.369931e-07
normRes=5.369932e-07
normRes=5.369933e-07
normRes=5.369934e-07
normRes=5.369935e-07
normRes=5.369935e-07
normRes=5.369936e-07
normRes=5.369937e-07
normRes=5.369938e-07
normRes=5.369938e-07
normRes=5.369939e-07
normRes=5.369940e-07
normRes=5.369941e-07
normRes=5.369941e-07
normRes=5.369942e-07
normRes=5.369943e-07
normRes=5.369944e-07
normRes=5.369945e-07
normRes=5.369945e-07
normRes=5.369946e-07
normRes=5.369947e-07
normRes=5.369948e-07
normRes=5.369948e-07
normRes=5.369949e-07
normRes=5.369950e-07
normRes=5.369951e-07
normRes=5.369951e-07
normRes=5.369952e-07
normRes=5.369953e-07
normRes=5.369954e-07
normRes=5.369955e-07
normRes=5.369955e-07
normRes=5.369956e-07
normRes=5.369957e-07
normRes=5.369958e-07
normRes=5.369958e-07
normRes=5.369959e-07
normRes=5.369960e-07
normRes=5.369961e-07
normRes=5.369961e-07
normRes=5.369962e-07
normRes=5.369963e-07
normRes=5.369964e-07
normRes=5.369965e-07
normRes=5.369965e-07
normRes=5.369966e-07
normRes=5.369967e-07
normRes=5.369968e-07
normRes=5.369968e-07
normRes=5.369969e-07
normRes=5.369970e-07
normRes=5.369971e-07
normRes=5.369971e-07
normRes=5.369972e-07
normRes=5.369973e-07
normRes=5.369974e-07
normRes=5.369975e-07
normRes=5.369975e-07
normRes=5.369976e-07
normRes=5.369977e-07
normRes=5.369978e-07
normRes=5.369978e-07
normRes=5.369979e-07
normRes=5.369980e-07
normRes=5.369981e-07
normRes=5.369981e-07
normRes=5.369982e-07
normRes=5.369983e-07
normRes=5.369984e-07
normRes=5.369985e-07
normRes=5.369985e-07
normRes=5.369986e-07
normRes=5.369987e-07
normRes=5.369988e-07
normRes=5.369988e-07
normRes=5.369989e-07
normRes=5.369990e-07
normRes=5.369991e-07
normRes=5.369991e-07
normRes=5.369992e-07
normRes=5.369993e-07
normRes=5.369994e-07
normRes=5.369995e-07
normRes=5.369995e-07
normRes=5.369996e-07
normRes=5.369997e-07
normRes=5.369998e-07
normRes=5.369998e-07
normRes=5.369999e-07
normRes=5.370000e-07
normRes=5.370001e-07
normRes=5.370001e-07
normRes=5.370002e-07
normRes=5.370003e-07
normRes=5.370004e-07
normRes=5.370005e-07
normRes=5.370005e-07
normRes=5.370006e-07
normRes=5.370007e-07
normRes=5.370008e-07
normRes=5.370008e-07
normRes=5.370009e-07
normRes=5.370010e-07
normRes=5.370011e-07
normRes=5.370011e-07
normRes=5.370012e-07
normRes=5.370013e-07
normRes=5.370014e-07
normRes=5.370015e-07
normRes=5.370015e-07
normRes=5.370016e-07
normRes=5.370017e-07
normRes=5.370018e-07
normRes=5.370018e-07
normRes=5.370019e-07
normRes=5.370020e-07
normRes=5.370021e-07
normRes=5.370021e-07
normRes=5.370022e-07
normRes=5.370023e-07
normRes=5.370024e-07
normRes=5.370025e-07
normRes=5.370025e-07
normRes=5.370026e-07
normRes=5.370027e-07
normRes=5.370028e-07
normRes=5.370028e-07
normRes=5.370029e-07
normRes=5.370030e-07
normRes=5.370031e-07
normRes=5.370031e-07
normRes=5.370032e-07
normRes=5.370033e-07
normRes=5.370034e-07
normRes=5.370035e-07
normRes=5.370035e-07
normRes=5.370036e-07
normRes=5.370037e-07
normRes=5.370038e-07
normRes=5.370038e-07
normRes=5.370039e-07
normRes=5.370040e-07
normRes=5.370041e-07
normRes=5.370041e-07
normRes=5.370042e-07
normRes=5.370043e-07
normRes=5.370044e-07
normRes=5.370044e-07
normRes=5.370045e-07
normRes=5.370046e-07
normRes=5.370047e-07
normRes=5.370048e-07
normRes=5.370048e-07
normRes=5.370049e-07
normRes=5.370050e-07
normRes=5.370051e-07
normRes=5.370051e-07
normRes=5.370052e-07
normRes=5.370053e-07
normRes=5.370054e-07
normRes=5.370054e-07
normRes=5.370055e-07
normRes=5.370056e-07
normRes=5.370057e-07
normRes=5.370058e-07
normRes=5.370058e-07
normRes=5.370059e-07
normRes=5.370060e-07
normRes=5.370061e-07
normRes=5.370061e-07
normRes=5.370062e-07
normRes=5.370063e-07
normRes=5.370064e-07
normRes=5.370064e-07
normRes=5.370065e-07
normRes=5.370066e-07
normRes=5.370067e-07
normRes=5.370068e-07
normRes=5.370068e-07
normRes=5.370069e-07
normRes=5.370070e-07
normRes=5.370071e-07
normRes=5.370071e-07
normRes=5.370072e-07
normRes=5.370073e-07
normRes=5.370074e-07
normRes=5.370074e-07
normRes=5.370075e-07
normRes=5.370076e-07
normRes=5.370077e-07
normRes=5.370078e-07
normRes=5.370078e-07
normRes=5.370079e-07
normRes=5.370080e-07
normRes=5.370081e-07
normRes=5.370081e-07
normRes=5.370082e-07
normRes=5.370083e-07
normRes=5.370084e-07
normRes=5.370084e-07
normRes=5.370085e-07
normRes=5.370086e-07
normRes=5.370087e-07
normRes=5.370088e-07
normRes=5.370088e-07
normRes=5.370089e-07
normRes=5.370090e-07
normRes=5.370091e-07
normRes=5.370091e-07
normRes=5.370092e-07
normRes=5.370093e-07
normRes=5.370094e-07
normRes=5.370094e-07
normRes=5.370095e-07
normRes=5.370096e-07
normRes=5.370097e-07
normRes=5.370098e-07
normRes=5.370098e-07
normRes=5.370099e-07
normRes=5.370100e-07
normRes=5.370101e-07
normRes=5.370101e-07
normRes=5.370102e-07
normRes=5.370103e-07
normRes=5.370104e-07
normRes=5.370104e-07
normRes=5.370105e-07
normRes=5.370106e-07
normRes=5.370107e-07
normRes=5.370108e-07
normRes=5.370108e-07
normRes=5.370109e-07
normRes=5.370110e-07
normRes=5.370111e-07
normRes=5.370111e-07
normRes=5.370112e-07
normRes=5.370113e-07
normRes=5.370114e-07
normRes=5.370114e-07
normRes=5.370115e-07
normRes=5.370116e-07
normRes=5.370117e-07
normRes=5.370118e-07
normRes=5.370118e-07
normRes=5.370119e-07
normRes=5.370120e-07
normRes=5.370121e-07
normRes=5.370121e-07
normRes=5.370122e-07
normRes=5.370123e-07
normRes=5.370124e-07
normRes=5.370124e-07
normRes=5.370125e-07
normRes=5.370126e-07
normRes=5.370127e-07
normRes=5.370128e-07
normRes=5.370128e-07
normRes=5.370129e-07
normRes=5.370130e-07
normRes=5.370131e-07
normRes=5.370131e-07
normRes=5.370132e-07
normRes=5.370133e-07
normRes=5.370134e-07
normRes=5.370134e-07
normRes=5.370135e-07
normRes=5.370136e-07
normRes=5.370137e-07
normRes=5.370137e-07
normRes=5.370138e-07
normRes=5.370139e-07
normRes=5.370140e-07
normRes=5.370141e-07
normRes=5.370141e-07
normRes=5.370142e-07
normRes=5.370143e-07
normRes=5.370144e-07
normRes=5.370144e-07
normRes=5.370145e-07
normRes=5.370146e-07
normRes=5.370147e-07
normRes=5.370147e-07
normRes=5.370148e-07
normRes=5.370149e-07
normRes=5.370150e-07
normRes=5.370151e-07
normRes=5.370151e-07
normRes=5.370152e-07
normRes=5.370153e-07
normRes=5.370154e-07
normRes=5.370154e-07
normRes=5.370155e-07
normRes=5.370156e-07
normRes=5.370157e-07
normRes=5.370157e-07
normRes=5.370158e-07
normRes=5.370159e-07
normRes=5.370160e-07
normRes=5.370161e-07
normRes=5.370161e-07
normRes=5.370162e-07
normRes=5.370163e-07
normRes=5.370164e-07
normRes=5.370164e-07
normRes=5.370165e-07
normRes=5.370166e-07
normRes=5.370167e-07
normRes=5.370167e-07
normRes=5.370168e-07
normRes=5.370169e-07
normRes=5.370170e-07
normRes=5.370171e-07
normRes=5.370171e-07
normRes=5.370172e-07
normRes=5.370173e-07
normRes=5.370174e-07
normRes=5.370174e-07
normRes=5.370175e-07
normRes=5.370176e-07
normRes=5.370177e-07
normRes=5.370177e-07
normRes=5.370178e-07
normRes=5.370179e-07
normRes=5.370180e-07
normRes=5.370181e-07
normRes=5.370181e-07
normRes=5.370182e-07
normRes=5.370183e-07
normRes=5.370184e-07
normRes=5.370184e-07
normRes=5.370185e-07
normRes=5.370186e-07
normRes=5.370187e-07
normRes=5.370187e-07
normRes=5.370188e-07
normRes=5.370189e-07
normRes=5.370190e-07
normRes=5.370191e-07
normRes=5.370191e-07
normRes=5.370192e-07
normRes=5.370193e-07
normRes=5.370194e-07
normRes=5.370194e-07
normRes=5.370195e-07
normRes=5.370196e-07
normRes=5.370197e-07
normRes=5.370197e-07
normRes=5.370198e-07
normRes=5.370199e-07
normRes=5.370200e-07
normRes=5.370201e-07
normRes=5.370201e-07
normRes=5.370202e-07
normRes=5.370203e-07
normRes=5.370204e-07
normRes=5.370204e-07
normRes=5.370205e-07
normRes=5.370206e-07
normRes=5.370207e-07
normRes=5.370207e-07
normRes=5.370208e-07
normRes=5.370209e-07
normRes=5.370210e-07
normRes=5.370210e-07
normRes=5.370211e-07
normRes=5.370212e-07
normRes=5.370213e-07
normRes=5.370214e-07
normRes=5.370214e-07
normRes=5.370215e-07
normRes=5.370216e-07
normRes=5.370217e-07
normRes=5.370217e-07
normRes=5.370218e-07
normRes=5.370219e-07
normRes=5.370220e-07
normRes=5.370220e-07
normRes=5.370221e-07
normRes=5.370222e-07
normRes=5.370223e-07
normRes=5.370224e-07
normRes=5.370224e-07
normRes=5.370225e-07
normRes=5.370226e-07
normRes=5.370227e-07
normRes=5.370227e-07
normRes=5.370228e-07
normRes=5.370229e-07
normRes=5.370230e-07
normRes=5.370230e-07
normRes=5.370231e-07
normRes=5.370232e-07
normRes=5.370233e-07
normRes=5.370234e-07
normRes=5.370234e-07
normRes=5.370235e-07
normRes=5.370236e-07
normRes=5.370237e-07
normRes=5.370237e-07
normRes=5.370238e-07
normRes=5.370239e-07
normRes=5.370240e-07
normRes=5.370240e-07
normRes=5.370241e-07
normRes=5.370242e-07
normRes=5.370243e-07
normRes=5.370244e-07
normRes=5.370244e-07
normRes=5.370245e-07
normRes=5.370246e-07
normRes=5.370247e-07
normRes=5.370247e-07
normRes=5.370248e-07
normRes=5.370249e-07
normRes=5.370250e-07
normRes=5.370250e-07
normRes=5.370251e-07
normRes=5.370252e-07
normRes=5.370253e-07
normRes=5.370254e-07
normRes=5.370254e-07
normRes=5.370255e-07
normRes=5.370256e-07
normRes=5.370257e-07
normRes=5.370257e-07
normRes=5.370258e-07
normRes=5.370259e-07
normRes=5.370260e-07
normRes=5.370260e-07
normRes=5.370261e-07
normRes=5.370262e-07
normRes=5.370263e-07
normRes=5.370264e-07
normRes=5.370264e-07
normRes=5.370265e-07
normRes=5.370266e-07
normRes=5.370267e-07
normRes=5.370267e-07
normRes=5.370268e-07
normRes=5.370269e-07
normRes=5.370270e-07
normRes=5.370270e-07
normRes=5.370271e-07
normRes=5.370272e-07
normRes=5.370273e-07
normRes=5.370274e-07
normRes=5.370274e-07
normRes=5.370275e-07
normRes=5.370276e-07
normRes=5.370277e-07
normRes=5.370277e-07
normRes=5.370278e-07
normRes=5.370279e-07
normRes=5.370280e-07
normRes=5.370280e-07
normRes=5.370281e-07
normRes=5.370282e-07
normRes=5.370283e-07
normRes=5.370284e-07
normRes=5.370284e-07
normRes=5.370285e-07
normRes=5.370286e-07
normRes=5.370287e-07
normRes=5.370287e-07
normRes=5.370288e-07
normRes=5.370289e-07
normRes=5.370290e-07
normRes=5.370290e-07
normRes=5.370291e-07
normRes=5.370292e-07
normRes=5.370293e-07
normRes=5.370294e-07
normRes=5.370294e-07
normRes=5.370295e-07
normRes=5.370296e-07
normRes=5.370297e-07
normRes=5.370297e-07
normRes=5.370298e-07
normRes=5.370299e-07
normRes=5.370300e-07
normRes=5.370300e-07
normRes=5.370301e-07
normRes=5.370302e-07
normRes=5.370303e-07
normRes=5.370303e-07
normRes=5.370304e-07
normRes=5.370305e-07
normRes=5.370306e-07
normRes=5.370307e-07
normRes=5.370307e-07
normRes=5.370308e-07
normRes=5.370309e-07
normRes=5.370310e-07
normRes=5.370310e-07
normRes=5.370311e-07
normRes=5.370312e-07
normRes=5.370313e-07
normRes=5.370313e-07
normRes=5.370314e-07
normRes=5.370315e-07
normRes=5.370316e-07
normRes=5.370317e-07
normRes=5.370317e-07
normRes=5.370318e-07
normRes=5.370319e-07
normRes=5.370320e-07
normRes=5.370320e-07
normRes=5.370321e-07
normRes=5.370322e-07
normRes=5.370323e-07
normRes=5.370323e-07
normRes=5.370324e-07
normRes=5.370325e-07
normRes=5.370326e-07
normRes=5.370327e-07
normRes=5.370327e-07
normRes=5.370328e-07
normRes=5.370329e-07
normRes=5.370330e-07
normRes=5.370330e-07
normRes=5.370331e-07
normRes=5.370332e-07
normRes=5.370333e-07
normRes=5.370333e-07
normRes=5.370334e-07
normRes=5.370335e-07
normRes=5.370336e-07
normRes=5.370337e-07
normRes=5.370337e-07
normRes=5.370338e-07
normRes=5.370339e-07
normRes=5.370340e-07
normRes=5.370340e-07
normRes=5.370341e-07
normRes=5.370342e-07
normRes=5.370343e-07
normRes=5.370343e-07
normRes=5.370344e-07
normRes=5.370345e-07
normRes=5.370346e-07
normRes=5.370347e-07
normRes=5.370347e-07
normRes=5.370348e-07
normRes=5.370349e-07
normRes=5.370350e-07
normRes=5.370350e-07
normRes=5.370351e-07
normRes=5.370352e-07
normRes=5.370353e-07
normRes=5.370353e-07
normRes=5.370354e-07
normRes=5.370355e-07
normRes=5.370356e-07
normRes=5.370356e-07
normRes=5.370357e-07
normRes=5.370358e-07
normRes=5.370359e-07
normRes=5.370360e-07
normRes=5.370360e-07
normRes=5.370361e-07
normRes=5.370362e-07
normRes=5.370363e-07
normRes=5.370363e-07
normRes=5.370364e-07
normRes=5.370365e-07
normRes=5.370366e-07
normRes=5.370366e-07
normRes=5.370367e-07
normRes=5.370368e-07
normRes=5.370369e-07
normRes=5.370370e-07
normRes=5.370370e-07
normRes=5.370371e-07
normRes=5.370372e-07
normRes=5.370373e-07
normRes=5.370373e-07
normRes=5.370374e-07
normRes=5.370375e-07
normRes=5.370376e-07
normRes=5.370376e-07
normRes=5.370377e-07
normRes=5.370378e-07
normRes=5.370379e-07
normRes=5.370380e-07
normRes=5.370380e-07
normRes=5.370381e-07
normRes=5.370382e-07
normRes=5.370383e-07
normRes=5.370383e-07
normRes=5.370384e-07
normRes=5.370385e-07
normRes=5.370386e-07
normRes=5.370386e-07
normRes=5.370387e-07
normRes=5.370388e-07
normRes=5.370389e-07
normRes=5.370390e-07
normRes=5.370390e-07
normRes=5.370391e-07
normRes=5.370392e-07
normRes=5.370393e-07
normRes=5.370393e-07
normRes=5.370394e-07
normRes=5.370395e-07
normRes=5.370396e-07
normRes=5.370396e-07
normRes=5.370397e-07
normRes=5.370398e-07
normRes=5.370399e-07
normRes=5.370400e-07
normRes=5.370400e-07
normRes=5.370401e-07
normRes=5.370402e-07
normRes=5.370403e-07
normRes=5.370403e-07
normRes=5.370404e-07
normRes=5.370405e-07
normRes=5.370406e-07
normRes=5.370406e-07
normRes=5.370407e-07
normRes=5.370408e-07
normRes=5.370409e-07
normRes=5.370410e-07
normRes=5.370410e-07
normRes=5.370411e-07
normRes=5.370412e-07
normRes=5.370413e-07
normRes=5.370413e-07
normRes=5.370414e-07
normRes=5.370415e-07
normRes=5.370416e-07
normRes=5.370416e-07
normRes=5.370417e-07
normRes=5.370418e-07
normRes=5.370419e-07
normRes=5.370420e-07
normRes=5.370420e-07
normRes=5.370421e-07
normRes=5.370422e-07
normRes=5.370423e-07
normRes=5.370423e-07
normRes=5.370424e-07
normRes=5.370425e-07
normRes=5.370426e-07
normRes=5.370426e-07
normRes=5.370427e-07
normRes=5.370428e-07
normRes=5.370429e-07
normRes=5.370429e-07
normRes=5.370430e-07
normRes=5.370431e-07
normRes=5.370432e-07
normRes=5.370433e-07
normRes=5.370433e-07
normRes=5.370434e-07
normRes=5.370435e-07
normRes=5.370436e-07
normRes=5.370436e-07
normRes=5.370437e-07
normRes=5.370438e-07
normRes=5.370439e-07
normRes=5.370439e-07
normRes=5.370440e-07
normRes=5.370441e-07
normRes=5.370442e-07
normRes=5.370443e-07
normRes=5.370443e-07
normRes=5.370444e-07
normRes=5.370445e-07
normRes=5.370446e-07
normRes=5.370446e-07
normRes=5.370447e-07
normRes=5.370448e-07
normRes=5.370449e-07
normRes=5.370449e-07
normRes=5.370450e-07
normRes=5.370451e-07
normRes=5.370452e-07
normRes=5.370453e-07
normRes=5.370453e-07
normRes=5.370454e-07
normRes=5.370455e-07
normRes=5.370456e-07
normRes=5.370456e-07
normRes=5.370457e-07
normRes=5.370458e-07
normRes=5.370459e-07
normRes=5.370459e-07
normRes=5.370460e-07
normRes=5.370461e-07
normRes=5.370462e-07
normRes=5.370463e-07
normRes=5.370463e-07
normRes=5.370464e-07
normRes=5.370465e-07
normRes=5.370466e-07
normRes=5.370466e-07
normRes=5.370467e-07
normRes=5.370468e-07
normRes=5.370469e-07
normRes=5.370469e-07
normRes=5.370470e-07
normRes=5.370471e-07
normRes=5.370472e-07
normRes=5.370472e-07
normRes=5.370473e-07
normRes=5.370474e-07
normRes=5.370475e-07
normRes=5.370476e-07
normRes=5.370476e-07
normRes=5.370477e-07
normRes=5.370478e-07
normRes=5.370479e-07
normRes=5.370479e-07
normRes=5.370480e-07
normRes=5.370481e-07
normRes=5.370482e-07
normRes=5.370482e-07
normRes=5.370483e-07
normRes=5.370484e-07
normRes=5.370485e-07
normRes=5.370486e-07
normRes=5.370486e-07
normRes=5.370487e-07
normRes=5.370488e-07
normRes=5.370489e-07
normRes=5.370489e-07
normRes=5.370490e-07
normRes=5.370491e-07
normRes=5.370492e-07
normRes=5.370492e-07
normRes=5.370493e-07
normRes=5.370494e-07
normRes=5.370495e-07
normRes=5.370496e-07
normRes=5.370496e-07
normRes=5.370497e-07
normRes=5.370498e-07
normRes=5.370499e-07
normRes=5.370499e-07
normRes=5.370500e-07
normRes=5.370501e-07
normRes=5.370502e-07
normRes=5.370502e-07
normRes=5.370503e-07
normRes=5.370504e-07
normRes=5.370505e-07
normRes=5.370506e-07
normRes=5.370506e-07
normRes=5.370507e-07
normRes=5.370508e-07
normRes=5.370509e-07
normRes=5.370509e-07
normRes=5.370510e-07
normRes=5.370511e-07
normRes=5.370512e-07
normRes=5.370512e-07
normRes=5.370513e-07
normRes=5.370514e-07
normRes=5.370515e-07
normRes=5.370516e-07
normRes=5.370516e-07
normRes=5.370517e-07
normRes=5.370518e-07
normRes=5.370519e-07
normRes=5.370519e-07
normRes=5.370520e-07
normRes=5.370521e-07
normRes=5.370522e-07
normRes=5.370522e-07
normRes=5.370523e-07
normRes=5.370524e-07
normRes=5.370525e-07
normRes=5.370526e-07
normRes=5.370526e-07
normRes=5.370527e-07
normRes=5.370528e-07
normRes=5.370529e-07
normRes=5.370529e-07
normRes=5.370530e-07
normRes=5.370531e-07
normRes=5.370532e-07
normRes=5.370532e-07
normRes=5.370533e-07
normRes=5.370534e-07
normRes=5.370535e-07
normRes=5.370535e-07
normRes=5.370536e-07
normRes=5.370537e-07
normRes=5.370538e-07
normRes=5.370539e-07
normRes=5.370539e-07
normRes=5.370540e-07
normRes=5.370541e-07
normRes=5.370542e-07
normRes=5.370542e-07
normRes=5.370543e-07
normRes=5.370544e-07
normRes=5.370545e-07
normRes=5.370545e-07
normRes=5.370546e-07
normRes=5.370547e-07
normRes=5.370548e-07
normRes=5.370549e-07
normRes=5.370549e-07
normRes=5.370550e-07
normRes=5.370551e-07
normRes=5.370552e-07
normRes=5.370552e-07
normRes=5.370553e-07
normRes=5.370554e-07
normRes=5.370555e-07
normRes=5.370555e-07
normRes=5.370556e-07
normRes=5.370557e-07
normRes=5.370558e-07
normRes=5.370559e-07
normRes=5.370559e-07
normRes=5.370560e-07
normRes=5.370561e-07
normRes=5.370562e-07
normRes=5.370562e-07
normRes=5.370563e-07
normRes=5.370564e-07
normRes=5.370565e-07
normRes=5.370565e-07
normRes=5.370566e-07
normRes=5.370567e-07
normRes=5.370568e-07
normRes=5.370569e-07
normRes=5.370569e-07
normRes=5.370570e-07
normRes=5.370571e-07
normRes=5.370572e-07
normRes=5.370572e-07
normRes=5.370573e-07
normRes=5.370574e-07
normRes=5.370575e-07
normRes=5.370575e-07
normRes=5.370576e-07
normRes=5.370577e-07
normRes=5.370578e-07
normRes=5.370578e-07
normRes=5.370579e-07
normRes=5.370580e-07
normRes=5.370581e-07
normRes=5.370582e-07
normRes=5.370582e-07
normRes=5.370583e-07
normRes=5.370584e-07
normRes=5.370585e-07
normRes=5.370585e-07
normRes=5.370586e-07
normRes=5.370587e-07
normRes=5.370588e-07
normRes=5.370588e-07
normRes=5.370589e-07
normRes=5.370590e-07
normRes=5.370591e-07
normRes=5.370592e-07
normRes=5.370592e-07
normRes=5.370593e-07
normRes=5.370594e-07
normRes=5.370595e-07
normRes=5.370595e-07
normRes=5.370596e-07
normRes=5.370597e-07
normRes=5.370598e-07
normRes=5.370598e-07
normRes=5.370599e-07
normRes=5.370600e-07
normRes=5.370601e-07
normRes=5.370602e-07
normRes=5.370602e-07
normRes=5.370603e-07
normRes=5.370604e-07
normRes=5.370605e-07
normRes=5.370605e-07
normRes=5.370606e-07
normRes=5.370607e-07
normRes=5.370608e-07
normRes=5.370608e-07
normRes=5.370609e-07
normRes=5.370610e-07
normRes=5.370611e-07
normRes=5.370612e-07
normRes=5.370612e-07
normRes=5.370613e-07
normRes=5.370614e-07
normRes=5.370615e-07
normRes=5.370615e-07
normRes=5.370616e-07
normRes=5.370617e-07
normRes=5.370618e-07
normRes=5.370618e-07
normRes=5.370619e-07
normRes=5.370620e-07
normRes=5.370621e-07
normRes=5.370622e-07
normRes=5.370622e-07
normRes=5.370623e-07
normRes=5.370624e-07
normRes=5.370625e-07
normRes=5.370625e-07
normRes=5.370626e-07
normRes=5.370627e-07
normRes=5.370628e-07
normRes=5.370628e-07
normRes=5.370629e-07
normRes=5.370630e-07
normRes=5.370631e-07
normRes=5.370631e-07
normRes=5.370632e-07
normRes=5.370633e-07
normRes=5.370634e-07
normRes=5.370635e-07
normRes=5.370635e-07
normRes=5.370636e-07
normRes=5.370637e-07
normRes=5.370638e-07
normRes=5.370638e-07
normRes=5.370639e-07
normRes=5.370640e-07
normRes=5.370641e-07
normRes=5.370641e-07
normRes=5.370642e-07
normRes=5.370643e-07
normRes=5.370644e-07
normRes=5.370645e-07
normRes=5.370645e-07
normRes=5.370646e-07
normRes=5.370647e-07
normRes=5.370648e-07
normRes=5.370648e-07
normRes=5.370649e-07
normRes=5.370650e-07
normRes=5.370651e-07
normRes=5.370651e-07
normRes=5.370652e-07
normRes=5.370653e-07
normRes=5.370654e-07
normRes=5.370655e-07
normRes=5.370655e-07
normRes=5.370656e-07
normRes=5.370657e-07
normRes=5.370658e-07
normRes=5.370658e-07
normRes=5.370659e-07
normRes=5.370660e-07
normRes=5.370661e-07
normRes=5.370661e-07
normRes=5.370662e-07
normRes=5.370663e-07
normRes=5.370664e-07
normRes=5.370665e-07
normRes=5.370665e-07
normRes=5.370666e-07
normRes=5.370667e-07
normRes=5.370668e-07
normRes=5.370668e-07
normRes=5.370669e-07
normRes=5.370670e-07
normRes=5.370671e-07
normRes=5.370671e-07
normRes=5.370672e-07
normRes=5.370673e-07
normRes=5.370674e-07
normRes=5.370674e-07
normRes=5.370675e-07
normRes=5.370676e-07
normRes=5.370677e-07
normRes=5.370678e-07
normRes=5.370678e-07
normRes=5.370679e-07
normRes=5.370680e-07
normRes=5.370681e-07
normRes=5.370681e-07
normRes=5.370682e-07
normRes=5.370683e-07
normRes=5.370684e-07
normRes=5.370684e-07
normRes=5.370685e-07
normRes=5.370686e-07
normRes=5.370687e-07
normRes=5.370688e-07
normRes=5.370688e-07
normRes=5.370689e-07
normRes=5.370690e-07
normRes=5.370691e-07
normRes=5.370691e-07
normRes=5.370692e-07
normRes=5.370693e-07
normRes=5.370694e-07
normRes=5.370694e-07
normRes=5.370695e-07
normRes=5.370696e-07
normRes=5.370697e-07
normRes=5.370698e-07
normRes=5.370698e-07
normRes=5.370699e-07
normRes=5.370700e-07
normRes=5.370701e-07
normRes=5.370701e-07
normRes=5.370702e-07
normRes=5.370703e-07
normRes=5.370704e-07
normRes=5.370704e-07
normRes=5.370705e-07
normRes=5.370706e-07
normRes=5.370707e-07
normRes=5.370708e-07
normRes=5.370708e-07
normRes=5.370709e-07
normRes=5.370710e-07
normRes=5.370711e-07
normRes=5.370711e-07
normRes=5.370712e-07
normRes=5.370713e-07
normRes=5.370714e-07
normRes=5.370714e-07
normRes=5.370715e-07
normRes=5.370716e-07
normRes=5.370717e-07
normRes=5.370717e-07
normRes=5.370718e-07
normRes=5.370719e-07
normRes=5.370720e-07
normRes=5.370721e-07
normRes=5.370721e-07
normRes=5.370722e-07
normRes=5.370723e-07
normRes=5.370724e-07
normRes=5.370724e-07
normRes=5.370725e-07
normRes=5.370726e-07
normRes=5.370727e-07
normRes=5.370727e-07
normRes=5.370728e-07
normRes=5.370729e-07
normRes=5.370730e-07
normRes=5.370731e-07
normRes=5.370731e-07
normRes=5.370732e-07
normRes=5.370733e-07
normRes=5.370734e-07
normRes=5.370734e-07
normRes=5.370735e-07
normRes=5.370736e-07
normRes=5.370737e-07
normRes=5.370737e-07
normRes=5.370738e-07
normRes=5.370739e-07
normRes=5.370740e-07
normRes=5.370741e-07
normRes=5.370741e-07
normRes=5.370742e-07
normRes=5.370743e-07
normRes=5.370744e-07
normRes=5.370744e-07
normRes=5.370745e-07
normRes=5.370746e-07
normRes=5.370747e-07
normRes=5.370747e-07
normRes=5.370748e-07
normRes=5.370749e-07
normRes=5.370750e-07
normRes=5.370751e-07
normRes=5.370751e-07
normRes=5.370752e-07
normRes=5.370753e-07
normRes=5.370754e-07
normRes=5.370754e-07
normRes=5.370755e-07
normRes=5.370756e-07
normRes=5.370757e-07
normRes=5.370757e-07
normRes=5.370758e-07
normRes=5.370759e-07
normRes=5.370760e-07
normRes=5.370760e-07
normRes=5.370761e-07
normRes=5.370762e-07
normRes=5.370763e-07
normRes=5.370764e-07
normRes=5.370764e-07
normRes=5.370765e-07
normRes=5.370766e-07
normRes=5.370767e-07
normRes=5.370767e-07
normRes=5.370768e-07
normRes=5.370769e-07
normRes=5.370770e-07
normRes=5.370770e-07
normRes=5.370771e-07
normRes=5.370772e-07
normRes=5.370773e-07
normRes=5.370774e-07
normRes=5.370774e-07
normRes=5.370775e-07
normRes=5.370776e-07
normRes=5.370777e-07
normRes=5.370777e-07
normRes=5.370778e-07
normRes=5.370779e-07
normRes=5.370780e-07
normRes=5.370780e-07
normRes=5.370781e-07
normRes=5.370782e-07
normRes=5.370783e-07
normRes=5.370784e-07
normRes=5.370784e-07
normRes=5.370785e-07
normRes=5.370786e-07
normRes=5.370787e-07
normRes=5.370787e-07
normRes=5.370788e-07
normRes=5.370789e-07
normRes=5.370790e-07
normRes=5.370790e-07
normRes=5.370791e-07
normRes=5.370792e-07
normRes=5.370793e-07
normRes=5.370794e-07
normRes=5.370794e-07
normRes=5.370795e-07
normRes=5.370796e-07
normRes=5.370797e-07
normRes=5.370797e-07
normRes=5.370798e-07
normRes=5.370799e-07
normRes=5.370800e-07
normRes=5.370800e-07
normRes=5.370801e-07
normRes=5.370802e-07
normRes=5.370803e-07
normRes=5.370803e-07
normRes=5.370804e-07
normRes=5.370805e-07
normRes=5.370806e-07
normRes=5.370807e-07
normRes=5.370807e-07
normRes=5.370808e-07
normRes=5.370809e-07
normRes=5.370810e-07
normRes=5.370810e-07
normRes=5.370811e-07
normRes=5.370812e-07
normRes=5.370813e-07
normRes=5.370813e-07
normRes=5.370814e-07
normRes=5.370815e-07
normRes=5.370816e-07
normRes=5.370817e-07
normRes=5.370817e-07
normRes=5.370818e-07
normRes=5.370819e-07
normRes=5.370820e-07
normRes=5.370820e-07
normRes=5.370821e-07
normRes=5.370822e-07
normRes=5.370823e-07
normRes=5.370823e-07
normRes=5.370824e-07
normRes=5.370825e-07
normRes=5.370826e-07
normRes=5.370827e-07
normRes=5.370827e-07
normRes=5.370828e-07
normRes=5.370829e-07
normRes=5.370830e-07
normRes=5.370830e-07
normRes=5.370831e-07
normRes=5.370832e-07
normRes=5.370833e-07
normRes=5.370833e-07
normRes=5.370834e-07
normRes=5.370835e-07
normRes=5.370836e-07
normRes=5.370836e-07
normRes=5.370837e-07
normRes=5.370838e-07
normRes=5.370839e-07
normRes=5.370840e-07
normRes=5.370840e-07
normRes=5.370841e-07
normRes=5.370842e-07
normRes=5.370843e-07
normRes=5.370843e-07
normRes=5.370844e-07
normRes=5.370845e-07
normRes=5.370846e-07
normRes=5.370846e-07
normRes=5.370847e-07
normRes=5.370848e-07
normRes=5.370849e-07
normRes=5.370850e-07
normRes=5.370850e-07
normRes=5.370851e-07
normRes=5.370852e-07
normRes=5.370853e-07
normRes=5.370853e-07
normRes=5.370854e-07
normRes=5.370855e-07
normRes=5.370856e-07
normRes=5.370856e-07
normRes=5.370857e-07
normRes=5.370858e-07
normRes=5.370859e-07
normRes=5.370860e-07
normRes=5.370860e-07
normRes=5.370861e-07
normRes=5.370862e-07
normRes=5.370863e-07
normRes=5.370863e-07
normRes=5.370864e-07
normRes=5.370865e-07
normRes=5.370866e-07
normRes=5.370866e-07
normRes=5.370867e-07
normRes=5.370868e-07
normRes=5.370869e-07
normRes=5.370870e-07
normRes=5.370870e-07
normRes=5.370871e-07
normRes=5.370872e-07
normRes=5.370873e-07
normRes=5.370873e-07
normRes=5.370874e-07
normRes=5.370875e-07
normRes=5.370876e-07
normRes=5.370876e-07
normRes=5.370877e-07
normRes=5.370878e-07
normRes=5.370879e-07
normRes=5.370879e-07
normRes=5.370880e-07
normRes=5.370881e-07
normRes=5.370882e-07
normRes=5.370883e-07
normRes=5.370883e-07
normRes=5.370884e-07
normRes=5.370885e-07
normRes=5.370886e-07
normRes=5.370886e-07
normRes=5.370887e-07
normRes=5.370888e-07
normRes=5.370889e-07
normRes=5.370889e-07
normRes=5.370890e-07
normRes=5.370891e-07
normRes=5.370892e-07
normRes=5.370893e-07
normRes=5.370893e-07
normRes=5.370894e-07
normRes=5.370895e-07
normRes=5.370896e-07
normRes=5.370896e-07
normRes=5.370897e-07
normRes=5.370898e-07
normRes=5.370899e-07
normRes=5.370899e-07
normRes=5.370900e-07
normRes=5.370901e-07
normRes=5.370902e-07
normRes=5.370903e-07
normRes=5.370903e-07
normRes=5.370904e-07
normRes=5.370905e-07
normRes=5.370906e-07
normRes=5.370906e-07
normRes=5.370907e-07
normRes=5.370908e-07
normRes=5.370909e-07
normRes=5.370909e-07
normRes=5.370910e-07
normRes=5.370911e-07
normRes=5.370912e-07
normRes=5.370912e-07
normRes=5.370913e-07
normRes=5.370914e-07
normRes=5.370915e-07
normRes=5.370916e-07
normRes=5.370916e-07
normRes=5.370917e-07
normRes=5.370918e-07
normRes=5.370919e-07
normRes=5.370919e-07
normRes=5.370920e-07
normRes=5.370921e-07
normRes=5.370922e-07
normRes=5.370922e-07
normRes=5.370923e-07
normRes=5.370924e-07
normRes=5.370925e-07
normRes=5.370926e-07
normRes=5.370926e-07
normRes=5.370927e-07
normRes=5.370928e-07
normRes=5.370929e-07
normRes=5.370929e-07
normRes=5.370930e-07
normRes=5.370931e-07
normRes=5.370932e-07
normRes=5.370932e-07
normRes=5.370933e-07
normRes=5.370934e-07
normRes=5.370935e-07
normRes=5.370936e-07
normRes=5.370936e-07
normRes=5.370937e-07
normRes=5.370938e-07
normRes=5.370939e-07
normRes=5.370939e-07
normRes=5.370940e-07
normRes=5.370941e-07
normRes=5.370942e-07
normRes=5.370942e-07
normRes=5.370943e-07
normRes=5.370944e-07
normRes=5.370945e-07
normRes=5.370945e-07
normRes=5.370946e-07
normRes=5.370947e-07
normRes=5.370948e-07
normRes=5.370949e-07
normRes=5.370949e-07
normRes=5.370950e-07
normRes=5.370951e-07
normRes=5.370952e-07
normRes=5.370952e-07
normRes=5.370953e-07
normRes=5.370954e-07
normRes=5.370955e-07
normRes=5.370955e-07
normRes=5.370956e-07
normRes=5.370957e-07
normRes=5.370958e-07
normRes=5.370959e-07
normRes=5.370959e-07
normRes=5.370960e-07
normRes=5.370961e-07
normRes=5.370962e-07
normRes=5.370962e-07
normRes=5.370963e-07
normRes=5.370964e-07
normRes=5.370965e-07
normRes=5.370965e-07
normRes=5.370966e-07
normRes=5.370967e-07
normRes=5.370968e-07
normRes=5.370969e-07
normRes=5.370969e-07
normRes=5.370970e-07
normRes=5.370971e-07
normRes=5.370972e-07
normRes=5.370972e-07
normRes=5.370973e-07
normRes=5.370974e-07
normRes=5.370975e-07
normRes=5.370975e-07
normRes=5.370976e-07
normRes=5.370977e-07
normRes=5.370978e-07
normRes=5.370978e-07
normRes=5.370979e-07
normRes=5.370980e-07
normRes=5.370981e-07
normRes=5.370982e-07
normRes=5.370982e-07
normRes=5.370983e-07
normRes=5.370984e-07
normRes=5.370985e-07
normRes=5.370985e-07
normRes=5.370986e-07
normRes=5.370987e-07
normRes=5.370988e-07
normRes=5.370988e-07
normRes=5.370989e-07
normRes=5.370990e-07
normRes=5.370991e-07
normRes=5.370992e-07
normRes=5.370992e-07
normRes=5.370993e-07
normRes=5.370994e-07
normRes=5.370995e-07
normRes=5.370995e-07
normRes=5.370996e-07
normRes=5.370997e-07
normRes=5.370998e-07
normRes=5.370998e-07
normRes=5.370999e-07
normRes=5.371000e-07
normRes=5.371001e-07
normRes=5.371002e-07
normRes=5.371002e-07
normRes=5.371003e-07
normRes=5.371004e-07
normRes=5.371005e-07
normRes=5.371005e-07
normRes=5.371006e-07
normRes=5.371007e-07
normRes=5.371008e-07
normRes=5.371008e-07
normRes=5.371009e-07
normRes=5.371010e-07
normRes=5.371011e-07
normRes=5.371012e-07
normRes=5.371012e-07
normRes=5.371013e-07
normRes=5.371014e-07
normRes=5.371015e-07
normRes=5.371015e-07
normRes=5.371016e-07
normRes=5.371017e-07
normRes=5.371018e-07
normRes=5.371018e-07
normRes=5.371019e-07
normRes=5.371020e-07
normRes=5.371021e-07
normRes=5.371021e-07
normRes=5.371022e-07
normRes=5.371023e-07
normRes=5.371024e-07
normRes=5.371025e-07
normRes=5.371025e-07
normRes=5.371026e-07
normRes=5.371027e-07
normRes=5.371028e-07
normRes=5.371028e-07
normRes=5.371029e-07
normRes=5.371030e-07
normRes=5.371031e-07
normRes=5.371031e-07
normRes=5.371032e-07
normRes=5.371033e-07
normRes=5.371034e-07
normRes=5.371035e-07
normRes=5.371035e-07
normRes=5.371036e-07
normRes=5.371037e-07
normRes=5.371038e-07
normRes=5.371038e-07
normRes=5.371039e-07
normRes=5.371040e-07
normRes=5.371041e-07
normRes=5.371041e-07
normRes=5.371042e-07
normRes=5.371043e-07
normRes=5.371044e-07
normRes=5.371045e-07
normRes=5.371045e-07
normRes=5.371046e-07
normRes=5.371047e-07
normRes=5.371048e-07
normRes=5.371048e-07
normRes=5.371049e-07
normRes=5.371050e-07
normRes=5.371051e-07
normRes=5.371051e-07
normRes=5.371052e-07
normRes=5.371053e-07
normRes=5.371054e-07
normRes=5.371054e-07
normRes=5.371055e-07
normRes=5.371056e-07
normRes=5.371057e-07
normRes=5.371058e-07
normRes=5.371058e-07
normRes=5.371059e-07
normRes=5.371060e-07
normRes=5.371061e-07
normRes=5.371061e-07
normRes=5.371062e-07
normRes=5.371063e-07
normRes=5.371064e-07
normRes=5.371064e-07
normRes=5.371065e-07
normRes=5.371066e-07
normRes=5.371067e-07
normRes=5.371068e-07
normRes=5.371068e-07
normRes=5.371069e-07
normRes=5.371070e-07
normRes=5.371071e-07
normRes=5.371071e-07
normRes=5.371072e-07
normRes=5.371073e-07
normRes=5.371074e-07
normRes=5.371074e-07
normRes=5.371075e-07
normRes=5.371076e-07
normRes=5.371077e-07
normRes=5.371078e-07
normRes=5.371078e-07
normRes=5.371079e-07
normRes=5.371080e-07
normRes=5.371081e-07
normRes=5.371081e-07
normRes=5.371082e-07
normRes=5.371083e-07
normRes=5.371084e-07
normRes=5.371084e-07
normRes=5.371085e-07
normRes=5.371086e-07
normRes=5.371087e-07
normRes=5.371087e-07
normRes=5.371088e-07
normRes=5.371089e-07
normRes=5.371090e-07
normRes=5.371091e-07
normRes=5.371091e-07
normRes=5.371092e-07
normRes=5.371093e-07
normRes=5.371094e-07
normRes=5.371094e-07
normRes=5.371095e-07
normRes=5.371096e-07
normRes=5.371097e-07
normRes=5.371097e-07
normRes=5.371098e-07
normRes=5.371099e-07
normRes=5.371100e-07
normRes=5.371101e-07
normRes=5.371101e-07
normRes=5.371102e-07
normRes=5.371103e-07
normRes=5.371104e-07
normRes=5.371104e-07
normRes=5.371105e-07
normRes=5.371106e-07
normRes=5.371107e-07
normRes=5.371107e-07
normRes=5.371108e-07
normRes=5.371109e-07
normRes=5.371110e-07
normRes=5.371110e-07
normRes=5.371111e-07
normRes=5.371112e-07
normRes=5.371113e-07
normRes=5.371114e-07
normRes=5.371114e-07
normRes=5.371115e-07
normRes=5.371116e-07
normRes=5.371117e-07
normRes=5.371117e-07
normRes=5.371118e-07
normRes=5.371119e-07
normRes=5.371120e-07
normRes=5.371120e-07
normRes=5.371121e-07
normRes=5.371122e-07
normRes=5.371123e-07
normRes=5.371124e-07
normRes=5.371124e-07
normRes=5.371125e-07
normRes=5.371126e-07
normRes=5.371127e-07
normRes=5.371127e-07
normRes=5.371128e-07
normRes=5.371129e-07
normRes=5.371130e-07
normRes=5.371130e-07
normRes=5.371131e-07
normRes=5.371132e-07
normRes=5.371133e-07
normRes=5.371134e-07
normRes=5.371134e-07
normRes=5.371135e-07
normRes=5.371136e-07
normRes=5.371137e-07
normRes=5.371137e-07
normRes=5.371138e-07
normRes=5.371139e-07
normRes=5.371140e-07
normRes=5.371140e-07
normRes=5.371141e-07
normRes=5.371142e-07
normRes=5.371143e-07
normRes=5.371144e-07
normRes=5.371144e-07
normRes=5.371145e-07
normRes=5.371146e-07
normRes=5.371147e-07
normRes=5.371147e-07
normRes=5.371148e-07
normRes=5.371149e-07
normRes=5.371150e-07
normRes=5.371150e-07
normRes=5.371151e-07
normRes=5.371152e-07
normRes=5.371153e-07
normRes=5.371153e-07
normRes=5.371154e-07
normRes=5.371155e-07
normRes=5.371156e-07
normRes=5.371157e-07
normRes=5.371157e-07
normRes=5.371158e-07
normRes=5.371159e-07
normRes=5.371160e-07
normRes=5.371160e-07
normRes=5.371161e-07
normRes=5.371162e-07
normRes=5.371163e-07
normRes=5.371163e-07
normRes=5.371164e-07
normRes=5.371165e-07
normRes=5.371166e-07
normRes=5.371167e-07
normRes=5.371167e-07
normRes=5.371168e-07
normRes=5.371169e-07
normRes=5.371170e-07
normRes=5.371170e-07
normRes=5.371171e-07
normRes=5.371172e-07
normRes=5.371173e-07
normRes=5.371173e-07
normRes=5.371174e-07
normRes=5.371175e-07
normRes=5.371176e-07
normRes=5.371176e-07
normRes=5.371177e-07
normRes=5.371178e-07
normRes=5.371179e-07
normRes=5.371180e-07
normRes=5.371180e-07
normRes=5.371181e-07
normRes=5.371182e-07
normRes=5.371183e-07
normRes=5.371183e-07
normRes=5.371184e-07
normRes=5.371185e-07
normRes=5.371186e-07
normRes=5.371186e-07
normRes=5.371187e-07
normRes=5.371188e-07
normRes=5.371189e-07
normRes=5.371190e-07
normRes=5.371190e-07
normRes=5.371191e-07
normRes=5.371192e-07
normRes=5.371193e-07
normRes=5.371193e-07
normRes=5.371194e-07
normRes=5.371195e-07
normRes=5.371196e-07
normRes=5.371196e-07
normRes=5.371197e-07
normRes=5.371198e-07
normRes=5.371199e-07
normRes=5.371200e-07
normRes=5.371200e-07
normRes=5.371201e-07
normRes=5.371202e-07
normRes=5.371203e-07
normRes=5.371203e-07
normRes=5.371204e-07
normRes=5.371205e-07
normRes=5.371206e-07
normRes=5.371206e-07
normRes=5.371207e-07
normRes=5.371208e-07
normRes=5.371209e-07
normRes=5.371209e-07
normRes=5.371210e-07
normRes=5.371211e-07
normRes=5.371212e-07
normRes=5.371213e-07
normRes=5.371213e-07
normRes=5.371214e-07
normRes=5.371215e-07
normRes=5.371216e-07
normRes=5.371216e-07
normRes=5.371217e-07
normRes=5.371218e-07
normRes=5.371219e-07
normRes=5.371219e-07
normRes=5.371220e-07
normRes=5.371221e-07
normRes=5.371222e-07
normRes=5.371223e-07
normRes=5.371223e-07
normRes=5.371224e-07
normRes=5.371225e-07
normRes=5.371226e-07
normRes=5.371226e-07
normRes=5.371227e-07
normRes=5.371228e-07
normRes=5.371229e-07
normRes=5.371229e-07
normRes=5.371230e-07
normRes=5.371231e-07
normRes=5.371232e-07
normRes=5.371232e-07
normRes=5.371233e-07
normRes=5.371234e-07
normRes=5.371235e-07
normRes=5.371236e-07
normRes=5.371236e-07
normRes=5.371237e-07
normRes=5.371238e-07
normRes=5.371239e-07
normRes=5.371239e-07
normRes=5.371240e-07
normRes=5.371241e-07
normRes=5.371242e-07
normRes=5.371242e-07
normRes=5.371243e-07
normRes=5.371244e-07
normRes=5.371245e-07
normRes=5.371246e-07
normRes=5.371246e-07
normRes=5.371247e-07
normRes=5.371248e-07
normRes=5.371249e-07
normRes=5.371249e-07
normRes=5.371250e-07
normRes=5.371251e-07
normRes=5.371252e-07
normRes=5.371252e-07
normRes=5.371253e-07
normRes=5.371254e-07
normRes=5.371255e-07
normRes=5.371256e-07
normRes=5.371256e-07
normRes=5.371257e-07
normRes=5.371258e-07
normRes=5.371259e-07
normRes=5.371259e-07
normRes=5.371260e-07
normRes=5.371261e-07
normRes=5.371262e-07
normRes=5.371262e-07
normRes=5.371263e-07
normRes=5.371264e-07
normRes=5.371265e-07
normRes=5.371265e-07
normRes=5.371266e-07
normRes=5.371267e-07
normRes=5.371268e-07
normRes=5.371269e-07
normRes=5.371269e-07
normRes=5.371270e-07
normRes=5.371271e-07
normRes=5.371272e-07
normRes=5.371272e-07
normRes=5.371273e-07
normRes=5.371274e-07
normRes=5.371275e-07
normRes=5.371275e-07
normRes=5.371276e-07
normRes=5.371277e-07
normRes=5.371278e-07
normRes=5.371279e-07
normRes=5.371279e-07
normRes=5.371280e-07
normRes=5.371281e-07
normRes=5.371282e-07
normRes=5.371282e-07
normRes=5.371283e-07
normRes=5.371284e-07
normRes=5.371285e-07
normRes=5.371285e-07
normRes=5.371286e-07
normRes=5.371287e-07
normRes=5.371288e-07
normRes=5.371289e-07
normRes=5.371289e-07
normRes=5.371290e-07
normRes=5.371291e-07
normRes=5.371292e-07
normRes=5.371292e-07
normRes=5.371293e-07
normRes=5.371294e-07
normRes=5.371295e-07
normRes=5.371295e-07
normRes=5.371296e-07
normRes=5.371297e-07
normRes=5.371298e-07
normRes=5.371298e-07
normRes=5.371299e-07
normRes=5.371300e-07
normRes=5.371301e-07
normRes=5.371302e-07
normRes=5.371302e-07
normRes=5.371303e-07
normRes=5.371304e-07
normRes=5.371305e-07
normRes=5.371305e-07
normRes=5.371306e-07
normRes=5.371307e-07
normRes=5.371308e-07
normRes=5.371308e-07
normRes=5.371309e-07
normRes=5.371310e-07
normRes=5.371311e-07
normRes=5.371312e-07
normRes=5.371312e-07
normRes=5.371313e-07
normRes=5.371314e-07
normRes=5.371315e-07
normRes=5.371315e-07
normRes=5.371316e-07
normRes=5.371317e-07
normRes=5.371318e-07
normRes=5.371318e-07
normRes=5.371319e-07
normRes=5.371320e-07
normRes=5.371321e-07
normRes=5.371321e-07
normRes=5.371322e-07
normRes=5.371323e-07
normRes=5.371324e-07
normRes=5.371325e-07
normRes=5.371325e-07
normRes=5.371326e-07
normRes=5.371327e-07
normRes=5.371328e-07
normRes=5.371328e-07
normRes=5.371329e-07
normRes=5.371330e-07
normRes=5.371331e-07
normRes=5.371331e-07
normRes=5.371332e-07
normRes=5.371333e-07
normRes=5.371334e-07
normRes=5.371335e-07
normRes=5.371335e-07
normRes=5.371336e-07
normRes=5.371337e-07
normRes=5.371338e-07
normRes=5.371338e-07
normRes=5.371339e-07
normRes=5.371340e-07
normRes=5.371341e-07
normRes=5.371341e-07
normRes=5.371342e-07
normRes=5.371343e-07
normRes=5.371344e-07
normRes=5.371344e-07
normRes=5.371345e-07
normRes=5.371346e-07
normRes=5.371347e-07
normRes=5.371348e-07
normRes=5.371348e-07
normRes=5.371349e-07
normRes=5.371350e-07
normRes=5.371351e-07
normRes=5.371351e-07
normRes=5.371352e-07
normRes=5.371353e-07
normRes=5.371354e-07
normRes=5.371354e-07
normRes=5.371355e-07
normRes=5.371356e-07
normRes=5.371357e-07
normRes=5.371358e-07
normRes=5.371358e-07
normRes=5.371359e-07
normRes=5.371360e-07
normRes=5.371361e-07
normRes=5.371361e-07
normRes=5.371362e-07
normRes=5.371363e-07
normRes=5.371364e-07
normRes=5.371364e-07
normRes=5.371365e-07
normRes=5.371366e-07
normRes=5.371367e-07
normRes=5.371368e-07
normRes=5.371368e-07
normRes=5.371369e-07
normRes=5.371370e-07
normRes=5.371371e-07
normRes=5.371371e-07
normRes=5.371372e-07
normRes=5.371373e-07
normRes=5.371374e-07
normRes=5.371374e-07
normRes=5.371375e-07
normRes=5.371376e-07
normRes=5.371377e-07
normRes=5.371377e-07
normRes=5.371378e-07
normRes=5.371379e-07
normRes=5.371380e-07
normRes=5.371381e-07
normRes=5.371381e-07
normRes=5.371382e-07
normRes=5.371383e-07
normRes=5.371384e-07
normRes=5.371384e-07
normRes=5.371385e-07
normRes=5.371386e-07
normRes=5.371387e-07
normRes=5.371387e-07
normRes=5.371388e-07
normRes=5.371389e-07
normRes=5.371390e-07
normRes=5.371391e-07
normRes=5.371391e-07
normRes=5.371392e-07
normRes=5.371393e-07
normRes=5.371394e-07
normRes=5.371394e-07
normRes=5.371395e-07
normRes=5.371396e-07
normRes=5.371397e-07
normRes=5.371397e-07
normRes=5.371398e-07
normRes=5.371399e-07
normRes=5.371400e-07
normRes=5.371400e-07
normRes=5.371401e-07
normRes=5.371402e-07
normRes=5.371403e-07
normRes=5.371404e-07
normRes=5.371404e-07
normRes=5.371405e-07
normRes=5.371406e-07
normRes=5.371407e-07
normRes=5.371407e-07
normRes=5.371408e-07
normRes=5.371409e-07
normRes=5.371410e-07
normRes=5.371410e-07
normRes=5.371411e-07
normRes=5.371412e-07
normRes=5.371413e-07
normRes=5.371414e-07
normRes=5.371414e-07
normRes=5.371415e-07
normRes=5.371416e-07
normRes=5.371417e-07
normRes=5.371417e-07
normRes=5.371418e-07
normRes=5.371419e-07
normRes=5.371420e-07
normRes=5.371420e-07
normRes=5.371421e-07
normRes=5.371422e-07
normRes=5.371423e-07
normRes=5.371423e-07
normRes=5.371424e-07
normRes=5.371425e-07
normRes=5.371426e-07
normRes=5.371427e-07
normRes=5.371427e-07
normRes=5.371428e-07
normRes=5.371429e-07
normRes=5.371430e-07
normRes=5.371430e-07
normRes=5.371431e-07
normRes=5.371432e-07
normRes=5.371433e-07
normRes=5.371433e-07
normRes=5.371434e-07
normRes=5.371435e-07
normRes=5.371436e-07
normRes=5.371437e-07
normRes=5.371437e-07
normRes=5.371438e-07
normRes=5.371439e-07
normRes=5.371440e-07
normRes=5.371440e-07
normRes=5.371441e-07
normRes=5.371442e-07
normRes=5.371443e-07
normRes=5.371443e-07
normRes=5.371444e-07
normRes=5.371445e-07
normRes=5.371446e-07
normRes=5.371446e-07
normRes=5.371447e-07
normRes=5.371448e-07
normRes=5.371449e-07
normRes=5.371450e-07
normRes=5.371450e-07
normRes=5.371451e-07
normRes=5.371452e-07
normRes=5.371453e-07
normRes=5.371453e-07
normRes=5.371454e-07
normRes=5.371455e-07
normRes=5.371456e-07
normRes=5.371456e-07
normRes=5.371457e-07
normRes=5.371458e-07
normRes=5.371459e-07
normRes=5.371460e-07
normRes=5.371460e-07
normRes=5.371461e-07
normRes=5.371462e-07
normRes=5.371463e-07
normRes=5.371463e-07
normRes=5.371464e-07
normRes=5.371465e-07
normRes=5.371466e-07
normRes=5.371466e-07
normRes=5.371467e-07
normRes=5.371468e-07
normRes=5.371469e-07
normRes=5.371469e-07
normRes=5.371470e-07
normRes=5.371471e-07
normRes=5.371472e-07
normRes=5.371473e-07
normRes=5.371473e-07
normRes=5.371474e-07
normRes=5.371475e-07
normRes=5.371476e-07
normRes=5.371476e-07
normRes=5.371477e-07
normRes=5.371478e-07
normRes=5.371479e-07
normRes=5.371479e-07
normRes=5.371480e-07
normRes=5.371481e-07
normRes=5.371482e-07
normRes=5.371483e-07
normRes=5.371483e-07
normRes=5.371484e-07
normRes=5.371485e-07
normRes=5.371486e-07
normRes=5.371486e-07
normRes=5.371487e-07
normRes=5.371488e-07
normRes=5.371489e-07
normRes=5.371489e-07
normRes=5.371490e-07
normRes=5.371491e-07
normRes=5.371492e-07
normRes=5.371493e-07
normRes=5.371493e-07
normRes=5.371494e-07
normRes=5.371495e-07
normRes=5.371496e-07
normRes=5.371496e-07
normRes=5.371497e-07
normRes=5.371498e-07
normRes=5.371499e-07
normRes=5.371499e-07
normRes=5.371500e-07
normRes=5.371501e-07
normRes=5.371502e-07
normRes=5.371502e-07
normRes=5.371503e-07
normRes=5.371504e-07
normRes=5.371505e-07
normRes=5.371506e-07
normRes=5.371506e-07
normRes=5.371507e-07
normRes=5.371508e-07
normRes=5.371509e-07
normRes=5.371509e-07
normRes=5.371510e-07
normRes=5.371511e-07
normRes=5.371512e-07
normRes=5.371512e-07
normRes=5.371513e-07
normRes=5.371514e-07
normRes=5.371515e-07
normRes=5.371516e-07
normRes=5.371516e-07
normRes=5.371517e-07
normRes=5.371518e-07
normRes=5.371519e-07
normRes=5.371519e-07
normRes=5.371520e-07
normRes=5.371521e-07
normRes=5.371522e-07
normRes=5.371522e-07
normRes=5.371523e-07
normRes=5.371524e-07
normRes=5.371525e-07
normRes=5.371525e-07
normRes=5.371526e-07
normRes=5.371527e-07
normRes=5.371528e-07
normRes=5.371529e-07
normRes=5.371529e-07
normRes=5.371530e-07
normRes=5.371531e-07
normRes=5.371532e-07
normRes=5.371532e-07
normRes=5.371533e-07
normRes=5.371534e-07
normRes=5.371535e-07
normRes=5.371535e-07
normRes=5.371536e-07
normRes=5.371537e-07
normRes=5.371538e-07
normRes=5.371539e-07
normRes=5.371539e-07
normRes=5.371540e-07
normRes=5.371541e-07
normRes=5.371542e-07
normRes=5.371542e-07
normRes=5.371543e-07
normRes=5.371544e-07
normRes=5.371545e-07
normRes=5.371545e-07
normRes=5.371546e-07
normRes=5.371547e-07
normRes=5.371548e-07
normRes=5.371548e-07
normRes=5.371549e-07
normRes=5.371550e-07
normRes=5.371551e-07
normRes=5.371552e-07
normRes=5.371552e-07
normRes=5.371553e-07
normRes=5.371554e-07
normRes=5.371555e-07
normRes=5.371555e-07
normRes=5.371556e-07
normRes=5.371557e-07
normRes=5.371558e-07
normRes=5.371558e-07
normRes=5.371559e-07
normRes=5.371560e-07
normRes=5.371561e-07
normRes=5.371562e-07
normRes=5.371562e-07
normRes=5.371563e-07
normRes=5.371564e-07
normRes=5.371565e-07
normRes=5.371565e-07
normRes=5.371566e-07
normRes=5.371567e-07
normRes=5.371568e-07
normRes=5.371568e-07
normRes=5.371569e-07
normRes=5.371570e-07
normRes=5.371571e-07
normRes=5.371571e-07
normRes=5.371572e-07
normRes=5.371573e-07
normRes=5.371574e-07
normRes=5.371575e-07
normRes=5.371575e-07
normRes=5.371576e-07
normRes=5.371577e-07
normRes=5.371578e-07
normRes=5.371578e-07
normRes=5.371579e-07
normRes=5.371580e-07
normRes=5.371581e-07
normRes=5.371581e-07
normRes=5.371582e-07
normRes=5.371583e-07
normRes=5.371584e-07
normRes=5.371585e-07
normRes=5.371585e-07
normRes=5.371586e-07
normRes=5.371587e-07
normRes=5.371588e-07
normRes=5.371588e-07
normRes=5.371589e-07
normRes=5.371590e-07
normRes=5.371591e-07
normRes=5.371591e-07
normRes=5.371592e-07
normRes=5.371593e-07
normRes=5.371594e-07
normRes=5.371594e-07
normRes=5.371595e-07
normRes=5.371596e-07
normRes=5.371597e-07
normRes=5.371598e-07
normRes=5.371598e-07
normRes=5.371599e-07
normRes=5.371600e-07
normRes=5.371601e-07
normRes=5.371601e-07
normRes=5.371602e-07
normRes=5.371603e-07
normRes=5.371604e-07
normRes=5.371604e-07
normRes=5.371605e-07
normRes=5.371606e-07
normRes=5.371607e-07
normRes=5.371608e-07
normRes=5.371608e-07
normRes=5.371609e-07
normRes=5.371610e-07
normRes=5.371611e-07
normRes=5.371611e-07
normRes=5.371612e-07
normRes=5.371613e-07
normRes=5.371614e-07
normRes=5.371614e-07
normRes=5.371615e-07
normRes=5.371616e-07
normRes=5.371617e-07
normRes=5.371617e-07
normRes=5.371618e-07
normRes=5.371619e-07
normRes=5.371620e-07
normRes=5.371621e-07
normRes=5.371621e-07
normRes=5.371622e-07
normRes=5.371623e-07
normRes=5.371624e-07
normRes=5.371624e-07
normRes=5.371625e-07
normRes=5.371626e-07
normRes=5.371627e-07
normRes=5.371627e-07
normRes=5.371628e-07
normRes=5.371629e-07
normRes=5.371630e-07
normRes=5.371631e-07
normRes=5.371631e-07
normRes=5.371632e-07
normRes=5.371633e-07
normRes=5.371634e-07
normRes=5.371634e-07
normRes=5.371635e-07
normRes=5.371636e-07
normRes=5.371637e-07
normRes=5.371637e-07
normRes=5.371638e-07
normRes=5.371639e-07
normRes=5.371640e-07
normRes=5.371640e-07
normRes=5.371641e-07
normRes=5.371642e-07
normRes=5.371643e-07
normRes=5.371644e-07
normRes=5.371644e-07
normRes=5.371645e-07
normRes=5.371646e-07
normRes=5.371647e-07
normRes=5.371647e-07
normRes=5.371648e-07
normRes=5.371649e-07
normRes=5.371650e-07
normRes=5.371650e-07
normRes=5.371651e-07
normRes=5.371652e-07
normRes=5.371653e-07
normRes=5.371654e-07
normRes=5.371654e-07
normRes=5.371655e-07
normRes=5.371656e-07
normRes=5.371657e-07
normRes=5.371657e-07
normRes=5.371658e-07
normRes=5.371659e-07
normRes=5.371660e-07
normRes=5.371660e-07
normRes=5.371661e-07
normRes=5.371662e-07
normRes=5.371663e-07
normRes=5.371664e-07
normRes=5.371664e-07
normRes=5.371665e-07
normRes=5.371666e-07
normRes=5.371667e-07
normRes=5.371667e-07
normRes=5.371668e-07
normRes=5.371669e-07
normRes=5.371670e-07
normRes=5.371670e-07
normRes=5.371671e-07
normRes=5.371672e-07
normRes=5.371673e-07
normRes=5.371673e-07
normRes=5.371674e-07
normRes=5.371675e-07
normRes=5.371676e-07
normRes=5.371677e-07
normRes=5.371677e-07
normRes=5.371678e-07
normRes=5.371679e-07
normRes=5.371680e-07
normRes=5.371680e-07
normRes=5.371681e-07
normRes=5.371682e-07
normRes=5.371683e-07
normRes=5.371683e-07
normRes=5.371684e-07
normRes=5.371685e-07
normRes=5.371686e-07
normRes=5.371686e-07
normRes=5.371687e-07
normRes=5.371688e-07
normRes=5.371689e-07
normRes=5.371690e-07
normRes=5.371690e-07
normRes=5.371691e-07
normRes=5.371692e-07
normRes=5.371693e-07
normRes=5.371693e-07
normRes=5.371694e-07
normRes=5.371695e-07
normRes=5.371696e-07
normRes=5.371696e-07
normRes=5.371697e-07
normRes=5.371698e-07
normRes=5.371699e-07
normRes=5.371700e-07
normRes=5.371700e-07
normRes=5.371701e-07
normRes=5.371702e-07
normRes=5.371703e-07
normRes=5.371703e-07
normRes=5.371704e-07
normRes=5.371705e-07
normRes=5.371706e-07
normRes=5.371706e-07
normRes=5.371707e-07
normRes=5.371708e-07
normRes=5.371709e-07
normRes=5.371709e-07
normRes=5.371710e-07
normRes=5.371711e-07
normRes=5.371712e-07
normRes=5.371713e-07
normRes=5.371713e-07
normRes=5.371714e-07
normRes=5.371715e-07
normRes=5.371716e-07
normRes=5.371716e-07
normRes=5.371717e-07
normRes=5.371718e-07
normRes=5.371719e-07
normRes=5.371719e-07
normRes=5.371720e-07
normRes=5.371721e-07
normRes=5.371722e-07
normRes=5.371723e-07
normRes=5.371723e-07
normRes=5.371724e-07
normRes=5.371725e-07
normRes=5.371726e-07
normRes=5.371726e-07
normRes=5.371727e-07
normRes=5.371728e-07
normRes=5.371729e-07
normRes=5.371729e-07
normRes=5.371730e-07
normRes=5.371731e-07
normRes=5.371732e-07
normRes=5.371732e-07
normRes=5.371733e-07
normRes=5.371734e-07
normRes=5.371735e-07
normRes=5.371736e-07
normRes=5.371736e-07
normRes=5.371737e-07
normRes=5.371738e-07
normRes=5.371739e-07
normRes=5.371739e-07
normRes=5.371740e-07
normRes=5.371741e-07
normRes=5.371742e-07
normRes=5.371742e-07
normRes=5.371743e-07
normRes=5.371744e-07
normRes=5.371745e-07
normRes=5.371746e-07
normRes=5.371746e-07
normRes=5.371747e-07
normRes=5.371748e-07
normRes=5.371749e-07
normRes=5.371749e-07
normRes=5.371750e-07
normRes=5.371751e-07
normRes=5.371752e-07
normRes=5.371752e-07
normRes=5.371753e-07
normRes=5.371754e-07
normRes=5.371755e-07
normRes=5.371755e-07
normRes=5.371756e-07
normRes=5.371757e-07
normRes=5.371758e-07
normRes=5.371759e-07
normRes=5.371759e-07
normRes=5.371760e-07
normRes=5.371761e-07
normRes=5.371762e-07
normRes=5.371762e-07
normRes=5.371763e-07
normRes=5.371764e-07
normRes=5.371765e-07
normRes=5.371765e-07
normRes=5.371766e-07
normRes=5.371767e-07
normRes=5.371768e-07
normRes=5.371769e-07
normRes=5.371769e-07
normRes=5.371770e-07
normRes=5.371771e-07
normRes=5.371772e-07
normRes=5.371772e-07
normRes=5.371773e-07
normRes=5.371774e-07
normRes=5.371775e-07
normRes=5.371775e-07
normRes=5.371776e-07
normRes=5.371777e-07
normRes=5.371778e-07
normRes=5.371778e-07
normRes=5.371779e-07
normRes=5.371780e-07
normRes=5.371781e-07
normRes=5.371782e-07
normRes=5.371782e-07
normRes=5.371783e-07
normRes=5.371784e-07
normRes=5.371785e-07
normRes=5.371785e-07
normRes=5.371786e-07
normRes=5.371787e-07
normRes=5.371788e-07
normRes=5.371788e-07
normRes=5.371789e-07
normRes=5.371790e-07
normRes=5.371791e-07
normRes=5.371792e-07
normRes=5.371792e-07
normRes=5.371793e-07
normRes=5.371794e-07
normRes=5.371795e-07
normRes=5.371795e-07
normRes=5.371796e-07
normRes=5.371797e-07
normRes=5.371798e-07
normRes=5.371798e-07
normRes=5.371799e-07
normRes=5.371800e-07
normRes=5.371801e-07
normRes=5.371801e-07
normRes=5.371802e-07
normRes=5.371803e-07
normRes=5.371804e-07
normRes=5.371805e-07
normRes=5.371805e-07
normRes=5.371806e-07
normRes=5.371807e-07
normRes=5.371808e-07
normRes=5.371808e-07
normRes=5.371809e-07
normRes=5.371810e-07
normRes=5.371811e-07
normRes=5.371811e-07
normRes=5.371812e-07
normRes=5.371813e-07
normRes=5.371814e-07
normRes=5.371814e-07
normRes=5.371815e-07
normRes=5.371816e-07
normRes=5.371817e-07
normRes=5.371818e-07
normRes=5.371818e-07
normRes=5.371819e-07
normRes=5.371820e-07
normRes=5.371821e-07
normRes=5.371821e-07
normRes=5.371822e-07
normRes=5.371823e-07
normRes=5.371824e-07
normRes=5.371824e-07
normRes=5.371825e-07
normRes=5.371826e-07
normRes=5.371827e-07
normRes=5.371828e-07
normRes=5.371828e-07
normRes=5.371829e-07
normRes=5.371830e-07
normRes=5.371831e-07
normRes=5.371831e-07
normRes=5.371832e-07
normRes=5.371833e-07
normRes=5.371834e-07
normRes=5.371834e-07
normRes=5.371835e-07
normRes=5.371836e-07
normRes=5.371837e-07
normRes=5.371837e-07
normRes=5.371838e-07
normRes=5.371839e-07
normRes=5.371840e-07
normRes=5.371841e-07
normRes=5.371841e-07
normRes=5.371842e-07
normRes=5.371843e-07
normRes=5.371844e-07
normRes=5.371844e-07
normRes=5.371845e-07
normRes=5.371846e-07
normRes=5.371847e-07
normRes=5.371847e-07
normRes=5.371848e-07
normRes=5.371849e-07
normRes=5.371850e-07
normRes=5.371851e-07
normRes=5.371851e-07
normRes=5.371852e-07
normRes=5.371853e-07
normRes=5.371854e-07
normRes=5.371854e-07
normRes=5.371855e-07
normRes=5.371856e-07
normRes=5.371857e-07
normRes=5.371857e-07
normRes=5.371858e-07
normRes=5.371859e-07
normRes=5.371860e-07
normRes=5.371860e-07
normRes=5.371861e-07
normRes=5.371862e-07
normRes=5.371863e-07
normRes=5.371864e-07
normRes=5.371864e-07
normRes=5.371865e-07
normRes=5.371866e-07
normRes=5.371867e-07
normRes=5.371867e-07
normRes=5.371868e-07
normRes=5.371869e-07
normRes=5.371870e-07
normRes=5.371870e-07
normRes=5.371871e-07
normRes=5.371872e-07
normRes=5.371873e-07
normRes=5.371874e-07
normRes=5.371874e-07
normRes=5.371875e-07
normRes=5.371876e-07
normRes=5.371877e-07
normRes=5.371877e-07
normRes=5.371878e-07
normRes=5.371879e-07
normRes=5.371880e-07
normRes=5.371880e-07
normRes=5.371881e-07
normRes=5.371882e-07
normRes=5.371883e-07
normRes=5.371883e-07
normRes=5.371884e-07
normRes=5.371885e-07
normRes=5.371886e-07
normRes=5.371887e-07
normRes=5.371887e-07
normRes=5.371888e-07
normRes=5.371889e-07
normRes=5.371890e-07
normRes=5.371890e-07
normRes=5.371891e-07
normRes=5.371892e-07
normRes=5.371893e-07
normRes=5.371893e-07
normRes=5.371894e-07
normRes=5.371895e-07
normRes=5.371896e-07
normRes=5.371897e-07
normRes=5.371897e-07
normRes=5.371898e-07
normRes=5.371899e-07
normRes=5.371900e-07
normRes=5.371900e-07
normRes=5.371901e-07
normRes=5.371902e-07
normRes=5.371903e-07
normRes=5.371903e-07
normRes=5.371904e-07
normRes=5.371905e-07
normRes=5.371906e-07
normRes=5.371906e-07
normRes=5.371907e-07
normRes=5.371908e-07
normRes=5.371909e-07
normRes=5.371910e-07
normRes=5.371910e-07
normRes=5.371911e-07
normRes=5.371912e-07
normRes=5.371913e-07
normRes=5.371913e-07
normRes=5.371914e-07
normRes=5.371915e-07
normRes=5.371916e-07
normRes=5.371916e-07
normRes=5.371917e-07
normRes=5.371918e-07
normRes=5.371919e-07
normRes=5.371919e-07
normRes=5.371920e-07
normRes=5.371921e-07
normRes=5.371922e-07
normRes=5.371923e-07
normRes=5.371923e-07
normRes=5.371924e-07
normRes=5.371925e-07
normRes=5.371926e-07
normRes=5.371926e-07
normRes=5.371927e-07
normRes=5.371928e-07
normRes=5.371929e-07
normRes=5.371929e-07
normRes=5.371930e-07
normRes=5.371931e-07
normRes=5.371932e-07
normRes=5.371933e-07
normRes=5.371933e-07
normRes=5.371934e-07
normRes=5.371935e-07
normRes=5.371936e-07
normRes=5.371936e-07
normRes=5.371937e-07
normRes=5.371938e-07
normRes=5.371939e-07
normRes=5.371939e-07
normRes=5.371940e-07
normRes=5.371941e-07
normRes=5.371942e-07
normRes=5.371942e-07
normRes=5.371943e-07
normRes=5.371944e-07
normRes=5.371945e-07
normRes=5.371946e-07
normRes=5.371946e-07
normRes=5.371947e-07
normRes=5.371948e-07
normRes=5.371949e-07
normRes=5.371949e-07
normRes=5.371950e-07
normRes=5.371951e-07
normRes=5.371952e-07
normRes=5.371952e-07
normRes=5.371953e-07
normRes=5.371954e-07
normRes=5.371955e-07
normRes=5.371956e-07
normRes=5.371956e-07
normRes=5.371957e-07
normRes=5.371958e-07
normRes=5.371959e-07
normRes=5.371959e-07
normRes=5.371960e-07
normRes=5.371961e-07
normRes=5.371962e-07
normRes=5.371962e-07
normRes=5.371963e-07
normRes=5.371964e-07
normRes=5.371965e-07
normRes=5.371965e-07
normRes=5.371966e-07
normRes=5.371967e-07
normRes=5.371968e-07
normRes=5.371969e-07
normRes=5.371969e-07
normRes=5.371970e-07
normRes=5.371971e-07
normRes=5.371972e-07
normRes=5.371972e-07
normRes=5.371973e-07
normRes=5.371974e-07
normRes=5.371975e-07
normRes=5.371975e-07
normRes=5.371976e-07
normRes=5.371977e-07
normRes=5.371978e-07
normRes=5.371979e-07
normRes=5.371979e-07
normRes=5.371980e-07
normRes=5.371981e-07
normRes=5.371982e-07
normRes=5.371982e-07
normRes=5.371983e-07
normRes=5.371984e-07
normRes=5.371985e-07
normRes=5.371985e-07
normRes=5.371986e-07
normRes=5.371987e-07
normRes=5.371988e-07
normRes=5.371988e-07
normRes=5.371989e-07
normRes=5.371990e-07
normRes=5.371991e-07
normRes=5.371992e-07
normRes=5.371992e-07
normRes=5.371993e-07
normRes=5.371994e-07
normRes=5.371995e-07
normRes=5.371995e-07
normRes=5.371996e-07
normRes=5.371997e-07
normRes=5.371998e-07
normRes=5.371998e-07
normRes=5.371999e-07
normRes=5.372000e-07
normRes=5.372001e-07
normRes=5.372001e-07
normRes=5.372002e-07
normRes=5.372003e-07
normRes=5.372004e-07
normRes=5.372005e-07
normRes=5.372005e-07
normRes=5.372006e-07
normRes=5.372007e-07
normRes=5.372008e-07
normRes=5.372008e-07
normRes=5.372009e-07
normRes=5.372010e-07
normRes=5.372011e-07
normRes=5.372011e-07
normRes=5.372012e-07
normRes=5.372013e-07
normRes=5.372014e-07
normRes=5.372015e-07
normRes=5.372015e-07
normRes=5.372016e-07
normRes=5.372017e-07
normRes=5.372018e-07
normRes=5.372018e-07
normRes=5.372019e-07
normRes=5.372020e-07
normRes=5.372021e-07
normRes=5.372021e-07
normRes=5.372022e-07
normRes=5.372023e-07
normRes=5.372024e-07
normRes=5.372024e-07
normRes=5.372025e-07
normRes=5.372026e-07
normRes=5.372027e-07
normRes=5.372028e-07
normRes=5.372028e-07
normRes=5.372029e-07
normRes=5.372030e-07
normRes=5.372031e-07
normRes=5.372031e-07
normRes=5.372032e-07
normRes=5.372033e-07
normRes=5.372034e-07
normRes=5.372034e-07
normRes=5.372035e-07
normRes=5.372036e-07
normRes=5.372037e-07
normRes=5.372037e-07
normRes=5.372038e-07
normRes=5.372039e-07
normRes=5.372040e-07
normRes=5.372041e-07
normRes=5.372041e-07
normRes=5.372042e-07
normRes=5.372043e-07
normRes=5.372044e-07
normRes=5.372044e-07
normRes=5.372045e-07
normRes=5.372046e-07
normRes=5.372047e-07
normRes=5.372047e-07
normRes=5.372048e-07
normRes=5.372049e-07
normRes=5.372050e-07
normRes=5.372051e-07
normRes=5.372051e-07
normRes=5.372052e-07
normRes=5.372053e-07
normRes=5.372054e-07
normRes=5.372054e-07
normRes=5.372055e-07
normRes=5.372056e-07
normRes=5.372057e-07
normRes=5.372057e-07
normRes=5.372058e-07
normRes=5.372059e-07
normRes=5.372060e-07
normRes=5.372060e-07
normRes=5.372061e-07
normRes=5.372062e-07
normRes=5.372063e-07
normRes=5.372064e-07
normRes=5.372064e-07
normRes=5.372065e-07
normRes=5.372066e-07
normRes=5.372067e-07
normRes=5.372067e-07
normRes=5.372068e-07
normRes=5.372069e-07
normRes=5.372070e-07
normRes=5.372070e-07
normRes=5.372071e-07
normRes=5.372072e-07
normRes=5.372073e-07
normRes=5.372074e-07
normRes=5.372074e-07
normRes=5.372075e-07
normRes=5.372076e-07
normRes=5.372077e-07
normRes=5.372077e-07
normRes=5.372078e-07
normRes=5.372079e-07
normRes=5.372080e-07
normRes=5.372080e-07
normRes=5.372081e-07
normRes=5.372082e-07
normRes=5.372083e-07
normRes=5.372083e-07
normRes=5.372084e-07
normRes=5.372085e-07
normRes=5.372086e-07
normRes=5.372087e-07
normRes=5.372087e-07
normRes=5.372088e-07
normRes=5.372089e-07
normRes=5.372090e-07
normRes=5.372090e-07
normRes=5.372091e-07
normRes=5.372092e-07
normRes=5.372093e-07
normRes=5.372093e-07
normRes=5.372094e-07
normRes=5.372095e-07
normRes=5.372096e-07
normRes=5.372096e-07
normRes=5.372097e-07
normRes=5.372098e-07
normRes=5.372099e-07
normRes=5.372100e-07
normRes=5.372100e-07
normRes=5.372101e-07
normRes=5.372102e-07
normRes=5.372103e-07
normRes=5.372103e-07
normRes=5.372104e-07
normRes=5.372105e-07
normRes=5.372106e-07
normRes=5.372106e-07
normRes=5.372107e-07
normRes=5.372108e-07
normRes=5.372109e-07
normRes=5.372110e-07
normRes=5.372110e-07
normRes=5.372111e-07
normRes=5.372112e-07
normRes=5.372113e-07
normRes=5.372113e-07
normRes=5.372114e-07
normRes=5.372115e-07
normRes=5.372116e-07
normRes=5.372116e-07
normRes=5.372117e-07
normRes=5.372118e-07
normRes=5.372119e-07
normRes=5.372119e-07
normRes=5.372120e-07
normRes=5.372121e-07
normRes=5.372122e-07
normRes=5.372123e-07
normRes=5.372123e-07
normRes=5.372124e-07
normRes=5.372125e-07
normRes=5.372126e-07
normRes=5.372126e-07
normRes=5.372127e-07
normRes=5.372128e-07
normRes=5.372129e-07
normRes=5.372129e-07
normRes=5.372130e-07
normRes=5.372131e-07
normRes=5.372132e-07
normRes=5.372132e-07
normRes=5.372133e-07
normRes=5.372134e-07
normRes=5.372135e-07
normRes=5.372136e-07
normRes=5.372136e-07
normRes=5.372137e-07
normRes=5.372138e-07
normRes=5.372139e-07
normRes=5.372139e-07
normRes=5.372140e-07
normRes=5.372141e-07
normRes=5.372142e-07
normRes=5.372142e-07
normRes=5.372143e-07
normRes=5.372144e-07
normRes=5.372145e-07
normRes=5.372146e-07
normRes=5.372146e-07
normRes=5.372147e-07
normRes=5.372148e-07
normRes=5.372149e-07
normRes=5.372149e-07
normRes=5.372150e-07
normRes=5.372151e-07
normRes=5.372152e-07
normRes=5.372152e-07
normRes=5.372153e-07
normRes=5.372154e-07
normRes=5.372155e-07
normRes=5.372155e-07
normRes=5.372156e-07
normRes=5.372157e-07
normRes=5.372158e-07
normRes=5.372159e-07
normRes=5.372159e-07
normRes=5.372160e-07
normRes=5.372161e-07
normRes=5.372162e-07
normRes=5.372162e-07
normRes=5.372163e-07
normRes=5.372164e-07
normRes=5.372165e-07
normRes=5.372165e-07
normRes=5.372166e-07
normRes=5.372167e-07
normRes=5.372168e-07
normRes=5.372169e-07
normRes=5.372169e-07
normRes=5.372170e-07
normRes=5.372171e-07
normRes=5.372172e-07
normRes=5.372172e-07
normRes=5.372173e-07
normRes=5.372174e-07
normRes=5.372175e-07
normRes=5.372175e-07
normRes=5.372176e-07
normRes=5.372177e-07
normRes=5.372178e-07
normRes=5.372178e-07
normRes=5.372179e-07
normRes=5.372180e-07
normRes=5.372181e-07
normRes=5.372182e-07
normRes=5.372182e-07
normRes=5.372183e-07
normRes=5.372184e-07
normRes=5.372185e-07
normRes=5.372185e-07
normRes=5.372186e-07
normRes=5.372187e-07
normRes=5.372188e-07
normRes=5.372188e-07
normRes=5.372189e-07
normRes=5.372190e-07
normRes=5.372191e-07
normRes=5.372191e-07
normRes=5.372192e-07
normRes=5.372193e-07
normRes=5.372194e-07
normRes=5.372195e-07
normRes=5.372195e-07
normRes=5.372196e-07
normRes=5.372197e-07
normRes=5.372198e-07
normRes=5.372198e-07
normRes=5.372199e-07
normRes=5.372200e-07
normRes=5.372201e-07
normRes=5.372201e-07
normRes=5.372202e-07
normRes=5.372203e-07
normRes=5.372204e-07
normRes=5.372205e-07
normRes=5.372205e-07
normRes=5.372206e-07
normRes=5.372207e-07
normRes=5.372208e-07
normRes=5.372208e-07
normRes=5.372209e-07
normRes=5.372210e-07
normRes=5.372211e-07
normRes=5.372211e-07
normRes=5.372212e-07
normRes=5.372213e-07
normRes=5.372214e-07
normRes=5.372214e-07
normRes=5.372215e-07
normRes=5.372216e-07
normRes=5.372217e-07
normRes=5.372218e-07
normRes=5.372218e-07
normRes=5.372219e-07
normRes=5.372220e-07
normRes=5.372221e-07
normRes=5.372221e-07
normRes=5.372222e-07
normRes=5.372223e-07
normRes=5.372224e-07
normRes=5.372224e-07
normRes=5.372225e-07
normRes=5.372226e-07
normRes=5.372227e-07
normRes=5.372227e-07
normRes=5.372228e-07
normRes=5.372229e-07
normRes=5.372230e-07
normRes=5.372231e-07
normRes=5.372231e-07
normRes=5.372232e-07
normRes=5.372233e-07
normRes=5.372234e-07
normRes=5.372234e-07
normRes=5.372235e-07
normRes=5.372236e-07
normRes=5.372237e-07
normRes=5.372237e-07
normRes=5.372238e-07
normRes=5.372239e-07
normRes=5.372240e-07
normRes=5.372241e-07
normRes=5.372241e-07
normRes=5.372242e-07
normRes=5.372243e-07
normRes=5.372244e-07
normRes=5.372244e-07
normRes=5.372245e-07
normRes=5.372246e-07
normRes=5.372247e-07
normRes=5.372247e-07
normRes=5.372248e-07
normRes=5.372249e-07
normRes=5.372250e-07
normRes=5.372250e-07
normRes=5.372251e-07
normRes=5.372252e-07
normRes=5.372253e-07
normRes=5.372254e-07
normRes=5.372254e-07
normRes=5.372255e-07
normRes=5.372256e-07
normRes=5.372257e-07
normRes=5.372257e-07
normRes=5.372258e-07
normRes=5.372259e-07
normRes=5.372260e-07
normRes=5.372260e-07
normRes=5.372261e-07
normRes=5.372262e-07
normRes=5.372263e-07
normRes=5.372263e-07
normRes=5.372264e-07
normRes=5.372265e-07
normRes=5.372266e-07
normRes=5.372267e-07
normRes=5.372267e-07
normRes=5.372268e-07
normRes=5.372269e-07
normRes=5.372270e-07
normRes=5.372270e-07
normRes=5.372271e-07
normRes=5.372272e-07
normRes=5.372273e-07
normRes=5.372273e-07
normRes=5.372274e-07
normRes=5.372275e-07
normRes=5.372276e-07
normRes=5.372276e-07
normRes=5.372277e-07
normRes=5.372278e-07
normRes=5.372279e-07
normRes=5.372280e-07
normRes=5.372280e-07
normRes=5.372281e-07
normRes=5.372282e-07
normRes=5.372283e-07
normRes=5.372283e-07
normRes=5.372284e-07
normRes=5.372285e-07
normRes=5.372286e-07
normRes=5.372286e-07
normRes=5.372287e-07
normRes=5.372288e-07
normRes=5.372289e-07
normRes=5.372290e-07
normRes=5.372290e-07
normRes=5.372291e-07
normRes=5.372292e-07
normRes=5.372293e-07
normRes=5.372293e-07
normRes=5.372294e-07
normRes=5.372295e-07
normRes=5.372296e-07
normRes=5.372296e-07
normRes=5.372297e-07
normRes=5.372298e-07
normRes=5.372299e-07
normRes=5.372299e-07
normRes=5.372300e-07
normRes=5.372301e-07
normRes=5.372302e-07
normRes=5.372303e-07
normRes=5.372303e-07
normRes=5.372304e-07
normRes=5.372305e-07
normRes=5.372306e-07
normRes=5.372306e-07
normRes=5.372307e-07
normRes=5.372308e-07
normRes=5.372309e-07
normRes=5.372309e-07
normRes=5.372310e-07
normRes=5.372311e-07
normRes=5.372312e-07
normRes=5.372312e-07
normRes=5.372313e-07
normRes=5.372314e-07
normRes=5.372315e-07
normRes=5.372316e-07
normRes=5.372316e-07
normRes=5.372317e-07
normRes=5.372318e-07
normRes=5.372319e-07
normRes=5.372319e-07
normRes=5.372320e-07
normRes=5.372321e-07
normRes=5.372322e-07
normRes=5.372322e-07
normRes=5.372323e-07
normRes=5.372324e-07
normRes=5.372325e-07
normRes=5.372326e-07
normRes=5.372326e-07
normRes=5.372327e-07
normRes=5.372328e-07
normRes=5.372329e-07
normRes=5.372329e-07
normRes=5.372330e-07
normRes=5.372331e-07
normRes=5.372332e-07
normRes=5.372332e-07
normRes=5.372333e-07
normRes=5.372334e-07
normRes=5.372335e-07
normRes=5.372335e-07
normRes=5.372336e-07
normRes=5.372337e-07
normRes=5.372338e-07
normRes=5.372339e-07
normRes=5.372339e-07
normRes=5.372340e-07
normRes=5.372341e-07
normRes=5.372342e-07
normRes=5.372342e-07
normRes=5.372343e-07
normRes=5.372344e-07
normRes=5.372345e-07
normRes=5.372345e-07
normRes=5.372346e-07
normRes=5.372347e-07
normRes=5.372348e-07
normRes=5.372348e-07
normRes=5.372349e-07
normRes=5.372350e-07
normRes=5.372351e-07
normRes=5.372352e-07
normRes=5.372352e-07
normRes=5.372353e-07
normRes=5.372354e-07
normRes=5.372355e-07
normRes=5.372355e-07
normRes=5.372356e-07
normRes=5.372357e-07
normRes=5.372358e-07
normRes=5.372358e-07
normRes=5.372359e-07
normRes=5.372360e-07
normRes=5.372361e-07
normRes=5.372362e-07
normRes=5.372362e-07
normRes=5.372363e-07
normRes=5.372364e-07
normRes=5.372365e-07
normRes=5.372365e-07
normRes=5.372366e-07
normRes=5.372367e-07
normRes=5.372368e-07
normRes=5.372368e-07
normRes=5.372369e-07
normRes=5.372370e-07
normRes=5.372371e-07
normRes=5.372371e-07
normRes=5.372372e-07
normRes=5.372373e-07
normRes=5.372374e-07
normRes=5.372375e-07
normRes=5.372375e-07
normRes=5.372376e-07
normRes=5.372377e-07
normRes=5.372378e-07
normRes=5.372378e-07
normRes=5.372379e-07
normRes=5.372380e-07
normRes=5.372381e-07
normRes=5.372381e-07
normRes=5.372382e-07
normRes=5.372383e-07
normRes=5.372384e-07
normRes=5.372384e-07
normRes=5.372385e-07
normRes=5.372386e-07
normRes=5.372387e-07
normRes=5.372388e-07
normRes=5.372388e-07
normRes=5.372389e-07
normRes=5.372390e-07
normRes=5.372391e-07
normRes=5.372391e-07
normRes=5.372392e-07
normRes=5.372393e-07
normRes=5.372394e-07
normRes=5.372394e-07
normRes=5.372395e-07
normRes=5.372396e-07
normRes=5.372397e-07
normRes=5.372397e-07
normRes=5.372398e-07
normRes=5.372399e-07
normRes=5.372400e-07
normRes=5.372401e-07
normRes=5.372401e-07
normRes=5.372402e-07
normRes=5.372403e-07
normRes=5.372404e-07
normRes=5.372404e-07
normRes=5.372405e-07
normRes=5.372406e-07
normRes=5.372407e-07
normRes=5.372407e-07
normRes=5.372408e-07
normRes=5.372409e-07
normRes=5.372410e-07
normRes=5.372411e-07
normRes=5.372411e-07
normRes=5.372412e-07
normRes=5.372413e-07
normRes=5.372414e-07
normRes=5.372414e-07
normRes=5.372415e-07
normRes=5.372416e-07
normRes=5.372417e-07
normRes=5.372417e-07
normRes=5.372418e-07
normRes=5.372419e-07
normRes=5.372420e-07
normRes=5.372420e-07
normRes=5.372421e-07
normRes=5.372422e-07
normRes=5.372423e-07
normRes=5.372424e-07
normRes=5.372424e-07
normRes=5.372425e-07
normRes=5.372426e-07
normRes=5.372427e-07
normRes=5.372427e-07
normRes=5.372428e-07
normRes=5.372429e-07
normRes=5.372430e-07
normRes=5.372430e-07
normRes=5.372431e-07
normRes=5.372432e-07
normRes=5.372433e-07
normRes=5.372433e-07
normRes=5.372434e-07
normRes=5.372435e-07
normRes=5.372436e-07
normRes=5.372437e-07
normRes=5.372437e-07
normRes=5.372438e-07
normRes=5.372439e-07
normRes=5.372440e-07
normRes=5.372440e-07
normRes=5.372441e-07
normRes=5.372442e-07
normRes=5.372443e-07
normRes=5.372443e-07
normRes=5.372444e-07
normRes=5.372445e-07
normRes=5.372446e-07
normRes=5.372446e-07
normRes=5.372447e-07
normRes=5.372448e-07
normRes=5.372449e-07
normRes=5.372450e-07
normRes=5.372450e-07
normRes=5.372451e-07
normRes=5.372452e-07
normRes=5.372453e-07
normRes=5.372453e-07
normRes=5.372454e-07
normRes=5.372455e-07
normRes=5.372456e-07
normRes=5.372456e-07
normRes=5.372457e-07
normRes=5.372458e-07
normRes=5.372459e-07
normRes=5.372460e-07
normRes=5.372460e-07
normRes=5.372461e-07
normRes=5.372462e-07
normRes=5.372463e-07
normRes=5.372463e-07
normRes=5.372464e-07
normRes=5.372465e-07
normRes=5.372466e-07
normRes=5.372466e-07
normRes=5.372467e-07
normRes=5.372468e-07
normRes=5.372469e-07
normRes=5.372469e-07
normRes=5.372470e-07
normRes=5.372471e-07
normRes=5.372472e-07
normRes=5.372473e-07
normRes=5.372473e-07
normRes=5.372474e-07
normRes=5.372475e-07
normRes=5.372476e-07
normRes=5.372476e-07
normRes=5.372477e-07
normRes=5.372478e-07
normRes=5.372479e-07
normRes=5.372479e-07
normRes=5.372480e-07
normRes=5.372481e-07
normRes=5.372482e-07
normRes=5.372482e-07
normRes=5.372483e-07
normRes=5.372484e-07
normRes=5.372485e-07
normRes=5.372486e-07
normRes=5.372486e-07
normRes=5.372487e-07
normRes=5.372488e-07
normRes=5.372489e-07
normRes=5.372489e-07
normRes=5.372490e-07
normRes=5.372491e-07
normRes=5.372492e-07
normRes=5.372492e-07
normRes=5.372493e-07
normRes=5.372494e-07
normRes=5.372495e-07
normRes=5.372495e-07
normRes=5.372496e-07
normRes=5.372497e-07
normRes=5.372498e-07
normRes=5.372499e-07
normRes=5.372499e-07
normRes=5.372500e-07
normRes=5.372501e-07
normRes=5.372502e-07
normRes=5.372502e-07
normRes=5.372503e-07
normRes=5.372504e-07
normRes=5.372505e-07
normRes=5.372505e-07
normRes=5.372506e-07
normRes=5.372507e-07
normRes=5.372508e-07
normRes=5.372509e-07
normRes=5.372509e-07
normRes=5.372510e-07
normRes=5.372511e-07
normRes=5.372512e-07
normRes=5.372512e-07
normRes=5.372513e-07
normRes=5.372514e-07
normRes=5.372515e-07
normRes=5.372515e-07
normRes=5.372516e-07
normRes=5.372517e-07
normRes=5.372518e-07
normRes=5.372518e-07
normRes=5.372519e-07
normRes=5.372520e-07
normRes=5.372521e-07
normRes=5.372522e-07
normRes=5.372522e-07
normRes=5.372523e-07
normRes=5.372524e-07
normRes=5.372525e-07
normRes=5.372525e-07
normRes=5.372526e-07
normRes=5.372527e-07
normRes=5.372528e-07
normRes=5.372528e-07
normRes=5.372529e-07
normRes=5.372530e-07
normRes=5.372531e-07
normRes=5.372531e-07
normRes=5.372532e-07
normRes=5.372533e-07
normRes=5.372534e-07
normRes=5.372535e-07
normRes=5.372535e-07
normRes=5.372536e-07
normRes=5.372537e-07
normRes=5.372538e-07
normRes=5.372538e-07
normRes=5.372539e-07
normRes=5.372540e-07
normRes=5.372541e-07
normRes=5.372541e-07
normRes=5.372542e-07
normRes=5.372543e-07
normRes=5.372544e-07
normRes=5.372544e-07
normRes=5.372545e-07
normRes=5.372546e-07
normRes=5.372547e-07
normRes=5.372548e-07
normRes=5.372548e-07
normRes=5.372549e-07
normRes=5.372550e-07
normRes=5.372551e-07
normRes=5.372551e-07
normRes=5.372552e-07
normRes=5.372553e-07
normRes=5.372554e-07
normRes=5.372554e-07
normRes=5.372555e-07
normRes=5.372556e-07
normRes=5.372557e-07
normRes=5.372558e-07
normRes=5.372558e-07
normRes=5.372559e-07
normRes=5.372560e-07
normRes=5.372561e-07
normRes=5.372561e-07
normRes=5.372562e-07
normRes=5.372563e-07
normRes=5.372564e-07
normRes=5.372564e-07
normRes=5.372565e-07
normRes=5.372566e-07
normRes=5.372567e-07
normRes=5.372567e-07
normRes=5.372568e-07
normRes=5.372569e-07
normRes=5.372570e-07
normRes=5.372571e-07
normRes=5.372571e-07
normRes=5.372572e-07
normRes=5.372573e-07
normRes=5.372574e-07
normRes=5.372574e-07
normRes=5.372575e-07
normRes=5.372576e-07
normRes=5.372577e-07
normRes=5.372577e-07
normRes=5.372578e-07
normRes=5.372579e-07
normRes=5.372580e-07
normRes=5.372580e-07
normRes=5.372581e-07
normRes=5.372582e-07
normRes=5.372583e-07
normRes=5.372584e-07
normRes=5.372584e-07
normRes=5.372585e-07
normRes=5.372586e-07
normRes=5.372587e-07
normRes=5.372587e-07
normRes=5.372588e-07
normRes=5.372589e-07
normRes=5.372590e-07
normRes=5.372590e-07
normRes=5.372591e-07
normRes=5.372592e-07
normRes=5.372593e-07
normRes=5.372593e-07
normRes=5.372594e-07
normRes=5.372595e-07
normRes=5.372596e-07
normRes=5.372597e-07
normRes=5.372597e-07
normRes=5.372598e-07
normRes=5.372599e-07
normRes=5.372600e-07
normRes=5.372600e-07
normRes=5.372601e-07
normRes=5.372602e-07
normRes=5.372603e-07
normRes=5.372603e-07
normRes=5.372604e-07
normRes=5.372605e-07
normRes=5.372606e-07
normRes=5.372606e-07
normRes=5.372607e-07
normRes=5.372608e-07
normRes=5.372609e-07
normRes=5.372610e-07
normRes=5.372610e-07
normRes=5.372611e-07
normRes=5.372612e-07
normRes=5.372613e-07
normRes=5.372613e-07
normRes=5.372614e-07
normRes=5.372615e-07
normRes=5.372616e-07
normRes=5.372616e-07
normRes=5.372617e-07
normRes=5.372618e-07
normRes=5.372619e-07
normRes=5.372620e-07
normRes=5.372620e-07
normRes=5.372621e-07
normRes=5.372622e-07
normRes=5.372623e-07
normRes=5.372623e-07
normRes=5.372624e-07
normRes=5.372625e-07
normRes=5.372626e-07
normRes=5.372626e-07
normRes=5.372627e-07
normRes=5.372628e-07
normRes=5.372629e-07
normRes=5.372629e-07
normRes=5.372630e-07
normRes=5.372631e-07
normRes=5.372632e-07
normRes=5.372633e-07
normRes=5.372633e-07
normRes=5.372634e-07
normRes=5.372635e-07
normRes=5.372636e-07
normRes=5.372636e-07
normRes=5.372637e-07
normRes=5.372638e-07
normRes=5.372639e-07
normRes=5.372639e-07
normRes=5.372640e-07
normRes=5.372641e-07
normRes=5.372642e-07
normRes=5.372642e-07
normRes=5.372643e-07
normRes=5.372644e-07
normRes=5.372645e-07
normRes=5.372646e-07
normRes=5.372646e-07
normRes=5.372647e-07
normRes=5.372648e-07
normRes=5.372649e-07
normRes=5.372649e-07
normRes=5.372650e-07
normRes=5.372651e-07
normRes=5.372652e-07
normRes=5.372652e-07
normRes=5.372653e-07
normRes=5.372654e-07
normRes=5.372655e-07
normRes=5.372655e-07
normRes=5.372656e-07
normRes=5.372657e-07
normRes=5.372658e-07
normRes=5.372659e-07
normRes=5.372659e-07
normRes=5.372660e-07
normRes=5.372661e-07
normRes=5.372662e-07
normRes=5.372662e-07
normRes=5.372663e-07
normRes=5.372664e-07
normRes=5.372665e-07
normRes=5.372665e-07
normRes=5.372666e-07
normRes=5.372667e-07
normRes=5.372668e-07
normRes=5.372668e-07
normRes=5.372669e-07
normRes=5.372670e-07
normRes=5.372671e-07
normRes=5.372672e-07
normRes=5.372672e-07
normRes=5.372673e-07
normRes=5.372674e-07
normRes=5.372675e-07
normRes=5.372675e-07
normRes=5.372676e-07
normRes=5.372677e-07
normRes=5.372678e-07
normRes=5.372678e-07
normRes=5.372679e-07
normRes=5.372680e-07
normRes=5.372681e-07
normRes=5.372682e-07
normRes=5.372682e-07
normRes=5.372683e-07
normRes=5.372684e-07
normRes=5.372685e-07
normRes=5.372685e-07
normRes=5.372686e-07
normRes=5.372687e-07
normRes=5.372688e-07
normRes=5.372688e-07
normRes=5.372689e-07
normRes=5.372690e-07
normRes=5.372691e-07
normRes=5.372691e-07
normRes=5.372692e-07
normRes=5.372693e-07
normRes=5.372694e-07
normRes=5.372695e-07
normRes=5.372695e-07
normRes=5.372696e-07
normRes=5.372697e-07
normRes=5.372698e-07
normRes=5.372698e-07
normRes=5.372699e-07
normRes=5.372700e-07
normRes=5.372701e-07
normRes=5.372701e-07
normRes=5.372702e-07
normRes=5.372703e-07
normRes=5.372704e-07
normRes=5.372704e-07
normRes=5.372705e-07
normRes=5.372706e-07
normRes=5.372707e-07
normRes=5.372708e-07
normRes=5.372708e-07
normRes=5.372709e-07
normRes=5.372710e-07
normRes=5.372711e-07
normRes=5.372711e-07
normRes=5.372712e-07
normRes=5.372713e-07
normRes=5.372714e-07
normRes=5.372714e-07
normRes=5.372715e-07
normRes=5.372716e-07
normRes=5.372717e-07
normRes=5.372717e-07
normRes=5.372718e-07
normRes=5.372719e-07
normRes=5.372720e-07
normRes=5.372721e-07
normRes=5.372721e-07
normRes=5.372722e-07
normRes=5.372723e-07
normRes=5.372724e-07
normRes=5.372724e-07
normRes=5.372725e-07
normRes=5.372726e-07
normRes=5.372727e-07
normRes=5.372727e-07
normRes=5.372728e-07
normRes=5.372729e-07
normRes=5.372730e-07
normRes=5.372730e-07
normRes=5.372731e-07
normRes=5.372732e-07
normRes=5.372733e-07
normRes=5.372734e-07
normRes=5.372734e-07
normRes=5.372735e-07
normRes=5.372736e-07
normRes=5.372737e-07
normRes=5.372737e-07
normRes=5.372738e-07
normRes=5.372739e-07
normRes=5.372740e-07
normRes=5.372740e-07
normRes=5.372741e-07
normRes=5.372742e-07
normRes=5.372743e-07
normRes=5.372743e-07
normRes=5.372744e-07
normRes=5.372745e-07
normRes=5.372746e-07
normRes=5.372747e-07
normRes=5.372747e-07
normRes=5.372748e-07
normRes=5.372749e-07
normRes=5.372750e-07
normRes=5.372750e-07
normRes=5.372751e-07
normRes=5.372752e-07
normRes=5.372753e-07
normRes=5.372753e-07
normRes=5.372754e-07
normRes=5.372755e-07
normRes=5.372756e-07
normRes=5.372757e-07
normRes=5.372757e-07
normRes=5.372758e-07
normRes=5.372759e-07
normRes=5.372760e-07
normRes=5.372760e-07
normRes=5.372761e-07
normRes=5.372762e-07
normRes=5.372763e-07
normRes=5.372763e-07
normRes=5.372764e-07
normRes=5.372765e-07
normRes=5.372766e-07
normRes=5.372766e-07
normRes=5.372767e-07
normRes=5.372768e-07
normRes=5.372769e-07
normRes=5.372770e-07
normRes=5.372770e-07
normRes=5.372771e-07
normRes=5.372772e-07
normRes=5.372773e-07
normRes=5.372773e-07
normRes=5.372774e-07
normRes=5.372775e-07
normRes=5.372776e-07
normRes=5.372776e-07
normRes=5.372777e-07
normRes=5.372778e-07
normRes=5.372779e-07
normRes=5.372779e-07
normRes=5.372780e-07
normRes=5.372781e-07
normRes=5.372782e-07
normRes=5.372783e-07
normRes=5.372783e-07
normRes=5.372784e-07
normRes=5.372785e-07
normRes=5.372786e-07
normRes=5.372786e-07
normRes=5.372787e-07
normRes=5.372788e-07
normRes=5.372789e-07
normRes=5.372789e-07
normRes=5.372790e-07
normRes=5.372791e-07
normRes=5.372792e-07
normRes=5.372792e-07
normRes=5.372793e-07
normRes=5.372794e-07
normRes=5.372795e-07
normRes=5.372796e-07
normRes=5.372796e-07
normRes=5.372797e-07
normRes=5.372798e-07
normRes=5.372799e-07
normRes=5.372799e-07
normRes=5.372800e-07
normRes=5.372801e-07
normRes=5.372802e-07
normRes=5.372802e-07
normRes=5.372803e-07
normRes=5.372804e-07
normRes=5.372805e-07
normRes=5.372805e-07
normRes=5.372806e-07
normRes=5.372807e-07
normRes=5.372808e-07
normRes=5.372809e-07
normRes=5.372809e-07
normRes=5.372810e-07
normRes=5.372811e-07
normRes=5.372812e-07
normRes=5.372812e-07
normRes=5.372813e-07
normRes=5.372814e-07
normRes=5.372815e-07
normRes=5.372815e-07
normRes=5.372816e-07
normRes=5.372817e-07
normRes=5.372818e-07
normRes=5.372818e-07
normRes=5.372819e-07
normRes=5.372820e-07
normRes=5.372821e-07
normRes=5.372822e-07
normRes=5.372822e-07
normRes=5.372823e-07
normRes=5.372824e-07
normRes=5.372825e-07
normRes=5.372825e-07
normRes=5.372826e-07
normRes=5.372827e-07
normRes=5.372828e-07
normRes=5.372828e-07
normRes=5.372829e-07
normRes=5.372830e-07
normRes=5.372831e-07
normRes=5.372831e-07
normRes=5.372832e-07
normRes=5.372833e-07
normRes=5.372834e-07
normRes=5.372835e-07
normRes=5.372835e-07
normRes=5.372836e-07
normRes=5.372837e-07
normRes=5.372838e-07
normRes=5.372838e-07
normRes=5.372839e-07
normRes=5.372840e-07
normRes=5.372841e-07
normRes=5.372841e-07
normRes=5.372842e-07
normRes=5.372843e-07
normRes=5.372844e-07
normRes=5.372844e-07
normRes=5.372845e-07
normRes=5.372846e-07
normRes=5.372847e-07
normRes=5.372848e-07
normRes=5.372848e-07
normRes=5.372849e-07
normRes=5.372850e-07
normRes=5.372851e-07
normRes=5.372851e-07
normRes=5.372852e-07
normRes=5.372853e-07
normRes=5.372854e-07
normRes=5.372854e-07
normRes=5.372855e-07
normRes=5.372856e-07
normRes=5.372857e-07
normRes=5.372858e-07
normRes=5.372858e-07
normRes=5.372859e-07
normRes=5.372860e-07
normRes=5.372861e-07
normRes=5.372861e-07
normRes=5.372862e-07
normRes=5.372863e-07
normRes=5.372864e-07
normRes=5.372864e-07
normRes=5.372865e-07
normRes=5.372866e-07
normRes=5.372867e-07
normRes=5.372867e-07
normRes=5.372868e-07
normRes=5.372869e-07
normRes=5.372870e-07
normRes=5.372871e-07
normRes=5.372871e-07
normRes=5.372872e-07
normRes=5.372873e-07
normRes=5.372874e-07
normRes=5.372874e-07
normRes=5.372875e-07
normRes=5.372876e-07
normRes=5.372877e-07
normRes=5.372877e-07
normRes=5.372878e-07
normRes=5.372879e-07
normRes=5.372880e-07
normRes=5.372880e-07
normRes=5.372881e-07
normRes=5.372882e-07
normRes=5.372883e-07
normRes=5.372884e-07
normRes=5.372884e-07
normRes=5.372885e-07
normRes=5.372886e-07
normRes=5.372887e-07
normRes=5.372887e-07
normRes=5.372888e-07
normRes=5.372889e-07
normRes=5.372890e-07
normRes=5.372890e-07
normRes=5.372891e-07
normRes=5.372892e-07
normRes=5.372893e-07
normRes=5.372893e-07
normRes=5.372894e-07
normRes=5.372895e-07
normRes=5.372896e-07
normRes=5.372897e-07
normRes=5.372897e-07
normRes=5.372898e-07
normRes=5.372899e-07
normRes=5.372900e-07
normRes=5.372900e-07
normRes=5.372901e-07
normRes=5.372902e-07
normRes=5.372903e-07
normRes=5.372903e-07
normRes=5.372904e-07
normRes=5.372905e-07
normRes=5.372906e-07
normRes=5.372906e-07
normRes=5.372907e-07
normRes=5.372908e-07
normRes=5.372909e-07
normRes=5.372910e-07
normRes=5.372910e-07
normRes=5.372911e-07
normRes=5.372912e-07
normRes=5.372913e-07
normRes=5.372913e-07
normRes=5.372914e-07
normRes=5.372915e-07
normRes=5.372916e-07
normRes=5.372916e-07
normRes=5.372917e-07
normRes=5.372918e-07
normRes=5.372919e-07
normRes=5.372919e-07
normRes=5.372920e-07
normRes=5.372921e-07
normRes=5.372922e-07
normRes=5.372923e-07
normRes=5.372923e-07
normRes=5.372924e-07
normRes=5.372925e-07
normRes=5.372926e-07
normRes=5.372926e-07
normRes=5.372927e-07
normRes=5.372928e-07
normRes=5.372929e-07
normRes=5.372929e-07
normRes=5.372930e-07
normRes=5.372931e-07
normRes=5.372932e-07
normRes=5.372932e-07
normRes=5.372933e-07
normRes=5.372934e-07
normRes=5.372935e-07
normRes=5.372936e-07
normRes=5.372936e-07
normRes=5.372937e-07
normRes=5.372938e-07
normRes=5.372939e-07
normRes=5.372939e-07
normRes=5.372940e-07
normRes=5.372941e-07
normRes=5.372942e-07
normRes=5.372942e-07
normRes=5.372943e-07
normRes=5.372944e-07
normRes=5.372945e-07
normRes=5.372945e-07
normRes=5.372946e-07
normRes=5.372947e-07
normRes=5.372948e-07
normRes=5.372949e-07
normRes=5.372949e-07
normRes=5.372950e-07
normRes=5.372951e-07
normRes=5.372952e-07
normRes=5.372952e-07
normRes=5.372953e-07
normRes=5.372954e-07
normRes=5.372955e-07
normRes=5.372955e-07
normRes=5.372956e-07
normRes=5.372957e-07
normRes=5.372958e-07
normRes=5.372958e-07
normRes=5.372959e-07
normRes=5.372960e-07
normRes=5.372961e-07
normRes=5.372962e-07
normRes=5.372962e-07
normRes=5.372963e-07
normRes=5.372964e-07
normRes=5.372965e-07
normRes=5.372965e-07
normRes=5.372966e-07
normRes=5.372967e-07
normRes=5.372968e-07
normRes=5.372968e-07
normRes=5.372969e-07
normRes=5.372970e-07
normRes=5.372971e-07
normRes=5.372972e-07
normRes=5.372972e-07
normRes=5.372973e-07
normRes=5.372974e-07
normRes=5.372975e-07
normRes=5.372975e-07
normRes=5.372976e-07
normRes=5.372977e-07
normRes=5.372978e-07
normRes=5.372978e-07
normRes=5.372979e-07
normRes=5.372980e-07
normRes=5.372981e-07
normRes=5.372981e-07
normRes=5.372982e-07
normRes=5.372983e-07
normRes=5.372984e-07
normRes=5.372984e-07
normRes=5.372985e-07
normRes=5.372986e-07
normRes=5.372987e-07
normRes=5.372988e-07
normRes=5.372988e-07
normRes=5.372989e-07
normRes=5.372990e-07
normRes=5.372991e-07
normRes=5.372991e-07
normRes=5.372992e-07
normRes=5.372993e-07
normRes=5.372994e-07
normRes=5.372994e-07
normRes=5.372995e-07
normRes=5.372996e-07
normRes=5.372997e-07
normRes=5.372998e-07
normRes=5.372998e-07
normRes=5.372999e-07
normRes=5.373000e-07
normRes=5.373001e-07
normRes=5.373001e-07
normRes=5.373002e-07
normRes=5.373003e-07
normRes=5.373004e-07
normRes=5.373004e-07
normRes=5.373005e-07
normRes=5.373006e-07
normRes=5.373007e-07
normRes=5.373007e-07
normRes=5.373008e-07
normRes=5.373009e-07
normRes=5.373010e-07
normRes=5.373011e-07
normRes=5.373011e-07
normRes=5.373012e-07
normRes=5.373013e-07
normRes=5.373014e-07
normRes=5.373014e-07
normRes=5.373015e-07
normRes=5.373016e-07
normRes=5.373017e-07
normRes=5.373017e-07
normRes=5.373018e-07
normRes=5.373019e-07
normRes=5.373020e-07
normRes=5.373020e-07
normRes=5.373021e-07
normRes=5.373022e-07
normRes=5.373023e-07
normRes=5.373024e-07
normRes=5.373024e-07
normRes=5.373025e-07
normRes=5.373026e-07
normRes=5.373027e-07
normRes=5.373027e-07
normRes=5.373028e-07
normRes=5.373029e-07
normRes=5.373030e-07
normRes=5.373030e-07
normRes=5.373031e-07
normRes=5.373032e-07
normRes=5.373033e-07
normRes=5.373033e-07
normRes=5.373034e-07
normRes=5.373035e-07
normRes=5.373036e-07
normRes=5.373037e-07
normRes=5.373037e-07
normRes=5.373038e-07
normRes=5.373039e-07
normRes=5.373040e-07
normRes=5.373040e-07
normRes=5.373041e-07
normRes=5.373042e-07
normRes=5.373043e-07
normRes=5.373043e-07
normRes=5.373044e-07
normRes=5.373045e-07
normRes=5.373046e-07
normRes=5.373046e-07
normRes=5.373047e-07
normRes=5.373048e-07
normRes=5.373049e-07
normRes=5.373050e-07
normRes=5.373050e-07
normRes=5.373051e-07
normRes=5.373052e-07
normRes=5.373053e-07
normRes=5.373053e-07
normRes=5.373054e-07
normRes=5.373055e-07
normRes=5.373056e-07
normRes=5.373056e-07
normRes=5.373057e-07
normRes=5.373058e-07
normRes=5.373059e-07
normRes=5.373059e-07
normRes=5.373060e-07
normRes=5.373061e-07
normRes=5.373062e-07
normRes=5.373063e-07
normRes=5.373063e-07
normRes=5.373064e-07
normRes=5.373065e-07
normRes=5.373066e-07
normRes=5.373066e-07
normRes=5.373067e-07
normRes=5.373068e-07
normRes=5.373069e-07
normRes=5.373069e-07
normRes=5.373070e-07
normRes=5.373071e-07
normRes=5.373072e-07
normRes=5.373072e-07
normRes=5.373073e-07
normRes=5.373074e-07
normRes=5.373075e-07
normRes=5.373076e-07
normRes=5.373076e-07
normRes=5.373077e-07
normRes=5.373078e-07
normRes=5.373079e-07
normRes=5.373079e-07
normRes=5.373080e-07
normRes=5.373081e-07
normRes=5.373082e-07
normRes=5.373082e-07
normRes=5.373083e-07
normRes=5.373084e-07
normRes=5.373085e-07
normRes=5.373085e-07
normRes=5.373086e-07
normRes=5.373087e-07
normRes=5.373088e-07
normRes=5.373089e-07
normRes=5.373089e-07
normRes=5.373090e-07
normRes=5.373091e-07
normRes=5.373092e-07
normRes=5.373092e-07
normRes=5.373093e-07
normRes=5.373094e-07
normRes=5.373095e-07
normRes=5.373095e-07
normRes=5.373096e-07
normRes=5.373097e-07
normRes=5.373098e-07
normRes=5.373098e-07
normRes=5.373099e-07
normRes=5.373100e-07
normRes=5.373101e-07
normRes=5.373102e-07
normRes=5.373102e-07
normRes=5.373103e-07
normRes=5.373104e-07
normRes=5.373105e-07
normRes=5.373105e-07
normRes=5.373106e-07
normRes=5.373107e-07
normRes=5.373108e-07
normRes=5.373108e-07
normRes=5.373109e-07
normRes=5.373110e-07
normRes=5.373111e-07
normRes=5.373111e-07
normRes=5.373112e-07
normRes=5.373113e-07
normRes=5.373114e-07
normRes=5.373115e-07
normRes=5.373115e-07
normRes=5.373116e-07
normRes=5.373117e-07
normRes=5.373118e-07
normRes=5.373118e-07
normRes=5.373119e-07
normRes=5.373120e-07
normRes=5.373121e-07
normRes=5.373121e-07
normRes=5.373122e-07
normRes=5.373123e-07
normRes=5.373124e-07
normRes=5.373124e-07
normRes=5.373125e-07
normRes=5.373126e-07
normRes=5.373127e-07
normRes=5.373128e-07
normRes=5.373128e-07
normRes=5.373129e-07
normRes=5.373130e-07
normRes=5.373131e-07
normRes=5.373131e-07
normRes=5.373132e-07
normRes=5.373133e-07
normRes=5.373134e-07
normRes=5.373134e-07
normRes=5.373135e-07
normRes=5.373136e-07
normRes=5.373137e-07
normRes=5.373137e-07
normRes=5.373138e-07
normRes=5.373139e-07
normRes=5.373140e-07
normRes=5.373141e-07
normRes=5.373141e-07
normRes=5.373142e-07
normRes=5.373143e-07
normRes=5.373144e-07
normRes=5.373144e-07
normRes=5.373145e-07
normRes=5.373146e-07
normRes=5.373147e-07
normRes=5.373147e-07
normRes=5.373148e-07
normRes=5.373149e-07
normRes=5.373150e-07
normRes=5.373150e-07
normRes=5.373151e-07
normRes=5.373152e-07
normRes=5.373153e-07
normRes=5.373154e-07
normRes=5.373154e-07
normRes=5.373155e-07
normRes=5.373156e-07
normRes=5.373157e-07
normRes=5.373157e-07
normRes=5.373158e-07
normRes=5.373159e-07
normRes=5.373160e-07
normRes=5.373160e-07
normRes=5.373161e-07
normRes=5.373162e-07
normRes=5.373163e-07
normRes=5.373163e-07
normRes=5.373164e-07
normRes=5.373165e-07
normRes=5.373166e-07
normRes=5.373167e-07
normRes=5.373167e-07
normRes=5.373168e-07
normRes=5.373169e-07
normRes=5.373170e-07
normRes=5.373170e-07
normRes=5.373171e-07
normRes=5.373172e-07
normRes=5.373173e-07
normRes=5.373173e-07
normRes=5.373174e-07
normRes=5.373175e-07
normRes=5.373176e-07
normRes=5.373176e-07
normRes=5.373177e-07
normRes=5.373178e-07
normRes=5.373179e-07
normRes=5.373180e-07
normRes=5.373180e-07
normRes=5.373181e-07
normRes=5.373182e-07
normRes=5.373183e-07
normRes=5.373183e-07
normRes=5.373184e-07
normRes=5.373185e-07
normRes=5.373186e-07
normRes=5.373186e-07
normRes=5.373187e-07
normRes=5.373188e-07
normRes=5.373189e-07
normRes=5.373189e-07
normRes=5.373190e-07
normRes=5.373191e-07
normRes=5.373192e-07
normRes=5.373193e-07
normRes=5.373193e-07
normRes=5.373194e-07
normRes=5.373195e-07
normRes=5.373196e-07
normRes=5.373196e-07
normRes=5.373197e-07
normRes=5.373198e-07
normRes=5.373199e-07
normRes=5.373199e-07
normRes=5.373200e-07
normRes=5.373201e-07
normRes=5.373202e-07
normRes=5.373202e-07
normRes=5.373203e-07
normRes=5.373204e-07
normRes=5.373205e-07
normRes=5.373206e-07
normRes=5.373206e-07
normRes=5.373207e-07
normRes=5.373208e-07
normRes=5.373209e-07
normRes=5.373209e-07
normRes=5.373210e-07
normRes=5.373211e-07
normRes=5.373212e-07
normRes=5.373212e-07
normRes=5.373213e-07
normRes=5.373214e-07
normRes=5.373215e-07
normRes=5.373215e-07
normRes=5.373216e-07
normRes=5.373217e-07
normRes=5.373218e-07
normRes=5.373219e-07
normRes=5.373219e-07
normRes=5.373220e-07
normRes=5.373221e-07
normRes=5.373222e-07
normRes=5.373222e-07
normRes=5.373223e-07
normRes=5.373224e-07
normRes=5.373225e-07
normRes=5.373225e-07
normRes=5.373226e-07
normRes=5.373227e-07
normRes=5.373228e-07
normRes=5.373228e-07
normRes=5.373229e-07
normRes=5.373230e-07
normRes=5.373231e-07
normRes=5.373232e-07
normRes=5.373232e-07
normRes=5.373233e-07
normRes=5.373234e-07
normRes=5.373235e-07
normRes=5.373235e-07
normRes=5.373236e-07
normRes=5.373237e-07
normRes=5.373238e-07
normRes=5.373238e-07
normRes=5.373239e-07
normRes=5.373240e-07
normRes=5.373241e-07
normRes=5.373241e-07
normRes=5.373242e-07
normRes=5.373243e-07
normRes=5.373244e-07
normRes=5.373245e-07
normRes=5.373245e-07
normRes=5.373246e-07
normRes=5.373247e-07
normRes=5.373248e-07
normRes=5.373248e-07
normRes=5.373249e-07
normRes=5.373250e-07
normRes=5.373251e-07
normRes=5.373251e-07
normRes=5.373252e-07
normRes=5.373253e-07
normRes=5.373254e-07
normRes=5.373254e-07
normRes=5.373255e-07
normRes=5.373256e-07
normRes=5.373257e-07
normRes=5.373258e-07
normRes=5.373258e-07
normRes=5.373259e-07
normRes=5.373260e-07
normRes=5.373261e-07
normRes=5.373261e-07
normRes=5.373262e-07
normRes=5.373263e-07
normRes=5.373264e-07
normRes=5.373264e-07
normRes=5.373265e-07
normRes=5.373266e-07
normRes=5.373267e-07
normRes=5.373267e-07
normRes=5.373268e-07
normRes=5.373269e-07
normRes=5.373270e-07
normRes=5.373271e-07
normRes=5.373271e-07
normRes=5.373272e-07
normRes=5.373273e-07
normRes=5.373274e-07
normRes=5.373274e-07
normRes=5.373275e-07
normRes=5.373276e-07
normRes=5.373277e-07
normRes=5.373277e-07
normRes=5.373278e-07
normRes=5.373279e-07
normRes=5.373280e-07
normRes=5.373280e-07
normRes=5.373281e-07
normRes=5.373282e-07
normRes=5.373283e-07
normRes=5.373284e-07
normRes=5.373284e-07
normRes=5.373285e-07
normRes=5.373286e-07
normRes=5.373287e-07
normRes=5.373287e-07
normRes=5.373288e-07
normRes=5.373289e-07
normRes=5.373290e-07
normRes=5.373290e-07
normRes=5.373291e-07
normRes=5.373292e-07
normRes=5.373293e-07
normRes=5.373293e-07
normRes=5.373294e-07
normRes=5.373295e-07
normRes=5.373296e-07
normRes=5.373297e-07
normRes=5.373297e-07
normRes=5.373298e-07
normRes=5.373299e-07
normRes=5.373300e-07
normRes=5.373300e-07
normRes=5.373301e-07
normRes=5.373302e-07
normRes=5.373303e-07
normRes=5.373303e-07
normRes=5.373304e-07
normRes=5.373305e-07
normRes=5.373306e-07
normRes=5.373306e-07
normRes=5.373307e-07
normRes=5.373308e-07
normRes=5.373309e-07
normRes=5.373310e-07
normRes=5.373310e-07
normRes=5.373311e-07
normRes=5.373312e-07
normRes=5.373313e-07
normRes=5.373313e-07
normRes=5.373314e-07
normRes=5.373315e-07
normRes=5.373316e-07
normRes=5.373316e-07
normRes=5.373317e-07
normRes=5.373318e-07
normRes=5.373319e-07
normRes=5.373319e-07
normRes=5.373320e-07
normRes=5.373321e-07
normRes=5.373322e-07
normRes=5.373323e-07
normRes=5.373323e-07
normRes=5.373324e-07
normRes=5.373325e-07
normRes=5.373326e-07
normRes=5.373326e-07
normRes=5.373327e-07
normRes=5.373328e-07
normRes=5.373329e-07
normRes=5.373329e-07
normRes=5.373330e-07
normRes=5.373331e-07
normRes=5.373332e-07
normRes=5.373332e-07
normRes=5.373333e-07
normRes=5.373334e-07
normRes=5.373335e-07
normRes=5.373336e-07
normRes=5.373336e-07
normRes=5.373337e-07
normRes=5.373338e-07
normRes=5.373339e-07
normRes=5.373339e-07
normRes=5.373340e-07
normRes=5.373341e-07
normRes=5.373342e-07
normRes=5.373342e-07
normRes=5.373343e-07
normRes=5.373344e-07
normRes=5.373345e-07
normRes=5.373345e-07
normRes=5.373346e-07
normRes=5.373347e-07
normRes=5.373348e-07
normRes=5.373349e-07
normRes=5.373349e-07
normRes=5.373350e-07
normRes=5.373351e-07
normRes=5.373352e-07
normRes=5.373352e-07
normRes=5.373353e-07
normRes=5.373354e-07
normRes=5.373355e-07
normRes=5.373355e-07
normRes=5.373356e-07
normRes=5.373357e-07
normRes=5.373358e-07
normRes=5.373358e-07
normRes=5.373359e-07
normRes=5.373360e-07
normRes=5.373361e-07
normRes=5.373362e-07
normRes=5.373362e-07
normRes=5.373363e-07
normRes=5.373364e-07
normRes=5.373365e-07
normRes=5.373365e-07
normRes=5.373366e-07
normRes=5.373367e-07
normRes=5.373368e-07
normRes=5.373368e-07
normRes=5.373369e-07
normRes=5.373370e-07
normRes=5.373371e-07
normRes=5.373371e-07
normRes=5.373372e-07
normRes=5.373373e-07
normRes=5.373374e-07
normRes=5.373375e-07
normRes=5.373375e-07
normRes=5.373376e-07
normRes=5.373377e-07
normRes=5.373378e-07
normRes=5.373378e-07
normRes=5.373379e-07
normRes=5.373380e-07
normRes=5.373381e-07
normRes=5.373381e-07
normRes=5.373382e-07
normRes=5.373383e-07
normRes=5.373384e-07
normRes=5.373384e-07
normRes=5.373385e-07
normRes=5.373386e-07
normRes=5.373387e-07
normRes=5.373388e-07
normRes=5.373388e-07
normRes=5.373389e-07
normRes=5.373390e-07
normRes=5.373391e-07
normRes=5.373391e-07
normRes=5.373392e-07
normRes=5.373393e-07
normRes=5.373394e-07
normRes=5.373394e-07
normRes=5.373395e-07
normRes=5.373396e-07
normRes=5.373397e-07
normRes=5.373397e-07
normRes=5.373398e-07
normRes=5.373399e-07
normRes=5.373400e-07
normRes=5.373400e-07
normRes=5.373401e-07
normRes=5.373402e-07
normRes=5.373403e-07
normRes=5.373404e-07
normRes=5.373404e-07
normRes=5.373405e-07
normRes=5.373406e-07
normRes=5.373407e-07
normRes=5.373407e-07
normRes=5.373408e-07
normRes=5.373409e-07
normRes=5.373410e-07
normRes=5.373410e-07
normRes=5.373411e-07
normRes=5.373412e-07
normRes=5.373413e-07
normRes=5.373413e-07
normRes=5.373414e-07
normRes=5.373415e-07
normRes=5.373416e-07
normRes=5.373417e-07
normRes=5.373417e-07
normRes=5.373418e-07
normRes=5.373419e-07
normRes=5.373420e-07
normRes=5.373420e-07
normRes=5.373421e-07
normRes=5.373422e-07
normRes=5.373423e-07
normRes=5.373423e-07
normRes=5.373424e-07
normRes=5.373425e-07
normRes=5.373426e-07
normRes=5.373426e-07
normRes=5.373427e-07
normRes=5.373428e-07
normRes=5.373429e-07
normRes=5.373430e-07
normRes=5.373430e-07
normRes=5.373431e-07
normRes=5.373432e-07
normRes=5.373433e-07
normRes=5.373433e-07
normRes=5.373434e-07
normRes=5.373435e-07
normRes=5.373436e-07
normRes=5.373436e-07
normRes=5.373437e-07
normRes=5.373438e-07
normRes=5.373439e-07
normRes=5.373439e-07
normRes=5.373440e-07
normRes=5.373441e-07
normRes=5.373442e-07
normRes=5.373443e-07
normRes=5.373443e-07
normRes=5.373444e-07
normRes=5.373445e-07
normRes=5.373446e-07
normRes=5.373446e-07
normRes=5.373447e-07
normRes=5.373448e-07
normRes=5.373449e-07
normRes=5.373449e-07
normRes=5.373450e-07
normRes=5.373451e-07
normRes=5.373452e-07
normRes=5.373452e-07
normRes=5.373453e-07
normRes=5.373454e-07
normRes=5.373455e-07
normRes=5.373456e-07
normRes=5.373456e-07
normRes=5.373457e-07
normRes=5.373458e-07
normRes=5.373459e-07
normRes=5.373459e-07
normRes=5.373460e-07
normRes=5.373461e-07
normRes=5.373462e-07
normRes=5.373462e-07
normRes=5.373463e-07
normRes=5.373464e-07
normRes=5.373465e-07
normRes=5.373465e-07
normRes=5.373466e-07
normRes=5.373467e-07
normRes=5.373468e-07
normRes=5.373469e-07
normRes=5.373469e-07
normRes=5.373470e-07
normRes=5.373471e-07
normRes=5.373472e-07
normRes=5.373472e-07
normRes=5.373473e-07
normRes=5.373474e-07
normRes=5.373475e-07
normRes=5.373475e-07
normRes=5.373476e-07
normRes=5.373477e-07
normRes=5.373478e-07
normRes=5.373478e-07
normRes=5.373479e-07
normRes=5.373480e-07
normRes=5.373481e-07
normRes=5.373482e-07
normRes=5.373482e-07
normRes=5.373483e-07
normRes=5.373484e-07
normRes=5.373485e-07
normRes=5.373485e-07
normRes=5.373486e-07
normRes=5.373487e-07
normRes=5.373488e-07
normRes=5.373488e-07
normRes=5.373489e-07
normRes=5.373490e-07
normRes=5.373491e-07
normRes=5.373491e-07
normRes=5.373492e-07
normRes=5.373493e-07
normRes=5.373494e-07
normRes=5.373495e-07
normRes=5.373495e-07
normRes=5.373496e-07
normRes=5.373497e-07
normRes=5.373498e-07
normRes=5.373498e-07
normRes=5.373499e-07
normRes=5.373500e-07
normRes=5.373501e-07
normRes=5.373501e-07
normRes=5.373502e-07
normRes=5.373503e-07
normRes=5.373504e-07
normRes=5.373504e-07
normRes=5.373505e-07
normRes=5.373506e-07
normRes=5.373507e-07
normRes=5.373508e-07
normRes=5.373508e-07
normRes=5.373509e-07
normRes=5.373510e-07
normRes=5.373511e-07
normRes=5.373511e-07
normRes=5.373512e-07
normRes=5.373513e-07
normRes=5.373514e-07
normRes=5.373514e-07
normRes=5.373515e-07
normRes=5.373516e-07
normRes=5.373517e-07
normRes=5.373517e-07
normRes=5.373518e-07
normRes=5.373519e-07
normRes=5.373520e-07
normRes=5.373521e-07
normRes=5.373521e-07
normRes=5.373522e-07
normRes=5.373523e-07
normRes=5.373524e-07
normRes=5.373524e-07
normRes=5.373525e-07
normRes=5.373526e-07
normRes=5.373527e-07
normRes=5.373527e-07
normRes=5.373528e-07
normRes=5.373529e-07
normRes=5.373530e-07
normRes=5.373530e-07
normRes=5.373531e-07
normRes=5.373532e-07
normRes=5.373533e-07
normRes=5.373533e-07
normRes=5.373534e-07
normRes=5.373535e-07
normRes=5.373536e-07
normRes=5.373537e-07
normRes=5.373537e-07
normRes=5.373538e-07
normRes=5.373539e-07
normRes=5.373540e-07
normRes=5.373540e-07
normRes=5.373541e-07
normRes=5.373542e-07
normRes=5.373543e-07
normRes=5.373543e-07
normRes=5.373544e-07
normRes=5.373545e-07
normRes=5.373546e-07
normRes=5.373546e-07
normRes=5.373547e-07
normRes=5.373548e-07
normRes=5.373549e-07
normRes=5.373550e-07
normRes=5.373550e-07
normRes=5.373551e-07
normRes=5.373552e-07
normRes=5.373553e-07
normRes=5.373553e-07
normRes=5.373554e-07
normRes=5.373555e-07
normRes=5.373556e-07
normRes=5.373556e-07
normRes=5.373557e-07
normRes=5.373558e-07
normRes=5.373559e-07
normRes=5.373559e-07
normRes=5.373560e-07
normRes=5.373561e-07
normRes=5.373562e-07
normRes=5.373563e-07
normRes=5.373563e-07
normRes=5.373564e-07
normRes=5.373565e-07
normRes=5.373566e-07
normRes=5.373566e-07
normRes=5.373567e-07
normRes=5.373568e-07
normRes=5.373569e-07
normRes=5.373569e-07
normRes=5.373570e-07
normRes=5.373571e-07
normRes=5.373572e-07
normRes=5.373572e-07
normRes=5.373573e-07
normRes=5.373574e-07
normRes=5.373575e-07
normRes=5.373576e-07
normRes=5.373576e-07
normRes=5.373577e-07
normRes=5.373578e-07
normRes=5.373579e-07
normRes=5.373579e-07
normRes=5.373580e-07
normRes=5.373581e-07
normRes=5.373582e-07
normRes=5.373582e-07
normRes=5.373583e-07
normRes=5.373584e-07
normRes=5.373585e-07
normRes=5.373585e-07
normRes=5.373586e-07
normRes=5.373587e-07
normRes=5.373588e-07
normRes=5.373589e-07
normRes=5.373589e-07
normRes=5.373590e-07
normRes=5.373591e-07
normRes=5.373592e-07
normRes=5.373592e-07
normRes=5.373593e-07
normRes=5.373594e-07
normRes=5.373595e-07
normRes=5.373595e-07
normRes=5.373596e-07
normRes=5.373597e-07
normRes=5.373598e-07
normRes=5.373598e-07
normRes=5.373599e-07
normRes=5.373600e-07
normRes=5.373601e-07
normRes=5.373602e-07
normRes=5.373602e-07
normRes=5.373603e-07
normRes=5.373604e-07
normRes=5.373605e-07
normRes=5.373605e-07
normRes=5.373606e-07
normRes=5.373607e-07
normRes=5.373608e-07
normRes=5.373608e-07
normRes=5.373609e-07
normRes=5.373610e-07
normRes=5.373611e-07
normRes=5.373611e-07
normRes=5.373612e-07
normRes=5.373613e-07
normRes=5.373614e-07
normRes=5.373614e-07
normRes=5.373615e-07
normRes=5.373616e-07
normRes=5.373617e-07
normRes=5.373618e-07
normRes=5.373618e-07
normRes=5.373619e-07
normRes=5.373620e-07
normRes=5.373621e-07
normRes=5.373621e-07
normRes=5.373622e-07
normRes=5.373623e-07
normRes=5.373624e-07
normRes=5.373624e-07
normRes=5.373625e-07
normRes=5.373626e-07
normRes=5.373627e-07
normRes=5.373627e-07
normRes=5.373628e-07
normRes=5.373629e-07
normRes=5.373630e-07
normRes=5.373631e-07
normRes=5.373631e-07
normRes=5.373632e-07
normRes=5.373633e-07
normRes=5.373634e-07
normRes=5.373634e-07
normRes=5.373635e-07
normRes=5.373636e-07
normRes=5.373637e-07
normRes=5.373637e-07
normRes=5.373638e-07
normRes=5.373639e-07
normRes=5.373640e-07
normRes=5.373640e-07
normRes=5.373641e-07
normRes=5.373642e-07
normRes=5.373643e-07
normRes=5.373644e-07
normRes=5.373644e-07
normRes=5.373645e-07
normRes=5.373646e-07
normRes=5.373647e-07
normRes=5.373647e-07
normRes=5.373648e-07
normRes=5.373649e-07
normRes=5.373650e-07
normRes=5.373650e-07
normRes=5.373651e-07
normRes=5.373652e-07
normRes=5.373653e-07
normRes=5.373653e-07
normRes=5.373654e-07
normRes=5.373655e-07
normRes=5.373656e-07
normRes=5.373657e-07
normRes=5.373657e-07
normRes=5.373658e-07
normRes=5.373659e-07
normRes=5.373660e-07
normRes=5.373660e-07
normRes=5.373661e-07
normRes=5.373662e-07
normRes=5.373663e-07
normRes=5.373663e-07
normRes=5.373664e-07
normRes=5.373665e-07
normRes=5.373666e-07
normRes=5.373666e-07
normRes=5.373667e-07
normRes=5.373668e-07
normRes=5.373669e-07
normRes=5.373670e-07
normRes=5.373670e-07
normRes=5.373671e-07
normRes=5.373672e-07
normRes=5.373673e-07
normRes=5.373673e-07
normRes=5.373674e-07
normRes=5.373675e-07
normRes=5.373676e-07
normRes=5.373676e-07
normRes=5.373677e-07
normRes=5.373678e-07
normRes=5.373679e-07
normRes=5.373679e-07
normRes=5.373680e-07
normRes=5.373681e-07
normRes=5.373682e-07
normRes=5.373683e-07
normRes=5.373683e-07
normRes=5.373684e-07
normRes=5.373685e-07
normRes=5.373686e-07
normRes=5.373686e-07
normRes=5.373687e-07
normRes=5.373688e-07
normRes=5.373689e-07
normRes=5.373689e-07
normRes=5.373690e-07
normRes=5.373691e-07
normRes=5.373692e-07
normRes=5.373692e-07
normRes=5.373693e-07
normRes=5.373694e-07
normRes=5.373695e-07
normRes=5.373695e-07
normRes=5.373696e-07
normRes=5.373697e-07
normRes=5.373698e-07
normRes=5.373699e-07
normRes=5.373699e-07
normRes=5.373700e-07
normRes=5.373701e-07
normRes=5.373702e-07
normRes=5.373702e-07
normRes=5.373703e-07
normRes=5.373704e-07
normRes=5.373705e-07
normRes=5.373705e-07
normRes=5.373706e-07
normRes=5.373707e-07
normRes=5.373708e-07
normRes=5.373708e-07
normRes=5.373709e-07
normRes=5.373710e-07
normRes=5.373711e-07
normRes=5.373712e-07
normRes=5.373712e-07
normRes=5.373713e-07
normRes=5.373714e-07
normRes=5.373715e-07
normRes=5.373715e-07
normRes=5.373716e-07
normRes=5.373717e-07
normRes=5.373718e-07
normRes=5.373718e-07
normRes=5.373719e-07
normRes=5.373720e-07
normRes=5.373721e-07
normRes=5.373721e-07
normRes=5.373722e-07
normRes=5.373723e-07
normRes=5.373724e-07
normRes=5.373725e-07
normRes=5.373725e-07
normRes=5.373726e-07
normRes=5.373727e-07
normRes=5.373728e-07
normRes=5.373728e-07
normRes=5.373729e-07
normRes=5.373730e-07
normRes=5.373731e-07
normRes=5.373731e-07
normRes=5.373732e-07
normRes=5.373733e-07
normRes=5.373734e-07
normRes=5.373734e-07
normRes=5.373735e-07
normRes=5.373736e-07
normRes=5.373737e-07
normRes=5.373738e-07
normRes=5.373738e-07
normRes=5.373739e-07
normRes=5.373740e-07
normRes=5.373741e-07
normRes=5.373741e-07
normRes=5.373742e-07
normRes=5.373743e-07
normRes=5.373744e-07
normRes=5.373744e-07
normRes=5.373745e-07
normRes=5.373746e-07
normRes=5.373747e-07
normRes=5.373747e-07
normRes=5.373748e-07
normRes=5.373749e-07
normRes=5.373750e-07
normRes=5.373751e-07
normRes=5.373751e-07
normRes=5.373752e-07
normRes=5.373753e-07
normRes=5.373754e-07
normRes=5.373754e-07
normRes=5.373755e-07
normRes=5.373756e-07
normRes=5.373757e-07
normRes=5.373757e-07
normRes=5.373758e-07
normRes=5.373759e-07
normRes=5.373760e-07
normRes=5.373760e-07
normRes=5.373761e-07
normRes=5.373762e-07
normRes=5.373763e-07
normRes=5.373763e-07
normRes=5.373764e-07
normRes=5.373765e-07
normRes=5.373766e-07
normRes=5.373767e-07
normRes=5.373767e-07
normRes=5.373768e-07
normRes=5.373769e-07
normRes=5.373770e-07
normRes=5.373770e-07
normRes=5.373771e-07
normRes=5.373772e-07
normRes=5.373773e-07
normRes=5.373773e-07
normRes=5.373774e-07
normRes=5.373775e-07
normRes=5.373776e-07
normRes=5.373776e-07
normRes=5.373777e-07
normRes=5.373778e-07
normRes=5.373779e-07
normRes=5.373780e-07
normRes=5.373780e-07
normRes=5.373781e-07
normRes=5.373782e-07
normRes=5.373783e-07
normRes=5.373783e-07
normRes=5.373784e-07
normRes=5.373785e-07
normRes=5.373786e-07
normRes=5.373786e-07
normRes=5.373787e-07
normRes=5.373788e-07
normRes=5.373789e-07
normRes=5.373789e-07
normRes=5.373790e-07
normRes=5.373791e-07
normRes=5.373792e-07
normRes=5.373793e-07
normRes=5.373793e-07
normRes=5.373794e-07
normRes=5.373795e-07
normRes=5.373796e-07
normRes=5.373796e-07
normRes=5.373797e-07
normRes=5.373798e-07
normRes=5.373799e-07
normRes=5.373799e-07
normRes=5.373800e-07
normRes=5.373801e-07
normRes=5.373802e-07
normRes=5.373802e-07
normRes=5.373803e-07
normRes=5.373804e-07
normRes=5.373805e-07
normRes=5.373806e-07
normRes=5.373806e-07
normRes=5.373807e-07
normRes=5.373808e-07
normRes=5.373809e-07
normRes=5.373809e-07
normRes=5.373810e-07
normRes=5.373811e-07
normRes=5.373812e-07
normRes=5.373812e-07
normRes=5.373813e-07
normRes=5.373814e-07
normRes=5.373815e-07
normRes=5.373815e-07
normRes=5.373816e-07
normRes=5.373817e-07
normRes=5.373818e-07
normRes=5.373818e-07
normRes=5.373819e-07
normRes=5.373820e-07
normRes=5.373821e-07
normRes=5.373822e-07
normRes=5.373822e-07
normRes=5.373823e-07
normRes=5.373824e-07
normRes=5.373825e-07
normRes=5.373825e-07
normRes=5.373826e-07
normRes=5.373827e-07
normRes=5.373828e-07
normRes=5.373828e-07
normRes=5.373829e-07
normRes=5.373830e-07
normRes=5.373831e-07
normRes=5.373831e-07
normRes=5.373832e-07
normRes=5.373833e-07
normRes=5.373834e-07
normRes=5.373835e-07
normRes=5.373835e-07
normRes=5.373836e-07
normRes=5.373837e-07
normRes=5.373838e-07
normRes=5.373838e-07
normRes=5.373839e-07
normRes=5.373840e-07
normRes=5.373841e-07
normRes=5.373841e-07
normRes=5.373842e-07
normRes=5.373843e-07
normRes=5.373844e-07
normRes=5.373844e-07
normRes=5.373845e-07
normRes=5.373846e-07
normRes=5.373847e-07
normRes=5.373848e-07
normRes=5.373848e-07
normRes=5.373849e-07
normRes=5.373850e-07
normRes=5.373851e-07
normRes=5.373851e-07
normRes=5.373852e-07
normRes=5.373853e-07
normRes=5.373854e-07
normRes=5.373854e-07
normRes=5.373855e-07
normRes=5.373856e-07
normRes=5.373857e-07
normRes=5.373857e-07
normRes=5.373858e-07
normRes=5.373859e-07
normRes=5.373860e-07
normRes=5.373861e-07
normRes=5.373861e-07
normRes=5.373862e-07
normRes=5.373863e-07
normRes=5.373864e-07
normRes=5.373864e-07
normRes=5.373865e-07
normRes=5.373866e-07
normRes=5.373867e-07
normRes=5.373867e-07
normRes=5.373868e-07
normRes=5.373869e-07
normRes=5.373870e-07
normRes=5.373870e-07
normRes=5.373871e-07
normRes=5.373872e-07
normRes=5.373873e-07
normRes=5.373873e-07
normRes=5.373874e-07
normRes=5.373875e-07
normRes=5.373876e-07
normRes=5.373877e-07
normRes=5.373877e-07
normRes=5.373878e-07
normRes=5.373879e-07
normRes=5.373880e-07
normRes=5.373880e-07
normRes=5.373881e-07
normRes=5.373882e-07
normRes=5.373883e-07
normRes=5.373883e-07
normRes=5.373884e-07
normRes=5.373885e-07
normRes=5.373886e-07
normRes=5.373886e-07
normRes=5.373887e-07
normRes=5.373888e-07
normRes=5.373889e-07
normRes=5.373890e-07
normRes=5.373890e-07
normRes=5.373891e-07
normRes=5.373892e-07
normRes=5.373893e-07
normRes=5.373893e-07
normRes=5.373894e-07
normRes=5.373895e-07
normRes=5.373896e-07
normRes=5.373896e-07
normRes=5.373897e-07
normRes=5.373898e-07
normRes=5.373899e-07
normRes=5.373899e-07
normRes=5.373900e-07
normRes=5.373901e-07
normRes=5.373902e-07
normRes=5.373903e-07
normRes=5.373903e-07
normRes=5.373904e-07
normRes=5.373905e-07
normRes=5.373906e-07
normRes=5.373906e-07
normRes=5.373907e-07
normRes=5.373908e-07
normRes=5.373909e-07
normRes=5.373909e-07
normRes=5.373910e-07
normRes=5.373911e-07
normRes=5.373912e-07
normRes=5.373912e-07
normRes=5.373913e-07
normRes=5.373914e-07
normRes=5.373915e-07
normRes=5.373916e-07
normRes=5.373916e-07
normRes=5.373917e-07
normRes=5.373918e-07
normRes=5.373919e-07
normRes=5.373919e-07
normRes=5.373920e-07
normRes=5.373921e-07
normRes=5.373922e-07
normRes=5.373922e-07
normRes=5.373923e-07
normRes=5.373924e-07
normRes=5.373925e-07
normRes=5.373925e-07
normRes=5.373926e-07
normRes=5.373927e-07
normRes=5.373928e-07
normRes=5.373928e-07
normRes=5.373929e-07
normRes=5.373930e-07
normRes=5.373931e-07
normRes=5.373932e-07
normRes=5.373932e-07
normRes=5.373933e-07
normRes=5.373934e-07
normRes=5.373935e-07
normRes=5.373935e-07
normRes=5.373936e-07
normRes=5.373937e-07
normRes=5.373938e-07
normRes=5.373938e-07
normRes=5.373939e-07
normRes=5.373940e-07
normRes=5.373941e-07
normRes=5.373941e-07
normRes=5.373942e-07
normRes=5.373943e-07
normRes=5.373944e-07
normRes=5.373945e-07
normRes=5.373945e-07
normRes=5.373946e-07
normRes=5.373947e-07
normRes=5.373948e-07
normRes=5.373948e-07
normRes=5.373949e-07
normRes=5.373950e-07
normRes=5.373951e-07
normRes=5.373951e-07
normRes=5.373952e-07
normRes=5.373953e-07
normRes=5.373954e-07
normRes=5.373954e-07
normRes=5.373955e-07
normRes=5.373956e-07
normRes=5.373957e-07
normRes=5.373958e-07
normRes=5.373958e-07
normRes=5.373959e-07
normRes=5.373960e-07
normRes=5.373961e-07
normRes=5.373961e-07
normRes=5.373962e-07
normRes=5.373963e-07
normRes=5.373964e-07
normRes=5.373964e-07
normRes=5.373965e-07
normRes=5.373966e-07
normRes=5.373967e-07
normRes=5.373967e-07
normRes=5.373968e-07
normRes=5.373969e-07
normRes=5.373970e-07
normRes=5.373970e-07
normRes=5.373971e-07
normRes=5.373972e-07
normRes=5.373973e-07
normRes=5.373974e-07
normRes=5.373974e-07
normRes=5.373975e-07
normRes=5.373976e-07
normRes=5.373977e-07
normRes=5.373977e-07
normRes=5.373978e-07
normRes=5.373979e-07
normRes=5.373980e-07
normRes=5.373980e-07
normRes=5.373981e-07
normRes=5.373982e-07
normRes=5.373983e-07
normRes=5.373983e-07
normRes=5.373984e-07
normRes=5.373985e-07
normRes=5.373986e-07
normRes=5.373987e-07
normRes=5.373987e-07
normRes=5.373988e-07
normRes=5.373989e-07
normRes=5.373990e-07
normRes=5.373990e-07
normRes=5.373991e-07
normRes=5.373992e-07
normRes=5.373993e-07
normRes=5.373993e-07
normRes=5.373994e-07
normRes=5.373995e-07
normRes=5.373996e-07
normRes=5.373996e-07
normRes=5.373997e-07
normRes=5.373998e-07
normRes=5.373999e-07
normRes=5.374000e-07
normRes=5.374000e-07
normRes=5.374001e-07
normRes=5.374002e-07
normRes=5.374003e-07
normRes=5.374003e-07
normRes=5.374004e-07
normRes=5.374005e-07
normRes=5.374006e-07
normRes=5.374006e-07
normRes=5.374007e-07
normRes=5.374008e-07
normRes=5.374009e-07
normRes=5.374009e-07
normRes=5.374010e-07
normRes=5.374011e-07
normRes=5.374012e-07
normRes=5.374013e-07
normRes=5.374013e-07
normRes=5.374014e-07
normRes=5.374015e-07
normRes=5.374016e-07
normRes=5.374016e-07
normRes=5.374017e-07
normRes=5.374018e-07
normRes=5.374019e-07
normRes=5.374019e-07
normRes=5.374020e-07
normRes=5.374021e-07
normRes=5.374022e-07
normRes=5.374022e-07
normRes=5.374023e-07
normRes=5.374024e-07
normRes=5.374025e-07
normRes=5.374025e-07
normRes=5.374026e-07
normRes=5.374027e-07
normRes=5.374028e-07
normRes=5.374029e-07
normRes=5.374029e-07
normRes=5.374030e-07
normRes=5.374031e-07
normRes=5.374032e-07
normRes=5.374032e-07
normRes=5.374033e-07
normRes=5.374034e-07
normRes=5.374035e-07
normRes=5.374035e-07
normRes=5.374036e-07
normRes=5.374037e-07
normRes=5.374038e-07
normRes=5.374038e-07
normRes=5.374039e-07
normRes=5.374040e-07
normRes=5.374041e-07
normRes=5.374042e-07
normRes=5.374042e-07
normRes=5.374043e-07
normRes=5.374044e-07
normRes=5.374045e-07
normRes=5.374045e-07
normRes=5.374046e-07
normRes=5.374047e-07
normRes=5.374048e-07
normRes=5.374048e-07
normRes=5.374049e-07
normRes=5.374050e-07
normRes=5.374051e-07
normRes=5.374051e-07
normRes=5.374052e-07
normRes=5.374053e-07
normRes=5.374054e-07
normRes=5.374054e-07
normRes=5.374055e-07
normRes=5.374056e-07
normRes=5.374057e-07
normRes=5.374058e-07
normRes=5.374058e-07
normRes=5.374059e-07
normRes=5.374060e-07
normRes=5.374061e-07
normRes=5.374061e-07
normRes=5.374062e-07
normRes=5.374063e-07
normRes=5.374064e-07
normRes=5.374064e-07
normRes=5.374065e-07
normRes=5.374066e-07
normRes=5.374067e-07
normRes=5.374067e-07
normRes=5.374068e-07
normRes=5.374069e-07
normRes=5.374070e-07
normRes=5.374071e-07
normRes=5.374071e-07
normRes=5.374072e-07
normRes=5.374073e-07
normRes=5.374074e-07
normRes=5.374074e-07
normRes=5.374075e-07
normRes=5.374076e-07
normRes=5.374077e-07
normRes=5.374077e-07
normRes=5.374078e-07
normRes=5.374079e-07
normRes=5.374080e-07
normRes=5.374080e-07
normRes=5.374081e-07
normRes=5.374082e-07
normRes=5.374083e-07
normRes=5.374084e-07
normRes=5.374084e-07
normRes=5.374085e-07
normRes=5.374086e-07
normRes=5.374087e-07
normRes=5.374087e-07
normRes=5.374088e-07
normRes=5.374089e-07
normRes=5.374090e-07
normRes=5.374090e-07
normRes=5.374091e-07
normRes=5.374092e-07
normRes=5.374093e-07
normRes=5.374093e-07
normRes=5.374094e-07
normRes=5.374095e-07
normRes=5.374096e-07
normRes=5.374096e-07
normRes=5.374097e-07
normRes=5.374098e-07
normRes=5.374099e-07
normRes=5.374100e-07
normRes=5.374100e-07
normRes=5.374101e-07
normRes=5.374102e-07
normRes=5.374103e-07
normRes=5.374103e-07
normRes=5.374104e-07
normRes=5.374105e-07
normRes=5.374106e-07
normRes=5.374106e-07
normRes=5.374107e-07
normRes=5.374108e-07
normRes=5.374109e-07
normRes=5.374109e-07
normRes=5.374110e-07
normRes=5.374111e-07
normRes=5.374112e-07
normRes=5.374113e-07
normRes=5.374113e-07
normRes=5.374114e-07
normRes=5.374115e-07
normRes=5.374116e-07
normRes=5.374116e-07
normRes=5.374117e-07
normRes=5.374118e-07
normRes=5.374119e-07
normRes=5.374119e-07
normRes=5.374120e-07
normRes=5.374121e-07
normRes=5.374122e-07
normRes=5.374122e-07
normRes=5.374123e-07
normRes=5.374124e-07
normRes=5.374125e-07
normRes=5.374126e-07
normRes=5.374126e-07
normRes=5.374127e-07
normRes=5.374128e-07
normRes=5.374129e-07
normRes=5.374129e-07
normRes=5.374130e-07
normRes=5.374131e-07
normRes=5.374132e-07
normRes=5.374132e-07
normRes=5.374133e-07
normRes=5.374134e-07
normRes=5.374135e-07
normRes=5.374135e-07
normRes=5.374136e-07
normRes=5.374137e-07
normRes=5.374138e-07
normRes=5.374138e-07
normRes=5.374139e-07
normRes=5.374140e-07
normRes=5.374141e-07
normRes=5.374142e-07
normRes=5.374142e-07
normRes=5.374143e-07
normRes=5.374144e-07
normRes=5.374145e-07
normRes=5.374145e-07
normRes=5.374146e-07
normRes=5.374147e-07
normRes=5.374148e-07
normRes=5.374148e-07
normRes=5.374149e-07
normRes=5.374150e-07
normRes=5.374151e-07
normRes=5.374151e-07
normRes=5.374152e-07
normRes=5.374153e-07
normRes=5.374154e-07
normRes=5.374155e-07
normRes=5.374155e-07
normRes=5.374156e-07
normRes=5.374157e-07
normRes=5.374158e-07
normRes=5.374158e-07
normRes=5.374159e-07
normRes=5.374160e-07
normRes=5.374161e-07
normRes=5.374161e-07
normRes=5.374162e-07
normRes=5.374163e-07
normRes=5.374164e-07
normRes=5.374164e-07
normRes=5.374165e-07
normRes=5.374166e-07
normRes=5.374167e-07
normRes=5.374167e-07
normRes=5.374168e-07
normRes=5.374169e-07
normRes=5.374170e-07
normRes=5.374171e-07
normRes=5.374171e-07
normRes=5.374172e-07
normRes=5.374173e-07
normRes=5.374174e-07
normRes=5.374174e-07
normRes=5.374175e-07
normRes=5.374176e-07
normRes=5.374177e-07
normRes=5.374177e-07
normRes=5.374178e-07
normRes=5.374179e-07
normRes=5.374180e-07
normRes=5.374180e-07
normRes=5.374181e-07
normRes=5.374182e-07
normRes=5.374183e-07
normRes=5.374184e-07
normRes=5.374184e-07
normRes=5.374185e-07
normRes=5.374186e-07
normRes=5.374187e-07
normRes=5.374187e-07
normRes=5.374188e-07
normRes=5.374189e-07
normRes=5.374190e-07
normRes=5.374190e-07
normRes=5.374191e-07
normRes=5.374192e-07
normRes=5.374193e-07
normRes=5.374193e-07
normRes=5.374194e-07
normRes=5.374195e-07
normRes=5.374196e-07
normRes=5.374197e-07
normRes=5.374197e-07
normRes=5.374198e-07
normRes=5.374199e-07
normRes=5.374200e-07
normRes=5.374200e-07
normRes=5.374201e-07
normRes=5.374202e-07
normRes=5.374203e-07
normRes=5.374203e-07
normRes=5.374204e-07
normRes=5.374205e-07
normRes=5.374206e-07
normRes=5.374206e-07
normRes=5.374207e-07
normRes=5.374208e-07
normRes=5.374209e-07
normRes=5.374209e-07
normRes=5.374210e-07
normRes=5.374211e-07
normRes=5.374212e-07
normRes=5.374213e-07
normRes=5.374213e-07
normRes=5.374214e-07
normRes=5.374215e-07
normRes=5.374216e-07
normRes=5.374216e-07
normRes=5.374217e-07
normRes=5.374218e-07
normRes=5.374219e-07
normRes=5.374219e-07
normRes=5.374220e-07
normRes=5.374221e-07
normRes=5.374222e-07
normRes=5.374222e-07
normRes=5.374223e-07
normRes=5.374224e-07
normRes=5.374225e-07
normRes=5.374226e-07
normRes=5.374226e-07
normRes=5.374227e-07
normRes=5.374228e-07
normRes=5.374229e-07
normRes=5.374229e-07
normRes=5.374230e-07
normRes=5.374231e-07
normRes=5.374232e-07
normRes=5.374232e-07
normRes=5.374233e-07
normRes=5.374234e-07
normRes=5.374235e-07
normRes=5.374235e-07
normRes=5.374236e-07
normRes=5.374237e-07
normRes=5.374238e-07
normRes=5.374238e-07
normRes=5.374239e-07
normRes=5.374240e-07
normRes=5.374241e-07
normRes=5.374242e-07
normRes=5.374242e-07
normRes=5.374243e-07
normRes=5.374244e-07
normRes=5.374245e-07
normRes=5.374245e-07
normRes=5.374246e-07
normRes=5.374247e-07
normRes=5.374248e-07
normRes=5.374248e-07
normRes=5.374249e-07
normRes=5.374250e-07
normRes=5.374251e-07
normRes=5.374251e-07
normRes=5.374252e-07
normRes=5.374253e-07
normRes=5.374254e-07
normRes=5.374255e-07
normRes=5.374255e-07
normRes=5.374256e-07
normRes=5.374257e-07
normRes=5.374258e-07
normRes=5.374258e-07
normRes=5.374259e-07
normRes=5.374260e-07
normRes=5.374261e-07
normRes=5.374261e-07
normRes=5.374262e-07
normRes=5.374263e-07
normRes=5.374264e-07
normRes=5.374264e-07
normRes=5.374265e-07
normRes=5.374266e-07
normRes=5.374267e-07
normRes=5.374268e-07
normRes=5.374268e-07
normRes=5.374269e-07
normRes=5.374270e-07
normRes=5.374271e-07
normRes=5.374271e-07
normRes=5.374272e-07
normRes=5.374273e-07
normRes=5.374274e-07
normRes=5.374274e-07
normRes=5.374275e-07
normRes=5.374276e-07
normRes=5.374277e-07
normRes=5.374277e-07
normRes=5.374278e-07
normRes=5.374279e-07
normRes=5.374280e-07
normRes=5.374280e-07
normRes=5.374281e-07
normRes=5.374282e-07
normRes=5.374283e-07
normRes=5.374284e-07
normRes=5.374284e-07
normRes=5.374285e-07
normRes=5.374286e-07
normRes=5.374287e-07
normRes=5.374287e-07
normRes=5.374288e-07
normRes=5.374289e-07
normRes=5.374290e-07
normRes=5.374290e-07
normRes=5.374291e-07
normRes=5.374292e-07
normRes=5.374293e-07
normRes=5.374293e-07
normRes=5.374294e-07
normRes=5.374295e-07
normRes=5.374296e-07
normRes=5.374296e-07
normRes=5.374297e-07
normRes=5.374298e-07
normRes=5.374299e-07
normRes=5.374300e-07
normRes=5.374300e-07
normRes=5.374301e-07
normRes=5.374302e-07
normRes=5.374303e-07
normRes=5.374303e-07
normRes=5.374304e-07
normRes=5.374305e-07
normRes=5.374306e-07
normRes=5.374306e-07
normRes=5.374307e-07
normRes=5.374308e-07
normRes=5.374309e-07
normRes=5.374309e-07
normRes=5.374310e-07
normRes=5.374311e-07
normRes=5.374312e-07
normRes=5.374313e-07
normRes=5.374313e-07
normRes=5.374314e-07
normRes=5.374315e-07
normRes=5.374316e-07
normRes=5.374316e-07
normRes=5.374317e-07
normRes=5.374318e-07
normRes=5.374319e-07
normRes=5.374319e-07
normRes=5.374320e-07
normRes=5.374321e-07
normRes=5.374322e-07
normRes=5.374322e-07
normRes=5.374323e-07
normRes=5.374324e-07
normRes=5.374325e-07
normRes=5.374326e-07
normRes=5.374326e-07
normRes=5.374327e-07
normRes=5.374328e-07
normRes=5.374329e-07
normRes=5.374329e-07
normRes=5.374330e-07
normRes=5.374331e-07
normRes=5.374332e-07
normRes=5.374332e-07
normRes=5.374333e-07
normRes=5.374334e-07
normRes=5.374335e-07
normRes=5.374335e-07
normRes=5.374336e-07
normRes=5.374337e-07
normRes=5.374338e-07
normRes=5.374338e-07
normRes=5.374339e-07
normRes=5.374340e-07
normRes=5.374341e-07
normRes=5.374342e-07
normRes=5.374342e-07
normRes=5.374343e-07
normRes=5.374344e-07
normRes=5.374345e-07
normRes=5.374345e-07
normRes=5.374346e-07
normRes=5.374347e-07
normRes=5.374348e-07
normRes=5.374348e-07
normRes=5.374349e-07
normRes=5.374350e-07
normRes=5.374351e-07
normRes=5.374351e-07
normRes=5.374352e-07
normRes=5.374353e-07
normRes=5.374354e-07
normRes=5.374355e-07
normRes=5.374355e-07
normRes=5.374356e-07
normRes=5.374357e-07
normRes=5.374358e-07
normRes=5.374358e-07
normRes=5.374359e-07
normRes=5.374360e-07
normRes=5.374361e-07
normRes=5.374361e-07
normRes=5.374362e-07
normRes=5.374363e-07
normRes=5.374364e-07
normRes=5.374364e-07
normRes=5.374365e-07
normRes=5.374366e-07
normRes=5.374367e-07
normRes=5.374367e-07
normRes=5.374368e-07
normRes=5.374369e-07
normRes=5.374370e-07
normRes=5.374371e-07
normRes=5.374371e-07
normRes=5.374372e-07
normRes=5.374373e-07
normRes=5.374374e-07
normRes=5.374374e-07
normRes=5.374375e-07
normRes=5.374376e-07
normRes=5.374377e-07
normRes=5.374377e-07
normRes=5.374378e-07
normRes=5.374379e-07
normRes=5.374380e-07
normRes=5.374380e-07
normRes=5.374381e-07
normRes=5.374382e-07
normRes=5.374383e-07
normRes=5.374384e-07
normRes=5.374384e-07
normRes=5.374385e-07
normRes=5.374386e-07
normRes=5.374387e-07
normRes=5.374387e-07
normRes=5.374388e-07
normRes=5.374389e-07
normRes=5.374390e-07
normRes=5.374390e-07
normRes=5.374391e-07
normRes=5.374392e-07
normRes=5.374393e-07
normRes=5.374393e-07
normRes=5.374394e-07
normRes=5.374395e-07
normRes=5.374396e-07
normRes=5.374396e-07
normRes=5.374397e-07
normRes=5.374398e-07
normRes=5.374399e-07
normRes=5.374400e-07
normRes=5.374400e-07
normRes=5.374401e-07
normRes=5.374402e-07
normRes=5.374403e-07
normRes=5.374403e-07
normRes=5.374404e-07
normRes=5.374405e-07
normRes=5.374406e-07
normRes=5.374406e-07
normRes=5.374407e-07
normRes=5.374408e-07
normRes=5.374409e-07
normRes=5.374409e-07
normRes=5.374410e-07
normRes=5.374411e-07
normRes=5.374412e-07
normRes=5.374413e-07
normRes=5.374413e-07
normRes=5.374414e-07
normRes=5.374415e-07
normRes=5.374416e-07
normRes=5.374416e-07
normRes=5.374417e-07
normRes=5.374418e-07
normRes=5.374419e-07
normRes=5.374419e-07
normRes=5.374420e-07
normRes=5.374421e-07
normRes=5.374422e-07
normRes=5.374422e-07
normRes=5.374423e-07
normRes=5.374424e-07
normRes=5.374425e-07
normRes=5.374425e-07
normRes=5.374426e-07
normRes=5.374427e-07
normRes=5.374428e-07
normRes=5.374429e-07
normRes=5.374429e-07
normRes=5.374430e-07
normRes=5.374431e-07
normRes=5.374432e-07
normRes=5.374432e-07
normRes=5.374433e-07
normRes=5.374434e-07
normRes=5.374435e-07
normRes=5.374435e-07
normRes=5.374436e-07
normRes=5.374437e-07
normRes=5.374438e-07
normRes=5.374438e-07
normRes=5.374439e-07
normRes=5.374440e-07
normRes=5.374441e-07
normRes=5.374442e-07
normRes=5.374442e-07
normRes=5.374443e-07
normRes=5.374444e-07
normRes=5.374445e-07
normRes=5.374445e-07
normRes=5.374446e-07
normRes=5.374447e-07
normRes=5.374448e-07
normRes=5.374448e-07
normRes=5.374449e-07
normRes=5.374450e-07
normRes=5.374451e-07
normRes=5.374451e-07
normRes=5.374452e-07
normRes=5.374453e-07
normRes=5.374454e-07
normRes=5.374454e-07
normRes=5.374455e-07
normRes=5.374456e-07
normRes=5.374457e-07
normRes=5.374458e-07
normRes=5.374458e-07
normRes=5.374459e-07
normRes=5.374460e-07
normRes=5.374461e-07
normRes=5.374461e-07
normRes=5.374462e-07
normRes=5.374463e-07
normRes=5.374464e-07
normRes=5.374464e-07
normRes=5.374465e-07
normRes=5.374466e-07
normRes=5.374467e-07
normRes=5.374467e-07
normRes=5.374468e-07
normRes=5.374469e-07
normRes=5.374470e-07
normRes=5.374471e-07
normRes=5.374471e-07
normRes=5.374472e-07
normRes=5.374473e-07
normRes=5.374474e-07
normRes=5.374474e-07
normRes=5.374475e-07
normRes=5.374476e-07
normRes=5.374477e-07
normRes=5.374477e-07
normRes=5.374478e-07
normRes=5.374479e-07
normRes=5.374480e-07
normRes=5.374480e-07
normRes=5.374481e-07
normRes=5.374482e-07
normRes=5.374483e-07
normRes=5.374483e-07
normRes=5.374484e-07
normRes=5.374485e-07
normRes=5.374486e-07
normRes=5.374487e-07
normRes=5.374487e-07
normRes=5.374488e-07
normRes=5.374489e-07
normRes=5.374490e-07
normRes=5.374490e-07
normRes=5.374491e-07
normRes=5.374492e-07
normRes=5.374493e-07
normRes=5.374493e-07
normRes=5.374494e-07
normRes=5.374495e-07
normRes=5.374496e-07
normRes=5.374496e-07
normRes=5.374497e-07
normRes=5.374498e-07
normRes=5.374499e-07
normRes=5.374500e-07
normRes=5.374500e-07
normRes=5.374501e-07
normRes=5.374502e-07
normRes=5.374503e-07
normRes=5.374503e-07
normRes=5.374504e-07
normRes=5.374505e-07
normRes=5.374506e-07
normRes=5.374506e-07
normRes=5.374507e-07
normRes=5.374508e-07
normRes=5.374509e-07
normRes=5.374509e-07
normRes=5.374510e-07
normRes=5.374511e-07
normRes=5.374512e-07
normRes=5.374512e-07
normRes=5.374513e-07
normRes=5.374514e-07
normRes=5.374515e-07
normRes=5.374516e-07
normRes=5.374516e-07
normRes=5.374517e-07
normRes=5.374518e-07
normRes=5.374519e-07
normRes=5.374519e-07
normRes=5.374520e-07
normRes=5.374521e-07
normRes=5.374522e-07
normRes=5.374522e-07
normRes=5.374523e-07
normRes=5.374524e-07
normRes=5.374525e-07
normRes=5.374525e-07
normRes=5.374526e-07
normRes=5.374527e-07
normRes=5.374528e-07
normRes=5.374529e-07
normRes=5.374529e-07
normRes=5.374530e-07
normRes=5.374531e-07
normRes=5.374532e-07
normRes=5.374532e-07
normRes=5.374533e-07
normRes=5.374534e-07
normRes=5.374535e-07
normRes=5.374535e-07
normRes=5.374536e-07
normRes=5.374537e-07
normRes=5.374538e-07
normRes=5.374538e-07
normRes=5.374539e-07
normRes=5.374540e-07
normRes=5.374541e-07
normRes=5.374541e-07
normRes=5.374542e-07
normRes=5.374543e-07
normRes=5.374544e-07
normRes=5.374545e-07
normRes=5.374545e-07
normRes=5.374546e-07
normRes=5.374547e-07
normRes=5.374548e-07
normRes=5.374548e-07
normRes=5.374549e-07
normRes=5.374550e-07
normRes=5.374551e-07
normRes=5.374551e-07
normRes=5.374552e-07
normRes=5.374553e-07
normRes=5.374554e-07
normRes=5.374554e-07
normRes=5.374555e-07
normRes=5.374556e-07
normRes=5.374557e-07
normRes=5.374558e-07
normRes=5.374558e-07
normRes=5.374559e-07
normRes=5.374560e-07
normRes=5.374561e-07
normRes=5.374561e-07
normRes=5.374562e-07
normRes=5.374563e-07
normRes=5.374564e-07
normRes=5.374564e-07
normRes=5.374565e-07
normRes=5.374566e-07
normRes=5.374567e-07
normRes=5.374567e-07
normRes=5.374568e-07
normRes=5.374569e-07
normRes=5.374570e-07
normRes=5.374570e-07
normRes=5.374571e-07
normRes=5.374572e-07
normRes=5.374573e-07
normRes=5.374574e-07
normRes=5.374574e-07
normRes=5.374575e-07
normRes=5.374576e-07
normRes=5.374577e-07
normRes=5.374577e-07
normRes=5.374578e-07
normRes=5.374579e-07
normRes=5.374580e-07
normRes=5.374580e-07
normRes=5.374581e-07
normRes=5.374582e-07
normRes=5.374583e-07
normRes=5.374583e-07
normRes=5.374584e-07
normRes=5.374585e-07
normRes=5.374586e-07
normRes=5.374586e-07
normRes=5.374587e-07
normRes=5.374588e-07
normRes=5.374589e-07
normRes=5.374590e-07
normRes=5.374590e-07
normRes=5.374591e-07
normRes=5.374592e-07
normRes=5.374593e-07
normRes=5.374593e-07
normRes=5.374594e-07
normRes=5.374595e-07
normRes=5.374596e-07
normRes=5.374596e-07
normRes=5.374597e-07
normRes=5.374598e-07
normRes=5.374599e-07
normRes=5.374599e-07
normRes=5.374600e-07
normRes=5.374601e-07
normRes=5.374602e-07
normRes=5.374603e-07
normRes=5.374603e-07
normRes=5.374604e-07
normRes=5.374605e-07
normRes=5.374606e-07
normRes=5.374606e-07
normRes=5.374607e-07
normRes=5.374608e-07
normRes=5.374609e-07
normRes=5.374609e-07
normRes=5.374610e-07
normRes=5.374611e-07
normRes=5.374612e-07
normRes=5.374612e-07
normRes=5.374613e-07
normRes=5.374614e-07
normRes=5.374615e-07
normRes=5.374615e-07
normRes=5.374616e-07
normRes=5.374617e-07
normRes=5.374618e-07
normRes=5.374619e-07
normRes=5.374619e-07
normRes=5.374620e-07
normRes=5.374621e-07
normRes=5.374622e-07
normRes=5.374622e-07
normRes=5.374623e-07
normRes=5.374624e-07
normRes=5.374625e-07
normRes=5.374625e-07
normRes=5.374626e-07
normRes=5.374627e-07
normRes=5.374628e-07
normRes=5.374628e-07
normRes=5.374629e-07
normRes=5.374630e-07
normRes=5.374631e-07
normRes=5.374631e-07
normRes=5.374632e-07
normRes=5.374633e-07
normRes=5.374634e-07
normRes=5.374635e-07
normRes=5.374635e-07
normRes=5.374636e-07
normRes=5.374637e-07
normRes=5.374638e-07
normRes=5.374638e-07
normRes=5.374639e-07
normRes=5.374640e-07
normRes=5.374641e-07
normRes=5.374641e-07
normRes=5.374642e-07
normRes=5.374643e-07
normRes=5.374644e-07
normRes=5.374644e-07
normRes=5.374645e-07
normRes=5.374646e-07
normRes=5.374647e-07
normRes=5.374648e-07
normRes=5.374648e-07
normRes=5.374649e-07
normRes=5.374650e-07
normRes=5.374651e-07
normRes=5.374651e-07
normRes=5.374652e-07
normRes=5.374653e-07
normRes=5.374654e-07
normRes=5.374654e-07
normRes=5.374655e-07
normRes=5.374656e-07
normRes=5.374657e-07
normRes=5.374657e-07
normRes=5.374658e-07
normRes=5.374659e-07
normRes=5.374660e-07
normRes=5.374660e-07
normRes=5.374661e-07
normRes=5.374662e-07
normRes=5.374663e-07
normRes=5.374664e-07
normRes=5.374664e-07
normRes=5.374665e-07
normRes=5.374666e-07
normRes=5.374667e-07
normRes=5.374667e-07
normRes=5.374668e-07
normRes=5.374669e-07
normRes=5.374670e-07
normRes=5.374670e-07
normRes=5.374671e-07
normRes=5.374672e-07
normRes=5.374673e-07
normRes=5.374673e-07
normRes=5.374674e-07
normRes=5.374675e-07
normRes=5.374676e-07
normRes=5.374677e-07
normRes=5.374677e-07
normRes=5.374678e-07
normRes=5.374679e-07
normRes=5.374680e-07
normRes=5.374680e-07
normRes=5.374681e-07
normRes=5.374682e-07
normRes=5.374683e-07
normRes=5.374683e-07
normRes=5.374684e-07
normRes=5.374685e-07
normRes=5.374686e-07
normRes=5.374686e-07
normRes=5.374687e-07
normRes=5.374688e-07
normRes=5.374689e-07
normRes=5.374689e-07
normRes=5.374690e-07
normRes=5.374691e-07
normRes=5.374692e-07
normRes=5.374693e-07
normRes=5.374693e-07
normRes=5.374694e-07
normRes=5.374695e-07
normRes=5.374696e-07
normRes=5.374696e-07
normRes=5.374697e-07
normRes=5.374698e-07
normRes=5.374699e-07
normRes=5.374699e-07
normRes=5.374700e-07
normRes=5.374701e-07
normRes=5.374702e-07
normRes=5.374702e-07
normRes=5.374703e-07
normRes=5.374704e-07
normRes=5.374705e-07
normRes=5.374705e-07
normRes=5.374706e-07
normRes=5.374707e-07
normRes=5.374708e-07
normRes=5.374709e-07
normRes=5.374709e-07
normRes=5.374710e-07
normRes=5.374711e-07
normRes=5.374712e-07
normRes=5.374712e-07
normRes=5.374713e-07
normRes=5.374714e-07
normRes=5.374715e-07
normRes=5.374715e-07
normRes=5.374716e-07
normRes=5.374717e-07
normRes=5.374718e-07
normRes=5.374718e-07
normRes=5.374719e-07
normRes=5.374720e-07
normRes=5.374721e-07
normRes=5.374722e-07
normRes=5.374722e-07
normRes=5.374723e-07
normRes=5.374724e-07
normRes=5.374725e-07
normRes=5.374725e-07
normRes=5.374726e-07
normRes=5.374727e-07
normRes=5.374728e-07
normRes=5.374728e-07
normRes=5.374729e-07
normRes=5.374730e-07
normRes=5.374731e-07
normRes=5.374731e-07
normRes=5.374732e-07
normRes=5.374733e-07
normRes=5.374734e-07
normRes=5.374734e-07
normRes=5.374735e-07
normRes=5.374736e-07
normRes=5.374737e-07
normRes=5.374738e-07
normRes=5.374738e-07
normRes=5.374739e-07
normRes=5.374740e-07
normRes=5.374741e-07
normRes=5.374741e-07
normRes=5.374742e-07
normRes=5.374743e-07
normRes=5.374744e-07
normRes=5.374744e-07
normRes=5.374745e-07
normRes=5.374746e-07
normRes=5.374747e-07
normRes=5.374747e-07
normRes=5.374748e-07
normRes=5.374749e-07
normRes=5.374750e-07
normRes=5.374751e-07
normRes=5.374751e-07
normRes=5.374752e-07
normRes=5.374753e-07
normRes=5.374754e-07
normRes=5.374754e-07
normRes=5.374755e-07
normRes=5.374756e-07
normRes=5.374757e-07
normRes=5.374757e-07
normRes=5.374758e-07
normRes=5.374759e-07
normRes=5.374760e-07
normRes=5.374760e-07
normRes=5.374761e-07
normRes=5.374762e-07
normRes=5.374763e-07
normRes=5.374763e-07
normRes=5.374764e-07
normRes=5.374765e-07
normRes=5.374766e-07
normRes=5.374767e-07
normRes=5.374767e-07
normRes=5.374768e-07
normRes=5.374769e-07
normRes=5.374770e-07
normRes=5.374770e-07
normRes=5.374771e-07
normRes=5.374772e-07
normRes=5.374773e-07
normRes=5.374773e-07
normRes=5.374774e-07
normRes=5.374775e-07
normRes=5.374776e-07
normRes=5.374776e-07
normRes=5.374777e-07
normRes=5.374778e-07
normRes=5.374779e-07
normRes=5.374779e-07
normRes=5.374780e-07
normRes=5.374781e-07
normRes=5.374782e-07
normRes=5.374783e-07
normRes=5.374783e-07
normRes=5.374784e-07
normRes=5.374785e-07
normRes=5.374786e-07
normRes=5.374786e-07
normRes=5.374787e-07
normRes=5.374788e-07
normRes=5.374789e-07
normRes=5.374789e-07
normRes=5.374790e-07
normRes=5.374791e-07
normRes=5.374792e-07
normRes=5.374792e-07
normRes=5.374793e-07
normRes=5.374794e-07
normRes=5.374795e-07
normRes=5.374795e-07
normRes=5.374796e-07
normRes=5.374797e-07
normRes=5.374798e-07
normRes=5.374799e-07
normRes=5.374799e-07
normRes=5.374800e-07
normRes=5.374801e-07
normRes=5.374802e-07
normRes=5.374802e-07
normRes=5.374803e-07
normRes=5.374804e-07
normRes=5.374805e-07
normRes=5.374805e-07
normRes=5.374806e-07
normRes=5.374807e-07
normRes=5.374808e-07
normRes=5.374808e-07
normRes=5.374809e-07
normRes=5.374810e-07
normRes=5.374811e-07
normRes=5.374812e-07
normRes=5.374812e-07
normRes=5.374813e-07
normRes=5.374814e-07
normRes=5.374815e-07
normRes=5.374815e-07
normRes=5.374816e-07
normRes=5.374817e-07
normRes=5.374818e-07
normRes=5.374818e-07
normRes=5.374819e-07
normRes=5.374820e-07
normRes=5.374821e-07
normRes=5.374821e-07
normRes=5.374822e-07
normRes=5.374823e-07
normRes=5.374824e-07
normRes=5.374824e-07
normRes=5.374825e-07
normRes=5.374826e-07
normRes=5.374827e-07
normRes=5.374828e-07
normRes=5.374828e-07
normRes=5.374829e-07
normRes=5.374830e-07
normRes=5.374831e-07
normRes=5.374831e-07
normRes=5.374832e-07
normRes=5.374833e-07
normRes=5.374834e-07
normRes=5.374834e-07
normRes=5.374835e-07
normRes=5.374836e-07
normRes=5.374837e-07
normRes=5.374837e-07
normRes=5.374838e-07
normRes=5.374839e-07
normRes=5.374840e-07
normRes=5.374840e-07
normRes=5.374841e-07
normRes=5.374842e-07
normRes=5.374843e-07
normRes=5.374844e-07
normRes=5.374844e-07
normRes=5.374845e-07
normRes=5.374846e-07
normRes=5.374847e-07
normRes=5.374847e-07
normRes=5.374848e-07
normRes=5.374849e-07
normRes=5.374850e-07
normRes=5.374850e-07
normRes=5.374851e-07
normRes=5.374852e-07
normRes=5.374853e-07
normRes=5.374853e-07
normRes=5.374854e-07
normRes=5.374855e-07
normRes=5.374856e-07
normRes=5.374857e-07
normRes=5.374857e-07
normRes=5.374858e-07
normRes=5.374859e-07
normRes=5.374860e-07
normRes=5.374860e-07
normRes=5.374861e-07
normRes=5.374862e-07
normRes=5.374863e-07
normRes=5.374863e-07
normRes=5.374864e-07
normRes=5.374865e-07
normRes=5.374866e-07
normRes=5.374866e-07
normRes=5.374867e-07
normRes=5.374868e-07
normRes=5.374869e-07
normRes=5.374869e-07
normRes=5.374870e-07
normRes=5.374871e-07
normRes=5.374872e-07
normRes=5.374873e-07
normRes=5.374873e-07
normRes=5.374874e-07
normRes=5.374875e-07
normRes=5.374876e-07
normRes=5.374876e-07
normRes=5.374877e-07
normRes=5.374878e-07
normRes=5.374879e-07
normRes=5.374879e-07
normRes=5.374880e-07
normRes=5.374881e-07
normRes=5.374882e-07
normRes=5.374882e-07
normRes=5.374883e-07
normRes=5.374884e-07
normRes=5.374885e-07
normRes=5.374885e-07
normRes=5.374886e-07
normRes=5.374887e-07
normRes=5.374888e-07
normRes=5.374889e-07
normRes=5.374889e-07
normRes=5.374890e-07
normRes=5.374891e-07
normRes=5.374892e-07
normRes=5.374892e-07
normRes=5.374893e-07
normRes=5.374894e-07
normRes=5.374895e-07
normRes=5.374895e-07
normRes=5.374896e-07
normRes=5.374897e-07
normRes=5.374898e-07
normRes=5.374898e-07
normRes=5.374899e-07
normRes=5.374900e-07
normRes=5.374901e-07
normRes=5.374901e-07
normRes=5.374902e-07
normRes=5.374903e-07
normRes=5.374904e-07
normRes=5.374905e-07
normRes=5.374905e-07
normRes=5.374906e-07
normRes=5.374907e-07
normRes=5.374908e-07
normRes=5.374908e-07
normRes=5.374909e-07
normRes=5.374910e-07
normRes=5.374911e-07
normRes=5.374911e-07
normRes=5.374912e-07
normRes=5.374913e-07
normRes=5.374914e-07
normRes=5.374914e-07
normRes=5.374915e-07
normRes=5.374916e-07
normRes=5.374917e-07
normRes=5.374917e-07
normRes=5.374918e-07
normRes=5.374919e-07
normRes=5.374920e-07
normRes=5.374921e-07
normRes=5.374921e-07
normRes=5.374922e-07
normRes=5.374923e-07
normRes=5.374924e-07
normRes=5.374924e-07
normRes=5.374925e-07
normRes=5.374926e-07
normRes=5.374927e-07
normRes=5.374927e-07
normRes=5.374928e-07
normRes=5.374929e-07
normRes=5.374930e-07
normRes=5.374930e-07
normRes=5.374931e-07
normRes=5.374932e-07
normRes=5.374933e-07
normRes=5.374934e-07
normRes=5.374934e-07
normRes=5.374935e-07
normRes=5.374936e-07
normRes=5.374937e-07
normRes=5.374937e-07
normRes=5.374938e-07
normRes=5.374939e-07
normRes=5.374940e-07
normRes=5.374940e-07
normRes=5.374941e-07
normRes=5.374942e-07
normRes=5.374943e-07
normRes=5.374943e-07
normRes=5.374944e-07
normRes=5.374945e-07
normRes=5.374946e-07
normRes=5.374946e-07
normRes=5.374947e-07
normRes=5.374948e-07
normRes=5.374949e-07
normRes=5.374950e-07
normRes=5.374950e-07
normRes=5.374951e-07
normRes=5.374952e-07
normRes=5.374953e-07
normRes=5.374953e-07
normRes=5.374954e-07
normRes=5.374955e-07
normRes=5.374956e-07
normRes=5.374956e-07
normRes=5.374957e-07
normRes=5.374958e-07
normRes=5.374959e-07
normRes=5.374959e-07
normRes=5.374960e-07
normRes=5.374961e-07
normRes=5.374962e-07
normRes=5.374962e-07
normRes=5.374963e-07
normRes=5.374964e-07
normRes=5.374965e-07
normRes=5.374966e-07
normRes=5.374966e-07
normRes=5.374967e-07
normRes=5.374968e-07
normRes=5.374969e-07
normRes=5.374969e-07
normRes=5.374970e-07
normRes=5.374971e-07
normRes=5.374972e-07
normRes=5.374972e-07
normRes=5.374973e-07
normRes=5.374974e-07
normRes=5.374975e-07
normRes=5.374975e-07
normRes=5.374976e-07
normRes=5.374977e-07
normRes=5.374978e-07
normRes=5.374979e-07
normRes=5.374979e-07
normRes=5.374980e-07
normRes=5.374981e-07
normRes=5.374982e-07
normRes=5.374982e-07
normRes=5.374983e-07
normRes=5.374984e-07
normRes=5.374985e-07
normRes=5.374985e-07
normRes=5.374986e-07
normRes=5.374987e-07
normRes=5.374988e-07
normRes=5.374988e-07
normRes=5.374989e-07
normRes=5.374990e-07
normRes=5.374991e-07
normRes=5.374991e-07
normRes=5.374992e-07
normRes=5.374993e-07
normRes=5.374994e-07
normRes=5.374995e-07
normRes=5.374995e-07
normRes=5.374996e-07
normRes=5.374997e-07
normRes=5.374998e-07
normRes=5.374998e-07
normRes=5.374999e-07
normRes=5.375000e-07
normRes=5.375001e-07
normRes=5.375001e-07
normRes=5.375002e-07
normRes=5.375003e-07
normRes=5.375004e-07
normRes=5.375004e-07
normRes=5.375005e-07
normRes=5.375006e-07
normRes=5.375007e-07
normRes=5.375007e-07
normRes=5.375008e-07
normRes=5.375009e-07
normRes=5.375010e-07
normRes=5.375011e-07
normRes=5.375011e-07
normRes=5.375012e-07
normRes=5.375013e-07
normRes=5.375014e-07
normRes=5.375014e-07
normRes=5.375015e-07
normRes=5.375016e-07
normRes=5.375017e-07
normRes=5.375017e-07
normRes=5.375018e-07
normRes=5.375019e-07
normRes=5.375020e-07
normRes=5.375020e-07
normRes=5.375021e-07
normRes=5.375022e-07
normRes=5.375023e-07
normRes=5.375023e-07
normRes=5.375024e-07
normRes=5.375025e-07
normRes=5.375026e-07
normRes=5.375027e-07
normRes=5.375027e-07
normRes=5.375028e-07
normRes=5.375029e-07
normRes=5.375030e-07
normRes=5.375030e-07
normRes=5.375031e-07
normRes=5.375032e-07
normRes=5.375033e-07
normRes=5.375033e-07
normRes=5.375034e-07
normRes=5.375035e-07
normRes=5.375036e-07
normRes=5.375036e-07
normRes=5.375037e-07
normRes=5.375038e-07
normRes=5.375039e-07
normRes=5.375039e-07
normRes=5.375040e-07
normRes=5.375041e-07
normRes=5.375042e-07
normRes=5.375043e-07
normRes=5.375043e-07
normRes=5.375044e-07
normRes=5.375045e-07
normRes=5.375046e-07
normRes=5.375046e-07
normRes=5.375047e-07
normRes=5.375048e-07
normRes=5.375049e-07
normRes=5.375049e-07
normRes=5.375050e-07
normRes=5.375051e-07
normRes=5.375052e-07
normRes=5.375052e-07
normRes=5.375053e-07
normRes=5.375054e-07
normRes=5.375055e-07
normRes=5.375055e-07
normRes=5.375056e-07
normRes=5.375057e-07
normRes=5.375058e-07
normRes=5.375059e-07
normRes=5.375059e-07
normRes=5.375060e-07
normRes=5.375061e-07
normRes=5.375062e-07
normRes=5.375062e-07
normRes=5.375063e-07
normRes=5.375064e-07
normRes=5.375065e-07
normRes=5.375065e-07
normRes=5.375066e-07
normRes=5.375067e-07
normRes=5.375068e-07
normRes=5.375068e-07
normRes=5.375069e-07
normRes=5.375070e-07
normRes=5.375071e-07
normRes=5.375072e-07
normRes=5.375072e-07
normRes=5.375073e-07
normRes=5.375074e-07
normRes=5.375075e-07
normRes=5.375075e-07
normRes=5.375076e-07
normRes=5.375077e-07
normRes=5.375078e-07
normRes=5.375078e-07
normRes=5.375079e-07
normRes=5.375080e-07
normRes=5.375081e-07
normRes=5.375081e-07
normRes=5.375082e-07
normRes=5.375083e-07
normRes=5.375084e-07
normRes=5.375084e-07
normRes=5.375085e-07
normRes=5.375086e-07
normRes=5.375087e-07
normRes=5.375088e-07
normRes=5.375088e-07
normRes=5.375089e-07
normRes=5.375090e-07
normRes=5.375091e-07
normRes=5.375091e-07
normRes=5.375092e-07
normRes=5.375093e-07
normRes=5.375094e-07
normRes=5.375094e-07
normRes=5.375095e-07
normRes=5.375096e-07
normRes=5.375097e-07
normRes=5.375097e-07
normRes=5.375098e-07
normRes=5.375099e-07
normRes=5.375100e-07
normRes=5.375100e-07
normRes=5.375101e-07
normRes=5.375102e-07
normRes=5.375103e-07
normRes=5.375104e-07
normRes=5.375104e-07
normRes=5.375105e-07
normRes=5.375106e-07
normRes=5.375107e-07
normRes=5.375107e-07
normRes=5.375108e-07
normRes=5.375109e-07
normRes=5.375110e-07
normRes=5.375110e-07
normRes=5.375111e-07
normRes=5.375112e-07
normRes=5.375113e-07
normRes=5.375113e-07
normRes=5.375114e-07
normRes=5.375115e-07
normRes=5.375116e-07
normRes=5.375116e-07
normRes=5.375117e-07
normRes=5.375118e-07
normRes=5.375119e-07
normRes=5.375120e-07
normRes=5.375120e-07
normRes=5.375121e-07
normRes=5.375122e-07
normRes=5.375123e-07
normRes=5.375123e-07
normRes=5.375124e-07
normRes=5.375125e-07
normRes=5.375126e-07
normRes=5.375126e-07
normRes=5.375127e-07
normRes=5.375128e-07
normRes=5.375129e-07
normRes=5.375129e-07
normRes=5.375130e-07
normRes=5.375131e-07
normRes=5.375132e-07
normRes=5.375132e-07
normRes=5.375133e-07
normRes=5.375134e-07
normRes=5.375135e-07
normRes=5.375136e-07
normRes=5.375136e-07
normRes=5.375137e-07
normRes=5.375138e-07
normRes=5.375139e-07
normRes=5.375139e-07
normRes=5.375140e-07
normRes=5.375141e-07
normRes=5.375142e-07
normRes=5.375142e-07
normRes=5.375143e-07
normRes=5.375144e-07
normRes=5.375145e-07
normRes=5.375145e-07
normRes=5.375146e-07
normRes=5.375147e-07
normRes=5.375148e-07
normRes=5.375148e-07
normRes=5.375149e-07
normRes=5.375150e-07
normRes=5.375151e-07
normRes=5.375152e-07
normRes=5.375152e-07
normRes=5.375153e-07
normRes=5.375154e-07
normRes=5.375155e-07
normRes=5.375155e-07
normRes=5.375156e-07
normRes=5.375157e-07
normRes=5.375158e-07
normRes=5.375158e-07
normRes=5.375159e-07
normRes=5.375160e-07
normRes=5.375161e-07
normRes=5.375161e-07
normRes=5.375162e-07
normRes=5.375163e-07
normRes=5.375164e-07
normRes=5.375165e-07
normRes=5.375165e-07
normRes=5.375166e-07
normRes=5.375167e-07
normRes=5.375168e-07
normRes=5.375168e-07
normRes=5.375169e-07
normRes=5.375170e-07
normRes=5.375171e-07
normRes=5.375171e-07
normRes=5.375172e-07
normRes=5.375173e-07
normRes=5.375174e-07
normRes=5.375174e-07
normRes=5.375175e-07
normRes=5.375176e-07
normRes=5.375177e-07
normRes=5.375177e-07
normRes=5.375178e-07
normRes=5.375179e-07
normRes=5.375180e-07
normRes=5.375181e-07
normRes=5.375181e-07
normRes=5.375182e-07
normRes=5.375183e-07
normRes=5.375184e-07
normRes=5.375184e-07
normRes=5.375185e-07
normRes=5.375186e-07
normRes=5.375187e-07
normRes=5.375187e-07
normRes=5.375188e-07
normRes=5.375189e-07
normRes=5.375190e-07
normRes=5.375190e-07
normRes=5.375191e-07
normRes=5.375192e-07
normRes=5.375193e-07
normRes=5.375193e-07
normRes=5.375194e-07
normRes=5.375195e-07
normRes=5.375196e-07
normRes=5.375197e-07
normRes=5.375197e-07
normRes=5.375198e-07
normRes=5.375199e-07
normRes=5.375200e-07
normRes=5.375200e-07
normRes=5.375201e-07
normRes=5.375202e-07
normRes=5.375203e-07
normRes=5.375203e-07
normRes=5.375204e-07
normRes=5.375205e-07
normRes=5.375206e-07
normRes=5.375206e-07
normRes=5.375207e-07
normRes=5.375208e-07
normRes=5.375209e-07
normRes=5.375209e-07
normRes=5.375210e-07
normRes=5.375211e-07
normRes=5.375212e-07
normRes=5.375213e-07
normRes=5.375213e-07
normRes=5.375214e-07
normRes=5.375215e-07
normRes=5.375216e-07
normRes=5.375216e-07
normRes=5.375217e-07
normRes=5.375218e-07
normRes=5.375219e-07
normRes=5.375219e-07
normRes=5.375220e-07
normRes=5.375221e-07
normRes=5.375222e-07
normRes=5.375222e-07
normRes=5.375223e-07
normRes=5.375224e-07
normRes=5.375225e-07
normRes=5.375225e-07
normRes=5.375226e-07
normRes=5.375227e-07
normRes=5.375228e-07
normRes=5.375229e-07
normRes=5.375229e-07
normRes=5.375230e-07
normRes=5.375231e-07
normRes=5.375232e-07
normRes=5.375232e-07
normRes=5.375233e-07
normRes=5.375234e-07
normRes=5.375235e-07
normRes=5.375235e-07
normRes=5.375236e-07
normRes=5.375237e-07
normRes=5.375238e-07
normRes=5.375238e-07
normRes=5.375239e-07
normRes=5.375240e-07
normRes=5.375241e-07
normRes=5.375241e-07
normRes=5.375242e-07
normRes=5.375243e-07
normRes=5.375244e-07
normRes=5.375245e-07
normRes=5.375245e-07
normRes=5.375246e-07
normRes=5.375247e-07
normRes=5.375248e-07
normRes=5.375248e-07
normRes=5.375249e-07
normRes=5.375250e-07
normRes=5.375251e-07
normRes=5.375251e-07
normRes=5.375252e-07
normRes=5.375253e-07
normRes=5.375254e-07
normRes=5.375254e-07
normRes=5.375255e-07
normRes=5.375256e-07
normRes=5.375257e-07
normRes=5.375257e-07
normRes=5.375258e-07
normRes=5.375259e-07
normRes=5.375260e-07
normRes=5.375261e-07
normRes=5.375261e-07
normRes=5.375262e-07
normRes=5.375263e-07
normRes=5.375264e-07
normRes=5.375264e-07
normRes=5.375265e-07
normRes=5.375266e-07
normRes=5.375267e-07
normRes=5.375267e-07
normRes=5.375268e-07
normRes=5.375269e-07
normRes=5.375270e-07
normRes=5.375270e-07
normRes=5.375271e-07
normRes=5.375272e-07
normRes=5.375273e-07
normRes=5.375273e-07
normRes=5.375274e-07
normRes=5.375275e-07
normRes=5.375276e-07
normRes=5.375277e-07
normRes=5.375277e-07
normRes=5.375278e-07
normRes=5.375279e-07
normRes=5.375280e-07
normRes=5.375280e-07
normRes=5.375281e-07
normRes=5.375282e-07
normRes=5.375283e-07
normRes=5.375283e-07
normRes=5.375284e-07
normRes=5.375285e-07
normRes=5.375286e-07
normRes=5.375286e-07
normRes=5.375287e-07
normRes=5.375288e-07
normRes=5.375289e-07
normRes=5.375289e-07
normRes=5.375290e-07
normRes=5.375291e-07
normRes=5.375292e-07
normRes=5.375293e-07
normRes=5.375293e-07
normRes=5.375294e-07
normRes=5.375295e-07
normRes=5.375296e-07
normRes=5.375296e-07
normRes=5.375297e-07
normRes=5.375298e-07
normRes=5.375299e-07
normRes=5.375299e-07
normRes=5.375300e-07
normRes=5.375301e-07
normRes=5.375302e-07
normRes=5.375302e-07
normRes=5.375303e-07
normRes=5.375304e-07
normRes=5.375305e-07
normRes=5.375305e-07
normRes=5.375306e-07
normRes=5.375307e-07
normRes=5.375308e-07
normRes=5.375309e-07
normRes=5.375309e-07
normRes=5.375310e-07
normRes=5.375311e-07
normRes=5.375312e-07
normRes=5.375312e-07
normRes=5.375313e-07
normRes=5.375314e-07
normRes=5.375315e-07
normRes=5.375315e-07
normRes=5.375316e-07
normRes=5.375317e-07
normRes=5.375318e-07
normRes=5.375318e-07
normRes=5.375319e-07
normRes=5.375320e-07
normRes=5.375321e-07
normRes=5.375321e-07
normRes=5.375322e-07
normRes=5.375323e-07
normRes=5.375324e-07
normRes=5.375325e-07
normRes=5.375325e-07
normRes=5.375326e-07
normRes=5.375327e-07
normRes=5.375328e-07
normRes=5.375328e-07
normRes=5.375329e-07
normRes=5.375330e-07
normRes=5.375331e-07
normRes=5.375331e-07
normRes=5.375332e-07
normRes=5.375333e-07
normRes=5.375334e-07
normRes=5.375334e-07
normRes=5.375335e-07
normRes=5.375336e-07
normRes=5.375337e-07
normRes=5.375337e-07
normRes=5.375338e-07
normRes=5.375339e-07
normRes=5.375340e-07
normRes=5.375341e-07
normRes=5.375341e-07
normRes=5.375342e-07
normRes=5.375343e-07
normRes=5.375344e-07
normRes=5.375344e-07
normRes=5.375345e-07
normRes=5.375346e-07
normRes=5.375347e-07
normRes=5.375347e-07
normRes=5.375348e-07
normRes=5.375349e-07
normRes=5.375350e-07
normRes=5.375350e-07
normRes=5.375351e-07
normRes=5.375352e-07
normRes=5.375353e-07
normRes=5.375353e-07
normRes=5.375354e-07
normRes=5.375355e-07
normRes=5.375356e-07
normRes=5.375357e-07
normRes=5.375357e-07
normRes=5.375358e-07
normRes=5.375359e-07
normRes=5.375360e-07
normRes=5.375360e-07
normRes=5.375361e-07
normRes=5.375362e-07
normRes=5.375363e-07
normRes=5.375363e-07
normRes=5.375364e-07
normRes=5.375365e-07
normRes=5.375366e-07
normRes=5.375366e-07
normRes=5.375367e-07
normRes=5.375368e-07
normRes=5.375369e-07
normRes=5.375369e-07
normRes=5.375370e-07
normRes=5.375371e-07
normRes=5.375372e-07
normRes=5.375373e-07
normRes=5.375373e-07
normRes=5.375374e-07
normRes=5.375375e-07
normRes=5.375376e-07
normRes=5.375376e-07
normRes=5.375377e-07
normRes=5.375378e-07
normRes=5.375379e-07
normRes=5.375379e-07
normRes=5.375380e-07
normRes=5.375381e-07
normRes=5.375382e-07
normRes=5.375382e-07
normRes=5.375383e-07
normRes=5.375384e-07
normRes=5.375385e-07
normRes=5.375385e-07
normRes=5.375386e-07
normRes=5.375387e-07
normRes=5.375388e-07
normRes=5.375389e-07
normRes=5.375389e-07
normRes=5.375390e-07
normRes=5.375391e-07
normRes=5.375392e-07
normRes=5.375392e-07
normRes=5.375393e-07
normRes=5.375394e-07
normRes=5.375395e-07
normRes=5.375395e-07
normRes=5.375396e-07
normRes=5.375397e-07
normRes=5.375398e-07
normRes=5.375398e-07
normRes=5.375399e-07
normRes=5.375400e-07
normRes=5.375401e-07
normRes=5.375401e-07
normRes=5.375402e-07
normRes=5.375403e-07
normRes=5.375404e-07
normRes=5.375405e-07
normRes=5.375405e-07
normRes=5.375406e-07
normRes=5.375407e-07
normRes=5.375408e-07
normRes=5.375408e-07
normRes=5.375409e-07
normRes=5.375410e-07
normRes=5.375411e-07
normRes=5.375411e-07
normRes=5.375412e-07
normRes=5.375413e-07
normRes=5.375414e-07
normRes=5.375414e-07
normRes=5.375415e-07
normRes=5.375416e-07
normRes=5.375417e-07
normRes=5.375417e-07
normRes=5.375418e-07
normRes=5.375419e-07
normRes=5.375420e-07
normRes=5.375421e-07
normRes=5.375421e-07
normRes=5.375422e-07
normRes=5.375423e-07
normRes=5.375424e-07
normRes=5.375424e-07
normRes=5.375425e-07
normRes=5.375426e-07
normRes=5.375427e-07
normRes=5.375427e-07
normRes=5.375428e-07
normRes=5.375429e-07
normRes=5.375430e-07
normRes=5.375430e-07
normRes=5.375431e-07
normRes=5.375432e-07
normRes=5.375433e-07
normRes=5.375433e-07
normRes=5.375434e-07
normRes=5.375435e-07
normRes=5.375436e-07
normRes=5.375437e-07
normRes=5.375437e-07
normRes=5.375438e-07
normRes=5.375439e-07
normRes=5.375440e-07
normRes=5.375440e-07
normRes=5.375441e-07
normRes=5.375442e-07
normRes=5.375443e-07
normRes=5.375443e-07
normRes=5.375444e-07
normRes=5.375445e-07
normRes=5.375446e-07
normRes=5.375446e-07
normRes=5.375447e-07
normRes=5.375448e-07
normRes=5.375449e-07
normRes=5.375449e-07
normRes=5.375450e-07
normRes=5.375451e-07
normRes=5.375452e-07
normRes=5.375453e-07
normRes=5.375453e-07
normRes=5.375454e-07
normRes=5.375455e-07
normRes=5.375456e-07
normRes=5.375456e-07
normRes=5.375457e-07
normRes=5.375458e-07
normRes=5.375459e-07
normRes=5.375459e-07
normRes=5.375460e-07
normRes=5.375461e-07
normRes=5.375462e-07
normRes=5.375462e-07
normRes=5.375463e-07
normRes=5.375464e-07
normRes=5.375465e-07
normRes=5.375465e-07
normRes=5.375466e-07
normRes=5.375467e-07
normRes=5.375468e-07
normRes=5.375469e-07
normRes=5.375469e-07
normRes=5.375470e-07
normRes=5.375471e-07
normRes=5.375472e-07
normRes=5.375472e-07
normRes=5.375473e-07
normRes=5.375474e-07
normRes=5.375475e-07
normRes=5.375475e-07
normRes=5.375476e-07
normRes=5.375477e-07
normRes=5.375478e-07
normRes=5.375478e-07
normRes=5.375479e-07
normRes=5.375480e-07
normRes=5.375481e-07
normRes=5.375481e-07
normRes=5.375482e-07
normRes=5.375483e-07
normRes=5.375484e-07
normRes=5.375485e-07
normRes=5.375485e-07
normRes=5.375486e-07
normRes=5.375487e-07
normRes=5.375488e-07
normRes=5.375488e-07
normRes=5.375489e-07
normRes=5.375490e-07
normRes=5.375491e-07
normRes=5.375491e-07
normRes=5.375492e-07
normRes=5.375493e-07
normRes=5.375494e-07
normRes=5.375494e-07
normRes=5.375495e-07
normRes=5.375496e-07
normRes=5.375497e-07
normRes=5.375497e-07
normRes=5.375498e-07
normRes=5.375499e-07
normRes=5.375500e-07
normRes=5.375501e-07
normRes=5.375501e-07
normRes=5.375502e-07
normRes=5.375503e-07
normRes=5.375504e-07
normRes=5.375504e-07
normRes=5.375505e-07
normRes=5.375506e-07
normRes=5.375507e-07
normRes=5.375507e-07
normRes=5.375508e-07
normRes=5.375509e-07
normRes=5.375510e-07
normRes=5.375510e-07
normRes=5.375511e-07
normRes=5.375512e-07
normRes=5.375513e-07
normRes=5.375513e-07
normRes=5.375514e-07
normRes=5.375515e-07
normRes=5.375516e-07
normRes=5.375517e-07
normRes=5.375517e-07
normRes=5.375518e-07
normRes=5.375519e-07
normRes=5.375520e-07
normRes=5.375520e-07
normRes=5.375521e-07
normRes=5.375522e-07
normRes=5.375523e-07
normRes=5.375523e-07
normRes=5.375524e-07
normRes=5.375525e-07
normRes=5.375526e-07
normRes=5.375526e-07
normRes=5.375527e-07
normRes=5.375528e-07
normRes=5.375529e-07
normRes=5.375529e-07
normRes=5.375530e-07
normRes=5.375531e-07
normRes=5.375532e-07
normRes=5.375533e-07
normRes=5.375533e-07
normRes=5.375534e-07
normRes=5.375535e-07
normRes=5.375536e-07
normRes=5.375536e-07
normRes=5.375537e-07
normRes=5.375538e-07
normRes=5.375539e-07
normRes=5.375539e-07
normRes=5.375540e-07
normRes=5.375541e-07
normRes=5.375542e-07
normRes=5.375542e-07
normRes=5.375543e-07
normRes=5.375544e-07
normRes=5.375545e-07
normRes=5.375545e-07
normRes=5.375546e-07
normRes=5.375547e-07
normRes=5.375548e-07
normRes=5.375549e-07
normRes=5.375549e-07
normRes=5.375550e-07
normRes=5.375551e-07
normRes=5.375552e-07
normRes=5.375552e-07
normRes=5.375553e-07
normRes=5.375554e-07
normRes=5.375555e-07
normRes=5.375555e-07
normRes=5.375556e-07
normRes=5.375557e-07
normRes=5.375558e-07
normRes=5.375558e-07
normRes=5.375559e-07
normRes=5.375560e-07
normRes=5.375561e-07
normRes=5.375561e-07
normRes=5.375562e-07
normRes=5.375563e-07
normRes=5.375564e-07
normRes=5.375565e-07
normRes=5.375565e-07
normRes=5.375566e-07
normRes=5.375567e-07
normRes=5.375568e-07
normRes=5.375568e-07
normRes=5.375569e-07
normRes=5.375570e-07
normRes=5.375571e-07
normRes=5.375571e-07
normRes=5.375572e-07
normRes=5.375573e-07
normRes=5.375574e-07
normRes=5.375574e-07
normRes=5.375575e-07
normRes=5.375576e-07
normRes=5.375577e-07
normRes=5.375577e-07
normRes=5.375578e-07
normRes=5.375579e-07
normRes=5.375580e-07
normRes=5.375581e-07
normRes=5.375581e-07
normRes=5.375582e-07
normRes=5.375583e-07
normRes=5.375584e-07
normRes=5.375584e-07
normRes=5.375585e-07
normRes=5.375586e-07
normRes=5.375587e-07
normRes=5.375587e-07
normRes=5.375588e-07
normRes=5.375589e-07
normRes=5.375590e-07
normRes=5.375590e-07
normRes=5.375591e-07
normRes=5.375592e-07
normRes=5.375593e-07
normRes=5.375593e-07
normRes=5.375594e-07
normRes=5.375595e-07
normRes=5.375596e-07
normRes=5.375597e-07
normRes=5.375597e-07
normRes=5.375598e-07
normRes=5.375599e-07
normRes=5.375600e-07
normRes=5.375600e-07
normRes=5.375601e-07
normRes=5.375602e-07
normRes=5.375603e-07
normRes=5.375603e-07
normRes=5.375604e-07
normRes=5.375605e-07
normRes=5.375606e-07
normRes=5.375606e-07
normRes=5.375607e-07
normRes=5.375608e-07
normRes=5.375609e-07
normRes=5.375609e-07
normRes=5.375610e-07
normRes=5.375611e-07
normRes=5.375612e-07
normRes=5.375612e-07
normRes=5.375613e-07
normRes=5.375614e-07
normRes=5.375615e-07
normRes=5.375616e-07
normRes=5.375616e-07
normRes=5.375617e-07
normRes=5.375618e-07
normRes=5.375619e-07
normRes=5.375619e-07
normRes=5.375620e-07
normRes=5.375621e-07
normRes=5.375622e-07
normRes=5.375622e-07
normRes=5.375623e-07
normRes=5.375624e-07
normRes=5.375625e-07
normRes=5.375625e-07
normRes=5.375626e-07
normRes=5.375627e-07
normRes=5.375628e-07
normRes=5.375628e-07
normRes=5.375629e-07
normRes=5.375630e-07
normRes=5.375631e-07
normRes=5.375632e-07
normRes=5.375632e-07
normRes=5.375633e-07
normRes=5.375634e-07
normRes=5.375635e-07
normRes=5.375635e-07
normRes=5.375636e-07
normRes=5.375637e-07
normRes=5.375638e-07
normRes=5.375638e-07
normRes=5.375639e-07
normRes=5.375640e-07
normRes=5.375641e-07
normRes=5.375641e-07
normRes=5.375642e-07
normRes=5.375643e-07
normRes=5.375644e-07
normRes=5.375644e-07
normRes=5.375645e-07
normRes=5.375646e-07
normRes=5.375647e-07
normRes=5.375648e-07
normRes=5.375648e-07
normRes=5.375649e-07
normRes=5.375650e-07
normRes=5.375651e-07
normRes=5.375651e-07
normRes=5.375652e-07
normRes=5.375653e-07
normRes=5.375654e-07
normRes=5.375654e-07
normRes=5.375655e-07
normRes=5.375656e-07
normRes=5.375657e-07
normRes=5.375657e-07
normRes=5.375658e-07
normRes=5.375659e-07
normRes=5.375660e-07
normRes=5.375660e-07
normRes=5.375661e-07
normRes=5.375662e-07
normRes=5.375663e-07
normRes=5.375664e-07
normRes=5.375664e-07
normRes=5.375665e-07
normRes=5.375666e-07
normRes=5.375667e-07
normRes=5.375667e-07
normRes=5.375668e-07
normRes=5.375669e-07
normRes=5.375670e-07
normRes=5.375670e-07
normRes=5.375671e-07
normRes=5.375672e-07
normRes=5.375673e-07
normRes=5.375673e-07
normRes=5.375674e-07
normRes=5.375675e-07
normRes=5.375676e-07
normRes=5.375676e-07
normRes=5.375677e-07
normRes=5.375678e-07
normRes=5.375679e-07
normRes=5.375680e-07
normRes=5.375680e-07
normRes=5.375681e-07
normRes=5.375682e-07
normRes=5.375683e-07
normRes=5.375683e-07
normRes=5.375684e-07
normRes=5.375685e-07
normRes=5.375686e-07
normRes=5.375686e-07
normRes=5.375687e-07
normRes=5.375688e-07
normRes=5.375689e-07
normRes=5.375689e-07
normRes=5.375690e-07
normRes=5.375691e-07
normRes=5.375692e-07
normRes=5.375692e-07
normRes=5.375693e-07
normRes=5.375694e-07
normRes=5.375695e-07
normRes=5.375696e-07
normRes=5.375696e-07
normRes=5.375697e-07
normRes=5.375698e-07
normRes=5.375699e-07
normRes=5.375699e-07
normRes=5.375700e-07
normRes=5.375701e-07
normRes=5.375702e-07
normRes=5.375702e-07
normRes=5.375703e-07
normRes=5.375704e-07
normRes=5.375705e-07
normRes=5.375705e-07
normRes=5.375706e-07
normRes=5.375707e-07
normRes=5.375708e-07
normRes=5.375708e-07
normRes=5.375709e-07
normRes=5.375710e-07
normRes=5.375711e-07
normRes=5.375711e-07
normRes=5.375712e-07
normRes=5.375713e-07
normRes=5.375714e-07
normRes=5.375715e-07
normRes=5.375715e-07
normRes=5.375716e-07
normRes=5.375717e-07
normRes=5.375718e-07
normRes=5.375718e-07
normRes=5.375719e-07
normRes=5.375720e-07
normRes=5.375721e-07
normRes=5.375721e-07
normRes=5.375722e-07
normRes=5.375723e-07
normRes=5.375724e-07
normRes=5.375724e-07
normRes=5.375725e-07
normRes=5.375726e-07
normRes=5.375727e-07
normRes=5.375727e-07
normRes=5.375728e-07
normRes=5.375729e-07
normRes=5.375730e-07
normRes=5.375731e-07
normRes=5.375731e-07
normRes=5.375732e-07
normRes=5.375733e-07
normRes=5.375734e-07
normRes=5.375734e-07
normRes=5.375735e-07
normRes=5.375736e-07
normRes=5.375737e-07
normRes=5.375737e-07
normRes=5.375738e-07
normRes=5.375739e-07
normRes=5.375740e-07
normRes=5.375740e-07
normRes=5.375741e-07
normRes=5.375742e-07
normRes=5.375743e-07
normRes=5.375743e-07
normRes=5.375744e-07
normRes=5.375745e-07
normRes=5.375746e-07
normRes=5.375747e-07
normRes=5.375747e-07
normRes=5.375748e-07
normRes=5.375749e-07
normRes=5.375750e-07
normRes=5.375750e-07
normRes=5.375751e-07
normRes=5.375752e-07
normRes=5.375753e-07
normRes=5.375753e-07
normRes=5.375754e-07
normRes=5.375755e-07
normRes=5.375756e-07
normRes=5.375756e-07
normRes=5.375757e-07
normRes=5.375758e-07
normRes=5.375759e-07
normRes=5.375759e-07
normRes=5.375760e-07
normRes=5.375761e-07
normRes=5.375762e-07
normRes=5.375763e-07
normRes=5.375763e-07
normRes=5.375764e-07
normRes=5.375765e-07
normRes=5.375766e-07
normRes=5.375766e-07
normRes=5.375767e-07
normRes=5.375768e-07
normRes=5.375769e-07
normRes=5.375769e-07
normRes=5.375770e-07
normRes=5.375771e-07
normRes=5.375772e-07
normRes=5.375772e-07
normRes=5.375773e-07
normRes=5.375774e-07
normRes=5.375775e-07
normRes=5.375775e-07
normRes=5.375776e-07
normRes=5.375777e-07
normRes=5.375778e-07
normRes=5.375779e-07
normRes=5.375779e-07
normRes=5.375780e-07
normRes=5.375781e-07
normRes=5.375782e-07
normRes=5.375782e-07
normRes=5.375783e-07
normRes=5.375784e-07
normRes=5.375785e-07
normRes=5.375785e-07
normRes=5.375786e-07
normRes=5.375787e-07
normRes=5.375788e-07
normRes=5.375788e-07
normRes=5.375789e-07
normRes=5.375790e-07
normRes=5.375791e-07
normRes=5.375791e-07
normRes=5.375792e-07
normRes=5.375793e-07
normRes=5.375794e-07
normRes=5.375794e-07
normRes=5.375795e-07
normRes=5.375796e-07
normRes=5.375797e-07
normRes=5.375798e-07
normRes=5.375798e-07
normRes=5.375799e-07
normRes=5.375800e-07
normRes=5.375801e-07
normRes=5.375801e-07
normRes=5.375802e-07
normRes=5.375803e-07
normRes=5.375804e-07
normRes=5.375804e-07
normRes=5.375805e-07
normRes=5.375806e-07
normRes=5.375807e-07
normRes=5.375807e-07
normRes=5.375808e-07
normRes=5.375809e-07
normRes=5.375810e-07
normRes=5.375810e-07
normRes=5.375811e-07
normRes=5.375812e-07
normRes=5.375813e-07
normRes=5.375814e-07
normRes=5.375814e-07
normRes=5.375815e-07
normRes=5.375816e-07
normRes=5.375817e-07
normRes=5.375817e-07
normRes=5.375818e-07
normRes=5.375819e-07
normRes=5.375820e-07
normRes=5.375820e-07
normRes=5.375821e-07
normRes=5.375822e-07
normRes=5.375823e-07
normRes=5.375823e-07
normRes=5.375824e-07
normRes=5.375825e-07
normRes=5.375826e-07
normRes=5.375826e-07
normRes=5.375827e-07
normRes=5.375828e-07
normRes=5.375829e-07
normRes=5.375830e-07
normRes=5.375830e-07
normRes=5.375831e-07
normRes=5.375832e-07
normRes=5.375833e-07
normRes=5.375833e-07
normRes=5.375834e-07
nG=0
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
0.03924973289141727578
0.11750717915064466668
0.19504017831625355961
0.27137068580387208039
0.34602810120398963534
0.41855213830573179123
0.48849566229611579571
0.55542744799306020820
0.61893483868926990610
0.67862629022948195434
0.73413378498237802372
0.78511510079250401706
0.83125592090382349753
0.87227177181425530339
0.90790977718329934909
0.93795021682119306128
0.96220788151764125029
0.98053321450291486272
0.99281323446585623138
0.99897222995758494513
0.99897223107472377102
0.99281323251802611196
0.98053321851112285046
0.96220787228947124436
0.93795023738768179555
0.90790972470903441582
0.87227183011930264911
0.83125552586925999243
0.78475409085880531990
0.58550294061483831864
-0.49866278738711217189
-0.61906222697904877972
-0.55541321395745080203
-0.48851123538558260950
-0.41854875758239434846
-0.34603207230449806175
-0.27137228467810992072
-0.19504413264842679343
-0.11751514490456328732
-0.03924377767962156788
1.000
1.000
1.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.294
0.933
0.933
0.933
1.000
1.000
1.000
1.000
0.000
0.000
0.000
0.000
0.294
0.933
0.000
0.647
1.000
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.000
0.000
0.510
0.510
0.510
0.000
0.000
0.647
1.000
0.502
0.502
0.502
0.000
0.000
0.510
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933
0.933
0.933
0.000
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933


==> exB/I=40/out_TMeuler_8DSv1Cla5210_Var0-MOODFixing/res-I40-CPD.dat <==
0.039270 5 1.000000 0.000000 0.000000
0.117810 5 1.000000 0.647000 0.000000
0.196350 5 1.000000 1.000000 0.000000
0.274889 5 0.000000 0.502000 0.000000
0.353429 5 0.000000 0.502000 0.000000
0.431969 5 0.000000 0.502000 0.000000
0.510509 5 0.000000 0.502000 0.000000
0.589049 5 0.000000 0.502000 0.000000
0.667588 5 0.000000 0.502000 0.000000
0.746128 5 0.000000 0.502000 0.000000
0.824668 5 0.000000 0.502000 0.000000
0.903208 5 0.000000 0.502000 0.000000
0.981748 5 0.000000 0.502000 0.000000
1.060288 5 0.000000 0.502000 0.000000
1.138827 5 0.000000 0.502000 0.000000
1.217367 5 0.000000 0.502000 0.000000
1.295907 5 0.000000 0.502000 0.000000
1.374447 5 0.000000 0.502000 0.000000
1.452987 5 0.000000 0.502000 0.000000
1.531526 5 0.000000 0.502000 0.000000
1.610066 5 0.000000 0.502000 0.000000
1.688606 5 0.000000 0.502000 0.000000
1.767146 5 0.000000 0.502000 0.000000
1.845686 5 0.000000 0.502000 0.000000
1.924226 5 0.000000 0.502000 0.000000
2.002765 5 0.000000 0.000000 1.000000
2.081305 5 0.294000 0.000000 0.510000
2.159845 5 0.933000 0.510000 0.933000
2.238385 5 0.933000 0.510000 0.933000
2.316925 5 0.933000 0.510000 0.933000
2.395464 5 1.000000 0.000000 0.000000
2.474004 5 1.000000 0.000000 0.000000
2.552544 5 1.000000 0.647000 0.000000
2.631084 5 1.000000 1.000000 0.000000
2.709624 5 0.000000 0.502000 0.000000
2.788163 5 0.000000 0.502000 0.000000
2.866703 5 0.000000 0.502000 0.000000
2.945243 5 0.000000 0.000000 1.000000
3.023783 5 0.294000 0.000000 0.510000
3.102323 5 0.933000 0.510000 0.933000


==> exB/I=40/out_TMeuler_8DSv1Cla5210_Var0-MOODFixing/res-I40-PhiError.dat <==
0.039270 0.00000000694938691315
0.117810 0.00000001106315548893
0.196350 0.00000000526654236888
0.274889 0.00000000355868923219
0.353429 0.00000000339850547704
0.431969 0.00000000320580156865
0.510509 0.00000000298932645304
0.589049 0.00000000284851386922
0.667588 0.00000000277562772766
0.746128 0.00000000274438805015
0.824668 0.00000000273813838270
0.903208 0.00000000274910483267
0.981748 0.00000000276827882839
1.060288 0.00000000279825740357
1.138827 0.00000000281933865143
1.217367 0.00000000286721546505
1.295907 0.00000000285206047668
1.374447 0.00000000297435076568
1.452987 0.00000000277284373240
1.531526 0.00000000329106975006
1.610066 0.00000000217393092417
1.688606 0.00000000472067385182
1.767146 0.00000000103385744410
1.845686 0.00000001208023070465
1.924226 0.00000001769927326922
2.002765 0.00000005529360380674
2.081305 0.00000005550678994215
2.159845 0.00000039780284266655
2.238385 0.00036101268280341881
2.316925 0.14863084710567842084
2.395464 0.17996350558675783260
2.474004 0.00012738551415081290
2.552544 0.00001423688412316437
2.631084 0.00001557010013991666
2.709624 0.00000338392913895591
2.788163 0.00000396770200261631
2.866703 0.00000159531554871917
2.945243 0.00000394906563053188
3.023783 0.00000795469076324273
3.102323 0.00000594826240913476


==> exB/I=40/out_TMeuler_8DSv1Cla5210_Var0-MOODFixing/res-I40-Phi_PhiExact.dat <==
0.000000 0.000000
0.006283 0.006283
0.012566 0.012566
0.018850 0.018848
0.025133 0.025130
0.031416 0.031411
0.037699 0.037690
0.043982 0.043968
0.050265 0.050244
0.056549 0.056519
0.062832 0.062791
0.069115 0.069060
0.075398 0.075327
0.081681 0.081591
0.087965 0.087851
0.094248 0.094108
0.100531 0.100362
0.106814 0.106611
0.113097 0.112856
0.119381 0.119097
0.125664 0.125333
0.131947 0.131564
0.138230 0.137790
0.144513 0.144011
0.150796 0.150226
0.157080 0.156434
0.163363 0.162637
0.169646 0.168833
0.175929 0.175023
0.182212 0.181206
0.188496 0.187381
0.194779 0.193549
0.201062 0.199710
0.207345 0.205863
0.213628 0.212007
0.219911 0.218143
0.226195 0.224271
0.232478 0.230389
0.238761 0.236499
0.245044 0.242599
0.251327 0.248690
0.257611 0.254771
0.263894 0.260842
0.270177 0.266902
0.276460 0.272952
0.282743 0.278991
0.289027 0.285019
0.295310 0.291036
0.301593 0.297042
0.307876 0.303035
0.314159 0.309017
0.320442 0.314987
0.326726 0.320944
0.333009 0.326888
0.339292 0.332820
0.345575 0.338738
0.351858 0.344643
0.358142 0.350534
0.364425 0.356412
0.370708 0.362275
0.376991 0.368125
0.383274 0.373959
0.389557 0.379779
0.395841 0.385584
0.402124 0.391374
0.408407 0.397148
0.414690 0.402906
0.420973 0.408649
0.427257 0.414376
0.433540 0.420086
0.439823 0.425779
0.446106 0.431456
0.452389 0.437116
0.458673 0.442758
0.464956 0.448383
0.471239 0.453990
0.477522 0.459580
0.483805 0.465151
0.490088 0.470704
0.496372 0.476238
0.502655 0.481754
0.508938 0.487250
0.515221 0.492727
0.521504 0.498185
0.527788 0.503623
0.534071 0.509041
0.540354 0.514440
0.546637 0.519817
0.552920 0.525175
0.559203 0.530511
0.565487 0.535827
0.571770 0.541121
0.578053 0.546394
0.584336 0.551646
0.590619 0.556876
0.596903 0.562083
0.603186 0.567269
0.609469 0.572432
0.615752 0.577573
0.622035 0.582690
0.628319 0.587785
0.634602 0.592857
0.640885 0.597905
0.647168 0.602930
0.653451 0.607930
0.659734 0.612907
0.666018 0.617860
0.672301 0.622788
0.678584 0.627691
0.684867 0.632570
0.691150 0.637424
0.697434 0.642253
0.703717 0.647056
0.710000 0.651834
0.716283 0.656586
0.722566 0.661312
0.728849 0.666012
0.735133 0.670686
0.741416 0.675333
0.747699 0.679953
0.753982 0.684547
0.760265 0.689114
0.766549 0.693653
0.772832 0.698165
0.779115 0.702650
0.785398 0.707107
0.791681 0.711536
0.797965 0.715936
0.804248 0.720309
0.810531 0.724653
0.816814 0.728969
0.823097 0.733255
0.829380 0.737513
0.835664 0.741742
0.841947 0.745941
0.848230 0.750111
0.854513 0.754251
0.860796 0.758362
0.867080 0.762443
0.873363 0.766493
0.879646 0.770513
0.885929 0.774503
0.892212 0.778462
0.898495 0.782391
0.904779 0.786288
0.911062 0.790155
0.917345 0.793990
0.923628 0.797794
0.929911 0.801567
0.936195 0.805308
0.942478 0.809017
0.948761 0.812694
0.955044 0.816339
0.961327 0.819952
0.967611 0.823533
0.973894 0.827081
0.980177 0.830596
0.986460 0.834078
0.992743 0.837528
0.999026 0.840945
1.005310 0.844328
1.011593 0.847678
1.017876 0.850994
1.024159 0.854277
1.030442 0.857527
1.036726 0.860742
1.043009 0.863923
1.049292 0.867071
1.055575 0.870184
1.061858 0.873262
1.068142 0.876307
1.074425 0.879316
1.080708 0.882291
1.086991 0.885231
1.093274 0.888136
1.099557 0.891007
1.105841 0.893841
1.112124 0.896641
1.118407 0.899405
1.124690 0.902134
1.130973 0.904827
1.137257 0.907484
1.143540 0.910106
1.149823 0.912692
1.156106 0.915241
1.162389 0.917755
1.168672 0.920232
1.174956 0.922673
1.181239 0.925077
1.187522 0.927445
1.193805 0.929776
1.200088 0.932071
1.206372 0.934329
1.212655 0.936550
1.218938 0.938734
1.225221 0.940881
1.231504 0.942991
1.237788 0.945063
1.244071 0.947098
1.250354 0.949096
1.256637 0.951057
1.262920 0.952979
1.269203 0.954865
1.275487 0.956712
1.281770 0.958522
1.288053 0.960294
1.294336 0.962028
1.300619 0.963724
1.306903 0.965382
1.313186 0.967001
1.319469 0.968583
1.325752 0.970127
1.332035 0.971632
1.338318 0.973099
1.344602 0.974527
1.350885 0.975917
1.357168 0.977268
1.363451 0.978581
1.369734 0.979855
1.376018 0.981091
1.382301 0.982287
1.388584 0.983445
1.394867 0.984564
1.401150 0.985645
1.407434 0.986686
1.413717 0.987688
1.420000 0.988652
1.426283 0.989576
1.432566 0.990461
1.438849 0.991308
1.445133 0.992115
1.451416 0.992883
1.457699 0.993611
1.463982 0.994301
1.470265 0.994951
1.476549 0.995562
1.482832 0.996134
1.489115 0.996666
1.495398 0.997159
1.501681 0.997613
1.507964 0.998027
1.514248 0.998402
1.520531 0.998737
1.526814 0.999033
1.533097 0.999289
1.539380 0.999507
1.545664 0.999684
1.551947 0.999822
1.558230 0.999921
1.564513 0.999980
1.570796 1.000000
1.577080 0.999980
1.583363 0.999921
1.589646 0.999822
1.595929 0.999684
1.602212 0.999507
1.608495 0.999289
1.614779 0.999033
1.621062 0.998737
1.627345 0.998402
1.633628 0.998027
1.639911 0.997613
1.646195 0.997159
1.652478 0.996666
1.658761 0.996134
1.665044 0.995562
1.671327 0.994951
1.677610 0.994301
1.683894 0.993611
1.690177 0.992883
1.696460 0.992115
1.702743 0.991308
1.709026 0.990461
1.715310 0.989576
1.721593 0.988652
1.727876 0.987688
1.734159 0.986686
1.740442 0.985645
1.746726 0.984564
1.753009 0.983445
1.759292 0.982287
1.765575 0.981091
1.771858 0.979855
1.778141 0.978581
1.784425 0.977268
1.790708 0.975917
1.796991 0.974527
1.803274 0.973099
1.809557 0.971632
1.815841 0.970127
1.822124 0.968583
1.828407 0.967001
1.834690 0.965382
1.840973 0.963724
1.847256 0.962028
1.853540 0.960294
1.859823 0.958522
1.866106 0.956712
1.872389 0.954865
1.878672 0.952979
1.884956 0.951057
1.891239 0.949096
1.897522 0.947098
1.903805 0.945063
1.910088 0.942991
1.916372 0.940881
1.922655 0.938734
1.928938 0.936550
1.935221 0.934329
1.941504 0.932071
1.947787 0.929776
1.954071 0.927445
1.960354 0.925077
1.966637 0.922673
1.972920 0.920232
1.979203 0.917755
1.985487 0.915241
1.991770 0.912692
1.998053 0.910106
2.004336 0.907484
2.010619 0.904827
2.016902 0.902134
2.023186 0.899405
2.029469 0.896641
2.035752 0.893841
2.042035 0.891007
2.048318 0.888136
2.054602 0.885231
2.060885 0.882291
2.067168 0.879316
2.073451 0.876307
2.079734 0.873262
2.086018 0.870184
2.092301 0.867071
2.098584 0.863923
2.104867 0.860742
2.111150 0.857527
2.117433 0.854277
2.123717 0.850994
2.130000 0.847678
2.136283 0.844328
2.142566 0.840945
2.148849 0.837528
2.155133 0.834078
2.161416 0.830596
2.167699 0.827081
2.173982 0.823533
2.180265 0.819952
2.186548 0.816339
2.192832 0.812694
2.199115 0.809017
2.205398 0.805308
2.211681 0.801567
2.217964 0.797794
2.224248 0.793990
2.230531 0.790155
2.236814 0.786288
2.243097 0.782391
2.249380 0.778462
2.255664 0.774503
2.261947 0.770513
2.268230 0.766493
2.274513 0.762443
2.280796 0.758362
2.287079 0.754251
2.293363 0.750111
2.299646 0.745941
2.305929 0.741742
2.312212 0.737513
2.318495 0.733255
2.324779 0.728969
2.331062 0.724653
2.337345 0.720309
2.343628 0.715936
2.349911 0.711536
2.356194 0.707107
2.362478 -0.702650
2.368761 -0.698165
2.375044 -0.693653
2.381327 -0.689114
2.387610 -0.684547
2.393894 -0.679953
2.400177 -0.675333
2.406460 -0.670686
2.412743 -0.666012
2.419026 -0.661312
2.425310 -0.656586
2.431593 -0.651834
2.437876 -0.647056
2.444159 -0.642253
2.450442 -0.637424
2.456725 -0.632570
2.463009 -0.627691
2.469292 -0.622788
2.475575 -0.617860
2.481858 -0.612907
2.488141 -0.607930
2.494425 -0.602930
2.500708 -0.597905
2.506991 -0.592857
2.513274 -0.587785
2.519557 -0.582690
2.525840 -0.577573
2.532124 -0.572432
2.538407 -0.567269
2.544690 -0.562083
2.550973 -0.556876
2.557256 -0.551646
2.563540 -0.546394
2.569823 -0.541121
2.576106 -0.535827
2.582389 -0.530511
2.588672 -0.525175
2.594956 -0.519817
2.601239 -0.514440
2.607522 -0.509041
2.613805 -0.503623
2.620088 -0.498185
2.626371 -0.492727
2.632655 -0.487250
2.638938 -0.481754
2.645221 -0.476238
2.651504 -0.470704
2.657787 -0.465151
2.664071 -0.459580
2.670354 -0.453990
2.676637 -0.448383
2.682920 -0.442758
2.689203 -0.437116
2.695486 -0.431456
2.701770 -0.425779
2.708053 -0.420086
2.714336 -0.414376
2.720619 -0.408649
2.726902 -0.402906
2.733186 -0.397148
2.739469 -0.391374
2.745752 -0.385584
2.752035 -0.379779
2.758318 -0.373959
2.764602 -0.368125
2.770885 -0.362275
2.777168 -0.356412
2.783451 -0.350534
2.789734 -0.344643
2.796017 -0.338738
2.802301 -0.332820
2.808584 -0.326888
2.814867 -0.320944
2.821150 -0.314987
2.827433 -0.309017
2.833717 -0.303035
2.840000 -0.297042
2.846283 -0.291036
2.852566 -0.285019
2.858849 -0.278991
2.865133 -0.272952
2.871416 -0.266902
2.877699 -0.260842
2.883982 -0.254771
2.890265 -0.248690
2.896548 -0.242599
2.902832 -0.236499
2.909115 -0.230389
2.915398 -0.224271
2.921681 -0.218143
2.927964 -0.212007
2.934248 -0.205863
2.940531 -0.199710
2.946814 -0.193549
2.953097 -0.187381
2.959380 -0.181206
2.965663 -0.175023
2.971947 -0.168833
2.978230 -0.162637
2.984513 -0.156434
2.990796 -0.150226
2.997079 -0.144011
3.003363 -0.137790
3.009646 -0.131564
3.015929 -0.125333
3.022212 -0.119097
3.028495 -0.112856
3.034779 -0.106611
3.041062 -0.100362
3.047345 -0.094108
3.053628 -0.087851
3.059911 -0.081591
3.066194 -0.075327
3.072478 -0.069060
3.078761 -0.062791
3.085044 -0.056519
3.091327 -0.050244
3.097610 -0.043968
3.103894 -0.037690
3.110177 -0.031411
3.116460 -0.025130
3.122743 -0.018848
3.129026 -0.012566
3.135309 -0.006283
3.141593 -0.000000


==> exB/I=40/out_TMeuler_8DSv1Cla5210_Var0-MOODFixing/res-I40-Phi_VarSteS.dat <==
0.039270 0.039250
0.117810 0.117507
0.196350 0.195040
0.274889 0.271371
0.353429 0.346028
0.431969 0.418552
0.510509 0.488496
0.589049 0.555427
0.667588 0.618935
0.746128 0.678626
0.824668 0.734134
0.903208 0.785115
0.981748 0.831256
1.060288 0.872272
1.138827 0.907910
1.217367 0.937950
1.295907 0.962208
1.374447 0.980533
1.452987 0.992813
1.531526 0.998972
1.610066 0.998972
1.688606 0.992813
1.767146 0.980533
1.845686 0.962208
1.924226 0.937950
2.002765 0.907910
2.081305 0.872272
2.159845 0.831256
2.238385 0.784754
2.316925 0.585503
2.395464 -0.498663
2.474004 -0.619062
2.552544 -0.555413
2.631084 -0.488511
2.709624 -0.418549
2.788163 -0.346032
2.866703 -0.271372
2.945243 -0.195044
3.023783 -0.117515
3.102323 -0.039244


==> exB/I=40/out_TMeuler_8DSv1New5210_Var0-MOOD/Titles-I40.txt <==
res-I40-1MOOD
res-I40-2MOOD
res-I40-3MOOD
res-I40-4DS


==> exB/I=40/out_TMeuler_8DSv1New5210_Var0-MOOD/iMOOD/res-I40-4DS-CPD.dat <==
0.039270 5 1.000000 0.000000 0.000000
0.117810 5 1.000000 0.647000 0.000000
0.196350 5 1.000000 1.000000 0.000000
0.274889 5 0.000000 0.502000 0.000000
0.353429 5 0.000000 0.502000 0.000000
0.431969 5 0.000000 0.502000 0.000000
0.510509 5 0.000000 0.502000 0.000000
0.589049 5 0.000000 0.502000 0.000000
0.667588 5 0.000000 0.502000 0.000000
0.746128 5 0.000000 0.502000 0.000000
0.824668 5 0.000000 0.502000 0.000000
0.903208 5 0.000000 0.502000 0.000000
0.981748 5 0.000000 0.502000 0.000000
1.060288 5 0.000000 0.502000 0.000000
1.138827 5 0.000000 0.502000 0.000000
1.217367 5 0.000000 0.502000 0.000000
1.295907 5 0.000000 0.502000 0.000000
1.374447 5 0.000000 0.502000 0.000000
1.452987 5 0.000000 0.502000 0.000000
1.531526 5 0.000000 0.502000 0.000000
1.610066 5 0.000000 0.502000 0.000000
1.688606 5 0.000000 0.502000 0.000000
1.767146 5 0.000000 0.502000 0.000000
1.845686 5 0.000000 0.502000 0.000000
1.924226 5 0.000000 0.502000 0.000000
2.002765 5 0.000000 0.000000 1.000000
2.081305 5 0.294000 0.000000 0.510000
2.159845 5 0.933000 0.510000 0.933000
2.238385 5 0.933000 0.510000 0.933000
2.316925 5 0.933000 0.510000 0.933000
2.395464 5 1.000000 0.000000 0.000000
2.474004 5 1.000000 0.000000 0.000000
2.552544 5 1.000000 0.000000 0.000000
2.631084 5 1.000000 0.000000 0.000000
2.709624 5 1.000000 0.647000 0.000000
2.788163 5 1.000000 1.000000 0.000000
2.866703 5 0.000000 0.502000 0.000000
2.945243 5 0.000000 0.000000 1.000000
3.023783 5 0.294000 0.000000 0.510000
3.102323 5 0.933000 0.510000 0.933000


==> exB/I=40/out_TMeuler_8DSv1New5210_Var0-MOOD/iMOOD/res-I40-4DS-PhiError.dat <==
0.039270 0.00000000694938717682
0.117810 0.00000001106315597466
0.196350 0.00000000526654264643
0.274889 0.00000000355868939872
0.353429 0.00000000339850569908
0.431969 0.00000000320580145763
0.510509 0.00000000298932723020
0.589049 0.00000000284851209287
0.667588 0.00000000277563172446
0.746128 0.00000000274437816916
0.824668 0.00000000273816225249
0.903208 0.00000000274904576880
0.981748 0.00000000276841483071
1.060288 0.00000000279793321845
1.138827 0.00000000282008505437
1.217367 0.00000000286548484940
1.295907 0.00000000285602408390
1.374447 0.00000000296529978350
1.452987 0.00000000279337242226
1.531526 0.00000000324469906499
1.610066 0.00000000227781593587
1.688606 0.00000000448616288562
1.767146 0.00000000050171211630
1.845686 0.00000001086561007835
1.924226 0.00000001494460333262
2.002765 0.00000004834466427184
2.081305 0.00000004785442264676
2.159845 0.00000033648732655767
2.238385 0.00030316900829285842
2.316925 0.13089737463409834017
2.395464 0.20605544649578444449
2.474004 0.00013127456312733710
2.552544 0.00000029928747247165
2.631084 0.00000000553024875893
2.709624 0.00000000182542853056
2.788163 0.00000000600939781270
2.866703 0.00000000419227558224
2.945243 0.00000000728855015231
3.023783 0.00000001502342952819
3.102323 0.00000000999001319862


==> exB/I=40/out_TMeuler_8DSv1New5210_Var0-MOOD/iMOOD/res-I40-4DS-Phi_PhiExact.dat <==
0.000000 0.000000
0.006283 0.006283
0.012566 0.012566
0.018850 0.018848
0.025133 0.025130
0.031416 0.031411
0.037699 0.037690
0.043982 0.043968
0.050265 0.050244
0.056549 0.056519
0.062832 0.062791
0.069115 0.069060
0.075398 0.075327
0.081681 0.081591
0.087965 0.087851
0.094248 0.094108
0.100531 0.100362
0.106814 0.106611
0.113097 0.112856
0.119381 0.119097
0.125664 0.125333
0.131947 0.131564
0.138230 0.137790
0.144513 0.144011
0.150796 0.150226
0.157080 0.156434
0.163363 0.162637
0.169646 0.168833
0.175929 0.175023
0.182212 0.181206
0.188496 0.187381
0.194779 0.193549
0.201062 0.199710
0.207345 0.205863
0.213628 0.212007
0.219911 0.218143
0.226195 0.224271
0.232478 0.230389
0.238761 0.236499
0.245044 0.242599
0.251327 0.248690
0.257611 0.254771
0.263894 0.260842
0.270177 0.266902
0.276460 0.272952
0.282743 0.278991
0.289027 0.285019
0.295310 0.291036
0.301593 0.297042
0.307876 0.303035
0.314159 0.309017
0.320442 0.314987
0.326726 0.320944
0.333009 0.326888
0.339292 0.332820
0.345575 0.338738
0.351858 0.344643
0.358142 0.350534
0.364425 0.356412
0.370708 0.362275
0.376991 0.368125
0.383274 0.373959
0.389557 0.379779
0.395841 0.385584
0.402124 0.391374
0.408407 0.397148
0.414690 0.402906
0.420973 0.408649
0.427257 0.414376
0.433540 0.420086
0.439823 0.425779
0.446106 0.431456
0.452389 0.437116
0.458673 0.442758
0.464956 0.448383
0.471239 0.453990
0.477522 0.459580
0.483805 0.465151
0.490088 0.470704
0.496372 0.476238
0.502655 0.481754
0.508938 0.487250
0.515221 0.492727
0.521504 0.498185
0.527788 0.503623
0.534071 0.509041
0.540354 0.514440
0.546637 0.519817
0.552920 0.525175
0.559203 0.530511
0.565487 0.535827
0.571770 0.541121
0.578053 0.546394
0.584336 0.551646
0.590619 0.556876
0.596903 0.562083
0.603186 0.567269
0.609469 0.572432
0.615752 0.577573
0.622035 0.582690
0.628319 0.587785
0.634602 0.592857
0.640885 0.597905
0.647168 0.602930
0.653451 0.607930
0.659734 0.612907
0.666018 0.617860
0.672301 0.622788
0.678584 0.627691
0.684867 0.632570
0.691150 0.637424
0.697434 0.642253
0.703717 0.647056
0.710000 0.651834
0.716283 0.656586
0.722566 0.661312
0.728849 0.666012
0.735133 0.670686
0.741416 0.675333
0.747699 0.679953
0.753982 0.684547
0.760265 0.689114
0.766549 0.693653
0.772832 0.698165
0.779115 0.702650
0.785398 0.707107
0.791681 0.711536
0.797965 0.715936
0.804248 0.720309
0.810531 0.724653
0.816814 0.728969
0.823097 0.733255
0.829380 0.737513
0.835664 0.741742
0.841947 0.745941
0.848230 0.750111
0.854513 0.754251
0.860796 0.758362
0.867080 0.762443
0.873363 0.766493
0.879646 0.770513
0.885929 0.774503
0.892212 0.778462
0.898495 0.782391
0.904779 0.786288
0.911062 0.790155
0.917345 0.793990
0.923628 0.797794
0.929911 0.801567
0.936195 0.805308
0.942478 0.809017
0.948761 0.812694
0.955044 0.816339
0.961327 0.819952
0.967611 0.823533
0.973894 0.827081
0.980177 0.830596
0.986460 0.834078
0.992743 0.837528
0.999026 0.840945
1.005310 0.844328
1.011593 0.847678
1.017876 0.850994
1.024159 0.854277
1.030442 0.857527
1.036726 0.860742
1.043009 0.863923
1.049292 0.867071
1.055575 0.870184
1.061858 0.873262
1.068142 0.876307
1.074425 0.879316
1.080708 0.882291
1.086991 0.885231
1.093274 0.888136
1.099557 0.891007
1.105841 0.893841
1.112124 0.896641
1.118407 0.899405
1.124690 0.902134
1.130973 0.904827
1.137257 0.907484
1.143540 0.910106
1.149823 0.912692
1.156106 0.915241
1.162389 0.917755
1.168672 0.920232
1.174956 0.922673
1.181239 0.925077
1.187522 0.927445
1.193805 0.929776
1.200088 0.932071
1.206372 0.934329
1.212655 0.936550
1.218938 0.938734
1.225221 0.940881
1.231504 0.942991
1.237788 0.945063
1.244071 0.947098
1.250354 0.949096
1.256637 0.951057
1.262920 0.952979
1.269203 0.954865
1.275487 0.956712
1.281770 0.958522
1.288053 0.960294
1.294336 0.962028
1.300619 0.963724
1.306903 0.965382
1.313186 0.967001
1.319469 0.968583
1.325752 0.970127
1.332035 0.971632
1.338318 0.973099
1.344602 0.974527
1.350885 0.975917
1.357168 0.977268
1.363451 0.978581
1.369734 0.979855
1.376018 0.981091
1.382301 0.982287
1.388584 0.983445
1.394867 0.984564
1.401150 0.985645
1.407434 0.986686
1.413717 0.987688
1.420000 0.988652
1.426283 0.989576
1.432566 0.990461
1.438849 0.991308
1.445133 0.992115
1.451416 0.992883
1.457699 0.993611
1.463982 0.994301
1.470265 0.994951
1.476549 0.995562
1.482832 0.996134
1.489115 0.996666
1.495398 0.997159
1.501681 0.997613
1.507964 0.998027
1.514248 0.998402
1.520531 0.998737
1.526814 0.999033
1.533097 0.999289
1.539380 0.999507
1.545664 0.999684
1.551947 0.999822
1.558230 0.999921
1.564513 0.999980
1.570796 1.000000
1.577080 0.999980
1.583363 0.999921
1.589646 0.999822
1.595929 0.999684
1.602212 0.999507
1.608495 0.999289
1.614779 0.999033
1.621062 0.998737
1.627345 0.998402
1.633628 0.998027
1.639911 0.997613
1.646195 0.997159
1.652478 0.996666
1.658761 0.996134
1.665044 0.995562
1.671327 0.994951
1.677610 0.994301
1.683894 0.993611
1.690177 0.992883
1.696460 0.992115
1.702743 0.991308
1.709026 0.990461
1.715310 0.989576
1.721593 0.988652
1.727876 0.987688
1.734159 0.986686
1.740442 0.985645
1.746726 0.984564
1.753009 0.983445
1.759292 0.982287
1.765575 0.981091
1.771858 0.979855
1.778141 0.978581
1.784425 0.977268
1.790708 0.975917
1.796991 0.974527
1.803274 0.973099
1.809557 0.971632
1.815841 0.970127
1.822124 0.968583
1.828407 0.967001
1.834690 0.965382
1.840973 0.963724
1.847256 0.962028
1.853540 0.960294
1.859823 0.958522
1.866106 0.956712
1.872389 0.954865
1.878672 0.952979
1.884956 0.951057
1.891239 0.949096
1.897522 0.947098
1.903805 0.945063
1.910088 0.942991
1.916372 0.940881
1.922655 0.938734
1.928938 0.936550
1.935221 0.934329
1.941504 0.932071
1.947787 0.929776
1.954071 0.927445
1.960354 0.925077
1.966637 0.922673
1.972920 0.920232
1.979203 0.917755
1.985487 0.915241
1.991770 0.912692
1.998053 0.910106
2.004336 0.907484
2.010619 0.904827
2.016902 0.902134
2.023186 0.899405
2.029469 0.896641
2.035752 0.893841
2.042035 0.891007
2.048318 0.888136
2.054602 0.885231
2.060885 0.882291
2.067168 0.879316
2.073451 0.876307
2.079734 0.873262
2.086018 0.870184
2.092301 0.867071
2.098584 0.863923
2.104867 0.860742
2.111150 0.857527
2.117433 0.854277
2.123717 0.850994
2.130000 0.847678
2.136283 0.844328
2.142566 0.840945
2.148849 0.837528
2.155133 0.834078
2.161416 0.830596
2.167699 0.827081
2.173982 0.823533
2.180265 0.819952
2.186548 0.816339
2.192832 0.812694
2.199115 0.809017
2.205398 0.805308
2.211681 0.801567
2.217964 0.797794
2.224248 0.793990
2.230531 0.790155
2.236814 0.786288
2.243097 0.782391
2.249380 0.778462
2.255664 0.774503
2.261947 0.770513
2.268230 0.766493
2.274513 0.762443
2.280796 0.758362
2.287079 0.754251
2.293363 0.750111
2.299646 0.745941
2.305929 0.741742
2.312212 0.737513
2.318495 0.733255
2.324779 0.728969
2.331062 0.724653
2.337345 0.720309
2.343628 0.715936
2.349911 0.711536
2.356194 0.707107
2.362478 -0.702650
2.368761 -0.698165
2.375044 -0.693653
2.381327 -0.689114
2.387610 -0.684547
2.393894 -0.679953
2.400177 -0.675333
2.406460 -0.670686
2.412743 -0.666012
2.419026 -0.661312
2.425310 -0.656586
2.431593 -0.651834
2.437876 -0.647056
2.444159 -0.642253
2.450442 -0.637424
2.456725 -0.632570
2.463009 -0.627691
2.469292 -0.622788
2.475575 -0.617860
2.481858 -0.612907
2.488141 -0.607930
2.494425 -0.602930
2.500708 -0.597905
2.506991 -0.592857
2.513274 -0.587785
2.519557 -0.582690
2.525840 -0.577573
2.532124 -0.572432
2.538407 -0.567269
2.544690 -0.562083
2.550973 -0.556876
2.557256 -0.551646
2.563540 -0.546394
2.569823 -0.541121
2.576106 -0.535827
2.582389 -0.530511
2.588672 -0.525175
2.594956 -0.519817
2.601239 -0.514440
2.607522 -0.509041
2.613805 -0.503623
2.620088 -0.498185
2.626371 -0.492727
2.632655 -0.487250
2.638938 -0.481754
2.645221 -0.476238
2.651504 -0.470704
2.657787 -0.465151
2.664071 -0.459580
2.670354 -0.453990
2.676637 -0.448383
2.682920 -0.442758
2.689203 -0.437116
2.695486 -0.431456
2.701770 -0.425779
2.708053 -0.420086
2.714336 -0.414376
2.720619 -0.408649
2.726902 -0.402906
2.733186 -0.397148
2.739469 -0.391374
2.745752 -0.385584
2.752035 -0.379779
2.758318 -0.373959
2.764602 -0.368125
2.770885 -0.362275
2.777168 -0.356412
2.783451 -0.350534
2.789734 -0.344643
2.796017 -0.338738
2.802301 -0.332820
2.808584 -0.326888
2.814867 -0.320944
2.821150 -0.314987
2.827433 -0.309017
2.833717 -0.303035
2.840000 -0.297042
2.846283 -0.291036
2.852566 -0.285019
2.858849 -0.278991
2.865133 -0.272952
2.871416 -0.266902
2.877699 -0.260842
2.883982 -0.254771
2.890265 -0.248690
2.896548 -0.242599
2.902832 -0.236499
2.909115 -0.230389
2.915398 -0.224271
2.921681 -0.218143
2.927964 -0.212007
2.934248 -0.205863
2.940531 -0.199710
2.946814 -0.193549
2.953097 -0.187381
2.959380 -0.181206
2.965663 -0.175023
2.971947 -0.168833
2.978230 -0.162637
2.984513 -0.156434
2.990796 -0.150226
2.997079 -0.144011
3.003363 -0.137790
3.009646 -0.131564
3.015929 -0.125333
3.022212 -0.119097
3.028495 -0.112856
3.034779 -0.106611
3.041062 -0.100362
3.047345 -0.094108
3.053628 -0.087851
3.059911 -0.081591
3.066194 -0.075327
3.072478 -0.069060
3.078761 -0.062791
3.085044 -0.056519
3.091327 -0.050244
3.097610 -0.043968
3.103894 -0.037690
3.110177 -0.031411
3.116460 -0.025130
3.122743 -0.018848
3.129026 -0.012566
3.135309 -0.006283
3.141593 -0.000000


==> exB/I=40/out_TMeuler_8DSv1New5210_Var0-MOOD/iMOOD/res-I40-4DS-Phi_VarSteS.dat <==
0.039270 0.039250
0.117810 0.117507
0.196350 0.195040
0.274889 0.271371
0.353429 0.346028
0.431969 0.418552
0.510509 0.488496
0.589049 0.555427
0.667588 0.618935
0.746128 0.678626
0.824668 0.734134
0.903208 0.785115
0.981748 0.831256
1.060288 0.872272
1.138827 0.907910
1.217367 0.937950
1.295907 0.962208
1.374447 0.980533
1.452987 0.992813
1.531526 0.998972
1.610066 0.998972
1.688606 0.992813
1.767146 0.980533
1.845686 0.962208
1.924226 0.937950
2.002765 0.907910
2.081305 0.872272
2.159845 0.831256
2.238385 0.784812
2.316925 0.603236
2.395464 -0.472571
2.474004 -0.619066
2.552544 -0.555428
2.631084 -0.488496
2.709624 -0.418552
2.788163 -0.346028
2.866703 -0.271371
2.945243 -0.195040
3.023783 -0.117507
3.102323 -0.039250


==> exB/I=40/out_TMeuler_8DSv1New5210_Var0-MOOD/iMOOD/res-I40-4DS.txt <==
Conv=n
nRes=2002
normRes=3.871149e-01
normRes=2.531255e-01
normRes=1.708488e-01
normRes=1.177715e-01
normRes=8.244434e-02
normRes=5.845110e-02
normRes=4.193559e-02
normRes=3.045885e-02
normRes=2.242099e-02
normRes=1.674626e-02
normRes=1.270077e-02
normRes=9.781110e-03
normRes=7.642863e-03
normRes=6.052382e-03
normRes=4.852989e-03
normRes=3.940726e-03
normRes=3.246834e-03
normRes=2.724974e-03
normRes=2.341765e-03
normRes=2.069933e-03
normRes=1.884202e-03
normRes=1.760258e-03
normRes=1.676006e-03
normRes=1.613321e-03
normRes=1.558877e-03
normRes=1.503868e-03
normRes=1.443146e-03
normRes=1.374257e-03
normRes=1.296614e-03
normRes=1.210869e-03
normRes=1.118464e-03
normRes=1.021311e-03
normRes=9.215790e-04
normRes=8.215531e-04
normRes=7.235524e-04
normRes=6.298942e-04
normRes=5.428964e-04
normRes=4.648995e-04
normRes=3.982557e-04
normRes=3.451648e-04
normRes=3.071739e-04
normRes=2.843236e-04
normRes=2.745157e-04
normRes=2.739312e-04
normRes=2.783345e-04
normRes=2.841871e-04
normRes=2.890356e-04
normRes=2.914062e-04
normRes=2.905533e-04
normRes=2.862297e-04
normRes=2.785170e-04
normRes=2.677089e-04
normRes=2.542322e-04
normRes=2.385932e-04
normRes=2.213416e-04
normRes=2.030460e-04
normRes=1.842786e-04
normRes=1.656068e-04
normRes=1.475889e-04
normRes=1.307730e-04
normRes=1.156904e-04
normRes=1.028346e-04
normRes=9.260831e-05
normRes=8.523131e-05
normRes=8.063806e-05
normRes=7.844123e-05
normRes=7.801725e-05
normRes=7.867185e-05
normRes=7.978527e-05
normRes=8.088270e-05
normRes=8.164136e-05
normRes=8.186735e-05
normRes=8.146548e-05
normRes=8.041233e-05
normRes=7.873506e-05
normRes=7.649554e-05
normRes=7.377868e-05
normRes=7.068389e-05
normRes=6.731874e-05
normRes=6.379414e-05
normRes=6.022067e-05
normRes=5.670541e-05
normRes=5.334894e-05
normRes=5.024216e-05
normRes=4.746253e-05
normRes=4.506995e-05
normRes=4.310257e-05
normRes=4.157361e-05
normRes=4.047060e-05
normRes=3.975766e-05
normRes=3.938098e-05
normRes=3.927607e-05
normRes=3.937521e-05
normRes=3.961352e-05
normRes=3.993302e-05
normRes=4.028469e-05
normRes=4.062891e-05
normRes=4.093505e-05
normRes=4.118046e-05
normRes=4.134927e-05
normRes=4.143129e-05
normRes=4.142095e-05
normRes=4.131641e-05
normRes=4.111886e-05
normRes=4.083192e-05
normRes=4.046113e-05
normRes=4.001353e-05
normRes=3.949734e-05
normRes=3.892163e-05
normRes=3.829605e-05
normRes=3.763053e-05
normRes=3.693509e-05
normRes=3.621952e-05
normRes=3.549324e-05
normRes=3.476502e-05
normRes=3.404286e-05
normRes=3.333378e-05
normRes=3.264374e-05
normRes=3.197759e-05
normRes=3.133899e-05
normRes=3.073050e-05
normRes=3.015358e-05
normRes=2.960877e-05
normRes=2.909579e-05
normRes=2.861372e-05
normRes=2.816113e-05
normRes=2.773630e-05
normRes=2.733736e-05
normRes=2.696240e-05
normRes=2.660960e-05
normRes=2.627729e-05
normRes=2.596403e-05
normRes=2.566861e-05
normRes=2.539006e-05
normRes=2.512763e-05
normRes=2.488075e-05
normRes=2.464902e-05
normRes=2.443210e-05
normRes=2.422976e-05
normRes=2.404176e-05
normRes=2.386785e-05
normRes=2.370773e-05
normRes=2.356106e-05
normRes=2.342743e-05
normRes=2.330633e-05
normRes=2.319723e-05
normRes=2.309951e-05
normRes=2.301254e-05
normRes=2.293564e-05
normRes=2.286814e-05
normRes=2.280938e-05
normRes=2.275873e-05
normRes=2.271560e-05
normRes=2.267945e-05
normRes=2.264979e-05
normRes=2.262619e-05
normRes=2.260831e-05
normRes=2.259584e-05
normRes=2.258854e-05
normRes=2.258623e-05
normRes=2.258876e-05
normRes=2.259602e-05
normRes=2.260795e-05
normRes=2.262448e-05
normRes=2.264557e-05
normRes=2.267118e-05
normRes=2.270127e-05
normRes=2.273578e-05
normRes=2.277465e-05
normRes=2.281778e-05
normRes=2.286509e-05
normRes=2.291642e-05
normRes=2.297165e-05
normRes=2.303058e-05
normRes=2.309303e-05
normRes=2.315878e-05
normRes=2.322761e-05
normRes=2.329927e-05
normRes=2.337352e-05
normRes=2.345009e-05
normRes=2.352874e-05
normRes=2.360919e-05
normRes=2.369120e-05
normRes=2.377451e-05
normRes=2.385888e-05
normRes=2.394406e-05
normRes=2.402983e-05
normRes=2.411597e-05
normRes=2.420226e-05
normRes=2.428850e-05
normRes=2.437448e-05
normRes=2.446002e-05
normRes=2.454493e-05
normRes=2.462903e-05
normRes=2.471212e-05
normRes=2.479403e-05
normRes=2.487458e-05
normRes=2.495359e-05
normRes=2.503088e-05
normRes=2.510626e-05
normRes=2.517955e-05
normRes=2.525057e-05
normRes=2.531912e-05
normRes=2.538503e-05
normRes=2.544810e-05
normRes=2.550816e-05
normRes=2.556501e-05
normRes=2.561849e-05
normRes=2.566842e-05
normRes=2.571462e-05
normRes=2.575693e-05
normRes=2.579520e-05
normRes=2.582929e-05
normRes=2.585904e-05
normRes=2.588434e-05
normRes=2.590505e-05
normRes=2.592109e-05
normRes=2.593234e-05
normRes=2.593872e-05
normRes=2.594015e-05
normRes=2.593658e-05
normRes=2.592794e-05
normRes=2.591419e-05
normRes=2.589530e-05
normRes=2.587124e-05
normRes=2.584200e-05
normRes=2.580758e-05
normRes=2.576797e-05
normRes=2.572318e-05
normRes=2.567323e-05
normRes=2.561815e-05
normRes=2.555796e-05
normRes=2.549270e-05
normRes=2.542241e-05
normRes=2.534713e-05
normRes=2.526692e-05
normRes=2.518182e-05
normRes=2.509189e-05
normRes=2.499719e-05
normRes=2.489780e-05
normRes=2.479376e-05
normRes=2.468516e-05
normRes=2.457207e-05
normRes=2.445455e-05
normRes=2.433270e-05
normRes=2.420659e-05
normRes=2.407630e-05
normRes=2.394192e-05
normRes=2.380353e-05
normRes=2.366123e-05
normRes=2.351511e-05
normRes=2.336526e-05
normRes=2.321177e-05
normRes=2.305475e-05
normRes=2.289430e-05
normRes=2.273050e-05
normRes=2.256347e-05
normRes=2.239330e-05
normRes=2.222011e-05
normRes=2.204398e-05
normRes=2.186504e-05
normRes=2.168338e-05
normRes=2.149912e-05
normRes=2.131234e-05
normRes=2.112317e-05
normRes=2.093171e-05
normRes=2.073806e-05
normRes=2.054232e-05
normRes=2.034461e-05
normRes=2.014502e-05
normRes=1.994367e-05
normRes=1.974064e-05
normRes=1.953605e-05
normRes=1.932999e-05
normRes=1.912256e-05
normRes=1.891387e-05
normRes=1.870400e-05
normRes=1.849306e-05
normRes=1.828114e-05
normRes=1.806833e-05
normRes=1.785473e-05
normRes=1.764042e-05
normRes=1.742551e-05
normRes=1.721007e-05
normRes=1.699419e-05
normRes=1.677797e-05
normRes=1.656148e-05
normRes=1.634482e-05
normRes=1.612805e-05
normRes=1.591127e-05
normRes=1.569455e-05
normRes=1.547798e-05
normRes=1.526162e-05
normRes=1.504555e-05
normRes=1.482986e-05
normRes=1.461460e-05
normRes=1.439985e-05
normRes=1.418569e-05
normRes=1.397217e-05
normRes=1.375938e-05
normRes=1.354736e-05
normRes=1.333619e-05
normRes=1.312593e-05
normRes=1.291663e-05
normRes=1.270837e-05
normRes=1.250119e-05
normRes=1.229516e-05
normRes=1.209032e-05
normRes=1.188674e-05
normRes=1.168447e-05
normRes=1.148355e-05
normRes=1.128405e-05
normRes=1.108599e-05
normRes=1.088945e-05
normRes=1.069446e-05
normRes=1.050106e-05
normRes=1.030931e-05
normRes=1.011924e-05
normRes=9.930904e-06
normRes=9.744338e-06
normRes=9.559584e-06
normRes=9.376682e-06
normRes=9.195672e-06
normRes=9.016592e-06
normRes=8.839480e-06
normRes=8.664373e-06
normRes=8.491309e-06
normRes=8.320322e-06
normRes=8.151450e-06
normRes=7.984726e-06
normRes=7.820185e-06
normRes=7.657862e-06
normRes=7.497790e-06
normRes=7.340003e-06
normRes=7.184534e-06
normRes=7.031416e-06
normRes=6.880681e-06
normRes=6.732362e-06
normRes=6.586492e-06
normRes=6.443103e-06
normRes=6.302227e-06
normRes=6.163896e-06
normRes=6.028143e-06
normRes=5.894999e-06
normRes=5.764498e-06
normRes=5.636670e-06
normRes=5.511549e-06
normRes=5.389167e-06
normRes=5.269557e-06
normRes=5.152749e-06
normRes=5.038778e-06
normRes=4.927674e-06
normRes=4.819470e-06
normRes=4.714197e-06
normRes=4.611885e-06
normRes=4.512566e-06
normRes=4.416268e-06
normRes=4.323020e-06
normRes=4.232848e-06
normRes=4.145779e-06
normRes=4.061834e-06
normRes=3.981037e-06
normRes=3.903405e-06
normRes=3.828953e-06
normRes=3.757695e-06
normRes=3.689638e-06
normRes=3.624787e-06
normRes=3.563142e-06
normRes=3.504696e-06
normRes=3.449440e-06
normRes=3.397356e-06
normRes=3.348422e-06
normRes=3.302609e-06
normRes=3.259882e-06
normRes=3.220197e-06
normRes=3.183507e-06
normRes=3.149755e-06
normRes=3.118880e-06
normRes=3.090812e-06
normRes=3.065477e-06
normRes=3.042795e-06
normRes=3.022680e-06
normRes=3.005041e-06
normRes=2.989784e-06
normRes=2.976811e-06
normRes=2.966019e-06
normRes=2.957307e-06
normRes=2.950567e-06
normRes=2.945694e-06
normRes=2.942581e-06
normRes=2.941122e-06
normRes=2.941211e-06
normRes=2.942742e-06
normRes=2.945614e-06
normRes=2.949724e-06
normRes=2.954976e-06
normRes=2.961274e-06
normRes=2.968524e-06
normRes=2.976639e-06
normRes=2.985531e-06
normRes=2.995119e-06
normRes=3.005324e-06
normRes=3.016071e-06
normRes=3.027289e-06
normRes=3.038910e-06
normRes=3.050870e-06
normRes=3.063108e-06
normRes=3.075566e-06
normRes=3.088193e-06
normRes=3.100936e-06
normRes=3.113748e-06
normRes=3.126585e-06
normRes=3.139407e-06
normRes=3.152173e-06
normRes=3.164849e-06
normRes=3.177400e-06
normRes=3.189797e-06
normRes=3.202010e-06
normRes=3.214013e-06
normRes=3.225782e-06
normRes=3.237293e-06
normRes=3.248528e-06
normRes=3.259467e-06
normRes=3.270092e-06
normRes=3.280389e-06
normRes=3.290344e-06
normRes=3.299943e-06
normRes=3.309176e-06
normRes=3.318032e-06
normRes=3.326503e-06
normRes=3.334580e-06
normRes=3.342257e-06
normRes=3.349528e-06
normRes=3.356388e-06
normRes=3.362832e-06
normRes=3.368858e-06
normRes=3.374463e-06
normRes=3.379644e-06
normRes=3.384401e-06
normRes=3.388732e-06
normRes=3.392638e-06
normRes=3.396120e-06
normRes=3.399177e-06
normRes=3.401811e-06
normRes=3.404024e-06
normRes=3.405818e-06
normRes=3.407195e-06
normRes=3.408159e-06
normRes=3.408712e-06
normRes=3.408857e-06
normRes=3.408599e-06
normRes=3.407941e-06
normRes=3.406888e-06
normRes=3.405443e-06
normRes=3.403611e-06
normRes=3.401398e-06
normRes=3.398806e-06
normRes=3.395843e-06
normRes=3.392512e-06
normRes=3.388819e-06
normRes=3.384769e-06
normRes=3.380368e-06
normRes=3.375622e-06
normRes=3.370534e-06
normRes=3.365113e-06
normRes=3.359362e-06
normRes=3.353288e-06
normRes=3.346896e-06
normRes=3.340193e-06
normRes=3.333183e-06
normRes=3.325874e-06
normRes=3.318271e-06
normRes=3.310379e-06
normRes=3.302205e-06
normRes=3.293754e-06
normRes=3.285032e-06
normRes=3.276046e-06
normRes=3.266800e-06
normRes=3.257302e-06
normRes=3.247556e-06
normRes=3.237568e-06
normRes=3.227344e-06
normRes=3.216890e-06
normRes=3.206211e-06
normRes=3.195313e-06
normRes=3.184202e-06
normRes=3.172883e-06
normRes=3.161362e-06
normRes=3.149644e-06
normRes=3.137734e-06
normRes=3.125638e-06
normRes=3.113361e-06
normRes=3.100908e-06
normRes=3.088285e-06
normRes=3.075497e-06
normRes=3.062548e-06
normRes=3.049444e-06
normRes=3.036189e-06
normRes=3.022789e-06
normRes=3.009249e-06
normRes=2.995573e-06
normRes=2.981765e-06
normRes=2.967831e-06
normRes=2.953775e-06
normRes=2.939602e-06
normRes=2.925316e-06
normRes=2.910921e-06
normRes=2.896422e-06
normRes=2.881824e-06
normRes=2.867129e-06
normRes=2.852343e-06
normRes=2.837469e-06
normRes=2.822512e-06
normRes=2.807475e-06
normRes=2.792363e-06
normRes=2.777179e-06
normRes=2.761926e-06
normRes=2.746610e-06
normRes=2.731232e-06
normRes=2.715798e-06
normRes=2.700309e-06
normRes=2.684771e-06
normRes=2.669186e-06
normRes=2.653557e-06
normRes=2.637888e-06
normRes=2.622182e-06
normRes=2.606443e-06
normRes=2.590672e-06
normRes=2.574874e-06
normRes=2.559051e-06
normRes=2.543207e-06
normRes=2.527343e-06
normRes=2.511463e-06
normRes=2.495570e-06
normRes=2.479666e-06
normRes=2.463754e-06
normRes=2.447837e-06
normRes=2.431916e-06
normRes=2.415996e-06
normRes=2.400077e-06
normRes=2.384163e-06
normRes=2.368255e-06
normRes=2.352356e-06
normRes=2.336468e-06
normRes=2.320594e-06
normRes=2.304735e-06
normRes=2.288894e-06
normRes=2.273073e-06
normRes=2.257272e-06
normRes=2.241496e-06
normRes=2.225745e-06
normRes=2.210021e-06
normRes=2.194326e-06
normRes=2.178662e-06
normRes=2.163030e-06
normRes=2.147433e-06
normRes=2.131871e-06
normRes=2.116347e-06
normRes=2.100862e-06
normRes=2.085417e-06
normRes=2.070014e-06
normRes=2.054655e-06
normRes=2.039340e-06
normRes=2.024071e-06
normRes=2.008850e-06
normRes=1.993677e-06
normRes=1.978554e-06
normRes=1.963482e-06
normRes=1.948463e-06
normRes=1.933497e-06
normRes=1.918585e-06
normRes=1.903729e-06
normRes=1.888930e-06
normRes=1.874188e-06
normRes=1.859505e-06
normRes=1.844881e-06
normRes=1.830317e-06
normRes=1.815815e-06
normRes=1.801375e-06
normRes=1.786998e-06
normRes=1.772685e-06
normRes=1.758436e-06
normRes=1.744253e-06
normRes=1.730135e-06
normRes=1.716084e-06
normRes=1.702100e-06
normRes=1.688184e-06
normRes=1.674336e-06
normRes=1.660558e-06
normRes=1.646849e-06
normRes=1.633210e-06
normRes=1.619642e-06
normRes=1.606145e-06
normRes=1.592719e-06
normRes=1.579366e-06
normRes=1.566085e-06
normRes=1.552876e-06
normRes=1.539741e-06
normRes=1.526679e-06
normRes=1.513692e-06
normRes=1.500778e-06
normRes=1.487939e-06
normRes=1.475174e-06
normRes=1.462484e-06
normRes=1.449870e-06
normRes=1.437331e-06
normRes=1.424868e-06
normRes=1.412480e-06
normRes=1.400168e-06
normRes=1.387933e-06
normRes=1.375774e-06
normRes=1.363691e-06
normRes=1.351684e-06
normRes=1.339754e-06
normRes=1.327901e-06
normRes=1.316124e-06
normRes=1.304425e-06
normRes=1.292801e-06
normRes=1.281255e-06
normRes=1.269786e-06
normRes=1.258393e-06
normRes=1.247077e-06
normRes=1.235838e-06
normRes=1.224675e-06
normRes=1.213589e-06
normRes=1.202580e-06
normRes=1.191647e-06
normRes=1.180790e-06
normRes=1.170010e-06
normRes=1.159306e-06
normRes=1.148678e-06
normRes=1.138126e-06
normRes=1.127650e-06
normRes=1.117249e-06
normRes=1.106924e-06
normRes=1.096674e-06
normRes=1.086499e-06
normRes=1.076400e-06
normRes=1.066375e-06
normRes=1.056425e-06
normRes=1.046549e-06
normRes=1.036747e-06
normRes=1.027019e-06
normRes=1.017365e-06
normRes=1.007785e-06
normRes=9.982777e-07
normRes=9.888435e-07
normRes=9.794820e-07
normRes=9.701930e-07
normRes=9.609763e-07
normRes=9.518315e-07
normRes=9.427585e-07
normRes=9.337568e-07
normRes=9.248263e-07
normRes=9.159666e-07
normRes=9.071775e-07
normRes=8.984587e-07
normRes=8.898098e-07
normRes=8.812305e-07
normRes=8.727206e-07
normRes=8.642797e-07
normRes=8.559075e-07
normRes=8.476036e-07
normRes=8.393678e-07
normRes=8.311998e-07
normRes=8.230991e-07
normRes=8.150655e-07
normRes=8.070986e-07
normRes=7.991981e-07
normRes=7.913636e-07
normRes=7.835948e-07
normRes=7.758913e-07
normRes=7.682528e-07
normRes=7.606790e-07
normRes=7.531694e-07
normRes=7.457237e-07
normRes=7.383417e-07
normRes=7.310228e-07
normRes=7.237667e-07
normRes=7.165732e-07
normRes=7.094417e-07
normRes=7.023720e-07
normRes=6.953636e-07
normRes=6.884163e-07
normRes=6.815296e-07
normRes=6.747032e-07
normRes=6.679366e-07
normRes=6.612296e-07
normRes=6.545817e-07
normRes=6.479926e-07
normRes=6.414619e-07
normRes=6.349892e-07
normRes=6.285742e-07
normRes=6.222164e-07
normRes=6.159155e-07
normRes=6.096712e-07
normRes=6.034830e-07
normRes=5.973505e-07
normRes=5.912734e-07
normRes=5.852514e-07
normRes=5.792840e-07
normRes=5.733708e-07
normRes=5.675116e-07
normRes=5.617058e-07
normRes=5.559532e-07
normRes=5.502533e-07
normRes=5.446058e-07
normRes=5.390104e-07
normRes=5.334665e-07
normRes=5.279740e-07
normRes=5.225323e-07
normRes=5.171412e-07
normRes=5.118002e-07
normRes=5.065089e-07
normRes=5.012672e-07
normRes=4.960744e-07
normRes=4.909303e-07
normRes=4.858346e-07
normRes=4.807868e-07
normRes=4.757865e-07
normRes=4.708335e-07
normRes=4.659274e-07
normRes=4.610678e-07
normRes=4.562543e-07
normRes=4.514866e-07
normRes=4.467643e-07
normRes=4.420871e-07
normRes=4.374546e-07
normRes=4.328665e-07
normRes=4.283224e-07
normRes=4.238220e-07
normRes=4.193648e-07
normRes=4.149507e-07
normRes=4.105792e-07
normRes=4.062499e-07
normRes=4.019626e-07
normRes=3.977169e-07
normRes=3.935125e-07
normRes=3.893489e-07
normRes=3.852260e-07
normRes=3.811433e-07
normRes=3.771005e-07
normRes=3.730973e-07
normRes=3.691334e-07
normRes=3.652084e-07
normRes=3.613220e-07
normRes=3.574739e-07
normRes=3.536637e-07
normRes=3.498911e-07
normRes=3.461559e-07
normRes=3.424577e-07
normRes=3.387961e-07
normRes=3.351709e-07
normRes=3.315818e-07
normRes=3.280284e-07
normRes=3.245104e-07
normRes=3.210276e-07
normRes=3.175796e-07
normRes=3.141661e-07
normRes=3.107868e-07
normRes=3.074414e-07
normRes=3.041297e-07
normRes=3.008512e-07
normRes=2.976059e-07
normRes=2.943932e-07
normRes=2.912130e-07
normRes=2.880649e-07
normRes=2.849488e-07
normRes=2.818642e-07
normRes=2.788109e-07
normRes=2.757886e-07
normRes=2.727971e-07
normRes=2.698360e-07
normRes=2.669051e-07
normRes=2.640042e-07
normRes=2.611328e-07
normRes=2.582909e-07
normRes=2.554781e-07
normRes=2.526941e-07
normRes=2.499386e-07
normRes=2.472115e-07
normRes=2.445125e-07
normRes=2.418412e-07
normRes=2.391975e-07
normRes=2.365810e-07
normRes=2.339916e-07
normRes=2.314290e-07
normRes=2.288929e-07
normRes=2.263830e-07
normRes=2.238992e-07
normRes=2.214412e-07
normRes=2.190087e-07
normRes=2.166016e-07
normRes=2.142195e-07
normRes=2.118622e-07
normRes=2.095296e-07
normRes=2.072213e-07
normRes=2.049371e-07
normRes=2.026768e-07
normRes=2.004402e-07
normRes=1.982271e-07
normRes=1.960372e-07
normRes=1.938702e-07
normRes=1.917261e-07
normRes=1.896045e-07
normRes=1.875053e-07
normRes=1.854282e-07
normRes=1.833730e-07
normRes=1.813395e-07
normRes=1.793275e-07
normRes=1.773368e-07
normRes=1.753672e-07
normRes=1.734184e-07
normRes=1.714903e-07
normRes=1.695827e-07
normRes=1.676953e-07
normRes=1.658280e-07
normRes=1.639806e-07
normRes=1.621528e-07
normRes=1.603446e-07
normRes=1.585556e-07
normRes=1.567857e-07
normRes=1.550347e-07
normRes=1.533025e-07
normRes=1.515888e-07
normRes=1.498934e-07
normRes=1.482163e-07
normRes=1.465571e-07
normRes=1.449157e-07
normRes=1.432919e-07
normRes=1.416856e-07
normRes=1.400966e-07
normRes=1.385247e-07
normRes=1.369698e-07
normRes=1.354316e-07
normRes=1.339100e-07
normRes=1.324048e-07
normRes=1.309159e-07
normRes=1.294431e-07
normRes=1.279863e-07
normRes=1.265452e-07
normRes=1.251197e-07
normRes=1.237097e-07
normRes=1.223150e-07
normRes=1.209354e-07
normRes=1.195709e-07
normRes=1.182211e-07
normRes=1.168861e-07
normRes=1.155656e-07
normRes=1.142595e-07
normRes=1.129676e-07
normRes=1.116898e-07
normRes=1.104260e-07
normRes=1.091760e-07
normRes=1.079396e-07
normRes=1.067168e-07
normRes=1.055074e-07
normRes=1.043112e-07
normRes=1.031281e-07
normRes=1.019580e-07
normRes=1.008007e-07
normRes=9.965616e-08
normRes=9.852418e-08
normRes=9.740464e-08
normRes=9.629741e-08
normRes=9.520237e-08
normRes=9.411940e-08
normRes=9.304836e-08
normRes=9.198912e-08
normRes=9.094158e-08
normRes=8.990560e-08
normRes=8.888106e-08
normRes=8.786785e-08
normRes=8.686584e-08
normRes=8.587492e-08
normRes=8.489497e-08
normRes=8.392588e-08
normRes=8.296753e-08
normRes=8.201980e-08
normRes=8.108259e-08
normRes=8.015579e-08
normRes=7.923928e-08
normRes=7.833296e-08
normRes=7.743672e-08
normRes=7.655045e-08
normRes=7.567404e-08
normRes=7.480740e-08
normRes=7.395041e-08
normRes=7.310298e-08
normRes=7.226500e-08
normRes=7.143638e-08
normRes=7.061701e-08
normRes=6.980679e-08
normRes=6.900563e-08
normRes=6.821343e-08
normRes=6.743010e-08
normRes=6.665553e-08
normRes=6.588964e-08
normRes=6.513234e-08
normRes=6.438352e-08
normRes=6.364310e-08
normRes=6.291099e-08
normRes=6.218711e-08
normRes=6.147135e-08
normRes=6.076364e-08
normRes=6.006389e-08
normRes=5.937201e-08
normRes=5.868791e-08
normRes=5.801152e-08
normRes=5.734274e-08
normRes=5.668151e-08
normRes=5.602773e-08
normRes=5.538132e-08
normRes=5.474221e-08
normRes=5.411032e-08
normRes=5.348556e-08
normRes=5.286787e-08
normRes=5.225715e-08
normRes=5.165335e-08
normRes=5.105637e-08
normRes=5.046616e-08
normRes=4.988263e-08
normRes=4.930571e-08
normRes=4.873533e-08
normRes=4.817141e-08
normRes=4.761390e-08
normRes=4.706271e-08
normRes=4.651778e-08
normRes=4.597904e-08
normRes=4.544643e-08
normRes=4.491986e-08
normRes=4.439929e-08
normRes=4.388464e-08
normRes=4.337584e-08
normRes=4.287284e-08
normRes=4.237557e-08
normRes=4.188397e-08
normRes=4.139797e-08
normRes=4.091751e-08
normRes=4.044253e-08
normRes=3.997298e-08
normRes=3.950879e-08
normRes=3.904989e-08
normRes=3.859625e-08
normRes=3.814778e-08
normRes=3.770445e-08
normRes=3.726619e-08
normRes=3.683294e-08
normRes=3.640465e-08
normRes=3.598127e-08
normRes=3.556274e-08
normRes=3.514900e-08
normRes=3.474001e-08
normRes=3.433571e-08
normRes=3.393604e-08
normRes=3.354097e-08
normRes=3.315043e-08
normRes=3.276437e-08
normRes=3.238275e-08
normRes=3.200552e-08
normRes=3.163263e-08
normRes=3.126402e-08
normRes=3.089965e-08
normRes=3.053948e-08
normRes=3.018345e-08
normRes=2.983153e-08
normRes=2.948366e-08
normRes=2.913979e-08
normRes=2.879990e-08
normRes=2.846392e-08
normRes=2.813182e-08
normRes=2.780355e-08
normRes=2.747907e-08
normRes=2.715833e-08
normRes=2.684131e-08
normRes=2.652794e-08
normRes=2.621820e-08
normRes=2.591204e-08
normRes=2.560942e-08
normRes=2.531030e-08
normRes=2.501464e-08
normRes=2.472241e-08
normRes=2.443356e-08
normRes=2.414805e-08
normRes=2.386586e-08
normRes=2.358693e-08
normRes=2.331124e-08
normRes=2.303875e-08
normRes=2.276941e-08
normRes=2.250321e-08
normRes=2.224009e-08
normRes=2.198003e-08
normRes=2.172299e-08
normRes=2.146894e-08
normRes=2.121784e-08
normRes=2.096966e-08
normRes=2.072436e-08
normRes=2.048192e-08
normRes=2.024230e-08
normRes=2.000547e-08
normRes=1.977139e-08
normRes=1.954004e-08
normRes=1.931139e-08
normRes=1.908540e-08
normRes=1.886205e-08
normRes=1.864130e-08
normRes=1.842312e-08
normRes=1.820749e-08
normRes=1.799437e-08
normRes=1.778374e-08
normRes=1.757557e-08
normRes=1.736984e-08
normRes=1.716650e-08
normRes=1.696554e-08
normRes=1.676693e-08
normRes=1.657064e-08
normRes=1.637665e-08
normRes=1.618492e-08
normRes=1.599544e-08
normRes=1.580818e-08
normRes=1.562311e-08
normRes=1.544020e-08
normRes=1.525944e-08
normRes=1.508079e-08
normRes=1.490424e-08
normRes=1.472976e-08
normRes=1.455732e-08
normRes=1.438690e-08
normRes=1.421849e-08
normRes=1.405204e-08
normRes=1.388756e-08
normRes=1.372500e-08
normRes=1.356435e-08
normRes=1.340559e-08
normRes=1.324869e-08
normRes=1.309364e-08
normRes=1.294040e-08
normRes=1.278897e-08
normRes=1.263932e-08
normRes=1.249143e-08
normRes=1.234528e-08
normRes=1.220085e-08
normRes=1.205812e-08
normRes=1.191707e-08
normRes=1.177768e-08
normRes=1.163993e-08
normRes=1.150380e-08
normRes=1.136928e-08
normRes=1.123634e-08
normRes=1.110497e-08
normRes=1.097515e-08
normRes=1.084686e-08
normRes=1.072008e-08
normRes=1.059480e-08
normRes=1.047099e-08
normRes=1.034865e-08
normRes=1.022775e-08
normRes=1.010828e-08
normRes=9.990224e-09
normRes=9.873559e-09
normRes=9.758273e-09
normRes=9.644349e-09
normRes=9.531772e-09
normRes=9.420526e-09
normRes=9.310595e-09
normRes=9.201965e-09
normRes=9.094621e-09
normRes=8.988546e-09
normRes=8.883726e-09
normRes=8.780148e-09
normRes=8.677795e-09
normRes=8.576656e-09
normRes=8.476713e-09
normRes=8.377955e-09
normRes=8.280368e-09
normRes=8.183937e-09
normRes=8.088649e-09
normRes=7.994491e-09
normRes=7.901450e-09
normRes=7.809513e-09
normRes=7.718666e-09
normRes=7.628897e-09
normRes=7.540194e-09
normRes=7.452544e-09
normRes=7.365935e-09
normRes=7.280354e-09
normRes=7.195789e-09
normRes=7.112230e-09
normRes=7.029663e-09
normRes=6.948078e-09
normRes=6.867463e-09
normRes=6.787806e-09
normRes=6.709096e-09
normRes=6.631322e-09
normRes=6.554474e-09
normRes=6.478540e-09
normRes=6.403510e-09
normRes=6.329373e-09
normRes=6.256118e-09
normRes=6.183736e-09
normRes=6.112216e-09
normRes=6.041547e-09
normRes=5.971720e-09
normRes=5.902726e-09
normRes=5.834554e-09
normRes=5.767194e-09
normRes=5.700638e-09
normRes=5.634876e-09
normRes=5.569898e-09
normRes=5.505695e-09
normRes=5.442258e-09
normRes=5.379578e-09
normRes=5.317646e-09
normRes=5.256454e-09
normRes=5.195992e-09
normRes=5.136252e-09
normRes=5.077226e-09
normRes=5.018904e-09
normRes=4.961280e-09
normRes=4.904344e-09
normRes=4.848090e-09
normRes=4.792507e-09
normRes=4.737589e-09
normRes=4.683328e-09
normRes=4.629716e-09
normRes=4.576745e-09
normRes=4.524408e-09
normRes=4.472697e-09
normRes=4.421605e-09
normRes=4.371125e-09
normRes=4.321250e-09
normRes=4.271971e-09
normRes=4.223283e-09
normRes=4.175178e-09
normRes=4.127649e-09
normRes=4.080690e-09
normRes=4.034294e-09
normRes=3.988454e-09
normRes=3.943163e-09
normRes=3.898416e-09
normRes=3.854205e-09
normRes=3.810524e-09
normRes=3.767368e-09
normRes=3.724729e-09
normRes=3.682602e-09
normRes=3.640981e-09
normRes=3.599859e-09
normRes=3.559232e-09
normRes=3.519092e-09
normRes=3.479434e-09
normRes=3.440253e-09
normRes=3.401542e-09
normRes=3.363296e-09
normRes=3.325511e-09
normRes=3.288180e-09
normRes=3.251297e-09
normRes=3.214859e-09
normRes=3.178858e-09
normRes=3.143291e-09
normRes=3.108151e-09
normRes=3.073435e-09
normRes=3.039136e-09
normRes=3.005250e-09
normRes=2.971772e-09
normRes=2.938697e-09
normRes=2.906021e-09
normRes=2.873738e-09
normRes=2.841844e-09
normRes=2.810335e-09
normRes=2.779205e-09
normRes=2.748450e-09
normRes=2.718066e-09
normRes=2.688049e-09
normRes=2.658393e-09
normRes=2.629096e-09
normRes=2.600151e-09
normRes=2.571556e-09
normRes=2.543306e-09
normRes=2.515397e-09
normRes=2.487825e-09
normRes=2.460586e-09
normRes=2.433676e-09
normRes=2.407091e-09
normRes=2.380827e-09
normRes=2.354880e-09
normRes=2.329247e-09
normRes=2.303924e-09
normRes=2.278907e-09
normRes=2.254192e-09
normRes=2.229776e-09
normRes=2.205655e-09
normRes=2.181827e-09
normRes=2.158286e-09
normRes=2.135031e-09
normRes=2.112057e-09
normRes=2.089361e-09
normRes=2.066940e-09
normRes=2.044791e-09
normRes=2.022909e-09
normRes=2.001293e-09
normRes=1.979940e-09
normRes=1.958844e-09
normRes=1.938005e-09
normRes=1.917418e-09
normRes=1.897081e-09
normRes=1.876991e-09
normRes=1.857144e-09
normRes=1.837538e-09
normRes=1.818169e-09
normRes=1.799036e-09
normRes=1.780135e-09
normRes=1.761464e-09
normRes=1.743019e-09
normRes=1.724799e-09
normRes=1.706800e-09
normRes=1.689019e-09
normRes=1.671455e-09
normRes=1.654104e-09
normRes=1.636965e-09
normRes=1.620033e-09
normRes=1.603308e-09
normRes=1.586786e-09
normRes=1.570466e-09
normRes=1.554344e-09
normRes=1.538418e-09
normRes=1.522686e-09
normRes=1.507145e-09
normRes=1.491794e-09
normRes=1.476630e-09
normRes=1.461651e-09
normRes=1.446855e-09
normRes=1.432239e-09
normRes=1.417800e-09
normRes=1.403539e-09
normRes=1.389451e-09
normRes=1.375535e-09
normRes=1.361789e-09
normRes=1.348211e-09
normRes=1.334799e-09
normRes=1.321550e-09
normRes=1.308463e-09
normRes=1.295536e-09
normRes=1.282767e-09
normRes=1.270155e-09
normRes=1.257696e-09
normRes=1.245390e-09
normRes=1.233234e-09
normRes=1.221227e-09
normRes=1.209367e-09
normRes=1.197652e-09
normRes=1.186081e-09
normRes=1.174652e-09
normRes=1.163362e-09
normRes=1.152211e-09
normRes=1.141197e-09
normRes=1.130317e-09
normRes=1.119571e-09
normRes=1.108957e-09
normRes=1.098473e-09
normRes=1.088118e-09
normRes=1.077889e-09
normRes=1.067787e-09
normRes=1.057808e-09
normRes=1.047952e-09
normRes=1.038217e-09
normRes=1.028602e-09
normRes=1.019105e-09
normRes=1.009725e-09
normRes=1.000460e-09
normRes=9.913094e-10
normRes=9.822712e-10
normRes=9.733440e-10
normRes=9.645270e-10
normRes=9.558183e-10
normRes=9.472172e-10
normRes=9.387220e-10
normRes=9.303318e-10
normRes=9.220450e-10
normRes=9.138606e-10
normRes=9.057770e-10
normRes=8.977934e-10
normRes=8.899081e-10
normRes=8.821203e-10
normRes=8.744288e-10
normRes=8.668320e-10
normRes=8.593295e-10
normRes=8.519198e-10
normRes=8.446017e-10
normRes=8.373739e-10
normRes=8.302357e-10
normRes=8.231857e-10
normRes=8.162231e-10
normRes=8.093468e-10
normRes=8.025558e-10
normRes=7.958489e-10
normRes=7.892251e-10
normRes=7.826834e-10
normRes=7.762229e-10
normRes=7.698422e-10
normRes=7.635410e-10
normRes=7.573179e-10
normRes=7.511723e-10
normRes=7.451031e-10
normRes=7.391095e-10
normRes=7.331903e-10
normRes=7.273447e-10
normRes=7.215717e-10
normRes=7.158703e-10
normRes=7.102404e-10
normRes=7.046804e-10
normRes=6.991895e-10
normRes=6.937671e-10
normRes=6.884121e-10
normRes=6.831239e-10
normRes=6.779018e-10
normRes=6.727448e-10
normRes=6.676520e-10
normRes=6.626233e-10
normRes=6.576572e-10
normRes=6.527530e-10
normRes=6.479103e-10
normRes=6.431278e-10
normRes=6.384051e-10
normRes=6.337415e-10
normRes=6.291363e-10
normRes=6.245886e-10
normRes=6.200979e-10
normRes=6.156633e-10
normRes=6.112841e-10
normRes=6.069598e-10
normRes=6.026899e-10
normRes=5.984736e-10
normRes=5.943102e-10
normRes=5.901990e-10
normRes=5.861395e-10
normRes=5.821307e-10
normRes=5.781721e-10
normRes=5.742634e-10
normRes=5.704040e-10
normRes=5.665930e-10
normRes=5.628299e-10
normRes=5.591140e-10
normRes=5.554449e-10
normRes=5.518219e-10
normRes=5.482443e-10
normRes=5.447116e-10
normRes=5.412238e-10
normRes=5.377796e-10
normRes=5.343787e-10
normRes=5.310211e-10
normRes=5.277056e-10
normRes=5.244320e-10
normRes=5.211995e-10
normRes=5.180080e-10
normRes=5.148567e-10
normRes=5.117452e-10
normRes=5.086730e-10
normRes=5.056396e-10
normRes=5.026444e-10
normRes=4.996871e-10
normRes=4.967671e-10
normRes=4.938840e-10
normRes=4.910379e-10
normRes=4.882274e-10
normRes=4.854522e-10
normRes=4.827121e-10
normRes=4.800067e-10
normRes=4.773359e-10
normRes=4.746985e-10
normRes=4.720947e-10
normRes=4.695240e-10
normRes=4.669856e-10
normRes=4.644793e-10
normRes=4.620048e-10
normRes=4.595618e-10
normRes=4.571496e-10
normRes=4.547682e-10
normRes=4.524167e-10
normRes=4.500953e-10
normRes=4.478034e-10
normRes=4.455406e-10
normRes=4.433064e-10
normRes=4.411005e-10
normRes=4.389225e-10
normRes=4.367723e-10
normRes=4.346495e-10
normRes=4.325536e-10
normRes=4.304842e-10
normRes=4.284414e-10
normRes=4.264243e-10
normRes=4.244333e-10
normRes=4.224671e-10
normRes=4.205259e-10
normRes=4.186095e-10
normRes=4.167175e-10
normRes=4.148493e-10
normRes=4.130051e-10
normRes=4.111840e-10
normRes=4.093865e-10
normRes=4.076116e-10
normRes=4.058594e-10
normRes=4.041296e-10
normRes=4.024215e-10
normRes=4.007354e-10
normRes=3.990710e-10
normRes=3.974276e-10
normRes=3.958051e-10
normRes=3.942034e-10
normRes=3.926217e-10
normRes=3.910601e-10
normRes=3.895186e-10
normRes=3.879967e-10
normRes=3.864942e-10
normRes=3.850105e-10
normRes=3.835459e-10
normRes=3.821002e-10
normRes=3.806727e-10
normRes=3.792635e-10
normRes=3.778721e-10
normRes=3.764985e-10
normRes=3.751423e-10
normRes=3.738036e-10
normRes=3.724817e-10
normRes=3.711769e-10
normRes=3.698884e-10
normRes=3.686164e-10
normRes=3.673607e-10
normRes=3.661211e-10
normRes=3.648973e-10
normRes=3.636889e-10
normRes=3.624960e-10
normRes=3.613179e-10
normRes=3.601551e-10
normRes=3.590071e-10
normRes=3.578736e-10
normRes=3.567549e-10
normRes=3.556500e-10
normRes=3.545596e-10
normRes=3.534829e-10
normRes=3.524197e-10
normRes=3.513702e-10
normRes=3.503340e-10
normRes=3.493109e-10
normRes=3.483009e-10
normRes=3.473039e-10
normRes=3.463194e-10
normRes=3.453478e-10
normRes=3.443880e-10
normRes=3.434405e-10
normRes=3.425055e-10
normRes=3.415821e-10
normRes=3.406703e-10
normRes=3.397703e-10
normRes=3.388814e-10
normRes=3.380041e-10
normRes=3.371379e-10
normRes=3.362830e-10
normRes=3.354386e-10
normRes=3.346049e-10
normRes=3.337819e-10
normRes=3.329693e-10
normRes=3.321674e-10
normRes=3.313754e-10
normRes=3.305932e-10
normRes=3.298214e-10
normRes=3.290594e-10
normRes=3.283071e-10
normRes=3.275642e-10
normRes=3.268305e-10
normRes=3.261063e-10
normRes=3.253915e-10
normRes=3.246855e-10
normRes=3.239884e-10
normRes=3.233005e-10
normRes=3.226213e-10
normRes=3.219506e-10
normRes=3.212881e-10
normRes=3.206342e-10
normRes=3.199886e-10
normRes=3.193515e-10
normRes=3.187223e-10
normRes=3.181009e-10
normRes=3.174872e-10
normRes=3.168819e-10
normRes=3.162840e-10
normRes=3.156937e-10
normRes=3.151105e-10
normRes=3.145351e-10
normRes=3.139668e-10
normRes=3.134055e-10
normRes=3.128514e-10
normRes=3.123044e-10
normRes=3.117644e-10
normRes=3.112314e-10
normRes=3.107050e-10
normRes=3.101851e-10
normRes=3.096718e-10
normRes=3.091649e-10
normRes=3.086644e-10
normRes=3.081704e-10
normRes=3.076829e-10
normRes=3.072015e-10
normRes=3.067260e-10
normRes=3.062566e-10
normRes=3.057930e-10
normRes=3.053354e-10
normRes=3.048836e-10
normRes=3.044370e-10
normRes=3.039963e-10
normRes=3.035611e-10
normRes=3.031315e-10
normRes=3.027073e-10
normRes=3.022887e-10
normRes=3.018750e-10
normRes=3.014667e-10
normRes=3.010635e-10
normRes=3.006657e-10
normRes=3.002727e-10
normRes=2.998848e-10
normRes=2.995013e-10
normRes=2.991230e-10
normRes=2.987493e-10
normRes=2.983803e-10
normRes=2.980161e-10
normRes=2.976563e-10
normRes=2.973013e-10
normRes=2.969508e-10
normRes=2.966049e-10
normRes=2.962629e-10
normRes=2.959254e-10
normRes=2.955920e-10
normRes=2.952628e-10
normRes=2.949376e-10
normRes=2.946166e-10
normRes=2.942998e-10
normRes=2.939869e-10
normRes=2.936777e-10
normRes=2.933727e-10
normRes=2.930713e-10
normRes=2.927739e-10
normRes=2.924803e-10
normRes=2.921901e-10
normRes=2.919039e-10
normRes=2.916211e-10
normRes=2.913420e-10
normRes=2.910662e-10
normRes=2.907939e-10
normRes=2.905255e-10
normRes=2.902601e-10
normRes=2.899978e-10
normRes=2.897393e-10
normRes=2.894837e-10
normRes=2.892315e-10
normRes=2.889823e-10
normRes=2.887360e-10
normRes=2.884931e-10
normRes=2.882531e-10
normRes=2.880161e-10
normRes=2.877820e-10
normRes=2.875508e-10
normRes=2.873227e-10
normRes=2.870972e-10
normRes=2.868746e-10
normRes=2.866551e-10
normRes=2.864382e-10
normRes=2.862239e-10
normRes=2.860121e-10
normRes=2.858032e-10
normRes=2.855969e-10
normRes=2.853934e-10
normRes=2.851923e-10
normRes=2.849938e-10
normRes=2.847977e-10
normRes=2.846039e-10
normRes=2.844129e-10
normRes=2.842241e-10
normRes=2.840376e-10
normRes=2.838537e-10
normRes=2.836719e-10
normRes=2.834922e-10
normRes=2.833148e-10
normRes=2.831399e-10
normRes=2.829671e-10
normRes=2.827964e-10
normRes=2.826276e-10
normRes=2.824612e-10
normRes=2.822969e-10
normRes=2.821343e-10
normRes=2.819738e-10
normRes=2.818156e-10
normRes=2.816594e-10
normRes=2.815052e-10
normRes=2.813529e-10
normRes=2.812024e-10
normRes=2.810537e-10
normRes=2.809071e-10
normRes=2.807620e-10
normRes=2.806186e-10
normRes=2.804772e-10
normRes=2.803375e-10
normRes=2.801995e-10
normRes=2.800635e-10
normRes=2.799288e-10
normRes=2.797958e-10
normRes=2.796647e-10
normRes=2.795352e-10
normRes=2.794072e-10
normRes=2.792809e-10
normRes=2.791562e-10
normRes=2.790328e-10
normRes=2.789112e-10
normRes=2.787911e-10
normRes=2.786725e-10
normRes=2.785553e-10
normRes=2.784396e-10
normRes=2.783253e-10
normRes=2.782124e-10
normRes=2.781008e-10
normRes=2.779908e-10
normRes=2.778822e-10
normRes=2.777751e-10
normRes=2.776691e-10
normRes=2.775645e-10
normRes=2.774613e-10
normRes=2.773594e-10
normRes=2.772586e-10
normRes=2.771593e-10
normRes=2.770611e-10
normRes=2.769641e-10
normRes=2.768683e-10
normRes=2.767738e-10
normRes=2.766805e-10
normRes=2.765880e-10
normRes=2.764968e-10
normRes=2.764067e-10
normRes=2.763177e-10
normRes=2.762302e-10
normRes=2.761435e-10
normRes=2.760576e-10
normRes=2.759733e-10
normRes=2.758898e-10
normRes=2.758074e-10
normRes=2.757260e-10
normRes=2.756457e-10
normRes=2.755662e-10
normRes=2.754878e-10
normRes=2.754104e-10
normRes=2.753339e-10
normRes=2.752585e-10
normRes=2.751836e-10
normRes=2.751102e-10
normRes=2.750373e-10
normRes=2.749656e-10
normRes=2.748947e-10
normRes=2.748246e-10
normRes=2.747557e-10
normRes=2.746872e-10
normRes=2.746199e-10
normRes=2.745532e-10
normRes=2.744874e-10
normRes=2.744222e-10
normRes=2.743583e-10
normRes=2.742947e-10
normRes=2.742321e-10
normRes=2.741703e-10
normRes=2.741095e-10
normRes=2.740492e-10
normRes=2.739897e-10
normRes=2.739308e-10
normRes=2.738726e-10
normRes=2.738152e-10
normRes=2.737586e-10
normRes=2.737027e-10
normRes=2.736475e-10
normRes=2.735930e-10
normRes=2.735390e-10
normRes=2.734858e-10
normRes=2.734332e-10
normRes=2.733809e-10
normRes=2.733298e-10
normRes=2.732791e-10
normRes=2.732292e-10
normRes=2.731799e-10
normRes=2.731314e-10
normRes=2.730831e-10
normRes=2.730354e-10
normRes=2.729884e-10
normRes=2.729419e-10
normRes=2.728962e-10
normRes=2.728511e-10
normRes=2.728066e-10
normRes=2.727623e-10
normRes=2.727188e-10
normRes=2.726760e-10
normRes=2.726333e-10
normRes=2.725913e-10
normRes=2.725500e-10
normRes=2.725093e-10
normRes=2.724688e-10
normRes=2.724289e-10
normRes=2.723894e-10
normRes=2.723502e-10
normRes=2.723119e-10
normRes=2.722741e-10
normRes=2.722366e-10
normRes=2.721996e-10
normRes=2.721631e-10
normRes=2.721268e-10
normRes=2.720911e-10
normRes=2.720559e-10
normRes=2.720209e-10
normRes=2.719867e-10
normRes=2.719530e-10
normRes=2.719193e-10
normRes=2.718865e-10
normRes=2.718539e-10
normRes=2.718216e-10
normRes=2.717896e-10
normRes=2.717581e-10
normRes=2.717269e-10
normRes=2.716961e-10
normRes=2.716659e-10
normRes=2.716359e-10
normRes=2.716065e-10
normRes=2.715772e-10
normRes=2.715486e-10
normRes=2.715202e-10
normRes=2.714920e-10
normRes=2.714643e-10
normRes=2.714366e-10
normRes=2.714095e-10
normRes=2.713827e-10
normRes=2.713565e-10
normRes=2.713303e-10
normRes=2.713045e-10
normRes=2.712790e-10
normRes=2.712539e-10
normRes=2.712292e-10
normRes=2.712047e-10
normRes=2.711804e-10
normRes=2.711563e-10
normRes=2.711326e-10
normRes=2.711093e-10
normRes=2.710863e-10
normRes=2.710638e-10
normRes=2.710414e-10
normRes=2.710192e-10
normRes=2.709974e-10
normRes=2.709758e-10
normRes=2.709543e-10
normRes=2.709334e-10
normRes=2.709127e-10
normRes=2.708919e-10
normRes=2.708716e-10
normRes=2.708515e-10
normRes=2.708315e-10
normRes=2.708119e-10
normRes=2.707928e-10
normRes=2.707736e-10
normRes=2.707549e-10
normRes=2.707361e-10
normRes=2.707177e-10
normRes=2.706997e-10
normRes=2.706818e-10
normRes=2.706642e-10
normRes=2.706466e-10
normRes=2.706291e-10
normRes=2.706121e-10
normRes=2.705951e-10
normRes=2.705784e-10
normRes=2.705621e-10
normRes=2.705459e-10
normRes=2.705299e-10
normRes=2.705141e-10
normRes=2.704983e-10
normRes=2.704830e-10
normRes=2.704678e-10
normRes=2.704528e-10
normRes=2.704381e-10
normRes=2.704233e-10
normRes=2.704089e-10
normRes=2.703945e-10
normRes=2.703804e-10
normRes=2.703666e-10
normRes=2.703526e-10
normRes=2.703392e-10
normRes=2.703258e-10
normRes=2.703122e-10
normRes=2.702991e-10
normRes=2.702862e-10
normRes=2.702736e-10
normRes=2.702610e-10
normRes=2.702484e-10
normRes=2.702359e-10
normRes=2.702236e-10
normRes=2.702117e-10
normRes=2.701998e-10
normRes=2.701880e-10
normRes=2.701765e-10
normRes=2.701649e-10
normRes=2.701536e-10
normRes=2.701422e-10
normRes=2.701312e-10
normRes=2.701206e-10
normRes=2.701098e-10
normRes=2.700994e-10
normRes=2.700890e-10
normRes=2.700786e-10
normRes=2.700685e-10
normRes=2.700585e-10
normRes=2.700484e-10
normRes=2.700384e-10
normRes=2.700287e-10
normRes=2.700191e-10
normRes=2.700096e-10
normRes=2.700002e-10
normRes=2.699909e-10
normRes=2.699818e-10
normRes=2.699729e-10
normRes=2.699641e-10
normRes=2.699554e-10
normRes=2.699466e-10
normRes=2.699380e-10
normRes=2.699295e-10
normRes=2.699209e-10
normRes=2.699127e-10
normRes=2.699045e-10
normRes=2.698965e-10
normRes=2.698883e-10
normRes=2.698805e-10
normRes=2.698726e-10
normRes=2.698653e-10
normRes=2.698577e-10
normRes=2.698502e-10
normRes=2.698427e-10
normRes=2.698354e-10
normRes=2.698283e-10
normRes=2.698211e-10
normRes=2.698142e-10
normRes=2.698073e-10
normRes=2.698005e-10
normRes=2.697936e-10
normRes=2.697869e-10
normRes=2.697805e-10
normRes=2.697738e-10
normRes=2.697673e-10
normRes=2.697610e-10
normRes=2.697544e-10
normRes=2.697482e-10
normRes=2.697421e-10
normRes=2.697360e-10
normRes=2.697300e-10
normRes=2.697241e-10
normRes=2.697184e-10
normRes=2.697128e-10
normRes=2.697069e-10
normRes=2.697014e-10
normRes=2.696959e-10
normRes=2.696901e-10
normRes=2.696849e-10
normRes=2.696799e-10
normRes=2.696747e-10
normRes=2.696696e-10
normRes=2.696646e-10
normRes=2.696596e-10
normRes=2.696546e-10
normRes=2.696497e-10
normRes=2.696450e-10
normRes=2.696401e-10
normRes=2.696353e-10
normRes=2.696303e-10
normRes=2.696257e-10
normRes=2.696213e-10
normRes=2.696169e-10
normRes=2.696124e-10
normRes=2.696081e-10
normRes=2.696037e-10
normRes=2.695993e-10
normRes=2.695950e-10
normRes=2.695907e-10
normRes=2.695864e-10
normRes=2.695822e-10
normRes=2.695779e-10
normRes=2.695738e-10
normRes=2.695696e-10
normRes=2.695658e-10
normRes=2.695619e-10
normRes=2.695581e-10
normRes=2.695543e-10
normRes=2.695507e-10
normRes=2.695471e-10
normRes=2.695436e-10
normRes=2.695398e-10
normRes=2.695359e-10
normRes=2.695327e-10
normRes=2.695293e-10
normRes=2.695258e-10
normRes=2.695225e-10
normRes=2.695195e-10
normRes=2.695161e-10
normRes=2.695128e-10
normRes=2.695097e-10
normRes=2.695066e-10
normRes=2.695034e-10
normRes=2.695005e-10
normRes=2.694974e-10
normRes=2.694945e-10
normRes=2.694916e-10
normRes=2.694885e-10
normRes=2.694856e-10
normRes=2.694828e-10
normRes=2.694801e-10
normRes=2.694774e-10
normRes=2.694746e-10
normRes=2.694719e-10
normRes=2.694691e-10
normRes=2.694665e-10
normRes=2.694641e-10
normRes=2.694612e-10
normRes=2.694588e-10
normRes=2.694563e-10
normRes=2.694539e-10
normRes=2.694513e-10
normRes=2.694492e-10
normRes=2.694465e-10
normRes=2.694443e-10
normRes=2.694418e-10
normRes=2.694395e-10
normRes=2.694371e-10
normRes=2.694349e-10
normRes=2.694324e-10
normRes=2.694299e-10
normRes=2.694279e-10
normRes=2.694258e-10
normRes=2.694237e-10
normRes=2.694215e-10
normRes=2.694194e-10
normRes=2.694174e-10
normRes=2.694154e-10
normRes=2.694134e-10
normRes=2.694114e-10
normRes=2.694095e-10
normRes=2.694075e-10
normRes=2.694058e-10
normRes=2.694038e-10
normRes=2.694020e-10
normRes=2.694000e-10
normRes=2.693982e-10
normRes=2.693965e-10
normRes=2.693948e-10
normRes=2.693932e-10
normRes=2.693915e-10
normRes=2.693899e-10
normRes=2.693882e-10
normRes=2.693863e-10
normRes=2.693848e-10
normRes=2.693835e-10
normRes=2.693816e-10
normRes=2.693802e-10
normRes=2.693786e-10
normRes=2.693771e-10
normRes=2.693754e-10
normRes=2.693741e-10
normRes=2.693727e-10
normRes=2.693711e-10
normRes=2.693698e-10
normRes=2.693686e-10
normRes=2.693669e-10
normRes=2.693658e-10
normRes=2.693644e-10
normRes=2.693630e-10
normRes=2.693617e-10
normRes=2.693604e-10
normRes=2.693591e-10
normRes=2.693577e-10
normRes=2.693564e-10
normRes=2.693551e-10
normRes=2.693540e-10
normRes=2.693528e-10
normRes=2.693516e-10
normRes=2.693504e-10
normRes=2.693492e-10
normRes=2.693479e-10
normRes=2.693468e-10
normRes=2.693457e-10
normRes=2.693447e-10
normRes=2.693436e-10
normRes=2.693425e-10
normRes=2.693414e-10
normRes=2.693402e-10
normRes=2.693391e-10
normRes=2.693380e-10
normRes=2.693369e-10
normRes=2.693362e-10
normRes=2.693351e-10
normRes=2.693339e-10
normRes=2.693330e-10
normRes=2.693323e-10
normRes=2.693313e-10
normRes=2.693304e-10
normRes=2.693295e-10
normRes=2.693287e-10
nG=0
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
0.03924973289141753946
0.11750717915064418095
0.19504017831625328205
0.27137068580387191385
0.34602810120398941329
0.41855213830573190226
0.48849566229611501855
0.55542744799306198455
0.61893483868926590930
0.67862629022949183533
0.73413378498235415393
0.78511510079256308092
0.83125592090368749520
0.87227177181457948851
0.90790977718255294615
0.93795021682292367693
0.96220788151367764307
0.98053321451196584491
0.99281323444532754152
0.99897223000395563020
0.99897223097083875931
0.99281323275253707816
0.98053321797897752266
0.96220787350409187066
0.93795023463301185895
0.90790973165797395072
0.87227182246693535372
0.83125558718477610132
0.78481193453331588028
0.60323641308641839931
-0.47257084647808555999
-0.61906611602802530392
-0.55542775012904643805
-0.48849565975519393390
-0.41855213968610477382
-0.34602809859309763274
-0.27137068517028561931
-0.19504017629424610925
-0.11750717519037051639
-0.03924973593204390127
1.000
1.000
1.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.294
0.933
0.933
0.933
1.000
1.000
1.000
1.000
1.000
1.000
0.000
0.000
0.294
0.933
0.000
0.647
1.000
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.000
0.000
0.510
0.510
0.510
0.000
0.000
0.000
0.000
0.647
1.000
0.502
0.000
0.000
0.510
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933
0.933
0.933
0.000
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933


==> exB/I=40/out_TMeuler_8DSv1New5210_Var0-MOOD/res-I40-4DS-CPD.dat <==
0.039270 5 1.000000 0.000000 0.000000
0.117810 5 1.000000 0.647000 0.000000
0.196350 5 1.000000 1.000000 0.000000
0.274889 5 0.000000 0.502000 0.000000
0.353429 5 0.000000 0.502000 0.000000
0.431969 5 0.000000 0.502000 0.000000
0.510509 5 0.000000 0.502000 0.000000
0.589049 5 0.000000 0.502000 0.000000
0.667588 5 0.000000 0.502000 0.000000
0.746128 5 0.000000 0.502000 0.000000
0.824668 5 0.000000 0.502000 0.000000
0.903208 5 0.000000 0.502000 0.000000
0.981748 5 0.000000 0.502000 0.000000
1.060288 5 0.000000 0.502000 0.000000
1.138827 5 0.000000 0.502000 0.000000
1.217367 5 0.000000 0.502000 0.000000
1.295907 5 0.000000 0.502000 0.000000
1.374447 5 0.000000 0.502000 0.000000
1.452987 5 0.000000 0.502000 0.000000
1.531526 5 0.000000 0.502000 0.000000
1.610066 5 0.000000 0.502000 0.000000
1.688606 5 0.000000 0.502000 0.000000
1.767146 5 0.000000 0.502000 0.000000
1.845686 5 0.000000 0.502000 0.000000
1.924226 5 0.000000 0.502000 0.000000
2.002765 5 0.000000 0.000000 1.000000
2.081305 5 0.294000 0.000000 0.510000
2.159845 5 0.933000 0.510000 0.933000
2.238385 5 0.933000 0.510000 0.933000
2.316925 5 0.933000 0.510000 0.933000
2.395464 5 1.000000 0.000000 0.000000
2.474004 5 1.000000 0.000000 0.000000
2.552544 5 1.000000 0.000000 0.000000
2.631084 5 1.000000 0.000000 0.000000
2.709624 5 1.000000 0.647000 0.000000
2.788163 5 1.000000 1.000000 0.000000
2.866703 5 0.000000 0.502000 0.000000
2.945243 5 0.000000 0.000000 1.000000
3.023783 5 0.294000 0.000000 0.510000
3.102323 5 0.933000 0.510000 0.933000


==> exB/I=40/out_TMeuler_8DSv1New5210_Var0-MOOD/res-I40-4DS-PhiError.dat <==
0.039270 0.00000000694938717682
0.117810 0.00000001106315597466
0.196350 0.00000000526654264643
0.274889 0.00000000355868939872
0.353429 0.00000000339850569908
0.431969 0.00000000320580145763
0.510509 0.00000000298932723020
0.589049 0.00000000284851209287
0.667588 0.00000000277563172446
0.746128 0.00000000274437816916
0.824668 0.00000000273816225249
0.903208 0.00000000274904576880
0.981748 0.00000000276841483071
1.060288 0.00000000279793321845
1.138827 0.00000000282008505437
1.217367 0.00000000286548484940
1.295907 0.00000000285602408390
1.374447 0.00000000296529978350
1.452987 0.00000000279337242226
1.531526 0.00000000324469906499
1.610066 0.00000000227781593587
1.688606 0.00000000448616288562
1.767146 0.00000000050171211630
1.845686 0.00000001086561007835
1.924226 0.00000001494460333262
2.002765 0.00000004834466427184
2.081305 0.00000004785442264676
2.159845 0.00000033648732655767
2.238385 0.00030316900829285842
2.316925 0.13089737463409834017
2.395464 0.20605544649578444449
2.474004 0.00013127456312733710
2.552544 0.00000029928747247165
2.631084 0.00000000553024875893
2.709624 0.00000000182542853056
2.788163 0.00000000600939781270
2.866703 0.00000000419227558224
2.945243 0.00000000728855015231
3.023783 0.00000001502342952819
3.102323 0.00000000999001319862


==> exB/I=40/out_TMeuler_8DSv1New5210_Var0-MOOD/res-I40-4DS-Phi_PhiExact.dat <==
0.000000 0.000000
0.006283 0.006283
0.012566 0.012566
0.018850 0.018848
0.025133 0.025130
0.031416 0.031411
0.037699 0.037690
0.043982 0.043968
0.050265 0.050244
0.056549 0.056519
0.062832 0.062791
0.069115 0.069060
0.075398 0.075327
0.081681 0.081591
0.087965 0.087851
0.094248 0.094108
0.100531 0.100362
0.106814 0.106611
0.113097 0.112856
0.119381 0.119097
0.125664 0.125333
0.131947 0.131564
0.138230 0.137790
0.144513 0.144011
0.150796 0.150226
0.157080 0.156434
0.163363 0.162637
0.169646 0.168833
0.175929 0.175023
0.182212 0.181206
0.188496 0.187381
0.194779 0.193549
0.201062 0.199710
0.207345 0.205863
0.213628 0.212007
0.219911 0.218143
0.226195 0.224271
0.232478 0.230389
0.238761 0.236499
0.245044 0.242599
0.251327 0.248690
0.257611 0.254771
0.263894 0.260842
0.270177 0.266902
0.276460 0.272952
0.282743 0.278991
0.289027 0.285019
0.295310 0.291036
0.301593 0.297042
0.307876 0.303035
0.314159 0.309017
0.320442 0.314987
0.326726 0.320944
0.333009 0.326888
0.339292 0.332820
0.345575 0.338738
0.351858 0.344643
0.358142 0.350534
0.364425 0.356412
0.370708 0.362275
0.376991 0.368125
0.383274 0.373959
0.389557 0.379779
0.395841 0.385584
0.402124 0.391374
0.408407 0.397148
0.414690 0.402906
0.420973 0.408649
0.427257 0.414376
0.433540 0.420086
0.439823 0.425779
0.446106 0.431456
0.452389 0.437116
0.458673 0.442758
0.464956 0.448383
0.471239 0.453990
0.477522 0.459580
0.483805 0.465151
0.490088 0.470704
0.496372 0.476238
0.502655 0.481754
0.508938 0.487250
0.515221 0.492727
0.521504 0.498185
0.527788 0.503623
0.534071 0.509041
0.540354 0.514440
0.546637 0.519817
0.552920 0.525175
0.559203 0.530511
0.565487 0.535827
0.571770 0.541121
0.578053 0.546394
0.584336 0.551646
0.590619 0.556876
0.596903 0.562083
0.603186 0.567269
0.609469 0.572432
0.615752 0.577573
0.622035 0.582690
0.628319 0.587785
0.634602 0.592857
0.640885 0.597905
0.647168 0.602930
0.653451 0.607930
0.659734 0.612907
0.666018 0.617860
0.672301 0.622788
0.678584 0.627691
0.684867 0.632570
0.691150 0.637424
0.697434 0.642253
0.703717 0.647056
0.710000 0.651834
0.716283 0.656586
0.722566 0.661312
0.728849 0.666012
0.735133 0.670686
0.741416 0.675333
0.747699 0.679953
0.753982 0.684547
0.760265 0.689114
0.766549 0.693653
0.772832 0.698165
0.779115 0.702650
0.785398 0.707107
0.791681 0.711536
0.797965 0.715936
0.804248 0.720309
0.810531 0.724653
0.816814 0.728969
0.823097 0.733255
0.829380 0.737513
0.835664 0.741742
0.841947 0.745941
0.848230 0.750111
0.854513 0.754251
0.860796 0.758362
0.867080 0.762443
0.873363 0.766493
0.879646 0.770513
0.885929 0.774503
0.892212 0.778462
0.898495 0.782391
0.904779 0.786288
0.911062 0.790155
0.917345 0.793990
0.923628 0.797794
0.929911 0.801567
0.936195 0.805308
0.942478 0.809017
0.948761 0.812694
0.955044 0.816339
0.961327 0.819952
0.967611 0.823533
0.973894 0.827081
0.980177 0.830596
0.986460 0.834078
0.992743 0.837528
0.999026 0.840945
1.005310 0.844328
1.011593 0.847678
1.017876 0.850994
1.024159 0.854277
1.030442 0.857527
1.036726 0.860742
1.043009 0.863923
1.049292 0.867071
1.055575 0.870184
1.061858 0.873262
1.068142 0.876307
1.074425 0.879316
1.080708 0.882291
1.086991 0.885231
1.093274 0.888136
1.099557 0.891007
1.105841 0.893841
1.112124 0.896641
1.118407 0.899405
1.124690 0.902134
1.130973 0.904827
1.137257 0.907484
1.143540 0.910106
1.149823 0.912692
1.156106 0.915241
1.162389 0.917755
1.168672 0.920232
1.174956 0.922673
1.181239 0.925077
1.187522 0.927445
1.193805 0.929776
1.200088 0.932071
1.206372 0.934329
1.212655 0.936550
1.218938 0.938734
1.225221 0.940881
1.231504 0.942991
1.237788 0.945063
1.244071 0.947098
1.250354 0.949096
1.256637 0.951057
1.262920 0.952979
1.269203 0.954865
1.275487 0.956712
1.281770 0.958522
1.288053 0.960294
1.294336 0.962028
1.300619 0.963724
1.306903 0.965382
1.313186 0.967001
1.319469 0.968583
1.325752 0.970127
1.332035 0.971632
1.338318 0.973099
1.344602 0.974527
1.350885 0.975917
1.357168 0.977268
1.363451 0.978581
1.369734 0.979855
1.376018 0.981091
1.382301 0.982287
1.388584 0.983445
1.394867 0.984564
1.401150 0.985645
1.407434 0.986686
1.413717 0.987688
1.420000 0.988652
1.426283 0.989576
1.432566 0.990461
1.438849 0.991308
1.445133 0.992115
1.451416 0.992883
1.457699 0.993611
1.463982 0.994301
1.470265 0.994951
1.476549 0.995562
1.482832 0.996134
1.489115 0.996666
1.495398 0.997159
1.501681 0.997613
1.507964 0.998027
1.514248 0.998402
1.520531 0.998737
1.526814 0.999033
1.533097 0.999289
1.539380 0.999507
1.545664 0.999684
1.551947 0.999822
1.558230 0.999921
1.564513 0.999980
1.570796 1.000000
1.577080 0.999980
1.583363 0.999921
1.589646 0.999822
1.595929 0.999684
1.602212 0.999507
1.608495 0.999289
1.614779 0.999033
1.621062 0.998737
1.627345 0.998402
1.633628 0.998027
1.639911 0.997613
1.646195 0.997159
1.652478 0.996666
1.658761 0.996134
1.665044 0.995562
1.671327 0.994951
1.677610 0.994301
1.683894 0.993611
1.690177 0.992883
1.696460 0.992115
1.702743 0.991308
1.709026 0.990461
1.715310 0.989576
1.721593 0.988652
1.727876 0.987688
1.734159 0.986686
1.740442 0.985645
1.746726 0.984564
1.753009 0.983445
1.759292 0.982287
1.765575 0.981091
1.771858 0.979855
1.778141 0.978581
1.784425 0.977268
1.790708 0.975917
1.796991 0.974527
1.803274 0.973099
1.809557 0.971632
1.815841 0.970127
1.822124 0.968583
1.828407 0.967001
1.834690 0.965382
1.840973 0.963724
1.847256 0.962028
1.853540 0.960294
1.859823 0.958522
1.866106 0.956712
1.872389 0.954865
1.878672 0.952979
1.884956 0.951057
1.891239 0.949096
1.897522 0.947098
1.903805 0.945063
1.910088 0.942991
1.916372 0.940881
1.922655 0.938734
1.928938 0.936550
1.935221 0.934329
1.941504 0.932071
1.947787 0.929776
1.954071 0.927445
1.960354 0.925077
1.966637 0.922673
1.972920 0.920232
1.979203 0.917755
1.985487 0.915241
1.991770 0.912692
1.998053 0.910106
2.004336 0.907484
2.010619 0.904827
2.016902 0.902134
2.023186 0.899405
2.029469 0.896641
2.035752 0.893841
2.042035 0.891007
2.048318 0.888136
2.054602 0.885231
2.060885 0.882291
2.067168 0.879316
2.073451 0.876307
2.079734 0.873262
2.086018 0.870184
2.092301 0.867071
2.098584 0.863923
2.104867 0.860742
2.111150 0.857527
2.117433 0.854277
2.123717 0.850994
2.130000 0.847678
2.136283 0.844328
2.142566 0.840945
2.148849 0.837528
2.155133 0.834078
2.161416 0.830596
2.167699 0.827081
2.173982 0.823533
2.180265 0.819952
2.186548 0.816339
2.192832 0.812694
2.199115 0.809017
2.205398 0.805308
2.211681 0.801567
2.217964 0.797794
2.224248 0.793990
2.230531 0.790155
2.236814 0.786288
2.243097 0.782391
2.249380 0.778462
2.255664 0.774503
2.261947 0.770513
2.268230 0.766493
2.274513 0.762443
2.280796 0.758362
2.287079 0.754251
2.293363 0.750111
2.299646 0.745941
2.305929 0.741742
2.312212 0.737513
2.318495 0.733255
2.324779 0.728969
2.331062 0.724653
2.337345 0.720309
2.343628 0.715936
2.349911 0.711536
2.356194 0.707107
2.362478 -0.702650
2.368761 -0.698165
2.375044 -0.693653
2.381327 -0.689114
2.387610 -0.684547
2.393894 -0.679953
2.400177 -0.675333
2.406460 -0.670686
2.412743 -0.666012
2.419026 -0.661312
2.425310 -0.656586
2.431593 -0.651834
2.437876 -0.647056
2.444159 -0.642253
2.450442 -0.637424
2.456725 -0.632570
2.463009 -0.627691
2.469292 -0.622788
2.475575 -0.617860
2.481858 -0.612907
2.488141 -0.607930
2.494425 -0.602930
2.500708 -0.597905
2.506991 -0.592857
2.513274 -0.587785
2.519557 -0.582690
2.525840 -0.577573
2.532124 -0.572432
2.538407 -0.567269
2.544690 -0.562083
2.550973 -0.556876
2.557256 -0.551646
2.563540 -0.546394
2.569823 -0.541121
2.576106 -0.535827
2.582389 -0.530511
2.588672 -0.525175
2.594956 -0.519817
2.601239 -0.514440
2.607522 -0.509041
2.613805 -0.503623
2.620088 -0.498185
2.626371 -0.492727
2.632655 -0.487250
2.638938 -0.481754
2.645221 -0.476238
2.651504 -0.470704
2.657787 -0.465151
2.664071 -0.459580
2.670354 -0.453990
2.676637 -0.448383
2.682920 -0.442758
2.689203 -0.437116
2.695486 -0.431456
2.701770 -0.425779
2.708053 -0.420086
2.714336 -0.414376
2.720619 -0.408649
2.726902 -0.402906
2.733186 -0.397148
2.739469 -0.391374
2.745752 -0.385584
2.752035 -0.379779
2.758318 -0.373959
2.764602 -0.368125
2.770885 -0.362275
2.777168 -0.356412
2.783451 -0.350534
2.789734 -0.344643
2.796017 -0.338738
2.802301 -0.332820
2.808584 -0.326888
2.814867 -0.320944
2.821150 -0.314987
2.827433 -0.309017
2.833717 -0.303035
2.840000 -0.297042
2.846283 -0.291036
2.852566 -0.285019
2.858849 -0.278991
2.865133 -0.272952
2.871416 -0.266902
2.877699 -0.260842
2.883982 -0.254771
2.890265 -0.248690
2.896548 -0.242599
2.902832 -0.236499
2.909115 -0.230389
2.915398 -0.224271
2.921681 -0.218143
2.927964 -0.212007
2.934248 -0.205863
2.940531 -0.199710
2.946814 -0.193549
2.953097 -0.187381
2.959380 -0.181206
2.965663 -0.175023
2.971947 -0.168833
2.978230 -0.162637
2.984513 -0.156434
2.990796 -0.150226
2.997079 -0.144011
3.003363 -0.137790
3.009646 -0.131564
3.015929 -0.125333
3.022212 -0.119097
3.028495 -0.112856
3.034779 -0.106611
3.041062 -0.100362
3.047345 -0.094108
3.053628 -0.087851
3.059911 -0.081591
3.066194 -0.075327
3.072478 -0.069060
3.078761 -0.062791
3.085044 -0.056519
3.091327 -0.050244
3.097610 -0.043968
3.103894 -0.037690
3.110177 -0.031411
3.116460 -0.025130
3.122743 -0.018848
3.129026 -0.012566
3.135309 -0.006283
3.141593 -0.000000


==> exB/I=40/out_TMeuler_8DSv1New5210_Var0-MOOD/res-I40-4DS-Phi_VarSteS.dat <==
0.039270 0.039250
0.117810 0.117507
0.196350 0.195040
0.274889 0.271371
0.353429 0.346028
0.431969 0.418552
0.510509 0.488496
0.589049 0.555427
0.667588 0.618935
0.746128 0.678626
0.824668 0.734134
0.903208 0.785115
0.981748 0.831256
1.060288 0.872272
1.138827 0.907910
1.217367 0.937950
1.295907 0.962208
1.374447 0.980533
1.452987 0.992813
1.531526 0.998972
1.610066 0.998972
1.688606 0.992813
1.767146 0.980533
1.845686 0.962208
1.924226 0.937950
2.002765 0.907910
2.081305 0.872272
2.159845 0.831256
2.238385 0.784812
2.316925 0.603236
2.395464 -0.472571
2.474004 -0.619066
2.552544 -0.555428
2.631084 -0.488496
2.709624 -0.418552
2.788163 -0.346028
2.866703 -0.271371
2.945243 -0.195040
3.023783 -0.117507
3.102323 -0.039250


==> exE/I=40_80/out_NLSfsolveV3_7MOODNew5210_Var0-P0/Titles-I40.txt <==
res-I40-1MOOD
res-I40-2MOOD
res-I40-3MOOD
res-I40-4MOOD


==> exE/I=40_80/out_NLSfsolveV3_7MOODNew5210_Var0-P0/Titles-I80.txt <==
res-I80-1MOOD
res-I80-2MOOD
res-I80-3MOOD
res-I80-4MOOD


==> exE/I=40_80/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I20-1MOOD.txt <==
Conv=n
nRes=37
normRes=5.243513e-02
normRes=5.243513e-02
normRes=5.243513e-02
normRes=3.366959e-02
normRes=1.158608e-02
normRes=1.626616e-03
normRes=2.640030e-05
normRes=1.750542e-05
normRes=1.750542e-05
normRes=1.750542e-05
normRes=1.750542e-05
normRes=1.750542e-05
normRes=1.750542e-05
normRes=1.750542e-05
normRes=1.750542e-05
normRes=1.750542e-05
normRes=1.750542e-05
normRes=1.750542e-05
normRes=1.750542e-05
normRes=1.750542e-05
normRes=1.750542e-05
normRes=1.750542e-05
normRes=1.750542e-05
normRes=1.750542e-05
normRes=1.750542e-05
normRes=1.750542e-05
normRes=1.750542e-05
normRes=1.750542e-05
normRes=1.750542e-05
normRes=1.750542e-05
normRes=1.750542e-05
normRes=1.750542e-05
normRes=1.750542e-05
normRes=1.750542e-05
normRes=1.750542e-05
normRes=1.750542e-05
normRes=1.750542e-05
nG=2319
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=2
CellPDMap=2
CellPDMap=2
CellPDMap=2
CellPDMap=2
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
2.39340691470449318246
2.36744667380308859705
2.33902392527929192667
2.31238473365936414439
2.28866239560479733939
2.26387966109597105202
2.24583148544465327490
2.21645303870075327524
2.21598884738266388439
2.15382796715233526541
2.24023401386865117502
2.11210483474406007787
3.78253911435613598968
3.72688259294285550993
3.81232256581565964737
3.83695637057131433423
3.86676219904623064139
3.89189245543308537378
3.91782821818775595091
3.96598576419045434349
1.00129350599661215426
0.99993227547180618675
0.99998524648505870971
1.00010179184629111049
0.99986392341438701248
1.00034219410207469991
0.99924759906661608788
1.00171126587059822199
0.99617288392505554118
1.00865405238209704386
0.98098251529654811876
1.04947907270133877766
0.95582629652536188480
0.99813561224903024627
0.99933654243959157970
1.00023563054114283943
0.99986232665265395436
0.99991851645787666047
1.00024679763484924955
0.99728250281311592307
0.70044183625824163464
0.69450452948710394985
0.68761438601190016939
0.68115479612692775291
0.67550889682949588622
0.66942685200604445939
0.66540396802704837587
0.65769866242860708372
0.65913293685222240637
0.64084049512148000272
0.66930003208436450457
0.62148642054026626003
1.06529290550440980390
1.03877006666906668286
1.05904877539384889573
1.06499920931007330260
1.07281159379557999856
1.07930593402642793777
1.08593562006708577172
1.09900434211086706071
1.000
1.000
1.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.294
0.933
0.000
0.647
1.000
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.000
0.000
0.510
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933


==> exE/I=40_80/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I20-2MOOD.txt <==
Conv=n
nRes=20
normRes=4.381916e-04
normRes=2.823209e-06
normRes=1.605784e-06
normRes=1.605784e-06
normRes=1.605784e-06
normRes=1.605784e-06
normRes=1.605784e-06
normRes=1.605784e-06
normRes=1.605784e-06
normRes=1.605784e-06
normRes=1.605784e-06
normRes=1.605784e-06
normRes=1.605784e-06
normRes=1.605784e-06
normRes=1.605784e-06
normRes=1.605784e-06
normRes=1.605784e-06
normRes=1.605784e-06
normRes=1.605784e-06
normRes=1.605784e-06
nG=1282
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=2
CellPDMap=2
CellPDMap=2
CellPDMap=2
CellPDMap=2
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=1
CellPDMap=1
CellPDMap=1
CellPDMap=1
CellPDMap=1
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
2.39682461723450845881
2.36710173534437195997
2.33873221296354794063
2.31233356119079624946
2.28790503410727197320
2.26436018715042575167
2.24329804277000066648
2.22053925476920799298
2.20491443825007271684
2.17520009470713793220
2.18594732823879622785
2.09073007372279828786
3.81243579245655750398
3.76435099386885552164
3.81187356447493908007
3.83915863181341565635
3.86753290917309788810
3.89389782921279881123
3.92034762787987389743
3.95292984521191037572
1.00097123497661888436
0.99994817694204707337
0.99998731691404985078
1.00007427255179992542
0.99989498173871760311
1.00025377837336515441
0.99943113761985635790
1.00128933182483970121
0.99723770777412379385
1.00755223331942489473
0.97974029969727993716
1.05442758632407196373
0.96424163562502973601
0.99609594621402475223
0.99906107103553876136
0.99993260940105310741
0.99993286161689598490
0.99995642325234734837
1.00008489239781450664
0.99917665629211482869
0.70138572886498595782
0.69440953785125314468
0.68753383574658377686
0.68114013398848460845
0.67529857613011390338
0.66955743664178168917
0.66470153283999455773
0.65882112529310143945
0.65604763083511485888
0.64653464063748955493
0.65567495642245976484
0.61537080064809623892
1.06954687339932386081
1.04795804814322690568
1.05881266413172769880
1.06557570557859770943
1.07291204669952300321
1.07972240134888952667
1.08651964196955397313
1.09514360899158536000
1.000
1.000
1.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.294
0.933
0.000
0.647
1.000
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.000
0.000
0.510
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933


==> exE/I=40_80/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I20-3MOOD.txt <==
Conv=n
nRes=26
normRes=6.191779e-03
normRes=2.198688e-04
normRes=4.056984e-05
normRes=4.056948e-05
normRes=4.056948e-05
normRes=4.056948e-05
normRes=4.056948e-05
normRes=4.056948e-05
normRes=4.056948e-05
normRes=4.056948e-05
normRes=4.056948e-05
normRes=4.056948e-05
normRes=4.056948e-05
normRes=4.056948e-05
normRes=4.056948e-05
normRes=4.056948e-05
normRes=4.056948e-05
normRes=4.056948e-05
normRes=4.056948e-05
normRes=4.056948e-05
normRes=4.056948e-05
normRes=4.056948e-05
normRes=4.056948e-05
normRes=4.056948e-05
normRes=4.056948e-05
normRes=4.056948e-05
nG=1648
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=1
CellPDMap=1
CellPDMap=1
CellPDMap=1
CellPDMap=1
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=1
CellPDMap=0
CellPDMap=1
CellPDMap=1
CellPDMap=1
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
2.39832015794825093025
2.36661077164168309750
2.33808851801228234635
2.31165536982934227694
2.28675972617078882010
2.26369557737537574482
2.24108307965199804457
2.22145572157248594181
2.19897102879482986282
2.18924593865441208251
2.13101105146241165400
2.28258409753099744677
3.65010836087749890311
3.80313509168237562363
3.80645585388420570894
3.84721279654621506339
3.86927682775645687130
3.89895434142183505699
3.92726049503028029619
3.91852897308319514380
1.00020077203691393208
0.99998621245827323811
0.99999231138637145744
1.00000847653683688776
0.99996926164990374009
1.00004217413147999949
0.99986913755358508560
1.00025998921471570569
0.99948886336526165941
1.00223724392455704191
0.99046582653027914755
1.04029324883995166751
0.97992961713914106259
0.99030187212355336168
0.99969585170278374431
0.99949852836833319447
1.00023657741845428681
0.99987423502901517924
0.99980858104798986385
1.00361179980628612007
0.70192962666080183087
0.69426719381724155689
0.68735363332339427522
0.68096049251712997830
0.67496386218296888782
0.66940122796744405687
0.66400425252001404886
0.65923326925649139429
0.65399627488402711784
0.65119765596429612931
0.63937262512923298541
0.66684436354721865481
1.02435959041231727795
1.05903888518817002051
1.05715274292295324798
1.06752461551683297536
1.07305947229555620481
1.08079544145050387982
1.08808878792716035022
1.08514485632718460373
1.000
1.000
1.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.294
0.933
0.000
0.647
1.000
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.000
0.000
0.510
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933


==> exE/I=40_80/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I20-4MOOD.txt <==
Conv=n
nRes=26
normRes=4.631195e-05
normRes=4.190572e-05
normRes=4.190572e-05
normRes=4.190572e-05
normRes=4.190572e-05
normRes=4.190572e-05
normRes=4.190572e-05
normRes=4.190572e-05
normRes=4.190572e-05
normRes=4.190572e-05
normRes=4.190572e-05
normRes=4.190572e-05
normRes=4.190572e-05
normRes=4.190572e-05
normRes=4.190572e-05
normRes=4.190572e-05
normRes=4.190572e-05
normRes=4.190572e-05
normRes=4.190572e-05
normRes=4.190572e-05
normRes=4.190572e-05
normRes=4.190572e-05
normRes=4.190572e-05
normRes=4.190572e-05
normRes=4.190572e-05
normRes=4.190572e-05
nG=1648
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=1
CellPDMap=0
CellPDMap=1
CellPDMap=1
CellPDMap=1
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
2.39683281781116974685
2.36668090302122413604
2.33809407257400758695
2.31152309966291147347
2.28689760977636824535
2.26327950338173744527
2.24192298197168948803
2.21941505466853028494
2.20267870371671259377
2.17221139849556932333
2.15429727241738566690
2.27753876467708238351
3.64690599914429558481
3.80412297761503426230
3.80651882243875494538
3.84740836764621185750
3.86938669231600984588
3.89911326359816756693
3.92744660787278787595
3.91813886566632474384
0.99999837494072141286
0.99999703264708916794
0.99999499197395125272
0.99999303216780344172
0.99999120043398703750
0.99998927945339932677
0.99998752312978755885
0.99998557790436304327
0.99998410813326077395
0.99998130354304359813
0.99997959462059315960
1.04217329263715297039
0.98066276501687099643
0.99029655126055837755
0.99971524846691384170
0.99949166080754969776
1.00024059133607656769
0.99987304598861692639
0.99980470149494615750
1.00367063197079176007
0.70161039724453488908
0.69428153714750573400
0.68735371570049064172
0.68093059024945956637
0.67499152302465403874
0.66930961765134999730
0.66418183960614574080
0.65879249018764829415
0.65479107297576388813
0.64752818797094990888
0.64326955930883411572
0.66520544791665070505
1.02337470078040082555
1.05928390603258826275
1.05715794971089338539
1.06756854860601380075
1.07307790137445491219
1.08082747503138287826
1.08812748332975206544
1.08502371613337089684
1.000
1.000
1.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.294
0.933
0.000
0.647
1.000
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.000
0.502
0.502
0.502
0.502
0.502
0.502
0.000
0.000
0.510
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933


==> exE/I=40_80/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I40-1MOOD-Rho.dat <==
0.000000 2.414214
0.002000 2.412863
0.004000 2.411517
0.006000 2.410177
0.008000 2.408843
0.010000 2.407514
0.012000 2.406190
0.014000 2.404871
0.016000 2.403558
0.018000 2.402250
0.020000 2.400947
0.022000 2.399649
0.024000 2.398356
0.026000 2.397067
0.028000 2.395784
0.030000 2.394506
0.032000 2.393232
0.034000 2.391963
0.036000 2.390699
0.038000 2.389440
0.040000 2.388185
0.042000 2.386935
0.044000 2.385689
0.046000 2.384448
0.048000 2.383211
0.050000 2.381978
0.052000 2.380750
0.054000 2.379527
0.056000 2.378307
0.058000 2.377092
0.060000 2.375881
0.062000 2.374674
0.064000 2.373472
0.066000 2.372273
0.068000 2.371079
0.070000 2.369889
0.072000 2.368702
0.074000 2.367520
0.076000 2.366341
0.078000 2.365167
0.080000 2.363996
0.082000 2.362829
0.084000 2.361666
0.086000 2.360507
0.088000 2.359351
0.090000 2.358199
0.092000 2.357051
0.094000 2.355906
0.096000 2.354765
0.098000 2.353628
0.100000 2.352494
0.102000 2.351364
0.104000 2.350237
0.106000 2.349114
0.108000 2.347994
0.110000 2.346878
0.112000 2.345765
0.114000 2.344655
0.116000 2.343549
0.118000 2.342446
0.120000 2.341346
0.122000 2.340250
0.124000 2.339157
0.126000 2.338067
0.128000 2.336980
0.130000 2.335897
0.132000 2.334817
0.134000 2.333739
0.136000 2.332665
0.138000 2.331594
0.140000 2.330526
0.142000 2.329461
0.144000 2.328399
0.146000 2.327340
0.148000 2.326284
0.150000 2.325231
0.152000 2.324181
0.154000 2.323134
0.156000 2.322090
0.158000 2.321048
0.160000 2.320010
0.162000 2.318974
0.164000 2.317941
0.166000 2.316911
0.168000 2.315884
0.170000 2.314859
0.172000 2.313838
0.174000 2.312818
0.176000 2.311802
0.178000 2.310788
0.180000 2.309777
0.182000 2.308769
0.184000 2.307763
0.186000 2.306760
0.188000 2.305760
0.190000 2.304762
0.192000 2.303766
0.194000 2.302773
0.196000 2.301783
0.198000 2.300795
0.200000 2.299810
0.202000 2.298827
0.204000 2.297847
0.206000 2.296869
0.208000 2.295893
0.210000 2.294920
0.212000 2.293950
0.214000 2.292982
0.216000 2.292016
0.218000 2.291052
0.220000 2.290091
0.222000 2.289132
0.224000 2.288176
0.226000 2.287222
0.228000 2.286270
0.230000 2.285320
0.232000 2.284373
0.234000 2.283428
0.236000 2.282485
0.238000 2.281545
0.240000 2.280606
0.242000 2.279670
0.244000 2.278736
0.246000 2.277804
0.248000 2.276875
0.250000 2.275947
0.252000 2.275022
0.254000 2.274098
0.256000 2.273177
0.258000 2.272258
0.260000 2.271341
0.262000 2.270427
0.264000 2.269514
0.266000 2.268603
0.268000 2.267694
0.270000 2.266788
0.272000 2.265883
0.274000 2.264981
0.276000 2.264080
0.278000 2.263181
0.280000 2.262285
0.282000 2.261390
0.284000 2.260497
0.286000 2.259607
0.288000 2.258718
0.290000 2.257831
0.292000 2.256946
0.294000 2.256063
0.296000 2.255182
0.298000 2.254303
0.300000 2.253425
0.302000 2.252550
0.304000 2.251676
0.306000 2.250804
0.308000 2.249934
0.310000 2.249066
0.312000 2.248200
0.314000 2.247335
0.316000 2.246472
0.318000 2.245611
0.320000 2.244752
0.322000 2.243895
0.324000 2.243039
0.326000 2.242185
0.328000 2.241333
0.330000 2.240483
0.332000 2.239634
0.334000 2.238787
0.336000 2.237942
0.338000 2.237098
0.340000 2.236257
0.342000 2.235416
0.344000 2.234578
0.346000 2.233741
0.348000 2.232906
0.350000 2.232073
0.352000 2.231241
0.354000 2.230411
0.356000 2.229582
0.358000 2.228755
0.360000 2.227930
0.362000 2.227106
0.364000 2.226284
0.366000 2.225463
0.368000 2.224645
0.370000 2.223827
0.372000 2.223011
0.374000 2.222197
0.376000 2.221385
0.378000 2.220573
0.380000 2.219764
0.382000 2.218956
0.384000 2.218149
0.386000 2.217344
0.388000 2.216541
0.390000 2.215739
0.392000 2.214938
0.394000 2.214139
0.396000 2.213342
0.398000 2.212546
0.400000 2.211751
0.402000 2.210958
0.404000 2.210167
0.406000 2.209377
0.408000 2.208588
0.410000 2.207801
0.412000 2.207015
0.414000 2.206230
0.416000 2.205447
0.418000 2.204666
0.420000 2.203886
0.422000 2.203107
0.424000 2.202329
0.426000 2.201554
0.428000 2.200779
0.430000 2.200006
0.432000 2.199234
0.434000 2.198463
0.436000 2.197694
0.438000 2.196927
0.440000 2.196160
0.442000 2.195395
0.444000 2.194631
0.446000 2.193869
0.448000 2.193108
0.450000 2.192348
0.452000 2.191590
0.454000 2.190833
0.456000 2.190077
0.458000 2.189323
0.460000 2.188569
0.462000 2.187817
0.464000 2.187067
0.466000 2.186317
0.468000 2.185569
0.470000 2.184823
0.472000 2.184077
0.474000 2.183333
0.476000 2.182590
0.478000 2.181848
0.480000 2.181107
0.482000 2.180368
0.484000 2.179630
0.486000 2.178893
0.488000 2.178158
0.490000 2.177423
0.492000 2.176690
0.494000 2.175958
0.496000 2.175227
0.498000 2.174498
0.500000 2.173769
0.502000 2.173042
0.504000 2.172316
0.506000 2.171591
0.508000 2.170868
0.510000 2.170145
0.512000 2.169424
0.514000 2.168704
0.516000 2.167985
0.518000 2.167267
0.520000 2.166550
0.522000 2.165835
0.524000 2.165121
0.526000 2.164407
0.528000 2.163695
0.530000 2.162984
0.532000 2.162274
0.534000 2.161566
0.536000 2.160858
0.538000 2.160152
0.540000 2.159446
0.542000 2.158742
0.544000 2.158039
0.546000 2.157336
0.548000 2.156635
0.550000 2.155936
0.552000 2.155237
0.554000 2.154539
0.556000 2.153842
0.558000 2.153147
0.560000 2.152452
0.562000 2.151759
0.564000 2.151066
0.566000 2.150375
0.568000 2.149684
0.570000 2.148995
0.572000 2.148307
0.574000 2.147620
0.576000 2.146934
0.578000 2.146248
0.580000 2.145564
0.582000 2.144881
0.584000 2.144199
0.586000 2.143518
0.588000 2.142838
0.590000 2.142159
0.592000 2.141481
0.594000 2.140804
0.596000 2.140128
0.598000 2.139453
0.600000 2.138779
0.600000 2.139453
0.600000 3.739273
0.600000 3.740451
0.602000 3.741629
0.604000 3.742805
0.606000 3.743980
0.608000 3.745155
0.610000 3.746328
0.612000 3.747501
0.614000 3.748672
0.616000 3.749843
0.618000 3.751012
0.620000 3.752181
0.622000 3.753349
0.624000 3.754515
0.626000 3.755681
0.628000 3.756846
0.630000 3.758010
0.632000 3.759173
0.634000 3.760335
0.636000 3.761496
0.638000 3.762656
0.640000 3.763815
0.642000 3.764973
0.644000 3.766130
0.646000 3.767287
0.648000 3.768442
0.650000 3.769597
0.652000 3.770751
0.654000 3.771903
0.656000 3.773055
0.658000 3.774206
0.660000 3.775356
0.662000 3.776505
0.664000 3.777654
0.666000 3.778801
0.668000 3.779947
0.670000 3.781093
0.672000 3.782238
0.674000 3.783382
0.676000 3.784525
0.678000 3.785667
0.680000 3.786808
0.682000 3.787948
0.684000 3.789088
0.686000 3.790226
0.688000 3.791364
0.690000 3.792501
0.692000 3.793637
0.694000 3.794772
0.696000 3.795907
0.698000 3.797040
0.700000 3.798173
0.702000 3.799305
0.704000 3.800436
0.706000 3.801566
0.708000 3.802695
0.710000 3.803824
0.712000 3.804951
0.714000 3.806078
0.716000 3.807204
0.718000 3.808329
0.720000 3.809454
0.722000 3.810577
0.724000 3.811700
0.726000 3.812822
0.728000 3.813943
0.730000 3.815064
0.732000 3.816183
0.734000 3.817302
0.736000 3.818420
0.738000 3.819537
0.740000 3.820653
0.742000 3.821769
0.744000 3.822884
0.746000 3.823998
0.748000 3.825111
0.750000 3.826223
0.752000 3.827335
0.754000 3.828446
0.756000 3.829556
0.758000 3.830665
0.760000 3.831774
0.762000 3.832881
0.764000 3.833988
0.766000 3.835095
0.768000 3.836200
0.770000 3.837305
0.772000 3.838409
0.774000 3.839512
0.776000 3.840615
0.778000 3.841716
0.780000 3.842817
0.782000 3.843917
0.784000 3.845017
0.786000 3.846116
0.788000 3.847214
0.790000 3.848311
0.792000 3.849408
0.794000 3.850503
0.796000 3.851598
0.798000 3.852693
0.800000 3.853786
0.802000 3.854879
0.804000 3.855971
0.806000 3.857063
0.808000 3.858154
0.810000 3.859244
0.812000 3.860333
0.814000 3.861421
0.816000 3.862509
0.818000 3.863597
0.820000 3.864683
0.822000 3.865769
0.824000 3.866854
0.826000 3.867938
0.828000 3.869022
0.830000 3.870105
0.832000 3.871187
0.834000 3.872269
0.836000 3.873350
0.838000 3.874430
0.840000 3.875509
0.842000 3.876588
0.844000 3.877666
0.846000 3.878744
0.848000 3.879820
0.850000 3.880897
0.852000 3.881972
0.854000 3.883047
0.856000 3.884121
0.858000 3.885194
0.860000 3.886267
0.862000 3.887339
0.864000 3.888411
0.866000 3.889481
0.868000 3.890551
0.870000 3.891621
0.872000 3.892690
0.874000 3.893758
0.876000 3.894825
0.878000 3.895892
0.880000 3.896958
0.882000 3.898024
0.884000 3.899088
0.886000 3.900153
0.888000 3.901216
0.890000 3.902279
0.892000 3.903341
0.894000 3.904403
0.896000 3.905464
0.898000 3.906525
0.900000 3.907584
0.902000 3.908643
0.904000 3.909702
0.906000 3.910760
0.908000 3.911817
0.910000 3.912874
0.912000 3.913930
0.914000 3.914985
0.916000 3.916040
0.918000 3.917094
0.920000 3.918147
0.922000 3.919200
0.924000 3.920252
0.926000 3.921304
0.928000 3.922355
0.930000 3.923405
0.932000 3.924455
0.934000 3.925505
0.936000 3.926553
0.938000 3.927601
0.940000 3.928649
0.942000 3.929695
0.944000 3.930742
0.946000 3.931787
0.948000 3.932832
0.950000 3.933877
0.952000 3.934920
0.954000 3.935964
0.956000 3.937006
0.958000 3.938048
0.960000 3.939090
0.962000 3.940131
0.964000 3.941171
0.966000 3.942211
0.968000 3.943250
0.970000 3.944288
0.972000 3.945326
0.974000 3.946364
0.976000 3.947401
0.978000 3.948437
0.980000 3.949472
0.982000 3.950508
0.984000 3.951542
0.986000 3.952576
0.988000 3.953609
0.990000 3.954642
0.992000 3.955675
0.994000 3.956706
0.996000 3.957737
0.998000 3.958768
1.000000 3.959798


==> exE/I=40_80/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I40-1MOOD-RhoError.dat <==
0.012500 0.00000064258793486260
0.037500 0.00000003123469261013
0.062500 0.00000000052248028126
0.087500 0.00000002261724763031
0.112500 0.00000003161972150778
0.137500 0.00000006354389991969
0.162500 0.00000015590457458359
0.187500 0.00000034070806265163
0.212500 0.00000077376814378027
0.237500 0.00000173505818823472
0.262500 0.00000390787832138528
0.287500 0.00000878755598954228
0.312500 0.00001977227751570609
0.337500 0.00004447796582329744
0.362500 0.00010006280586871696
0.387500 0.00022510466595937473
0.412500 0.00050641048684685330
0.437500 0.00113925220792454596
0.462500 0.00256287391398712927
0.487500 0.00576596305331156245
0.512500 0.01297794286767395278
0.537500 0.02887498927310350183
0.562500 0.07269363411280682641
0.587500 0.03033007615305605142
0.612500 0.03428533619996976256
0.637500 0.05684692441976579858
0.662500 0.00105589488866764114
0.687500 0.00129438817516280835
0.712500 0.00058813822756187406
0.737500 0.00035090761294220840
0.762500 0.00010832550024630905
0.787500 0.00005589881559986409
0.812500 0.00002568832513150099
0.837500 0.00001086791801974130
0.862500 0.00000480596604024441
0.887500 0.00000204781406099031
0.912500 0.00000141964664601701
0.937500 0.00000025338215881021
0.962500 0.00000098798871706052
0.987500 0.00001852537006152843


==> exE/I=40_80/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I40-1MOOD-RhoError_Error.dat <==
0.012500 0.000001
0.037500 0.000000
0.062500 0.000000
0.087500 0.000000
0.112500 0.000000
0.137500 0.000000
0.162500 0.000000
0.187500 0.000000
0.212500 0.000001
0.237500 0.000002
0.262500 0.000004
0.287500 0.000009
0.312500 0.000020
0.337500 0.000044
0.362500 0.000100
0.387500 0.000225
0.412500 0.000506
0.437500 0.001139
0.462500 0.002563
0.487500 0.005766
0.512500 0.012978
0.537500 0.028875
0.562500 0.072694
0.587500 0.030330
0.612500 0.034285
0.637500 0.056847
0.662500 0.001056
0.687500 0.001294
0.712500 0.000588
0.737500 0.000351
0.762500 0.000108
0.787500 0.000056
0.812500 0.000026
0.837500 0.000011
0.862500 0.000005
0.887500 0.000002
0.912500 0.000001
0.937500 0.000000
0.962500 0.000001
0.987500 0.000019


==> exE/I=40_80/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I40-1MOOD-Rho_RhoExact.dat <==
0.000000 2.414214
0.002000 2.412863
0.004000 2.411517
0.006000 2.410177
0.008000 2.408843
0.010000 2.407514
0.012000 2.406190
0.014000 2.404871
0.016000 2.403558
0.018000 2.402250
0.020000 2.400947
0.022000 2.399649
0.024000 2.398356
0.026000 2.397067
0.028000 2.395784
0.030000 2.394506
0.032000 2.393232
0.034000 2.391963
0.036000 2.390699
0.038000 2.389440
0.040000 2.388185
0.042000 2.386935
0.044000 2.385689
0.046000 2.384448
0.048000 2.383211
0.050000 2.381978
0.052000 2.380750
0.054000 2.379527
0.056000 2.378307
0.058000 2.377092
0.060000 2.375881
0.062000 2.374674
0.064000 2.373472
0.066000 2.372273
0.068000 2.371079
0.070000 2.369889
0.072000 2.368702
0.074000 2.367520
0.076000 2.366341
0.078000 2.365167
0.080000 2.363996
0.082000 2.362829
0.084000 2.361666
0.086000 2.360507
0.088000 2.359351
0.090000 2.358199
0.092000 2.357051
0.094000 2.355906
0.096000 2.354765
0.098000 2.353628
0.100000 2.352494
0.102000 2.351364
0.104000 2.350237
0.106000 2.349114
0.108000 2.347994
0.110000 2.346878
0.112000 2.345765
0.114000 2.344655
0.116000 2.343549
0.118000 2.342446
0.120000 2.341346
0.122000 2.340250
0.124000 2.339157
0.126000 2.338067
0.128000 2.336980
0.130000 2.335897
0.132000 2.334817
0.134000 2.333739
0.136000 2.332665
0.138000 2.331594
0.140000 2.330526
0.142000 2.329461
0.144000 2.328399
0.146000 2.327340
0.148000 2.326284
0.150000 2.325231
0.152000 2.324181
0.154000 2.323134
0.156000 2.322090
0.158000 2.321048
0.160000 2.320010
0.162000 2.318974
0.164000 2.317941
0.166000 2.316911
0.168000 2.315884
0.170000 2.314859
0.172000 2.313838
0.174000 2.312818
0.176000 2.311802
0.178000 2.310788
0.180000 2.309777
0.182000 2.308769
0.184000 2.307763
0.186000 2.306760
0.188000 2.305760
0.190000 2.304762
0.192000 2.303766
0.194000 2.302773
0.196000 2.301783
0.198000 2.300795
0.200000 2.299810
0.202000 2.298827
0.204000 2.297847
0.206000 2.296869
0.208000 2.295893
0.210000 2.294920
0.212000 2.293950
0.214000 2.292982
0.216000 2.292016
0.218000 2.291052
0.220000 2.290091
0.222000 2.289132
0.224000 2.288176
0.226000 2.287222
0.228000 2.286270
0.230000 2.285320
0.232000 2.284373
0.234000 2.283428
0.236000 2.282485
0.238000 2.281545
0.240000 2.280606
0.242000 2.279670
0.244000 2.278736
0.246000 2.277804
0.248000 2.276875
0.250000 2.275947
0.252000 2.275022
0.254000 2.274098
0.256000 2.273177
0.258000 2.272258
0.260000 2.271341
0.262000 2.270427
0.264000 2.269514
0.266000 2.268603
0.268000 2.267694
0.270000 2.266788
0.272000 2.265883
0.274000 2.264981
0.276000 2.264080
0.278000 2.263181
0.280000 2.262285
0.282000 2.261390
0.284000 2.260497
0.286000 2.259607
0.288000 2.258718
0.290000 2.257831
0.292000 2.256946
0.294000 2.256063
0.296000 2.255182
0.298000 2.254303
0.300000 2.253425
0.302000 2.252550
0.304000 2.251676
0.306000 2.250804
0.308000 2.249934
0.310000 2.249066
0.312000 2.248200
0.314000 2.247335
0.316000 2.246472
0.318000 2.245611
0.320000 2.244752
0.322000 2.243895
0.324000 2.243039
0.326000 2.242185
0.328000 2.241333
0.330000 2.240483
0.332000 2.239634
0.334000 2.238787
0.336000 2.237942
0.338000 2.237098
0.340000 2.236257
0.342000 2.235416
0.344000 2.234578
0.346000 2.233741
0.348000 2.232906
0.350000 2.232073
0.352000 2.231241
0.354000 2.230411
0.356000 2.229582
0.358000 2.228755
0.360000 2.227930
0.362000 2.227106
0.364000 2.226284
0.366000 2.225463
0.368000 2.224645
0.370000 2.223827
0.372000 2.223011
0.374000 2.222197
0.376000 2.221385
0.378000 2.220573
0.380000 2.219764
0.382000 2.218956
0.384000 2.218149
0.386000 2.217344
0.388000 2.216541
0.390000 2.215739
0.392000 2.214938
0.394000 2.214139
0.396000 2.213342
0.398000 2.212546
0.400000 2.211751
0.402000 2.210958
0.404000 2.210167
0.406000 2.209377
0.408000 2.208588
0.410000 2.207801
0.412000 2.207015
0.414000 2.206230
0.416000 2.205447
0.418000 2.204666
0.420000 2.203886
0.422000 2.203107
0.424000 2.202329
0.426000 2.201554
0.428000 2.200779
0.430000 2.200006
0.432000 2.199234
0.434000 2.198463
0.436000 2.197694
0.438000 2.196927
0.440000 2.196160
0.442000 2.195395
0.444000 2.194631
0.446000 2.193869
0.448000 2.193108
0.450000 2.192348
0.452000 2.191590
0.454000 2.190833
0.456000 2.190077
0.458000 2.189323
0.460000 2.188569
0.462000 2.187817
0.464000 2.187067
0.466000 2.186317
0.468000 2.185569
0.470000 2.184823
0.472000 2.184077
0.474000 2.183333
0.476000 2.182590
0.478000 2.181848
0.480000 2.181107
0.482000 2.180368
0.484000 2.179630
0.486000 2.178893
0.488000 2.178158
0.490000 2.177423
0.492000 2.176690
0.494000 2.175958
0.496000 2.175227
0.498000 2.174498
0.500000 2.173769
0.502000 2.173042
0.504000 2.172316
0.506000 2.171591
0.508000 2.170868
0.510000 2.170145
0.512000 2.169424
0.514000 2.168704
0.516000 2.167985
0.518000 2.167267
0.520000 2.166550
0.522000 2.165835
0.524000 2.165121
0.526000 2.164407
0.528000 2.163695
0.530000 2.162984
0.532000 2.162274
0.534000 2.161566
0.536000 2.160858
0.538000 2.160152
0.540000 2.159446
0.542000 2.158742
0.544000 2.158039
0.546000 2.157336
0.548000 2.156635
0.550000 2.155936
0.552000 2.155237
0.554000 2.154539
0.556000 2.153842
0.558000 2.153147
0.560000 2.152452
0.562000 2.151759
0.564000 2.151066
0.566000 2.150375
0.568000 2.149684
0.570000 2.148995
0.572000 2.148307
0.574000 2.147620
0.576000 2.146934
0.578000 2.146248
0.580000 2.145564
0.582000 2.144881
0.584000 2.144199
0.586000 2.143518
0.588000 2.142838
0.590000 2.142159
0.592000 2.141481
0.594000 2.140804
0.596000 2.140128
0.598000 2.139453
0.600000 2.138779
0.600000 2.139453
0.600000 3.739273
0.600000 3.740451
0.602000 3.741629
0.604000 3.742805
0.606000 3.743980
0.608000 3.745155
0.610000 3.746328
0.612000 3.747501
0.614000 3.748672
0.616000 3.749843
0.618000 3.751012
0.620000 3.752181
0.622000 3.753349
0.624000 3.754515
0.626000 3.755681
0.628000 3.756846
0.630000 3.758010
0.632000 3.759173
0.634000 3.760335
0.636000 3.761496
0.638000 3.762656
0.640000 3.763815
0.642000 3.764973
0.644000 3.766130
0.646000 3.767287
0.648000 3.768442
0.650000 3.769597
0.652000 3.770751
0.654000 3.771903
0.656000 3.773055
0.658000 3.774206
0.660000 3.775356
0.662000 3.776505
0.664000 3.777654
0.666000 3.778801
0.668000 3.779947
0.670000 3.781093
0.672000 3.782238
0.674000 3.783382
0.676000 3.784525
0.678000 3.785667
0.680000 3.786808
0.682000 3.787948
0.684000 3.789088
0.686000 3.790226
0.688000 3.791364
0.690000 3.792501
0.692000 3.793637
0.694000 3.794772
0.696000 3.795907
0.698000 3.797040
0.700000 3.798173
0.702000 3.799305
0.704000 3.800436
0.706000 3.801566
0.708000 3.802695
0.710000 3.803824
0.712000 3.804951
0.714000 3.806078
0.716000 3.807204
0.718000 3.808329
0.720000 3.809454
0.722000 3.810577
0.724000 3.811700
0.726000 3.812822
0.728000 3.813943
0.730000 3.815064
0.732000 3.816183
0.734000 3.817302
0.736000 3.818420
0.738000 3.819537
0.740000 3.820653
0.742000 3.821769
0.744000 3.822884
0.746000 3.823998
0.748000 3.825111
0.750000 3.826223
0.752000 3.827335
0.754000 3.828446
0.756000 3.829556
0.758000 3.830665
0.760000 3.831774
0.762000 3.832881
0.764000 3.833988
0.766000 3.835095
0.768000 3.836200
0.770000 3.837305
0.772000 3.838409
0.774000 3.839512
0.776000 3.840615
0.778000 3.841716
0.780000 3.842817
0.782000 3.843917
0.784000 3.845017
0.786000 3.846116
0.788000 3.847214
0.790000 3.848311
0.792000 3.849408
0.794000 3.850503
0.796000 3.851598
0.798000 3.852693
0.800000 3.853786
0.802000 3.854879
0.804000 3.855971
0.806000 3.857063
0.808000 3.858154
0.810000 3.859244
0.812000 3.860333
0.814000 3.861421
0.816000 3.862509
0.818000 3.863597
0.820000 3.864683
0.822000 3.865769
0.824000 3.866854
0.826000 3.867938
0.828000 3.869022
0.830000 3.870105
0.832000 3.871187
0.834000 3.872269
0.836000 3.873350
0.838000 3.874430
0.840000 3.875509
0.842000 3.876588
0.844000 3.877666
0.846000 3.878744
0.848000 3.879820
0.850000 3.880897
0.852000 3.881972
0.854000 3.883047
0.856000 3.884121
0.858000 3.885194
0.860000 3.886267
0.862000 3.887339
0.864000 3.888411
0.866000 3.889481
0.868000 3.890551
0.870000 3.891621
0.872000 3.892690
0.874000 3.893758
0.876000 3.894825
0.878000 3.895892
0.880000 3.896958
0.882000 3.898024
0.884000 3.899088
0.886000 3.900153
0.888000 3.901216
0.890000 3.902279
0.892000 3.903341
0.894000 3.904403
0.896000 3.905464
0.898000 3.906525
0.900000 3.907584
0.902000 3.908643
0.904000 3.909702
0.906000 3.910760
0.908000 3.911817
0.910000 3.912874
0.912000 3.913930
0.914000 3.914985
0.916000 3.916040
0.918000 3.917094
0.920000 3.918147
0.922000 3.919200
0.924000 3.920252
0.926000 3.921304
0.928000 3.922355
0.930000 3.923405
0.932000 3.924455
0.934000 3.925505
0.936000 3.926553
0.938000 3.927601
0.940000 3.928649
0.942000 3.929695
0.944000 3.930742
0.946000 3.931787
0.948000 3.932832
0.950000 3.933877
0.952000 3.934920
0.954000 3.935964
0.956000 3.937006
0.958000 3.938048
0.960000 3.939090
0.962000 3.940131
0.964000 3.941171
0.966000 3.942211
0.968000 3.943250
0.970000 3.944288
0.972000 3.945326
0.974000 3.946364
0.976000 3.947401
0.978000 3.948437
0.980000 3.949472
0.982000 3.950508
0.984000 3.951542
0.986000 3.952576
0.988000 3.953609
0.990000 3.954642
0.992000 3.955675
0.994000 3.956706
0.996000 3.957737
0.998000 3.958768
1.000000 3.959798


==> exE/I=40_80/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I40-1MOOD-Rho_RhoSubPv.dat <==
0.000000 3.313708
0.002000 3.315564
0.004000 3.317413
0.006000 3.319258
0.008000 3.321097
0.010000 3.322930
0.012000 3.324758
0.014000 3.326581
0.016000 3.328399
0.018000 3.330211
0.020000 3.332019
0.022000 3.333821
0.024000 3.335619
0.026000 3.337411
0.028000 3.339199
0.030000 3.340982
0.032000 3.342760
0.034000 3.344533
0.036000 3.346301
0.038000 3.348065
0.040000 3.349824
0.042000 3.351579
0.044000 3.353329
0.046000 3.355075
0.048000 3.356816
0.050000 3.358553
0.052000 3.360285
0.054000 3.362013
0.056000 3.363737
0.058000 3.365456
0.060000 3.367172
0.062000 3.368883
0.064000 3.370590
0.066000 3.372293
0.068000 3.373991
0.070000 3.375686
0.072000 3.377377
0.074000 3.379064
0.076000 3.380747
0.078000 3.382426
0.080000 3.384101
0.082000 3.385772
0.084000 3.387439
0.086000 3.389103
0.088000 3.390763
0.090000 3.392419
0.092000 3.394072
0.094000 3.395721
0.096000 3.397366
0.098000 3.399008
0.100000 3.400646
0.102000 3.402280
0.104000 3.403912
0.106000 3.405539
0.108000 3.407163
0.110000 3.408784
0.112000 3.410401
0.114000 3.412015
0.116000 3.413626
0.118000 3.415233
0.120000 3.416837
0.122000 3.418438
0.124000 3.420035
0.126000 3.421630
0.128000 3.423221
0.130000 3.424809
0.132000 3.426393
0.134000 3.427975
0.136000 3.429554
0.138000 3.431129
0.140000 3.432701
0.142000 3.434271
0.144000 3.435837
0.146000 3.437400
0.148000 3.438960
0.150000 3.440518
0.152000 3.442072
0.154000 3.443624
0.156000 3.445172
0.158000 3.446718
0.160000 3.448261
0.162000 3.449801
0.164000 3.451338
0.166000 3.452873
0.168000 3.454405
0.170000 3.455933
0.172000 3.457460
0.174000 3.458983
0.176000 3.460504
0.178000 3.462022
0.180000 3.463537
0.182000 3.465050
0.184000 3.466560
0.186000 3.468068
0.188000 3.469573
0.190000 3.471075
0.192000 3.472575
0.194000 3.474072
0.196000 3.475567
0.198000 3.477059
0.200000 3.478548
0.202000 3.480035
0.204000 3.481520
0.206000 3.483002
0.208000 3.484482
0.210000 3.485960
0.212000 3.487435
0.214000 3.488907
0.216000 3.490377
0.218000 3.491845
0.220000 3.493311
0.222000 3.494774
0.224000 3.496235
0.226000 3.497693
0.228000 3.499149
0.230000 3.500603
0.232000 3.502055
0.234000 3.503504
0.236000 3.504952
0.238000 3.506397
0.240000 3.507839
0.242000 3.509280
0.244000 3.510718
0.246000 3.512154
0.248000 3.513588
0.250000 3.515020
0.252000 3.516450
0.254000 3.517878
0.256000 3.519303
0.258000 3.520726
0.260000 3.522148
0.262000 3.523567
0.264000 3.524984
0.266000 3.526399
0.268000 3.527812
0.270000 3.529223
0.272000 3.530632
0.274000 3.532039
0.276000 3.533444
0.278000 3.534847
0.280000 3.536248
0.282000 3.537647
0.284000 3.539044
0.286000 3.540439
0.288000 3.541832
0.290000 3.543224
0.292000 3.544613
0.294000 3.546000
0.296000 3.547386
0.298000 3.548769
0.300000 3.550151
0.302000 3.551531
0.304000 3.552909
0.306000 3.554285
0.308000 3.555660
0.310000 3.557032
0.312000 3.558403
0.314000 3.559772
0.316000 3.561139
0.318000 3.562504
0.320000 3.563868
0.322000 3.565230
0.324000 3.566590
0.326000 3.567948
0.328000 3.569304
0.330000 3.570659
0.332000 3.572012
0.334000 3.573363
0.336000 3.574713
0.338000 3.576061
0.340000 3.577407
0.342000 3.578752
0.344000 3.580094
0.346000 3.581435
0.348000 3.582775
0.350000 3.584113
0.352000 3.585449
0.354000 3.586784
0.356000 3.588116
0.358000 3.589448
0.360000 3.590777
0.362000 3.592106
0.364000 3.593432
0.366000 3.594757
0.368000 3.596080
0.370000 3.597402
0.372000 3.598722
0.374000 3.600041
0.376000 3.601358
0.378000 3.602673
0.380000 3.603987
0.382000 3.605299
0.384000 3.606610
0.386000 3.607920
0.388000 3.609227
0.390000 3.610534
0.392000 3.611839
0.394000 3.613142
0.396000 3.614444
0.398000 3.615744
0.400000 3.617043
0.402000 3.618341
0.404000 3.619637
0.406000 3.620931
0.408000 3.622224
0.410000 3.623516
0.412000 3.624806
0.414000 3.626095
0.416000 3.627382
0.418000 3.628668
0.420000 3.629952
0.422000 3.631236
0.424000 3.632517
0.426000 3.633798
0.428000 3.635077
0.430000 3.636354
0.432000 3.637630
0.434000 3.638905
0.436000 3.640179
0.438000 3.641451
0.440000 3.642721
0.442000 3.643991
0.444000 3.645259
0.446000 3.646526
0.448000 3.647791
0.450000 3.649055
0.452000 3.650318
0.454000 3.651579
0.456000 3.652840
0.458000 3.654098
0.460000 3.655356
0.462000 3.656612
0.464000 3.657867
0.466000 3.659121
0.468000 3.660373
0.470000 3.661625
0.472000 3.662874
0.474000 3.664123
0.476000 3.665370
0.478000 3.666617
0.480000 3.667862
0.482000 3.669105
0.484000 3.670348
0.486000 3.671589
0.488000 3.672829
0.490000 3.674068
0.492000 3.675305
0.494000 3.676541
0.496000 3.677776
0.498000 3.679010
0.500000 3.680243
0.502000 3.681475
0.504000 3.682705
0.506000 3.683934
0.508000 3.685162
0.510000 3.686389
0.512000 3.687615
0.514000 3.688839
0.516000 3.690062
0.518000 3.691285
0.520000 3.692506
0.522000 3.693726
0.524000 3.694944
0.526000 3.696162
0.528000 3.697378
0.530000 3.698594
0.532000 3.699808
0.534000 3.701021
0.536000 3.702233
0.538000 3.703444
0.540000 3.704654
0.542000 3.705862
0.544000 3.707070
0.546000 3.708276
0.548000 3.709482
0.550000 3.710686
0.552000 3.711889
0.554000 3.713091
0.556000 3.714292
0.558000 3.715492
0.560000 3.716691
0.562000 3.717889
0.564000 3.719086
0.566000 3.720282
0.568000 3.721476
0.570000 3.722670
0.572000 3.723863
0.574000 3.725054
0.576000 3.726245
0.578000 3.727434
0.580000 3.728623
0.582000 3.729810
0.584000 3.730996
0.586000 3.732182
0.588000 3.733366
0.590000 3.734550
0.592000 3.735732
0.594000 3.736913
0.596000 3.738094
0.598000 3.739273
0.600000 3.740451


==> exE/I=40_80/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I40-1MOOD-Rho_RhoSupPv.dat <==
0.600000 2.138779
0.602000 2.138106
0.604000 2.137434
0.606000 2.136763
0.608000 2.136093
0.610000 2.135424
0.612000 2.134756
0.614000 2.134089
0.616000 2.133423
0.618000 2.132758
0.620000 2.132093
0.622000 2.131430
0.624000 2.130768
0.626000 2.130106
0.628000 2.129446
0.630000 2.128786
0.632000 2.128128
0.634000 2.127470
0.636000 2.126814
0.638000 2.126158
0.640000 2.125503
0.642000 2.124849
0.644000 2.124196
0.646000 2.123544
0.648000 2.122893
0.650000 2.122243
0.652000 2.121594
0.654000 2.120945
0.656000 2.120298
0.658000 2.119651
0.660000 2.119005
0.662000 2.118361
0.664000 2.117717
0.666000 2.117074
0.668000 2.116432
0.670000 2.115790
0.672000 2.115150
0.674000 2.114510
0.676000 2.113872
0.678000 2.113234
0.680000 2.112597
0.682000 2.111961
0.684000 2.111326
0.686000 2.110692
0.688000 2.110058
0.690000 2.109426
0.692000 2.108794
0.694000 2.108163
0.696000 2.107533
0.698000 2.106904
0.700000 2.106276
0.702000 2.105648
0.704000 2.105022
0.706000 2.104396
0.708000 2.103771
0.710000 2.103147
0.712000 2.102524
0.714000 2.101901
0.716000 2.101279
0.718000 2.100659
0.720000 2.100039
0.722000 2.099419
0.724000 2.098801
0.726000 2.098183
0.728000 2.097567
0.730000 2.096951
0.732000 2.096335
0.734000 2.095721
0.736000 2.095108
0.738000 2.094495
0.740000 2.093883
0.742000 2.093272
0.744000 2.092661
0.746000 2.092052
0.748000 2.091443
0.750000 2.090835
0.752000 2.090227
0.754000 2.089621
0.756000 2.089015
0.758000 2.088410
0.760000 2.087806
0.762000 2.087203
0.764000 2.086600
0.766000 2.085998
0.768000 2.085397
0.770000 2.084797
0.772000 2.084197
0.774000 2.083598
0.776000 2.083000
0.778000 2.082403
0.780000 2.081806
0.782000 2.081210
0.784000 2.080615
0.786000 2.080021
0.788000 2.079427
0.790000 2.078834
0.792000 2.078242
0.794000 2.077650
0.796000 2.077060
0.798000 2.076470
0.800000 2.075881
0.802000 2.075292
0.804000 2.074704
0.806000 2.074117
0.808000 2.073531
0.810000 2.072945
0.812000 2.072360
0.814000 2.071776
0.816000 2.071192
0.818000 2.070610
0.820000 2.070027
0.822000 2.069446
0.824000 2.068865
0.826000 2.068285
0.828000 2.067706
0.830000 2.067127
0.832000 2.066550
0.834000 2.065972
0.836000 2.065396
0.838000 2.064820
0.840000 2.064245
0.842000 2.063670
0.844000 2.063097
0.846000 2.062523
0.848000 2.061951
0.850000 2.061379
0.852000 2.060808
0.854000 2.060238
0.856000 2.059668
0.858000 2.059099
0.860000 2.058531
0.862000 2.057963
0.864000 2.057396
0.866000 2.056830
0.868000 2.056264
0.870000 2.055699
0.872000 2.055134
0.874000 2.054571
0.876000 2.054007
0.878000 2.053445
0.880000 2.052883
0.882000 2.052322
0.884000 2.051762
0.886000 2.051202
0.888000 2.050643
0.890000 2.050084
0.892000 2.049526
0.894000 2.048969
0.896000 2.048412
0.898000 2.047856
0.900000 2.047301
0.902000 2.046746
0.904000 2.046192
0.906000 2.045638
0.908000 2.045085
0.910000 2.044533
0.912000 2.043982
0.914000 2.043431
0.916000 2.042880
0.918000 2.042331
0.920000 2.041781
0.922000 2.041233
0.924000 2.040685
0.926000 2.040138
0.928000 2.039591
0.930000 2.039045
0.932000 2.038499
0.934000 2.037955
0.936000 2.037410
0.938000 2.036867
0.940000 2.036324
0.942000 2.035781
0.944000 2.035239
0.946000 2.034698
0.948000 2.034157
0.950000 2.033617
0.952000 2.033078
0.954000 2.032539
0.956000 2.032001
0.958000 2.031463
0.960000 2.030926
0.962000 2.030390
0.964000 2.029854
0.966000 2.029318
0.968000 2.028783
0.970000 2.028249
0.972000 2.027716
0.974000 2.027183
0.976000 2.026650
0.978000 2.026118
0.980000 2.025587
0.982000 2.025056
0.984000 2.024526
0.986000 2.023996
0.988000 2.023467
0.990000 2.022939
0.992000 2.022411
0.994000 2.021884
0.996000 2.021357
0.998000 2.020831
1.000000 2.020305


==> exE/I=40_80/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I40-1MOOD-Rho_VarSteS.dat <==
0.012500 2.405893
0.037500 2.389784
0.062500 2.374400
0.087500 2.359664
0.112500 2.345509
0.137500 2.331881
0.162500 2.318734
0.187500 2.306026
0.212500 2.293724
0.237500 2.281792
0.262500 2.270216
0.287500 2.258944
0.312500 2.248015
0.337500 2.237276
0.362500 2.227011
0.387500 2.216526
0.412500 2.207334
0.437500 2.195988
0.462500 2.190201
0.487500 2.172583
0.512500 2.182229
0.537500 2.131460
0.562500 2.224286
0.587500 2.112685
0.612500 3.782073
0.637500 3.705513
0.662500 3.777843
0.687500 3.789780
0.712500 3.805816
0.737500 3.818902
0.762500 3.833262
0.787500 3.846879
0.812500 3.860626
0.837500 3.874144
0.862500 3.887607
0.887500 3.900944
0.912500 3.914191
0.937500 3.927335
0.962500 3.940386
0.987500 3.953366


==> exE/I=40_80/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I40-1MOOD.txt <==
Conv=n
nRes=17
normRes=5.272586e-02
normRes=5.272586e-02
normRes=5.272586e-02
normRes=2.949601e-02
normRes=1.473119e-02
normRes=3.226262e-04
normRes=7.017861e-07
normRes=9.821243e-12
normRes=9.500101e-12
normRes=9.500101e-12
normRes=9.500101e-12
normRes=9.500101e-12
normRes=9.500101e-12
normRes=9.500101e-12
normRes=9.500101e-12
normRes=9.500101e-12
normRes=9.500101e-12
nG=2179
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=2
CellPDMap=2
CellPDMap=2
CellPDMap=2
CellPDMap=2
CellPDMap=2
CellPDMap=2
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
2.40589332486410434342
2.38978432267145102230
2.37440033335711975226
2.35966368091456279998
2.34550915732376452638
2.33188149076967476958
2.31873421998300965896
2.30602592568531239436
2.29372387602575811272
2.28179217242845089331
2.27021558657617283927
2.25894370219551232637
2.24801479486478994474
2.23727570822109322890
2.22701086704437578589
2.21652625227826360899
2.20733417641112383834
2.19598796153127917563
2.19020086536950442380
2.17258340605325495076
2.18222942784927109727
2.13146026122966247840
2.22428590220218946882
2.11268468375294604655
3.78207275574015966413
3.70551273706047989975
3.77784252222558780687
3.78977977648202157823
3.80581588278869720199
3.81890158712703176036
3.83326155432841764181
3.84687857380907294313
3.86062617589228818105
3.87414442388441182530
3.88760748511340503697
3.90094418837872636274
3.91419077741420817773
3.92733500756926057207
3.94038600981035402882
3.95336599228784235649
1.00000007726266204600
0.99999999586918264516
0.99999999897767211099
1.00000000588953374958
0.99999999162236563599
1.00000002015721300985
0.99999995468426217116
1.00000010189111177006
0.99999977077978818851
1.00000051567852099588
0.99999883990939342215
1.00000260981570998631
0.99999412881765803451
1.00001320816116345824
0.99997028616990601968
1.00006684595851047526
0.99984961947524431114
1.00033830450634608766
0.99923892812155712395
1.00171214205192637969
0.99614881212120642839
1.00868355340243076590
0.98089219107825276200
1.04970469042596192821
0.95582915077631680489
0.99788929995571107323
0.99933380332590493467
1.00021608064344835753
0.99990512433676048687
1.00000824731835646908
0.99998087923531508991
1.00000631204477063996
0.99999751722123175757
1.00000126713141201940
0.99999942103603045584
1.00000022564019297455
0.99999983694992444772
1.00000002639033414020
1.00000011866927995818
0.99999781224221684361
0.70381392570321177349
0.69989927538682472630
0.69616585812221309926
0.69259427416779106856
0.68916822748101780327
0.68587388483799993644
0.68269966357333644602
0.67963513567135847016
0.67667228308742721765
0.67380176021149329468
0.67102059450412621100
0.66831430446436479453
0.66569668256752079216
0.66311993811221703332
0.66067655266509284218
0.65814493419263753182
0.65601134071497069211
0.65317073504464073785
0.65209892598778340655
0.64721686811420342522
0.65106876157722926024
0.63549842312844440073
0.66547213366067337059
0.62160885469991222774
1.06505680382057188460
1.03327514839109557698
1.05007659219575777421
1.05274569736895862171
1.05696316296991033035
1.06033097974239343131
1.06404007870430472593
1.06754879825411563843
1.07110033220009714938
1.07459152408437330628
1.07807038736787341726
1.08151693063137432915
1.08494126032087034872
1.08833984727264554415
1.09171515461890433762
1.09507334555029722800
1.000
1.000
1.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.294
0.933
0.000
0.647
1.000
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.000
0.000
0.510
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933


==> exE/I=40_80/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I40-2MOOD-Rho.dat <==
0.000000 2.414214
0.002000 2.412863
0.004000 2.411517
0.006000 2.410177
0.008000 2.408843
0.010000 2.407514
0.012000 2.406190
0.014000 2.404871
0.016000 2.403558
0.018000 2.402250
0.020000 2.400947
0.022000 2.399649
0.024000 2.398356
0.026000 2.397067
0.028000 2.395784
0.030000 2.394506
0.032000 2.393232
0.034000 2.391963
0.036000 2.390699
0.038000 2.389440
0.040000 2.388185
0.042000 2.386935
0.044000 2.385689
0.046000 2.384448
0.048000 2.383211
0.050000 2.381978
0.052000 2.380750
0.054000 2.379527
0.056000 2.378307
0.058000 2.377092
0.060000 2.375881
0.062000 2.374674
0.064000 2.373472
0.066000 2.372273
0.068000 2.371079
0.070000 2.369889
0.072000 2.368702
0.074000 2.367520
0.076000 2.366341
0.078000 2.365167
0.080000 2.363996
0.082000 2.362829
0.084000 2.361666
0.086000 2.360507
0.088000 2.359351
0.090000 2.358199
0.092000 2.357051
0.094000 2.355906
0.096000 2.354765
0.098000 2.353628
0.100000 2.352494
0.102000 2.351364
0.104000 2.350237
0.106000 2.349114
0.108000 2.347994
0.110000 2.346878
0.112000 2.345765
0.114000 2.344655
0.116000 2.343549
0.118000 2.342446
0.120000 2.341346
0.122000 2.340250
0.124000 2.339157
0.126000 2.338067
0.128000 2.336980
0.130000 2.335897
0.132000 2.334817
0.134000 2.333739
0.136000 2.332665
0.138000 2.331594
0.140000 2.330526
0.142000 2.329461
0.144000 2.328399
0.146000 2.327340
0.148000 2.326284
0.150000 2.325231
0.152000 2.324181
0.154000 2.323134
0.156000 2.322090
0.158000 2.321048
0.160000 2.320010
0.162000 2.318974
0.164000 2.317941
0.166000 2.316911
0.168000 2.315884
0.170000 2.314859
0.172000 2.313838
0.174000 2.312818
0.176000 2.311802
0.178000 2.310788
0.180000 2.309777
0.182000 2.308769
0.184000 2.307763
0.186000 2.306760
0.188000 2.305760
0.190000 2.304762
0.192000 2.303766
0.194000 2.302773
0.196000 2.301783
0.198000 2.300795
0.200000 2.299810
0.202000 2.298827
0.204000 2.297847
0.206000 2.296869
0.208000 2.295893
0.210000 2.294920
0.212000 2.293950
0.214000 2.292982
0.216000 2.292016
0.218000 2.291052
0.220000 2.290091
0.222000 2.289132
0.224000 2.288176
0.226000 2.287222
0.228000 2.286270
0.230000 2.285320
0.232000 2.284373
0.234000 2.283428
0.236000 2.282485
0.238000 2.281545
0.240000 2.280606
0.242000 2.279670
0.244000 2.278736
0.246000 2.277804
0.248000 2.276875
0.250000 2.275947
0.252000 2.275022
0.254000 2.274098
0.256000 2.273177
0.258000 2.272258
0.260000 2.271341
0.262000 2.270427
0.264000 2.269514
0.266000 2.268603
0.268000 2.267694
0.270000 2.266788
0.272000 2.265883
0.274000 2.264981
0.276000 2.264080
0.278000 2.263181
0.280000 2.262285
0.282000 2.261390
0.284000 2.260497
0.286000 2.259607
0.288000 2.258718
0.290000 2.257831
0.292000 2.256946
0.294000 2.256063
0.296000 2.255182
0.298000 2.254303
0.300000 2.253425
0.302000 2.252550
0.304000 2.251676
0.306000 2.250804
0.308000 2.249934
0.310000 2.249066
0.312000 2.248200
0.314000 2.247335
0.316000 2.246472
0.318000 2.245611
0.320000 2.244752
0.322000 2.243895
0.324000 2.243039
0.326000 2.242185
0.328000 2.241333
0.330000 2.240483
0.332000 2.239634
0.334000 2.238787
0.336000 2.237942
0.338000 2.237098
0.340000 2.236257
0.342000 2.235416
0.344000 2.234578
0.346000 2.233741
0.348000 2.232906
0.350000 2.232073
0.352000 2.231241
0.354000 2.230411
0.356000 2.229582
0.358000 2.228755
0.360000 2.227930
0.362000 2.227106
0.364000 2.226284
0.366000 2.225463
0.368000 2.224645
0.370000 2.223827
0.372000 2.223011
0.374000 2.222197
0.376000 2.221385
0.378000 2.220573
0.380000 2.219764
0.382000 2.218956
0.384000 2.218149
0.386000 2.217344
0.388000 2.216541
0.390000 2.215739
0.392000 2.214938
0.394000 2.214139
0.396000 2.213342
0.398000 2.212546
0.400000 2.211751
0.402000 2.210958
0.404000 2.210167
0.406000 2.209377
0.408000 2.208588
0.410000 2.207801
0.412000 2.207015
0.414000 2.206230
0.416000 2.205447
0.418000 2.204666
0.420000 2.203886
0.422000 2.203107
0.424000 2.202329
0.426000 2.201554
0.428000 2.200779
0.430000 2.200006
0.432000 2.199234
0.434000 2.198463
0.436000 2.197694
0.438000 2.196927
0.440000 2.196160
0.442000 2.195395
0.444000 2.194631
0.446000 2.193869
0.448000 2.193108
0.450000 2.192348
0.452000 2.191590
0.454000 2.190833
0.456000 2.190077
0.458000 2.189323
0.460000 2.188569
0.462000 2.187817
0.464000 2.187067
0.466000 2.186317
0.468000 2.185569
0.470000 2.184823
0.472000 2.184077
0.474000 2.183333
0.476000 2.182590
0.478000 2.181848
0.480000 2.181107
0.482000 2.180368
0.484000 2.179630
0.486000 2.178893
0.488000 2.178158
0.490000 2.177423
0.492000 2.176690
0.494000 2.175958
0.496000 2.175227
0.498000 2.174498
0.500000 2.173769
0.502000 2.173042
0.504000 2.172316
0.506000 2.171591
0.508000 2.170868
0.510000 2.170145
0.512000 2.169424
0.514000 2.168704
0.516000 2.167985
0.518000 2.167267
0.520000 2.166550
0.522000 2.165835
0.524000 2.165121
0.526000 2.164407
0.528000 2.163695
0.530000 2.162984
0.532000 2.162274
0.534000 2.161566
0.536000 2.160858
0.538000 2.160152
0.540000 2.159446
0.542000 2.158742
0.544000 2.158039
0.546000 2.157336
0.548000 2.156635
0.550000 2.155936
0.552000 2.155237
0.554000 2.154539
0.556000 2.153842
0.558000 2.153147
0.560000 2.152452
0.562000 2.151759
0.564000 2.151066
0.566000 2.150375
0.568000 2.149684
0.570000 2.148995
0.572000 2.148307
0.574000 2.147620
0.576000 2.146934
0.578000 2.146248
0.580000 2.145564
0.582000 2.144881
0.584000 2.144199
0.586000 2.143518
0.588000 2.142838
0.590000 2.142159
0.592000 2.141481
0.594000 2.140804
0.596000 2.140128
0.598000 2.139453
0.600000 2.138779
0.600000 2.139453
0.600000 3.739273
0.600000 3.740451
0.602000 3.741629
0.604000 3.742805
0.606000 3.743980
0.608000 3.745155
0.610000 3.746328
0.612000 3.747501
0.614000 3.748672
0.616000 3.749843
0.618000 3.751012
0.620000 3.752181
0.622000 3.753349
0.624000 3.754515
0.626000 3.755681
0.628000 3.756846
0.630000 3.758010
0.632000 3.759173
0.634000 3.760335
0.636000 3.761496
0.638000 3.762656
0.640000 3.763815
0.642000 3.764973
0.644000 3.766130
0.646000 3.767287
0.648000 3.768442
0.650000 3.769597
0.652000 3.770751
0.654000 3.771903
0.656000 3.773055
0.658000 3.774206
0.660000 3.775356
0.662000 3.776505
0.664000 3.777654
0.666000 3.778801
0.668000 3.779947
0.670000 3.781093
0.672000 3.782238
0.674000 3.783382
0.676000 3.784525
0.678000 3.785667
0.680000 3.786808
0.682000 3.787948
0.684000 3.789088
0.686000 3.790226
0.688000 3.791364
0.690000 3.792501
0.692000 3.793637
0.694000 3.794772
0.696000 3.795907
0.698000 3.797040
0.700000 3.798173
0.702000 3.799305
0.704000 3.800436
0.706000 3.801566
0.708000 3.802695
0.710000 3.803824
0.712000 3.804951
0.714000 3.806078
0.716000 3.807204
0.718000 3.808329
0.720000 3.809454
0.722000 3.810577
0.724000 3.811700
0.726000 3.812822
0.728000 3.813943
0.730000 3.815064
0.732000 3.816183
0.734000 3.817302
0.736000 3.818420
0.738000 3.819537
0.740000 3.820653
0.742000 3.821769
0.744000 3.822884
0.746000 3.823998
0.748000 3.825111
0.750000 3.826223
0.752000 3.827335
0.754000 3.828446
0.756000 3.829556
0.758000 3.830665
0.760000 3.831774
0.762000 3.832881
0.764000 3.833988
0.766000 3.835095
0.768000 3.836200
0.770000 3.837305
0.772000 3.838409
0.774000 3.839512
0.776000 3.840615
0.778000 3.841716
0.780000 3.842817
0.782000 3.843917
0.784000 3.845017
0.786000 3.846116
0.788000 3.847214
0.790000 3.848311
0.792000 3.849408
0.794000 3.850503
0.796000 3.851598
0.798000 3.852693
0.800000 3.853786
0.802000 3.854879
0.804000 3.855971
0.806000 3.857063
0.808000 3.858154
0.810000 3.859244
0.812000 3.860333
0.814000 3.861421
0.816000 3.862509
0.818000 3.863597
0.820000 3.864683
0.822000 3.865769
0.824000 3.866854
0.826000 3.867938
0.828000 3.869022
0.830000 3.870105
0.832000 3.871187
0.834000 3.872269
0.836000 3.873350
0.838000 3.874430
0.840000 3.875509
0.842000 3.876588
0.844000 3.877666
0.846000 3.878744
0.848000 3.879820
0.850000 3.880897
0.852000 3.881972
0.854000 3.883047
0.856000 3.884121
0.858000 3.885194
0.860000 3.886267
0.862000 3.887339
0.864000 3.888411
0.866000 3.889481
0.868000 3.890551
0.870000 3.891621
0.872000 3.892690
0.874000 3.893758
0.876000 3.894825
0.878000 3.895892
0.880000 3.896958
0.882000 3.898024
0.884000 3.899088
0.886000 3.900153
0.888000 3.901216
0.890000 3.902279
0.892000 3.903341
0.894000 3.904403
0.896000 3.905464
0.898000 3.906525
0.900000 3.907584
0.902000 3.908643
0.904000 3.909702
0.906000 3.910760
0.908000 3.911817
0.910000 3.912874
0.912000 3.913930
0.914000 3.914985
0.916000 3.916040
0.918000 3.917094
0.920000 3.918147
0.922000 3.919200
0.924000 3.920252
0.926000 3.921304
0.928000 3.922355
0.930000 3.923405
0.932000 3.924455
0.934000 3.925505
0.936000 3.926553
0.938000 3.927601
0.940000 3.928649
0.942000 3.929695
0.944000 3.930742
0.946000 3.931787
0.948000 3.932832
0.950000 3.933877
0.952000 3.934920
0.954000 3.935964
0.956000 3.937006
0.958000 3.938048
0.960000 3.939090
0.962000 3.940131
0.964000 3.941171
0.966000 3.942211
0.968000 3.943250
0.970000 3.944288
0.972000 3.945326
0.974000 3.946364
0.976000 3.947401
0.978000 3.948437
0.980000 3.949472
0.982000 3.950508
0.984000 3.951542
0.986000 3.952576
0.988000 3.953609
0.990000 3.954642
0.992000 3.955675
0.994000 3.956706
0.996000 3.957737
0.998000 3.958768
1.000000 3.959798


==> exE/I=40_80/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I40-2MOOD-RhoError.dat <==
0.012500 0.00000042330829508330
0.037500 0.00000001944871064197
0.062500 0.00000000247680942422
0.087500 0.00000000603148864187
0.112500 0.00000000767887708975
0.137500 0.00000000652073772756
0.162500 0.00000002706365131999
0.187500 0.00000005174502648586
0.212500 0.00000012288722395226
0.237500 0.00000027165485461111
0.262500 0.00000061478853874419
0.287500 0.00000138023408169374
0.312500 0.00000310727385466336
0.337500 0.00000698852940494987
0.362500 0.00001572324676679671
0.387500 0.00003537238905604312
0.412500 0.00007951977608389171
0.437500 0.00018010833042936270
0.462500 0.00038632161090923489
0.487500 0.00105331086294757625
0.512500 0.00282878320012791562
0.537500 0.00759644856877494945
0.562500 0.02040751631896142726
0.587500 0.05481515698983940865
0.612500 0.05988305065597243626
0.637500 0.01911635446852333331
0.662500 0.00020895027802447785
0.687500 0.00060686605797188875
0.712500 0.00011649536675939487
0.737500 0.00012273127725848099
0.762500 0.00002968952113668877
0.787500 0.00001753023052986080
0.812500 0.00000776247973899302
0.837500 0.00000333324019674563
0.862500 0.00000145598103529210
0.887500 0.00000062596560157502
0.912500 0.00000043291531470757
0.937500 0.00000007678595936866
0.962500 0.00000030085716096195
0.987500 0.00000564658936141882


==> exE/I=40_80/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I40-2MOOD-RhoError_Error.dat <==
0.012500 0.000000
0.037500 0.000000
0.062500 0.000000
0.087500 0.000000
0.112500 0.000000
0.137500 0.000000
0.162500 0.000000
0.187500 0.000000
0.212500 0.000000
0.237500 0.000000
0.262500 0.000001
0.287500 0.000001
0.312500 0.000003
0.337500 0.000007
0.362500 0.000016
0.387500 0.000035
0.412500 0.000080
0.437500 0.000180
0.462500 0.000386
0.487500 0.001053
0.512500 0.002829
0.537500 0.007596
0.562500 0.020408
0.587500 0.054815
0.612500 0.059883
0.637500 0.019116
0.662500 0.000209
0.687500 0.000607
0.712500 0.000116
0.737500 0.000123
0.762500 0.000030
0.787500 0.000018
0.812500 0.000008
0.837500 0.000003
0.862500 0.000001
0.887500 0.000001
0.912500 0.000000
0.937500 0.000000
0.962500 0.000000
0.987500 0.000006


==> exE/I=40_80/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I40-2MOOD-Rho_RhoExact.dat <==
0.000000 2.414214
0.002000 2.412863
0.004000 2.411517
0.006000 2.410177
0.008000 2.408843
0.010000 2.407514
0.012000 2.406190
0.014000 2.404871
0.016000 2.403558
0.018000 2.402250
0.020000 2.400947
0.022000 2.399649
0.024000 2.398356
0.026000 2.397067
0.028000 2.395784
0.030000 2.394506
0.032000 2.393232
0.034000 2.391963
0.036000 2.390699
0.038000 2.389440
0.040000 2.388185
0.042000 2.386935
0.044000 2.385689
0.046000 2.384448
0.048000 2.383211
0.050000 2.381978
0.052000 2.380750
0.054000 2.379527
0.056000 2.378307
0.058000 2.377092
0.060000 2.375881
0.062000 2.374674
0.064000 2.373472
0.066000 2.372273
0.068000 2.371079
0.070000 2.369889
0.072000 2.368702
0.074000 2.367520
0.076000 2.366341
0.078000 2.365167
0.080000 2.363996
0.082000 2.362829
0.084000 2.361666
0.086000 2.360507
0.088000 2.359351
0.090000 2.358199
0.092000 2.357051
0.094000 2.355906
0.096000 2.354765
0.098000 2.353628
0.100000 2.352494
0.102000 2.351364
0.104000 2.350237
0.106000 2.349114
0.108000 2.347994
0.110000 2.346878
0.112000 2.345765
0.114000 2.344655
0.116000 2.343549
0.118000 2.342446
0.120000 2.341346
0.122000 2.340250
0.124000 2.339157
0.126000 2.338067
0.128000 2.336980
0.130000 2.335897
0.132000 2.334817
0.134000 2.333739
0.136000 2.332665
0.138000 2.331594
0.140000 2.330526
0.142000 2.329461
0.144000 2.328399
0.146000 2.327340
0.148000 2.326284
0.150000 2.325231
0.152000 2.324181
0.154000 2.323134
0.156000 2.322090
0.158000 2.321048
0.160000 2.320010
0.162000 2.318974
0.164000 2.317941
0.166000 2.316911
0.168000 2.315884
0.170000 2.314859
0.172000 2.313838
0.174000 2.312818
0.176000 2.311802
0.178000 2.310788
0.180000 2.309777
0.182000 2.308769
0.184000 2.307763
0.186000 2.306760
0.188000 2.305760
0.190000 2.304762
0.192000 2.303766
0.194000 2.302773
0.196000 2.301783
0.198000 2.300795
0.200000 2.299810
0.202000 2.298827
0.204000 2.297847
0.206000 2.296869
0.208000 2.295893
0.210000 2.294920
0.212000 2.293950
0.214000 2.292982
0.216000 2.292016
0.218000 2.291052
0.220000 2.290091
0.222000 2.289132
0.224000 2.288176
0.226000 2.287222
0.228000 2.286270
0.230000 2.285320
0.232000 2.284373
0.234000 2.283428
0.236000 2.282485
0.238000 2.281545
0.240000 2.280606
0.242000 2.279670
0.244000 2.278736
0.246000 2.277804
0.248000 2.276875
0.250000 2.275947
0.252000 2.275022
0.254000 2.274098
0.256000 2.273177
0.258000 2.272258
0.260000 2.271341
0.262000 2.270427
0.264000 2.269514
0.266000 2.268603
0.268000 2.267694
0.270000 2.266788
0.272000 2.265883
0.274000 2.264981
0.276000 2.264080
0.278000 2.263181
0.280000 2.262285
0.282000 2.261390
0.284000 2.260497
0.286000 2.259607
0.288000 2.258718
0.290000 2.257831
0.292000 2.256946
0.294000 2.256063
0.296000 2.255182
0.298000 2.254303
0.300000 2.253425
0.302000 2.252550
0.304000 2.251676
0.306000 2.250804
0.308000 2.249934
0.310000 2.249066
0.312000 2.248200
0.314000 2.247335
0.316000 2.246472
0.318000 2.245611
0.320000 2.244752
0.322000 2.243895
0.324000 2.243039
0.326000 2.242185
0.328000 2.241333
0.330000 2.240483
0.332000 2.239634
0.334000 2.238787
0.336000 2.237942
0.338000 2.237098
0.340000 2.236257
0.342000 2.235416
0.344000 2.234578
0.346000 2.233741
0.348000 2.232906
0.350000 2.232073
0.352000 2.231241
0.354000 2.230411
0.356000 2.229582
0.358000 2.228755
0.360000 2.227930
0.362000 2.227106
0.364000 2.226284
0.366000 2.225463
0.368000 2.224645
0.370000 2.223827
0.372000 2.223011
0.374000 2.222197
0.376000 2.221385
0.378000 2.220573
0.380000 2.219764
0.382000 2.218956
0.384000 2.218149
0.386000 2.217344
0.388000 2.216541
0.390000 2.215739
0.392000 2.214938
0.394000 2.214139
0.396000 2.213342
0.398000 2.212546
0.400000 2.211751
0.402000 2.210958
0.404000 2.210167
0.406000 2.209377
0.408000 2.208588
0.410000 2.207801
0.412000 2.207015
0.414000 2.206230
0.416000 2.205447
0.418000 2.204666
0.420000 2.203886
0.422000 2.203107
0.424000 2.202329
0.426000 2.201554
0.428000 2.200779
0.430000 2.200006
0.432000 2.199234
0.434000 2.198463
0.436000 2.197694
0.438000 2.196927
0.440000 2.196160
0.442000 2.195395
0.444000 2.194631
0.446000 2.193869
0.448000 2.193108
0.450000 2.192348
0.452000 2.191590
0.454000 2.190833
0.456000 2.190077
0.458000 2.189323
0.460000 2.188569
0.462000 2.187817
0.464000 2.187067
0.466000 2.186317
0.468000 2.185569
0.470000 2.184823
0.472000 2.184077
0.474000 2.183333
0.476000 2.182590
0.478000 2.181848
0.480000 2.181107
0.482000 2.180368
0.484000 2.179630
0.486000 2.178893
0.488000 2.178158
0.490000 2.177423
0.492000 2.176690
0.494000 2.175958
0.496000 2.175227
0.498000 2.174498
0.500000 2.173769
0.502000 2.173042
0.504000 2.172316
0.506000 2.171591
0.508000 2.170868
0.510000 2.170145
0.512000 2.169424
0.514000 2.168704
0.516000 2.167985
0.518000 2.167267
0.520000 2.166550
0.522000 2.165835
0.524000 2.165121
0.526000 2.164407
0.528000 2.163695
0.530000 2.162984
0.532000 2.162274
0.534000 2.161566
0.536000 2.160858
0.538000 2.160152
0.540000 2.159446
0.542000 2.158742
0.544000 2.158039
0.546000 2.157336
0.548000 2.156635
0.550000 2.155936
0.552000 2.155237
0.554000 2.154539
0.556000 2.153842
0.558000 2.153147
0.560000 2.152452
0.562000 2.151759
0.564000 2.151066
0.566000 2.150375
0.568000 2.149684
0.570000 2.148995
0.572000 2.148307
0.574000 2.147620
0.576000 2.146934
0.578000 2.146248
0.580000 2.145564
0.582000 2.144881
0.584000 2.144199
0.586000 2.143518
0.588000 2.142838
0.590000 2.142159
0.592000 2.141481
0.594000 2.140804
0.596000 2.140128
0.598000 2.139453
0.600000 2.138779
0.600000 2.139453
0.600000 3.739273
0.600000 3.740451
0.602000 3.741629
0.604000 3.742805
0.606000 3.743980
0.608000 3.745155
0.610000 3.746328
0.612000 3.747501
0.614000 3.748672
0.616000 3.749843
0.618000 3.751012
0.620000 3.752181
0.622000 3.753349
0.624000 3.754515
0.626000 3.755681
0.628000 3.756846
0.630000 3.758010
0.632000 3.759173
0.634000 3.760335
0.636000 3.761496
0.638000 3.762656
0.640000 3.763815
0.642000 3.764973
0.644000 3.766130
0.646000 3.767287
0.648000 3.768442
0.650000 3.769597
0.652000 3.770751
0.654000 3.771903
0.656000 3.773055
0.658000 3.774206
0.660000 3.775356
0.662000 3.776505
0.664000 3.777654
0.666000 3.778801
0.668000 3.779947
0.670000 3.781093
0.672000 3.782238
0.674000 3.783382
0.676000 3.784525
0.678000 3.785667
0.680000 3.786808
0.682000 3.787948
0.684000 3.789088
0.686000 3.790226
0.688000 3.791364
0.690000 3.792501
0.692000 3.793637
0.694000 3.794772
0.696000 3.795907
0.698000 3.797040
0.700000 3.798173
0.702000 3.799305
0.704000 3.800436
0.706000 3.801566
0.708000 3.802695
0.710000 3.803824
0.712000 3.804951
0.714000 3.806078
0.716000 3.807204
0.718000 3.808329
0.720000 3.809454
0.722000 3.810577
0.724000 3.811700
0.726000 3.812822
0.728000 3.813943
0.730000 3.815064
0.732000 3.816183
0.734000 3.817302
0.736000 3.818420
0.738000 3.819537
0.740000 3.820653
0.742000 3.821769
0.744000 3.822884
0.746000 3.823998
0.748000 3.825111
0.750000 3.826223
0.752000 3.827335
0.754000 3.828446
0.756000 3.829556
0.758000 3.830665
0.760000 3.831774
0.762000 3.832881
0.764000 3.833988
0.766000 3.835095
0.768000 3.836200
0.770000 3.837305
0.772000 3.838409
0.774000 3.839512
0.776000 3.840615
0.778000 3.841716
0.780000 3.842817
0.782000 3.843917
0.784000 3.845017
0.786000 3.846116
0.788000 3.847214
0.790000 3.848311
0.792000 3.849408
0.794000 3.850503
0.796000 3.851598
0.798000 3.852693
0.800000 3.853786
0.802000 3.854879
0.804000 3.855971
0.806000 3.857063
0.808000 3.858154
0.810000 3.859244
0.812000 3.860333
0.814000 3.861421
0.816000 3.862509
0.818000 3.863597
0.820000 3.864683
0.822000 3.865769
0.824000 3.866854
0.826000 3.867938
0.828000 3.869022
0.830000 3.870105
0.832000 3.871187
0.834000 3.872269
0.836000 3.873350
0.838000 3.874430
0.840000 3.875509
0.842000 3.876588
0.844000 3.877666
0.846000 3.878744
0.848000 3.879820
0.850000 3.880897
0.852000 3.881972
0.854000 3.883047
0.856000 3.884121
0.858000 3.885194
0.860000 3.886267
0.862000 3.887339
0.864000 3.888411
0.866000 3.889481
0.868000 3.890551
0.870000 3.891621
0.872000 3.892690
0.874000 3.893758
0.876000 3.894825
0.878000 3.895892
0.880000 3.896958
0.882000 3.898024
0.884000 3.899088
0.886000 3.900153
0.888000 3.901216
0.890000 3.902279
0.892000 3.903341
0.894000 3.904403
0.896000 3.905464
0.898000 3.906525
0.900000 3.907584
0.902000 3.908643
0.904000 3.909702
0.906000 3.910760
0.908000 3.911817
0.910000 3.912874
0.912000 3.913930
0.914000 3.914985
0.916000 3.916040
0.918000 3.917094
0.920000 3.918147
0.922000 3.919200
0.924000 3.920252
0.926000 3.921304
0.928000 3.922355
0.930000 3.923405
0.932000 3.924455
0.934000 3.925505
0.936000 3.926553
0.938000 3.927601
0.940000 3.928649
0.942000 3.929695
0.944000 3.930742
0.946000 3.931787
0.948000 3.932832
0.950000 3.933877
0.952000 3.934920
0.954000 3.935964
0.956000 3.937006
0.958000 3.938048
0.960000 3.939090
0.962000 3.940131
0.964000 3.941171
0.966000 3.942211
0.968000 3.943250
0.970000 3.944288
0.972000 3.945326
0.974000 3.946364
0.976000 3.947401
0.978000 3.948437
0.980000 3.949472
0.982000 3.950508
0.984000 3.951542
0.986000 3.952576
0.988000 3.953609
0.990000 3.954642
0.992000 3.955675
0.994000 3.956706
0.996000 3.957737
0.998000 3.958768
1.000000 3.959798


==> exE/I=40_80/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I40-2MOOD-Rho_RhoSubPv.dat <==
0.000000 3.313708
0.002000 3.315564
0.004000 3.317413
0.006000 3.319258
0.008000 3.321097
0.010000 3.322930
0.012000 3.324758
0.014000 3.326581
0.016000 3.328399
0.018000 3.330211
0.020000 3.332019
0.022000 3.333821
0.024000 3.335619
0.026000 3.337411
0.028000 3.339199
0.030000 3.340982
0.032000 3.342760
0.034000 3.344533
0.036000 3.346301
0.038000 3.348065
0.040000 3.349824
0.042000 3.351579
0.044000 3.353329
0.046000 3.355075
0.048000 3.356816
0.050000 3.358553
0.052000 3.360285
0.054000 3.362013
0.056000 3.363737
0.058000 3.365456
0.060000 3.367172
0.062000 3.368883
0.064000 3.370590
0.066000 3.372293
0.068000 3.373991
0.070000 3.375686
0.072000 3.377377
0.074000 3.379064
0.076000 3.380747
0.078000 3.382426
0.080000 3.384101
0.082000 3.385772
0.084000 3.387439
0.086000 3.389103
0.088000 3.390763
0.090000 3.392419
0.092000 3.394072
0.094000 3.395721
0.096000 3.397366
0.098000 3.399008
0.100000 3.400646
0.102000 3.402280
0.104000 3.403912
0.106000 3.405539
0.108000 3.407163
0.110000 3.408784
0.112000 3.410401
0.114000 3.412015
0.116000 3.413626
0.118000 3.415233
0.120000 3.416837
0.122000 3.418438
0.124000 3.420035
0.126000 3.421630
0.128000 3.423221
0.130000 3.424809
0.132000 3.426393
0.134000 3.427975
0.136000 3.429554
0.138000 3.431129
0.140000 3.432701
0.142000 3.434271
0.144000 3.435837
0.146000 3.437400
0.148000 3.438960
0.150000 3.440518
0.152000 3.442072
0.154000 3.443624
0.156000 3.445172
0.158000 3.446718
0.160000 3.448261
0.162000 3.449801
0.164000 3.451338
0.166000 3.452873
0.168000 3.454405
0.170000 3.455933
0.172000 3.457460
0.174000 3.458983
0.176000 3.460504
0.178000 3.462022
0.180000 3.463537
0.182000 3.465050
0.184000 3.466560
0.186000 3.468068
0.188000 3.469573
0.190000 3.471075
0.192000 3.472575
0.194000 3.474072
0.196000 3.475567
0.198000 3.477059
0.200000 3.478548
0.202000 3.480035
0.204000 3.481520
0.206000 3.483002
0.208000 3.484482
0.210000 3.485960
0.212000 3.487435
0.214000 3.488907
0.216000 3.490377
0.218000 3.491845
0.220000 3.493311
0.222000 3.494774
0.224000 3.496235
0.226000 3.497693
0.228000 3.499149
0.230000 3.500603
0.232000 3.502055
0.234000 3.503504
0.236000 3.504952
0.238000 3.506397
0.240000 3.507839
0.242000 3.509280
0.244000 3.510718
0.246000 3.512154
0.248000 3.513588
0.250000 3.515020
0.252000 3.516450
0.254000 3.517878
0.256000 3.519303
0.258000 3.520726
0.260000 3.522148
0.262000 3.523567
0.264000 3.524984
0.266000 3.526399
0.268000 3.527812
0.270000 3.529223
0.272000 3.530632
0.274000 3.532039
0.276000 3.533444
0.278000 3.534847
0.280000 3.536248
0.282000 3.537647
0.284000 3.539044
0.286000 3.540439
0.288000 3.541832
0.290000 3.543224
0.292000 3.544613
0.294000 3.546000
0.296000 3.547386
0.298000 3.548769
0.300000 3.550151
0.302000 3.551531
0.304000 3.552909
0.306000 3.554285
0.308000 3.555660
0.310000 3.557032
0.312000 3.558403
0.314000 3.559772
0.316000 3.561139
0.318000 3.562504
0.320000 3.563868
0.322000 3.565230
0.324000 3.566590
0.326000 3.567948
0.328000 3.569304
0.330000 3.570659
0.332000 3.572012
0.334000 3.573363
0.336000 3.574713
0.338000 3.576061
0.340000 3.577407
0.342000 3.578752
0.344000 3.580094
0.346000 3.581435
0.348000 3.582775
0.350000 3.584113
0.352000 3.585449
0.354000 3.586784
0.356000 3.588116
0.358000 3.589448
0.360000 3.590777
0.362000 3.592106
0.364000 3.593432
0.366000 3.594757
0.368000 3.596080
0.370000 3.597402
0.372000 3.598722
0.374000 3.600041
0.376000 3.601358
0.378000 3.602673
0.380000 3.603987
0.382000 3.605299
0.384000 3.606610
0.386000 3.607920
0.388000 3.609227
0.390000 3.610534
0.392000 3.611839
0.394000 3.613142
0.396000 3.614444
0.398000 3.615744
0.400000 3.617043
0.402000 3.618341
0.404000 3.619637
0.406000 3.620931
0.408000 3.622224
0.410000 3.623516
0.412000 3.624806
0.414000 3.626095
0.416000 3.627382
0.418000 3.628668
0.420000 3.629952
0.422000 3.631236
0.424000 3.632517
0.426000 3.633798
0.428000 3.635077
0.430000 3.636354
0.432000 3.637630
0.434000 3.638905
0.436000 3.640179
0.438000 3.641451
0.440000 3.642721
0.442000 3.643991
0.444000 3.645259
0.446000 3.646526
0.448000 3.647791
0.450000 3.649055
0.452000 3.650318
0.454000 3.651579
0.456000 3.652840
0.458000 3.654098
0.460000 3.655356
0.462000 3.656612
0.464000 3.657867
0.466000 3.659121
0.468000 3.660373
0.470000 3.661625
0.472000 3.662874
0.474000 3.664123
0.476000 3.665370
0.478000 3.666617
0.480000 3.667862
0.482000 3.669105
0.484000 3.670348
0.486000 3.671589
0.488000 3.672829
0.490000 3.674068
0.492000 3.675305
0.494000 3.676541
0.496000 3.677776
0.498000 3.679010
0.500000 3.680243
0.502000 3.681475
0.504000 3.682705
0.506000 3.683934
0.508000 3.685162
0.510000 3.686389
0.512000 3.687615
0.514000 3.688839
0.516000 3.690062
0.518000 3.691285
0.520000 3.692506
0.522000 3.693726
0.524000 3.694944
0.526000 3.696162
0.528000 3.697378
0.530000 3.698594
0.532000 3.699808
0.534000 3.701021
0.536000 3.702233
0.538000 3.703444
0.540000 3.704654
0.542000 3.705862
0.544000 3.707070
0.546000 3.708276
0.548000 3.709482
0.550000 3.710686
0.552000 3.711889
0.554000 3.713091
0.556000 3.714292
0.558000 3.715492
0.560000 3.716691
0.562000 3.717889
0.564000 3.719086
0.566000 3.720282
0.568000 3.721476
0.570000 3.722670
0.572000 3.723863
0.574000 3.725054
0.576000 3.726245
0.578000 3.727434
0.580000 3.728623
0.582000 3.729810
0.584000 3.730996
0.586000 3.732182
0.588000 3.733366
0.590000 3.734550
0.592000 3.735732
0.594000 3.736913
0.596000 3.738094
0.598000 3.739273
0.600000 3.740451


==> exE/I=40_80/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I40-2MOOD-Rho_RhoSupPv.dat <==
0.600000 2.138779
0.602000 2.138106
0.604000 2.137434
0.606000 2.136763
0.608000 2.136093
0.610000 2.135424
0.612000 2.134756
0.614000 2.134089
0.616000 2.133423
0.618000 2.132758
0.620000 2.132093
0.622000 2.131430
0.624000 2.130768
0.626000 2.130106
0.628000 2.129446
0.630000 2.128786
0.632000 2.128128
0.634000 2.127470
0.636000 2.126814
0.638000 2.126158
0.640000 2.125503
0.642000 2.124849
0.644000 2.124196
0.646000 2.123544
0.648000 2.122893
0.650000 2.122243
0.652000 2.121594
0.654000 2.120945
0.656000 2.120298
0.658000 2.119651
0.660000 2.119005
0.662000 2.118361
0.664000 2.117717
0.666000 2.117074
0.668000 2.116432
0.670000 2.115790
0.672000 2.115150
0.674000 2.114510
0.676000 2.113872
0.678000 2.113234
0.680000 2.112597
0.682000 2.111961
0.684000 2.111326
0.686000 2.110692
0.688000 2.110058
0.690000 2.109426
0.692000 2.108794
0.694000 2.108163
0.696000 2.107533
0.698000 2.106904
0.700000 2.106276
0.702000 2.105648
0.704000 2.105022
0.706000 2.104396
0.708000 2.103771
0.710000 2.103147
0.712000 2.102524
0.714000 2.101901
0.716000 2.101279
0.718000 2.100659
0.720000 2.100039
0.722000 2.099419
0.724000 2.098801
0.726000 2.098183
0.728000 2.097567
0.730000 2.096951
0.732000 2.096335
0.734000 2.095721
0.736000 2.095108
0.738000 2.094495
0.740000 2.093883
0.742000 2.093272
0.744000 2.092661
0.746000 2.092052
0.748000 2.091443
0.750000 2.090835
0.752000 2.090227
0.754000 2.089621
0.756000 2.089015
0.758000 2.088410
0.760000 2.087806
0.762000 2.087203
0.764000 2.086600
0.766000 2.085998
0.768000 2.085397
0.770000 2.084797
0.772000 2.084197
0.774000 2.083598
0.776000 2.083000
0.778000 2.082403
0.780000 2.081806
0.782000 2.081210
0.784000 2.080615
0.786000 2.080021
0.788000 2.079427
0.790000 2.078834
0.792000 2.078242
0.794000 2.077650
0.796000 2.077060
0.798000 2.076470
0.800000 2.075881
0.802000 2.075292
0.804000 2.074704
0.806000 2.074117
0.808000 2.073531
0.810000 2.072945
0.812000 2.072360
0.814000 2.071776
0.816000 2.071192
0.818000 2.070610
0.820000 2.070027
0.822000 2.069446
0.824000 2.068865
0.826000 2.068285
0.828000 2.067706
0.830000 2.067127
0.832000 2.066550
0.834000 2.065972
0.836000 2.065396
0.838000 2.064820
0.840000 2.064245
0.842000 2.063670
0.844000 2.063097
0.846000 2.062523
0.848000 2.061951
0.850000 2.061379
0.852000 2.060808
0.854000 2.060238
0.856000 2.059668
0.858000 2.059099
0.860000 2.058531
0.862000 2.057963
0.864000 2.057396
0.866000 2.056830
0.868000 2.056264
0.870000 2.055699
0.872000 2.055134
0.874000 2.054571
0.876000 2.054007
0.878000 2.053445
0.880000 2.052883
0.882000 2.052322
0.884000 2.051762
0.886000 2.051202
0.888000 2.050643
0.890000 2.050084
0.892000 2.049526
0.894000 2.048969
0.896000 2.048412
0.898000 2.047856
0.900000 2.047301
0.902000 2.046746
0.904000 2.046192
0.906000 2.045638
0.908000 2.045085
0.910000 2.044533
0.912000 2.043982
0.914000 2.043431
0.916000 2.042880
0.918000 2.042331
0.920000 2.041781
0.922000 2.041233
0.924000 2.040685
0.926000 2.040138
0.928000 2.039591
0.930000 2.039045
0.932000 2.038499
0.934000 2.037955
0.936000 2.037410
0.938000 2.036867
0.940000 2.036324
0.942000 2.035781
0.944000 2.035239
0.946000 2.034698
0.948000 2.034157
0.950000 2.033617
0.952000 2.033078
0.954000 2.032539
0.956000 2.032001
0.958000 2.031463
0.960000 2.030926
0.962000 2.030390
0.964000 2.029854
0.966000 2.029318
0.968000 2.028783
0.970000 2.028249
0.972000 2.027716
0.974000 2.027183
0.976000 2.026650
0.978000 2.026118
0.980000 2.025587
0.982000 2.025056
0.984000 2.024526
0.986000 2.023996
0.988000 2.023467
0.990000 2.022939
0.992000 2.022411
0.994000 2.021884
0.996000 2.021357
0.998000 2.020831
1.000000 2.020305


==> exE/I=40_80/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I40-2MOOD-Rho_VarSteS.dat <==
0.012500 2.405894
0.037500 2.389784
0.062500 2.374400
0.087500 2.359664
0.112500 2.345509
0.137500 2.331882
0.162500 2.318734
0.187500 2.306026
0.212500 2.293723
0.237500 2.281794
0.262500 2.270212
0.287500 2.258951
0.312500 2.247998
0.337500 2.237313
0.362500 2.226927
0.387500 2.216716
0.412500 2.206907
0.437500 2.196947
0.462500 2.188024
0.487500 2.177296
0.512500 2.172080
0.537500 2.152739
0.562500 2.172000
0.587500 2.088200
0.612500 3.807670
0.637500 3.743243
0.662500 3.776578
0.687500 3.790467
0.712500 3.805344
0.737500 3.819130
0.762500 3.833183
0.787500 3.846917
0.812500 3.860608
0.837500 3.874152
0.862500 3.887604
0.887500 3.900946
0.912500 3.914190
0.937500 3.927335
0.962500 3.940387
0.987500 3.953353


==> exE/I=40_80/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I40-2MOOD.txt <==
Conv=y
nRes=4
normRes=3.993321e-04
normRes=1.741472e-06
normRes=3.732254e-11
normRes=8.826847e-13
nG=485
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=2
CellPDMap=2
CellPDMap=2
CellPDMap=2
CellPDMap=2
CellPDMap=2
CellPDMap=2
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=2
CellPDMap=2
CellPDMap=1
CellPDMap=1
CellPDMap=1
CellPDMap=1
CellPDMap=1
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
2.40589354414374412272
2.38978431088546905414
2.37440033035783004678
2.35966369750032178843
2.34550913338292010835
2.33188154779283696172
2.31873409114208639537
2.30602621464834856013
2.29372322514483828471
2.28179363583178451691
2.27021229348639019818
2.25895110951742017491
2.24799812986112890201
2.23731319765751157647
2.22692652748527386564
2.21671598455516694059
2.20690728570036087675
2.19694710540877435889
2.18802431306642652942
2.17729605824361893696
2.17208026818172506012
2.15273880193399103078
2.17199978440834406967
2.08819960291616268933
3.80767047019616233783
3.74324330701172236502
3.77657767705889568788
3.79046729859921249783
3.80534423992789472280
3.81912976346271548778
3.83318291834930802153
3.84691694239414294643
3.86060825004689567308
3.87415195856223482096
3.88760413512840008465
3.90094561022718577803
3.91418979068287686829
3.92733518416546001362
3.94038669694191012738
3.95335311350714224687
1.00000004055218871812
0.99999999783172544010
0.99999999946314410693
1.00000000309080805394
0.99999999560240260266
1.00000001057915222091
0.99999997621477221266
1.00000005347795783983
0.99999987969006498556
1.00000027065906404999
0.99999939111125801805
1.00000136979204401477
0.99999691843702975813
1.00000693245576677270
0.99998440432713053827
1.00003508656397954724
0.99992112436523861163
1.00017866423618140281
0.99961700434418654382
1.00104682125897248568
0.99719144902608092274
1.00754478806577352223
0.97973375435016696322
1.05443800815910138091
0.96408197516945315364
0.99599353720333294593
0.99913516804676250072
0.99994519165237272240
0.99994803714748337065
0.99999763339697644859
0.99999312246765892365
1.00000171869188303475
0.99999920853490631423
1.00000037919673090414
0.99999982151727151436
1.00000006819142295278
0.99999995026187737945
1.00000000798522181711
1.00000003620446076269
0.99999933318461553533
0.70381398988337295908
0.69989927193819889695
0.69616585724578494698
0.69259427902396464294
0.68916822047593506717
0.68587390153003269244
0.68269962586589816311
0.67963522024883282757
0.67667209258689509088
0.67380218852972106891
0.67101963066918257628
0.66831647247684311530
0.66569180497687852061
0.66313091070219554179
0.66065186776378914679
0.65820046564129730537
0.65588638661364428994
0.65345126200448577780
0.65145889418828317741
0.64856929102566907019
0.64824109970135301850
0.64120031534725252520
0.65235472595601728951
0.61479180162562485634
1.06833125282163732273
1.04253024341090139160
1.04967304011254336515
1.05299816741057572500
1.05684225834572487202
1.06039062715650289626
1.06401628543305504238
1.06755942618855037551
1.07109543412751251346
1.07459366196722205800
1.07806944381675973155
1.08151732655115018211
1.08494098296817464977
1.08833989637861683342
1.09171534826468485946
1.09506972027176119333
1.000
1.000
1.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.294
0.933
0.000
0.647
1.000
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.000
0.000
0.510
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933


==> exE/I=40_80/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I40-3MOOD-Rho.dat <==
0.000000 2.414214
0.002000 2.412863
0.004000 2.411517
0.006000 2.410177
0.008000 2.408843
0.010000 2.407514
0.012000 2.406190
0.014000 2.404871
0.016000 2.403558
0.018000 2.402250
0.020000 2.400947
0.022000 2.399649
0.024000 2.398356
0.026000 2.397067
0.028000 2.395784
0.030000 2.394506
0.032000 2.393232
0.034000 2.391963
0.036000 2.390699
0.038000 2.389440
0.040000 2.388185
0.042000 2.386935
0.044000 2.385689
0.046000 2.384448
0.048000 2.383211
0.050000 2.381978
0.052000 2.380750
0.054000 2.379527
0.056000 2.378307
0.058000 2.377092
0.060000 2.375881
0.062000 2.374674
0.064000 2.373472
0.066000 2.372273
0.068000 2.371079
0.070000 2.369889
0.072000 2.368702
0.074000 2.367520
0.076000 2.366341
0.078000 2.365167
0.080000 2.363996
0.082000 2.362829
0.084000 2.361666
0.086000 2.360507
0.088000 2.359351
0.090000 2.358199
0.092000 2.357051
0.094000 2.355906
0.096000 2.354765
0.098000 2.353628
0.100000 2.352494
0.102000 2.351364
0.104000 2.350237
0.106000 2.349114
0.108000 2.347994
0.110000 2.346878
0.112000 2.345765
0.114000 2.344655
0.116000 2.343549
0.118000 2.342446
0.120000 2.341346
0.122000 2.340250
0.124000 2.339157
0.126000 2.338067
0.128000 2.336980
0.130000 2.335897
0.132000 2.334817
0.134000 2.333739
0.136000 2.332665
0.138000 2.331594
0.140000 2.330526
0.142000 2.329461
0.144000 2.328399
0.146000 2.327340
0.148000 2.326284
0.150000 2.325231
0.152000 2.324181
0.154000 2.323134
0.156000 2.322090
0.158000 2.321048
0.160000 2.320010
0.162000 2.318974
0.164000 2.317941
0.166000 2.316911
0.168000 2.315884
0.170000 2.314859
0.172000 2.313838
0.174000 2.312818
0.176000 2.311802
0.178000 2.310788
0.180000 2.309777
0.182000 2.308769
0.184000 2.307763
0.186000 2.306760
0.188000 2.305760
0.190000 2.304762
0.192000 2.303766
0.194000 2.302773
0.196000 2.301783
0.198000 2.300795
0.200000 2.299810
0.202000 2.298827
0.204000 2.297847
0.206000 2.296869
0.208000 2.295893
0.210000 2.294920
0.212000 2.293950
0.214000 2.292982
0.216000 2.292016
0.218000 2.291052
0.220000 2.290091
0.222000 2.289132
0.224000 2.288176
0.226000 2.287222
0.228000 2.286270
0.230000 2.285320
0.232000 2.284373
0.234000 2.283428
0.236000 2.282485
0.238000 2.281545
0.240000 2.280606
0.242000 2.279670
0.244000 2.278736
0.246000 2.277804
0.248000 2.276875
0.250000 2.275947
0.252000 2.275022
0.254000 2.274098
0.256000 2.273177
0.258000 2.272258
0.260000 2.271341
0.262000 2.270427
0.264000 2.269514
0.266000 2.268603
0.268000 2.267694
0.270000 2.266788
0.272000 2.265883
0.274000 2.264981
0.276000 2.264080
0.278000 2.263181
0.280000 2.262285
0.282000 2.261390
0.284000 2.260497
0.286000 2.259607
0.288000 2.258718
0.290000 2.257831
0.292000 2.256946
0.294000 2.256063
0.296000 2.255182
0.298000 2.254303
0.300000 2.253425
0.302000 2.252550
0.304000 2.251676
0.306000 2.250804
0.308000 2.249934
0.310000 2.249066
0.312000 2.248200
0.314000 2.247335
0.316000 2.246472
0.318000 2.245611
0.320000 2.244752
0.322000 2.243895
0.324000 2.243039
0.326000 2.242185
0.328000 2.241333
0.330000 2.240483
0.332000 2.239634
0.334000 2.238787
0.336000 2.237942
0.338000 2.237098
0.340000 2.236257
0.342000 2.235416
0.344000 2.234578
0.346000 2.233741
0.348000 2.232906
0.350000 2.232073
0.352000 2.231241
0.354000 2.230411
0.356000 2.229582
0.358000 2.228755
0.360000 2.227930
0.362000 2.227106
0.364000 2.226284
0.366000 2.225463
0.368000 2.224645
0.370000 2.223827
0.372000 2.223011
0.374000 2.222197
0.376000 2.221385
0.378000 2.220573
0.380000 2.219764
0.382000 2.218956
0.384000 2.218149
0.386000 2.217344
0.388000 2.216541
0.390000 2.215739
0.392000 2.214938
0.394000 2.214139
0.396000 2.213342
0.398000 2.212546
0.400000 2.211751
0.402000 2.210958
0.404000 2.210167
0.406000 2.209377
0.408000 2.208588
0.410000 2.207801
0.412000 2.207015
0.414000 2.206230
0.416000 2.205447
0.418000 2.204666
0.420000 2.203886
0.422000 2.203107
0.424000 2.202329
0.426000 2.201554
0.428000 2.200779
0.430000 2.200006
0.432000 2.199234
0.434000 2.198463
0.436000 2.197694
0.438000 2.196927
0.440000 2.196160
0.442000 2.195395
0.444000 2.194631
0.446000 2.193869
0.448000 2.193108
0.450000 2.192348
0.452000 2.191590
0.454000 2.190833
0.456000 2.190077
0.458000 2.189323
0.460000 2.188569
0.462000 2.187817
0.464000 2.187067
0.466000 2.186317
0.468000 2.185569
0.470000 2.184823
0.472000 2.184077
0.474000 2.183333
0.476000 2.182590
0.478000 2.181848
0.480000 2.181107
0.482000 2.180368
0.484000 2.179630
0.486000 2.178893
0.488000 2.178158
0.490000 2.177423
0.492000 2.176690
0.494000 2.175958
0.496000 2.175227
0.498000 2.174498
0.500000 2.173769
0.502000 2.173042
0.504000 2.172316
0.506000 2.171591
0.508000 2.170868
0.510000 2.170145
0.512000 2.169424
0.514000 2.168704
0.516000 2.167985
0.518000 2.167267
0.520000 2.166550
0.522000 2.165835
0.524000 2.165121
0.526000 2.164407
0.528000 2.163695
0.530000 2.162984
0.532000 2.162274
0.534000 2.161566
0.536000 2.160858
0.538000 2.160152
0.540000 2.159446
0.542000 2.158742
0.544000 2.158039
0.546000 2.157336
0.548000 2.156635
0.550000 2.155936
0.552000 2.155237
0.554000 2.154539
0.556000 2.153842
0.558000 2.153147
0.560000 2.152452
0.562000 2.151759
0.564000 2.151066
0.566000 2.150375
0.568000 2.149684
0.570000 2.148995
0.572000 2.148307
0.574000 2.147620
0.576000 2.146934
0.578000 2.146248
0.580000 2.145564
0.582000 2.144881
0.584000 2.144199
0.586000 2.143518
0.588000 2.142838
0.590000 2.142159
0.592000 2.141481
0.594000 2.140804
0.596000 2.140128
0.598000 2.139453
0.600000 2.138779
0.600000 2.139453
0.600000 3.739273
0.600000 3.740451
0.602000 3.741629
0.604000 3.742805
0.606000 3.743980
0.608000 3.745155
0.610000 3.746328
0.612000 3.747501
0.614000 3.748672
0.616000 3.749843
0.618000 3.751012
0.620000 3.752181
0.622000 3.753349
0.624000 3.754515
0.626000 3.755681
0.628000 3.756846
0.630000 3.758010
0.632000 3.759173
0.634000 3.760335
0.636000 3.761496
0.638000 3.762656
0.640000 3.763815
0.642000 3.764973
0.644000 3.766130
0.646000 3.767287
0.648000 3.768442
0.650000 3.769597
0.652000 3.770751
0.654000 3.771903
0.656000 3.773055
0.658000 3.774206
0.660000 3.775356
0.662000 3.776505
0.664000 3.777654
0.666000 3.778801
0.668000 3.779947
0.670000 3.781093
0.672000 3.782238
0.674000 3.783382
0.676000 3.784525
0.678000 3.785667
0.680000 3.786808
0.682000 3.787948
0.684000 3.789088
0.686000 3.790226
0.688000 3.791364
0.690000 3.792501
0.692000 3.793637
0.694000 3.794772
0.696000 3.795907
0.698000 3.797040
0.700000 3.798173
0.702000 3.799305
0.704000 3.800436
0.706000 3.801566
0.708000 3.802695
0.710000 3.803824
0.712000 3.804951
0.714000 3.806078
0.716000 3.807204
0.718000 3.808329
0.720000 3.809454
0.722000 3.810577
0.724000 3.811700
0.726000 3.812822
0.728000 3.813943
0.730000 3.815064
0.732000 3.816183
0.734000 3.817302
0.736000 3.818420
0.738000 3.819537
0.740000 3.820653
0.742000 3.821769
0.744000 3.822884
0.746000 3.823998
0.748000 3.825111
0.750000 3.826223
0.752000 3.827335
0.754000 3.828446
0.756000 3.829556
0.758000 3.830665
0.760000 3.831774
0.762000 3.832881
0.764000 3.833988
0.766000 3.835095
0.768000 3.836200
0.770000 3.837305
0.772000 3.838409
0.774000 3.839512
0.776000 3.840615
0.778000 3.841716
0.780000 3.842817
0.782000 3.843917
0.784000 3.845017
0.786000 3.846116
0.788000 3.847214
0.790000 3.848311
0.792000 3.849408
0.794000 3.850503
0.796000 3.851598
0.798000 3.852693
0.800000 3.853786
0.802000 3.854879
0.804000 3.855971
0.806000 3.857063
0.808000 3.858154
0.810000 3.859244
0.812000 3.860333
0.814000 3.861421
0.816000 3.862509
0.818000 3.863597
0.820000 3.864683
0.822000 3.865769
0.824000 3.866854
0.826000 3.867938
0.828000 3.869022
0.830000 3.870105
0.832000 3.871187
0.834000 3.872269
0.836000 3.873350
0.838000 3.874430
0.840000 3.875509
0.842000 3.876588
0.844000 3.877666
0.846000 3.878744
0.848000 3.879820
0.850000 3.880897
0.852000 3.881972
0.854000 3.883047
0.856000 3.884121
0.858000 3.885194
0.860000 3.886267
0.862000 3.887339
0.864000 3.888411
0.866000 3.889481
0.868000 3.890551
0.870000 3.891621
0.872000 3.892690
0.874000 3.893758
0.876000 3.894825
0.878000 3.895892
0.880000 3.896958
0.882000 3.898024
0.884000 3.899088
0.886000 3.900153
0.888000 3.901216
0.890000 3.902279
0.892000 3.903341
0.894000 3.904403
0.896000 3.905464
0.898000 3.906525
0.900000 3.907584
0.902000 3.908643
0.904000 3.909702
0.906000 3.910760
0.908000 3.911817
0.910000 3.912874
0.912000 3.913930
0.914000 3.914985
0.916000 3.916040
0.918000 3.917094
0.920000 3.918147
0.922000 3.919200
0.924000 3.920252
0.926000 3.921304
0.928000 3.922355
0.930000 3.923405
0.932000 3.924455
0.934000 3.925505
0.936000 3.926553
0.938000 3.927601
0.940000 3.928649
0.942000 3.929695
0.944000 3.930742
0.946000 3.931787
0.948000 3.932832
0.950000 3.933877
0.952000 3.934920
0.954000 3.935964
0.956000 3.937006
0.958000 3.938048
0.960000 3.939090
0.962000 3.940131
0.964000 3.941171
0.966000 3.942211
0.968000 3.943250
0.970000 3.944288
0.972000 3.945326
0.974000 3.946364
0.976000 3.947401
0.978000 3.948437
0.980000 3.949472
0.982000 3.950508
0.984000 3.951542
0.986000 3.952576
0.988000 3.953609
0.990000 3.954642
0.992000 3.955675
0.994000 3.956706
0.996000 3.957737
0.998000 3.958768
1.000000 3.959798


==> exE/I=40_80/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I40-3MOOD-RhoError.dat <==
0.012500 0.00000035941018206032
0.037500 0.00000001560436801995
0.062500 0.00000000399405530871
0.087500 0.00000000204840144846
0.112500 0.00000000037583447465
0.137500 0.00000000888128370846
0.162500 0.00000001198915544620
0.187500 0.00000003105312718077
0.212500 0.00000006894001414182
0.237500 0.00000015382606521896
0.262500 0.00000034894987166467
0.287500 0.00000078083526933170
0.312500 0.00000176184106992494
0.337500 0.00000395743960757144
0.362500 0.00000890972687583869
0.387500 0.00002003732243283096
0.412500 0.00004505188704762020
0.437500 0.00010205435357679704
0.462500 0.00021854904935647568
0.487500 0.00059993785186618354
0.512500 0.00160678347543541378
0.537500 0.00709049501476854971
0.562500 0.02990835523590495981
0.587500 0.12678153770290245816
0.612500 0.11249549612037679225
0.637500 0.01704193276690668668
0.662500 0.00973920450630272327
0.687500 0.00361618413217534851
0.712500 0.00163219678398673906
0.737500 0.00067853932094630309
0.762500 0.00032833362863593507
0.787500 0.00013764797603377232
0.812500 0.00006159677345607406
0.837500 0.00002757833925004505
0.862500 0.00001218895604671033
0.887500 0.00000504748294938295
0.912500 0.00000354840771343845
0.937500 0.00000065567019191803
0.962500 0.00000246248838298158
0.987500 0.00004628596234823590


==> exE/I=40_80/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I40-3MOOD-RhoError_Error.dat <==
0.012500 0.000000
0.037500 0.000000
0.062500 0.000000
0.087500 0.000000
0.112500 0.000000
0.137500 0.000000
0.162500 0.000000
0.187500 0.000000
0.212500 0.000000
0.237500 0.000000
0.262500 0.000000
0.287500 0.000001
0.312500 0.000002
0.337500 0.000004
0.362500 0.000009
0.387500 0.000020
0.412500 0.000045
0.437500 0.000102
0.462500 0.000219
0.487500 0.000600
0.512500 0.001607
0.537500 0.007090
0.562500 0.029908
0.587500 0.126782
0.612500 0.112495
0.637500 0.017042
0.662500 0.009739
0.687500 0.003616
0.712500 0.001632
0.737500 0.000679
0.762500 0.000328
0.787500 0.000138
0.812500 0.000062
0.837500 0.000028
0.862500 0.000012
0.887500 0.000005
0.912500 0.000004
0.937500 0.000001
0.962500 0.000002
0.987500 0.000046


==> exE/I=40_80/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I40-3MOOD-Rho_RhoExact.dat <==
0.000000 2.414214
0.002000 2.412863
0.004000 2.411517
0.006000 2.410177
0.008000 2.408843
0.010000 2.407514
0.012000 2.406190
0.014000 2.404871
0.016000 2.403558
0.018000 2.402250
0.020000 2.400947
0.022000 2.399649
0.024000 2.398356
0.026000 2.397067
0.028000 2.395784
0.030000 2.394506
0.032000 2.393232
0.034000 2.391963
0.036000 2.390699
0.038000 2.389440
0.040000 2.388185
0.042000 2.386935
0.044000 2.385689
0.046000 2.384448
0.048000 2.383211
0.050000 2.381978
0.052000 2.380750
0.054000 2.379527
0.056000 2.378307
0.058000 2.377092
0.060000 2.375881
0.062000 2.374674
0.064000 2.373472
0.066000 2.372273
0.068000 2.371079
0.070000 2.369889
0.072000 2.368702
0.074000 2.367520
0.076000 2.366341
0.078000 2.365167
0.080000 2.363996
0.082000 2.362829
0.084000 2.361666
0.086000 2.360507
0.088000 2.359351
0.090000 2.358199
0.092000 2.357051
0.094000 2.355906
0.096000 2.354765
0.098000 2.353628
0.100000 2.352494
0.102000 2.351364
0.104000 2.350237
0.106000 2.349114
0.108000 2.347994
0.110000 2.346878
0.112000 2.345765
0.114000 2.344655
0.116000 2.343549
0.118000 2.342446
0.120000 2.341346
0.122000 2.340250
0.124000 2.339157
0.126000 2.338067
0.128000 2.336980
0.130000 2.335897
0.132000 2.334817
0.134000 2.333739
0.136000 2.332665
0.138000 2.331594
0.140000 2.330526
0.142000 2.329461
0.144000 2.328399
0.146000 2.327340
0.148000 2.326284
0.150000 2.325231
0.152000 2.324181
0.154000 2.323134
0.156000 2.322090
0.158000 2.321048
0.160000 2.320010
0.162000 2.318974
0.164000 2.317941
0.166000 2.316911
0.168000 2.315884
0.170000 2.314859
0.172000 2.313838
0.174000 2.312818
0.176000 2.311802
0.178000 2.310788
0.180000 2.309777
0.182000 2.308769
0.184000 2.307763
0.186000 2.306760
0.188000 2.305760
0.190000 2.304762
0.192000 2.303766
0.194000 2.302773
0.196000 2.301783
0.198000 2.300795
0.200000 2.299810
0.202000 2.298827
0.204000 2.297847
0.206000 2.296869
0.208000 2.295893
0.210000 2.294920
0.212000 2.293950
0.214000 2.292982
0.216000 2.292016
0.218000 2.291052
0.220000 2.290091
0.222000 2.289132
0.224000 2.288176
0.226000 2.287222
0.228000 2.286270
0.230000 2.285320
0.232000 2.284373
0.234000 2.283428
0.236000 2.282485
0.238000 2.281545
0.240000 2.280606
0.242000 2.279670
0.244000 2.278736
0.246000 2.277804
0.248000 2.276875
0.250000 2.275947
0.252000 2.275022
0.254000 2.274098
0.256000 2.273177
0.258000 2.272258
0.260000 2.271341
0.262000 2.270427
0.264000 2.269514
0.266000 2.268603
0.268000 2.267694
0.270000 2.266788
0.272000 2.265883
0.274000 2.264981
0.276000 2.264080
0.278000 2.263181
0.280000 2.262285
0.282000 2.261390
0.284000 2.260497
0.286000 2.259607
0.288000 2.258718
0.290000 2.257831
0.292000 2.256946
0.294000 2.256063
0.296000 2.255182
0.298000 2.254303
0.300000 2.253425
0.302000 2.252550
0.304000 2.251676
0.306000 2.250804
0.308000 2.249934
0.310000 2.249066
0.312000 2.248200
0.314000 2.247335
0.316000 2.246472
0.318000 2.245611
0.320000 2.244752
0.322000 2.243895
0.324000 2.243039
0.326000 2.242185
0.328000 2.241333
0.330000 2.240483
0.332000 2.239634
0.334000 2.238787
0.336000 2.237942
0.338000 2.237098
0.340000 2.236257
0.342000 2.235416
0.344000 2.234578
0.346000 2.233741
0.348000 2.232906
0.350000 2.232073
0.352000 2.231241
0.354000 2.230411
0.356000 2.229582
0.358000 2.228755
0.360000 2.227930
0.362000 2.227106
0.364000 2.226284
0.366000 2.225463
0.368000 2.224645
0.370000 2.223827
0.372000 2.223011
0.374000 2.222197
0.376000 2.221385
0.378000 2.220573
0.380000 2.219764
0.382000 2.218956
0.384000 2.218149
0.386000 2.217344
0.388000 2.216541
0.390000 2.215739
0.392000 2.214938
0.394000 2.214139
0.396000 2.213342
0.398000 2.212546
0.400000 2.211751
0.402000 2.210958
0.404000 2.210167
0.406000 2.209377
0.408000 2.208588
0.410000 2.207801
0.412000 2.207015
0.414000 2.206230
0.416000 2.205447
0.418000 2.204666
0.420000 2.203886
0.422000 2.203107
0.424000 2.202329
0.426000 2.201554
0.428000 2.200779
0.430000 2.200006
0.432000 2.199234
0.434000 2.198463
0.436000 2.197694
0.438000 2.196927
0.440000 2.196160
0.442000 2.195395
0.444000 2.194631
0.446000 2.193869
0.448000 2.193108
0.450000 2.192348
0.452000 2.191590
0.454000 2.190833
0.456000 2.190077
0.458000 2.189323
0.460000 2.188569
0.462000 2.187817
0.464000 2.187067
0.466000 2.186317
0.468000 2.185569
0.470000 2.184823
0.472000 2.184077
0.474000 2.183333
0.476000 2.182590
0.478000 2.181848
0.480000 2.181107
0.482000 2.180368
0.484000 2.179630
0.486000 2.178893
0.488000 2.178158
0.490000 2.177423
0.492000 2.176690
0.494000 2.175958
0.496000 2.175227
0.498000 2.174498
0.500000 2.173769
0.502000 2.173042
0.504000 2.172316
0.506000 2.171591
0.508000 2.170868
0.510000 2.170145
0.512000 2.169424
0.514000 2.168704
0.516000 2.167985
0.518000 2.167267
0.520000 2.166550
0.522000 2.165835
0.524000 2.165121
0.526000 2.164407
0.528000 2.163695
0.530000 2.162984
0.532000 2.162274
0.534000 2.161566
0.536000 2.160858
0.538000 2.160152
0.540000 2.159446
0.542000 2.158742
0.544000 2.158039
0.546000 2.157336
0.548000 2.156635
0.550000 2.155936
0.552000 2.155237
0.554000 2.154539
0.556000 2.153842
0.558000 2.153147
0.560000 2.152452
0.562000 2.151759
0.564000 2.151066
0.566000 2.150375
0.568000 2.149684
0.570000 2.148995
0.572000 2.148307
0.574000 2.147620
0.576000 2.146934
0.578000 2.146248
0.580000 2.145564
0.582000 2.144881
0.584000 2.144199
0.586000 2.143518
0.588000 2.142838
0.590000 2.142159
0.592000 2.141481
0.594000 2.140804
0.596000 2.140128
0.598000 2.139453
0.600000 2.138779
0.600000 2.139453
0.600000 3.739273
0.600000 3.740451
0.602000 3.741629
0.604000 3.742805
0.606000 3.743980
0.608000 3.745155
0.610000 3.746328
0.612000 3.747501
0.614000 3.748672
0.616000 3.749843
0.618000 3.751012
0.620000 3.752181
0.622000 3.753349
0.624000 3.754515
0.626000 3.755681
0.628000 3.756846
0.630000 3.758010
0.632000 3.759173
0.634000 3.760335
0.636000 3.761496
0.638000 3.762656
0.640000 3.763815
0.642000 3.764973
0.644000 3.766130
0.646000 3.767287
0.648000 3.768442
0.650000 3.769597
0.652000 3.770751
0.654000 3.771903
0.656000 3.773055
0.658000 3.774206
0.660000 3.775356
0.662000 3.776505
0.664000 3.777654
0.666000 3.778801
0.668000 3.779947
0.670000 3.781093
0.672000 3.782238
0.674000 3.783382
0.676000 3.784525
0.678000 3.785667
0.680000 3.786808
0.682000 3.787948
0.684000 3.789088
0.686000 3.790226
0.688000 3.791364
0.690000 3.792501
0.692000 3.793637
0.694000 3.794772
0.696000 3.795907
0.698000 3.797040
0.700000 3.798173
0.702000 3.799305
0.704000 3.800436
0.706000 3.801566
0.708000 3.802695
0.710000 3.803824
0.712000 3.804951
0.714000 3.806078
0.716000 3.807204
0.718000 3.808329
0.720000 3.809454
0.722000 3.810577
0.724000 3.811700
0.726000 3.812822
0.728000 3.813943
0.730000 3.815064
0.732000 3.816183
0.734000 3.817302
0.736000 3.818420
0.738000 3.819537
0.740000 3.820653
0.742000 3.821769
0.744000 3.822884
0.746000 3.823998
0.748000 3.825111
0.750000 3.826223
0.752000 3.827335
0.754000 3.828446
0.756000 3.829556
0.758000 3.830665
0.760000 3.831774
0.762000 3.832881
0.764000 3.833988
0.766000 3.835095
0.768000 3.836200
0.770000 3.837305
0.772000 3.838409
0.774000 3.839512
0.776000 3.840615
0.778000 3.841716
0.780000 3.842817
0.782000 3.843917
0.784000 3.845017
0.786000 3.846116
0.788000 3.847214
0.790000 3.848311
0.792000 3.849408
0.794000 3.850503
0.796000 3.851598
0.798000 3.852693
0.800000 3.853786
0.802000 3.854879
0.804000 3.855971
0.806000 3.857063
0.808000 3.858154
0.810000 3.859244
0.812000 3.860333
0.814000 3.861421
0.816000 3.862509
0.818000 3.863597
0.820000 3.864683
0.822000 3.865769
0.824000 3.866854
0.826000 3.867938
0.828000 3.869022
0.830000 3.870105
0.832000 3.871187
0.834000 3.872269
0.836000 3.873350
0.838000 3.874430
0.840000 3.875509
0.842000 3.876588
0.844000 3.877666
0.846000 3.878744
0.848000 3.879820
0.850000 3.880897
0.852000 3.881972
0.854000 3.883047
0.856000 3.884121
0.858000 3.885194
0.860000 3.886267
0.862000 3.887339
0.864000 3.888411
0.866000 3.889481
0.868000 3.890551
0.870000 3.891621
0.872000 3.892690
0.874000 3.893758
0.876000 3.894825
0.878000 3.895892
0.880000 3.896958
0.882000 3.898024
0.884000 3.899088
0.886000 3.900153
0.888000 3.901216
0.890000 3.902279
0.892000 3.903341
0.894000 3.904403
0.896000 3.905464
0.898000 3.906525
0.900000 3.907584
0.902000 3.908643
0.904000 3.909702
0.906000 3.910760
0.908000 3.911817
0.910000 3.912874
0.912000 3.913930
0.914000 3.914985
0.916000 3.916040
0.918000 3.917094
0.920000 3.918147
0.922000 3.919200
0.924000 3.920252
0.926000 3.921304
0.928000 3.922355
0.930000 3.923405
0.932000 3.924455
0.934000 3.925505
0.936000 3.926553
0.938000 3.927601
0.940000 3.928649
0.942000 3.929695
0.944000 3.930742
0.946000 3.931787
0.948000 3.932832
0.950000 3.933877
0.952000 3.934920
0.954000 3.935964
0.956000 3.937006
0.958000 3.938048
0.960000 3.939090
0.962000 3.940131
0.964000 3.941171
0.966000 3.942211
0.968000 3.943250
0.970000 3.944288
0.972000 3.945326
0.974000 3.946364
0.976000 3.947401
0.978000 3.948437
0.980000 3.949472
0.982000 3.950508
0.984000 3.951542
0.986000 3.952576
0.988000 3.953609
0.990000 3.954642
0.992000 3.955675
0.994000 3.956706
0.996000 3.957737
0.998000 3.958768
1.000000 3.959798


==> exE/I=40_80/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I40-3MOOD-Rho_RhoSubPv.dat <==
0.000000 3.313708
0.002000 3.315564
0.004000 3.317413
0.006000 3.319258
0.008000 3.321097
0.010000 3.322930
0.012000 3.324758
0.014000 3.326581
0.016000 3.328399
0.018000 3.330211
0.020000 3.332019
0.022000 3.333821
0.024000 3.335619
0.026000 3.337411
0.028000 3.339199
0.030000 3.340982
0.032000 3.342760
0.034000 3.344533
0.036000 3.346301
0.038000 3.348065
0.040000 3.349824
0.042000 3.351579
0.044000 3.353329
0.046000 3.355075
0.048000 3.356816
0.050000 3.358553
0.052000 3.360285
0.054000 3.362013
0.056000 3.363737
0.058000 3.365456
0.060000 3.367172
0.062000 3.368883
0.064000 3.370590
0.066000 3.372293
0.068000 3.373991
0.070000 3.375686
0.072000 3.377377
0.074000 3.379064
0.076000 3.380747
0.078000 3.382426
0.080000 3.384101
0.082000 3.385772
0.084000 3.387439
0.086000 3.389103
0.088000 3.390763
0.090000 3.392419
0.092000 3.394072
0.094000 3.395721
0.096000 3.397366
0.098000 3.399008
0.100000 3.400646
0.102000 3.402280
0.104000 3.403912
0.106000 3.405539
0.108000 3.407163
0.110000 3.408784
0.112000 3.410401
0.114000 3.412015
0.116000 3.413626
0.118000 3.415233
0.120000 3.416837
0.122000 3.418438
0.124000 3.420035
0.126000 3.421630
0.128000 3.423221
0.130000 3.424809
0.132000 3.426393
0.134000 3.427975
0.136000 3.429554
0.138000 3.431129
0.140000 3.432701
0.142000 3.434271
0.144000 3.435837
0.146000 3.437400
0.148000 3.438960
0.150000 3.440518
0.152000 3.442072
0.154000 3.443624
0.156000 3.445172
0.158000 3.446718
0.160000 3.448261
0.162000 3.449801
0.164000 3.451338
0.166000 3.452873
0.168000 3.454405
0.170000 3.455933
0.172000 3.457460
0.174000 3.458983
0.176000 3.460504
0.178000 3.462022
0.180000 3.463537
0.182000 3.465050
0.184000 3.466560
0.186000 3.468068
0.188000 3.469573
0.190000 3.471075
0.192000 3.472575
0.194000 3.474072
0.196000 3.475567
0.198000 3.477059
0.200000 3.478548
0.202000 3.480035
0.204000 3.481520
0.206000 3.483002
0.208000 3.484482
0.210000 3.485960
0.212000 3.487435
0.214000 3.488907
0.216000 3.490377
0.218000 3.491845
0.220000 3.493311
0.222000 3.494774
0.224000 3.496235
0.226000 3.497693
0.228000 3.499149
0.230000 3.500603
0.232000 3.502055
0.234000 3.503504
0.236000 3.504952
0.238000 3.506397
0.240000 3.507839
0.242000 3.509280
0.244000 3.510718
0.246000 3.512154
0.248000 3.513588
0.250000 3.515020
0.252000 3.516450
0.254000 3.517878
0.256000 3.519303
0.258000 3.520726
0.260000 3.522148
0.262000 3.523567
0.264000 3.524984
0.266000 3.526399
0.268000 3.527812
0.270000 3.529223
0.272000 3.530632
0.274000 3.532039
0.276000 3.533444
0.278000 3.534847
0.280000 3.536248
0.282000 3.537647
0.284000 3.539044
0.286000 3.540439
0.288000 3.541832
0.290000 3.543224
0.292000 3.544613
0.294000 3.546000
0.296000 3.547386
0.298000 3.548769
0.300000 3.550151
0.302000 3.551531
0.304000 3.552909
0.306000 3.554285
0.308000 3.555660
0.310000 3.557032
0.312000 3.558403
0.314000 3.559772
0.316000 3.561139
0.318000 3.562504
0.320000 3.563868
0.322000 3.565230
0.324000 3.566590
0.326000 3.567948
0.328000 3.569304
0.330000 3.570659
0.332000 3.572012
0.334000 3.573363
0.336000 3.574713
0.338000 3.576061
0.340000 3.577407
0.342000 3.578752
0.344000 3.580094
0.346000 3.581435
0.348000 3.582775
0.350000 3.584113
0.352000 3.585449
0.354000 3.586784
0.356000 3.588116
0.358000 3.589448
0.360000 3.590777
0.362000 3.592106
0.364000 3.593432
0.366000 3.594757
0.368000 3.596080
0.370000 3.597402
0.372000 3.598722
0.374000 3.600041
0.376000 3.601358
0.378000 3.602673
0.380000 3.603987
0.382000 3.605299
0.384000 3.606610
0.386000 3.607920
0.388000 3.609227
0.390000 3.610534
0.392000 3.611839
0.394000 3.613142
0.396000 3.614444
0.398000 3.615744
0.400000 3.617043
0.402000 3.618341
0.404000 3.619637
0.406000 3.620931
0.408000 3.622224
0.410000 3.623516
0.412000 3.624806
0.414000 3.626095
0.416000 3.627382
0.418000 3.628668
0.420000 3.629952
0.422000 3.631236
0.424000 3.632517
0.426000 3.633798
0.428000 3.635077
0.430000 3.636354
0.432000 3.637630
0.434000 3.638905
0.436000 3.640179
0.438000 3.641451
0.440000 3.642721
0.442000 3.643991
0.444000 3.645259
0.446000 3.646526
0.448000 3.647791
0.450000 3.649055
0.452000 3.650318
0.454000 3.651579
0.456000 3.652840
0.458000 3.654098
0.460000 3.655356
0.462000 3.656612
0.464000 3.657867
0.466000 3.659121
0.468000 3.660373
0.470000 3.661625
0.472000 3.662874
0.474000 3.664123
0.476000 3.665370
0.478000 3.666617
0.480000 3.667862
0.482000 3.669105
0.484000 3.670348
0.486000 3.671589
0.488000 3.672829
0.490000 3.674068
0.492000 3.675305
0.494000 3.676541
0.496000 3.677776
0.498000 3.679010
0.500000 3.680243
0.502000 3.681475
0.504000 3.682705
0.506000 3.683934
0.508000 3.685162
0.510000 3.686389
0.512000 3.687615
0.514000 3.688839
0.516000 3.690062
0.518000 3.691285
0.520000 3.692506
0.522000 3.693726
0.524000 3.694944
0.526000 3.696162
0.528000 3.697378
0.530000 3.698594
0.532000 3.699808
0.534000 3.701021
0.536000 3.702233
0.538000 3.703444
0.540000 3.704654
0.542000 3.705862
0.544000 3.707070
0.546000 3.708276
0.548000 3.709482
0.550000 3.710686
0.552000 3.711889
0.554000 3.713091
0.556000 3.714292
0.558000 3.715492
0.560000 3.716691
0.562000 3.717889
0.564000 3.719086
0.566000 3.720282
0.568000 3.721476
0.570000 3.722670
0.572000 3.723863
0.574000 3.725054
0.576000 3.726245
0.578000 3.727434
0.580000 3.728623
0.582000 3.729810
0.584000 3.730996
0.586000 3.732182
0.588000 3.733366
0.590000 3.734550
0.592000 3.735732
0.594000 3.736913
0.596000 3.738094
0.598000 3.739273
0.600000 3.740451


==> exE/I=40_80/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I40-3MOOD-Rho_RhoSupPv.dat <==
0.600000 2.138779
0.602000 2.138106
0.604000 2.137434
0.606000 2.136763
0.608000 2.136093
0.610000 2.135424
0.612000 2.134756
0.614000 2.134089
0.616000 2.133423
0.618000 2.132758
0.620000 2.132093
0.622000 2.131430
0.624000 2.130768
0.626000 2.130106
0.628000 2.129446
0.630000 2.128786
0.632000 2.128128
0.634000 2.127470
0.636000 2.126814
0.638000 2.126158
0.640000 2.125503
0.642000 2.124849
0.644000 2.124196
0.646000 2.123544
0.648000 2.122893
0.650000 2.122243
0.652000 2.121594
0.654000 2.120945
0.656000 2.120298
0.658000 2.119651
0.660000 2.119005
0.662000 2.118361
0.664000 2.117717
0.666000 2.117074
0.668000 2.116432
0.670000 2.115790
0.672000 2.115150
0.674000 2.114510
0.676000 2.113872
0.678000 2.113234
0.680000 2.112597
0.682000 2.111961
0.684000 2.111326
0.686000 2.110692
0.688000 2.110058
0.690000 2.109426
0.692000 2.108794
0.694000 2.108163
0.696000 2.107533
0.698000 2.106904
0.700000 2.106276
0.702000 2.105648
0.704000 2.105022
0.706000 2.104396
0.708000 2.103771
0.710000 2.103147
0.712000 2.102524
0.714000 2.101901
0.716000 2.101279
0.718000 2.100659
0.720000 2.100039
0.722000 2.099419
0.724000 2.098801
0.726000 2.098183
0.728000 2.097567
0.730000 2.096951
0.732000 2.096335
0.734000 2.095721
0.736000 2.095108
0.738000 2.094495
0.740000 2.093883
0.742000 2.093272
0.744000 2.092661
0.746000 2.092052
0.748000 2.091443
0.750000 2.090835
0.752000 2.090227
0.754000 2.089621
0.756000 2.089015
0.758000 2.088410
0.760000 2.087806
0.762000 2.087203
0.764000 2.086600
0.766000 2.085998
0.768000 2.085397
0.770000 2.084797
0.772000 2.084197
0.774000 2.083598
0.776000 2.083000
0.778000 2.082403
0.780000 2.081806
0.782000 2.081210
0.784000 2.080615
0.786000 2.080021
0.788000 2.079427
0.790000 2.078834
0.792000 2.078242
0.794000 2.077650
0.796000 2.077060
0.798000 2.076470
0.800000 2.075881
0.802000 2.075292
0.804000 2.074704
0.806000 2.074117
0.808000 2.073531
0.810000 2.072945
0.812000 2.072360
0.814000 2.071776
0.816000 2.071192
0.818000 2.070610
0.820000 2.070027
0.822000 2.069446
0.824000 2.068865
0.826000 2.068285
0.828000 2.067706
0.830000 2.067127
0.832000 2.066550
0.834000 2.065972
0.836000 2.065396
0.838000 2.064820
0.840000 2.064245
0.842000 2.063670
0.844000 2.063097
0.846000 2.062523
0.848000 2.061951
0.850000 2.061379
0.852000 2.060808
0.854000 2.060238
0.856000 2.059668
0.858000 2.059099
0.860000 2.058531
0.862000 2.057963
0.864000 2.057396
0.866000 2.056830
0.868000 2.056264
0.870000 2.055699
0.872000 2.055134
0.874000 2.054571
0.876000 2.054007
0.878000 2.053445
0.880000 2.052883
0.882000 2.052322
0.884000 2.051762
0.886000 2.051202
0.888000 2.050643
0.890000 2.050084
0.892000 2.049526
0.894000 2.048969
0.896000 2.048412
0.898000 2.047856
0.900000 2.047301
0.902000 2.046746
0.904000 2.046192
0.906000 2.045638
0.908000 2.045085
0.910000 2.044533
0.912000 2.043982
0.914000 2.043431
0.916000 2.042880
0.918000 2.042331
0.920000 2.041781
0.922000 2.041233
0.924000 2.040685
0.926000 2.040138
0.928000 2.039591
0.930000 2.039045
0.932000 2.038499
0.934000 2.037955
0.936000 2.037410
0.938000 2.036867
0.940000 2.036324
0.942000 2.035781
0.944000 2.035239
0.946000 2.034698
0.948000 2.034157
0.950000 2.033617
0.952000 2.033078
0.954000 2.032539
0.956000 2.032001
0.958000 2.031463
0.960000 2.030926
0.962000 2.030390
0.964000 2.029854
0.966000 2.029318
0.968000 2.028783
0.970000 2.028249
0.972000 2.027716
0.974000 2.027183
0.976000 2.026650
0.978000 2.026118
0.980000 2.025587
0.982000 2.025056
0.984000 2.024526
0.986000 2.023996
0.988000 2.023467
0.990000 2.022939
0.992000 2.022411
0.994000 2.021884
0.996000 2.021357
0.998000 2.020831
1.000000 2.020305


==> exE/I=40_80/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I40-3MOOD-Rho_VarSteS.dat <==
0.012500 2.405894
0.037500 2.389784
0.062500 2.374400
0.087500 2.359664
0.112500 2.345509
0.137500 2.331882
0.162500 2.318734
0.187500 2.306026
0.212500 2.293723
0.237500 2.281794
0.262500 2.270211
0.287500 2.258953
0.312500 2.247993
0.337500 2.237324
0.362500 2.226902
0.387500 2.216771
0.412500 2.206783
0.437500 2.197229
0.462500 2.187419
0.487500 2.178949
0.512500 2.167645
0.537500 2.167426
0.562500 2.121684
0.587500 2.269796
0.612500 3.635292
0.637500 3.779402
0.662500 3.767047
0.687500 3.794690
0.712500 3.803596
0.737500 3.819931
0.762500 3.832825
0.787500 3.847072
0.812500 3.860539
0.837500 3.874183
0.862500 3.887590
0.887500 3.900951
0.912500 3.914186
0.937500 3.927336
0.962500 3.940389
0.987500 3.953301


==> exE/I=40_80/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I40-3MOOD.txt <==
Conv=n
nRes=11
normRes=6.453216e-03
normRes=2.139370e-04
normRes=1.957622e-07
normRes=5.936928e-11
normRes=5.936891e-11
normRes=5.936891e-11
normRes=5.936890e-11
normRes=5.936890e-11
normRes=5.936890e-11
normRes=5.936890e-11
normRes=5.936890e-11
nG=1453
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=2
CellPDMap=2
CellPDMap=1
CellPDMap=1
CellPDMap=1
CellPDMap=1
CellPDMap=1
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=2
CellPDMap=2
CellPDMap=1
CellPDMap=0
CellPDMap=1
CellPDMap=1
CellPDMap=0
CellPDMap=2
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
2.40589360804185714571
2.38978430704112643213
2.37440032884058416229
2.35966370148340898183
2.34550912532820854395
2.33188156319485839774
2.31873405208927962917
2.30602629744650222676
2.29372303331760019063
2.28179406131270434699
2.27021132974797978932
2.25895327058677120036
2.24799326074620431370
2.23732414362652409778
2.22690189451163123024
2.21677139426665581468
2.20678271403722936483
2.19722926809278051863
2.18741944240616081885
2.17894930695843269675
2.16764470150616173072
2.16742574551753452994
2.12168391285347768260
2.26979629760890455614
3.63529192341981310932
3.77940159424715238501
3.76704742283061744246
3.79469034878935973509
3.80359554777714858886
3.81993103406092027186
3.83282489519953539769
3.84707212060070657955
3.86053889079370060600
3.87418287014168161164
3.88759049019131808222
3.90095128367573673600
3.91418580935984872227
3.92733591662161130031
3.94038946028745407091
3.95330118095543259216
1.00000000730436888752
0.99999999960700958201
0.99999999989930199451
1.00000000055120308318
0.99999999920062876413
1.00000000189698079467
0.99999999570490594181
1.00000000962168189567
0.99999997831352915867
1.00000004874200421057
0.99999989029661007223
1.00000024673920018259
0.99999944486010061695
1.00000124880726493082
0.99999719053588087547
1.00000632055098548356
0.99998579113233387883
1.00003218496551604666
0.99993100623716824060
1.00018857679916406411
0.99949406102522853068
1.00221233256462594063
0.99064473062673796822
1.03963340991132380253
0.98012096470454457275
0.99021319518695094519
0.99972363155544718971
0.99951549384195981229
1.00016239350036673095
0.99991118899140796206
1.00003035849820509640
0.99998386879491030221
1.00000702124958751327
0.99999692603468570695
1.00000138615121514363
0.99999941343074227884
1.00000040627350150757
0.99999993934819819685
0.99999969890927575822
1.00000547501099434911
0.70381401337666449347
0.69989927056361134206
0.69616585674822084595
0.69259428056714655852
0.68916821761336444219
0.68587390730278752216
0.68269961164325154712
0.67963525081455666843
0.67667202225127043302
0.67380234504027070042
0.67101927670951766469
0.66831726676358660377
0.66569001597160715189
0.66313493309124604824
0.66064281637688437865
0.65822082662276437670
0.65584061192336096102
0.65355494529545465898
0.65123662958125649869
0.64917679148364304531
0.64661121345940719696
0.64608982592415376001
0.63723185844430163538
0.66393366654555530104
1.02066161319318937650
1.05310529098434946249
1.04717282339421857706
1.05417393007122961457
1.05634677823295697330
1.06061304641573705965
1.06391697932643181090
1.06760303199508777006
1.07107603566296671893
1.07460230162766712247
1.07806561428275515802
1.08151891947457579057
1.08493986498982097899
1.08834009776925877411
1.09171612842526055687
1.09505509871289863355
1.000
1.000
1.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.294
0.933
0.000
0.647
1.000
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.000
0.000
0.510
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933


==> exE/I=40_80/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I40-4MOOD-Rho.dat <==
0.000000 2.414214
0.002000 2.412863
0.004000 2.411517
0.006000 2.410177
0.008000 2.408843
0.010000 2.407514
0.012000 2.406190
0.014000 2.404871
0.016000 2.403558
0.018000 2.402250
0.020000 2.400947
0.022000 2.399649
0.024000 2.398356
0.026000 2.397067
0.028000 2.395784
0.030000 2.394506
0.032000 2.393232
0.034000 2.391963
0.036000 2.390699
0.038000 2.389440
0.040000 2.388185
0.042000 2.386935
0.044000 2.385689
0.046000 2.384448
0.048000 2.383211
0.050000 2.381978
0.052000 2.380750
0.054000 2.379527
0.056000 2.378307
0.058000 2.377092
0.060000 2.375881
0.062000 2.374674
0.064000 2.373472
0.066000 2.372273
0.068000 2.371079
0.070000 2.369889
0.072000 2.368702
0.074000 2.367520
0.076000 2.366341
0.078000 2.365167
0.080000 2.363996
0.082000 2.362829
0.084000 2.361666
0.086000 2.360507
0.088000 2.359351
0.090000 2.358199
0.092000 2.357051
0.094000 2.355906
0.096000 2.354765
0.098000 2.353628
0.100000 2.352494
0.102000 2.351364
0.104000 2.350237
0.106000 2.349114
0.108000 2.347994
0.110000 2.346878
0.112000 2.345765
0.114000 2.344655
0.116000 2.343549
0.118000 2.342446
0.120000 2.341346
0.122000 2.340250
0.124000 2.339157
0.126000 2.338067
0.128000 2.336980
0.130000 2.335897
0.132000 2.334817
0.134000 2.333739
0.136000 2.332665
0.138000 2.331594
0.140000 2.330526
0.142000 2.329461
0.144000 2.328399
0.146000 2.327340
0.148000 2.326284
0.150000 2.325231
0.152000 2.324181
0.154000 2.323134
0.156000 2.322090
0.158000 2.321048
0.160000 2.320010
0.162000 2.318974
0.164000 2.317941
0.166000 2.316911
0.168000 2.315884
0.170000 2.314859
0.172000 2.313838
0.174000 2.312818
0.176000 2.311802
0.178000 2.310788
0.180000 2.309777
0.182000 2.308769
0.184000 2.307763
0.186000 2.306760
0.188000 2.305760
0.190000 2.304762
0.192000 2.303766
0.194000 2.302773
0.196000 2.301783
0.198000 2.300795
0.200000 2.299810
0.202000 2.298827
0.204000 2.297847
0.206000 2.296869
0.208000 2.295893
0.210000 2.294920
0.212000 2.293950
0.214000 2.292982
0.216000 2.292016
0.218000 2.291052
0.220000 2.290091
0.222000 2.289132
0.224000 2.288176
0.226000 2.287222
0.228000 2.286270
0.230000 2.285320
0.232000 2.284373
0.234000 2.283428
0.236000 2.282485
0.238000 2.281545
0.240000 2.280606
0.242000 2.279670
0.244000 2.278736
0.246000 2.277804
0.248000 2.276875
0.250000 2.275947
0.252000 2.275022
0.254000 2.274098
0.256000 2.273177
0.258000 2.272258
0.260000 2.271341
0.262000 2.270427
0.264000 2.269514
0.266000 2.268603
0.268000 2.267694
0.270000 2.266788
0.272000 2.265883
0.274000 2.264981
0.276000 2.264080
0.278000 2.263181
0.280000 2.262285
0.282000 2.261390
0.284000 2.260497
0.286000 2.259607
0.288000 2.258718
0.290000 2.257831
0.292000 2.256946
0.294000 2.256063
0.296000 2.255182
0.298000 2.254303
0.300000 2.253425
0.302000 2.252550
0.304000 2.251676
0.306000 2.250804
0.308000 2.249934
0.310000 2.249066
0.312000 2.248200
0.314000 2.247335
0.316000 2.246472
0.318000 2.245611
0.320000 2.244752
0.322000 2.243895
0.324000 2.243039
0.326000 2.242185
0.328000 2.241333
0.330000 2.240483
0.332000 2.239634
0.334000 2.238787
0.336000 2.237942
0.338000 2.237098
0.340000 2.236257
0.342000 2.235416
0.344000 2.234578
0.346000 2.233741
0.348000 2.232906
0.350000 2.232073
0.352000 2.231241
0.354000 2.230411
0.356000 2.229582
0.358000 2.228755
0.360000 2.227930
0.362000 2.227106
0.364000 2.226284
0.366000 2.225463
0.368000 2.224645
0.370000 2.223827
0.372000 2.223011
0.374000 2.222197
0.376000 2.221385
0.378000 2.220573
0.380000 2.219764
0.382000 2.218956
0.384000 2.218149
0.386000 2.217344
0.388000 2.216541
0.390000 2.215739
0.392000 2.214938
0.394000 2.214139
0.396000 2.213342
0.398000 2.212546
0.400000 2.211751
0.402000 2.210958
0.404000 2.210167
0.406000 2.209377
0.408000 2.208588
0.410000 2.207801
0.412000 2.207015
0.414000 2.206230
0.416000 2.205447
0.418000 2.204666
0.420000 2.203886
0.422000 2.203107
0.424000 2.202329
0.426000 2.201554
0.428000 2.200779
0.430000 2.200006
0.432000 2.199234
0.434000 2.198463
0.436000 2.197694
0.438000 2.196927
0.440000 2.196160
0.442000 2.195395
0.444000 2.194631
0.446000 2.193869
0.448000 2.193108
0.450000 2.192348
0.452000 2.191590
0.454000 2.190833
0.456000 2.190077
0.458000 2.189323
0.460000 2.188569
0.462000 2.187817
0.464000 2.187067
0.466000 2.186317
0.468000 2.185569
0.470000 2.184823
0.472000 2.184077
0.474000 2.183333
0.476000 2.182590
0.478000 2.181848
0.480000 2.181107
0.482000 2.180368
0.484000 2.179630
0.486000 2.178893
0.488000 2.178158
0.490000 2.177423
0.492000 2.176690
0.494000 2.175958
0.496000 2.175227
0.498000 2.174498
0.500000 2.173769
0.502000 2.173042
0.504000 2.172316
0.506000 2.171591
0.508000 2.170868
0.510000 2.170145
0.512000 2.169424
0.514000 2.168704
0.516000 2.167985
0.518000 2.167267
0.520000 2.166550
0.522000 2.165835
0.524000 2.165121
0.526000 2.164407
0.528000 2.163695
0.530000 2.162984
0.532000 2.162274
0.534000 2.161566
0.536000 2.160858
0.538000 2.160152
0.540000 2.159446
0.542000 2.158742
0.544000 2.158039
0.546000 2.157336
0.548000 2.156635
0.550000 2.155936
0.552000 2.155237
0.554000 2.154539
0.556000 2.153842
0.558000 2.153147
0.560000 2.152452
0.562000 2.151759
0.564000 2.151066
0.566000 2.150375
0.568000 2.149684
0.570000 2.148995
0.572000 2.148307
0.574000 2.147620
0.576000 2.146934
0.578000 2.146248
0.580000 2.145564
0.582000 2.144881
0.584000 2.144199
0.586000 2.143518
0.588000 2.142838
0.590000 2.142159
0.592000 2.141481
0.594000 2.140804
0.596000 2.140128
0.598000 2.139453
0.600000 2.138779
0.600000 2.139453
0.600000 3.739273
0.600000 3.740451
0.602000 3.741629
0.604000 3.742805
0.606000 3.743980
0.608000 3.745155
0.610000 3.746328
0.612000 3.747501
0.614000 3.748672
0.616000 3.749843
0.618000 3.751012
0.620000 3.752181
0.622000 3.753349
0.624000 3.754515
0.626000 3.755681
0.628000 3.756846
0.630000 3.758010
0.632000 3.759173
0.634000 3.760335
0.636000 3.761496
0.638000 3.762656
0.640000 3.763815
0.642000 3.764973
0.644000 3.766130
0.646000 3.767287
0.648000 3.768442
0.650000 3.769597
0.652000 3.770751
0.654000 3.771903
0.656000 3.773055
0.658000 3.774206
0.660000 3.775356
0.662000 3.776505
0.664000 3.777654
0.666000 3.778801
0.668000 3.779947
0.670000 3.781093
0.672000 3.782238
0.674000 3.783382
0.676000 3.784525
0.678000 3.785667
0.680000 3.786808
0.682000 3.787948
0.684000 3.789088
0.686000 3.790226
0.688000 3.791364
0.690000 3.792501
0.692000 3.793637
0.694000 3.794772
0.696000 3.795907
0.698000 3.797040
0.700000 3.798173
0.702000 3.799305
0.704000 3.800436
0.706000 3.801566
0.708000 3.802695
0.710000 3.803824
0.712000 3.804951
0.714000 3.806078
0.716000 3.807204
0.718000 3.808329
0.720000 3.809454
0.722000 3.810577
0.724000 3.811700
0.726000 3.812822
0.728000 3.813943
0.730000 3.815064
0.732000 3.816183
0.734000 3.817302
0.736000 3.818420
0.738000 3.819537
0.740000 3.820653
0.742000 3.821769
0.744000 3.822884
0.746000 3.823998
0.748000 3.825111
0.750000 3.826223
0.752000 3.827335
0.754000 3.828446
0.756000 3.829556
0.758000 3.830665
0.760000 3.831774
0.762000 3.832881
0.764000 3.833988
0.766000 3.835095
0.768000 3.836200
0.770000 3.837305
0.772000 3.838409
0.774000 3.839512
0.776000 3.840615
0.778000 3.841716
0.780000 3.842817
0.782000 3.843917
0.784000 3.845017
0.786000 3.846116
0.788000 3.847214
0.790000 3.848311
0.792000 3.849408
0.794000 3.850503
0.796000 3.851598
0.798000 3.852693
0.800000 3.853786
0.802000 3.854879
0.804000 3.855971
0.806000 3.857063
0.808000 3.858154
0.810000 3.859244
0.812000 3.860333
0.814000 3.861421
0.816000 3.862509
0.818000 3.863597
0.820000 3.864683
0.822000 3.865769
0.824000 3.866854
0.826000 3.867938
0.828000 3.869022
0.830000 3.870105
0.832000 3.871187
0.834000 3.872269
0.836000 3.873350
0.838000 3.874430
0.840000 3.875509
0.842000 3.876588
0.844000 3.877666
0.846000 3.878744
0.848000 3.879820
0.850000 3.880897
0.852000 3.881972
0.854000 3.883047
0.856000 3.884121
0.858000 3.885194
0.860000 3.886267
0.862000 3.887339
0.864000 3.888411
0.866000 3.889481
0.868000 3.890551
0.870000 3.891621
0.872000 3.892690
0.874000 3.893758
0.876000 3.894825
0.878000 3.895892
0.880000 3.896958
0.882000 3.898024
0.884000 3.899088
0.886000 3.900153
0.888000 3.901216
0.890000 3.902279
0.892000 3.903341
0.894000 3.904403
0.896000 3.905464
0.898000 3.906525
0.900000 3.907584
0.902000 3.908643
0.904000 3.909702
0.906000 3.910760
0.908000 3.911817
0.910000 3.912874
0.912000 3.913930
0.914000 3.914985
0.916000 3.916040
0.918000 3.917094
0.920000 3.918147
0.922000 3.919200
0.924000 3.920252
0.926000 3.921304
0.928000 3.922355
0.930000 3.923405
0.932000 3.924455
0.934000 3.925505
0.936000 3.926553
0.938000 3.927601
0.940000 3.928649
0.942000 3.929695
0.944000 3.930742
0.946000 3.931787
0.948000 3.932832
0.950000 3.933877
0.952000 3.934920
0.954000 3.935964
0.956000 3.937006
0.958000 3.938048
0.960000 3.939090
0.962000 3.940131
0.964000 3.941171
0.966000 3.942211
0.968000 3.943250
0.970000 3.944288
0.972000 3.945326
0.974000 3.946364
0.976000 3.947401
0.978000 3.948437
0.980000 3.949472
0.982000 3.950508
0.984000 3.951542
0.986000 3.952576
0.988000 3.953609
0.990000 3.954642
0.992000 3.955675
0.994000 3.956706
0.996000 3.957737
0.998000 3.958768
1.000000 3.959798


==> exE/I=40_80/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I40-4MOOD-RhoError.dat <==
0.012500 0.00000039725612266395
0.037500 0.00000001790569381654
0.062500 0.00000000305716163496
0.087500 0.00000000435698011003
0.112500 0.00000000445897807566
0.137500 0.00000000016888579424
0.162500 0.00000001123095660915
0.187500 0.00000001790341430663
0.212500 0.00000004480492199477
0.237500 0.00000009812325885150
0.262500 0.00000022210395567157
0.287500 0.00000049928755307960
0.312500 0.00000112283322151185
0.337500 0.00000252697911484745
0.362500 0.00000568337629491822
0.387500 0.00001278809108429257
0.412500 0.00002874645201478288
0.437500 0.00006510301148132669
0.462500 0.00013978584619733780
0.487500 0.00037947204568800075
0.512500 0.00102091492223888025
0.537500 0.00439969996481748282
0.562500 0.00431571497500371493
0.587500 0.07942913981622634623
0.612500 0.06125906909351597207
0.637500 0.00615786666714290831
0.662500 0.00538572650816337983
0.687500 0.00206011851976706239
0.712500 0.00096799454113627448
0.737500 0.00041267944482514807
0.762500 0.00018191754960872331
0.787500 0.00008203421883079542
0.812500 0.00003616066488421055
0.837500 0.00001598737366093061
0.862500 0.00000711870334946241
0.887500 0.00000295682525441876
0.912500 0.00000207219263081981
0.937500 0.00000037962297394500
0.962500 0.00000143632927240844
0.987500 0.00002703494422862107


==> exE/I=40_80/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I40-4MOOD-RhoError_Error.dat <==
0.012500 0.000000
0.037500 0.000000
0.062500 0.000000
0.087500 0.000000
0.112500 0.000000
0.137500 0.000000
0.162500 0.000000
0.187500 0.000000
0.212500 0.000000
0.237500 0.000000
0.262500 0.000000
0.287500 0.000000
0.312500 0.000001
0.337500 0.000003
0.362500 0.000006
0.387500 0.000013
0.412500 0.000029
0.437500 0.000065
0.462500 0.000140
0.487500 0.000379
0.512500 0.001021
0.537500 0.004400
0.562500 0.004316
0.587500 0.079429
0.612500 0.061259
0.637500 0.006158
0.662500 0.005386
0.687500 0.002060
0.712500 0.000968
0.737500 0.000413
0.762500 0.000182
0.787500 0.000082
0.812500 0.000036
0.837500 0.000016
0.862500 0.000007
0.887500 0.000003
0.912500 0.000002
0.937500 0.000000
0.962500 0.000001
0.987500 0.000027


==> exE/I=40_80/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I40-4MOOD-Rho_RhoExact.dat <==
0.000000 2.414214
0.002000 2.412863
0.004000 2.411517
0.006000 2.410177
0.008000 2.408843
0.010000 2.407514
0.012000 2.406190
0.014000 2.404871
0.016000 2.403558
0.018000 2.402250
0.020000 2.400947
0.022000 2.399649
0.024000 2.398356
0.026000 2.397067
0.028000 2.395784
0.030000 2.394506
0.032000 2.393232
0.034000 2.391963
0.036000 2.390699
0.038000 2.389440
0.040000 2.388185
0.042000 2.386935
0.044000 2.385689
0.046000 2.384448
0.048000 2.383211
0.050000 2.381978
0.052000 2.380750
0.054000 2.379527
0.056000 2.378307
0.058000 2.377092
0.060000 2.375881
0.062000 2.374674
0.064000 2.373472
0.066000 2.372273
0.068000 2.371079
0.070000 2.369889
0.072000 2.368702
0.074000 2.367520
0.076000 2.366341
0.078000 2.365167
0.080000 2.363996
0.082000 2.362829
0.084000 2.361666
0.086000 2.360507
0.088000 2.359351
0.090000 2.358199
0.092000 2.357051
0.094000 2.355906
0.096000 2.354765
0.098000 2.353628
0.100000 2.352494
0.102000 2.351364
0.104000 2.350237
0.106000 2.349114
0.108000 2.347994
0.110000 2.346878
0.112000 2.345765
0.114000 2.344655
0.116000 2.343549
0.118000 2.342446
0.120000 2.341346
0.122000 2.340250
0.124000 2.339157
0.126000 2.338067
0.128000 2.336980
0.130000 2.335897
0.132000 2.334817
0.134000 2.333739
0.136000 2.332665
0.138000 2.331594
0.140000 2.330526
0.142000 2.329461
0.144000 2.328399
0.146000 2.327340
0.148000 2.326284
0.150000 2.325231
0.152000 2.324181
0.154000 2.323134
0.156000 2.322090
0.158000 2.321048
0.160000 2.320010
0.162000 2.318974
0.164000 2.317941
0.166000 2.316911
0.168000 2.315884
0.170000 2.314859
0.172000 2.313838
0.174000 2.312818
0.176000 2.311802
0.178000 2.310788
0.180000 2.309777
0.182000 2.308769
0.184000 2.307763
0.186000 2.306760
0.188000 2.305760
0.190000 2.304762
0.192000 2.303766
0.194000 2.302773
0.196000 2.301783
0.198000 2.300795
0.200000 2.299810
0.202000 2.298827
0.204000 2.297847
0.206000 2.296869
0.208000 2.295893
0.210000 2.294920
0.212000 2.293950
0.214000 2.292982
0.216000 2.292016
0.218000 2.291052
0.220000 2.290091
0.222000 2.289132
0.224000 2.288176
0.226000 2.287222
0.228000 2.286270
0.230000 2.285320
0.232000 2.284373
0.234000 2.283428
0.236000 2.282485
0.238000 2.281545
0.240000 2.280606
0.242000 2.279670
0.244000 2.278736
0.246000 2.277804
0.248000 2.276875
0.250000 2.275947
0.252000 2.275022
0.254000 2.274098
0.256000 2.273177
0.258000 2.272258
0.260000 2.271341
0.262000 2.270427
0.264000 2.269514
0.266000 2.268603
0.268000 2.267694
0.270000 2.266788
0.272000 2.265883
0.274000 2.264981
0.276000 2.264080
0.278000 2.263181
0.280000 2.262285
0.282000 2.261390
0.284000 2.260497
0.286000 2.259607
0.288000 2.258718
0.290000 2.257831
0.292000 2.256946
0.294000 2.256063
0.296000 2.255182
0.298000 2.254303
0.300000 2.253425
0.302000 2.252550
0.304000 2.251676
0.306000 2.250804
0.308000 2.249934
0.310000 2.249066
0.312000 2.248200
0.314000 2.247335
0.316000 2.246472
0.318000 2.245611
0.320000 2.244752
0.322000 2.243895
0.324000 2.243039
0.326000 2.242185
0.328000 2.241333
0.330000 2.240483
0.332000 2.239634
0.334000 2.238787
0.336000 2.237942
0.338000 2.237098
0.340000 2.236257
0.342000 2.235416
0.344000 2.234578
0.346000 2.233741
0.348000 2.232906
0.350000 2.232073
0.352000 2.231241
0.354000 2.230411
0.356000 2.229582
0.358000 2.228755
0.360000 2.227930
0.362000 2.227106
0.364000 2.226284
0.366000 2.225463
0.368000 2.224645
0.370000 2.223827
0.372000 2.223011
0.374000 2.222197
0.376000 2.221385
0.378000 2.220573
0.380000 2.219764
0.382000 2.218956
0.384000 2.218149
0.386000 2.217344
0.388000 2.216541
0.390000 2.215739
0.392000 2.214938
0.394000 2.214139
0.396000 2.213342
0.398000 2.212546
0.400000 2.211751
0.402000 2.210958
0.404000 2.210167
0.406000 2.209377
0.408000 2.208588
0.410000 2.207801
0.412000 2.207015
0.414000 2.206230
0.416000 2.205447
0.418000 2.204666
0.420000 2.203886
0.422000 2.203107
0.424000 2.202329
0.426000 2.201554
0.428000 2.200779
0.430000 2.200006
0.432000 2.199234
0.434000 2.198463
0.436000 2.197694
0.438000 2.196927
0.440000 2.196160
0.442000 2.195395
0.444000 2.194631
0.446000 2.193869
0.448000 2.193108
0.450000 2.192348
0.452000 2.191590
0.454000 2.190833
0.456000 2.190077
0.458000 2.189323
0.460000 2.188569
0.462000 2.187817
0.464000 2.187067
0.466000 2.186317
0.468000 2.185569
0.470000 2.184823
0.472000 2.184077
0.474000 2.183333
0.476000 2.182590
0.478000 2.181848
0.480000 2.181107
0.482000 2.180368
0.484000 2.179630
0.486000 2.178893
0.488000 2.178158
0.490000 2.177423
0.492000 2.176690
0.494000 2.175958
0.496000 2.175227
0.498000 2.174498
0.500000 2.173769
0.502000 2.173042
0.504000 2.172316
0.506000 2.171591
0.508000 2.170868
0.510000 2.170145
0.512000 2.169424
0.514000 2.168704
0.516000 2.167985
0.518000 2.167267
0.520000 2.166550
0.522000 2.165835
0.524000 2.165121
0.526000 2.164407
0.528000 2.163695
0.530000 2.162984
0.532000 2.162274
0.534000 2.161566
0.536000 2.160858
0.538000 2.160152
0.540000 2.159446
0.542000 2.158742
0.544000 2.158039
0.546000 2.157336
0.548000 2.156635
0.550000 2.155936
0.552000 2.155237
0.554000 2.154539
0.556000 2.153842
0.558000 2.153147
0.560000 2.152452
0.562000 2.151759
0.564000 2.151066
0.566000 2.150375
0.568000 2.149684
0.570000 2.148995
0.572000 2.148307
0.574000 2.147620
0.576000 2.146934
0.578000 2.146248
0.580000 2.145564
0.582000 2.144881
0.584000 2.144199
0.586000 2.143518
0.588000 2.142838
0.590000 2.142159
0.592000 2.141481
0.594000 2.140804
0.596000 2.140128
0.598000 2.139453
0.600000 2.138779
0.600000 2.139453
0.600000 3.739273
0.600000 3.740451
0.602000 3.741629
0.604000 3.742805
0.606000 3.743980
0.608000 3.745155
0.610000 3.746328
0.612000 3.747501
0.614000 3.748672
0.616000 3.749843
0.618000 3.751012
0.620000 3.752181
0.622000 3.753349
0.624000 3.754515
0.626000 3.755681
0.628000 3.756846
0.630000 3.758010
0.632000 3.759173
0.634000 3.760335
0.636000 3.761496
0.638000 3.762656
0.640000 3.763815
0.642000 3.764973
0.644000 3.766130
0.646000 3.767287
0.648000 3.768442
0.650000 3.769597
0.652000 3.770751
0.654000 3.771903
0.656000 3.773055
0.658000 3.774206
0.660000 3.775356
0.662000 3.776505
0.664000 3.777654
0.666000 3.778801
0.668000 3.779947
0.670000 3.781093
0.672000 3.782238
0.674000 3.783382
0.676000 3.784525
0.678000 3.785667
0.680000 3.786808
0.682000 3.787948
0.684000 3.789088
0.686000 3.790226
0.688000 3.791364
0.690000 3.792501
0.692000 3.793637
0.694000 3.794772
0.696000 3.795907
0.698000 3.797040
0.700000 3.798173
0.702000 3.799305
0.704000 3.800436
0.706000 3.801566
0.708000 3.802695
0.710000 3.803824
0.712000 3.804951
0.714000 3.806078
0.716000 3.807204
0.718000 3.808329
0.720000 3.809454
0.722000 3.810577
0.724000 3.811700
0.726000 3.812822
0.728000 3.813943
0.730000 3.815064
0.732000 3.816183
0.734000 3.817302
0.736000 3.818420
0.738000 3.819537
0.740000 3.820653
0.742000 3.821769
0.744000 3.822884
0.746000 3.823998
0.748000 3.825111
0.750000 3.826223
0.752000 3.827335
0.754000 3.828446
0.756000 3.829556
0.758000 3.830665
0.760000 3.831774
0.762000 3.832881
0.764000 3.833988
0.766000 3.835095
0.768000 3.836200
0.770000 3.837305
0.772000 3.838409
0.774000 3.839512
0.776000 3.840615
0.778000 3.841716
0.780000 3.842817
0.782000 3.843917
0.784000 3.845017
0.786000 3.846116
0.788000 3.847214
0.790000 3.848311
0.792000 3.849408
0.794000 3.850503
0.796000 3.851598
0.798000 3.852693
0.800000 3.853786
0.802000 3.854879
0.804000 3.855971
0.806000 3.857063
0.808000 3.858154
0.810000 3.859244
0.812000 3.860333
0.814000 3.861421
0.816000 3.862509
0.818000 3.863597
0.820000 3.864683
0.822000 3.865769
0.824000 3.866854
0.826000 3.867938
0.828000 3.869022
0.830000 3.870105
0.832000 3.871187
0.834000 3.872269
0.836000 3.873350
0.838000 3.874430
0.840000 3.875509
0.842000 3.876588
0.844000 3.877666
0.846000 3.878744
0.848000 3.879820
0.850000 3.880897
0.852000 3.881972
0.854000 3.883047
0.856000 3.884121
0.858000 3.885194
0.860000 3.886267
0.862000 3.887339
0.864000 3.888411
0.866000 3.889481
0.868000 3.890551
0.870000 3.891621
0.872000 3.892690
0.874000 3.893758
0.876000 3.894825
0.878000 3.895892
0.880000 3.896958
0.882000 3.898024
0.884000 3.899088
0.886000 3.900153
0.888000 3.901216
0.890000 3.902279
0.892000 3.903341
0.894000 3.904403
0.896000 3.905464
0.898000 3.906525
0.900000 3.907584
0.902000 3.908643
0.904000 3.909702
0.906000 3.910760
0.908000 3.911817
0.910000 3.912874
0.912000 3.913930
0.914000 3.914985
0.916000 3.916040
0.918000 3.917094
0.920000 3.918147
0.922000 3.919200
0.924000 3.920252
0.926000 3.921304
0.928000 3.922355
0.930000 3.923405
0.932000 3.924455
0.934000 3.925505
0.936000 3.926553
0.938000 3.927601
0.940000 3.928649
0.942000 3.929695
0.944000 3.930742
0.946000 3.931787
0.948000 3.932832
0.950000 3.933877
0.952000 3.934920
0.954000 3.935964
0.956000 3.937006
0.958000 3.938048
0.960000 3.939090
0.962000 3.940131
0.964000 3.941171
0.966000 3.942211
0.968000 3.943250
0.970000 3.944288
0.972000 3.945326
0.974000 3.946364
0.976000 3.947401
0.978000 3.948437
0.980000 3.949472
0.982000 3.950508
0.984000 3.951542
0.986000 3.952576
0.988000 3.953609
0.990000 3.954642
0.992000 3.955675
0.994000 3.956706
0.996000 3.957737
0.998000 3.958768
1.000000 3.959798


==> exE/I=40_80/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I40-4MOOD-Rho_RhoSubPv.dat <==
0.000000 3.313708
0.002000 3.315564
0.004000 3.317413
0.006000 3.319258
0.008000 3.321097
0.010000 3.322930
0.012000 3.324758
0.014000 3.326581
0.016000 3.328399
0.018000 3.330211
0.020000 3.332019
0.022000 3.333821
0.024000 3.335619
0.026000 3.337411
0.028000 3.339199
0.030000 3.340982
0.032000 3.342760
0.034000 3.344533
0.036000 3.346301
0.038000 3.348065
0.040000 3.349824
0.042000 3.351579
0.044000 3.353329
0.046000 3.355075
0.048000 3.356816
0.050000 3.358553
0.052000 3.360285
0.054000 3.362013
0.056000 3.363737
0.058000 3.365456
0.060000 3.367172
0.062000 3.368883
0.064000 3.370590
0.066000 3.372293
0.068000 3.373991
0.070000 3.375686
0.072000 3.377377
0.074000 3.379064
0.076000 3.380747
0.078000 3.382426
0.080000 3.384101
0.082000 3.385772
0.084000 3.387439
0.086000 3.389103
0.088000 3.390763
0.090000 3.392419
0.092000 3.394072
0.094000 3.395721
0.096000 3.397366
0.098000 3.399008
0.100000 3.400646
0.102000 3.402280
0.104000 3.403912
0.106000 3.405539
0.108000 3.407163
0.110000 3.408784
0.112000 3.410401
0.114000 3.412015
0.116000 3.413626
0.118000 3.415233
0.120000 3.416837
0.122000 3.418438
0.124000 3.420035
0.126000 3.421630
0.128000 3.423221
0.130000 3.424809
0.132000 3.426393
0.134000 3.427975
0.136000 3.429554
0.138000 3.431129
0.140000 3.432701
0.142000 3.434271
0.144000 3.435837
0.146000 3.437400
0.148000 3.438960
0.150000 3.440518
0.152000 3.442072
0.154000 3.443624
0.156000 3.445172
0.158000 3.446718
0.160000 3.448261
0.162000 3.449801
0.164000 3.451338
0.166000 3.452873
0.168000 3.454405
0.170000 3.455933
0.172000 3.457460
0.174000 3.458983
0.176000 3.460504
0.178000 3.462022
0.180000 3.463537
0.182000 3.465050
0.184000 3.466560
0.186000 3.468068
0.188000 3.469573
0.190000 3.471075
0.192000 3.472575
0.194000 3.474072
0.196000 3.475567
0.198000 3.477059
0.200000 3.478548
0.202000 3.480035
0.204000 3.481520
0.206000 3.483002
0.208000 3.484482
0.210000 3.485960
0.212000 3.487435
0.214000 3.488907
0.216000 3.490377
0.218000 3.491845
0.220000 3.493311
0.222000 3.494774
0.224000 3.496235
0.226000 3.497693
0.228000 3.499149
0.230000 3.500603
0.232000 3.502055
0.234000 3.503504
0.236000 3.504952
0.238000 3.506397
0.240000 3.507839
0.242000 3.509280
0.244000 3.510718
0.246000 3.512154
0.248000 3.513588
0.250000 3.515020
0.252000 3.516450
0.254000 3.517878
0.256000 3.519303
0.258000 3.520726
0.260000 3.522148
0.262000 3.523567
0.264000 3.524984
0.266000 3.526399
0.268000 3.527812
0.270000 3.529223
0.272000 3.530632
0.274000 3.532039
0.276000 3.533444
0.278000 3.534847
0.280000 3.536248
0.282000 3.537647
0.284000 3.539044
0.286000 3.540439
0.288000 3.541832
0.290000 3.543224
0.292000 3.544613
0.294000 3.546000
0.296000 3.547386
0.298000 3.548769
0.300000 3.550151
0.302000 3.551531
0.304000 3.552909
0.306000 3.554285
0.308000 3.555660
0.310000 3.557032
0.312000 3.558403
0.314000 3.559772
0.316000 3.561139
0.318000 3.562504
0.320000 3.563868
0.322000 3.565230
0.324000 3.566590
0.326000 3.567948
0.328000 3.569304
0.330000 3.570659
0.332000 3.572012
0.334000 3.573363
0.336000 3.574713
0.338000 3.576061
0.340000 3.577407
0.342000 3.578752
0.344000 3.580094
0.346000 3.581435
0.348000 3.582775
0.350000 3.584113
0.352000 3.585449
0.354000 3.586784
0.356000 3.588116
0.358000 3.589448
0.360000 3.590777
0.362000 3.592106
0.364000 3.593432
0.366000 3.594757
0.368000 3.596080
0.370000 3.597402
0.372000 3.598722
0.374000 3.600041
0.376000 3.601358
0.378000 3.602673
0.380000 3.603987
0.382000 3.605299
0.384000 3.606610
0.386000 3.607920
0.388000 3.609227
0.390000 3.610534
0.392000 3.611839
0.394000 3.613142
0.396000 3.614444
0.398000 3.615744
0.400000 3.617043
0.402000 3.618341
0.404000 3.619637
0.406000 3.620931
0.408000 3.622224
0.410000 3.623516
0.412000 3.624806
0.414000 3.626095
0.416000 3.627382
0.418000 3.628668
0.420000 3.629952
0.422000 3.631236
0.424000 3.632517
0.426000 3.633798
0.428000 3.635077
0.430000 3.636354
0.432000 3.637630
0.434000 3.638905
0.436000 3.640179
0.438000 3.641451
0.440000 3.642721
0.442000 3.643991
0.444000 3.645259
0.446000 3.646526
0.448000 3.647791
0.450000 3.649055
0.452000 3.650318
0.454000 3.651579
0.456000 3.652840
0.458000 3.654098
0.460000 3.655356
0.462000 3.656612
0.464000 3.657867
0.466000 3.659121
0.468000 3.660373
0.470000 3.661625
0.472000 3.662874
0.474000 3.664123
0.476000 3.665370
0.478000 3.666617
0.480000 3.667862
0.482000 3.669105
0.484000 3.670348
0.486000 3.671589
0.488000 3.672829
0.490000 3.674068
0.492000 3.675305
0.494000 3.676541
0.496000 3.677776
0.498000 3.679010
0.500000 3.680243
0.502000 3.681475
0.504000 3.682705
0.506000 3.683934
0.508000 3.685162
0.510000 3.686389
0.512000 3.687615
0.514000 3.688839
0.516000 3.690062
0.518000 3.691285
0.520000 3.692506
0.522000 3.693726
0.524000 3.694944
0.526000 3.696162
0.528000 3.697378
0.530000 3.698594
0.532000 3.699808
0.534000 3.701021
0.536000 3.702233
0.538000 3.703444
0.540000 3.704654
0.542000 3.705862
0.544000 3.707070
0.546000 3.708276
0.548000 3.709482
0.550000 3.710686
0.552000 3.711889
0.554000 3.713091
0.556000 3.714292
0.558000 3.715492
0.560000 3.716691
0.562000 3.717889
0.564000 3.719086
0.566000 3.720282
0.568000 3.721476
0.570000 3.722670
0.572000 3.723863
0.574000 3.725054
0.576000 3.726245
0.578000 3.727434
0.580000 3.728623
0.582000 3.729810
0.584000 3.730996
0.586000 3.732182
0.588000 3.733366
0.590000 3.734550
0.592000 3.735732
0.594000 3.736913
0.596000 3.738094
0.598000 3.739273
0.600000 3.740451


==> exE/I=40_80/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I40-4MOOD-Rho_RhoSupPv.dat <==
0.600000 2.138779
0.602000 2.138106
0.604000 2.137434
0.606000 2.136763
0.608000 2.136093
0.610000 2.135424
0.612000 2.134756
0.614000 2.134089
0.616000 2.133423
0.618000 2.132758
0.620000 2.132093
0.622000 2.131430
0.624000 2.130768
0.626000 2.130106
0.628000 2.129446
0.630000 2.128786
0.632000 2.128128
0.634000 2.127470
0.636000 2.126814
0.638000 2.126158
0.640000 2.125503
0.642000 2.124849
0.644000 2.124196
0.646000 2.123544
0.648000 2.122893
0.650000 2.122243
0.652000 2.121594
0.654000 2.120945
0.656000 2.120298
0.658000 2.119651
0.660000 2.119005
0.662000 2.118361
0.664000 2.117717
0.666000 2.117074
0.668000 2.116432
0.670000 2.115790
0.672000 2.115150
0.674000 2.114510
0.676000 2.113872
0.678000 2.113234
0.680000 2.112597
0.682000 2.111961
0.684000 2.111326
0.686000 2.110692
0.688000 2.110058
0.690000 2.109426
0.692000 2.108794
0.694000 2.108163
0.696000 2.107533
0.698000 2.106904
0.700000 2.106276
0.702000 2.105648
0.704000 2.105022
0.706000 2.104396
0.708000 2.103771
0.710000 2.103147
0.712000 2.102524
0.714000 2.101901
0.716000 2.101279
0.718000 2.100659
0.720000 2.100039
0.722000 2.099419
0.724000 2.098801
0.726000 2.098183
0.728000 2.097567
0.730000 2.096951
0.732000 2.096335
0.734000 2.095721
0.736000 2.095108
0.738000 2.094495
0.740000 2.093883
0.742000 2.093272
0.744000 2.092661
0.746000 2.092052
0.748000 2.091443
0.750000 2.090835
0.752000 2.090227
0.754000 2.089621
0.756000 2.089015
0.758000 2.088410
0.760000 2.087806
0.762000 2.087203
0.764000 2.086600
0.766000 2.085998
0.768000 2.085397
0.770000 2.084797
0.772000 2.084197
0.774000 2.083598
0.776000 2.083000
0.778000 2.082403
0.780000 2.081806
0.782000 2.081210
0.784000 2.080615
0.786000 2.080021
0.788000 2.079427
0.790000 2.078834
0.792000 2.078242
0.794000 2.077650
0.796000 2.077060
0.798000 2.076470
0.800000 2.075881
0.802000 2.075292
0.804000 2.074704
0.806000 2.074117
0.808000 2.073531
0.810000 2.072945
0.812000 2.072360
0.814000 2.071776
0.816000 2.071192
0.818000 2.070610
0.820000 2.070027
0.822000 2.069446
0.824000 2.068865
0.826000 2.068285
0.828000 2.067706
0.830000 2.067127
0.832000 2.066550
0.834000 2.065972
0.836000 2.065396
0.838000 2.064820
0.840000 2.064245
0.842000 2.063670
0.844000 2.063097
0.846000 2.062523
0.848000 2.061951
0.850000 2.061379
0.852000 2.060808
0.854000 2.060238
0.856000 2.059668
0.858000 2.059099
0.860000 2.058531
0.862000 2.057963
0.864000 2.057396
0.866000 2.056830
0.868000 2.056264
0.870000 2.055699
0.872000 2.055134
0.874000 2.054571
0.876000 2.054007
0.878000 2.053445
0.880000 2.052883
0.882000 2.052322
0.884000 2.051762
0.886000 2.051202
0.888000 2.050643
0.890000 2.050084
0.892000 2.049526
0.894000 2.048969
0.896000 2.048412
0.898000 2.047856
0.900000 2.047301
0.902000 2.046746
0.904000 2.046192
0.906000 2.045638
0.908000 2.045085
0.910000 2.044533
0.912000 2.043982
0.914000 2.043431
0.916000 2.042880
0.918000 2.042331
0.920000 2.041781
0.922000 2.041233
0.924000 2.040685
0.926000 2.040138
0.928000 2.039591
0.930000 2.039045
0.932000 2.038499
0.934000 2.037955
0.936000 2.037410
0.938000 2.036867
0.940000 2.036324
0.942000 2.035781
0.944000 2.035239
0.946000 2.034698
0.948000 2.034157
0.950000 2.033617
0.952000 2.033078
0.954000 2.032539
0.956000 2.032001
0.958000 2.031463
0.960000 2.030926
0.962000 2.030390
0.964000 2.029854
0.966000 2.029318
0.968000 2.028783
0.970000 2.028249
0.972000 2.027716
0.974000 2.027183
0.976000 2.026650
0.978000 2.026118
0.980000 2.025587
0.982000 2.025056
0.984000 2.024526
0.986000 2.023996
0.988000 2.023467
0.990000 2.022939
0.992000 2.022411
0.994000 2.021884
0.996000 2.021357
0.998000 2.020831
1.000000 2.020305


==> exE/I=40_80/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I40-4MOOD-Rho_VarSteS.dat <==
0.012500 2.405894
0.037500 2.389784
0.062500 2.374400
0.087500 2.359664
0.112500 2.345509
0.137500 2.331882
0.162500 2.318734
0.187500 2.306026
0.212500 2.293723
0.237500 2.281794
0.262500 2.270212
0.287500 2.258952
0.312500 2.247996
0.337500 2.237318
0.362500 2.226916
0.387500 2.216739
0.412500 2.206857
0.437500 2.197062
0.462500 2.187778
0.487500 2.177970
0.512500 2.170272
0.537500 2.155936
0.562500 2.147277
0.587500 2.222444
0.612500 3.686528
0.637500 3.756202
0.662500 3.771401
0.687500 3.793134
0.712500 3.804260
0.737500 3.819665
0.762500 3.832971
0.787500 3.847017
0.812500 3.860564
0.837500 3.874171
0.862500 3.887596
0.887500 3.900949
0.912500 3.914187
0.937500 3.927336
0.962500 3.940388
0.987500 3.953320


==> exE/I=40_80/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I40-4MOOD.txt <==
Conv=n
nRes=16
normRes=6.771577e-04
normRes=1.051332e-06
normRes=2.292050e-11
normRes=2.024933e-11
normRes=2.024931e-11
normRes=2.024931e-11
normRes=2.024931e-11
normRes=2.024931e-11
normRes=2.024931e-11
normRes=2.024931e-11
normRes=2.024931e-11
normRes=2.024931e-11
normRes=2.024931e-11
normRes=2.024931e-11
normRes=2.024931e-11
normRes=2.024931e-11
nG=2058
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=2
CellPDMap=2
CellPDMap=1
CellPDMap=0
CellPDMap=1
CellPDMap=1
CellPDMap=0
CellPDMap=2
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
2.40589357019591654208
2.38978430934245222872
2.37440032977747783605
2.35966369917483032026
2.34550913016302109426
2.33188155414468889504
2.31873407530939168453
2.30602624848996073936
2.29372314706253632721
2.28179380936338027652
2.27021190080180712556
2.25895199046394878906
2.24799614542049575050
2.23731765920780167889
2.22691648761480198715
2.21673856885313869114
2.20685651237629176791
2.19706211072772239490
2.18777777730171463233
2.17796989706087851246
2.17027239990383602475
2.15593555053794849741
2.14727655311437892749
2.22244389972222844420
3.68652835044667392950
3.75620179481310279002
3.77140090082875678590
3.79313428317695144898
3.80425975001999905345
3.81966517418479911683
3.83297131127856260946
3.84701650684350360265
3.86056432690227246951
3.87417127917609249721
3.88759556044401533015
3.90094919301804177181
3.91418728557493134090
3.92733564057439332728
3.94038843412834349778
3.95332043197355220698
0.99999999999972821740
0.99999999999918620652
0.99999999999864364053
0.99999999999810107454
0.99999999999755850855
0.99999999999701583153
0.99999999999647337656
0.99999999999593081057
0.99999999999538824458
0.99999999999484567859
0.99999999999430311259
0.99999999999376054660
0.99999999999321809163
0.99999999999267519257
0.99999999999213329271
0.99999999999158950548
0.99999999999104949300
0.99999999999050126487
0.99999999998997113337
0.99999999998939692603
0.99999999998893951414
0.99999999998806365920
0.99999999998752109320
1.03491888195211889645
1.00686166229511520065
1.00144991157888751943
1.00073696796739364245
0.99976245890041381958
1.00009058390753446943
0.99995391512285958235
1.00002092831225852798
0.99999113250655857765
1.00000404018523347816
0.99999816812751785022
1.00000081038512833587
0.99999966102786963518
1.00000023808598470509
0.99999996428879345256
0.99999982441741797068
1.00000319713781271602
0.70381400566014684639
0.69989927105309135413
0.69616585697148425371
0.69259428013964374760
0.68916821865459465535
0.68587390552091576090
0.68269961645686882967
0.67963524090846449965
0.67667204555738957872
0.67380229372698541290
0.67101939335755478311
0.66831700564484253224
0.66569060478351649301
0.66313360993232295382
0.66064579457828720432
0.65821412799373923974
0.65585567232832131523
0.65352083315948439335
0.65130975622268105774
0.64897692056842970487
0.64714745588189526160
0.64374498781149935844
0.64169281925824961377
0.65348368939273371314
1.02490161479626218366
1.04385188607512358061
1.04792784110246972595
1.05372635085794374987
1.05653404315843801875
1.06053405050287685718
1.06395533275389841954
1.06758708203239960355
1.07108320730264772180
1.07459908635060230608
1.07806703518561586286
1.08151832975920370039
1.08494027923209457320
1.08834002234969573486
1.09171583871075084105
1.09506051939957282926
1.000
1.000
1.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.294
0.933
0.000
0.647
1.000
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.000
0.502
0.502
0.000
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.000
0.000
0.510
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933


==> exE/I=40_80/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I80-1MOOD-RhoError.dat <==
0.006250 0.00000001116231995724
0.018750 0.00000000051948978452
0.031250 0.00000000009018119584
0.043750 0.00000000009650547028
0.056250 0.00000000010339684664
0.068750 0.00000000014794299119
0.081250 0.00000000012546808037
0.093750 0.00000000010086109725
0.106250 0.00000000008319567257
0.118750 0.00000000006960787502
0.131250 0.00000000005854605689
0.143750 0.00000000004939382237
0.156250 0.00000000004201483605
0.168750 0.00000000003560041151
0.181250 0.00000000003098632462
0.193750 0.00000000002554711998
0.206250 0.00000000002454259018
0.218750 0.00000000001569544494
0.231250 0.00000000002623146145
0.243750 0.00000000000542055290
0.256250 0.00000000005902967004
0.268750 0.00000000009174216942
0.281250 0.00000000024249047215
0.293750 0.00000000051368020948
0.306250 0.00000000118377796454
0.318750 0.00000000263809907253
0.331250 0.00000000595702553952
0.343750 0.00000001338148036822
0.356250 0.00000003012143023895
0.368750 0.00000006774706529100
0.381250 0.00000015242193640574
0.393750 0.00000034288440886598
0.406250 0.00000077138406240351
0.418750 0.00000173533970793116
0.431250 0.00000390392974880527
0.443750 0.00000878249709268530
0.456250 0.00001975761997341507
0.468750 0.00004444787492685620
0.481250 0.00009999251055603509
0.493750 0.00022494892365676478
0.506250 0.00050605786776403150
0.518750 0.00113846107293946730
0.531250 0.00256109223716149970
0.543750 0.00576195542368829194
0.556250 0.01296891109961695321
0.568750 0.02885558617227834688
0.581250 0.07262650768591205619
0.593750 0.03060298328727473205
0.606250 0.03525123593738355154
0.618750 0.05714519266002993092
0.631250 0.00061135278499424572
0.643750 0.00113102885000415654
0.656250 0.00052452261694568847
0.668750 0.00031992030837901808
0.681250 0.00009500682698915242
0.693750 0.00005016123295709107
0.706250 0.00002313036920709166
0.718750 0.00000973377355339977
0.731250 0.00000431009609958011
0.743750 0.00000196681954012234
0.756250 0.00000086167572055373
0.768750 0.00000038122853318612
0.781250 0.00000017032319377108
0.793750 0.00000007554282888123
0.806250 0.00000003347345778337
0.818750 0.00000001488371736968
0.831250 0.00000000660947563347
0.843750 0.00000000293334689871
0.856250 0.00000000130248789532
0.868750 0.00000000057866866854
0.881250 0.00000000025666047065
0.893750 0.00000000011418999080
0.906250 0.00000000005048184093
0.918750 0.00000000002262456889
0.931250 0.00000000000988453763
0.943750 0.00000000000425970370
0.956250 0.00000000000297317726
0.968750 0.00000000000065591976
0.981250 0.00000000000211963780
0.993750 0.00000000004295541700


==> exE/I=40_80/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I80-1MOOD-Rho_RhoExact.dat <==
0.000000 2.414214
0.002000 2.412863
0.004000 2.411517
0.006000 2.410177
0.008000 2.408843
0.010000 2.407514
0.012000 2.406190
0.014000 2.404871
0.016000 2.403558
0.018000 2.402250
0.020000 2.400947
0.022000 2.399649
0.024000 2.398356
0.026000 2.397067
0.028000 2.395784
0.030000 2.394506
0.032000 2.393232
0.034000 2.391963
0.036000 2.390699
0.038000 2.389440
0.040000 2.388185
0.042000 2.386935
0.044000 2.385689
0.046000 2.384448
0.048000 2.383211
0.050000 2.381978
0.052000 2.380750
0.054000 2.379527
0.056000 2.378307
0.058000 2.377092
0.060000 2.375881
0.062000 2.374674
0.064000 2.373472
0.066000 2.372273
0.068000 2.371079
0.070000 2.369889
0.072000 2.368702
0.074000 2.367520
0.076000 2.366341
0.078000 2.365167
0.080000 2.363996
0.082000 2.362829
0.084000 2.361666
0.086000 2.360507
0.088000 2.359351
0.090000 2.358199
0.092000 2.357051
0.094000 2.355906
0.096000 2.354765
0.098000 2.353628
0.100000 2.352494
0.102000 2.351364
0.104000 2.350237
0.106000 2.349114
0.108000 2.347994
0.110000 2.346878
0.112000 2.345765
0.114000 2.344655
0.116000 2.343549
0.118000 2.342446
0.120000 2.341346
0.122000 2.340250
0.124000 2.339157
0.126000 2.338067
0.128000 2.336980
0.130000 2.335897
0.132000 2.334817
0.134000 2.333739
0.136000 2.332665
0.138000 2.331594
0.140000 2.330526
0.142000 2.329461
0.144000 2.328399
0.146000 2.327340
0.148000 2.326284
0.150000 2.325231
0.152000 2.324181
0.154000 2.323134
0.156000 2.322090
0.158000 2.321048
0.160000 2.320010
0.162000 2.318974
0.164000 2.317941
0.166000 2.316911
0.168000 2.315884
0.170000 2.314859
0.172000 2.313838
0.174000 2.312818
0.176000 2.311802
0.178000 2.310788
0.180000 2.309777
0.182000 2.308769
0.184000 2.307763
0.186000 2.306760
0.188000 2.305760
0.190000 2.304762
0.192000 2.303766
0.194000 2.302773
0.196000 2.301783
0.198000 2.300795
0.200000 2.299810
0.202000 2.298827
0.204000 2.297847
0.206000 2.296869
0.208000 2.295893
0.210000 2.294920
0.212000 2.293950
0.214000 2.292982
0.216000 2.292016
0.218000 2.291052
0.220000 2.290091
0.222000 2.289132
0.224000 2.288176
0.226000 2.287222
0.228000 2.286270
0.230000 2.285320
0.232000 2.284373
0.234000 2.283428
0.236000 2.282485
0.238000 2.281545
0.240000 2.280606
0.242000 2.279670
0.244000 2.278736
0.246000 2.277804
0.248000 2.276875
0.250000 2.275947
0.252000 2.275022
0.254000 2.274098
0.256000 2.273177
0.258000 2.272258
0.260000 2.271341
0.262000 2.270427
0.264000 2.269514
0.266000 2.268603
0.268000 2.267694
0.270000 2.266788
0.272000 2.265883
0.274000 2.264981
0.276000 2.264080
0.278000 2.263181
0.280000 2.262285
0.282000 2.261390
0.284000 2.260497
0.286000 2.259607
0.288000 2.258718
0.290000 2.257831
0.292000 2.256946
0.294000 2.256063
0.296000 2.255182
0.298000 2.254303
0.300000 2.253425
0.302000 2.252550
0.304000 2.251676
0.306000 2.250804
0.308000 2.249934
0.310000 2.249066
0.312000 2.248200
0.314000 2.247335
0.316000 2.246472
0.318000 2.245611
0.320000 2.244752
0.322000 2.243895
0.324000 2.243039
0.326000 2.242185
0.328000 2.241333
0.330000 2.240483
0.332000 2.239634
0.334000 2.238787
0.336000 2.237942
0.338000 2.237098
0.340000 2.236257
0.342000 2.235416
0.344000 2.234578
0.346000 2.233741
0.348000 2.232906
0.350000 2.232073
0.352000 2.231241
0.354000 2.230411
0.356000 2.229582
0.358000 2.228755
0.360000 2.227930
0.362000 2.227106
0.364000 2.226284
0.366000 2.225463
0.368000 2.224645
0.370000 2.223827
0.372000 2.223011
0.374000 2.222197
0.376000 2.221385
0.378000 2.220573
0.380000 2.219764
0.382000 2.218956
0.384000 2.218149
0.386000 2.217344
0.388000 2.216541
0.390000 2.215739
0.392000 2.214938
0.394000 2.214139
0.396000 2.213342
0.398000 2.212546
0.400000 2.211751
0.402000 2.210958
0.404000 2.210167
0.406000 2.209377
0.408000 2.208588
0.410000 2.207801
0.412000 2.207015
0.414000 2.206230
0.416000 2.205447
0.418000 2.204666
0.420000 2.203886
0.422000 2.203107
0.424000 2.202329
0.426000 2.201554
0.428000 2.200779
0.430000 2.200006
0.432000 2.199234
0.434000 2.198463
0.436000 2.197694
0.438000 2.196927
0.440000 2.196160
0.442000 2.195395
0.444000 2.194631
0.446000 2.193869
0.448000 2.193108
0.450000 2.192348
0.452000 2.191590
0.454000 2.190833
0.456000 2.190077
0.458000 2.189323
0.460000 2.188569
0.462000 2.187817
0.464000 2.187067
0.466000 2.186317
0.468000 2.185569
0.470000 2.184823
0.472000 2.184077
0.474000 2.183333
0.476000 2.182590
0.478000 2.181848
0.480000 2.181107
0.482000 2.180368
0.484000 2.179630
0.486000 2.178893
0.488000 2.178158
0.490000 2.177423
0.492000 2.176690
0.494000 2.175958
0.496000 2.175227
0.498000 2.174498
0.500000 2.173769
0.502000 2.173042
0.504000 2.172316
0.506000 2.171591
0.508000 2.170868
0.510000 2.170145
0.512000 2.169424
0.514000 2.168704
0.516000 2.167985
0.518000 2.167267
0.520000 2.166550
0.522000 2.165835
0.524000 2.165121
0.526000 2.164407
0.528000 2.163695
0.530000 2.162984
0.532000 2.162274
0.534000 2.161566
0.536000 2.160858
0.538000 2.160152
0.540000 2.159446
0.542000 2.158742
0.544000 2.158039
0.546000 2.157336
0.548000 2.156635
0.550000 2.155936
0.552000 2.155237
0.554000 2.154539
0.556000 2.153842
0.558000 2.153147
0.560000 2.152452
0.562000 2.151759
0.564000 2.151066
0.566000 2.150375
0.568000 2.149684
0.570000 2.148995
0.572000 2.148307
0.574000 2.147620
0.576000 2.146934
0.578000 2.146248
0.580000 2.145564
0.582000 2.144881
0.584000 2.144199
0.586000 2.143518
0.588000 2.142838
0.590000 2.142159
0.592000 2.141481
0.594000 2.140804
0.596000 2.140128
0.598000 2.139453
0.600000 2.138779
0.600000 2.139453
0.600000 3.739273
0.600000 3.740451
0.602000 3.741629
0.604000 3.742805
0.606000 3.743980
0.608000 3.745155
0.610000 3.746328
0.612000 3.747501
0.614000 3.748672
0.616000 3.749843
0.618000 3.751012
0.620000 3.752181
0.622000 3.753349
0.624000 3.754515
0.626000 3.755681
0.628000 3.756846
0.630000 3.758010
0.632000 3.759173
0.634000 3.760335
0.636000 3.761496
0.638000 3.762656
0.640000 3.763815
0.642000 3.764973
0.644000 3.766130
0.646000 3.767287
0.648000 3.768442
0.650000 3.769597
0.652000 3.770751
0.654000 3.771903
0.656000 3.773055
0.658000 3.774206
0.660000 3.775356
0.662000 3.776505
0.664000 3.777654
0.666000 3.778801
0.668000 3.779947
0.670000 3.781093
0.672000 3.782238
0.674000 3.783382
0.676000 3.784525
0.678000 3.785667
0.680000 3.786808
0.682000 3.787948
0.684000 3.789088
0.686000 3.790226
0.688000 3.791364
0.690000 3.792501
0.692000 3.793637
0.694000 3.794772
0.696000 3.795907
0.698000 3.797040
0.700000 3.798173
0.702000 3.799305
0.704000 3.800436
0.706000 3.801566
0.708000 3.802695
0.710000 3.803824
0.712000 3.804951
0.714000 3.806078
0.716000 3.807204
0.718000 3.808329
0.720000 3.809454
0.722000 3.810577
0.724000 3.811700
0.726000 3.812822
0.728000 3.813943
0.730000 3.815064
0.732000 3.816183
0.734000 3.817302
0.736000 3.818420
0.738000 3.819537
0.740000 3.820653
0.742000 3.821769
0.744000 3.822884
0.746000 3.823998
0.748000 3.825111
0.750000 3.826223
0.752000 3.827335
0.754000 3.828446
0.756000 3.829556
0.758000 3.830665
0.760000 3.831774
0.762000 3.832881
0.764000 3.833988
0.766000 3.835095
0.768000 3.836200
0.770000 3.837305
0.772000 3.838409
0.774000 3.839512
0.776000 3.840615
0.778000 3.841716
0.780000 3.842817
0.782000 3.843917
0.784000 3.845017
0.786000 3.846116
0.788000 3.847214
0.790000 3.848311
0.792000 3.849408
0.794000 3.850503
0.796000 3.851598
0.798000 3.852693
0.800000 3.853786
0.802000 3.854879
0.804000 3.855971
0.806000 3.857063
0.808000 3.858154
0.810000 3.859244
0.812000 3.860333
0.814000 3.861421
0.816000 3.862509
0.818000 3.863597
0.820000 3.864683
0.822000 3.865769
0.824000 3.866854
0.826000 3.867938
0.828000 3.869022
0.830000 3.870105
0.832000 3.871187
0.834000 3.872269
0.836000 3.873350
0.838000 3.874430
0.840000 3.875509
0.842000 3.876588
0.844000 3.877666
0.846000 3.878744
0.848000 3.879820
0.850000 3.880897
0.852000 3.881972
0.854000 3.883047
0.856000 3.884121
0.858000 3.885194
0.860000 3.886267
0.862000 3.887339
0.864000 3.888411
0.866000 3.889481
0.868000 3.890551
0.870000 3.891621
0.872000 3.892690
0.874000 3.893758
0.876000 3.894825
0.878000 3.895892
0.880000 3.896958
0.882000 3.898024
0.884000 3.899088
0.886000 3.900153
0.888000 3.901216
0.890000 3.902279
0.892000 3.903341
0.894000 3.904403
0.896000 3.905464
0.898000 3.906525
0.900000 3.907584
0.902000 3.908643
0.904000 3.909702
0.906000 3.910760
0.908000 3.911817
0.910000 3.912874
0.912000 3.913930
0.914000 3.914985
0.916000 3.916040
0.918000 3.917094
0.920000 3.918147
0.922000 3.919200
0.924000 3.920252
0.926000 3.921304
0.928000 3.922355
0.930000 3.923405
0.932000 3.924455
0.934000 3.925505
0.936000 3.926553
0.938000 3.927601
0.940000 3.928649
0.942000 3.929695
0.944000 3.930742
0.946000 3.931787
0.948000 3.932832
0.950000 3.933877
0.952000 3.934920
0.954000 3.935964
0.956000 3.937006
0.958000 3.938048
0.960000 3.939090
0.962000 3.940131
0.964000 3.941171
0.966000 3.942211
0.968000 3.943250
0.970000 3.944288
0.972000 3.945326
0.974000 3.946364
0.976000 3.947401
0.978000 3.948437
0.980000 3.949472
0.982000 3.950508
0.984000 3.951542
0.986000 3.952576
0.988000 3.953609
0.990000 3.954642
0.992000 3.955675
0.994000 3.956706
0.996000 3.957737
0.998000 3.958768
1.000000 3.959798


==> exE/I=40_80/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I80-1MOOD-Rho_RhoSubPv.dat <==
0.000000 3.313708
0.002000 3.315564
0.004000 3.317413
0.006000 3.319258
0.008000 3.321097
0.010000 3.322930
0.012000 3.324758
0.014000 3.326581
0.016000 3.328399
0.018000 3.330211
0.020000 3.332019
0.022000 3.333821
0.024000 3.335619
0.026000 3.337411
0.028000 3.339199
0.030000 3.340982
0.032000 3.342760
0.034000 3.344533
0.036000 3.346301
0.038000 3.348065
0.040000 3.349824
0.042000 3.351579
0.044000 3.353329
0.046000 3.355075
0.048000 3.356816
0.050000 3.358553
0.052000 3.360285
0.054000 3.362013
0.056000 3.363737
0.058000 3.365456
0.060000 3.367172
0.062000 3.368883
0.064000 3.370590
0.066000 3.372293
0.068000 3.373991
0.070000 3.375686
0.072000 3.377377
0.074000 3.379064
0.076000 3.380747
0.078000 3.382426
0.080000 3.384101
0.082000 3.385772
0.084000 3.387439
0.086000 3.389103
0.088000 3.390763
0.090000 3.392419
0.092000 3.394072
0.094000 3.395721
0.096000 3.397366
0.098000 3.399008
0.100000 3.400646
0.102000 3.402280
0.104000 3.403912
0.106000 3.405539
0.108000 3.407163
0.110000 3.408784
0.112000 3.410401
0.114000 3.412015
0.116000 3.413626
0.118000 3.415233
0.120000 3.416837
0.122000 3.418438
0.124000 3.420035
0.126000 3.421630
0.128000 3.423221
0.130000 3.424809
0.132000 3.426393
0.134000 3.427975
0.136000 3.429554
0.138000 3.431129
0.140000 3.432701
0.142000 3.434271
0.144000 3.435837
0.146000 3.437400
0.148000 3.438960
0.150000 3.440518
0.152000 3.442072
0.154000 3.443624
0.156000 3.445172
0.158000 3.446718
0.160000 3.448261
0.162000 3.449801
0.164000 3.451338
0.166000 3.452873
0.168000 3.454405
0.170000 3.455933
0.172000 3.457460
0.174000 3.458983
0.176000 3.460504
0.178000 3.462022
0.180000 3.463537
0.182000 3.465050
0.184000 3.466560
0.186000 3.468068
0.188000 3.469573
0.190000 3.471075
0.192000 3.472575
0.194000 3.474072
0.196000 3.475567
0.198000 3.477059
0.200000 3.478548
0.202000 3.480035
0.204000 3.481520
0.206000 3.483002
0.208000 3.484482
0.210000 3.485960
0.212000 3.487435
0.214000 3.488907
0.216000 3.490377
0.218000 3.491845
0.220000 3.493311
0.222000 3.494774
0.224000 3.496235
0.226000 3.497693
0.228000 3.499149
0.230000 3.500603
0.232000 3.502055
0.234000 3.503504
0.236000 3.504952
0.238000 3.506397
0.240000 3.507839
0.242000 3.509280
0.244000 3.510718
0.246000 3.512154
0.248000 3.513588
0.250000 3.515020
0.252000 3.516450
0.254000 3.517878
0.256000 3.519303
0.258000 3.520726
0.260000 3.522148
0.262000 3.523567
0.264000 3.524984
0.266000 3.526399
0.268000 3.527812
0.270000 3.529223
0.272000 3.530632
0.274000 3.532039
0.276000 3.533444
0.278000 3.534847
0.280000 3.536248
0.282000 3.537647
0.284000 3.539044
0.286000 3.540439
0.288000 3.541832
0.290000 3.543224
0.292000 3.544613
0.294000 3.546000
0.296000 3.547386
0.298000 3.548769
0.300000 3.550151
0.302000 3.551531
0.304000 3.552909
0.306000 3.554285
0.308000 3.555660
0.310000 3.557032
0.312000 3.558403
0.314000 3.559772
0.316000 3.561139
0.318000 3.562504
0.320000 3.563868
0.322000 3.565230
0.324000 3.566590
0.326000 3.567948
0.328000 3.569304
0.330000 3.570659
0.332000 3.572012
0.334000 3.573363
0.336000 3.574713
0.338000 3.576061
0.340000 3.577407
0.342000 3.578752
0.344000 3.580094
0.346000 3.581435
0.348000 3.582775
0.350000 3.584113
0.352000 3.585449
0.354000 3.586784
0.356000 3.588116
0.358000 3.589448
0.360000 3.590777
0.362000 3.592106
0.364000 3.593432
0.366000 3.594757
0.368000 3.596080
0.370000 3.597402
0.372000 3.598722
0.374000 3.600041
0.376000 3.601358
0.378000 3.602673
0.380000 3.603987
0.382000 3.605299
0.384000 3.606610
0.386000 3.607920
0.388000 3.609227
0.390000 3.610534
0.392000 3.611839
0.394000 3.613142
0.396000 3.614444
0.398000 3.615744
0.400000 3.617043
0.402000 3.618341
0.404000 3.619637
0.406000 3.620931
0.408000 3.622224
0.410000 3.623516
0.412000 3.624806
0.414000 3.626095
0.416000 3.627382
0.418000 3.628668
0.420000 3.629952
0.422000 3.631236
0.424000 3.632517
0.426000 3.633798
0.428000 3.635077
0.430000 3.636354
0.432000 3.637630
0.434000 3.638905
0.436000 3.640179
0.438000 3.641451
0.440000 3.642721
0.442000 3.643991
0.444000 3.645259
0.446000 3.646526
0.448000 3.647791
0.450000 3.649055
0.452000 3.650318
0.454000 3.651579
0.456000 3.652840
0.458000 3.654098
0.460000 3.655356
0.462000 3.656612
0.464000 3.657867
0.466000 3.659121
0.468000 3.660373
0.470000 3.661625
0.472000 3.662874
0.474000 3.664123
0.476000 3.665370
0.478000 3.666617
0.480000 3.667862
0.482000 3.669105
0.484000 3.670348
0.486000 3.671589
0.488000 3.672829
0.490000 3.674068
0.492000 3.675305
0.494000 3.676541
0.496000 3.677776
0.498000 3.679010
0.500000 3.680243
0.502000 3.681475
0.504000 3.682705
0.506000 3.683934
0.508000 3.685162
0.510000 3.686389
0.512000 3.687615
0.514000 3.688839
0.516000 3.690062
0.518000 3.691285
0.520000 3.692506
0.522000 3.693726
0.524000 3.694944
0.526000 3.696162
0.528000 3.697378
0.530000 3.698594
0.532000 3.699808
0.534000 3.701021
0.536000 3.702233
0.538000 3.703444
0.540000 3.704654
0.542000 3.705862
0.544000 3.707070
0.546000 3.708276
0.548000 3.709482
0.550000 3.710686
0.552000 3.711889
0.554000 3.713091
0.556000 3.714292
0.558000 3.715492
0.560000 3.716691
0.562000 3.717889
0.564000 3.719086
0.566000 3.720282
0.568000 3.721476
0.570000 3.722670
0.572000 3.723863
0.574000 3.725054
0.576000 3.726245
0.578000 3.727434
0.580000 3.728623
0.582000 3.729810
0.584000 3.730996
0.586000 3.732182
0.588000 3.733366
0.590000 3.734550
0.592000 3.735732
0.594000 3.736913
0.596000 3.738094
0.598000 3.739273
0.600000 3.740451


==> exE/I=40_80/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I80-1MOOD-Rho_RhoSupPv.dat <==
0.600000 2.138779
0.602000 2.138106
0.604000 2.137434
0.606000 2.136763
0.608000 2.136093
0.610000 2.135424
0.612000 2.134756
0.614000 2.134089
0.616000 2.133423
0.618000 2.132758
0.620000 2.132093
0.622000 2.131430
0.624000 2.130768
0.626000 2.130106
0.628000 2.129446
0.630000 2.128786
0.632000 2.128128
0.634000 2.127470
0.636000 2.126814
0.638000 2.126158
0.640000 2.125503
0.642000 2.124849
0.644000 2.124196
0.646000 2.123544
0.648000 2.122893
0.650000 2.122243
0.652000 2.121594
0.654000 2.120945
0.656000 2.120298
0.658000 2.119651
0.660000 2.119005
0.662000 2.118361
0.664000 2.117717
0.666000 2.117074
0.668000 2.116432
0.670000 2.115790
0.672000 2.115150
0.674000 2.114510
0.676000 2.113872
0.678000 2.113234
0.680000 2.112597
0.682000 2.111961
0.684000 2.111326
0.686000 2.110692
0.688000 2.110058
0.690000 2.109426
0.692000 2.108794
0.694000 2.108163
0.696000 2.107533
0.698000 2.106904
0.700000 2.106276
0.702000 2.105648
0.704000 2.105022
0.706000 2.104396
0.708000 2.103771
0.710000 2.103147
0.712000 2.102524
0.714000 2.101901
0.716000 2.101279
0.718000 2.100659
0.720000 2.100039
0.722000 2.099419
0.724000 2.098801
0.726000 2.098183
0.728000 2.097567
0.730000 2.096951
0.732000 2.096335
0.734000 2.095721
0.736000 2.095108
0.738000 2.094495
0.740000 2.093883
0.742000 2.093272
0.744000 2.092661
0.746000 2.092052
0.748000 2.091443
0.750000 2.090835
0.752000 2.090227
0.754000 2.089621
0.756000 2.089015
0.758000 2.088410
0.760000 2.087806
0.762000 2.087203
0.764000 2.086600
0.766000 2.085998
0.768000 2.085397
0.770000 2.084797
0.772000 2.084197
0.774000 2.083598
0.776000 2.083000
0.778000 2.082403
0.780000 2.081806
0.782000 2.081210
0.784000 2.080615
0.786000 2.080021
0.788000 2.079427
0.790000 2.078834
0.792000 2.078242
0.794000 2.077650
0.796000 2.077060
0.798000 2.076470
0.800000 2.075881
0.802000 2.075292
0.804000 2.074704
0.806000 2.074117
0.808000 2.073531
0.810000 2.072945
0.812000 2.072360
0.814000 2.071776
0.816000 2.071192
0.818000 2.070610
0.820000 2.070027
0.822000 2.069446
0.824000 2.068865
0.826000 2.068285
0.828000 2.067706
0.830000 2.067127
0.832000 2.066550
0.834000 2.065972
0.836000 2.065396
0.838000 2.064820
0.840000 2.064245
0.842000 2.063670
0.844000 2.063097
0.846000 2.062523
0.848000 2.061951
0.850000 2.061379
0.852000 2.060808
0.854000 2.060238
0.856000 2.059668
0.858000 2.059099
0.860000 2.058531
0.862000 2.057963
0.864000 2.057396
0.866000 2.056830
0.868000 2.056264
0.870000 2.055699
0.872000 2.055134
0.874000 2.054571
0.876000 2.054007
0.878000 2.053445
0.880000 2.052883
0.882000 2.052322
0.884000 2.051762
0.886000 2.051202
0.888000 2.050643
0.890000 2.050084
0.892000 2.049526
0.894000 2.048969
0.896000 2.048412
0.898000 2.047856
0.900000 2.047301
0.902000 2.046746
0.904000 2.046192
0.906000 2.045638
0.908000 2.045085
0.910000 2.044533
0.912000 2.043982
0.914000 2.043431
0.916000 2.042880
0.918000 2.042331
0.920000 2.041781
0.922000 2.041233
0.924000 2.040685
0.926000 2.040138
0.928000 2.039591
0.930000 2.039045
0.932000 2.038499
0.934000 2.037955
0.936000 2.037410
0.938000 2.036867
0.940000 2.036324
0.942000 2.035781
0.944000 2.035239
0.946000 2.034698
0.948000 2.034157
0.950000 2.033617
0.952000 2.033078
0.954000 2.032539
0.956000 2.032001
0.958000 2.031463
0.960000 2.030926
0.962000 2.030390
0.964000 2.029854
0.966000 2.029318
0.968000 2.028783
0.970000 2.028249
0.972000 2.027716
0.974000 2.027183
0.976000 2.026650
0.978000 2.026118
0.980000 2.025587
0.982000 2.025056
0.984000 2.024526
0.986000 2.023996
0.988000 2.023467
0.990000 2.022939
0.992000 2.022411
0.994000 2.021884
0.996000 2.021357
0.998000 2.020831
1.000000 2.020305


==> exE/I=40_80/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I80-1MOOD-Rho_VarSteS.dat <==
0.006250 2.410019
0.018750 2.401769
0.031250 2.393717
0.043750 2.385852
0.056250 2.378162
0.068750 2.370639
0.081250 2.363272
0.093750 2.356055
0.106250 2.348980
0.118750 2.342039
0.131250 2.335226
0.143750 2.328537
0.156250 2.321964
0.168750 2.315504
0.181250 2.309151
0.193750 2.302901
0.206250 2.296751
0.218750 2.290695
0.231250 2.284732
0.243750 2.278856
0.256250 2.273066
0.268750 2.267358
0.281250 2.261729
0.293750 2.256176
0.306250 2.250698
0.318750 2.245292
0.331250 2.239955
0.343750 2.234685
0.356250 2.229481
0.368750 2.224340
0.381250 2.219261
0.393750 2.214241
0.406250 2.209281
0.418750 2.204374
0.431250 2.199529
0.443750 2.194720
0.456250 2.190004
0.468750 2.185247
0.481250 2.180747
0.493750 2.175827
0.506250 2.172009
0.518750 2.165862
0.531250 2.165103
0.543750 2.152366
0.556250 2.166726
0.568750 2.120572
0.581250 2.217766
0.593750 2.110288
0.606250 3.779377
0.618750 3.694304
0.631250 3.759346
0.643750 3.764853
0.656250 3.773722
0.668750 3.780056
0.681250 3.787614
0.693750 3.794579
0.706250 3.801729
0.718750 3.808740
0.731250 3.815766
0.743750 3.822741
0.756250 3.829694
0.768750 3.836613
0.781250 3.843504
0.793750 3.850365
0.806250 3.857198
0.818750 3.864003
0.831250 3.870780
0.843750 3.877530
0.856250 3.884254
0.868750 3.890951
0.881250 3.897623
0.893750 3.904269
0.906250 3.910891
0.918750 3.917488
0.931250 3.924061
0.943750 3.930610
0.956250 3.937136
0.968750 3.943638
0.981250 3.950119
0.993750 3.956576


==> exE/I=40_80/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I80-1MOOD.txt <==
Conv=y
nRes=9
normRes=5.288993e-02
normRes=5.288993e-02
normRes=5.288993e-02
normRes=2.940734e-02
normRes=1.417281e-02
normRes=3.089874e-04
normRes=6.189502e-07
normRes=1.941050e-12
normRes=3.563646e-14
nG=2170
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=2
CellPDMap=2
CellPDMap=2
CellPDMap=2
CellPDMap=2
CellPDMap=2
CellPDMap=2
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
2.41001908246083074161
2.40176884180289951232
2.39371696598273064893
2.38585161670568801640
2.37816207191571438173
2.37063859400595289273
2.36327230823889156142
2.35605509905177123997
2.34897952216142513748
2.34203872939996138314
2.33522640401569514523
2.32853670471974494305
2.32196421708504052717
2.31550391114970199880
2.30915110428731740200
2.30290142855615753703
2.29675080190578562167
2.29069540264982629552
2.28473164687259799877
2.27885616812160085587
2.27306579966658128811
2.26735755769649349745
2.26172862827015475062
2.25617635096172364229
2.25069821446006246290
2.24529182926021642075
2.23995495541298472730
2.23468540953643390878
2.22948124622370968950
2.22434032462770270300
2.21926126039790805322
2.21424126302809254341
2.20928098173923181946
2.20437358615369793924
2.19952931473122559325
2.19472023417985662164
2.19000449803602581511
2.18524679462006954367
2.18074723163953976268
2.17582655016050496855
2.17200889858794399245
2.16586166817008551888
2.16510336638787626029
2.15236627143113912197
2.16672588956343892264
2.12057197154267162986
2.21776553672802023698
2.11028750748262972081
3.77937695657212113787
3.69430392578560651273
3.75934639670317860549
3.76485325019229755128
3.77372210199663049579
3.78005575498577384153
3.78761427993732802122
3.79457889497107148102
3.80172881639927151554
3.80874006931864883541
3.81576633795380271152
3.82274099480270290741
3.82969404900235632638
3.83661288910117193041
3.84350392946338503819
3.85036511056632457795
3.85719810156067799412
3.86400289216337533560
3.87078019728407340949
3.87753038999691757027
3.88425397588452359088
3.89095138313402211239
3.89762305645832318746
3.90426941606972066623
3.91089087653769063024
3.91748783902528874279
3.92406069531816559248
3.93060982659029489739
3.93713560448100574618
3.94363839111945413407
3.95011853959883696419
3.95657639427755958295
0.99999999999999966693
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
0.99999999999999977796
1.00000000000000022204
0.99999999999999911182
1.00000000000000177636
0.99999999999999611422
1.00000000000000910383
0.99999999999997901678
1.00000000000004662937
0.99999999999989486188
1.00000000000023647750
0.99999999999946809215
1.00000000000119659838
0.99999999999730782019
1.00000000000605626660
0.99999999998637578713
1.00000000003064970500
0.99999999993104837781
1.00000000015511791851
0.99999999965103825161
1.00000000078504447387
0.99999999823391871878
1.00000000397307853284
0.99999999106193282472
1.00000002010759159177
0.99999995476480185719
1.00000010176371212367
0.99999977106648108016
1.00000051502205433707
0.99999884137666839035
1.00000260650590333533
0.99999413625391553317
1.00001319142155042918
0.99997032381688022440
1.00006676125345572714
0.99984981001956285684
1.00033787583319644376
0.99923989247775579781
1.00170997257999916386
0.99615369213738780285
1.00867255371872222014
0.98091645735136201445
1.04964230481355058622
0.95588570154472696228
0.99771695084537848075
0.99936285480112363455
1.00019776717218999984
0.99991617002332200403
1.00000412973814878370
0.99998274918269691725
1.00000539682843947453
0.99999792318577906958
1.00000108409848498248
0.99999950570266582517
1.00000020347771712004
0.99999990603523791766
1.00000004245079465726
0.99999998137214352045
1.00000000832481372726
0.99999999626456193003
1.00000000166069713536
0.99999999925974403236
1.00000000033068214833
0.99999999985256760038
1.00000000006572342670
0.99999999997067656743
1.00000000001307398634
0.99999999999416888663
1.00000000000259947619
0.99999999999883937285
1.00000000000047473137
0.99999999999965472064
0.99999999999999134026
1.00000000000032307490
0.99999999999482092061
0.70481723834061549283
0.70281096857845137826
0.70085429002572885437
0.69894424310878744411
0.69707814731361372740
0.69525356823849271404
0.69346828719904685112
0.69172027530458612965
0.69000767148431918496
0.68832876369627238322
0.68668197275252662592
0.68506583833085532564
0.68347900682450568599
0.68192022074297442558
0.68038830942973416160
0.67888218089918217490
0.67740081463909196380
0.67594325522700915432
0.67450860668594947445
0.67309602739843188424
0.67170472569169314969
0.67033395559092467941
0.66898301366042944860
0.66765123468216702740
0.66633799107936986239
0.66504268491109708172
0.66376475746043495096
0.66250366002396621212
0.66125891267934899798
0.66002996575092154341
0.65881650568984650995
0.65761776166842789149
0.65643406066941356602
0.65526332463038128306
0.65410894659248808303
0.65296206830902159268
0.65184144610068706083
0.65070376313401101509
0.64964539314336555709
0.64844849838545637333
0.64760215129744080897
0.64600515719708218043
0.64613390570465223384
0.64241643730658559708
0.64738866504701708671
0.63291984397251399574
0.66392034077786110657
0.62105294916285580520
1.06433586550709358143
1.03043925364511390619
1.04530439613093029116
1.04632172637034304152
1.04868327365297164810
1.05031096849349347977
1.05226185001681815656
1.05405194996057893775
1.05589741477434961858
1.05770572687847241866
1.05951902780483830924
1.06131879892892833084
1.06311342934265806726
1.06489939319431492493
1.06667845991321730281
1.06845003850923037092
1.07021457985773782440
1.07197206647770659771
1.07372268379561042195
1.07546652209222304286
1.07720370909338591936
1.07893435125151215814
1.08065856001014259924
1.08237644030404500661
1.08408809582838228103
1.08579362685035829550
1.08749313132690006434
1.08918670454681087989
1.09087443942203710101
1.09255642648386896987
1.09423275400595065854
1.09590350807941594447
1.000
1.000
1.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.294
0.933
0.000
0.647
1.000
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.000
0.000
0.510
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933


==> exE/I=40_80/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I80-2MOOD-RhoError.dat <==
0.006250 0.00000001116232661857
0.018750 0.00000000051949067270
0.031250 0.00000000009018075176
0.043750 0.00000000009650547028
0.056250 0.00000000010339862300
0.068750 0.00000000014793988257
0.081250 0.00000000012546674810
0.093750 0.00000000010086154134
0.106250 0.00000000008319389622
0.118750 0.00000000006961276000
0.131250 0.00000000005853362239
0.143750 0.00000000004942002363
0.156250 0.00000000004195488401
0.168750 0.00000000003573230600
0.181250 0.00000000003068789667
0.193750 0.00000000002621769468
0.206250 0.00000000002303757185
0.218750 0.00000000001908295744
0.231250 0.00000000001861089061
0.243750 0.00000000001172528741
0.256250 0.00000000002045741354
0.268750 0.00000000000497069053
0.281250 0.00000000004728439862
0.293750 0.00000000007453104800
0.306250 0.00000000019584245337
0.318750 0.00000000041558223529
0.331250 0.00000000095712282544
0.343750 0.00000000213340900501
0.356250 0.00000000481711870393
0.368750 0.00000001082103118222
0.381250 0.00000002435784329791
0.393750 0.00000005478403730663
0.406250 0.00000012325684028980
0.418750 0.00000027727530893529
0.431250 0.00000062378394494189
0.443750 0.00000140329178144327
0.456250 0.00000315693451469201
0.468750 0.00000710200777120917
0.481250 0.00001597711478495967
0.493750 0.00003594470922685389
0.506250 0.00008080483997341403
0.518750 0.00018303272720210373
0.531250 0.00039238328497104291
0.543750 0.00107221848992056223
0.556250 0.00287698434644045875
0.568750 0.00772833274275397386
0.581250 0.02075955275109997444
0.593750 0.05576282774164686984
0.606250 0.06017748326604133169
0.618750 0.01872842367319060841
0.631250 0.00028229950849301133
0.643750 0.00049303284425450400
0.656250 0.00008338838612287347
0.668750 0.00010819920621996104
0.681250 0.00002254505635024273
0.693750 0.00001440442860545232
0.706250 0.00000645208986682633
0.718750 0.00000273362689862111
0.731250 0.00000118996822795481
0.743750 0.00000055221773731517
0.756250 0.00000024044802682255
0.768750 0.00000010624676827220
0.781250 0.00000004755464155792
0.793750 0.00000002109748553636
0.806250 0.00000000933796329150
0.818750 0.00000000415438261570
0.831250 0.00000000184492376931
0.843750 0.00000000081881479375
0.856250 0.00000000036339820042
0.868750 0.00000000016163292926
0.881250 0.00000000007150458003
0.893750 0.00000000003196864995
0.906250 0.00000000001397193472
0.918750 0.00000000000640465458
0.931250 0.00000000000267919020
0.943750 0.00000000000126743060
0.956250 0.00000000000087263530
0.968750 0.00000000000028199665
0.981250 0.00000000000065680794
0.993750 0.00000000001546762718


==> exE/I=40_80/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I80-2MOOD-Rho_RhoExact.dat <==
0.000000 2.414214
0.002000 2.412863
0.004000 2.411517
0.006000 2.410177
0.008000 2.408843
0.010000 2.407514
0.012000 2.406190
0.014000 2.404871
0.016000 2.403558
0.018000 2.402250
0.020000 2.400947
0.022000 2.399649
0.024000 2.398356
0.026000 2.397067
0.028000 2.395784
0.030000 2.394506
0.032000 2.393232
0.034000 2.391963
0.036000 2.390699
0.038000 2.389440
0.040000 2.388185
0.042000 2.386935
0.044000 2.385689
0.046000 2.384448
0.048000 2.383211
0.050000 2.381978
0.052000 2.380750
0.054000 2.379527
0.056000 2.378307
0.058000 2.377092
0.060000 2.375881
0.062000 2.374674
0.064000 2.373472
0.066000 2.372273
0.068000 2.371079
0.070000 2.369889
0.072000 2.368702
0.074000 2.367520
0.076000 2.366341
0.078000 2.365167
0.080000 2.363996
0.082000 2.362829
0.084000 2.361666
0.086000 2.360507
0.088000 2.359351
0.090000 2.358199
0.092000 2.357051
0.094000 2.355906
0.096000 2.354765
0.098000 2.353628
0.100000 2.352494
0.102000 2.351364
0.104000 2.350237
0.106000 2.349114
0.108000 2.347994
0.110000 2.346878
0.112000 2.345765
0.114000 2.344655
0.116000 2.343549
0.118000 2.342446
0.120000 2.341346
0.122000 2.340250
0.124000 2.339157
0.126000 2.338067
0.128000 2.336980
0.130000 2.335897
0.132000 2.334817
0.134000 2.333739
0.136000 2.332665
0.138000 2.331594
0.140000 2.330526
0.142000 2.329461
0.144000 2.328399
0.146000 2.327340
0.148000 2.326284
0.150000 2.325231
0.152000 2.324181
0.154000 2.323134
0.156000 2.322090
0.158000 2.321048
0.160000 2.320010
0.162000 2.318974
0.164000 2.317941
0.166000 2.316911
0.168000 2.315884
0.170000 2.314859
0.172000 2.313838
0.174000 2.312818
0.176000 2.311802
0.178000 2.310788
0.180000 2.309777
0.182000 2.308769
0.184000 2.307763
0.186000 2.306760
0.188000 2.305760
0.190000 2.304762
0.192000 2.303766
0.194000 2.302773
0.196000 2.301783
0.198000 2.300795
0.200000 2.299810
0.202000 2.298827
0.204000 2.297847
0.206000 2.296869
0.208000 2.295893
0.210000 2.294920
0.212000 2.293950
0.214000 2.292982
0.216000 2.292016
0.218000 2.291052
0.220000 2.290091
0.222000 2.289132
0.224000 2.288176
0.226000 2.287222
0.228000 2.286270
0.230000 2.285320
0.232000 2.284373
0.234000 2.283428
0.236000 2.282485
0.238000 2.281545
0.240000 2.280606
0.242000 2.279670
0.244000 2.278736
0.246000 2.277804
0.248000 2.276875
0.250000 2.275947
0.252000 2.275022
0.254000 2.274098
0.256000 2.273177
0.258000 2.272258
0.260000 2.271341
0.262000 2.270427
0.264000 2.269514
0.266000 2.268603
0.268000 2.267694
0.270000 2.266788
0.272000 2.265883
0.274000 2.264981
0.276000 2.264080
0.278000 2.263181
0.280000 2.262285
0.282000 2.261390
0.284000 2.260497
0.286000 2.259607
0.288000 2.258718
0.290000 2.257831
0.292000 2.256946
0.294000 2.256063
0.296000 2.255182
0.298000 2.254303
0.300000 2.253425
0.302000 2.252550
0.304000 2.251676
0.306000 2.250804
0.308000 2.249934
0.310000 2.249066
0.312000 2.248200
0.314000 2.247335
0.316000 2.246472
0.318000 2.245611
0.320000 2.244752
0.322000 2.243895
0.324000 2.243039
0.326000 2.242185
0.328000 2.241333
0.330000 2.240483
0.332000 2.239634
0.334000 2.238787
0.336000 2.237942
0.338000 2.237098
0.340000 2.236257
0.342000 2.235416
0.344000 2.234578
0.346000 2.233741
0.348000 2.232906
0.350000 2.232073
0.352000 2.231241
0.354000 2.230411
0.356000 2.229582
0.358000 2.228755
0.360000 2.227930
0.362000 2.227106
0.364000 2.226284
0.366000 2.225463
0.368000 2.224645
0.370000 2.223827
0.372000 2.223011
0.374000 2.222197
0.376000 2.221385
0.378000 2.220573
0.380000 2.219764
0.382000 2.218956
0.384000 2.218149
0.386000 2.217344
0.388000 2.216541
0.390000 2.215739
0.392000 2.214938
0.394000 2.214139
0.396000 2.213342
0.398000 2.212546
0.400000 2.211751
0.402000 2.210958
0.404000 2.210167
0.406000 2.209377
0.408000 2.208588
0.410000 2.207801
0.412000 2.207015
0.414000 2.206230
0.416000 2.205447
0.418000 2.204666
0.420000 2.203886
0.422000 2.203107
0.424000 2.202329
0.426000 2.201554
0.428000 2.200779
0.430000 2.200006
0.432000 2.199234
0.434000 2.198463
0.436000 2.197694
0.438000 2.196927
0.440000 2.196160
0.442000 2.195395
0.444000 2.194631
0.446000 2.193869
0.448000 2.193108
0.450000 2.192348
0.452000 2.191590
0.454000 2.190833
0.456000 2.190077
0.458000 2.189323
0.460000 2.188569
0.462000 2.187817
0.464000 2.187067
0.466000 2.186317
0.468000 2.185569
0.470000 2.184823
0.472000 2.184077
0.474000 2.183333
0.476000 2.182590
0.478000 2.181848
0.480000 2.181107
0.482000 2.180368
0.484000 2.179630
0.486000 2.178893
0.488000 2.178158
0.490000 2.177423
0.492000 2.176690
0.494000 2.175958
0.496000 2.175227
0.498000 2.174498
0.500000 2.173769
0.502000 2.173042
0.504000 2.172316
0.506000 2.171591
0.508000 2.170868
0.510000 2.170145
0.512000 2.169424
0.514000 2.168704
0.516000 2.167985
0.518000 2.167267
0.520000 2.166550
0.522000 2.165835
0.524000 2.165121
0.526000 2.164407
0.528000 2.163695
0.530000 2.162984
0.532000 2.162274
0.534000 2.161566
0.536000 2.160858
0.538000 2.160152
0.540000 2.159446
0.542000 2.158742
0.544000 2.158039
0.546000 2.157336
0.548000 2.156635
0.550000 2.155936
0.552000 2.155237
0.554000 2.154539
0.556000 2.153842
0.558000 2.153147
0.560000 2.152452
0.562000 2.151759
0.564000 2.151066
0.566000 2.150375
0.568000 2.149684
0.570000 2.148995
0.572000 2.148307
0.574000 2.147620
0.576000 2.146934
0.578000 2.146248
0.580000 2.145564
0.582000 2.144881
0.584000 2.144199
0.586000 2.143518
0.588000 2.142838
0.590000 2.142159
0.592000 2.141481
0.594000 2.140804
0.596000 2.140128
0.598000 2.139453
0.600000 2.138779
0.600000 2.139453
0.600000 3.739273
0.600000 3.740451
0.602000 3.741629
0.604000 3.742805
0.606000 3.743980
0.608000 3.745155
0.610000 3.746328
0.612000 3.747501
0.614000 3.748672
0.616000 3.749843
0.618000 3.751012
0.620000 3.752181
0.622000 3.753349
0.624000 3.754515
0.626000 3.755681
0.628000 3.756846
0.630000 3.758010
0.632000 3.759173
0.634000 3.760335
0.636000 3.761496
0.638000 3.762656
0.640000 3.763815
0.642000 3.764973
0.644000 3.766130
0.646000 3.767287
0.648000 3.768442
0.650000 3.769597
0.652000 3.770751
0.654000 3.771903
0.656000 3.773055
0.658000 3.774206
0.660000 3.775356
0.662000 3.776505
0.664000 3.777654
0.666000 3.778801
0.668000 3.779947
0.670000 3.781093
0.672000 3.782238
0.674000 3.783382
0.676000 3.784525
0.678000 3.785667
0.680000 3.786808
0.682000 3.787948
0.684000 3.789088
0.686000 3.790226
0.688000 3.791364
0.690000 3.792501
0.692000 3.793637
0.694000 3.794772
0.696000 3.795907
0.698000 3.797040
0.700000 3.798173
0.702000 3.799305
0.704000 3.800436
0.706000 3.801566
0.708000 3.802695
0.710000 3.803824
0.712000 3.804951
0.714000 3.806078
0.716000 3.807204
0.718000 3.808329
0.720000 3.809454
0.722000 3.810577
0.724000 3.811700
0.726000 3.812822
0.728000 3.813943
0.730000 3.815064
0.732000 3.816183
0.734000 3.817302
0.736000 3.818420
0.738000 3.819537
0.740000 3.820653
0.742000 3.821769
0.744000 3.822884
0.746000 3.823998
0.748000 3.825111
0.750000 3.826223
0.752000 3.827335
0.754000 3.828446
0.756000 3.829556
0.758000 3.830665
0.760000 3.831774
0.762000 3.832881
0.764000 3.833988
0.766000 3.835095
0.768000 3.836200
0.770000 3.837305
0.772000 3.838409
0.774000 3.839512
0.776000 3.840615
0.778000 3.841716
0.780000 3.842817
0.782000 3.843917
0.784000 3.845017
0.786000 3.846116
0.788000 3.847214
0.790000 3.848311
0.792000 3.849408
0.794000 3.850503
0.796000 3.851598
0.798000 3.852693
0.800000 3.853786
0.802000 3.854879
0.804000 3.855971
0.806000 3.857063
0.808000 3.858154
0.810000 3.859244
0.812000 3.860333
0.814000 3.861421
0.816000 3.862509
0.818000 3.863597
0.820000 3.864683
0.822000 3.865769
0.824000 3.866854
0.826000 3.867938
0.828000 3.869022
0.830000 3.870105
0.832000 3.871187
0.834000 3.872269
0.836000 3.873350
0.838000 3.874430
0.840000 3.875509
0.842000 3.876588
0.844000 3.877666
0.846000 3.878744
0.848000 3.879820
0.850000 3.880897
0.852000 3.881972
0.854000 3.883047
0.856000 3.884121
0.858000 3.885194
0.860000 3.886267
0.862000 3.887339
0.864000 3.888411
0.866000 3.889481
0.868000 3.890551
0.870000 3.891621
0.872000 3.892690
0.874000 3.893758
0.876000 3.894825
0.878000 3.895892
0.880000 3.896958
0.882000 3.898024
0.884000 3.899088
0.886000 3.900153
0.888000 3.901216
0.890000 3.902279
0.892000 3.903341
0.894000 3.904403
0.896000 3.905464
0.898000 3.906525
0.900000 3.907584
0.902000 3.908643
0.904000 3.909702
0.906000 3.910760
0.908000 3.911817
0.910000 3.912874
0.912000 3.913930
0.914000 3.914985
0.916000 3.916040
0.918000 3.917094
0.920000 3.918147
0.922000 3.919200
0.924000 3.920252
0.926000 3.921304
0.928000 3.922355
0.930000 3.923405
0.932000 3.924455
0.934000 3.925505
0.936000 3.926553
0.938000 3.927601
0.940000 3.928649
0.942000 3.929695
0.944000 3.930742
0.946000 3.931787
0.948000 3.932832
0.950000 3.933877
0.952000 3.934920
0.954000 3.935964
0.956000 3.937006
0.958000 3.938048
0.960000 3.939090
0.962000 3.940131
0.964000 3.941171
0.966000 3.942211
0.968000 3.943250
0.970000 3.944288
0.972000 3.945326
0.974000 3.946364
0.976000 3.947401
0.978000 3.948437
0.980000 3.949472
0.982000 3.950508
0.984000 3.951542
0.986000 3.952576
0.988000 3.953609
0.990000 3.954642
0.992000 3.955675
0.994000 3.956706
0.996000 3.957737
0.998000 3.958768
1.000000 3.959798


==> exE/I=40_80/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I80-2MOOD-Rho_RhoSubPv.dat <==
0.000000 3.313708
0.002000 3.315564
0.004000 3.317413
0.006000 3.319258
0.008000 3.321097
0.010000 3.322930
0.012000 3.324758
0.014000 3.326581
0.016000 3.328399
0.018000 3.330211
0.020000 3.332019
0.022000 3.333821
0.024000 3.335619
0.026000 3.337411
0.028000 3.339199
0.030000 3.340982
0.032000 3.342760
0.034000 3.344533
0.036000 3.346301
0.038000 3.348065
0.040000 3.349824
0.042000 3.351579
0.044000 3.353329
0.046000 3.355075
0.048000 3.356816
0.050000 3.358553
0.052000 3.360285
0.054000 3.362013
0.056000 3.363737
0.058000 3.365456
0.060000 3.367172
0.062000 3.368883
0.064000 3.370590
0.066000 3.372293
0.068000 3.373991
0.070000 3.375686
0.072000 3.377377
0.074000 3.379064
0.076000 3.380747
0.078000 3.382426
0.080000 3.384101
0.082000 3.385772
0.084000 3.387439
0.086000 3.389103
0.088000 3.390763
0.090000 3.392419
0.092000 3.394072
0.094000 3.395721
0.096000 3.397366
0.098000 3.399008
0.100000 3.400646
0.102000 3.402280
0.104000 3.403912
0.106000 3.405539
0.108000 3.407163
0.110000 3.408784
0.112000 3.410401
0.114000 3.412015
0.116000 3.413626
0.118000 3.415233
0.120000 3.416837
0.122000 3.418438
0.124000 3.420035
0.126000 3.421630
0.128000 3.423221
0.130000 3.424809
0.132000 3.426393
0.134000 3.427975
0.136000 3.429554
0.138000 3.431129
0.140000 3.432701
0.142000 3.434271
0.144000 3.435837
0.146000 3.437400
0.148000 3.438960
0.150000 3.440518
0.152000 3.442072
0.154000 3.443624
0.156000 3.445172
0.158000 3.446718
0.160000 3.448261
0.162000 3.449801
0.164000 3.451338
0.166000 3.452873
0.168000 3.454405
0.170000 3.455933
0.172000 3.457460
0.174000 3.458983
0.176000 3.460504
0.178000 3.462022
0.180000 3.463537
0.182000 3.465050
0.184000 3.466560
0.186000 3.468068
0.188000 3.469573
0.190000 3.471075
0.192000 3.472575
0.194000 3.474072
0.196000 3.475567
0.198000 3.477059
0.200000 3.478548
0.202000 3.480035
0.204000 3.481520
0.206000 3.483002
0.208000 3.484482
0.210000 3.485960
0.212000 3.487435
0.214000 3.488907
0.216000 3.490377
0.218000 3.491845
0.220000 3.493311
0.222000 3.494774
0.224000 3.496235
0.226000 3.497693
0.228000 3.499149
0.230000 3.500603
0.232000 3.502055
0.234000 3.503504
0.236000 3.504952
0.238000 3.506397
0.240000 3.507839
0.242000 3.509280
0.244000 3.510718
0.246000 3.512154
0.248000 3.513588
0.250000 3.515020
0.252000 3.516450
0.254000 3.517878
0.256000 3.519303
0.258000 3.520726
0.260000 3.522148
0.262000 3.523567
0.264000 3.524984
0.266000 3.526399
0.268000 3.527812
0.270000 3.529223
0.272000 3.530632
0.274000 3.532039
0.276000 3.533444
0.278000 3.534847
0.280000 3.536248
0.282000 3.537647
0.284000 3.539044
0.286000 3.540439
0.288000 3.541832
0.290000 3.543224
0.292000 3.544613
0.294000 3.546000
0.296000 3.547386
0.298000 3.548769
0.300000 3.550151
0.302000 3.551531
0.304000 3.552909
0.306000 3.554285
0.308000 3.555660
0.310000 3.557032
0.312000 3.558403
0.314000 3.559772
0.316000 3.561139
0.318000 3.562504
0.320000 3.563868
0.322000 3.565230
0.324000 3.566590
0.326000 3.567948
0.328000 3.569304
0.330000 3.570659
0.332000 3.572012
0.334000 3.573363
0.336000 3.574713
0.338000 3.576061
0.340000 3.577407
0.342000 3.578752
0.344000 3.580094
0.346000 3.581435
0.348000 3.582775
0.350000 3.584113
0.352000 3.585449
0.354000 3.586784
0.356000 3.588116
0.358000 3.589448
0.360000 3.590777
0.362000 3.592106
0.364000 3.593432
0.366000 3.594757
0.368000 3.596080
0.370000 3.597402
0.372000 3.598722
0.374000 3.600041
0.376000 3.601358
0.378000 3.602673
0.380000 3.603987
0.382000 3.605299
0.384000 3.606610
0.386000 3.607920
0.388000 3.609227
0.390000 3.610534
0.392000 3.611839
0.394000 3.613142
0.396000 3.614444
0.398000 3.615744
0.400000 3.617043
0.402000 3.618341
0.404000 3.619637
0.406000 3.620931
0.408000 3.622224
0.410000 3.623516
0.412000 3.624806
0.414000 3.626095
0.416000 3.627382
0.418000 3.628668
0.420000 3.629952
0.422000 3.631236
0.424000 3.632517
0.426000 3.633798
0.428000 3.635077
0.430000 3.636354
0.432000 3.637630
0.434000 3.638905
0.436000 3.640179
0.438000 3.641451
0.440000 3.642721
0.442000 3.643991
0.444000 3.645259
0.446000 3.646526
0.448000 3.647791
0.450000 3.649055
0.452000 3.650318
0.454000 3.651579
0.456000 3.652840
0.458000 3.654098
0.460000 3.655356
0.462000 3.656612
0.464000 3.657867
0.466000 3.659121
0.468000 3.660373
0.470000 3.661625
0.472000 3.662874
0.474000 3.664123
0.476000 3.665370
0.478000 3.666617
0.480000 3.667862
0.482000 3.669105
0.484000 3.670348
0.486000 3.671589
0.488000 3.672829
0.490000 3.674068
0.492000 3.675305
0.494000 3.676541
0.496000 3.677776
0.498000 3.679010
0.500000 3.680243
0.502000 3.681475
0.504000 3.682705
0.506000 3.683934
0.508000 3.685162
0.510000 3.686389
0.512000 3.687615
0.514000 3.688839
0.516000 3.690062
0.518000 3.691285
0.520000 3.692506
0.522000 3.693726
0.524000 3.694944
0.526000 3.696162
0.528000 3.697378
0.530000 3.698594
0.532000 3.699808
0.534000 3.701021
0.536000 3.702233
0.538000 3.703444
0.540000 3.704654
0.542000 3.705862
0.544000 3.707070
0.546000 3.708276
0.548000 3.709482
0.550000 3.710686
0.552000 3.711889
0.554000 3.713091
0.556000 3.714292
0.558000 3.715492
0.560000 3.716691
0.562000 3.717889
0.564000 3.719086
0.566000 3.720282
0.568000 3.721476
0.570000 3.722670
0.572000 3.723863
0.574000 3.725054
0.576000 3.726245
0.578000 3.727434
0.580000 3.728623
0.582000 3.729810
0.584000 3.730996
0.586000 3.732182
0.588000 3.733366
0.590000 3.734550
0.592000 3.735732
0.594000 3.736913
0.596000 3.738094
0.598000 3.739273
0.600000 3.740451


==> exE/I=40_80/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I80-2MOOD-Rho_RhoSupPv.dat <==
0.600000 2.138779
0.602000 2.138106
0.604000 2.137434
0.606000 2.136763
0.608000 2.136093
0.610000 2.135424
0.612000 2.134756
0.614000 2.134089
0.616000 2.133423
0.618000 2.132758
0.620000 2.132093
0.622000 2.131430
0.624000 2.130768
0.626000 2.130106
0.628000 2.129446
0.630000 2.128786
0.632000 2.128128
0.634000 2.127470
0.636000 2.126814
0.638000 2.126158
0.640000 2.125503
0.642000 2.124849
0.644000 2.124196
0.646000 2.123544
0.648000 2.122893
0.650000 2.122243
0.652000 2.121594
0.654000 2.120945
0.656000 2.120298
0.658000 2.119651
0.660000 2.119005
0.662000 2.118361
0.664000 2.117717
0.666000 2.117074
0.668000 2.116432
0.670000 2.115790
0.672000 2.115150
0.674000 2.114510
0.676000 2.113872
0.678000 2.113234
0.680000 2.112597
0.682000 2.111961
0.684000 2.111326
0.686000 2.110692
0.688000 2.110058
0.690000 2.109426
0.692000 2.108794
0.694000 2.108163
0.696000 2.107533
0.698000 2.106904
0.700000 2.106276
0.702000 2.105648
0.704000 2.105022
0.706000 2.104396
0.708000 2.103771
0.710000 2.103147
0.712000 2.102524
0.714000 2.101901
0.716000 2.101279
0.718000 2.100659
0.720000 2.100039
0.722000 2.099419
0.724000 2.098801
0.726000 2.098183
0.728000 2.097567
0.730000 2.096951
0.732000 2.096335
0.734000 2.095721
0.736000 2.095108
0.738000 2.094495
0.740000 2.093883
0.742000 2.093272
0.744000 2.092661
0.746000 2.092052
0.748000 2.091443
0.750000 2.090835
0.752000 2.090227
0.754000 2.089621
0.756000 2.089015
0.758000 2.088410
0.760000 2.087806
0.762000 2.087203
0.764000 2.086600
0.766000 2.085998
0.768000 2.085397
0.770000 2.084797
0.772000 2.084197
0.774000 2.083598
0.776000 2.083000
0.778000 2.082403
0.780000 2.081806
0.782000 2.081210
0.784000 2.080615
0.786000 2.080021
0.788000 2.079427
0.790000 2.078834
0.792000 2.078242
0.794000 2.077650
0.796000 2.077060
0.798000 2.076470
0.800000 2.075881
0.802000 2.075292
0.804000 2.074704
0.806000 2.074117
0.808000 2.073531
0.810000 2.072945
0.812000 2.072360
0.814000 2.071776
0.816000 2.071192
0.818000 2.070610
0.820000 2.070027
0.822000 2.069446
0.824000 2.068865
0.826000 2.068285
0.828000 2.067706
0.830000 2.067127
0.832000 2.066550
0.834000 2.065972
0.836000 2.065396
0.838000 2.064820
0.840000 2.064245
0.842000 2.063670
0.844000 2.063097
0.846000 2.062523
0.848000 2.061951
0.850000 2.061379
0.852000 2.060808
0.854000 2.060238
0.856000 2.059668
0.858000 2.059099
0.860000 2.058531
0.862000 2.057963
0.864000 2.057396
0.866000 2.056830
0.868000 2.056264
0.870000 2.055699
0.872000 2.055134
0.874000 2.054571
0.876000 2.054007
0.878000 2.053445
0.880000 2.052883
0.882000 2.052322
0.884000 2.051762
0.886000 2.051202
0.888000 2.050643
0.890000 2.050084
0.892000 2.049526
0.894000 2.048969
0.896000 2.048412
0.898000 2.047856
0.900000 2.047301
0.902000 2.046746
0.904000 2.046192
0.906000 2.045638
0.908000 2.045085
0.910000 2.044533
0.912000 2.043982
0.914000 2.043431
0.916000 2.042880
0.918000 2.042331
0.920000 2.041781
0.922000 2.041233
0.924000 2.040685
0.926000 2.040138
0.928000 2.039591
0.930000 2.039045
0.932000 2.038499
0.934000 2.037955
0.936000 2.037410
0.938000 2.036867
0.940000 2.036324
0.942000 2.035781
0.944000 2.035239
0.946000 2.034698
0.948000 2.034157
0.950000 2.033617
0.952000 2.033078
0.954000 2.032539
0.956000 2.032001
0.958000 2.031463
0.960000 2.030926
0.962000 2.030390
0.964000 2.029854
0.966000 2.029318
0.968000 2.028783
0.970000 2.028249
0.972000 2.027716
0.974000 2.027183
0.976000 2.026650
0.978000 2.026118
0.980000 2.025587
0.982000 2.025056
0.984000 2.024526
0.986000 2.023996
0.988000 2.023467
0.990000 2.022939
0.992000 2.022411
0.994000 2.021884
0.996000 2.021357
0.998000 2.020831
1.000000 2.020305


==> exE/I=40_80/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I80-2MOOD-Rho_VarSteS.dat <==
0.006250 2.410019
0.018750 2.401769
0.031250 2.393717
0.043750 2.385852
0.056250 2.378162
0.068750 2.370639
0.081250 2.363272
0.093750 2.356055
0.106250 2.348980
0.118750 2.342039
0.131250 2.335226
0.143750 2.328537
0.156250 2.321964
0.168750 2.315504
0.181250 2.309151
0.193750 2.302901
0.206250 2.296751
0.218750 2.290695
0.231250 2.284732
0.243750 2.278856
0.256250 2.273066
0.268750 2.267358
0.281250 2.261729
0.293750 2.256176
0.306250 2.250698
0.318750 2.245292
0.331250 2.239955
0.343750 2.234685
0.356250 2.229481
0.368750 2.224340
0.381250 2.219261
0.393750 2.214242
0.406250 2.209280
0.418750 2.204375
0.431250 2.199526
0.443750 2.194728
0.456250 2.189988
0.468750 2.185284
0.481250 2.180663
0.493750 2.176016
0.506250 2.171584
0.518750 2.166817
0.531250 2.162935
0.543750 2.157056
0.556250 2.156634
0.568750 2.141699
0.581250 2.165899
0.593750 2.085128
0.606250 3.804303
0.618750 3.732721
0.631250 3.758453
0.643750 3.765491
0.656250 3.773281
0.668750 3.780267
0.681250 3.787542
0.693750 3.794615
0.706250 3.801712
0.718750 3.808747
0.731250 3.815763
0.743750 3.822742
0.756250 3.829693
0.768750 3.836613
0.781250 3.843504
0.793750 3.850365
0.806250 3.857198
0.818750 3.864003
0.831250 3.870780
0.843750 3.877530
0.856250 3.884254
0.868750 3.890951
0.881250 3.897623
0.893750 3.904269
0.906250 3.910891
0.918750 3.917488
0.931250 3.924061
0.943750 3.930610
0.956250 3.937136
0.968750 3.943638
0.981250 3.950119
0.993750 3.956576


==> exE/I=40_80/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I80-2MOOD.txt <==
Conv=y
nRes=4
normRes=3.985135e-04
normRes=1.719589e-06
normRes=3.589611e-11
normRes=1.066142e-13
nG=965
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=2
CellPDMap=2
CellPDMap=2
CellPDMap=2
CellPDMap=2
CellPDMap=2
CellPDMap=2
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=2
CellPDMap=2
CellPDMap=1
CellPDMap=1
CellPDMap=1
CellPDMap=1
CellPDMap=1
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
2.41001908246082408027
2.40176884180290040049
2.39371696598273109302
2.38585161670568801640
2.37816207191571615809
2.37063859400594978410
2.36327230823889022915
2.35605509905177168406
2.34897952216142336113
2.34203872939996626812
2.33522640401568271074
2.32853670471977114431
2.32196421708498057512
2.31550391114983389329
2.30915110428701897405
2.30290142855682811174
2.29675080190428060334
2.29069540265321380801
2.28473164686497742792
2.27885616813874669617
2.27306579962800903161
2.26735755778326497634
2.26172862807494867710
2.25617635140087280377
2.25069821347212695173
2.24529183148273325799
2.23995495041308201323
2.23468542078450527200
2.22948122091939815448
2.22434038155373681178
2.21926113233381494538
2.21424155112846410276
2.20928033361200970575
2.20437504421809693511
2.19952603458542172987
2.19472761338516786367
2.18998789735056709205
2.18528414048722519070
2.18066321624376868726
2.17601555437493487943
2.17158364556015337499
2.16681709651582288245
2.16293465743568580351
2.15705600836490685168
2.15663396281026242818
2.14169922497219600288
2.16589858179320815523
2.08512766302825758302
3.80430320390077891801
3.73272069477244583524
3.75845274440969134844
3.76549124619804720382
3.77328096776580768079
3.78026747608793289857
3.78754181816668911154
3.79461465177542311977
3.80171213811993125020
3.80874706946530361407
3.81576321782593108622
3.82274240940450571458
3.82969342777466259520
3.83661316408293684432
3.84350380669483282503
3.85036516501166792281
3.85719807742518350224
3.86400290289271008959
3.87078019251952154534
3.87753039211144967524
3.88425397494543389598
3.89095138355105785166
3.89762305627316729684
3.90426941615194200708
3.91089087650118072403
3.91748783904150865709
3.92406069531096024505
3.93060982659328717048
3.93713560447890520422
3.94363839111982805719
3.95011853960029979405
3.95657639425007179312
1.00000000000000022204
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
0.99999999999999977796
1.00000000000000022204
0.99999999999999944489
1.00000000000000111022
0.99999999999999789058
1.00000000000000466294
0.99999999999998900879
1.00000000000002442491
0.99999999999994493294
1.00000000000012412293
0.99999999999972100095
1.00000000000062772010
0.99999999999858790733
1.00000000000317701421
0.99999999999285271723
1.00000000001607936007
0.99999999996382726852
1.00000000008137623908
0.99999999981693121764
1.00000000041184233801
0.99999999907349590433
1.00000000208431694126
0.99999999531100058903
1.00000001054864418037
0.99999997626916148352
1.00000005338626363205
0.99999987989918082132
1.00000027018573311999
0.99999939217458277962
1.00000136739909661898
0.99999692381948523945
1.00000692034612015391
0.99998443156866467785
1.00003502527585363957
0.99992126214154897212
1.00017835215246364555
0.99961767334473405899
1.00104499271439673080
0.99719635488637470289
1.00753160914126183023
0.97976915459003344200
1.05434291809554725461
0.96406388005016796505
0.99591195862935477656
0.99918163282159999650
0.99994531871159475500
0.99995303084199971266
0.99999518153729127778
0.99999392489573513121
1.00000133456587092518
0.99999940566195910652
1.00000029660851441626
0.99999985862231755007
1.00000005589282725538
0.99999997372416205010
1.00000001187997500374
0.99999999480486245762
1.00000000232055463734
0.99999999895625857338
1.00000000046346593230
0.99999999979345843837
1.00000000009230949338
0.99999999995884603088
1.00000000001834044028
0.99999999999181410359
1.00000000000364774877
0.99999999999837163589
1.00000000000072430950
0.99999999999967581488
1.00000000000012567725
0.99999999999989930277
0.99999999999995192734
1.00000000000014743762
0.99999999999806676865
0.70481723834061282830
0.70281096857845171133
0.70085429002572874335
0.69894424310878744411
0.69707814731361406047
0.69525356823849193688
0.69346828719904651805
0.69172027530458624067
0.69000767148431885190
0.68832876369627371549
0.68668197275252296219
0.68506583833086298618
0.68347900682448836651
0.68192022074301328338
0.68038830942964667603
0.67888218089937835131
0.67740081463865120526
0.67594325522800113859
0.67450860668371792617
0.67309602740345242378
0.67170472568039851780
0.67033395561633324355
0.66898301360326917209
0.66765123481075860923
0.66633799079008260158
0.66504268556189405359
0.66376475599636419744
0.66250366331762455818
0.66125890526974484551
0.66002998241999388807
0.65881646819013950367
0.65761784602993278437
0.65643387088490445791
0.65526375158056426873
0.65410798610072129478
0.65296422908674078833
0.65183658509073472143
0.65071469874588772075
0.64962079177013998255
0.64850384227136326221
0.64747761917219182060
0.64628472763063027351
0.64549590549257396255
0.64376305547988654787
0.64457527847665441190
0.63858453538802750771
0.65090475956572924066
0.61407640933577334330
1.06746252626488469240
1.03983481700542834680
1.04498557597459584834
1.04655598327450261031
1.04857166007952584685
1.05036613332937811549
1.05223991072540212777
1.05406177540295797890
1.05589288307324169480
1.05770770306611949785
1.05951815521445347201
1.06131919016696851799
1.06311325581732929457
1.06489947007556362557
1.06667842570059723251
1.06845005371251855486
1.07021457310852530220
1.07197206947671297428
1.07372268246302771111
1.07546652268415154907
1.07720370883041383081
1.07893435136834847654
1.08065855995823700830
1.08237644032710567110
1.08408809581813736500
1.08579362685491220830
1.08749313132487634981
1.08918670454765220690
1.09087443942144579623
1.09255642648397333083
1.09423275400636277332
1.09590350807167791203
1.000
1.000
1.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.294
0.933
0.000
0.647
1.000
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.000
0.000
0.510
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933


==> exE/I=40_80/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I80-3MOOD-RhoError.dat <==
0.006250 0.00000001116232173359
0.018750 0.00000000051949022861
0.031250 0.00000000009017986358
0.043750 0.00000000009650413801
0.056250 0.00000000010339684664
0.068750 0.00000000014793943848
0.081250 0.00000000012546674810
0.093750 0.00000000010086109725
0.106250 0.00000000008319345213
0.118750 0.00000000006961276000
0.131250 0.00000000005853095786
0.143750 0.00000000004942801723
0.156250 0.00000000004193712044
0.168750 0.00000000003577227403
0.181250 0.00000000003059863474
0.193750 0.00000000002641353802
0.206250 0.00000000002258992993
0.218750 0.00000000002008748723
0.231250 0.00000000001635136471
0.243750 0.00000000001680744433
0.256250 0.00000000000902433683
0.268750 0.00000000002075317695
0.281250 0.00000000001058486632
0.293750 0.00000000005565281569
0.306250 0.00000000009702905146
0.318750 0.00000000024327784232
0.331250 0.00000000052508886128
0.343750 0.00000000120105836388
0.356250 0.00000000268429189987
0.368750 0.00000000605457817215
0.381250 0.00000001360650214721
0.393750 0.00000003062274522847
0.406250 0.00000006887918768683
0.418750 0.00000015496498351197
0.431250 0.00000034860876185761
0.443750 0.00000078425890404077
0.456250 0.00000176430670117966
0.468750 0.00000396908912536631
0.481250 0.00000892909783400953
0.493750 0.00002008835850153545
0.506250 0.00004515915739311538
0.518750 0.00010229316945187250
0.531250 0.00021925887477669548
0.543750 0.00059954985777377345
0.556250 0.00160825760267346851
0.568750 0.00704683930692118210
0.581250 0.02978167917703933298
0.593750 0.12618718015853991332
0.606250 0.11253922943426752923
0.618750 0.01753938986840752889
0.631250 0.00978968391885937095
0.643750 0.00369508433224297050
0.656250 0.00165347618470468305
0.668750 0.00068948428589443722
0.681250 0.00033385646162376048
0.693750 0.00014017347785388878
0.706250 0.00006275653236409440
0.718750 0.00002810282817611309
0.731250 0.00001243972030584573
0.743750 0.00000550041702496173
0.756250 0.00000245153528144471
0.768750 0.00000108791948383313
0.781250 0.00000048253174167456
0.793750 0.00000021437018560277
0.806250 0.00000009520389143702
0.818750 0.00000004225802063829
0.831250 0.00000001876522537358
0.843750 0.00000000833274604872
0.856250 0.00000000370001451699
0.868750 0.00000000164268865177
0.881250 0.00000000072969275067
0.893750 0.00000000032378943970
0.906250 0.00000000014399592629
0.918750 0.00000000006378586548
0.931250 0.00000000002850608638
0.943750 0.00000000001168087849
0.956250 0.00000000000823519031
0.968750 0.00000000000133493216
0.981250 0.00000000000567945690
0.993750 0.00000000010355138969


==> exE/I=40_80/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I80-3MOOD-Rho_RhoExact.dat <==
0.000000 2.414214
0.002000 2.412863
0.004000 2.411517
0.006000 2.410177
0.008000 2.408843
0.010000 2.407514
0.012000 2.406190
0.014000 2.404871
0.016000 2.403558
0.018000 2.402250
0.020000 2.400947
0.022000 2.399649
0.024000 2.398356
0.026000 2.397067
0.028000 2.395784
0.030000 2.394506
0.032000 2.393232
0.034000 2.391963
0.036000 2.390699
0.038000 2.389440
0.040000 2.388185
0.042000 2.386935
0.044000 2.385689
0.046000 2.384448
0.048000 2.383211
0.050000 2.381978
0.052000 2.380750
0.054000 2.379527
0.056000 2.378307
0.058000 2.377092
0.060000 2.375881
0.062000 2.374674
0.064000 2.373472
0.066000 2.372273
0.068000 2.371079
0.070000 2.369889
0.072000 2.368702
0.074000 2.367520
0.076000 2.366341
0.078000 2.365167
0.080000 2.363996
0.082000 2.362829
0.084000 2.361666
0.086000 2.360507
0.088000 2.359351
0.090000 2.358199
0.092000 2.357051
0.094000 2.355906
0.096000 2.354765
0.098000 2.353628
0.100000 2.352494
0.102000 2.351364
0.104000 2.350237
0.106000 2.349114
0.108000 2.347994
0.110000 2.346878
0.112000 2.345765
0.114000 2.344655
0.116000 2.343549
0.118000 2.342446
0.120000 2.341346
0.122000 2.340250
0.124000 2.339157
0.126000 2.338067
0.128000 2.336980
0.130000 2.335897
0.132000 2.334817
0.134000 2.333739
0.136000 2.332665
0.138000 2.331594
0.140000 2.330526
0.142000 2.329461
0.144000 2.328399
0.146000 2.327340
0.148000 2.326284
0.150000 2.325231
0.152000 2.324181
0.154000 2.323134
0.156000 2.322090
0.158000 2.321048
0.160000 2.320010
0.162000 2.318974
0.164000 2.317941
0.166000 2.316911
0.168000 2.315884
0.170000 2.314859
0.172000 2.313838
0.174000 2.312818
0.176000 2.311802
0.178000 2.310788
0.180000 2.309777
0.182000 2.308769
0.184000 2.307763
0.186000 2.306760
0.188000 2.305760
0.190000 2.304762
0.192000 2.303766
0.194000 2.302773
0.196000 2.301783
0.198000 2.300795
0.200000 2.299810
0.202000 2.298827
0.204000 2.297847
0.206000 2.296869
0.208000 2.295893
0.210000 2.294920
0.212000 2.293950
0.214000 2.292982
0.216000 2.292016
0.218000 2.291052
0.220000 2.290091
0.222000 2.289132
0.224000 2.288176
0.226000 2.287222
0.228000 2.286270
0.230000 2.285320
0.232000 2.284373
0.234000 2.283428
0.236000 2.282485
0.238000 2.281545
0.240000 2.280606
0.242000 2.279670
0.244000 2.278736
0.246000 2.277804
0.248000 2.276875
0.250000 2.275947
0.252000 2.275022
0.254000 2.274098
0.256000 2.273177
0.258000 2.272258
0.260000 2.271341
0.262000 2.270427
0.264000 2.269514
0.266000 2.268603
0.268000 2.267694
0.270000 2.266788
0.272000 2.265883
0.274000 2.264981
0.276000 2.264080
0.278000 2.263181
0.280000 2.262285
0.282000 2.261390
0.284000 2.260497
0.286000 2.259607
0.288000 2.258718
0.290000 2.257831
0.292000 2.256946
0.294000 2.256063
0.296000 2.255182
0.298000 2.254303
0.300000 2.253425
0.302000 2.252550
0.304000 2.251676
0.306000 2.250804
0.308000 2.249934
0.310000 2.249066
0.312000 2.248200
0.314000 2.247335
0.316000 2.246472
0.318000 2.245611
0.320000 2.244752
0.322000 2.243895
0.324000 2.243039
0.326000 2.242185
0.328000 2.241333
0.330000 2.240483
0.332000 2.239634
0.334000 2.238787
0.336000 2.237942
0.338000 2.237098
0.340000 2.236257
0.342000 2.235416
0.344000 2.234578
0.346000 2.233741
0.348000 2.232906
0.350000 2.232073
0.352000 2.231241
0.354000 2.230411
0.356000 2.229582
0.358000 2.228755
0.360000 2.227930
0.362000 2.227106
0.364000 2.226284
0.366000 2.225463
0.368000 2.224645
0.370000 2.223827
0.372000 2.223011
0.374000 2.222197
0.376000 2.221385
0.378000 2.220573
0.380000 2.219764
0.382000 2.218956
0.384000 2.218149
0.386000 2.217344
0.388000 2.216541
0.390000 2.215739
0.392000 2.214938
0.394000 2.214139
0.396000 2.213342
0.398000 2.212546
0.400000 2.211751
0.402000 2.210958
0.404000 2.210167
0.406000 2.209377
0.408000 2.208588
0.410000 2.207801
0.412000 2.207015
0.414000 2.206230
0.416000 2.205447
0.418000 2.204666
0.420000 2.203886
0.422000 2.203107
0.424000 2.202329
0.426000 2.201554
0.428000 2.200779
0.430000 2.200006
0.432000 2.199234
0.434000 2.198463
0.436000 2.197694
0.438000 2.196927
0.440000 2.196160
0.442000 2.195395
0.444000 2.194631
0.446000 2.193869
0.448000 2.193108
0.450000 2.192348
0.452000 2.191590
0.454000 2.190833
0.456000 2.190077
0.458000 2.189323
0.460000 2.188569
0.462000 2.187817
0.464000 2.187067
0.466000 2.186317
0.468000 2.185569
0.470000 2.184823
0.472000 2.184077
0.474000 2.183333
0.476000 2.182590
0.478000 2.181848
0.480000 2.181107
0.482000 2.180368
0.484000 2.179630
0.486000 2.178893
0.488000 2.178158
0.490000 2.177423
0.492000 2.176690
0.494000 2.175958
0.496000 2.175227
0.498000 2.174498
0.500000 2.173769
0.502000 2.173042
0.504000 2.172316
0.506000 2.171591
0.508000 2.170868
0.510000 2.170145
0.512000 2.169424
0.514000 2.168704
0.516000 2.167985
0.518000 2.167267
0.520000 2.166550
0.522000 2.165835
0.524000 2.165121
0.526000 2.164407
0.528000 2.163695
0.530000 2.162984
0.532000 2.162274
0.534000 2.161566
0.536000 2.160858
0.538000 2.160152
0.540000 2.159446
0.542000 2.158742
0.544000 2.158039
0.546000 2.157336
0.548000 2.156635
0.550000 2.155936
0.552000 2.155237
0.554000 2.154539
0.556000 2.153842
0.558000 2.153147
0.560000 2.152452
0.562000 2.151759
0.564000 2.151066
0.566000 2.150375
0.568000 2.149684
0.570000 2.148995
0.572000 2.148307
0.574000 2.147620
0.576000 2.146934
0.578000 2.146248
0.580000 2.145564
0.582000 2.144881
0.584000 2.144199
0.586000 2.143518
0.588000 2.142838
0.590000 2.142159
0.592000 2.141481
0.594000 2.140804
0.596000 2.140128
0.598000 2.139453
0.600000 2.138779
0.600000 2.139453
0.600000 3.739273
0.600000 3.740451
0.602000 3.741629
0.604000 3.742805
0.606000 3.743980
0.608000 3.745155
0.610000 3.746328
0.612000 3.747501
0.614000 3.748672
0.616000 3.749843
0.618000 3.751012
0.620000 3.752181
0.622000 3.753349
0.624000 3.754515
0.626000 3.755681
0.628000 3.756846
0.630000 3.758010
0.632000 3.759173
0.634000 3.760335
0.636000 3.761496
0.638000 3.762656
0.640000 3.763815
0.642000 3.764973
0.644000 3.766130
0.646000 3.767287
0.648000 3.768442
0.650000 3.769597
0.652000 3.770751
0.654000 3.771903
0.656000 3.773055
0.658000 3.774206
0.660000 3.775356
0.662000 3.776505
0.664000 3.777654
0.666000 3.778801
0.668000 3.779947
0.670000 3.781093
0.672000 3.782238
0.674000 3.783382
0.676000 3.784525
0.678000 3.785667
0.680000 3.786808
0.682000 3.787948
0.684000 3.789088
0.686000 3.790226
0.688000 3.791364
0.690000 3.792501
0.692000 3.793637
0.694000 3.794772
0.696000 3.795907
0.698000 3.797040
0.700000 3.798173
0.702000 3.799305
0.704000 3.800436
0.706000 3.801566
0.708000 3.802695
0.710000 3.803824
0.712000 3.804951
0.714000 3.806078
0.716000 3.807204
0.718000 3.808329
0.720000 3.809454
0.722000 3.810577
0.724000 3.811700
0.726000 3.812822
0.728000 3.813943
0.730000 3.815064
0.732000 3.816183
0.734000 3.817302
0.736000 3.818420
0.738000 3.819537
0.740000 3.820653
0.742000 3.821769
0.744000 3.822884
0.746000 3.823998
0.748000 3.825111
0.750000 3.826223
0.752000 3.827335
0.754000 3.828446
0.756000 3.829556
0.758000 3.830665
0.760000 3.831774
0.762000 3.832881
0.764000 3.833988
0.766000 3.835095
0.768000 3.836200
0.770000 3.837305
0.772000 3.838409
0.774000 3.839512
0.776000 3.840615
0.778000 3.841716
0.780000 3.842817
0.782000 3.843917
0.784000 3.845017
0.786000 3.846116
0.788000 3.847214
0.790000 3.848311
0.792000 3.849408
0.794000 3.850503
0.796000 3.851598
0.798000 3.852693
0.800000 3.853786
0.802000 3.854879
0.804000 3.855971
0.806000 3.857063
0.808000 3.858154
0.810000 3.859244
0.812000 3.860333
0.814000 3.861421
0.816000 3.862509
0.818000 3.863597
0.820000 3.864683
0.822000 3.865769
0.824000 3.866854
0.826000 3.867938
0.828000 3.869022
0.830000 3.870105
0.832000 3.871187
0.834000 3.872269
0.836000 3.873350
0.838000 3.874430
0.840000 3.875509
0.842000 3.876588
0.844000 3.877666
0.846000 3.878744
0.848000 3.879820
0.850000 3.880897
0.852000 3.881972
0.854000 3.883047
0.856000 3.884121
0.858000 3.885194
0.860000 3.886267
0.862000 3.887339
0.864000 3.888411
0.866000 3.889481
0.868000 3.890551
0.870000 3.891621
0.872000 3.892690
0.874000 3.893758
0.876000 3.894825
0.878000 3.895892
0.880000 3.896958
0.882000 3.898024
0.884000 3.899088
0.886000 3.900153
0.888000 3.901216
0.890000 3.902279
0.892000 3.903341
0.894000 3.904403
0.896000 3.905464
0.898000 3.906525
0.900000 3.907584
0.902000 3.908643
0.904000 3.909702
0.906000 3.910760
0.908000 3.911817
0.910000 3.912874
0.912000 3.913930
0.914000 3.914985
0.916000 3.916040
0.918000 3.917094
0.920000 3.918147
0.922000 3.919200
0.924000 3.920252
0.926000 3.921304
0.928000 3.922355
0.930000 3.923405
0.932000 3.924455
0.934000 3.925505
0.936000 3.926553
0.938000 3.927601
0.940000 3.928649
0.942000 3.929695
0.944000 3.930742
0.946000 3.931787
0.948000 3.932832
0.950000 3.933877
0.952000 3.934920
0.954000 3.935964
0.956000 3.937006
0.958000 3.938048
0.960000 3.939090
0.962000 3.940131
0.964000 3.941171
0.966000 3.942211
0.968000 3.943250
0.970000 3.944288
0.972000 3.945326
0.974000 3.946364
0.976000 3.947401
0.978000 3.948437
0.980000 3.949472
0.982000 3.950508
0.984000 3.951542
0.986000 3.952576
0.988000 3.953609
0.990000 3.954642
0.992000 3.955675
0.994000 3.956706
0.996000 3.957737
0.998000 3.958768
1.000000 3.959798


==> exE/I=40_80/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I80-3MOOD-Rho_RhoSubPv.dat <==
0.000000 3.313708
0.002000 3.315564
0.004000 3.317413
0.006000 3.319258
0.008000 3.321097
0.010000 3.322930
0.012000 3.324758
0.014000 3.326581
0.016000 3.328399
0.018000 3.330211
0.020000 3.332019
0.022000 3.333821
0.024000 3.335619
0.026000 3.337411
0.028000 3.339199
0.030000 3.340982
0.032000 3.342760
0.034000 3.344533
0.036000 3.346301
0.038000 3.348065
0.040000 3.349824
0.042000 3.351579
0.044000 3.353329
0.046000 3.355075
0.048000 3.356816
0.050000 3.358553
0.052000 3.360285
0.054000 3.362013
0.056000 3.363737
0.058000 3.365456
0.060000 3.367172
0.062000 3.368883
0.064000 3.370590
0.066000 3.372293
0.068000 3.373991
0.070000 3.375686
0.072000 3.377377
0.074000 3.379064
0.076000 3.380747
0.078000 3.382426
0.080000 3.384101
0.082000 3.385772
0.084000 3.387439
0.086000 3.389103
0.088000 3.390763
0.090000 3.392419
0.092000 3.394072
0.094000 3.395721
0.096000 3.397366
0.098000 3.399008
0.100000 3.400646
0.102000 3.402280
0.104000 3.403912
0.106000 3.405539
0.108000 3.407163
0.110000 3.408784
0.112000 3.410401
0.114000 3.412015
0.116000 3.413626
0.118000 3.415233
0.120000 3.416837
0.122000 3.418438
0.124000 3.420035
0.126000 3.421630
0.128000 3.423221
0.130000 3.424809
0.132000 3.426393
0.134000 3.427975
0.136000 3.429554
0.138000 3.431129
0.140000 3.432701
0.142000 3.434271
0.144000 3.435837
0.146000 3.437400
0.148000 3.438960
0.150000 3.440518
0.152000 3.442072
0.154000 3.443624
0.156000 3.445172
0.158000 3.446718
0.160000 3.448261
0.162000 3.449801
0.164000 3.451338
0.166000 3.452873
0.168000 3.454405
0.170000 3.455933
0.172000 3.457460
0.174000 3.458983
0.176000 3.460504
0.178000 3.462022
0.180000 3.463537
0.182000 3.465050
0.184000 3.466560
0.186000 3.468068
0.188000 3.469573
0.190000 3.471075
0.192000 3.472575
0.194000 3.474072
0.196000 3.475567
0.198000 3.477059
0.200000 3.478548
0.202000 3.480035
0.204000 3.481520
0.206000 3.483002
0.208000 3.484482
0.210000 3.485960
0.212000 3.487435
0.214000 3.488907
0.216000 3.490377
0.218000 3.491845
0.220000 3.493311
0.222000 3.494774
0.224000 3.496235
0.226000 3.497693
0.228000 3.499149
0.230000 3.500603
0.232000 3.502055
0.234000 3.503504
0.236000 3.504952
0.238000 3.506397
0.240000 3.507839
0.242000 3.509280
0.244000 3.510718
0.246000 3.512154
0.248000 3.513588
0.250000 3.515020
0.252000 3.516450
0.254000 3.517878
0.256000 3.519303
0.258000 3.520726
0.260000 3.522148
0.262000 3.523567
0.264000 3.524984
0.266000 3.526399
0.268000 3.527812
0.270000 3.529223
0.272000 3.530632
0.274000 3.532039
0.276000 3.533444
0.278000 3.534847
0.280000 3.536248
0.282000 3.537647
0.284000 3.539044
0.286000 3.540439
0.288000 3.541832
0.290000 3.543224
0.292000 3.544613
0.294000 3.546000
0.296000 3.547386
0.298000 3.548769
0.300000 3.550151
0.302000 3.551531
0.304000 3.552909
0.306000 3.554285
0.308000 3.555660
0.310000 3.557032
0.312000 3.558403
0.314000 3.559772
0.316000 3.561139
0.318000 3.562504
0.320000 3.563868
0.322000 3.565230
0.324000 3.566590
0.326000 3.567948
0.328000 3.569304
0.330000 3.570659
0.332000 3.572012
0.334000 3.573363
0.336000 3.574713
0.338000 3.576061
0.340000 3.577407
0.342000 3.578752
0.344000 3.580094
0.346000 3.581435
0.348000 3.582775
0.350000 3.584113
0.352000 3.585449
0.354000 3.586784
0.356000 3.588116
0.358000 3.589448
0.360000 3.590777
0.362000 3.592106
0.364000 3.593432
0.366000 3.594757
0.368000 3.596080
0.370000 3.597402
0.372000 3.598722
0.374000 3.600041
0.376000 3.601358
0.378000 3.602673
0.380000 3.603987
0.382000 3.605299
0.384000 3.606610
0.386000 3.607920
0.388000 3.609227
0.390000 3.610534
0.392000 3.611839
0.394000 3.613142
0.396000 3.614444
0.398000 3.615744
0.400000 3.617043
0.402000 3.618341
0.404000 3.619637
0.406000 3.620931
0.408000 3.622224
0.410000 3.623516
0.412000 3.624806
0.414000 3.626095
0.416000 3.627382
0.418000 3.628668
0.420000 3.629952
0.422000 3.631236
0.424000 3.632517
0.426000 3.633798
0.428000 3.635077
0.430000 3.636354
0.432000 3.637630
0.434000 3.638905
0.436000 3.640179
0.438000 3.641451
0.440000 3.642721
0.442000 3.643991
0.444000 3.645259
0.446000 3.646526
0.448000 3.647791
0.450000 3.649055
0.452000 3.650318
0.454000 3.651579
0.456000 3.652840
0.458000 3.654098
0.460000 3.655356
0.462000 3.656612
0.464000 3.657867
0.466000 3.659121
0.468000 3.660373
0.470000 3.661625
0.472000 3.662874
0.474000 3.664123
0.476000 3.665370
0.478000 3.666617
0.480000 3.667862
0.482000 3.669105
0.484000 3.670348
0.486000 3.671589
0.488000 3.672829
0.490000 3.674068
0.492000 3.675305
0.494000 3.676541
0.496000 3.677776
0.498000 3.679010
0.500000 3.680243
0.502000 3.681475
0.504000 3.682705
0.506000 3.683934
0.508000 3.685162
0.510000 3.686389
0.512000 3.687615
0.514000 3.688839
0.516000 3.690062
0.518000 3.691285
0.520000 3.692506
0.522000 3.693726
0.524000 3.694944
0.526000 3.696162
0.528000 3.697378
0.530000 3.698594
0.532000 3.699808
0.534000 3.701021
0.536000 3.702233
0.538000 3.703444
0.540000 3.704654
0.542000 3.705862
0.544000 3.707070
0.546000 3.708276
0.548000 3.709482
0.550000 3.710686
0.552000 3.711889
0.554000 3.713091
0.556000 3.714292
0.558000 3.715492
0.560000 3.716691
0.562000 3.717889
0.564000 3.719086
0.566000 3.720282
0.568000 3.721476
0.570000 3.722670
0.572000 3.723863
0.574000 3.725054
0.576000 3.726245
0.578000 3.727434
0.580000 3.728623
0.582000 3.729810
0.584000 3.730996
0.586000 3.732182
0.588000 3.733366
0.590000 3.734550
0.592000 3.735732
0.594000 3.736913
0.596000 3.738094
0.598000 3.739273
0.600000 3.740451


==> exE/I=40_80/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I80-3MOOD-Rho_RhoSupPv.dat <==
0.600000 2.138779
0.602000 2.138106
0.604000 2.137434
0.606000 2.136763
0.608000 2.136093
0.610000 2.135424
0.612000 2.134756
0.614000 2.134089
0.616000 2.133423
0.618000 2.132758
0.620000 2.132093
0.622000 2.131430
0.624000 2.130768
0.626000 2.130106
0.628000 2.129446
0.630000 2.128786
0.632000 2.128128
0.634000 2.127470
0.636000 2.126814
0.638000 2.126158
0.640000 2.125503
0.642000 2.124849
0.644000 2.124196
0.646000 2.123544
0.648000 2.122893
0.650000 2.122243
0.652000 2.121594
0.654000 2.120945
0.656000 2.120298
0.658000 2.119651
0.660000 2.119005
0.662000 2.118361
0.664000 2.117717
0.666000 2.117074
0.668000 2.116432
0.670000 2.115790
0.672000 2.115150
0.674000 2.114510
0.676000 2.113872
0.678000 2.113234
0.680000 2.112597
0.682000 2.111961
0.684000 2.111326
0.686000 2.110692
0.688000 2.110058
0.690000 2.109426
0.692000 2.108794
0.694000 2.108163
0.696000 2.107533
0.698000 2.106904
0.700000 2.106276
0.702000 2.105648
0.704000 2.105022
0.706000 2.104396
0.708000 2.103771
0.710000 2.103147
0.712000 2.102524
0.714000 2.101901
0.716000 2.101279
0.718000 2.100659
0.720000 2.100039
0.722000 2.099419
0.724000 2.098801
0.726000 2.098183
0.728000 2.097567
0.730000 2.096951
0.732000 2.096335
0.734000 2.095721
0.736000 2.095108
0.738000 2.094495
0.740000 2.093883
0.742000 2.093272
0.744000 2.092661
0.746000 2.092052
0.748000 2.091443
0.750000 2.090835
0.752000 2.090227
0.754000 2.089621
0.756000 2.089015
0.758000 2.088410
0.760000 2.087806
0.762000 2.087203
0.764000 2.086600
0.766000 2.085998
0.768000 2.085397
0.770000 2.084797
0.772000 2.084197
0.774000 2.083598
0.776000 2.083000
0.778000 2.082403
0.780000 2.081806
0.782000 2.081210
0.784000 2.080615
0.786000 2.080021
0.788000 2.079427
0.790000 2.078834
0.792000 2.078242
0.794000 2.077650
0.796000 2.077060
0.798000 2.076470
0.800000 2.075881
0.802000 2.075292
0.804000 2.074704
0.806000 2.074117
0.808000 2.073531
0.810000 2.072945
0.812000 2.072360
0.814000 2.071776
0.816000 2.071192
0.818000 2.070610
0.820000 2.070027
0.822000 2.069446
0.824000 2.068865
0.826000 2.068285
0.828000 2.067706
0.830000 2.067127
0.832000 2.066550
0.834000 2.065972
0.836000 2.065396
0.838000 2.064820
0.840000 2.064245
0.842000 2.063670
0.844000 2.063097
0.846000 2.062523
0.848000 2.061951
0.850000 2.061379
0.852000 2.060808
0.854000 2.060238
0.856000 2.059668
0.858000 2.059099
0.860000 2.058531
0.862000 2.057963
0.864000 2.057396
0.866000 2.056830
0.868000 2.056264
0.870000 2.055699
0.872000 2.055134
0.874000 2.054571
0.876000 2.054007
0.878000 2.053445
0.880000 2.052883
0.882000 2.052322
0.884000 2.051762
0.886000 2.051202
0.888000 2.050643
0.890000 2.050084
0.892000 2.049526
0.894000 2.048969
0.896000 2.048412
0.898000 2.047856
0.900000 2.047301
0.902000 2.046746
0.904000 2.046192
0.906000 2.045638
0.908000 2.045085
0.910000 2.044533
0.912000 2.043982
0.914000 2.043431
0.916000 2.042880
0.918000 2.042331
0.920000 2.041781
0.922000 2.041233
0.924000 2.040685
0.926000 2.040138
0.928000 2.039591
0.930000 2.039045
0.932000 2.038499
0.934000 2.037955
0.936000 2.037410
0.938000 2.036867
0.940000 2.036324
0.942000 2.035781
0.944000 2.035239
0.946000 2.034698
0.948000 2.034157
0.950000 2.033617
0.952000 2.033078
0.954000 2.032539
0.956000 2.032001
0.958000 2.031463
0.960000 2.030926
0.962000 2.030390
0.964000 2.029854
0.966000 2.029318
0.968000 2.028783
0.970000 2.028249
0.972000 2.027716
0.974000 2.027183
0.976000 2.026650
0.978000 2.026118
0.980000 2.025587
0.982000 2.025056
0.984000 2.024526
0.986000 2.023996
0.988000 2.023467
0.990000 2.022939
0.992000 2.022411
0.994000 2.021884
0.996000 2.021357
0.998000 2.020831
1.000000 2.020305


==> exE/I=40_80/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I80-3MOOD-Rho_VarSteS.dat <==
0.006250 2.410019
0.018750 2.401769
0.031250 2.393717
0.043750 2.385852
0.056250 2.378162
0.068750 2.370639
0.081250 2.363272
0.093750 2.356055
0.106250 2.348980
0.118750 2.342039
0.131250 2.335226
0.143750 2.328537
0.156250 2.321964
0.168750 2.315504
0.181250 2.309151
0.193750 2.302901
0.206250 2.296751
0.218750 2.290695
0.231250 2.284732
0.243750 2.278856
0.256250 2.273066
0.268750 2.267358
0.281250 2.261729
0.293750 2.256176
0.306250 2.250698
0.318750 2.245292
0.331250 2.239955
0.343750 2.234685
0.356250 2.229481
0.368750 2.224340
0.381250 2.219261
0.393750 2.214242
0.406250 2.209280
0.418750 2.204375
0.431250 2.199525
0.443750 2.194730
0.456250 2.189983
0.468750 2.185295
0.481250 2.180638
0.493750 2.176072
0.506250 2.171458
0.518750 2.167102
0.531250 2.162323
0.543750 2.158728
0.556250 2.152149
0.568750 2.156474
0.581250 2.115357
0.593750 2.267078
0.606250 3.631586
0.618750 3.768989
0.631250 3.748945
0.643750 3.769679
0.656250 3.771544
0.668750 3.781065
0.681250 3.787185
0.693750 3.794769
0.706250 3.801643
0.718750 3.808778
0.731250 3.815750
0.743750 3.822748
0.756250 3.829691
0.768750 3.836614
0.781250 3.843503
0.793750 3.850365
0.806250 3.857198
0.818750 3.864003
0.831250 3.870780
0.843750 3.877530
0.856250 3.884254
0.868750 3.890951
0.881250 3.897623
0.893750 3.904269
0.906250 3.910891
0.918750 3.917488
0.931250 3.924061
0.943750 3.930610
0.956250 3.937136
0.968750 3.943638
0.981250 3.950119
0.993750 3.956576


==> exE/I=40_80/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I80-3MOOD.txt <==
Conv=y
nRes=4
normRes=6.468727e-03
normRes=2.150964e-04
normRes=1.978967e-07
normRes=3.463567e-13
nG=965
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=2
CellPDMap=2
CellPDMap=1
CellPDMap=1
CellPDMap=1
CellPDMap=1
CellPDMap=1
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=2
CellPDMap=1
CellPDMap=0
CellPDMap=0
CellPDMap=1
CellPDMap=1
CellPDMap=0
CellPDMap=2
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
2.41001908246082896525
2.40176884180289995641
2.39371696598273198120
2.38585161670568934866
2.37816207191571438173
2.37063859400594934002
2.36327230823889022915
2.35605509905177123997
2.34897952216142291704
2.34203872939996626812
2.33522640401568004620
2.32853670471977913792
2.32196421708496281155
2.31550391114987386132
2.30915110428692971212
2.30290142855702395508
2.29675080190383296141
2.29069540265421833780
2.28473164686271790202
2.27885616814382885309
2.27306579961657595490
2.26735755780898884382
2.26172862801707941216
2.25617635153105666745
2.25069821317925544690
2.24529183214159333559
2.23995494893087032651
2.23468542411897264088
2.22948121341798755068
2.22434039842934616615
2.21926109436946950026
2.21424163653524663786
2.20928014147598172912
2.20437547645838938237
2.19952506219271493038
2.19472980093585334771
2.18998297610935122037
2.18529521158412176618
2.18063831003114971807
2.17607158744266326877
2.17145768156278684557
2.16710242241247685868
2.16232301527593806512
2.15872777671260118737
2.15214872086114850092
2.15647439702187115884
2.11535734986506884781
2.26707767092844436618
3.63158649120047005709
3.76898850831404397255
3.74894535999932498882
3.76967936337454467832
3.77154410319498012427
3.78106515958004729683
3.78718541664871510832
3.79476922968188246088
3.80164292949770032948
3.80877790592037834827
3.81574958813739728569
3.82274846203926799149
3.82969073579135432794
3.83661435824918894966
3.84350327660844959254
3.85036540047933906195
3.85719797288332877372
3.86400294930511334357
3.87078017190937240244
3.87753040126301051771
3.88425397088202117857
3.89095138535537943270
3.89762305547196996613
3.90426941650770009673
3.91089087634321286302
3.91748783911169917715
3.92406069527977496847
3.93060982660623547957
3.93713560446979737861
3.94363839112144498600
3.95011853960663605889
3.95657639413105277626
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
0.99999999999999977796
1.00000000000000022204
0.99999999999999944489
1.00000000000000088818
0.99999999999999800160
1.00000000000000444089
0.99999999999999000799
1.00000000000002242651
0.99999999999994959587
1.00000000000011324275
0.99999999999974542586
1.00000000000057243099
0.99999999999871191925
1.00000000000289790414
0.99999999999348099244
1.00000000001466538002
0.99999999996700750238
1.00000000007422151782
0.99999999983302656492
1.00000000037563263611
0.99999999915495485503
1.00000000190106241860
0.99999999572326014885
1.00000000962120050296
0.99999997835559206738
1.00000004869250891382
0.99999989045852166747
1.00000024643082374709
0.99999944561488995909
1.00000124717545890718
0.99999719427826894158
1.00000631220805025201
0.99998580996917585395
1.00003214238475335307
0.99993109760501741601
1.00018832717983308100
0.99949473085292628305
1.00220940376812817085
0.99065711578041382168
1.03958094064647377230
0.98004821547959108941
0.99019639826221172996
0.99972694182967425380
0.99952733626208589701
1.00016048100545185129
0.99991254827129405491
1.00002944513470914956
0.99998428817012274816
1.00000682396642348593
0.99999702963361170038
1.00000133582995398562
0.99999939672895565845
1.00000026625827098670
0.99999988104280002066
1.00000005322748131142
0.99999997628983350317
1.00000001057059306753
0.99999999528055405484
1.00000000210473638518
0.99999999906145053963
1.00000000041867131984
0.99999999981326870291
1.00000000008326828116
0.99999999996286292880
1.00000000001655853232
0.99999999999260980044
1.00000000000329603012
0.99999999999861621802
1.00000000000095834451
0.99999999999977973175
0.99999999999938626871
1.00000000001212141498
0.70481723834061482670
0.70281096857845148929
0.70085429002572896540
0.69894424310878777717
0.69707814731361361638
0.69525356823849182586
0.69346828719904651805
0.69172027530458624067
0.69000767148431862985
0.68832876369627382651
0.68668197275252196299
0.68506583833086587276
0.68347900682448181620
0.68192022074302771628
0.68038830942961436854
0.67888218089945062683
0.67740081463848755838
0.67594325522836840037
0.67450860668289125410
0.67309602740531226939
0.67170472567621475335
0.67033395562574593640
0.66898301358209388834
0.66765123485839539264
0.66633799068291565959
0.66504268580298286917
0.66376475545399638012
0.66250366453776610154
0.66125890252484464948
0.66002998859508010820
0.65881645429830837379
0.65761787728179710300
0.65643380057890576840
0.65526390974499482134
0.65410763028489038451
0.65296502955054414041
0.65183478432081909393
0.65071874985765987276
0.64961167814281994826
0.64852434577001560889
0.64743152669939030286
0.64638913346409121452
0.64527209471963919984
0.64437478532895320349
0.64293404846751944781
0.64349352991183561556
0.63573120721679765577
0.66329675511941232902
1.01972194583555642033
1.05041782619720902581
1.04250406942423601286
1.04772005453042083012
1.04808114379057060184
1.05058654855911592918
1.05214149477268992250
1.05410499914987920711
1.05587363754434071517
1.05771627042645199879
1.05951435583991804279
1.06132087753102477556
1.06311250564868498003
1.06489980325364763658
1.06667827771083389976
1.06845011946755752419
1.07021454389642101113
1.07197208245369091095
1.07372267669772791798
1.07546652524548913554
1.07720370769251605481
1.07893435187387964902
1.08065855973364421949
1.08237644042688452295
1.08408809577380949030
1.08579362687461822290
1.08749313131611602401
1.08918670455129285024
1.09087443941888606602
1.09255642648442319320
1.09423275400814978831
1.09590350803817537795
1.000
1.000
1.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.294
0.933
0.000
0.647
1.000
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.000
0.000
0.510
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933


==> exE/I=40_80/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I80-4MOOD-RhoError.dat <==
0.006250 0.00000001116232839493
0.018750 0.00000000051949111679
0.031250 0.00000000009018163993
0.043750 0.00000000009650502619
0.056250 0.00000000010339729073
0.068750 0.00000000014794121483
0.081250 0.00000000012546674810
0.093750 0.00000000010086376179
0.106250 0.00000000008319256395
0.118750 0.00000000006961409227
0.131250 0.00000000005853140195
0.143750 0.00000000004942846132
0.156250 0.00000000004193800862
0.168750 0.00000000003576872132
0.181250 0.00000000003060574016
0.193750 0.00000000002640376806
0.206250 0.00000000002261524301
0.218750 0.00000000002003019972
0.231250 0.00000000001647837422
0.243750 0.00000000001652322723
0.256250 0.00000000000966560165
0.268750 0.00000000001931077520
0.281250 0.00000000000733946237
0.293750 0.00000000004835554179
0.306250 0.00000000008060885293
0.318750 0.00000000020633894593
0.331250 0.00000000044198689153
0.343750 0.00000000101411101738
0.356250 0.00000000226372254275
0.368750 0.00000000510843989332
0.381250 0.00000001147801409473
0.393750 0.00000002583437597181
0.406250 0.00000005810699432729
0.418750 0.00000013073123694696
0.431250 0.00000029409112833889
0.443750 0.00000066161288758693
0.456250 0.00000148839518043786
0.468750 0.00000334838287319172
0.481250 0.00000753270178321941
0.493750 0.00001694746950464676
0.506250 0.00003808346045275357
0.518750 0.00008650513800434467
0.531250 0.00018292389503749007
0.543750 0.00050081839270443851
0.556250 0.00217160252535464338
0.568750 0.00215100344209417926
0.581250 0.00213086070038137620
0.593750 0.07573209867320684907
0.606250 0.06350334402343227325
0.618750 0.00412501498917627885
0.631250 0.00272368505072684286
0.643750 0.00104160955736087857
0.656250 0.00049250751529505976
0.668750 0.00020984654566458261
0.681250 0.00009261972097629467
0.693750 0.00004187291535240334
0.706250 0.00001847457327119884
0.718750 0.00000816653373991727
0.731250 0.00000364106927053243
0.743750 0.00000161635859541320
0.756250 0.00000071654696798262
0.768750 0.00000031837811498292
0.781250 0.00000014140272375229
0.793750 0.00000006275882302731
0.806250 0.00000002786801633903
0.818750 0.00000001237517199826
0.831250 0.00000000549472778388
0.843750 0.00000000243947351208
0.856250 0.00000000108350750594
0.868750 0.00000000048087489546
0.881250 0.00000000021377877246
0.893750 0.00000000009470202400
0.906250 0.00000000004227995731
0.918750 0.00000000001858646570
0.931250 0.00000000000842659276
0.943750 0.00000000000334265948
0.956250 0.00000000000237587727
0.968750 0.00000000000029221070
0.981250 0.00000000000160094160
0.993750 0.00000000002693267831


==> exE/I=40_80/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I80-4MOOD-Rho_RhoExact.dat <==
0.000000 2.414214
0.002000 2.412863
0.004000 2.411517
0.006000 2.410177
0.008000 2.408843
0.010000 2.407514
0.012000 2.406190
0.014000 2.404871
0.016000 2.403558
0.018000 2.402250
0.020000 2.400947
0.022000 2.399649
0.024000 2.398356
0.026000 2.397067
0.028000 2.395784
0.030000 2.394506
0.032000 2.393232
0.034000 2.391963
0.036000 2.390699
0.038000 2.389440
0.040000 2.388185
0.042000 2.386935
0.044000 2.385689
0.046000 2.384448
0.048000 2.383211
0.050000 2.381978
0.052000 2.380750
0.054000 2.379527
0.056000 2.378307
0.058000 2.377092
0.060000 2.375881
0.062000 2.374674
0.064000 2.373472
0.066000 2.372273
0.068000 2.371079
0.070000 2.369889
0.072000 2.368702
0.074000 2.367520
0.076000 2.366341
0.078000 2.365167
0.080000 2.363996
0.082000 2.362829
0.084000 2.361666
0.086000 2.360507
0.088000 2.359351
0.090000 2.358199
0.092000 2.357051
0.094000 2.355906
0.096000 2.354765
0.098000 2.353628
0.100000 2.352494
0.102000 2.351364
0.104000 2.350237
0.106000 2.349114
0.108000 2.347994
0.110000 2.346878
0.112000 2.345765
0.114000 2.344655
0.116000 2.343549
0.118000 2.342446
0.120000 2.341346
0.122000 2.340250
0.124000 2.339157
0.126000 2.338067
0.128000 2.336980
0.130000 2.335897
0.132000 2.334817
0.134000 2.333739
0.136000 2.332665
0.138000 2.331594
0.140000 2.330526
0.142000 2.329461
0.144000 2.328399
0.146000 2.327340
0.148000 2.326284
0.150000 2.325231
0.152000 2.324181
0.154000 2.323134
0.156000 2.322090
0.158000 2.321048
0.160000 2.320010
0.162000 2.318974
0.164000 2.317941
0.166000 2.316911
0.168000 2.315884
0.170000 2.314859
0.172000 2.313838
0.174000 2.312818
0.176000 2.311802
0.178000 2.310788
0.180000 2.309777
0.182000 2.308769
0.184000 2.307763
0.186000 2.306760
0.188000 2.305760
0.190000 2.304762
0.192000 2.303766
0.194000 2.302773
0.196000 2.301783
0.198000 2.300795
0.200000 2.299810
0.202000 2.298827
0.204000 2.297847
0.206000 2.296869
0.208000 2.295893
0.210000 2.294920
0.212000 2.293950
0.214000 2.292982
0.216000 2.292016
0.218000 2.291052
0.220000 2.290091
0.222000 2.289132
0.224000 2.288176
0.226000 2.287222
0.228000 2.286270
0.230000 2.285320
0.232000 2.284373
0.234000 2.283428
0.236000 2.282485
0.238000 2.281545
0.240000 2.280606
0.242000 2.279670
0.244000 2.278736
0.246000 2.277804
0.248000 2.276875
0.250000 2.275947
0.252000 2.275022
0.254000 2.274098
0.256000 2.273177
0.258000 2.272258
0.260000 2.271341
0.262000 2.270427
0.264000 2.269514
0.266000 2.268603
0.268000 2.267694
0.270000 2.266788
0.272000 2.265883
0.274000 2.264981
0.276000 2.264080
0.278000 2.263181
0.280000 2.262285
0.282000 2.261390
0.284000 2.260497
0.286000 2.259607
0.288000 2.258718
0.290000 2.257831
0.292000 2.256946
0.294000 2.256063
0.296000 2.255182
0.298000 2.254303
0.300000 2.253425
0.302000 2.252550
0.304000 2.251676
0.306000 2.250804
0.308000 2.249934
0.310000 2.249066
0.312000 2.248200
0.314000 2.247335
0.316000 2.246472
0.318000 2.245611
0.320000 2.244752
0.322000 2.243895
0.324000 2.243039
0.326000 2.242185
0.328000 2.241333
0.330000 2.240483
0.332000 2.239634
0.334000 2.238787
0.336000 2.237942
0.338000 2.237098
0.340000 2.236257
0.342000 2.235416
0.344000 2.234578
0.346000 2.233741
0.348000 2.232906
0.350000 2.232073
0.352000 2.231241
0.354000 2.230411
0.356000 2.229582
0.358000 2.228755
0.360000 2.227930
0.362000 2.227106
0.364000 2.226284
0.366000 2.225463
0.368000 2.224645
0.370000 2.223827
0.372000 2.223011
0.374000 2.222197
0.376000 2.221385
0.378000 2.220573
0.380000 2.219764
0.382000 2.218956
0.384000 2.218149
0.386000 2.217344
0.388000 2.216541
0.390000 2.215739
0.392000 2.214938
0.394000 2.214139
0.396000 2.213342
0.398000 2.212546
0.400000 2.211751
0.402000 2.210958
0.404000 2.210167
0.406000 2.209377
0.408000 2.208588
0.410000 2.207801
0.412000 2.207015
0.414000 2.206230
0.416000 2.205447
0.418000 2.204666
0.420000 2.203886
0.422000 2.203107
0.424000 2.202329
0.426000 2.201554
0.428000 2.200779
0.430000 2.200006
0.432000 2.199234
0.434000 2.198463
0.436000 2.197694
0.438000 2.196927
0.440000 2.196160
0.442000 2.195395
0.444000 2.194631
0.446000 2.193869
0.448000 2.193108
0.450000 2.192348
0.452000 2.191590
0.454000 2.190833
0.456000 2.190077
0.458000 2.189323
0.460000 2.188569
0.462000 2.187817
0.464000 2.187067
0.466000 2.186317
0.468000 2.185569
0.470000 2.184823
0.472000 2.184077
0.474000 2.183333
0.476000 2.182590
0.478000 2.181848
0.480000 2.181107
0.482000 2.180368
0.484000 2.179630
0.486000 2.178893
0.488000 2.178158
0.490000 2.177423
0.492000 2.176690
0.494000 2.175958
0.496000 2.175227
0.498000 2.174498
0.500000 2.173769
0.502000 2.173042
0.504000 2.172316
0.506000 2.171591
0.508000 2.170868
0.510000 2.170145
0.512000 2.169424
0.514000 2.168704
0.516000 2.167985
0.518000 2.167267
0.520000 2.166550
0.522000 2.165835
0.524000 2.165121
0.526000 2.164407
0.528000 2.163695
0.530000 2.162984
0.532000 2.162274
0.534000 2.161566
0.536000 2.160858
0.538000 2.160152
0.540000 2.159446
0.542000 2.158742
0.544000 2.158039
0.546000 2.157336
0.548000 2.156635
0.550000 2.155936
0.552000 2.155237
0.554000 2.154539
0.556000 2.153842
0.558000 2.153147
0.560000 2.152452
0.562000 2.151759
0.564000 2.151066
0.566000 2.150375
0.568000 2.149684
0.570000 2.148995
0.572000 2.148307
0.574000 2.147620
0.576000 2.146934
0.578000 2.146248
0.580000 2.145564
0.582000 2.144881
0.584000 2.144199
0.586000 2.143518
0.588000 2.142838
0.590000 2.142159
0.592000 2.141481
0.594000 2.140804
0.596000 2.140128
0.598000 2.139453
0.600000 2.138779
0.600000 2.139453
0.600000 3.739273
0.600000 3.740451
0.602000 3.741629
0.604000 3.742805
0.606000 3.743980
0.608000 3.745155
0.610000 3.746328
0.612000 3.747501
0.614000 3.748672
0.616000 3.749843
0.618000 3.751012
0.620000 3.752181
0.622000 3.753349
0.624000 3.754515
0.626000 3.755681
0.628000 3.756846
0.630000 3.758010
0.632000 3.759173
0.634000 3.760335
0.636000 3.761496
0.638000 3.762656
0.640000 3.763815
0.642000 3.764973
0.644000 3.766130
0.646000 3.767287
0.648000 3.768442
0.650000 3.769597
0.652000 3.770751
0.654000 3.771903
0.656000 3.773055
0.658000 3.774206
0.660000 3.775356
0.662000 3.776505
0.664000 3.777654
0.666000 3.778801
0.668000 3.779947
0.670000 3.781093
0.672000 3.782238
0.674000 3.783382
0.676000 3.784525
0.678000 3.785667
0.680000 3.786808
0.682000 3.787948
0.684000 3.789088
0.686000 3.790226
0.688000 3.791364
0.690000 3.792501
0.692000 3.793637
0.694000 3.794772
0.696000 3.795907
0.698000 3.797040
0.700000 3.798173
0.702000 3.799305
0.704000 3.800436
0.706000 3.801566
0.708000 3.802695
0.710000 3.803824
0.712000 3.804951
0.714000 3.806078
0.716000 3.807204
0.718000 3.808329
0.720000 3.809454
0.722000 3.810577
0.724000 3.811700
0.726000 3.812822
0.728000 3.813943
0.730000 3.815064
0.732000 3.816183
0.734000 3.817302
0.736000 3.818420
0.738000 3.819537
0.740000 3.820653
0.742000 3.821769
0.744000 3.822884
0.746000 3.823998
0.748000 3.825111
0.750000 3.826223
0.752000 3.827335
0.754000 3.828446
0.756000 3.829556
0.758000 3.830665
0.760000 3.831774
0.762000 3.832881
0.764000 3.833988
0.766000 3.835095
0.768000 3.836200
0.770000 3.837305
0.772000 3.838409
0.774000 3.839512
0.776000 3.840615
0.778000 3.841716
0.780000 3.842817
0.782000 3.843917
0.784000 3.845017
0.786000 3.846116
0.788000 3.847214
0.790000 3.848311
0.792000 3.849408
0.794000 3.850503
0.796000 3.851598
0.798000 3.852693
0.800000 3.853786
0.802000 3.854879
0.804000 3.855971
0.806000 3.857063
0.808000 3.858154
0.810000 3.859244
0.812000 3.860333
0.814000 3.861421
0.816000 3.862509
0.818000 3.863597
0.820000 3.864683
0.822000 3.865769
0.824000 3.866854
0.826000 3.867938
0.828000 3.869022
0.830000 3.870105
0.832000 3.871187
0.834000 3.872269
0.836000 3.873350
0.838000 3.874430
0.840000 3.875509
0.842000 3.876588
0.844000 3.877666
0.846000 3.878744
0.848000 3.879820
0.850000 3.880897
0.852000 3.881972
0.854000 3.883047
0.856000 3.884121
0.858000 3.885194
0.860000 3.886267
0.862000 3.887339
0.864000 3.888411
0.866000 3.889481
0.868000 3.890551
0.870000 3.891621
0.872000 3.892690
0.874000 3.893758
0.876000 3.894825
0.878000 3.895892
0.880000 3.896958
0.882000 3.898024
0.884000 3.899088
0.886000 3.900153
0.888000 3.901216
0.890000 3.902279
0.892000 3.903341
0.894000 3.904403
0.896000 3.905464
0.898000 3.906525
0.900000 3.907584
0.902000 3.908643
0.904000 3.909702
0.906000 3.910760
0.908000 3.911817
0.910000 3.912874
0.912000 3.913930
0.914000 3.914985
0.916000 3.916040
0.918000 3.917094
0.920000 3.918147
0.922000 3.919200
0.924000 3.920252
0.926000 3.921304
0.928000 3.922355
0.930000 3.923405
0.932000 3.924455
0.934000 3.925505
0.936000 3.926553
0.938000 3.927601
0.940000 3.928649
0.942000 3.929695
0.944000 3.930742
0.946000 3.931787
0.948000 3.932832
0.950000 3.933877
0.952000 3.934920
0.954000 3.935964
0.956000 3.937006
0.958000 3.938048
0.960000 3.939090
0.962000 3.940131
0.964000 3.941171
0.966000 3.942211
0.968000 3.943250
0.970000 3.944288
0.972000 3.945326
0.974000 3.946364
0.976000 3.947401
0.978000 3.948437
0.980000 3.949472
0.982000 3.950508
0.984000 3.951542
0.986000 3.952576
0.988000 3.953609
0.990000 3.954642
0.992000 3.955675
0.994000 3.956706
0.996000 3.957737
0.998000 3.958768
1.000000 3.959798


==> exE/I=40_80/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I80-4MOOD-Rho_RhoSubPv.dat <==
0.000000 3.313708
0.002000 3.315564
0.004000 3.317413
0.006000 3.319258
0.008000 3.321097
0.010000 3.322930
0.012000 3.324758
0.014000 3.326581
0.016000 3.328399
0.018000 3.330211
0.020000 3.332019
0.022000 3.333821
0.024000 3.335619
0.026000 3.337411
0.028000 3.339199
0.030000 3.340982
0.032000 3.342760
0.034000 3.344533
0.036000 3.346301
0.038000 3.348065
0.040000 3.349824
0.042000 3.351579
0.044000 3.353329
0.046000 3.355075
0.048000 3.356816
0.050000 3.358553
0.052000 3.360285
0.054000 3.362013
0.056000 3.363737
0.058000 3.365456
0.060000 3.367172
0.062000 3.368883
0.064000 3.370590
0.066000 3.372293
0.068000 3.373991
0.070000 3.375686
0.072000 3.377377
0.074000 3.379064
0.076000 3.380747
0.078000 3.382426
0.080000 3.384101
0.082000 3.385772
0.084000 3.387439
0.086000 3.389103
0.088000 3.390763
0.090000 3.392419
0.092000 3.394072
0.094000 3.395721
0.096000 3.397366
0.098000 3.399008
0.100000 3.400646
0.102000 3.402280
0.104000 3.403912
0.106000 3.405539
0.108000 3.407163
0.110000 3.408784
0.112000 3.410401
0.114000 3.412015
0.116000 3.413626
0.118000 3.415233
0.120000 3.416837
0.122000 3.418438
0.124000 3.420035
0.126000 3.421630
0.128000 3.423221
0.130000 3.424809
0.132000 3.426393
0.134000 3.427975
0.136000 3.429554
0.138000 3.431129
0.140000 3.432701
0.142000 3.434271
0.144000 3.435837
0.146000 3.437400
0.148000 3.438960
0.150000 3.440518
0.152000 3.442072
0.154000 3.443624
0.156000 3.445172
0.158000 3.446718
0.160000 3.448261
0.162000 3.449801
0.164000 3.451338
0.166000 3.452873
0.168000 3.454405
0.170000 3.455933
0.172000 3.457460
0.174000 3.458983
0.176000 3.460504
0.178000 3.462022
0.180000 3.463537
0.182000 3.465050
0.184000 3.466560
0.186000 3.468068
0.188000 3.469573
0.190000 3.471075
0.192000 3.472575
0.194000 3.474072
0.196000 3.475567
0.198000 3.477059
0.200000 3.478548
0.202000 3.480035
0.204000 3.481520
0.206000 3.483002
0.208000 3.484482
0.210000 3.485960
0.212000 3.487435
0.214000 3.488907
0.216000 3.490377
0.218000 3.491845
0.220000 3.493311
0.222000 3.494774
0.224000 3.496235
0.226000 3.497693
0.228000 3.499149
0.230000 3.500603
0.232000 3.502055
0.234000 3.503504
0.236000 3.504952
0.238000 3.506397
0.240000 3.507839
0.242000 3.509280
0.244000 3.510718
0.246000 3.512154
0.248000 3.513588
0.250000 3.515020
0.252000 3.516450
0.254000 3.517878
0.256000 3.519303
0.258000 3.520726
0.260000 3.522148
0.262000 3.523567
0.264000 3.524984
0.266000 3.526399
0.268000 3.527812
0.270000 3.529223
0.272000 3.530632
0.274000 3.532039
0.276000 3.533444
0.278000 3.534847
0.280000 3.536248
0.282000 3.537647
0.284000 3.539044
0.286000 3.540439
0.288000 3.541832
0.290000 3.543224
0.292000 3.544613
0.294000 3.546000
0.296000 3.547386
0.298000 3.548769
0.300000 3.550151
0.302000 3.551531
0.304000 3.552909
0.306000 3.554285
0.308000 3.555660
0.310000 3.557032
0.312000 3.558403
0.314000 3.559772
0.316000 3.561139
0.318000 3.562504
0.320000 3.563868
0.322000 3.565230
0.324000 3.566590
0.326000 3.567948
0.328000 3.569304
0.330000 3.570659
0.332000 3.572012
0.334000 3.573363
0.336000 3.574713
0.338000 3.576061
0.340000 3.577407
0.342000 3.578752
0.344000 3.580094
0.346000 3.581435
0.348000 3.582775
0.350000 3.584113
0.352000 3.585449
0.354000 3.586784
0.356000 3.588116
0.358000 3.589448
0.360000 3.590777
0.362000 3.592106
0.364000 3.593432
0.366000 3.594757
0.368000 3.596080
0.370000 3.597402
0.372000 3.598722
0.374000 3.600041
0.376000 3.601358
0.378000 3.602673
0.380000 3.603987
0.382000 3.605299
0.384000 3.606610
0.386000 3.607920
0.388000 3.609227
0.390000 3.610534
0.392000 3.611839
0.394000 3.613142
0.396000 3.614444
0.398000 3.615744
0.400000 3.617043
0.402000 3.618341
0.404000 3.619637
0.406000 3.620931
0.408000 3.622224
0.410000 3.623516
0.412000 3.624806
0.414000 3.626095
0.416000 3.627382
0.418000 3.628668
0.420000 3.629952
0.422000 3.631236
0.424000 3.632517
0.426000 3.633798
0.428000 3.635077
0.430000 3.636354
0.432000 3.637630
0.434000 3.638905
0.436000 3.640179
0.438000 3.641451
0.440000 3.642721
0.442000 3.643991
0.444000 3.645259
0.446000 3.646526
0.448000 3.647791
0.450000 3.649055
0.452000 3.650318
0.454000 3.651579
0.456000 3.652840
0.458000 3.654098
0.460000 3.655356
0.462000 3.656612
0.464000 3.657867
0.466000 3.659121
0.468000 3.660373
0.470000 3.661625
0.472000 3.662874
0.474000 3.664123
0.476000 3.665370
0.478000 3.666617
0.480000 3.667862
0.482000 3.669105
0.484000 3.670348
0.486000 3.671589
0.488000 3.672829
0.490000 3.674068
0.492000 3.675305
0.494000 3.676541
0.496000 3.677776
0.498000 3.679010
0.500000 3.680243
0.502000 3.681475
0.504000 3.682705
0.506000 3.683934
0.508000 3.685162
0.510000 3.686389
0.512000 3.687615
0.514000 3.688839
0.516000 3.690062
0.518000 3.691285
0.520000 3.692506
0.522000 3.693726
0.524000 3.694944
0.526000 3.696162
0.528000 3.697378
0.530000 3.698594
0.532000 3.699808
0.534000 3.701021
0.536000 3.702233
0.538000 3.703444
0.540000 3.704654
0.542000 3.705862
0.544000 3.707070
0.546000 3.708276
0.548000 3.709482
0.550000 3.710686
0.552000 3.711889
0.554000 3.713091
0.556000 3.714292
0.558000 3.715492
0.560000 3.716691
0.562000 3.717889
0.564000 3.719086
0.566000 3.720282
0.568000 3.721476
0.570000 3.722670
0.572000 3.723863
0.574000 3.725054
0.576000 3.726245
0.578000 3.727434
0.580000 3.728623
0.582000 3.729810
0.584000 3.730996
0.586000 3.732182
0.588000 3.733366
0.590000 3.734550
0.592000 3.735732
0.594000 3.736913
0.596000 3.738094
0.598000 3.739273
0.600000 3.740451


==> exE/I=40_80/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I80-4MOOD-Rho_RhoSupPv.dat <==
0.600000 2.138779
0.602000 2.138106
0.604000 2.137434
0.606000 2.136763
0.608000 2.136093
0.610000 2.135424
0.612000 2.134756
0.614000 2.134089
0.616000 2.133423
0.618000 2.132758
0.620000 2.132093
0.622000 2.131430
0.624000 2.130768
0.626000 2.130106
0.628000 2.129446
0.630000 2.128786
0.632000 2.128128
0.634000 2.127470
0.636000 2.126814
0.638000 2.126158
0.640000 2.125503
0.642000 2.124849
0.644000 2.124196
0.646000 2.123544
0.648000 2.122893
0.650000 2.122243
0.652000 2.121594
0.654000 2.120945
0.656000 2.120298
0.658000 2.119651
0.660000 2.119005
0.662000 2.118361
0.664000 2.117717
0.666000 2.117074
0.668000 2.116432
0.670000 2.115790
0.672000 2.115150
0.674000 2.114510
0.676000 2.113872
0.678000 2.113234
0.680000 2.112597
0.682000 2.111961
0.684000 2.111326
0.686000 2.110692
0.688000 2.110058
0.690000 2.109426
0.692000 2.108794
0.694000 2.108163
0.696000 2.107533
0.698000 2.106904
0.700000 2.106276
0.702000 2.105648
0.704000 2.105022
0.706000 2.104396
0.708000 2.103771
0.710000 2.103147
0.712000 2.102524
0.714000 2.101901
0.716000 2.101279
0.718000 2.100659
0.720000 2.100039
0.722000 2.099419
0.724000 2.098801
0.726000 2.098183
0.728000 2.097567
0.730000 2.096951
0.732000 2.096335
0.734000 2.095721
0.736000 2.095108
0.738000 2.094495
0.740000 2.093883
0.742000 2.093272
0.744000 2.092661
0.746000 2.092052
0.748000 2.091443
0.750000 2.090835
0.752000 2.090227
0.754000 2.089621
0.756000 2.089015
0.758000 2.088410
0.760000 2.087806
0.762000 2.087203
0.764000 2.086600
0.766000 2.085998
0.768000 2.085397
0.770000 2.084797
0.772000 2.084197
0.774000 2.083598
0.776000 2.083000
0.778000 2.082403
0.780000 2.081806
0.782000 2.081210
0.784000 2.080615
0.786000 2.080021
0.788000 2.079427
0.790000 2.078834
0.792000 2.078242
0.794000 2.077650
0.796000 2.077060
0.798000 2.076470
0.800000 2.075881
0.802000 2.075292
0.804000 2.074704
0.806000 2.074117
0.808000 2.073531
0.810000 2.072945
0.812000 2.072360
0.814000 2.071776
0.816000 2.071192
0.818000 2.070610
0.820000 2.070027
0.822000 2.069446
0.824000 2.068865
0.826000 2.068285
0.828000 2.067706
0.830000 2.067127
0.832000 2.066550
0.834000 2.065972
0.836000 2.065396
0.838000 2.064820
0.840000 2.064245
0.842000 2.063670
0.844000 2.063097
0.846000 2.062523
0.848000 2.061951
0.850000 2.061379
0.852000 2.060808
0.854000 2.060238
0.856000 2.059668
0.858000 2.059099
0.860000 2.058531
0.862000 2.057963
0.864000 2.057396
0.866000 2.056830
0.868000 2.056264
0.870000 2.055699
0.872000 2.055134
0.874000 2.054571
0.876000 2.054007
0.878000 2.053445
0.880000 2.052883
0.882000 2.052322
0.884000 2.051762
0.886000 2.051202
0.888000 2.050643
0.890000 2.050084
0.892000 2.049526
0.894000 2.048969
0.896000 2.048412
0.898000 2.047856
0.900000 2.047301
0.902000 2.046746
0.904000 2.046192
0.906000 2.045638
0.908000 2.045085
0.910000 2.044533
0.912000 2.043982
0.914000 2.043431
0.916000 2.042880
0.918000 2.042331
0.920000 2.041781
0.922000 2.041233
0.924000 2.040685
0.926000 2.040138
0.928000 2.039591
0.930000 2.039045
0.932000 2.038499
0.934000 2.037955
0.936000 2.037410
0.938000 2.036867
0.940000 2.036324
0.942000 2.035781
0.944000 2.035239
0.946000 2.034698
0.948000 2.034157
0.950000 2.033617
0.952000 2.033078
0.954000 2.032539
0.956000 2.032001
0.958000 2.031463
0.960000 2.030926
0.962000 2.030390
0.964000 2.029854
0.966000 2.029318
0.968000 2.028783
0.970000 2.028249
0.972000 2.027716
0.974000 2.027183
0.976000 2.026650
0.978000 2.026118
0.980000 2.025587
0.982000 2.025056
0.984000 2.024526
0.986000 2.023996
0.988000 2.023467
0.990000 2.022939
0.992000 2.022411
0.994000 2.021884
0.996000 2.021357
0.998000 2.020831
1.000000 2.020305


==> exE/I=40_80/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I80-4MOOD-Rho_VarSteS.dat <==
0.006250 2.410019
0.018750 2.401769
0.031250 2.393717
0.043750 2.385852
0.056250 2.378162
0.068750 2.370639
0.081250 2.363272
0.093750 2.356055
0.106250 2.348980
0.118750 2.342039
0.131250 2.335226
0.143750 2.328537
0.156250 2.321964
0.168750 2.315504
0.181250 2.309151
0.193750 2.302901
0.206250 2.296751
0.218750 2.290695
0.231250 2.284732
0.243750 2.278856
0.256250 2.273066
0.268750 2.267358
0.281250 2.261729
0.293750 2.256176
0.306250 2.250698
0.318750 2.245292
0.331250 2.239955
0.343750 2.234685
0.356250 2.229481
0.368750 2.224340
0.381250 2.219261
0.393750 2.214242
0.406250 2.209280
0.418750 2.204375
0.431250 2.199525
0.443750 2.194730
0.456250 2.189983
0.468750 2.185295
0.481250 2.180640
0.493750 2.176068
0.506250 2.171465
0.518750 2.167087
0.531250 2.162359
0.543750 2.158629
0.556250 2.151585
0.568750 2.147277
0.581250 2.143008
0.593750 2.216623
0.606250 3.680622
0.618750 3.747324
0.631250 3.756011
0.643750 3.767026
0.656250 3.772705
0.668750 3.780586
0.681250 3.787427
0.693750 3.794671
0.706250 3.801687
0.718750 3.808758
0.731250 3.815758
0.743750 3.822745
0.756250 3.829692
0.768750 3.836614
0.781250 3.843504
0.793750 3.850365
0.806250 3.857198
0.818750 3.864003
0.831250 3.870780
0.843750 3.877530
0.856250 3.884254
0.868750 3.890951
0.881250 3.897623
0.893750 3.904269
0.906250 3.910891
0.918750 3.917488
0.931250 3.924061
0.943750 3.930610
0.956250 3.937136
0.968750 3.943638
0.981250 3.950119
0.993750 3.956576


==> exE/I=40_80/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I80-4MOOD.txt <==
Conv=y
nRes=4
normRes=6.779385e-04
normRes=9.203430e-07
normRes=8.426875e-12
normRes=3.559259e-14
nG=965
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=2
CellPDMap=1
CellPDMap=0
CellPDMap=0
CellPDMap=1
CellPDMap=1
CellPDMap=0
CellPDMap=2
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
2.41001908246082230391
2.40176884180290084458
2.39371696598273020484
2.38585161670568846048
2.37816207191571482582
2.37063859400595111637
2.36327230823889022915
2.35605509905177390451
2.34897952216142202886
2.34203872939996760039
2.33522640401568049029
2.32853670471977958201
2.32196421708496369973
2.31550391114987030861
2.30915110428693681754
2.30290142855701418512
2.29675080190385827450
2.29069540265416105029
2.28473164686284491154
2.27885616814354463600
2.27306579961721721972
2.26735755780754644206
2.26172862802032481611
2.25617635152375939356
2.25069821319567564544
2.24529183210465443921
2.23995494901397229626
2.23468542393202529439
2.22948121383855690780
2.22434039748320788732
2.21926109649795755274
2.21424163174687738120
2.20928015224817508866
2.20437545222464281736
2.19952511671034844909
2.19472967828983689387
2.18998325202087196217
2.18529459087786959159
2.18063970642720050819
2.17606844655366638008
2.17146475725972720738
2.16708663438102933085
2.16235935025567727052
2.15862904524753185243
2.15158537593846732605
2.14727655427285579748
2.14300816834172680458
2.21662258944311130193
3.68062237661130531308
3.74732410345646016481
3.75601135886745751691
3.76702588859966258639
3.77270507186438974756
3.78058552183981744221
3.78742665338936257413
3.79467092911938097544
3.80168721145679322504
3.80875796962594215245
3.81575838678843259899
3.82274457798083844295
3.82969247077966779003
3.83661358870782009944
3.84350361773746751481
3.85036524886797648648
3.85719804021920387171
3.86400291942226470354
3.87078018517986999214
3.87753039536973798107
3.88425397349852818962
3.89095138419356567638
3.89762305598788394434
3.90426941627861268103
3.91089087644492883200
3.91748783906649977737
3.92406069529985446209
3.93060982659789726057
3.93713560447565669165
3.94363839112040226453
3.95011853960255754359
3.95657639420767148764
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.03471040906444522456
1.00662554304290741136
1.00082846629088750845
1.00036762257101186080
0.99988119354223248259
1.00004375237494214090
0.99997734151516182166
1.00001027987730628510
0.99999568562390117599
1.00000196419381204294
0.99999911078734593506
1.00000039155639885990
0.99999982525507014053
1.00000007835256488065
0.99999996511649580366
1.00000001554831730033
0.99999999305533027183
1.00000000309749470517
0.99999999861881538887
1.00000000061621285852
0.99999999972513298196
1.00000000012257816984
0.99999999994532706715
1.00000000002438071967
0.99999999998912503241
1.00000000000484745577
0.99999999999783462101
1.00000000000096500585
0.99999999999958799624
1.00000000000027644553
0.99999999999989053201
0.99999999999987632116
1.00000000000307376347
0.70481723834061238421
0.70281096857845193338
0.70085429002572863233
0.69894424310878766615
0.69707814731361372740
0.69525356823849226995
0.69346828719904640703
0.69172027530458690681
0.69000767148431840781
0.68832876369627438162
0.68668197275252196299
0.68506583833086609481
0.68347900682448170517
0.68192022074302782730
0.68038830942961425752
0.67888218089945207012
0.67740081463848500487
0.67594325522837461762
0.67450860668287759836
0.67309602740534368870
0.67170472567614536441
0.67033395562590225580
0.66898301358174183662
0.66765123485918753676
0.66633799068113419573
0.66504268580699066327
0.66376475544498070303
0.66250366455804887700
0.66125890247921503828
0.66002998869773044088
0.65881645406738076343
0.65761787780130542824
0.65643379941019042167
0.65526391237420478220
0.65410762437006708669
0.65296504285687018143
0.65183475438611326869
0.65071881720033586394
0.64961152664879562302
0.64852468675451591107
0.64743076368250951358
0.64639091851796559585
0.64526885824179558426
0.64438376905050021026
0.64271373461324043941
0.64169281959915691615
0.64068201351869435989
0.65210392854730137024
1.02345544908561159048
1.04169791879811546309
1.04403510354079620548
1.04697110261707226897
1.04840447262067426593
1.05044827451593847378
1.05220610213476351014
1.05407730303039426367
1.05588601410491333965
1.05771074841464507443
1.05951680457009311809
1.06131979211820204334
1.06311298882239979591
1.06489958866727874032
1.06667837299043366528
1.06845007712780892817
1.07021456270814407929
1.07197207409772810038
1.07372268041006346806
1.07546652359616379258
1.07720370842523260890
1.07893435154835937162
1.08065855987826431317
1.08237644036263347402
1.08408809580235288017
1.08579362686192926191
1.08749313132175617902
1.08918670454894872535
1.09087443942053341495
1.09255642648413342499
1.09423275400699959725
1.09590350805974279247
1.000
1.000
1.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.294
0.933
0.000
0.647
1.000
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.000
0.000
0.502
0.502
0.000
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.000
0.000
0.510
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933


==> exE/I=40_80/out_NLSfsolveV3_7MOODNew5210_Var0-P0/res-I40-4MOOD-CPD.dat <==
    x   y   RED   GREEN   BLUE
0.012500 5 1.000000 0.000000 0.000000
0.037500 5 1.000000 0.647000 0.000000
0.062500 5 1.000000 1.000000 0.000000
0.087500 5 0.000000 0.502000 0.000000
0.112500 5 0.000000 0.502000 0.000000
0.137500 5 0.000000 0.502000 0.000000
0.162500 5 0.000000 0.502000 0.000000
0.187500 5 0.000000 0.502000 0.000000
0.212500 5 0.000000 0.502000 0.000000
0.237500 5 0.000000 0.502000 0.000000
0.262500 5 0.000000 0.502000 0.000000
0.287500 5 0.000000 0.502000 0.000000
0.312500 5 0.000000 0.502000 0.000000
0.337500 5 0.000000 0.502000 0.000000
0.362500 5 0.000000 0.502000 0.000000
0.387500 5 0.000000 0.502000 0.000000
0.412500 5 0.000000 0.502000 0.000000
0.437500 5 0.000000 0.502000 0.000000
0.462500 5 0.000000 0.502000 0.000000
0.487500 2 0.000000 0.502000 0.000000
0.512500 2 0.000000 0.502000 0.000000
0.537500 1 0.000000 0.502000 0.000000
0.562500 0 0.000000 0.000000 0.000000
0.587500 1 0.000000 0.502000 0.000000
0.612500 1 0.000000 0.502000 0.000000
0.637500 0 0.000000 0.000000 0.000000
0.662500 2 0.000000 0.502000 0.000000
0.687500 5 0.000000 0.502000 0.000000
0.712500 5 0.000000 0.502000 0.000000
0.737500 5 0.000000 0.502000 0.000000
0.762500 5 0.000000 0.502000 0.000000
0.787500 5 0.000000 0.502000 0.000000
0.812500 5 0.000000 0.502000 0.000000
0.837500 5 0.000000 0.502000 0.000000
0.862500 5 0.000000 0.502000 0.000000
0.887500 5 0.000000 0.502000 0.000000
0.912500 5 0.000000 0.502000 0.000000
0.937500 5 0.000000 0.000000 1.000000
0.962500 5 0.294000 0.000000 0.510000
0.987500 5 0.933000 0.510000 0.933000



==> exE/I=40_80/out_NLSfsolveV3_7MOODNew5210_Var0-P0/res-I40-4MOOD-RhoError.dat <==
0.012500 0.00000039725612266395
0.037500 0.00000001790569381654
0.062500 0.00000000305716163496
0.087500 0.00000000435698011003
0.112500 0.00000000445897807566
0.137500 0.00000000016888579424
0.162500 0.00000001123095660915
0.187500 0.00000001790341430663
0.212500 0.00000004480492199477
0.237500 0.00000009812325885150
0.262500 0.00000022210395567157
0.287500 0.00000049928755307960
0.312500 0.00000112283322151185
0.337500 0.00000252697911484745
0.362500 0.00000568337629491822
0.387500 0.00001278809108429257
0.412500 0.00002874645201478288
0.437500 0.00006510301148132669
0.462500 0.00013978584619733780
0.487500 0.00037947204568800075
0.512500 0.00102091492223888025
0.537500 0.00439969996481748282
0.562500 0.00431571497500371493
0.587500 0.07942913981622634623
0.612500 0.06125906909351597207
0.637500 0.00615786666714290831
0.662500 0.00538572650816337983
0.687500 0.00206011851976706239
0.712500 0.00096799454113627448
0.737500 0.00041267944482514807
0.762500 0.00018191754960872331
0.787500 0.00008203421883079542
0.812500 0.00003616066488421055
0.837500 0.00001598737366093061
0.862500 0.00000711870334946241
0.887500 0.00000295682525441876
0.912500 0.00000207219263081981
0.937500 0.00000037962297394500
0.962500 0.00000143632927240844
0.987500 0.00002703494422862107


==> exE/I=40_80/out_NLSfsolveV3_7MOODNew5210_Var0-P0/res-I40-4MOOD-Rho_RhoExact.dat <==
0.000000 2.414214
0.002000 2.412863
0.004000 2.411517
0.006000 2.410177
0.008000 2.408843
0.010000 2.407514
0.012000 2.406190
0.014000 2.404871
0.016000 2.403558
0.018000 2.402250
0.020000 2.400947
0.022000 2.399649
0.024000 2.398356
0.026000 2.397067
0.028000 2.395784
0.030000 2.394506
0.032000 2.393232
0.034000 2.391963
0.036000 2.390699
0.038000 2.389440
0.040000 2.388185
0.042000 2.386935
0.044000 2.385689
0.046000 2.384448
0.048000 2.383211
0.050000 2.381978
0.052000 2.380750
0.054000 2.379527
0.056000 2.378307
0.058000 2.377092
0.060000 2.375881
0.062000 2.374674
0.064000 2.373472
0.066000 2.372273
0.068000 2.371079
0.070000 2.369889
0.072000 2.368702
0.074000 2.367520
0.076000 2.366341
0.078000 2.365167
0.080000 2.363996
0.082000 2.362829
0.084000 2.361666
0.086000 2.360507
0.088000 2.359351
0.090000 2.358199
0.092000 2.357051
0.094000 2.355906
0.096000 2.354765
0.098000 2.353628
0.100000 2.352494
0.102000 2.351364
0.104000 2.350237
0.106000 2.349114
0.108000 2.347994
0.110000 2.346878
0.112000 2.345765
0.114000 2.344655
0.116000 2.343549
0.118000 2.342446
0.120000 2.341346
0.122000 2.340250
0.124000 2.339157
0.126000 2.338067
0.128000 2.336980
0.130000 2.335897
0.132000 2.334817
0.134000 2.333739
0.136000 2.332665
0.138000 2.331594
0.140000 2.330526
0.142000 2.329461
0.144000 2.328399
0.146000 2.327340
0.148000 2.326284
0.150000 2.325231
0.152000 2.324181
0.154000 2.323134
0.156000 2.322090
0.158000 2.321048
0.160000 2.320010
0.162000 2.318974
0.164000 2.317941
0.166000 2.316911
0.168000 2.315884
0.170000 2.314859
0.172000 2.313838
0.174000 2.312818
0.176000 2.311802
0.178000 2.310788
0.180000 2.309777
0.182000 2.308769
0.184000 2.307763
0.186000 2.306760
0.188000 2.305760
0.190000 2.304762
0.192000 2.303766
0.194000 2.302773
0.196000 2.301783
0.198000 2.300795
0.200000 2.299810
0.202000 2.298827
0.204000 2.297847
0.206000 2.296869
0.208000 2.295893
0.210000 2.294920
0.212000 2.293950
0.214000 2.292982
0.216000 2.292016
0.218000 2.291052
0.220000 2.290091
0.222000 2.289132
0.224000 2.288176
0.226000 2.287222
0.228000 2.286270
0.230000 2.285320
0.232000 2.284373
0.234000 2.283428
0.236000 2.282485
0.238000 2.281545
0.240000 2.280606
0.242000 2.279670
0.244000 2.278736
0.246000 2.277804
0.248000 2.276875
0.250000 2.275947
0.252000 2.275022
0.254000 2.274098
0.256000 2.273177
0.258000 2.272258
0.260000 2.271341
0.262000 2.270427
0.264000 2.269514
0.266000 2.268603
0.268000 2.267694
0.270000 2.266788
0.272000 2.265883
0.274000 2.264981
0.276000 2.264080
0.278000 2.263181
0.280000 2.262285
0.282000 2.261390
0.284000 2.260497
0.286000 2.259607
0.288000 2.258718
0.290000 2.257831
0.292000 2.256946
0.294000 2.256063
0.296000 2.255182
0.298000 2.254303
0.300000 2.253425
0.302000 2.252550
0.304000 2.251676
0.306000 2.250804
0.308000 2.249934
0.310000 2.249066
0.312000 2.248200
0.314000 2.247335
0.316000 2.246472
0.318000 2.245611
0.320000 2.244752
0.322000 2.243895
0.324000 2.243039
0.326000 2.242185
0.328000 2.241333
0.330000 2.240483
0.332000 2.239634
0.334000 2.238787
0.336000 2.237942
0.338000 2.237098
0.340000 2.236257
0.342000 2.235416
0.344000 2.234578
0.346000 2.233741
0.348000 2.232906
0.350000 2.232073
0.352000 2.231241
0.354000 2.230411
0.356000 2.229582
0.358000 2.228755
0.360000 2.227930
0.362000 2.227106
0.364000 2.226284
0.366000 2.225463
0.368000 2.224645
0.370000 2.223827
0.372000 2.223011
0.374000 2.222197
0.376000 2.221385
0.378000 2.220573
0.380000 2.219764
0.382000 2.218956
0.384000 2.218149
0.386000 2.217344
0.388000 2.216541
0.390000 2.215739
0.392000 2.214938
0.394000 2.214139
0.396000 2.213342
0.398000 2.212546
0.400000 2.211751
0.402000 2.210958
0.404000 2.210167
0.406000 2.209377
0.408000 2.208588
0.410000 2.207801
0.412000 2.207015
0.414000 2.206230
0.416000 2.205447
0.418000 2.204666
0.420000 2.203886
0.422000 2.203107
0.424000 2.202329
0.426000 2.201554
0.428000 2.200779
0.430000 2.200006
0.432000 2.199234
0.434000 2.198463
0.436000 2.197694
0.438000 2.196927
0.440000 2.196160
0.442000 2.195395
0.444000 2.194631
0.446000 2.193869
0.448000 2.193108
0.450000 2.192348
0.452000 2.191590
0.454000 2.190833
0.456000 2.190077
0.458000 2.189323
0.460000 2.188569
0.462000 2.187817
0.464000 2.187067
0.466000 2.186317
0.468000 2.185569
0.470000 2.184823
0.472000 2.184077
0.474000 2.183333
0.476000 2.182590
0.478000 2.181848
0.480000 2.181107
0.482000 2.180368
0.484000 2.179630
0.486000 2.178893
0.488000 2.178158
0.490000 2.177423
0.492000 2.176690
0.494000 2.175958
0.496000 2.175227
0.498000 2.174498
0.500000 2.173769
0.502000 2.173042
0.504000 2.172316
0.506000 2.171591
0.508000 2.170868
0.510000 2.170145
0.512000 2.169424
0.514000 2.168704
0.516000 2.167985
0.518000 2.167267
0.520000 2.166550
0.522000 2.165835
0.524000 2.165121
0.526000 2.164407
0.528000 2.163695
0.530000 2.162984
0.532000 2.162274
0.534000 2.161566
0.536000 2.160858
0.538000 2.160152
0.540000 2.159446
0.542000 2.158742
0.544000 2.158039
0.546000 2.157336
0.548000 2.156635
0.550000 2.155936
0.552000 2.155237
0.554000 2.154539
0.556000 2.153842
0.558000 2.153147
0.560000 2.152452
0.562000 2.151759
0.564000 2.151066
0.566000 2.150375
0.568000 2.149684
0.570000 2.148995
0.572000 2.148307
0.574000 2.147620
0.576000 2.146934
0.578000 2.146248
0.580000 2.145564
0.582000 2.144881
0.584000 2.144199
0.586000 2.143518
0.588000 2.142838
0.590000 2.142159
0.592000 2.141481
0.594000 2.140804
0.596000 2.140128
0.598000 2.139453
0.600000 2.138779
0.600000 2.139453
0.600000 3.739273
0.600000 3.740451
0.602000 3.741629
0.604000 3.742805
0.606000 3.743980
0.608000 3.745155
0.610000 3.746328
0.612000 3.747501
0.614000 3.748672
0.616000 3.749843
0.618000 3.751012
0.620000 3.752181
0.622000 3.753349
0.624000 3.754515
0.626000 3.755681
0.628000 3.756846
0.630000 3.758010
0.632000 3.759173
0.634000 3.760335
0.636000 3.761496
0.638000 3.762656
0.640000 3.763815
0.642000 3.764973
0.644000 3.766130
0.646000 3.767287
0.648000 3.768442
0.650000 3.769597
0.652000 3.770751
0.654000 3.771903
0.656000 3.773055
0.658000 3.774206
0.660000 3.775356
0.662000 3.776505
0.664000 3.777654
0.666000 3.778801
0.668000 3.779947
0.670000 3.781093
0.672000 3.782238
0.674000 3.783382
0.676000 3.784525
0.678000 3.785667
0.680000 3.786808
0.682000 3.787948
0.684000 3.789088
0.686000 3.790226
0.688000 3.791364
0.690000 3.792501
0.692000 3.793637
0.694000 3.794772
0.696000 3.795907
0.698000 3.797040
0.700000 3.798173
0.702000 3.799305
0.704000 3.800436
0.706000 3.801566
0.708000 3.802695
0.710000 3.803824
0.712000 3.804951
0.714000 3.806078
0.716000 3.807204
0.718000 3.808329
0.720000 3.809454
0.722000 3.810577
0.724000 3.811700
0.726000 3.812822
0.728000 3.813943
0.730000 3.815064
0.732000 3.816183
0.734000 3.817302
0.736000 3.818420
0.738000 3.819537
0.740000 3.820653
0.742000 3.821769
0.744000 3.822884
0.746000 3.823998
0.748000 3.825111
0.750000 3.826223
0.752000 3.827335
0.754000 3.828446
0.756000 3.829556
0.758000 3.830665
0.760000 3.831774
0.762000 3.832881
0.764000 3.833988
0.766000 3.835095
0.768000 3.836200
0.770000 3.837305
0.772000 3.838409
0.774000 3.839512
0.776000 3.840615
0.778000 3.841716
0.780000 3.842817
0.782000 3.843917
0.784000 3.845017
0.786000 3.846116
0.788000 3.847214
0.790000 3.848311
0.792000 3.849408
0.794000 3.850503
0.796000 3.851598
0.798000 3.852693
0.800000 3.853786
0.802000 3.854879
0.804000 3.855971
0.806000 3.857063
0.808000 3.858154
0.810000 3.859244
0.812000 3.860333
0.814000 3.861421
0.816000 3.862509
0.818000 3.863597
0.820000 3.864683
0.822000 3.865769
0.824000 3.866854
0.826000 3.867938
0.828000 3.869022
0.830000 3.870105
0.832000 3.871187
0.834000 3.872269
0.836000 3.873350
0.838000 3.874430
0.840000 3.875509
0.842000 3.876588
0.844000 3.877666
0.846000 3.878744
0.848000 3.879820
0.850000 3.880897
0.852000 3.881972
0.854000 3.883047
0.856000 3.884121
0.858000 3.885194
0.860000 3.886267
0.862000 3.887339
0.864000 3.888411
0.866000 3.889481
0.868000 3.890551
0.870000 3.891621
0.872000 3.892690
0.874000 3.893758
0.876000 3.894825
0.878000 3.895892
0.880000 3.896958
0.882000 3.898024
0.884000 3.899088
0.886000 3.900153
0.888000 3.901216
0.890000 3.902279
0.892000 3.903341
0.894000 3.904403
0.896000 3.905464
0.898000 3.906525
0.900000 3.907584
0.902000 3.908643
0.904000 3.909702
0.906000 3.910760
0.908000 3.911817
0.910000 3.912874
0.912000 3.913930
0.914000 3.914985
0.916000 3.916040
0.918000 3.917094
0.920000 3.918147
0.922000 3.919200
0.924000 3.920252
0.926000 3.921304
0.928000 3.922355
0.930000 3.923405
0.932000 3.924455
0.934000 3.925505
0.936000 3.926553
0.938000 3.927601
0.940000 3.928649
0.942000 3.929695
0.944000 3.930742
0.946000 3.931787
0.948000 3.932832
0.950000 3.933877
0.952000 3.934920
0.954000 3.935964
0.956000 3.937006
0.958000 3.938048
0.960000 3.939090
0.962000 3.940131
0.964000 3.941171
0.966000 3.942211
0.968000 3.943250
0.970000 3.944288
0.972000 3.945326
0.974000 3.946364
0.976000 3.947401
0.978000 3.948437
0.980000 3.949472
0.982000 3.950508
0.984000 3.951542
0.986000 3.952576
0.988000 3.953609
0.990000 3.954642
0.992000 3.955675
0.994000 3.956706
0.996000 3.957737
0.998000 3.958768
1.000000 3.959798


==> exE/I=40_80/out_NLSfsolveV3_7MOODNew5210_Var0-P0/res-I40-4MOOD-Rho_RhoSubPv.dat <==
0.000000 3.313708
0.002000 3.315564
0.004000 3.317413
0.006000 3.319258
0.008000 3.321097
0.010000 3.322930
0.012000 3.324758
0.014000 3.326581
0.016000 3.328399
0.018000 3.330211
0.020000 3.332019
0.022000 3.333821
0.024000 3.335619
0.026000 3.337411
0.028000 3.339199
0.030000 3.340982
0.032000 3.342760
0.034000 3.344533
0.036000 3.346301
0.038000 3.348065
0.040000 3.349824
0.042000 3.351579
0.044000 3.353329
0.046000 3.355075
0.048000 3.356816
0.050000 3.358553
0.052000 3.360285
0.054000 3.362013
0.056000 3.363737
0.058000 3.365456
0.060000 3.367172
0.062000 3.368883
0.064000 3.370590
0.066000 3.372293
0.068000 3.373991
0.070000 3.375686
0.072000 3.377377
0.074000 3.379064
0.076000 3.380747
0.078000 3.382426
0.080000 3.384101
0.082000 3.385772
0.084000 3.387439
0.086000 3.389103
0.088000 3.390763
0.090000 3.392419
0.092000 3.394072
0.094000 3.395721
0.096000 3.397366
0.098000 3.399008
0.100000 3.400646
0.102000 3.402280
0.104000 3.403912
0.106000 3.405539
0.108000 3.407163
0.110000 3.408784
0.112000 3.410401
0.114000 3.412015
0.116000 3.413626
0.118000 3.415233
0.120000 3.416837
0.122000 3.418438
0.124000 3.420035
0.126000 3.421630
0.128000 3.423221
0.130000 3.424809
0.132000 3.426393
0.134000 3.427975
0.136000 3.429554
0.138000 3.431129
0.140000 3.432701
0.142000 3.434271
0.144000 3.435837
0.146000 3.437400
0.148000 3.438960
0.150000 3.440518
0.152000 3.442072
0.154000 3.443624
0.156000 3.445172
0.158000 3.446718
0.160000 3.448261
0.162000 3.449801
0.164000 3.451338
0.166000 3.452873
0.168000 3.454405
0.170000 3.455933
0.172000 3.457460
0.174000 3.458983
0.176000 3.460504
0.178000 3.462022
0.180000 3.463537
0.182000 3.465050
0.184000 3.466560
0.186000 3.468068
0.188000 3.469573
0.190000 3.471075
0.192000 3.472575
0.194000 3.474072
0.196000 3.475567
0.198000 3.477059
0.200000 3.478548
0.202000 3.480035
0.204000 3.481520
0.206000 3.483002
0.208000 3.484482
0.210000 3.485960
0.212000 3.487435
0.214000 3.488907
0.216000 3.490377
0.218000 3.491845
0.220000 3.493311
0.222000 3.494774
0.224000 3.496235
0.226000 3.497693
0.228000 3.499149
0.230000 3.500603
0.232000 3.502055
0.234000 3.503504
0.236000 3.504952
0.238000 3.506397
0.240000 3.507839
0.242000 3.509280
0.244000 3.510718
0.246000 3.512154
0.248000 3.513588
0.250000 3.515020
0.252000 3.516450
0.254000 3.517878
0.256000 3.519303
0.258000 3.520726
0.260000 3.522148
0.262000 3.523567
0.264000 3.524984
0.266000 3.526399
0.268000 3.527812
0.270000 3.529223
0.272000 3.530632
0.274000 3.532039
0.276000 3.533444
0.278000 3.534847
0.280000 3.536248
0.282000 3.537647
0.284000 3.539044
0.286000 3.540439
0.288000 3.541832
0.290000 3.543224
0.292000 3.544613
0.294000 3.546000
0.296000 3.547386
0.298000 3.548769
0.300000 3.550151
0.302000 3.551531
0.304000 3.552909
0.306000 3.554285
0.308000 3.555660
0.310000 3.557032
0.312000 3.558403
0.314000 3.559772
0.316000 3.561139
0.318000 3.562504
0.320000 3.563868
0.322000 3.565230
0.324000 3.566590
0.326000 3.567948
0.328000 3.569304
0.330000 3.570659
0.332000 3.572012
0.334000 3.573363
0.336000 3.574713
0.338000 3.576061
0.340000 3.577407
0.342000 3.578752
0.344000 3.580094
0.346000 3.581435
0.348000 3.582775
0.350000 3.584113
0.352000 3.585449
0.354000 3.586784
0.356000 3.588116
0.358000 3.589448
0.360000 3.590777
0.362000 3.592106
0.364000 3.593432
0.366000 3.594757
0.368000 3.596080
0.370000 3.597402
0.372000 3.598722
0.374000 3.600041
0.376000 3.601358
0.378000 3.602673
0.380000 3.603987
0.382000 3.605299
0.384000 3.606610
0.386000 3.607920
0.388000 3.609227
0.390000 3.610534
0.392000 3.611839
0.394000 3.613142
0.396000 3.614444
0.398000 3.615744
0.400000 3.617043
0.402000 3.618341
0.404000 3.619637
0.406000 3.620931
0.408000 3.622224
0.410000 3.623516
0.412000 3.624806
0.414000 3.626095
0.416000 3.627382
0.418000 3.628668
0.420000 3.629952
0.422000 3.631236
0.424000 3.632517
0.426000 3.633798
0.428000 3.635077
0.430000 3.636354
0.432000 3.637630
0.434000 3.638905
0.436000 3.640179
0.438000 3.641451
0.440000 3.642721
0.442000 3.643991
0.444000 3.645259
0.446000 3.646526
0.448000 3.647791
0.450000 3.649055
0.452000 3.650318
0.454000 3.651579
0.456000 3.652840
0.458000 3.654098
0.460000 3.655356
0.462000 3.656612
0.464000 3.657867
0.466000 3.659121
0.468000 3.660373
0.470000 3.661625
0.472000 3.662874
0.474000 3.664123
0.476000 3.665370
0.478000 3.666617
0.480000 3.667862
0.482000 3.669105
0.484000 3.670348
0.486000 3.671589
0.488000 3.672829
0.490000 3.674068
0.492000 3.675305
0.494000 3.676541
0.496000 3.677776
0.498000 3.679010
0.500000 3.680243
0.502000 3.681475
0.504000 3.682705
0.506000 3.683934
0.508000 3.685162
0.510000 3.686389
0.512000 3.687615
0.514000 3.688839
0.516000 3.690062
0.518000 3.691285
0.520000 3.692506
0.522000 3.693726
0.524000 3.694944
0.526000 3.696162
0.528000 3.697378
0.530000 3.698594
0.532000 3.699808
0.534000 3.701021
0.536000 3.702233
0.538000 3.703444
0.540000 3.704654
0.542000 3.705862
0.544000 3.707070
0.546000 3.708276
0.548000 3.709482
0.550000 3.710686
0.552000 3.711889
0.554000 3.713091
0.556000 3.714292
0.558000 3.715492
0.560000 3.716691
0.562000 3.717889
0.564000 3.719086
0.566000 3.720282
0.568000 3.721476
0.570000 3.722670
0.572000 3.723863
0.574000 3.725054
0.576000 3.726245
0.578000 3.727434
0.580000 3.728623
0.582000 3.729810
0.584000 3.730996
0.586000 3.732182
0.588000 3.733366
0.590000 3.734550
0.592000 3.735732
0.594000 3.736913
0.596000 3.738094
0.598000 3.739273
0.600000 3.740451


==> exE/I=40_80/out_NLSfsolveV3_7MOODNew5210_Var0-P0/res-I40-4MOOD-Rho_RhoSupPv.dat <==
0.600000 2.138779
0.602000 2.138106
0.604000 2.137434
0.606000 2.136763
0.608000 2.136093
0.610000 2.135424
0.612000 2.134756
0.614000 2.134089
0.616000 2.133423
0.618000 2.132758
0.620000 2.132093
0.622000 2.131430
0.624000 2.130768
0.626000 2.130106
0.628000 2.129446
0.630000 2.128786
0.632000 2.128128
0.634000 2.127470
0.636000 2.126814
0.638000 2.126158
0.640000 2.125503
0.642000 2.124849
0.644000 2.124196
0.646000 2.123544
0.648000 2.122893
0.650000 2.122243
0.652000 2.121594
0.654000 2.120945
0.656000 2.120298
0.658000 2.119651
0.660000 2.119005
0.662000 2.118361
0.664000 2.117717
0.666000 2.117074
0.668000 2.116432
0.670000 2.115790
0.672000 2.115150
0.674000 2.114510
0.676000 2.113872
0.678000 2.113234
0.680000 2.112597
0.682000 2.111961
0.684000 2.111326
0.686000 2.110692
0.688000 2.110058
0.690000 2.109426
0.692000 2.108794
0.694000 2.108163
0.696000 2.107533
0.698000 2.106904
0.700000 2.106276
0.702000 2.105648
0.704000 2.105022
0.706000 2.104396
0.708000 2.103771
0.710000 2.103147
0.712000 2.102524
0.714000 2.101901
0.716000 2.101279
0.718000 2.100659
0.720000 2.100039
0.722000 2.099419
0.724000 2.098801
0.726000 2.098183
0.728000 2.097567
0.730000 2.096951
0.732000 2.096335
0.734000 2.095721
0.736000 2.095108
0.738000 2.094495
0.740000 2.093883
0.742000 2.093272
0.744000 2.092661
0.746000 2.092052
0.748000 2.091443
0.750000 2.090835
0.752000 2.090227
0.754000 2.089621
0.756000 2.089015
0.758000 2.088410
0.760000 2.087806
0.762000 2.087203
0.764000 2.086600
0.766000 2.085998
0.768000 2.085397
0.770000 2.084797
0.772000 2.084197
0.774000 2.083598
0.776000 2.083000
0.778000 2.082403
0.780000 2.081806
0.782000 2.081210
0.784000 2.080615
0.786000 2.080021
0.788000 2.079427
0.790000 2.078834
0.792000 2.078242
0.794000 2.077650
0.796000 2.077060
0.798000 2.076470
0.800000 2.075881
0.802000 2.075292
0.804000 2.074704
0.806000 2.074117
0.808000 2.073531
0.810000 2.072945
0.812000 2.072360
0.814000 2.071776
0.816000 2.071192
0.818000 2.070610
0.820000 2.070027
0.822000 2.069446
0.824000 2.068865
0.826000 2.068285
0.828000 2.067706
0.830000 2.067127
0.832000 2.066550
0.834000 2.065972
0.836000 2.065396
0.838000 2.064820
0.840000 2.064245
0.842000 2.063670
0.844000 2.063097
0.846000 2.062523
0.848000 2.061951
0.850000 2.061379
0.852000 2.060808
0.854000 2.060238
0.856000 2.059668
0.858000 2.059099
0.860000 2.058531
0.862000 2.057963
0.864000 2.057396
0.866000 2.056830
0.868000 2.056264
0.870000 2.055699
0.872000 2.055134
0.874000 2.054571
0.876000 2.054007
0.878000 2.053445
0.880000 2.052883
0.882000 2.052322
0.884000 2.051762
0.886000 2.051202
0.888000 2.050643
0.890000 2.050084
0.892000 2.049526
0.894000 2.048969
0.896000 2.048412
0.898000 2.047856
0.900000 2.047301
0.902000 2.046746
0.904000 2.046192
0.906000 2.045638
0.908000 2.045085
0.910000 2.044533
0.912000 2.043982
0.914000 2.043431
0.916000 2.042880
0.918000 2.042331
0.920000 2.041781
0.922000 2.041233
0.924000 2.040685
0.926000 2.040138
0.928000 2.039591
0.930000 2.039045
0.932000 2.038499
0.934000 2.037955
0.936000 2.037410
0.938000 2.036867
0.940000 2.036324
0.942000 2.035781
0.944000 2.035239
0.946000 2.034698
0.948000 2.034157
0.950000 2.033617
0.952000 2.033078
0.954000 2.032539
0.956000 2.032001
0.958000 2.031463
0.960000 2.030926
0.962000 2.030390
0.964000 2.029854
0.966000 2.029318
0.968000 2.028783
0.970000 2.028249
0.972000 2.027716
0.974000 2.027183
0.976000 2.026650
0.978000 2.026118
0.980000 2.025587
0.982000 2.025056
0.984000 2.024526
0.986000 2.023996
0.988000 2.023467
0.990000 2.022939
0.992000 2.022411
0.994000 2.021884
0.996000 2.021357
0.998000 2.020831
1.000000 2.020305


==> exE/I=40_80/out_NLSfsolveV3_7MOODNew5210_Var0-P0/res-I40-4MOOD-Rho_VarSteS.dat <==
0.012500 2.405894
0.037500 2.389784
0.062500 2.374400
0.087500 2.359664
0.112500 2.345509
0.137500 2.331882
0.162500 2.318734
0.187500 2.306026
0.212500 2.293723
0.237500 2.281794
0.262500 2.270212
0.287500 2.258952
0.312500 2.247996
0.337500 2.237318
0.362500 2.226916
0.387500 2.216739
0.412500 2.206857
0.437500 2.197062
0.462500 2.187778
0.487500 2.177970
0.512500 2.170272
0.537500 2.155936
0.562500 2.147277
0.587500 2.222444
0.612500 3.686528
0.637500 3.756202
0.662500 3.771401
0.687500 3.793134
0.712500 3.804260
0.737500 3.819665
0.762500 3.832971
0.787500 3.847017
0.812500 3.860564
0.837500 3.874171
0.862500 3.887596
0.887500 3.900949
0.912500 3.914187
0.937500 3.927336
0.962500 3.940388
0.987500 3.953320


==> exE/I=40_80/out_NLSfsolveV3_7MOODNew5210_Var0-P0/res-I80-4MOOD-RhoError.dat <==
0.006250 0.00000001116232839493
0.018750 0.00000000051949111679
0.031250 0.00000000009018163993
0.043750 0.00000000009650502619
0.056250 0.00000000010339729073
0.068750 0.00000000014794121483
0.081250 0.00000000012546674810
0.093750 0.00000000010086376179
0.106250 0.00000000008319256395
0.118750 0.00000000006961409227
0.131250 0.00000000005853140195
0.143750 0.00000000004942846132
0.156250 0.00000000004193800862
0.168750 0.00000000003576872132
0.181250 0.00000000003060574016
0.193750 0.00000000002640376806
0.206250 0.00000000002261524301
0.218750 0.00000000002003019972
0.231250 0.00000000001647837422
0.243750 0.00000000001652322723
0.256250 0.00000000000966560165
0.268750 0.00000000001931077520
0.281250 0.00000000000733946237
0.293750 0.00000000004835554179
0.306250 0.00000000008060885293
0.318750 0.00000000020633894593
0.331250 0.00000000044198689153
0.343750 0.00000000101411101738
0.356250 0.00000000226372254275
0.368750 0.00000000510843989332
0.381250 0.00000001147801409473
0.393750 0.00000002583437597181
0.406250 0.00000005810699432729
0.418750 0.00000013073123694696
0.431250 0.00000029409112833889
0.443750 0.00000066161288758693
0.456250 0.00000148839518043786
0.468750 0.00000334838287319172
0.481250 0.00000753270178321941
0.493750 0.00001694746950464676
0.506250 0.00003808346045275357
0.518750 0.00008650513800434467
0.531250 0.00018292389503749007
0.543750 0.00050081839270443851
0.556250 0.00217160252535464338
0.568750 0.00215100344209417926
0.581250 0.00213086070038137620
0.593750 0.07573209867320684907
0.606250 0.06350334402343227325
0.618750 0.00412501498917627885
0.631250 0.00272368505072684286
0.643750 0.00104160955736087857
0.656250 0.00049250751529505976
0.668750 0.00020984654566458261
0.681250 0.00009261972097629467
0.693750 0.00004187291535240334
0.706250 0.00001847457327119884
0.718750 0.00000816653373991727
0.731250 0.00000364106927053243
0.743750 0.00000161635859541320
0.756250 0.00000071654696798262
0.768750 0.00000031837811498292
0.781250 0.00000014140272375229
0.793750 0.00000006275882302731
0.806250 0.00000002786801633903
0.818750 0.00000001237517199826
0.831250 0.00000000549472778388
0.843750 0.00000000243947351208
0.856250 0.00000000108350750594
0.868750 0.00000000048087489546
0.881250 0.00000000021377877246
0.893750 0.00000000009470202400
0.906250 0.00000000004227995731
0.918750 0.00000000001858646570
0.931250 0.00000000000842659276
0.943750 0.00000000000334265948
0.956250 0.00000000000237587727
0.968750 0.00000000000029221070
0.981250 0.00000000000160094160
0.993750 0.00000000002693267831


==> exE/I=40_80/out_NLSfsolveV3_7MOODNew5210_Var0-P0/res-I80-4MOOD-Rho_RhoExact.dat <==
0.000000 2.414214
0.002000 2.412863
0.004000 2.411517
0.006000 2.410177
0.008000 2.408843
0.010000 2.407514
0.012000 2.406190
0.014000 2.404871
0.016000 2.403558
0.018000 2.402250
0.020000 2.400947
0.022000 2.399649
0.024000 2.398356
0.026000 2.397067
0.028000 2.395784
0.030000 2.394506
0.032000 2.393232
0.034000 2.391963
0.036000 2.390699
0.038000 2.389440
0.040000 2.388185
0.042000 2.386935
0.044000 2.385689
0.046000 2.384448
0.048000 2.383211
0.050000 2.381978
0.052000 2.380750
0.054000 2.379527
0.056000 2.378307
0.058000 2.377092
0.060000 2.375881
0.062000 2.374674
0.064000 2.373472
0.066000 2.372273
0.068000 2.371079
0.070000 2.369889
0.072000 2.368702
0.074000 2.367520
0.076000 2.366341
0.078000 2.365167
0.080000 2.363996
0.082000 2.362829
0.084000 2.361666
0.086000 2.360507
0.088000 2.359351
0.090000 2.358199
0.092000 2.357051
0.094000 2.355906
0.096000 2.354765
0.098000 2.353628
0.100000 2.352494
0.102000 2.351364
0.104000 2.350237
0.106000 2.349114
0.108000 2.347994
0.110000 2.346878
0.112000 2.345765
0.114000 2.344655
0.116000 2.343549
0.118000 2.342446
0.120000 2.341346
0.122000 2.340250
0.124000 2.339157
0.126000 2.338067
0.128000 2.336980
0.130000 2.335897
0.132000 2.334817
0.134000 2.333739
0.136000 2.332665
0.138000 2.331594
0.140000 2.330526
0.142000 2.329461
0.144000 2.328399
0.146000 2.327340
0.148000 2.326284
0.150000 2.325231
0.152000 2.324181
0.154000 2.323134
0.156000 2.322090
0.158000 2.321048
0.160000 2.320010
0.162000 2.318974
0.164000 2.317941
0.166000 2.316911
0.168000 2.315884
0.170000 2.314859
0.172000 2.313838
0.174000 2.312818
0.176000 2.311802
0.178000 2.310788
0.180000 2.309777
0.182000 2.308769
0.184000 2.307763
0.186000 2.306760
0.188000 2.305760
0.190000 2.304762
0.192000 2.303766
0.194000 2.302773
0.196000 2.301783
0.198000 2.300795
0.200000 2.299810
0.202000 2.298827
0.204000 2.297847
0.206000 2.296869
0.208000 2.295893
0.210000 2.294920
0.212000 2.293950
0.214000 2.292982
0.216000 2.292016
0.218000 2.291052
0.220000 2.290091
0.222000 2.289132
0.224000 2.288176
0.226000 2.287222
0.228000 2.286270
0.230000 2.285320
0.232000 2.284373
0.234000 2.283428
0.236000 2.282485
0.238000 2.281545
0.240000 2.280606
0.242000 2.279670
0.244000 2.278736
0.246000 2.277804
0.248000 2.276875
0.250000 2.275947
0.252000 2.275022
0.254000 2.274098
0.256000 2.273177
0.258000 2.272258
0.260000 2.271341
0.262000 2.270427
0.264000 2.269514
0.266000 2.268603
0.268000 2.267694
0.270000 2.266788
0.272000 2.265883
0.274000 2.264981
0.276000 2.264080
0.278000 2.263181
0.280000 2.262285
0.282000 2.261390
0.284000 2.260497
0.286000 2.259607
0.288000 2.258718
0.290000 2.257831
0.292000 2.256946
0.294000 2.256063
0.296000 2.255182
0.298000 2.254303
0.300000 2.253425
0.302000 2.252550
0.304000 2.251676
0.306000 2.250804
0.308000 2.249934
0.310000 2.249066
0.312000 2.248200
0.314000 2.247335
0.316000 2.246472
0.318000 2.245611
0.320000 2.244752
0.322000 2.243895
0.324000 2.243039
0.326000 2.242185
0.328000 2.241333
0.330000 2.240483
0.332000 2.239634
0.334000 2.238787
0.336000 2.237942
0.338000 2.237098
0.340000 2.236257
0.342000 2.235416
0.344000 2.234578
0.346000 2.233741
0.348000 2.232906
0.350000 2.232073
0.352000 2.231241
0.354000 2.230411
0.356000 2.229582
0.358000 2.228755
0.360000 2.227930
0.362000 2.227106
0.364000 2.226284
0.366000 2.225463
0.368000 2.224645
0.370000 2.223827
0.372000 2.223011
0.374000 2.222197
0.376000 2.221385
0.378000 2.220573
0.380000 2.219764
0.382000 2.218956
0.384000 2.218149
0.386000 2.217344
0.388000 2.216541
0.390000 2.215739
0.392000 2.214938
0.394000 2.214139
0.396000 2.213342
0.398000 2.212546
0.400000 2.211751
0.402000 2.210958
0.404000 2.210167
0.406000 2.209377
0.408000 2.208588
0.410000 2.207801
0.412000 2.207015
0.414000 2.206230
0.416000 2.205447
0.418000 2.204666
0.420000 2.203886
0.422000 2.203107
0.424000 2.202329
0.426000 2.201554
0.428000 2.200779
0.430000 2.200006
0.432000 2.199234
0.434000 2.198463
0.436000 2.197694
0.438000 2.196927
0.440000 2.196160
0.442000 2.195395
0.444000 2.194631
0.446000 2.193869
0.448000 2.193108
0.450000 2.192348
0.452000 2.191590
0.454000 2.190833
0.456000 2.190077
0.458000 2.189323
0.460000 2.188569
0.462000 2.187817
0.464000 2.187067
0.466000 2.186317
0.468000 2.185569
0.470000 2.184823
0.472000 2.184077
0.474000 2.183333
0.476000 2.182590
0.478000 2.181848
0.480000 2.181107
0.482000 2.180368
0.484000 2.179630
0.486000 2.178893
0.488000 2.178158
0.490000 2.177423
0.492000 2.176690
0.494000 2.175958
0.496000 2.175227
0.498000 2.174498
0.500000 2.173769
0.502000 2.173042
0.504000 2.172316
0.506000 2.171591
0.508000 2.170868
0.510000 2.170145
0.512000 2.169424
0.514000 2.168704
0.516000 2.167985
0.518000 2.167267
0.520000 2.166550
0.522000 2.165835
0.524000 2.165121
0.526000 2.164407
0.528000 2.163695
0.530000 2.162984
0.532000 2.162274
0.534000 2.161566
0.536000 2.160858
0.538000 2.160152
0.540000 2.159446
0.542000 2.158742
0.544000 2.158039
0.546000 2.157336
0.548000 2.156635
0.550000 2.155936
0.552000 2.155237
0.554000 2.154539
0.556000 2.153842
0.558000 2.153147
0.560000 2.152452
0.562000 2.151759
0.564000 2.151066
0.566000 2.150375
0.568000 2.149684
0.570000 2.148995
0.572000 2.148307
0.574000 2.147620
0.576000 2.146934
0.578000 2.146248
0.580000 2.145564
0.582000 2.144881
0.584000 2.144199
0.586000 2.143518
0.588000 2.142838
0.590000 2.142159
0.592000 2.141481
0.594000 2.140804
0.596000 2.140128
0.598000 2.139453
0.600000 2.138779
0.600000 2.139453
0.600000 3.739273
0.600000 3.740451
0.602000 3.741629
0.604000 3.742805
0.606000 3.743980
0.608000 3.745155
0.610000 3.746328
0.612000 3.747501
0.614000 3.748672
0.616000 3.749843
0.618000 3.751012
0.620000 3.752181
0.622000 3.753349
0.624000 3.754515
0.626000 3.755681
0.628000 3.756846
0.630000 3.758010
0.632000 3.759173
0.634000 3.760335
0.636000 3.761496
0.638000 3.762656
0.640000 3.763815
0.642000 3.764973
0.644000 3.766130
0.646000 3.767287
0.648000 3.768442
0.650000 3.769597
0.652000 3.770751
0.654000 3.771903
0.656000 3.773055
0.658000 3.774206
0.660000 3.775356
0.662000 3.776505
0.664000 3.777654
0.666000 3.778801
0.668000 3.779947
0.670000 3.781093
0.672000 3.782238
0.674000 3.783382
0.676000 3.784525
0.678000 3.785667
0.680000 3.786808
0.682000 3.787948
0.684000 3.789088
0.686000 3.790226
0.688000 3.791364
0.690000 3.792501
0.692000 3.793637
0.694000 3.794772
0.696000 3.795907
0.698000 3.797040
0.700000 3.798173
0.702000 3.799305
0.704000 3.800436
0.706000 3.801566
0.708000 3.802695
0.710000 3.803824
0.712000 3.804951
0.714000 3.806078
0.716000 3.807204
0.718000 3.808329
0.720000 3.809454
0.722000 3.810577
0.724000 3.811700
0.726000 3.812822
0.728000 3.813943
0.730000 3.815064
0.732000 3.816183
0.734000 3.817302
0.736000 3.818420
0.738000 3.819537
0.740000 3.820653
0.742000 3.821769
0.744000 3.822884
0.746000 3.823998
0.748000 3.825111
0.750000 3.826223
0.752000 3.827335
0.754000 3.828446
0.756000 3.829556
0.758000 3.830665
0.760000 3.831774
0.762000 3.832881
0.764000 3.833988
0.766000 3.835095
0.768000 3.836200
0.770000 3.837305
0.772000 3.838409
0.774000 3.839512
0.776000 3.840615
0.778000 3.841716
0.780000 3.842817
0.782000 3.843917
0.784000 3.845017
0.786000 3.846116
0.788000 3.847214
0.790000 3.848311
0.792000 3.849408
0.794000 3.850503
0.796000 3.851598
0.798000 3.852693
0.800000 3.853786
0.802000 3.854879
0.804000 3.855971
0.806000 3.857063
0.808000 3.858154
0.810000 3.859244
0.812000 3.860333
0.814000 3.861421
0.816000 3.862509
0.818000 3.863597
0.820000 3.864683
0.822000 3.865769
0.824000 3.866854
0.826000 3.867938
0.828000 3.869022
0.830000 3.870105
0.832000 3.871187
0.834000 3.872269
0.836000 3.873350
0.838000 3.874430
0.840000 3.875509
0.842000 3.876588
0.844000 3.877666
0.846000 3.878744
0.848000 3.879820
0.850000 3.880897
0.852000 3.881972
0.854000 3.883047
0.856000 3.884121
0.858000 3.885194
0.860000 3.886267
0.862000 3.887339
0.864000 3.888411
0.866000 3.889481
0.868000 3.890551
0.870000 3.891621
0.872000 3.892690
0.874000 3.893758
0.876000 3.894825
0.878000 3.895892
0.880000 3.896958
0.882000 3.898024
0.884000 3.899088
0.886000 3.900153
0.888000 3.901216
0.890000 3.902279
0.892000 3.903341
0.894000 3.904403
0.896000 3.905464
0.898000 3.906525
0.900000 3.907584
0.902000 3.908643
0.904000 3.909702
0.906000 3.910760
0.908000 3.911817
0.910000 3.912874
0.912000 3.913930
0.914000 3.914985
0.916000 3.916040
0.918000 3.917094
0.920000 3.918147
0.922000 3.919200
0.924000 3.920252
0.926000 3.921304
0.928000 3.922355
0.930000 3.923405
0.932000 3.924455
0.934000 3.925505
0.936000 3.926553
0.938000 3.927601
0.940000 3.928649
0.942000 3.929695
0.944000 3.930742
0.946000 3.931787
0.948000 3.932832
0.950000 3.933877
0.952000 3.934920
0.954000 3.935964
0.956000 3.937006
0.958000 3.938048
0.960000 3.939090
0.962000 3.940131
0.964000 3.941171
0.966000 3.942211
0.968000 3.943250
0.970000 3.944288
0.972000 3.945326
0.974000 3.946364
0.976000 3.947401
0.978000 3.948437
0.980000 3.949472
0.982000 3.950508
0.984000 3.951542
0.986000 3.952576
0.988000 3.953609
0.990000 3.954642
0.992000 3.955675
0.994000 3.956706
0.996000 3.957737
0.998000 3.958768
1.000000 3.959798


==> exE/I=40_80/out_NLSfsolveV3_7MOODNew5210_Var0-P0/res-I80-4MOOD-Rho_RhoSubPv.dat <==
0.000000 3.313708
0.002000 3.315564
0.004000 3.317413
0.006000 3.319258
0.008000 3.321097
0.010000 3.322930
0.012000 3.324758
0.014000 3.326581
0.016000 3.328399
0.018000 3.330211
0.020000 3.332019
0.022000 3.333821
0.024000 3.335619
0.026000 3.337411
0.028000 3.339199
0.030000 3.340982
0.032000 3.342760
0.034000 3.344533
0.036000 3.346301
0.038000 3.348065
0.040000 3.349824
0.042000 3.351579
0.044000 3.353329
0.046000 3.355075
0.048000 3.356816
0.050000 3.358553
0.052000 3.360285
0.054000 3.362013
0.056000 3.363737
0.058000 3.365456
0.060000 3.367172
0.062000 3.368883
0.064000 3.370590
0.066000 3.372293
0.068000 3.373991
0.070000 3.375686
0.072000 3.377377
0.074000 3.379064
0.076000 3.380747
0.078000 3.382426
0.080000 3.384101
0.082000 3.385772
0.084000 3.387439
0.086000 3.389103
0.088000 3.390763
0.090000 3.392419
0.092000 3.394072
0.094000 3.395721
0.096000 3.397366
0.098000 3.399008
0.100000 3.400646
0.102000 3.402280
0.104000 3.403912
0.106000 3.405539
0.108000 3.407163
0.110000 3.408784
0.112000 3.410401
0.114000 3.412015
0.116000 3.413626
0.118000 3.415233
0.120000 3.416837
0.122000 3.418438
0.124000 3.420035
0.126000 3.421630
0.128000 3.423221
0.130000 3.424809
0.132000 3.426393
0.134000 3.427975
0.136000 3.429554
0.138000 3.431129
0.140000 3.432701
0.142000 3.434271
0.144000 3.435837
0.146000 3.437400
0.148000 3.438960
0.150000 3.440518
0.152000 3.442072
0.154000 3.443624
0.156000 3.445172
0.158000 3.446718
0.160000 3.448261
0.162000 3.449801
0.164000 3.451338
0.166000 3.452873
0.168000 3.454405
0.170000 3.455933
0.172000 3.457460
0.174000 3.458983
0.176000 3.460504
0.178000 3.462022
0.180000 3.463537
0.182000 3.465050
0.184000 3.466560
0.186000 3.468068
0.188000 3.469573
0.190000 3.471075
0.192000 3.472575
0.194000 3.474072
0.196000 3.475567
0.198000 3.477059
0.200000 3.478548
0.202000 3.480035
0.204000 3.481520
0.206000 3.483002
0.208000 3.484482
0.210000 3.485960
0.212000 3.487435
0.214000 3.488907
0.216000 3.490377
0.218000 3.491845
0.220000 3.493311
0.222000 3.494774
0.224000 3.496235
0.226000 3.497693
0.228000 3.499149
0.230000 3.500603
0.232000 3.502055
0.234000 3.503504
0.236000 3.504952
0.238000 3.506397
0.240000 3.507839
0.242000 3.509280
0.244000 3.510718
0.246000 3.512154
0.248000 3.513588
0.250000 3.515020
0.252000 3.516450
0.254000 3.517878
0.256000 3.519303
0.258000 3.520726
0.260000 3.522148
0.262000 3.523567
0.264000 3.524984
0.266000 3.526399
0.268000 3.527812
0.270000 3.529223
0.272000 3.530632
0.274000 3.532039
0.276000 3.533444
0.278000 3.534847
0.280000 3.536248
0.282000 3.537647
0.284000 3.539044
0.286000 3.540439
0.288000 3.541832
0.290000 3.543224
0.292000 3.544613
0.294000 3.546000
0.296000 3.547386
0.298000 3.548769
0.300000 3.550151
0.302000 3.551531
0.304000 3.552909
0.306000 3.554285
0.308000 3.555660
0.310000 3.557032
0.312000 3.558403
0.314000 3.559772
0.316000 3.561139
0.318000 3.562504
0.320000 3.563868
0.322000 3.565230
0.324000 3.566590
0.326000 3.567948
0.328000 3.569304
0.330000 3.570659
0.332000 3.572012
0.334000 3.573363
0.336000 3.574713
0.338000 3.576061
0.340000 3.577407
0.342000 3.578752
0.344000 3.580094
0.346000 3.581435
0.348000 3.582775
0.350000 3.584113
0.352000 3.585449
0.354000 3.586784
0.356000 3.588116
0.358000 3.589448
0.360000 3.590777
0.362000 3.592106
0.364000 3.593432
0.366000 3.594757
0.368000 3.596080
0.370000 3.597402
0.372000 3.598722
0.374000 3.600041
0.376000 3.601358
0.378000 3.602673
0.380000 3.603987
0.382000 3.605299
0.384000 3.606610
0.386000 3.607920
0.388000 3.609227
0.390000 3.610534
0.392000 3.611839
0.394000 3.613142
0.396000 3.614444
0.398000 3.615744
0.400000 3.617043
0.402000 3.618341
0.404000 3.619637
0.406000 3.620931
0.408000 3.622224
0.410000 3.623516
0.412000 3.624806
0.414000 3.626095
0.416000 3.627382
0.418000 3.628668
0.420000 3.629952
0.422000 3.631236
0.424000 3.632517
0.426000 3.633798
0.428000 3.635077
0.430000 3.636354
0.432000 3.637630
0.434000 3.638905
0.436000 3.640179
0.438000 3.641451
0.440000 3.642721
0.442000 3.643991
0.444000 3.645259
0.446000 3.646526
0.448000 3.647791
0.450000 3.649055
0.452000 3.650318
0.454000 3.651579
0.456000 3.652840
0.458000 3.654098
0.460000 3.655356
0.462000 3.656612
0.464000 3.657867
0.466000 3.659121
0.468000 3.660373
0.470000 3.661625
0.472000 3.662874
0.474000 3.664123
0.476000 3.665370
0.478000 3.666617
0.480000 3.667862
0.482000 3.669105
0.484000 3.670348
0.486000 3.671589
0.488000 3.672829
0.490000 3.674068
0.492000 3.675305
0.494000 3.676541
0.496000 3.677776
0.498000 3.679010
0.500000 3.680243
0.502000 3.681475
0.504000 3.682705
0.506000 3.683934
0.508000 3.685162
0.510000 3.686389
0.512000 3.687615
0.514000 3.688839
0.516000 3.690062
0.518000 3.691285
0.520000 3.692506
0.522000 3.693726
0.524000 3.694944
0.526000 3.696162
0.528000 3.697378
0.530000 3.698594
0.532000 3.699808
0.534000 3.701021
0.536000 3.702233
0.538000 3.703444
0.540000 3.704654
0.542000 3.705862
0.544000 3.707070
0.546000 3.708276
0.548000 3.709482
0.550000 3.710686
0.552000 3.711889
0.554000 3.713091
0.556000 3.714292
0.558000 3.715492
0.560000 3.716691
0.562000 3.717889
0.564000 3.719086
0.566000 3.720282
0.568000 3.721476
0.570000 3.722670
0.572000 3.723863
0.574000 3.725054
0.576000 3.726245
0.578000 3.727434
0.580000 3.728623
0.582000 3.729810
0.584000 3.730996
0.586000 3.732182
0.588000 3.733366
0.590000 3.734550
0.592000 3.735732
0.594000 3.736913
0.596000 3.738094
0.598000 3.739273
0.600000 3.740451


==> exE/I=40_80/out_NLSfsolveV3_7MOODNew5210_Var0-P0/res-I80-4MOOD-Rho_RhoSupPv.dat <==
0.600000 2.138779
0.602000 2.138106
0.604000 2.137434
0.606000 2.136763
0.608000 2.136093
0.610000 2.135424
0.612000 2.134756
0.614000 2.134089
0.616000 2.133423
0.618000 2.132758
0.620000 2.132093
0.622000 2.131430
0.624000 2.130768
0.626000 2.130106
0.628000 2.129446
0.630000 2.128786
0.632000 2.128128
0.634000 2.127470
0.636000 2.126814
0.638000 2.126158
0.640000 2.125503
0.642000 2.124849
0.644000 2.124196
0.646000 2.123544
0.648000 2.122893
0.650000 2.122243
0.652000 2.121594
0.654000 2.120945
0.656000 2.120298
0.658000 2.119651
0.660000 2.119005
0.662000 2.118361
0.664000 2.117717
0.666000 2.117074
0.668000 2.116432
0.670000 2.115790
0.672000 2.115150
0.674000 2.114510
0.676000 2.113872
0.678000 2.113234
0.680000 2.112597
0.682000 2.111961
0.684000 2.111326
0.686000 2.110692
0.688000 2.110058
0.690000 2.109426
0.692000 2.108794
0.694000 2.108163
0.696000 2.107533
0.698000 2.106904
0.700000 2.106276
0.702000 2.105648
0.704000 2.105022
0.706000 2.104396
0.708000 2.103771
0.710000 2.103147
0.712000 2.102524
0.714000 2.101901
0.716000 2.101279
0.718000 2.100659
0.720000 2.100039
0.722000 2.099419
0.724000 2.098801
0.726000 2.098183
0.728000 2.097567
0.730000 2.096951
0.732000 2.096335
0.734000 2.095721
0.736000 2.095108
0.738000 2.094495
0.740000 2.093883
0.742000 2.093272
0.744000 2.092661
0.746000 2.092052
0.748000 2.091443
0.750000 2.090835
0.752000 2.090227
0.754000 2.089621
0.756000 2.089015
0.758000 2.088410
0.760000 2.087806
0.762000 2.087203
0.764000 2.086600
0.766000 2.085998
0.768000 2.085397
0.770000 2.084797
0.772000 2.084197
0.774000 2.083598
0.776000 2.083000
0.778000 2.082403
0.780000 2.081806
0.782000 2.081210
0.784000 2.080615
0.786000 2.080021
0.788000 2.079427
0.790000 2.078834
0.792000 2.078242
0.794000 2.077650
0.796000 2.077060
0.798000 2.076470
0.800000 2.075881
0.802000 2.075292
0.804000 2.074704
0.806000 2.074117
0.808000 2.073531
0.810000 2.072945
0.812000 2.072360
0.814000 2.071776
0.816000 2.071192
0.818000 2.070610
0.820000 2.070027
0.822000 2.069446
0.824000 2.068865
0.826000 2.068285
0.828000 2.067706
0.830000 2.067127
0.832000 2.066550
0.834000 2.065972
0.836000 2.065396
0.838000 2.064820
0.840000 2.064245
0.842000 2.063670
0.844000 2.063097
0.846000 2.062523
0.848000 2.061951
0.850000 2.061379
0.852000 2.060808
0.854000 2.060238
0.856000 2.059668
0.858000 2.059099
0.860000 2.058531
0.862000 2.057963
0.864000 2.057396
0.866000 2.056830
0.868000 2.056264
0.870000 2.055699
0.872000 2.055134
0.874000 2.054571
0.876000 2.054007
0.878000 2.053445
0.880000 2.052883
0.882000 2.052322
0.884000 2.051762
0.886000 2.051202
0.888000 2.050643
0.890000 2.050084
0.892000 2.049526
0.894000 2.048969
0.896000 2.048412
0.898000 2.047856
0.900000 2.047301
0.902000 2.046746
0.904000 2.046192
0.906000 2.045638
0.908000 2.045085
0.910000 2.044533
0.912000 2.043982
0.914000 2.043431
0.916000 2.042880
0.918000 2.042331
0.920000 2.041781
0.922000 2.041233
0.924000 2.040685
0.926000 2.040138
0.928000 2.039591
0.930000 2.039045
0.932000 2.038499
0.934000 2.037955
0.936000 2.037410
0.938000 2.036867
0.940000 2.036324
0.942000 2.035781
0.944000 2.035239
0.946000 2.034698
0.948000 2.034157
0.950000 2.033617
0.952000 2.033078
0.954000 2.032539
0.956000 2.032001
0.958000 2.031463
0.960000 2.030926
0.962000 2.030390
0.964000 2.029854
0.966000 2.029318
0.968000 2.028783
0.970000 2.028249
0.972000 2.027716
0.974000 2.027183
0.976000 2.026650
0.978000 2.026118
0.980000 2.025587
0.982000 2.025056
0.984000 2.024526
0.986000 2.023996
0.988000 2.023467
0.990000 2.022939
0.992000 2.022411
0.994000 2.021884
0.996000 2.021357
0.998000 2.020831
1.000000 2.020305


==> exE/I=40_80/out_NLSfsolveV3_7MOODNew5210_Var0-P0/res-I80-4MOOD-Rho_VarSteS.dat <==
0.006250 2.410019
0.018750 2.401769
0.031250 2.393717
0.043750 2.385852
0.056250 2.378162
0.068750 2.370639
0.081250 2.363272
0.093750 2.356055
0.106250 2.348980
0.118750 2.342039
0.131250 2.335226
0.143750 2.328537
0.156250 2.321964
0.168750 2.315504
0.181250 2.309151
0.193750 2.302901
0.206250 2.296751
0.218750 2.290695
0.231250 2.284732
0.243750 2.278856
0.256250 2.273066
0.268750 2.267358
0.281250 2.261729
0.293750 2.256176
0.306250 2.250698
0.318750 2.245292
0.331250 2.239955
0.343750 2.234685
0.356250 2.229481
0.368750 2.224340
0.381250 2.219261
0.393750 2.214242
0.406250 2.209280
0.418750 2.204375
0.431250 2.199525
0.443750 2.194730
0.456250 2.189983
0.468750 2.185295
0.481250 2.180640
0.493750 2.176068
0.506250 2.171465
0.518750 2.167087
0.531250 2.162359
0.543750 2.158629
0.556250 2.151585
0.568750 2.147277
0.581250 2.143008
0.593750 2.216623
0.606250 3.680622
0.618750 3.747324
0.631250 3.756011
0.643750 3.767026
0.656250 3.772705
0.668750 3.780586
0.681250 3.787427
0.693750 3.794671
0.706250 3.801687
0.718750 3.808758
0.731250 3.815758
0.743750 3.822745
0.756250 3.829692
0.768750 3.836614
0.781250 3.843504
0.793750 3.850365
0.806250 3.857198
0.818750 3.864003
0.831250 3.870780
0.843750 3.877530
0.856250 3.884254
0.868750 3.890951
0.881250 3.897623
0.893750 3.904269
0.906250 3.910891
0.918750 3.917488
0.931250 3.924061
0.943750 3.930610
0.956250 3.937136
0.968750 3.943638
0.981250 3.950119
0.993750 3.956576


==> exE/I=40_80/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/Titles-I20.txt <==
res-I20-1MOOD
res-I20-2MOOD
res-I20-3MOOD
res-I20-4MOOD
res-I20-5DS
res-I20-6DS
res-I20-7DS
res-I20-8DS
res-I20-9DS


==> exE/I=40_80/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/Titles-I40.txt <==
res-I40-1MOOD
res-I40-2MOOD
res-I40-3MOOD
res-I40-4MOOD
res-I40-5DS
res-I40-6DS
res-I40-7DS
res-I40-8DS


==> exE/I=40_80/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/Titles-I80.txt <==
res-I80-1MOOD
res-I80-2MOOD
res-I80-3MOOD
res-I80-4MOOD
res-I80-5DS
res-I80-6DS
res-I80-7DS
res-I80-8DS


==> exE/I=40_80/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I20-5DS.txt <==
Conv=n
nRes=25
normRes=5.646175e-03
normRes=1.887337e-04
normRes=8.084809e-06
normRes=8.083305e-06
normRes=8.083305e-06
normRes=8.083305e-06
normRes=8.083305e-06
normRes=8.083305e-06
normRes=8.083305e-06
normRes=8.083305e-06
normRes=8.083305e-06
normRes=8.083305e-06
normRes=8.083305e-06
normRes=8.083305e-06
normRes=8.083305e-06
normRes=8.083305e-06
normRes=8.083305e-06
normRes=8.083305e-06
normRes=8.083305e-06
normRes=8.083305e-06
normRes=8.083305e-06
normRes=8.083305e-06
normRes=8.083305e-06
normRes=8.083305e-06
normRes=8.083305e-06
nG=1587
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=2
CellPDMap=5
CellPDMap=2
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
2.39780070980479331766
2.36695742209135495671
2.33857956194416960471
2.31222940463533266353
2.28757751255089480935
2.26437369683865474812
2.24242524572193513421
2.22157610430640817256
2.20170291981452193042
2.18270099430516451022
2.16448405767963514279
1.84744956341043975456
4.05454128249282952368
3.76663299029882692182
3.81492337920206203705
3.83929739665850133790
3.86928917096020974498
3.89499230246620697926
3.92098168084039411241
3.96189838266285621060
0.99999980597828463935
0.99999951679289500461
0.99999919138366966109
0.99999887066349435472
0.99999855608227938841
0.99999823788106723121
0.99999792691235078745
0.99999761295208999812
0.99999730316871682234
0.99999699301720912370
0.99999668736486158060
1.22177291298670698261
0.96410660823915839135
1.00207159056343431125
0.99978160887367983900
1.00017051322889849452
0.99988065559944017124
1.00000679023553407099
1.00009045238129634647
0.99828770981067149748
0.70184633539484109210
0.69435933021394435904
0.68748867735602725570
0.68112498972111645834
0.67518590600546646296
0.66960886608643011009
0.66434570031137674118
0.65935738335015503520
0.65461308228086867445
0.65008661661854250102
0.64575642224495011234
0.50571007460510963849
1.12864720790104411385
1.04639700968425364280
1.05930248062350096383
1.06551467084035489385
1.07331289905926596795
1.07992702002477636292
1.08662343266538741204
1.09756319567764970557
1.000
1.000
1.000
0.000
0.000
0.000
0.000
0.294
0.933
0.933
0.933
1.000
1.000
1.000
1.000
1.000
0.000
0.000
0.294
0.933
0.000
0.647
1.000
0.502
0.502
0.502
0.000
0.000
0.510
0.510
0.510
0.000
0.647
0.000
0.647
1.000
0.502
0.000
0.000
0.510
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933
0.933
0.933
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933


==> exE/I=40_80/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I20-6DS.txt <==
Conv=n
nRes=452
normRes=6.868345e-02
normRes=6.868345e-02
normRes=6.868345e-02
normRes=6.392482e-02
normRes=5.800624e-02
normRes=5.800624e-02
normRes=5.560572e-02
normRes=5.357563e-02
normRes=5.357563e-02
normRes=5.111493e-02
normRes=5.100174e-02
normRes=4.860556e-02
normRes=4.476875e-02
normRes=3.960869e-02
normRes=3.960869e-02
normRes=3.881414e-02
normRes=3.623124e-02
normRes=3.623124e-02
normRes=3.522760e-02
normRes=3.488247e-02
normRes=3.395472e-02
normRes=3.392233e-02
normRes=3.302652e-02
normRes=3.023809e-02
normRes=3.005023e-02
normRes=2.943518e-02
normRes=2.943518e-02
normRes=2.903719e-02
normRes=2.805741e-02
normRes=2.805741e-02
normRes=2.760764e-02
normRes=2.716196e-02
normRes=2.692553e-02
normRes=2.692553e-02
normRes=2.655741e-02
normRes=2.586002e-02
normRes=2.571894e-02
normRes=2.540359e-02
normRes=2.470526e-02
normRes=2.427210e-02
normRes=2.422920e-02
normRes=2.369755e-02
normRes=2.340454e-02
normRes=2.308654e-02
normRes=2.308654e-02
normRes=2.284429e-02
normRes=2.257661e-02
normRes=2.232453e-02
normRes=2.232453e-02
normRes=2.210363e-02
normRes=2.176789e-02
normRes=2.154334e-02
normRes=2.154334e-02
normRes=2.134352e-02
normRes=2.101659e-02
normRes=2.084086e-02
normRes=2.084086e-02
normRes=2.065870e-02
normRes=2.026331e-02
normRes=2.010749e-02
normRes=2.010749e-02
normRes=1.994077e-02
normRes=1.957524e-02
normRes=1.946000e-02
normRes=1.946000e-02
normRes=1.930932e-02
normRes=1.892700e-02
normRes=1.858654e-02
normRes=1.854905e-02
normRes=1.806982e-02
normRes=1.806982e-02
normRes=1.795483e-02
normRes=1.770639e-02
normRes=1.744850e-02
normRes=1.744850e-02
normRes=1.731416e-02
normRes=1.709386e-02
normRes=1.683988e-02
normRes=1.683988e-02
normRes=1.671616e-02
normRes=1.653413e-02
normRes=1.631161e-02
normRes=1.631161e-02
normRes=1.619606e-02
normRes=1.600622e-02
normRes=1.579933e-02
normRes=1.579933e-02
normRes=1.569221e-02
normRes=1.551913e-02
normRes=1.534570e-02
normRes=1.534570e-02
normRes=1.524538e-02
normRes=1.505045e-02
normRes=1.489332e-02
normRes=1.489332e-02
normRes=1.479966e-02
normRes=1.460970e-02
normRes=1.448031e-02
normRes=1.448031e-02
normRes=1.439265e-02
normRes=1.417363e-02
normRes=1.405642e-02
normRes=1.405642e-02
normRes=1.397421e-02
normRes=1.375915e-02
normRes=1.366381e-02
normRes=1.366381e-02
normRes=1.358745e-02
normRes=1.337476e-02
normRes=1.312777e-02
normRes=1.312777e-02
normRes=1.305478e-02
normRes=1.276268e-02
normRes=1.255411e-02
normRes=1.255411e-02
normRes=1.249089e-02
normRes=1.216257e-02
normRes=1.195667e-02
normRes=1.195667e-02
normRes=1.190063e-02
normRes=1.161867e-02
normRes=1.145504e-02
normRes=1.145486e-02
normRes=1.124478e-02
normRes=1.114216e-02
normRes=1.094010e-02
normRes=1.094010e-02
normRes=1.089480e-02
normRes=1.067432e-02
normRes=1.053909e-02
normRes=1.053909e-02
normRes=1.047369e-02
normRes=1.033365e-02
normRes=1.021060e-02
normRes=1.021060e-02
normRes=1.015035e-02
normRes=1.001262e-02
normRes=9.895574e-03
normRes=9.895574e-03
normRes=9.839364e-03
normRes=9.714116e-03
normRes=9.612807e-03
normRes=9.612807e-03
normRes=9.560223e-03
normRes=9.426056e-03
normRes=9.332750e-03
normRes=9.332750e-03
normRes=9.283042e-03
normRes=9.153827e-03
normRes=9.074761e-03
normRes=9.074761e-03
normRes=9.028140e-03
normRes=8.886026e-03
normRes=8.813795e-03
normRes=8.813795e-03
normRes=8.769514e-03
normRes=8.630900e-03
normRes=8.570367e-03
normRes=8.570367e-03
normRes=8.529081e-03
normRes=8.377539e-03
normRes=8.322496e-03
normRes=8.322496e-03
normRes=8.283279e-03
normRes=8.136878e-03
normRes=8.091664e-03
normRes=8.091664e-03
normRes=8.055406e-03
normRes=7.923936e-03
normRes=7.804574e-03
normRes=7.804574e-03
normRes=7.767026e-03
normRes=7.491674e-03
normRes=7.450396e-03
normRes=7.450396e-03
normRes=7.424731e-03
normRes=7.340262e-03
normRes=7.229892e-03
normRes=7.229892e-03
normRes=7.200876e-03
normRes=7.030009e-03
normRes=6.943922e-03
normRes=6.943922e-03
normRes=6.917566e-03
normRes=6.677057e-03
normRes=6.564351e-03
normRes=6.564351e-03
normRes=6.544811e-03
normRes=6.432904e-03
normRes=6.371738e-03
normRes=6.369947e-03
normRes=6.295281e-03
normRes=6.223657e-03
normRes=6.159468e-03
normRes=6.159468e-03
normRes=6.130060e-03
normRes=6.051551e-03
normRes=5.993945e-03
normRes=5.993945e-03
normRes=5.965742e-03
normRes=5.886802e-03
normRes=5.837413e-03
normRes=5.837413e-03
normRes=5.810809e-03
normRes=5.724292e-03
normRes=5.679567e-03
normRes=5.679567e-03
normRes=5.654086e-03
normRes=5.568006e-03
normRes=5.529491e-03
normRes=5.529491e-03
normRes=5.505668e-03
normRes=5.413351e-03
normRes=5.378364e-03
normRes=5.378364e-03
normRes=5.355628e-03
normRes=5.265573e-03
normRes=5.235700e-03
normRes=5.235700e-03
normRes=5.214606e-03
normRes=5.119016e-03
normRes=5.092149e-03
normRes=5.092149e-03
normRes=5.072041e-03
normRes=4.979666e-03
normRes=4.957215e-03
normRes=4.957215e-03
normRes=4.938684e-03
normRes=4.840626e-03
normRes=4.820838e-03
normRes=4.820838e-03
normRes=4.803196e-03
normRes=4.709255e-03
normRes=4.693350e-03
normRes=4.693350e-03
normRes=4.677213e-03
normRes=4.576945e-03
normRes=4.563421e-03
normRes=4.563421e-03
normRes=4.548101e-03
normRes=4.453345e-03
normRes=4.443289e-03
normRes=4.443289e-03
normRes=4.429386e-03
normRes=4.349585e-03
normRes=4.310663e-03
normRes=4.310663e-03
normRes=4.294830e-03
normRes=3.999492e-03
normRes=3.709827e-03
normRes=3.709827e-03
normRes=3.692570e-03
normRes=3.688699e-03
normRes=3.669068e-03
normRes=3.668165e-03
normRes=3.644546e-03
normRes=3.604356e-03
normRes=3.588212e-03
normRes=3.588212e-03
normRes=3.577743e-03
normRes=3.526024e-03
normRes=3.512479e-03
normRes=3.512479e-03
normRes=3.502582e-03
normRes=3.445218e-03
normRes=3.433201e-03
normRes=3.433201e-03
normRes=3.423854e-03
normRes=3.368935e-03
normRes=3.358819e-03
normRes=3.358819e-03
normRes=3.350189e-03
normRes=3.292840e-03
normRes=3.284137e-03
normRes=3.284137e-03
normRes=3.276008e-03
normRes=3.221159e-03
normRes=3.214136e-03
normRes=3.214136e-03
normRes=3.206691e-03
normRes=3.149108e-03
normRes=3.143328e-03
normRes=3.143328e-03
normRes=3.136370e-03
normRes=3.082391e-03
normRes=3.078137e-03
normRes=3.078137e-03
normRes=3.071803e-03
normRes=3.013731e-03
normRes=3.010511e-03
normRes=3.010511e-03
normRes=3.004681e-03
normRes=2.965287e-03
normRes=2.951460e-03
normRes=2.951460e-03
normRes=2.944598e-03
normRes=2.795272e-03
normRes=2.795272e-03
normRes=2.793014e-03
normRes=2.784549e-03
normRes=2.763459e-03
normRes=2.763459e-03
normRes=2.760133e-03
normRes=2.735373e-03
normRes=2.727537e-03
normRes=2.725126e-03
normRes=2.715908e-03
normRes=2.714368e-03
normRes=2.703309e-03
normRes=2.702534e-03
normRes=2.690661e-03
normRes=2.677096e-03
normRes=2.668815e-03
normRes=2.667440e-03
normRes=2.657667e-03
normRes=2.656934e-03
normRes=2.646119e-03
normRes=2.632312e-03
normRes=2.625159e-03
normRes=2.623753e-03
normRes=2.615481e-03
normRes=2.614619e-03
normRes=2.604982e-03
normRes=2.589952e-03
normRes=2.583920e-03
normRes=2.582378e-03
normRes=2.575533e-03
normRes=2.574455e-03
normRes=2.565889e-03
normRes=2.548683e-03
normRes=2.543606e-03
normRes=2.541957e-03
normRes=2.536276e-03
normRes=2.535023e-03
normRes=2.528657e-03
normRes=2.527751e-03
normRes=2.519562e-03
normRes=2.503712e-03
normRes=2.499149e-03
normRes=2.497605e-03
normRes=2.492560e-03
normRes=2.491320e-03
normRes=2.485757e-03
normRes=2.484783e-03
normRes=2.477206e-03
normRes=2.460809e-03
normRes=2.456832e-03
normRes=2.455325e-03
normRes=2.450989e-03
normRes=2.449734e-03
normRes=2.445067e-03
normRes=2.444057e-03
normRes=2.439016e-03
normRes=2.438274e-03
normRes=2.431359e-03
normRes=2.416870e-03
normRes=2.413765e-03
normRes=2.412840e-03
normRes=2.409869e-03
normRes=2.409471e-03
normRes=2.404447e-03
normRes=2.381319e-03
normRes=2.379705e-03
normRes=2.379705e-03
normRes=2.376904e-03
normRes=2.349097e-03
normRes=2.348062e-03
normRes=2.348062e-03
normRes=2.345840e-03
normRes=2.328514e-03
normRes=2.328260e-03
normRes=2.326149e-03
normRes=2.286073e-03
normRes=2.284468e-03
normRes=2.284468e-03
normRes=2.283193e-03
normRes=2.279431e-03
normRes=2.275731e-03
normRes=2.275731e-03
normRes=2.274124e-03
normRes=2.227809e-03
normRes=2.225632e-03
normRes=2.224775e-03
normRes=2.223052e-03
normRes=2.222118e-03
normRes=2.220705e-03
normRes=2.219694e-03
normRes=2.218511e-03
normRes=2.217418e-03
normRes=2.216412e-03
normRes=2.215234e-03
normRes=2.214371e-03
normRes=2.213101e-03
normRes=2.212357e-03
normRes=2.210991e-03
normRes=2.210347e-03
normRes=2.208875e-03
normRes=2.208875e-03
normRes=2.207392e-03
normRes=2.207392e-03
normRes=2.202599e-03
normRes=2.199347e-03
normRes=2.199347e-03
normRes=2.197611e-03
normRes=2.197611e-03
normRes=2.197611e-03
normRes=2.197611e-03
normRes=2.197611e-03
normRes=2.195232e-03
normRes=2.195232e-03
normRes=2.195232e-03
normRes=2.195232e-03
normRes=2.195232e-03
normRes=2.194425e-03
normRes=2.194425e-03
normRes=2.194425e-03
normRes=2.193663e-03
normRes=2.193663e-03
normRes=2.193663e-03
normRes=2.193663e-03
normRes=2.193663e-03
normRes=2.193619e-03
normRes=2.193619e-03
normRes=2.193619e-03
normRes=2.193604e-03
normRes=2.193604e-03
normRes=2.193593e-03
normRes=2.193593e-03
normRes=2.193593e-03
normRes=2.193593e-03
normRes=2.193591e-03
normRes=2.193591e-03
normRes=2.193591e-03
normRes=2.193590e-03
normRes=2.193590e-03
normRes=2.193590e-03
normRes=2.193590e-03
normRes=2.193590e-03
normRes=2.193590e-03
normRes=2.193590e-03
normRes=2.193590e-03
normRes=2.193590e-03
normRes=2.193590e-03
normRes=2.193590e-03
normRes=2.193590e-03
normRes=2.193590e-03
normRes=2.193590e-03
normRes=2.193590e-03
normRes=2.193590e-03
normRes=2.193590e-03
normRes=2.193590e-03
normRes=2.193590e-03
nG=27634
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=2
CellPDMap=5
CellPDMap=2
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=2
CellPDMap=1
CellPDMap=5
CellPDMap=1
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
2.34986687543916694665
2.35052875993937426813
2.31008566833358885972
2.27791216809706353885
2.25468155369985723269
2.22899200157403010181
2.21163788782495274177
2.19159904052374132633
2.17643042734995972864
2.16114769936085071578
2.14949265637673248008
2.81351094845798055388
4.00519197462854581460
3.53498447480629973683
3.74210422688034105576
3.76526901238471900513
3.79615384960798962766
3.83218455365167987026
3.87235752781656028532
3.92628803571282691820
0.99912525608436231206
0.99938395788047063029
0.99890817862704106567
0.99852309946231088134
0.99826470684658097365
0.99792582412937402836
0.99774725746862713560
0.99748923197732763946
0.99732385535921719288
0.99715714872858229878
0.99707575454567509698
1.09999087287178487493
0.95894002361211394536
1.01252133806480704159
0.99764954385175430573
0.99718900607594018748
0.99580953163116836535
0.99695314575191473772
0.99610265968106137535
0.99484309684023175535
0.68928209298112974590
0.69078630358042392157
0.68118116577348220009
0.67373312794404793813
0.66864822488313291338
0.66286664430243102952
0.65928884174723945133
0.65498088214114136285
0.65196065012285853157
0.64888586036932160983
0.64675524052044508494
0.78679421988876885319
1.12814486168860117488
0.99715961704841293844
1.05169165038294987191
1.05864894908784679117
1.06774684730879942940
1.07584660748695970511
1.08626743174610851383
1.09957374917666950154
1.000
1.000
1.000
0.000
0.000
0.000
0.000
0.294
0.933
0.933
0.933
1.000
1.000
1.000
1.000
1.000
0.000
0.000
0.294
0.933
0.000
0.647
1.000
0.502
0.502
0.502
0.000
0.000
0.510
0.510
0.510
1.000
0.647
1.000
0.647
1.000
0.502
0.000
0.000
0.510
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933
0.933
0.933
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933


==> exE/I=40_80/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I20-7DS.txt <==
Conv=n
nRes=19
normRes=9.979216e-03
normRes=6.894966e-04
normRes=6.375269e-06
normRes=5.607475e-06
normRes=5.607475e-06
normRes=5.607475e-06
normRes=5.607475e-06
normRes=5.607475e-06
normRes=5.607475e-06
normRes=5.607475e-06
normRes=5.607475e-06
normRes=5.607475e-06
normRes=5.607475e-06
normRes=5.607475e-06
normRes=5.607475e-06
normRes=5.607475e-06
normRes=5.607475e-06
normRes=5.607475e-06
normRes=5.607475e-06
nG=1221
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=2
CellPDMap=1
CellPDMap=5
CellPDMap=1
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=1
CellPDMap=1
CellPDMap=5
CellPDMap=1
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
2.39781166246321264524
2.36698105252699386725
2.33861616829336771417
2.31227694793661342487
2.28763430142612733675
2.26443891998173363334
2.24249769608273608057
2.22165527919404315327
2.20178803516806542717
2.18277894125706328765
2.16488495588884344301
2.20500640856009821889
3.67900737751916917517
3.81072139427085332386
3.81276594622441633575
3.84171765580318247402
3.86723496490564500050
3.89501105248752343968
3.92206133874513307447
3.93552367972211314395
0.99999989594330163101
0.99999968104521208545
0.99999946863620237103
0.99999925589745952692
0.99999904272447870390
0.99999882976884668651
0.99999861641997078721
0.99999840318615418333
0.99999818964506781427
0.99999797603150997194
0.99999776230898240748
1.05803888031101944733
0.97769953777736540168
0.99722663964804503234
1.00001974109110025601
0.99987288645576732904
1.00007939317779470656
0.99998878635121679626
0.99991795864204835453
1.00139296716582837377
0.70184932862127358266
0.69436586847443548809
0.68749886917864988511
0.68113830918930240443
0.67520191370437343537
0.66962735444687870867
0.66436635247863395914
0.65938006940845494963
0.65463759523774700533
0.65010967347909709435
0.64586054891761002228
0.64423169806552393890
1.03205933301076435704
1.05871145540799260765
1.05871085621728022730
1.06621092560193364562
1.07275762103716876261
1.07995014321630522502
1.08695380885983583497
1.09015409764775750290
1.000
1.000
1.000
0.000
0.000
0.000
0.000
0.294
0.933
0.933
0.000
1.000
1.000
1.000
1.000
1.000
0.000
0.000
0.294
0.933
0.000
0.647
1.000
0.502
0.502
0.502
0.000
0.000
0.510
0.510
0.000
1.000
0.647
1.000
0.647
1.000
0.502
0.000
0.000
0.510
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933
0.933
1.000
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933


==> exE/I=40_80/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I20-8DS.txt <==
Conv=n
nRes=25
normRes=5.606506e-06
normRes=5.606457e-06
normRes=5.606457e-06
normRes=5.606457e-06
normRes=5.606457e-06
normRes=5.606457e-06
normRes=5.606457e-06
normRes=5.606457e-06
normRes=5.606457e-06
normRes=5.606457e-06
normRes=5.606457e-06
normRes=5.606457e-06
normRes=5.606457e-06
normRes=5.606457e-06
normRes=5.606457e-06
normRes=5.606457e-06
normRes=5.606457e-06
normRes=5.606457e-06
normRes=5.606457e-06
normRes=5.606457e-06
normRes=5.606457e-06
normRes=5.606457e-06
normRes=5.606457e-06
normRes=5.606457e-06
normRes=5.606457e-06
nG=1587
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=1
CellPDMap=1
CellPDMap=5
CellPDMap=1
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=0
CellPDMap=1
CellPDMap=5
CellPDMap=1
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
2.39781166848883620091
2.36698106184908230176
2.33861618287397066140
2.31227696718290198774
2.28763432374848729722
2.26443894656798372367
2.24249772569055583205
2.22165531083320555439
2.20178806803765780842
2.18313103942947739355
2.16491207621274472928
2.20471839909059763585
3.67891833567128045956
3.81071871933272188215
3.81276582580926515220
3.84171745580152412813
3.86723492115676892311
3.89501093025881495180
3.92206116062243514975
3.93552465979863574930
0.99999989600887972951
0.99999968110492842843
0.99999946873962586302
0.99999925604665884649
0.99999904290073615698
0.99999883000084976992
0.99999861669205281078
0.99999840348124890976
0.99999818995318157100
0.99999797638137055689
0.99999776272425722201
1.05802950621939295672
0.97769955051213897068
0.99722691870118396196
1.00001974347373301377
0.99987289793881239941
1.00007938638424165312
0.99998878787474976271
0.99991796626696360928
1.00139284239160009093
0.70184933026387319455
0.69436587106501479472
0.68749887325551861661
0.68113831460190388256
0.67520192003162871064
0.66962736201175798723
0.66436636095139900426
0.65938007852402880093
0.65463760478193189218
0.65019770562394019198
0.64586733110317540163
0.64416212361785529783
1.03203700228566619401
1.05871071685674911222
1.05871082969010155139
1.06621087732036090578
1.07275761716701234505
1.07995011766966442224
1.08695376824889855527
1.09015438135276720999
1.000
1.000
1.000
0.000
0.000
0.000
0.000
0.294
0.933
0.933
0.000
1.000
1.000
1.000
1.000
1.000
0.000
0.000
0.294
0.933
0.000
0.647
1.000
0.502
0.502
0.502
0.000
0.000
0.510
0.510
0.000
1.000
0.647
1.000
0.647
1.000
0.502
0.000
0.000
0.510
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933
0.933
1.000
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933


==> exE/I=40_80/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I20-9DS.txt <==
Conv=n
nRes=23
normRes=1.150711e-05
normRes=5.654920e-06
normRes=5.654919e-06
normRes=5.654919e-06
normRes=5.654919e-06
normRes=5.654919e-06
normRes=5.654919e-06
normRes=5.654919e-06
normRes=5.654919e-06
normRes=5.654919e-06
normRes=5.654919e-06
normRes=5.654919e-06
normRes=5.654919e-06
normRes=5.654919e-06
normRes=5.654919e-06
normRes=5.654919e-06
normRes=5.654919e-06
normRes=5.654919e-06
normRes=5.654919e-06
normRes=5.654919e-06
normRes=5.654919e-06
normRes=5.654919e-06
normRes=5.654919e-06
nG=1465
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=0
CellPDMap=1
CellPDMap=5
CellPDMap=1
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
2.39781149491710676713
2.36698061295358241907
2.33861549030499249469
2.31227606517157591171
2.28763323922952332978
2.26443769861152022216
2.24249633184134689046
2.22165378405217772695
2.20178642136336755186
2.17355867454388151927
2.15571307593185590434
2.21900631010929938469
3.68329879138273685868
3.81084575046939288967
3.81277155527256894629
3.84172696149837067381
3.86723700931804570402
3.89501674430192146303
3.92206962914564760680
3.93547813803908130836
0.99999989486516061010
0.99999967815566825902
0.99999946380801518764
0.99999924915645788115
0.99999903408232138080
0.99999881923961719821
0.99999860401586526670
0.99999838888411851645
0.99999817347351294128
0.99999785034645272130
0.99999763479379866205
1.05848346720827701795
0.97770120741494759287
0.99721366683243772844
1.00001962982247727396
0.99987235269445906560
1.00007970883787855598
0.99998871540899336718
0.99991760419293207462
1.00139876598790711348
0.70184928247113276267
0.69436574638824333228
0.68749867962458655057
0.68113806080533112475
0.67520161302083958610
0.66962700670851027507
0.66436596192406272010
0.65937963915179331753
0.65463712849479038791
0.64791671442869980257
0.64367968113365903182
0.64761567387484331171
1.03313465569299878233
1.05874578986999567931
1.05871209202741600741
1.06621317173286045410
1.07275780324912828334
1.07995133286265532213
1.08695569878365350114
1.09014091384298961174
1.000
1.000
1.000
0.000
0.000
0.000
0.000
0.294
0.933
0.933
0.000
1.000
1.000
1.000
1.000
1.000
0.000
0.000
0.294
0.933
0.000
0.647
1.000
0.502
0.502
0.502
0.000
0.000
0.510
0.510
0.000
1.000
0.647
1.000
0.647
1.000
0.502
0.000
0.000
0.510
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933
0.933
0.000
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933


==> exE/I=40_80/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I40-5DS-Rho.dat <==
0.000000 2.414214
0.002000 2.412863
0.004000 2.411517
0.006000 2.410177
0.008000 2.408843
0.010000 2.407514
0.012000 2.406190
0.014000 2.404871
0.016000 2.403558
0.018000 2.402250
0.020000 2.400947
0.022000 2.399649
0.024000 2.398356
0.026000 2.397067
0.028000 2.395784
0.030000 2.394506
0.032000 2.393232
0.034000 2.391963
0.036000 2.390699
0.038000 2.389440
0.040000 2.388185
0.042000 2.386935
0.044000 2.385689
0.046000 2.384448
0.048000 2.383211
0.050000 2.381978
0.052000 2.380750
0.054000 2.379527
0.056000 2.378307
0.058000 2.377092
0.060000 2.375881
0.062000 2.374674
0.064000 2.373472
0.066000 2.372273
0.068000 2.371079
0.070000 2.369889
0.072000 2.368702
0.074000 2.367520
0.076000 2.366341
0.078000 2.365167
0.080000 2.363996
0.082000 2.362829
0.084000 2.361666
0.086000 2.360507
0.088000 2.359351
0.090000 2.358199
0.092000 2.357051
0.094000 2.355906
0.096000 2.354765
0.098000 2.353628
0.100000 2.352494
0.102000 2.351364
0.104000 2.350237
0.106000 2.349114
0.108000 2.347994
0.110000 2.346878
0.112000 2.345765
0.114000 2.344655
0.116000 2.343549
0.118000 2.342446
0.120000 2.341346
0.122000 2.340250
0.124000 2.339157
0.126000 2.338067
0.128000 2.336980
0.130000 2.335897
0.132000 2.334817
0.134000 2.333739
0.136000 2.332665
0.138000 2.331594
0.140000 2.330526
0.142000 2.329461
0.144000 2.328399
0.146000 2.327340
0.148000 2.326284
0.150000 2.325231
0.152000 2.324181
0.154000 2.323134
0.156000 2.322090
0.158000 2.321048
0.160000 2.320010
0.162000 2.318974
0.164000 2.317941
0.166000 2.316911
0.168000 2.315884
0.170000 2.314859
0.172000 2.313838
0.174000 2.312818
0.176000 2.311802
0.178000 2.310788
0.180000 2.309777
0.182000 2.308769
0.184000 2.307763
0.186000 2.306760
0.188000 2.305760
0.190000 2.304762
0.192000 2.303766
0.194000 2.302773
0.196000 2.301783
0.198000 2.300795
0.200000 2.299810
0.202000 2.298827
0.204000 2.297847
0.206000 2.296869
0.208000 2.295893
0.210000 2.294920
0.212000 2.293950
0.214000 2.292982
0.216000 2.292016
0.218000 2.291052
0.220000 2.290091
0.222000 2.289132
0.224000 2.288176
0.226000 2.287222
0.228000 2.286270
0.230000 2.285320
0.232000 2.284373
0.234000 2.283428
0.236000 2.282485
0.238000 2.281545
0.240000 2.280606
0.242000 2.279670
0.244000 2.278736
0.246000 2.277804
0.248000 2.276875
0.250000 2.275947
0.252000 2.275022
0.254000 2.274098
0.256000 2.273177
0.258000 2.272258
0.260000 2.271341
0.262000 2.270427
0.264000 2.269514
0.266000 2.268603
0.268000 2.267694
0.270000 2.266788
0.272000 2.265883
0.274000 2.264981
0.276000 2.264080
0.278000 2.263181
0.280000 2.262285
0.282000 2.261390
0.284000 2.260497
0.286000 2.259607
0.288000 2.258718
0.290000 2.257831
0.292000 2.256946
0.294000 2.256063
0.296000 2.255182
0.298000 2.254303
0.300000 2.253425
0.302000 2.252550
0.304000 2.251676
0.306000 2.250804
0.308000 2.249934
0.310000 2.249066
0.312000 2.248200
0.314000 2.247335
0.316000 2.246472
0.318000 2.245611
0.320000 2.244752
0.322000 2.243895
0.324000 2.243039
0.326000 2.242185
0.328000 2.241333
0.330000 2.240483
0.332000 2.239634
0.334000 2.238787
0.336000 2.237942
0.338000 2.237098
0.340000 2.236257
0.342000 2.235416
0.344000 2.234578
0.346000 2.233741
0.348000 2.232906
0.350000 2.232073
0.352000 2.231241
0.354000 2.230411
0.356000 2.229582
0.358000 2.228755
0.360000 2.227930
0.362000 2.227106
0.364000 2.226284
0.366000 2.225463
0.368000 2.224645
0.370000 2.223827
0.372000 2.223011
0.374000 2.222197
0.376000 2.221385
0.378000 2.220573
0.380000 2.219764
0.382000 2.218956
0.384000 2.218149
0.386000 2.217344
0.388000 2.216541
0.390000 2.215739
0.392000 2.214938
0.394000 2.214139
0.396000 2.213342
0.398000 2.212546
0.400000 2.211751
0.402000 2.210958
0.404000 2.210167
0.406000 2.209377
0.408000 2.208588
0.410000 2.207801
0.412000 2.207015
0.414000 2.206230
0.416000 2.205447
0.418000 2.204666
0.420000 2.203886
0.422000 2.203107
0.424000 2.202329
0.426000 2.201554
0.428000 2.200779
0.430000 2.200006
0.432000 2.199234
0.434000 2.198463
0.436000 2.197694
0.438000 2.196927
0.440000 2.196160
0.442000 2.195395
0.444000 2.194631
0.446000 2.193869
0.448000 2.193108
0.450000 2.192348
0.452000 2.191590
0.454000 2.190833
0.456000 2.190077
0.458000 2.189323
0.460000 2.188569
0.462000 2.187817
0.464000 2.187067
0.466000 2.186317
0.468000 2.185569
0.470000 2.184823
0.472000 2.184077
0.474000 2.183333
0.476000 2.182590
0.478000 2.181848
0.480000 2.181107
0.482000 2.180368
0.484000 2.179630
0.486000 2.178893
0.488000 2.178158
0.490000 2.177423
0.492000 2.176690
0.494000 2.175958
0.496000 2.175227
0.498000 2.174498
0.500000 2.173769
0.502000 2.173042
0.504000 2.172316
0.506000 2.171591
0.508000 2.170868
0.510000 2.170145
0.512000 2.169424
0.514000 2.168704
0.516000 2.167985
0.518000 2.167267
0.520000 2.166550
0.522000 2.165835
0.524000 2.165121
0.526000 2.164407
0.528000 2.163695
0.530000 2.162984
0.532000 2.162274
0.534000 2.161566
0.536000 2.160858
0.538000 2.160152
0.540000 2.159446
0.542000 2.158742
0.544000 2.158039
0.546000 2.157336
0.548000 2.156635
0.550000 2.155936
0.552000 2.155237
0.554000 2.154539
0.556000 2.153842
0.558000 2.153147
0.560000 2.152452
0.562000 2.151759
0.564000 2.151066
0.566000 2.150375
0.568000 2.149684
0.570000 2.148995
0.572000 2.148307
0.574000 2.147620
0.576000 2.146934
0.578000 2.146248
0.580000 2.145564
0.582000 2.144881
0.584000 2.144199
0.586000 2.143518
0.588000 2.142838
0.590000 2.142159
0.592000 2.141481
0.594000 2.140804
0.596000 2.140128
0.598000 2.139453
0.600000 2.138779
0.600000 2.139453
0.600000 3.739273
0.600000 3.740451
0.602000 3.741629
0.604000 3.742805
0.606000 3.743980
0.608000 3.745155
0.610000 3.746328
0.612000 3.747501
0.614000 3.748672
0.616000 3.749843
0.618000 3.751012
0.620000 3.752181
0.622000 3.753349
0.624000 3.754515
0.626000 3.755681
0.628000 3.756846
0.630000 3.758010
0.632000 3.759173
0.634000 3.760335
0.636000 3.761496
0.638000 3.762656
0.640000 3.763815
0.642000 3.764973
0.644000 3.766130
0.646000 3.767287
0.648000 3.768442
0.650000 3.769597
0.652000 3.770751
0.654000 3.771903
0.656000 3.773055
0.658000 3.774206
0.660000 3.775356
0.662000 3.776505
0.664000 3.777654
0.666000 3.778801
0.668000 3.779947
0.670000 3.781093
0.672000 3.782238
0.674000 3.783382
0.676000 3.784525
0.678000 3.785667
0.680000 3.786808
0.682000 3.787948
0.684000 3.789088
0.686000 3.790226
0.688000 3.791364
0.690000 3.792501
0.692000 3.793637
0.694000 3.794772
0.696000 3.795907
0.698000 3.797040
0.700000 3.798173
0.702000 3.799305
0.704000 3.800436
0.706000 3.801566
0.708000 3.802695
0.710000 3.803824
0.712000 3.804951
0.714000 3.806078
0.716000 3.807204
0.718000 3.808329
0.720000 3.809454
0.722000 3.810577
0.724000 3.811700
0.726000 3.812822
0.728000 3.813943
0.730000 3.815064
0.732000 3.816183
0.734000 3.817302
0.736000 3.818420
0.738000 3.819537
0.740000 3.820653
0.742000 3.821769
0.744000 3.822884
0.746000 3.823998
0.748000 3.825111
0.750000 3.826223
0.752000 3.827335
0.754000 3.828446
0.756000 3.829556
0.758000 3.830665
0.760000 3.831774
0.762000 3.832881
0.764000 3.833988
0.766000 3.835095
0.768000 3.836200
0.770000 3.837305
0.772000 3.838409
0.774000 3.839512
0.776000 3.840615
0.778000 3.841716
0.780000 3.842817
0.782000 3.843917
0.784000 3.845017
0.786000 3.846116
0.788000 3.847214
0.790000 3.848311
0.792000 3.849408
0.794000 3.850503
0.796000 3.851598
0.798000 3.852693
0.800000 3.853786
0.802000 3.854879
0.804000 3.855971
0.806000 3.857063
0.808000 3.858154
0.810000 3.859244
0.812000 3.860333
0.814000 3.861421
0.816000 3.862509
0.818000 3.863597
0.820000 3.864683
0.822000 3.865769
0.824000 3.866854
0.826000 3.867938
0.828000 3.869022
0.830000 3.870105
0.832000 3.871187
0.834000 3.872269
0.836000 3.873350
0.838000 3.874430
0.840000 3.875509
0.842000 3.876588
0.844000 3.877666
0.846000 3.878744
0.848000 3.879820
0.850000 3.880897
0.852000 3.881972
0.854000 3.883047
0.856000 3.884121
0.858000 3.885194
0.860000 3.886267
0.862000 3.887339
0.864000 3.888411
0.866000 3.889481
0.868000 3.890551
0.870000 3.891621
0.872000 3.892690
0.874000 3.893758
0.876000 3.894825
0.878000 3.895892
0.880000 3.896958
0.882000 3.898024
0.884000 3.899088
0.886000 3.900153
0.888000 3.901216
0.890000 3.902279
0.892000 3.903341
0.894000 3.904403
0.896000 3.905464
0.898000 3.906525
0.900000 3.907584
0.902000 3.908643
0.904000 3.909702
0.906000 3.910760
0.908000 3.911817
0.910000 3.912874
0.912000 3.913930
0.914000 3.914985
0.916000 3.916040
0.918000 3.917094
0.920000 3.918147
0.922000 3.919200
0.924000 3.920252
0.926000 3.921304
0.928000 3.922355
0.930000 3.923405
0.932000 3.924455
0.934000 3.925505
0.936000 3.926553
0.938000 3.927601
0.940000 3.928649
0.942000 3.929695
0.944000 3.930742
0.946000 3.931787
0.948000 3.932832
0.950000 3.933877
0.952000 3.934920
0.954000 3.935964
0.956000 3.937006
0.958000 3.938048
0.960000 3.939090
0.962000 3.940131
0.964000 3.941171
0.966000 3.942211
0.968000 3.943250
0.970000 3.944288
0.972000 3.945326
0.974000 3.946364
0.976000 3.947401
0.978000 3.948437
0.980000 3.949472
0.982000 3.950508
0.984000 3.951542
0.986000 3.952576
0.988000 3.953609
0.990000 3.954642
0.992000 3.955675
0.994000 3.956706
0.996000 3.957737
0.998000 3.958768
1.000000 3.959798


==> exE/I=40_80/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I40-5DS-RhoError.dat <==
0.012500 0.00000038242805810995
0.037500 0.00000001725659615204
0.062500 0.00000000302789970874
0.087500 0.00000000292875013130
0.112500 0.00000000322911342110
0.137500 0.00000000412530898330
0.162500 0.00000000306278380435
0.187500 0.00000000214391748798
0.212500 0.00000000157073198892
0.237500 0.00000000117908482977
0.262500 0.00000000091034602079
0.287500 0.00000000067898264788
0.312500 0.00000000058240834377
0.337500 0.00000000034074609800
0.362500 0.00000000053948756573
0.387500 0.00000000016343104647
0.412500 0.00000000132623600990
0.437500 0.00000000109417319649
0.462500 0.00000000168059122174
0.487500 0.00000000484783768684
0.512500 0.00000000788716025824
0.537500 0.00000000605751093730
0.562500 0.00000000362522101227
0.587500 0.13850550878250134090
0.612500 0.13854800759829988266
0.637500 0.00004282828778867653
0.662500 0.00000000129904398349
0.687500 0.00000000013605605531
0.712500 0.00000000006784484086
0.737500 0.00000000009359535369
0.762500 0.00000000002235056584
0.787500 0.00000000002847322378
0.812500 0.00000000000772670816
0.837500 0.00000000001573674524
0.862500 0.00000000000979216708
0.887500 0.00000000000797006905
0.912500 0.00000000000358113539
0.937500 0.00000000000902566910
0.962500 0.00000000000860911342
0.987500 0.00000000037647662765


==> exE/I=40_80/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I40-5DS-RhoError_Error.dat <==
0.012500 0.000000
0.037500 0.000000
0.062500 0.000000
0.087500 0.000000
0.112500 0.000000
0.137500 0.000000
0.162500 0.000000
0.187500 0.000000
0.212500 0.000000
0.237500 0.000000
0.262500 0.000000
0.287500 0.000000
0.312500 0.000000
0.337500 0.000000
0.362500 0.000000
0.387500 0.000000
0.412500 0.000000
0.437500 0.000000
0.462500 0.000000
0.487500 0.000000
0.512500 0.000000
0.537500 0.000000
0.562500 0.000000
0.587500 0.138506
0.612500 0.138548
0.637500 0.000043
0.662500 0.000000
0.687500 0.000000
0.712500 0.000000
0.737500 0.000000
0.762500 0.000000
0.787500 0.000000
0.812500 0.000000
0.837500 0.000000
0.862500 0.000000
0.887500 0.000000
0.912500 0.000000
0.937500 0.000000
0.962500 0.000000
0.987500 0.000000


==> exE/I=40_80/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I40-5DS-Rho_RhoExact.dat <==
0.000000 2.414214
0.002000 2.412863
0.004000 2.411517
0.006000 2.410177
0.008000 2.408843
0.010000 2.407514
0.012000 2.406190
0.014000 2.404871
0.016000 2.403558
0.018000 2.402250
0.020000 2.400947
0.022000 2.399649
0.024000 2.398356
0.026000 2.397067
0.028000 2.395784
0.030000 2.394506
0.032000 2.393232
0.034000 2.391963
0.036000 2.390699
0.038000 2.389440
0.040000 2.388185
0.042000 2.386935
0.044000 2.385689
0.046000 2.384448
0.048000 2.383211
0.050000 2.381978
0.052000 2.380750
0.054000 2.379527
0.056000 2.378307
0.058000 2.377092
0.060000 2.375881
0.062000 2.374674
0.064000 2.373472
0.066000 2.372273
0.068000 2.371079
0.070000 2.369889
0.072000 2.368702
0.074000 2.367520
0.076000 2.366341
0.078000 2.365167
0.080000 2.363996
0.082000 2.362829
0.084000 2.361666
0.086000 2.360507
0.088000 2.359351
0.090000 2.358199
0.092000 2.357051
0.094000 2.355906
0.096000 2.354765
0.098000 2.353628
0.100000 2.352494
0.102000 2.351364
0.104000 2.350237
0.106000 2.349114
0.108000 2.347994
0.110000 2.346878
0.112000 2.345765
0.114000 2.344655
0.116000 2.343549
0.118000 2.342446
0.120000 2.341346
0.122000 2.340250
0.124000 2.339157
0.126000 2.338067
0.128000 2.336980
0.130000 2.335897
0.132000 2.334817
0.134000 2.333739
0.136000 2.332665
0.138000 2.331594
0.140000 2.330526
0.142000 2.329461
0.144000 2.328399
0.146000 2.327340
0.148000 2.326284
0.150000 2.325231
0.152000 2.324181
0.154000 2.323134
0.156000 2.322090
0.158000 2.321048
0.160000 2.320010
0.162000 2.318974
0.164000 2.317941
0.166000 2.316911
0.168000 2.315884
0.170000 2.314859
0.172000 2.313838
0.174000 2.312818
0.176000 2.311802
0.178000 2.310788
0.180000 2.309777
0.182000 2.308769
0.184000 2.307763
0.186000 2.306760
0.188000 2.305760
0.190000 2.304762
0.192000 2.303766
0.194000 2.302773
0.196000 2.301783
0.198000 2.300795
0.200000 2.299810
0.202000 2.298827
0.204000 2.297847
0.206000 2.296869
0.208000 2.295893
0.210000 2.294920
0.212000 2.293950
0.214000 2.292982
0.216000 2.292016
0.218000 2.291052
0.220000 2.290091
0.222000 2.289132
0.224000 2.288176
0.226000 2.287222
0.228000 2.286270
0.230000 2.285320
0.232000 2.284373
0.234000 2.283428
0.236000 2.282485
0.238000 2.281545
0.240000 2.280606
0.242000 2.279670
0.244000 2.278736
0.246000 2.277804
0.248000 2.276875
0.250000 2.275947
0.252000 2.275022
0.254000 2.274098
0.256000 2.273177
0.258000 2.272258
0.260000 2.271341
0.262000 2.270427
0.264000 2.269514
0.266000 2.268603
0.268000 2.267694
0.270000 2.266788
0.272000 2.265883
0.274000 2.264981
0.276000 2.264080
0.278000 2.263181
0.280000 2.262285
0.282000 2.261390
0.284000 2.260497
0.286000 2.259607
0.288000 2.258718
0.290000 2.257831
0.292000 2.256946
0.294000 2.256063
0.296000 2.255182
0.298000 2.254303
0.300000 2.253425
0.302000 2.252550
0.304000 2.251676
0.306000 2.250804
0.308000 2.249934
0.310000 2.249066
0.312000 2.248200
0.314000 2.247335
0.316000 2.246472
0.318000 2.245611
0.320000 2.244752
0.322000 2.243895
0.324000 2.243039
0.326000 2.242185
0.328000 2.241333
0.330000 2.240483
0.332000 2.239634
0.334000 2.238787
0.336000 2.237942
0.338000 2.237098
0.340000 2.236257
0.342000 2.235416
0.344000 2.234578
0.346000 2.233741
0.348000 2.232906
0.350000 2.232073
0.352000 2.231241
0.354000 2.230411
0.356000 2.229582
0.358000 2.228755
0.360000 2.227930
0.362000 2.227106
0.364000 2.226284
0.366000 2.225463
0.368000 2.224645
0.370000 2.223827
0.372000 2.223011
0.374000 2.222197
0.376000 2.221385
0.378000 2.220573
0.380000 2.219764
0.382000 2.218956
0.384000 2.218149
0.386000 2.217344
0.388000 2.216541
0.390000 2.215739
0.392000 2.214938
0.394000 2.214139
0.396000 2.213342
0.398000 2.212546
0.400000 2.211751
0.402000 2.210958
0.404000 2.210167
0.406000 2.209377
0.408000 2.208588
0.410000 2.207801
0.412000 2.207015
0.414000 2.206230
0.416000 2.205447
0.418000 2.204666
0.420000 2.203886
0.422000 2.203107
0.424000 2.202329
0.426000 2.201554
0.428000 2.200779
0.430000 2.200006
0.432000 2.199234
0.434000 2.198463
0.436000 2.197694
0.438000 2.196927
0.440000 2.196160
0.442000 2.195395
0.444000 2.194631
0.446000 2.193869
0.448000 2.193108
0.450000 2.192348
0.452000 2.191590
0.454000 2.190833
0.456000 2.190077
0.458000 2.189323
0.460000 2.188569
0.462000 2.187817
0.464000 2.187067
0.466000 2.186317
0.468000 2.185569
0.470000 2.184823
0.472000 2.184077
0.474000 2.183333
0.476000 2.182590
0.478000 2.181848
0.480000 2.181107
0.482000 2.180368
0.484000 2.179630
0.486000 2.178893
0.488000 2.178158
0.490000 2.177423
0.492000 2.176690
0.494000 2.175958
0.496000 2.175227
0.498000 2.174498
0.500000 2.173769
0.502000 2.173042
0.504000 2.172316
0.506000 2.171591
0.508000 2.170868
0.510000 2.170145
0.512000 2.169424
0.514000 2.168704
0.516000 2.167985
0.518000 2.167267
0.520000 2.166550
0.522000 2.165835
0.524000 2.165121
0.526000 2.164407
0.528000 2.163695
0.530000 2.162984
0.532000 2.162274
0.534000 2.161566
0.536000 2.160858
0.538000 2.160152
0.540000 2.159446
0.542000 2.158742
0.544000 2.158039
0.546000 2.157336
0.548000 2.156635
0.550000 2.155936
0.552000 2.155237
0.554000 2.154539
0.556000 2.153842
0.558000 2.153147
0.560000 2.152452
0.562000 2.151759
0.564000 2.151066
0.566000 2.150375
0.568000 2.149684
0.570000 2.148995
0.572000 2.148307
0.574000 2.147620
0.576000 2.146934
0.578000 2.146248
0.580000 2.145564
0.582000 2.144881
0.584000 2.144199
0.586000 2.143518
0.588000 2.142838
0.590000 2.142159
0.592000 2.141481
0.594000 2.140804
0.596000 2.140128
0.598000 2.139453
0.600000 2.138779
0.600000 2.139453
0.600000 3.739273
0.600000 3.740451
0.602000 3.741629
0.604000 3.742805
0.606000 3.743980
0.608000 3.745155
0.610000 3.746328
0.612000 3.747501
0.614000 3.748672
0.616000 3.749843
0.618000 3.751012
0.620000 3.752181
0.622000 3.753349
0.624000 3.754515
0.626000 3.755681
0.628000 3.756846
0.630000 3.758010
0.632000 3.759173
0.634000 3.760335
0.636000 3.761496
0.638000 3.762656
0.640000 3.763815
0.642000 3.764973
0.644000 3.766130
0.646000 3.767287
0.648000 3.768442
0.650000 3.769597
0.652000 3.770751
0.654000 3.771903
0.656000 3.773055
0.658000 3.774206
0.660000 3.775356
0.662000 3.776505
0.664000 3.777654
0.666000 3.778801
0.668000 3.779947
0.670000 3.781093
0.672000 3.782238
0.674000 3.783382
0.676000 3.784525
0.678000 3.785667
0.680000 3.786808
0.682000 3.787948
0.684000 3.789088
0.686000 3.790226
0.688000 3.791364
0.690000 3.792501
0.692000 3.793637
0.694000 3.794772
0.696000 3.795907
0.698000 3.797040
0.700000 3.798173
0.702000 3.799305
0.704000 3.800436
0.706000 3.801566
0.708000 3.802695
0.710000 3.803824
0.712000 3.804951
0.714000 3.806078
0.716000 3.807204
0.718000 3.808329
0.720000 3.809454
0.722000 3.810577
0.724000 3.811700
0.726000 3.812822
0.728000 3.813943
0.730000 3.815064
0.732000 3.816183
0.734000 3.817302
0.736000 3.818420
0.738000 3.819537
0.740000 3.820653
0.742000 3.821769
0.744000 3.822884
0.746000 3.823998
0.748000 3.825111
0.750000 3.826223
0.752000 3.827335
0.754000 3.828446
0.756000 3.829556
0.758000 3.830665
0.760000 3.831774
0.762000 3.832881
0.764000 3.833988
0.766000 3.835095
0.768000 3.836200
0.770000 3.837305
0.772000 3.838409
0.774000 3.839512
0.776000 3.840615
0.778000 3.841716
0.780000 3.842817
0.782000 3.843917
0.784000 3.845017
0.786000 3.846116
0.788000 3.847214
0.790000 3.848311
0.792000 3.849408
0.794000 3.850503
0.796000 3.851598
0.798000 3.852693
0.800000 3.853786
0.802000 3.854879
0.804000 3.855971
0.806000 3.857063
0.808000 3.858154
0.810000 3.859244
0.812000 3.860333
0.814000 3.861421
0.816000 3.862509
0.818000 3.863597
0.820000 3.864683
0.822000 3.865769
0.824000 3.866854
0.826000 3.867938
0.828000 3.869022
0.830000 3.870105
0.832000 3.871187
0.834000 3.872269
0.836000 3.873350
0.838000 3.874430
0.840000 3.875509
0.842000 3.876588
0.844000 3.877666
0.846000 3.878744
0.848000 3.879820
0.850000 3.880897
0.852000 3.881972
0.854000 3.883047
0.856000 3.884121
0.858000 3.885194
0.860000 3.886267
0.862000 3.887339
0.864000 3.888411
0.866000 3.889481
0.868000 3.890551
0.870000 3.891621
0.872000 3.892690
0.874000 3.893758
0.876000 3.894825
0.878000 3.895892
0.880000 3.896958
0.882000 3.898024
0.884000 3.899088
0.886000 3.900153
0.888000 3.901216
0.890000 3.902279
0.892000 3.903341
0.894000 3.904403
0.896000 3.905464
0.898000 3.906525
0.900000 3.907584
0.902000 3.908643
0.904000 3.909702
0.906000 3.910760
0.908000 3.911817
0.910000 3.912874
0.912000 3.913930
0.914000 3.914985
0.916000 3.916040
0.918000 3.917094
0.920000 3.918147
0.922000 3.919200
0.924000 3.920252
0.926000 3.921304
0.928000 3.922355
0.930000 3.923405
0.932000 3.924455
0.934000 3.925505
0.936000 3.926553
0.938000 3.927601
0.940000 3.928649
0.942000 3.929695
0.944000 3.930742
0.946000 3.931787
0.948000 3.932832
0.950000 3.933877
0.952000 3.934920
0.954000 3.935964
0.956000 3.937006
0.958000 3.938048
0.960000 3.939090
0.962000 3.940131
0.964000 3.941171
0.966000 3.942211
0.968000 3.943250
0.970000 3.944288
0.972000 3.945326
0.974000 3.946364
0.976000 3.947401
0.978000 3.948437
0.980000 3.949472
0.982000 3.950508
0.984000 3.951542
0.986000 3.952576
0.988000 3.953609
0.990000 3.954642
0.992000 3.955675
0.994000 3.956706
0.996000 3.957737
0.998000 3.958768
1.000000 3.959798


==> exE/I=40_80/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I40-5DS-Rho_RhoSubPv.dat <==
0.000000 3.313708
0.002000 3.315564
0.004000 3.317413
0.006000 3.319258
0.008000 3.321097
0.010000 3.322930
0.012000 3.324758
0.014000 3.326581
0.016000 3.328399
0.018000 3.330211
0.020000 3.332019
0.022000 3.333821
0.024000 3.335619
0.026000 3.337411
0.028000 3.339199
0.030000 3.340982
0.032000 3.342760
0.034000 3.344533
0.036000 3.346301
0.038000 3.348065
0.040000 3.349824
0.042000 3.351579
0.044000 3.353329
0.046000 3.355075
0.048000 3.356816
0.050000 3.358553
0.052000 3.360285
0.054000 3.362013
0.056000 3.363737
0.058000 3.365456
0.060000 3.367172
0.062000 3.368883
0.064000 3.370590
0.066000 3.372293
0.068000 3.373991
0.070000 3.375686
0.072000 3.377377
0.074000 3.379064
0.076000 3.380747
0.078000 3.382426
0.080000 3.384101
0.082000 3.385772
0.084000 3.387439
0.086000 3.389103
0.088000 3.390763
0.090000 3.392419
0.092000 3.394072
0.094000 3.395721
0.096000 3.397366
0.098000 3.399008
0.100000 3.400646
0.102000 3.402280
0.104000 3.403912
0.106000 3.405539
0.108000 3.407163
0.110000 3.408784
0.112000 3.410401
0.114000 3.412015
0.116000 3.413626
0.118000 3.415233
0.120000 3.416837
0.122000 3.418438
0.124000 3.420035
0.126000 3.421630
0.128000 3.423221
0.130000 3.424809
0.132000 3.426393
0.134000 3.427975
0.136000 3.429554
0.138000 3.431129
0.140000 3.432701
0.142000 3.434271
0.144000 3.435837
0.146000 3.437400
0.148000 3.438960
0.150000 3.440518
0.152000 3.442072
0.154000 3.443624
0.156000 3.445172
0.158000 3.446718
0.160000 3.448261
0.162000 3.449801
0.164000 3.451338
0.166000 3.452873
0.168000 3.454405
0.170000 3.455933
0.172000 3.457460
0.174000 3.458983
0.176000 3.460504
0.178000 3.462022
0.180000 3.463537
0.182000 3.465050
0.184000 3.466560
0.186000 3.468068
0.188000 3.469573
0.190000 3.471075
0.192000 3.472575
0.194000 3.474072
0.196000 3.475567
0.198000 3.477059
0.200000 3.478548
0.202000 3.480035
0.204000 3.481520
0.206000 3.483002
0.208000 3.484482
0.210000 3.485960
0.212000 3.487435
0.214000 3.488907
0.216000 3.490377
0.218000 3.491845
0.220000 3.493311
0.222000 3.494774
0.224000 3.496235
0.226000 3.497693
0.228000 3.499149
0.230000 3.500603
0.232000 3.502055
0.234000 3.503504
0.236000 3.504952
0.238000 3.506397
0.240000 3.507839
0.242000 3.509280
0.244000 3.510718
0.246000 3.512154
0.248000 3.513588
0.250000 3.515020
0.252000 3.516450
0.254000 3.517878
0.256000 3.519303
0.258000 3.520726
0.260000 3.522148
0.262000 3.523567
0.264000 3.524984
0.266000 3.526399
0.268000 3.527812
0.270000 3.529223
0.272000 3.530632
0.274000 3.532039
0.276000 3.533444
0.278000 3.534847
0.280000 3.536248
0.282000 3.537647
0.284000 3.539044
0.286000 3.540439
0.288000 3.541832
0.290000 3.543224
0.292000 3.544613
0.294000 3.546000
0.296000 3.547386
0.298000 3.548769
0.300000 3.550151
0.302000 3.551531
0.304000 3.552909
0.306000 3.554285
0.308000 3.555660
0.310000 3.557032
0.312000 3.558403
0.314000 3.559772
0.316000 3.561139
0.318000 3.562504
0.320000 3.563868
0.322000 3.565230
0.324000 3.566590
0.326000 3.567948
0.328000 3.569304
0.330000 3.570659
0.332000 3.572012
0.334000 3.573363
0.336000 3.574713
0.338000 3.576061
0.340000 3.577407
0.342000 3.578752
0.344000 3.580094
0.346000 3.581435
0.348000 3.582775
0.350000 3.584113
0.352000 3.585449
0.354000 3.586784
0.356000 3.588116
0.358000 3.589448
0.360000 3.590777
0.362000 3.592106
0.364000 3.593432
0.366000 3.594757
0.368000 3.596080
0.370000 3.597402
0.372000 3.598722
0.374000 3.600041
0.376000 3.601358
0.378000 3.602673
0.380000 3.603987
0.382000 3.605299
0.384000 3.606610
0.386000 3.607920
0.388000 3.609227
0.390000 3.610534
0.392000 3.611839
0.394000 3.613142
0.396000 3.614444
0.398000 3.615744
0.400000 3.617043
0.402000 3.618341
0.404000 3.619637
0.406000 3.620931
0.408000 3.622224
0.410000 3.623516
0.412000 3.624806
0.414000 3.626095
0.416000 3.627382
0.418000 3.628668
0.420000 3.629952
0.422000 3.631236
0.424000 3.632517
0.426000 3.633798
0.428000 3.635077
0.430000 3.636354
0.432000 3.637630
0.434000 3.638905
0.436000 3.640179
0.438000 3.641451
0.440000 3.642721
0.442000 3.643991
0.444000 3.645259
0.446000 3.646526
0.448000 3.647791
0.450000 3.649055
0.452000 3.650318
0.454000 3.651579
0.456000 3.652840
0.458000 3.654098
0.460000 3.655356
0.462000 3.656612
0.464000 3.657867
0.466000 3.659121
0.468000 3.660373
0.470000 3.661625
0.472000 3.662874
0.474000 3.664123
0.476000 3.665370
0.478000 3.666617
0.480000 3.667862
0.482000 3.669105
0.484000 3.670348
0.486000 3.671589
0.488000 3.672829
0.490000 3.674068
0.492000 3.675305
0.494000 3.676541
0.496000 3.677776
0.498000 3.679010
0.500000 3.680243
0.502000 3.681475
0.504000 3.682705
0.506000 3.683934
0.508000 3.685162
0.510000 3.686389
0.512000 3.687615
0.514000 3.688839
0.516000 3.690062
0.518000 3.691285
0.520000 3.692506
0.522000 3.693726
0.524000 3.694944
0.526000 3.696162
0.528000 3.697378
0.530000 3.698594
0.532000 3.699808
0.534000 3.701021
0.536000 3.702233
0.538000 3.703444
0.540000 3.704654
0.542000 3.705862
0.544000 3.707070
0.546000 3.708276
0.548000 3.709482
0.550000 3.710686
0.552000 3.711889
0.554000 3.713091
0.556000 3.714292
0.558000 3.715492
0.560000 3.716691
0.562000 3.717889
0.564000 3.719086
0.566000 3.720282
0.568000 3.721476
0.570000 3.722670
0.572000 3.723863
0.574000 3.725054
0.576000 3.726245
0.578000 3.727434
0.580000 3.728623
0.582000 3.729810
0.584000 3.730996
0.586000 3.732182
0.588000 3.733366
0.590000 3.734550
0.592000 3.735732
0.594000 3.736913
0.596000 3.738094
0.598000 3.739273
0.600000 3.740451


==> exE/I=40_80/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I40-5DS-Rho_RhoSupPv.dat <==
0.600000 2.138779
0.602000 2.138106
0.604000 2.137434
0.606000 2.136763
0.608000 2.136093
0.610000 2.135424
0.612000 2.134756
0.614000 2.134089
0.616000 2.133423
0.618000 2.132758
0.620000 2.132093
0.622000 2.131430
0.624000 2.130768
0.626000 2.130106
0.628000 2.129446
0.630000 2.128786
0.632000 2.128128
0.634000 2.127470
0.636000 2.126814
0.638000 2.126158
0.640000 2.125503
0.642000 2.124849
0.644000 2.124196
0.646000 2.123544
0.648000 2.122893
0.650000 2.122243
0.652000 2.121594
0.654000 2.120945
0.656000 2.120298
0.658000 2.119651
0.660000 2.119005
0.662000 2.118361
0.664000 2.117717
0.666000 2.117074
0.668000 2.116432
0.670000 2.115790
0.672000 2.115150
0.674000 2.114510
0.676000 2.113872
0.678000 2.113234
0.680000 2.112597
0.682000 2.111961
0.684000 2.111326
0.686000 2.110692
0.688000 2.110058
0.690000 2.109426
0.692000 2.108794
0.694000 2.108163
0.696000 2.107533
0.698000 2.106904
0.700000 2.106276
0.702000 2.105648
0.704000 2.105022
0.706000 2.104396
0.708000 2.103771
0.710000 2.103147
0.712000 2.102524
0.714000 2.101901
0.716000 2.101279
0.718000 2.100659
0.720000 2.100039
0.722000 2.099419
0.724000 2.098801
0.726000 2.098183
0.728000 2.097567
0.730000 2.096951
0.732000 2.096335
0.734000 2.095721
0.736000 2.095108
0.738000 2.094495
0.740000 2.093883
0.742000 2.093272
0.744000 2.092661
0.746000 2.092052
0.748000 2.091443
0.750000 2.090835
0.752000 2.090227
0.754000 2.089621
0.756000 2.089015
0.758000 2.088410
0.760000 2.087806
0.762000 2.087203
0.764000 2.086600
0.766000 2.085998
0.768000 2.085397
0.770000 2.084797
0.772000 2.084197
0.774000 2.083598
0.776000 2.083000
0.778000 2.082403
0.780000 2.081806
0.782000 2.081210
0.784000 2.080615
0.786000 2.080021
0.788000 2.079427
0.790000 2.078834
0.792000 2.078242
0.794000 2.077650
0.796000 2.077060
0.798000 2.076470
0.800000 2.075881
0.802000 2.075292
0.804000 2.074704
0.806000 2.074117
0.808000 2.073531
0.810000 2.072945
0.812000 2.072360
0.814000 2.071776
0.816000 2.071192
0.818000 2.070610
0.820000 2.070027
0.822000 2.069446
0.824000 2.068865
0.826000 2.068285
0.828000 2.067706
0.830000 2.067127
0.832000 2.066550
0.834000 2.065972
0.836000 2.065396
0.838000 2.064820
0.840000 2.064245
0.842000 2.063670
0.844000 2.063097
0.846000 2.062523
0.848000 2.061951
0.850000 2.061379
0.852000 2.060808
0.854000 2.060238
0.856000 2.059668
0.858000 2.059099
0.860000 2.058531
0.862000 2.057963
0.864000 2.057396
0.866000 2.056830
0.868000 2.056264
0.870000 2.055699
0.872000 2.055134
0.874000 2.054571
0.876000 2.054007
0.878000 2.053445
0.880000 2.052883
0.882000 2.052322
0.884000 2.051762
0.886000 2.051202
0.888000 2.050643
0.890000 2.050084
0.892000 2.049526
0.894000 2.048969
0.896000 2.048412
0.898000 2.047856
0.900000 2.047301
0.902000 2.046746
0.904000 2.046192
0.906000 2.045638
0.908000 2.045085
0.910000 2.044533
0.912000 2.043982
0.914000 2.043431
0.916000 2.042880
0.918000 2.042331
0.920000 2.041781
0.922000 2.041233
0.924000 2.040685
0.926000 2.040138
0.928000 2.039591
0.930000 2.039045
0.932000 2.038499
0.934000 2.037955
0.936000 2.037410
0.938000 2.036867
0.940000 2.036324
0.942000 2.035781
0.944000 2.035239
0.946000 2.034698
0.948000 2.034157
0.950000 2.033617
0.952000 2.033078
0.954000 2.032539
0.956000 2.032001
0.958000 2.031463
0.960000 2.030926
0.962000 2.030390
0.964000 2.029854
0.966000 2.029318
0.968000 2.028783
0.970000 2.028249
0.972000 2.027716
0.974000 2.027183
0.976000 2.026650
0.978000 2.026118
0.980000 2.025587
0.982000 2.025056
0.984000 2.024526
0.986000 2.023996
0.988000 2.023467
0.990000 2.022939
0.992000 2.022411
0.994000 2.021884
0.996000 2.021357
0.998000 2.020831
1.000000 2.020305


==> exE/I=40_80/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I40-5DS-Rho_VarSteS.dat <==
0.012500 2.405894
0.037500 2.389784
0.062500 2.374400
0.087500 2.359664
0.112500 2.345509
0.137500 2.331882
0.162500 2.318734
0.187500 2.306026
0.212500 2.293723
0.237500 2.281794
0.262500 2.270212
0.287500 2.258952
0.312500 2.247995
0.337500 2.237320
0.362500 2.226911
0.387500 2.216751
0.412500 2.206828
0.437500 2.197127
0.462500 2.187638
0.487500 2.178349
0.512500 2.169251
0.537500 2.160335
0.562500 2.151592
0.587500 2.281520
0.612500 3.609239
0.637500 3.762402
0.662500 3.776787
0.687500 3.791074
0.712500 3.805228
0.737500 3.819252
0.762500 3.833153
0.787500 3.846934
0.812500 3.860600
0.837500 3.874155
0.862500 3.887603
0.887500 3.900946
0.912500 3.914189
0.937500 3.927335
0.962500 3.940387
0.987500 3.953347


==> exE/I=40_80/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I40-5DS.txt <==
Conv=y
nRes=4
normRes=8.407328e-04
normRes=5.130650e-06
normRes=1.413738e-10
normRes=1.788282e-14
nG=485
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=2
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
2.40589358502398109607
2.38978430869335456421
2.37440032980673976226
2.35966370060306029899
2.34550912893315643970
2.33188155843888367258
2.31873406714121887973
2.30602626853729253398
2.29372310382834632136
2.28179390866572395780
2.27021167960819747478
2.25895249043048451654
2.24799502316968258242
2.23732018652766262434
2.22691080477799463466
2.21675135678079193724
2.20682776725051299493
2.19712721264503052510
2.18763799313610851627
2.17834937395440420005
2.16925149286875740273
2.16033525656027691753
2.15159227171460365469
2.28152026868850343888
3.60923941194189001891
3.76240248976803437486
3.77678662603787618224
3.79107416479324044190
3.80522774462898016878
3.81925249464637861507
3.83315322885052189861
3.84693447259619958345
3.86060048755942997190
3.87415529178669482135
3.88760267913757262548
3.90094623618481728400
3.91418935777114329611
3.92733526094239371318
3.94038699779046197591
3.95334746729425745571
1.00000000000000000000
0.99999999999999988898
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.02921310276800159755
1.00055985395448066022
0.99999557393796467686
0.99999999968929376148
1.00000000011043232995
0.99999999998661526224
1.00000000001136091221
0.99999999999895339275
1.00000000000199662509
0.99999999999899180647
0.99999999999995781153
0.99999999999969446662
0.99999999999922251082
0.99999999999944155782
0.99999999999510580384
1.00000000000616995344
0.99999999994728017150
0.70381400918256220578
0.69989927090454440162
0.69616585698752964095
0.69259428049124871496
0.68916821837841168996
0.68587390655948254903
0.68269961453970529064
0.67963524569336253300
0.67667203532076469763
0.67380231733474837963
0.67101934087500569870
0.66831712438521628794
0.66569033837465474424
0.66313421001878880556
0.66064444538601063694
0.65821716419134901344
0.65584884761341810666
0.65353628976668654005
0.65127656569409497767
0.64906699170330794946
0.64690510223653507893
0.64478862396405400847
0.64271545855727474361
0.66939590570995288754
1.00740791926004158441
1.04575692015734200702
1.04946437037547890547
1.05314883581997431605
1.05679981161735425665
1.06041857991960708496
1.06400634427852147645
1.06756423601885153118
1.07109332056517381204
1.07459460242630178151
1.07806903006891174890
1.08151750013509384551
1.08494086133696265861
1.08833991793487006028
1.09171543294892647857
1.09506813114506429407
1.000
1.000
1.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.294
0.933
0.933
0.933
0.933
0.933
0.294
1.000
1.000
1.000
1.000
1.000
1.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.294
0.933
0.000
0.647
1.000
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.000
0.000
0.510
0.510
0.510
0.510
0.510
0.000
0.647
0.000
0.000
0.000
0.647
1.000
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.000
0.000
0.510
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933
0.933
0.933
0.933
0.933
0.510
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933


==> exE/I=40_80/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I40-6DS-Rho.dat <==
0.000000 2.414214
0.002000 2.412863
0.004000 2.411517
0.006000 2.410177
0.008000 2.408843
0.010000 2.407514
0.012000 2.406190
0.014000 2.404871
0.016000 2.403558
0.018000 2.402250
0.020000 2.400947
0.022000 2.399649
0.024000 2.398356
0.026000 2.397067
0.028000 2.395784
0.030000 2.394506
0.032000 2.393232
0.034000 2.391963
0.036000 2.390699
0.038000 2.389440
0.040000 2.388185
0.042000 2.386935
0.044000 2.385689
0.046000 2.384448
0.048000 2.383211
0.050000 2.381978
0.052000 2.380750
0.054000 2.379527
0.056000 2.378307
0.058000 2.377092
0.060000 2.375881
0.062000 2.374674
0.064000 2.373472
0.066000 2.372273
0.068000 2.371079
0.070000 2.369889
0.072000 2.368702
0.074000 2.367520
0.076000 2.366341
0.078000 2.365167
0.080000 2.363996
0.082000 2.362829
0.084000 2.361666
0.086000 2.360507
0.088000 2.359351
0.090000 2.358199
0.092000 2.357051
0.094000 2.355906
0.096000 2.354765
0.098000 2.353628
0.100000 2.352494
0.102000 2.351364
0.104000 2.350237
0.106000 2.349114
0.108000 2.347994
0.110000 2.346878
0.112000 2.345765
0.114000 2.344655
0.116000 2.343549
0.118000 2.342446
0.120000 2.341346
0.122000 2.340250
0.124000 2.339157
0.126000 2.338067
0.128000 2.336980
0.130000 2.335897
0.132000 2.334817
0.134000 2.333739
0.136000 2.332665
0.138000 2.331594
0.140000 2.330526
0.142000 2.329461
0.144000 2.328399
0.146000 2.327340
0.148000 2.326284
0.150000 2.325231
0.152000 2.324181
0.154000 2.323134
0.156000 2.322090
0.158000 2.321048
0.160000 2.320010
0.162000 2.318974
0.164000 2.317941
0.166000 2.316911
0.168000 2.315884
0.170000 2.314859
0.172000 2.313838
0.174000 2.312818
0.176000 2.311802
0.178000 2.310788
0.180000 2.309777
0.182000 2.308769
0.184000 2.307763
0.186000 2.306760
0.188000 2.305760
0.190000 2.304762
0.192000 2.303766
0.194000 2.302773
0.196000 2.301783
0.198000 2.300795
0.200000 2.299810
0.202000 2.298827
0.204000 2.297847
0.206000 2.296869
0.208000 2.295893
0.210000 2.294920
0.212000 2.293950
0.214000 2.292982
0.216000 2.292016
0.218000 2.291052
0.220000 2.290091
0.222000 2.289132
0.224000 2.288176
0.226000 2.287222
0.228000 2.286270
0.230000 2.285320
0.232000 2.284373
0.234000 2.283428
0.236000 2.282485
0.238000 2.281545
0.240000 2.280606
0.242000 2.279670
0.244000 2.278736
0.246000 2.277804
0.248000 2.276875
0.250000 2.275947
0.252000 2.275022
0.254000 2.274098
0.256000 2.273177
0.258000 2.272258
0.260000 2.271341
0.262000 2.270427
0.264000 2.269514
0.266000 2.268603
0.268000 2.267694
0.270000 2.266788
0.272000 2.265883
0.274000 2.264981
0.276000 2.264080
0.278000 2.263181
0.280000 2.262285
0.282000 2.261390
0.284000 2.260497
0.286000 2.259607
0.288000 2.258718
0.290000 2.257831
0.292000 2.256946
0.294000 2.256063
0.296000 2.255182
0.298000 2.254303
0.300000 2.253425
0.302000 2.252550
0.304000 2.251676
0.306000 2.250804
0.308000 2.249934
0.310000 2.249066
0.312000 2.248200
0.314000 2.247335
0.316000 2.246472
0.318000 2.245611
0.320000 2.244752
0.322000 2.243895
0.324000 2.243039
0.326000 2.242185
0.328000 2.241333
0.330000 2.240483
0.332000 2.239634
0.334000 2.238787
0.336000 2.237942
0.338000 2.237098
0.340000 2.236257
0.342000 2.235416
0.344000 2.234578
0.346000 2.233741
0.348000 2.232906
0.350000 2.232073
0.352000 2.231241
0.354000 2.230411
0.356000 2.229582
0.358000 2.228755
0.360000 2.227930
0.362000 2.227106
0.364000 2.226284
0.366000 2.225463
0.368000 2.224645
0.370000 2.223827
0.372000 2.223011
0.374000 2.222197
0.376000 2.221385
0.378000 2.220573
0.380000 2.219764
0.382000 2.218956
0.384000 2.218149
0.386000 2.217344
0.388000 2.216541
0.390000 2.215739
0.392000 2.214938
0.394000 2.214139
0.396000 2.213342
0.398000 2.212546
0.400000 2.211751
0.402000 2.210958
0.404000 2.210167
0.406000 2.209377
0.408000 2.208588
0.410000 2.207801
0.412000 2.207015
0.414000 2.206230
0.416000 2.205447
0.418000 2.204666
0.420000 2.203886
0.422000 2.203107
0.424000 2.202329
0.426000 2.201554
0.428000 2.200779
0.430000 2.200006
0.432000 2.199234
0.434000 2.198463
0.436000 2.197694
0.438000 2.196927
0.440000 2.196160
0.442000 2.195395
0.444000 2.194631
0.446000 2.193869
0.448000 2.193108
0.450000 2.192348
0.452000 2.191590
0.454000 2.190833
0.456000 2.190077
0.458000 2.189323
0.460000 2.188569
0.462000 2.187817
0.464000 2.187067
0.466000 2.186317
0.468000 2.185569
0.470000 2.184823
0.472000 2.184077
0.474000 2.183333
0.476000 2.182590
0.478000 2.181848
0.480000 2.181107
0.482000 2.180368
0.484000 2.179630
0.486000 2.178893
0.488000 2.178158
0.490000 2.177423
0.492000 2.176690
0.494000 2.175958
0.496000 2.175227
0.498000 2.174498
0.500000 2.173769
0.502000 2.173042
0.504000 2.172316
0.506000 2.171591
0.508000 2.170868
0.510000 2.170145
0.512000 2.169424
0.514000 2.168704
0.516000 2.167985
0.518000 2.167267
0.520000 2.166550
0.522000 2.165835
0.524000 2.165121
0.526000 2.164407
0.528000 2.163695
0.530000 2.162984
0.532000 2.162274
0.534000 2.161566
0.536000 2.160858
0.538000 2.160152
0.540000 2.159446
0.542000 2.158742
0.544000 2.158039
0.546000 2.157336
0.548000 2.156635
0.550000 2.155936
0.552000 2.155237
0.554000 2.154539
0.556000 2.153842
0.558000 2.153147
0.560000 2.152452
0.562000 2.151759
0.564000 2.151066
0.566000 2.150375
0.568000 2.149684
0.570000 2.148995
0.572000 2.148307
0.574000 2.147620
0.576000 2.146934
0.578000 2.146248
0.580000 2.145564
0.582000 2.144881
0.584000 2.144199
0.586000 2.143518
0.588000 2.142838
0.590000 2.142159
0.592000 2.141481
0.594000 2.140804
0.596000 2.140128
0.598000 2.139453
0.600000 2.138779
0.600000 2.139453
0.600000 3.739273
0.600000 3.740451
0.602000 3.741629
0.604000 3.742805
0.606000 3.743980
0.608000 3.745155
0.610000 3.746328
0.612000 3.747501
0.614000 3.748672
0.616000 3.749843
0.618000 3.751012
0.620000 3.752181
0.622000 3.753349
0.624000 3.754515
0.626000 3.755681
0.628000 3.756846
0.630000 3.758010
0.632000 3.759173
0.634000 3.760335
0.636000 3.761496
0.638000 3.762656
0.640000 3.763815
0.642000 3.764973
0.644000 3.766130
0.646000 3.767287
0.648000 3.768442
0.650000 3.769597
0.652000 3.770751
0.654000 3.771903
0.656000 3.773055
0.658000 3.774206
0.660000 3.775356
0.662000 3.776505
0.664000 3.777654
0.666000 3.778801
0.668000 3.779947
0.670000 3.781093
0.672000 3.782238
0.674000 3.783382
0.676000 3.784525
0.678000 3.785667
0.680000 3.786808
0.682000 3.787948
0.684000 3.789088
0.686000 3.790226
0.688000 3.791364
0.690000 3.792501
0.692000 3.793637
0.694000 3.794772
0.696000 3.795907
0.698000 3.797040
0.700000 3.798173
0.702000 3.799305
0.704000 3.800436
0.706000 3.801566
0.708000 3.802695
0.710000 3.803824
0.712000 3.804951
0.714000 3.806078
0.716000 3.807204
0.718000 3.808329
0.720000 3.809454
0.722000 3.810577
0.724000 3.811700
0.726000 3.812822
0.728000 3.813943
0.730000 3.815064
0.732000 3.816183
0.734000 3.817302
0.736000 3.818420
0.738000 3.819537
0.740000 3.820653
0.742000 3.821769
0.744000 3.822884
0.746000 3.823998
0.748000 3.825111
0.750000 3.826223
0.752000 3.827335
0.754000 3.828446
0.756000 3.829556
0.758000 3.830665
0.760000 3.831774
0.762000 3.832881
0.764000 3.833988
0.766000 3.835095
0.768000 3.836200
0.770000 3.837305
0.772000 3.838409
0.774000 3.839512
0.776000 3.840615
0.778000 3.841716
0.780000 3.842817
0.782000 3.843917
0.784000 3.845017
0.786000 3.846116
0.788000 3.847214
0.790000 3.848311
0.792000 3.849408
0.794000 3.850503
0.796000 3.851598
0.798000 3.852693
0.800000 3.853786
0.802000 3.854879
0.804000 3.855971
0.806000 3.857063
0.808000 3.858154
0.810000 3.859244
0.812000 3.860333
0.814000 3.861421
0.816000 3.862509
0.818000 3.863597
0.820000 3.864683
0.822000 3.865769
0.824000 3.866854
0.826000 3.867938
0.828000 3.869022
0.830000 3.870105
0.832000 3.871187
0.834000 3.872269
0.836000 3.873350
0.838000 3.874430
0.840000 3.875509
0.842000 3.876588
0.844000 3.877666
0.846000 3.878744
0.848000 3.879820
0.850000 3.880897
0.852000 3.881972
0.854000 3.883047
0.856000 3.884121
0.858000 3.885194
0.860000 3.886267
0.862000 3.887339
0.864000 3.888411
0.866000 3.889481
0.868000 3.890551
0.870000 3.891621
0.872000 3.892690
0.874000 3.893758
0.876000 3.894825
0.878000 3.895892
0.880000 3.896958
0.882000 3.898024
0.884000 3.899088
0.886000 3.900153
0.888000 3.901216
0.890000 3.902279
0.892000 3.903341
0.894000 3.904403
0.896000 3.905464
0.898000 3.906525
0.900000 3.907584
0.902000 3.908643
0.904000 3.909702
0.906000 3.910760
0.908000 3.911817
0.910000 3.912874
0.912000 3.913930
0.914000 3.914985
0.916000 3.916040
0.918000 3.917094
0.920000 3.918147
0.922000 3.919200
0.924000 3.920252
0.926000 3.921304
0.928000 3.922355
0.930000 3.923405
0.932000 3.924455
0.934000 3.925505
0.936000 3.926553
0.938000 3.927601
0.940000 3.928649
0.942000 3.929695
0.944000 3.930742
0.946000 3.931787
0.948000 3.932832
0.950000 3.933877
0.952000 3.934920
0.954000 3.935964
0.956000 3.937006
0.958000 3.938048
0.960000 3.939090
0.962000 3.940131
0.964000 3.941171
0.966000 3.942211
0.968000 3.943250
0.970000 3.944288
0.972000 3.945326
0.974000 3.946364
0.976000 3.947401
0.978000 3.948437
0.980000 3.949472
0.982000 3.950508
0.984000 3.951542
0.986000 3.952576
0.988000 3.953609
0.990000 3.954642
0.992000 3.955675
0.994000 3.956706
0.996000 3.957737
0.998000 3.958768
1.000000 3.959798


==> exE/I=40_80/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I40-6DS-RhoError.dat <==
0.012500 0.00000038242805766586
0.037500 0.00000001725659704022
0.062500 0.00000000302789970874
0.087500 0.00000000292875013130
0.112500 0.00000000322911253292
0.137500 0.00000000412530765104
0.162500 0.00000000306278513662
0.187500 0.00000000214391793207
0.212500 0.00000000157073243301
0.237500 0.00000000117908349750
0.262500 0.00000000091034690897
0.287500 0.00000000067898309197
0.312500 0.00000000058240923195
0.337500 0.00000000034074609800
0.362500 0.00000000053948800982
0.387500 0.00000000016343193465
0.412500 0.00000000132623778626
0.437500 0.00000000109417230831
0.462500 0.00000000168059210992
0.487500 0.00000000484783679866
0.512500 0.00000000788716025824
0.537500 0.00000115848909221228
0.562500 0.00000181500143581204
0.587500 0.13850705915656558176
0.612500 0.13854657876374343317
0.637500 0.00004283225222678766
0.662500 0.00000000129911370550
0.687500 0.00000000013607293070
0.712500 0.00000000006784173223
0.737500 0.00000000009360068276
0.762500 0.00000000002234656904
0.787500 0.00000000002847810876
0.812500 0.00000000000772581998
0.837500 0.00000000001573896569
0.862500 0.00000000000979394343
0.887500 0.00000000000797006905
0.912500 0.00000000000357758267
0.937500 0.00000000000902922181
0.962500 0.00000000000861133387
0.987500 0.00000000037647529538


==> exE/I=40_80/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I40-6DS-RhoError_Error.dat <==
0.012500 0.000000
0.037500 0.000000
0.062500 0.000000
0.087500 0.000000
0.112500 0.000000
0.137500 0.000000
0.162500 0.000000
0.187500 0.000000
0.212500 0.000000
0.237500 0.000000
0.262500 0.000000
0.287500 0.000000
0.312500 0.000000
0.337500 0.000000
0.362500 0.000000
0.387500 0.000000
0.412500 0.000000
0.437500 0.000000
0.462500 0.000000
0.487500 0.000000
0.512500 0.000000
0.537500 0.000001
0.562500 0.000002
0.587500 0.138507
0.612500 0.138547
0.637500 0.000043
0.662500 0.000000
0.687500 0.000000
0.712500 0.000000
0.737500 0.000000
0.762500 0.000000
0.787500 0.000000
0.812500 0.000000
0.837500 0.000000
0.862500 0.000000
0.887500 0.000000
0.912500 0.000000
0.937500 0.000000
0.962500 0.000000
0.987500 0.000000


==> exE/I=40_80/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I40-6DS-Rho_RhoExact.dat <==
0.000000 2.414214
0.002000 2.412863
0.004000 2.411517
0.006000 2.410177
0.008000 2.408843
0.010000 2.407514
0.012000 2.406190
0.014000 2.404871
0.016000 2.403558
0.018000 2.402250
0.020000 2.400947
0.022000 2.399649
0.024000 2.398356
0.026000 2.397067
0.028000 2.395784
0.030000 2.394506
0.032000 2.393232
0.034000 2.391963
0.036000 2.390699
0.038000 2.389440
0.040000 2.388185
0.042000 2.386935
0.044000 2.385689
0.046000 2.384448
0.048000 2.383211
0.050000 2.381978
0.052000 2.380750
0.054000 2.379527
0.056000 2.378307
0.058000 2.377092
0.060000 2.375881
0.062000 2.374674
0.064000 2.373472
0.066000 2.372273
0.068000 2.371079
0.070000 2.369889
0.072000 2.368702
0.074000 2.367520
0.076000 2.366341
0.078000 2.365167
0.080000 2.363996
0.082000 2.362829
0.084000 2.361666
0.086000 2.360507
0.088000 2.359351
0.090000 2.358199
0.092000 2.357051
0.094000 2.355906
0.096000 2.354765
0.098000 2.353628
0.100000 2.352494
0.102000 2.351364
0.104000 2.350237
0.106000 2.349114
0.108000 2.347994
0.110000 2.346878
0.112000 2.345765
0.114000 2.344655
0.116000 2.343549
0.118000 2.342446
0.120000 2.341346
0.122000 2.340250
0.124000 2.339157
0.126000 2.338067
0.128000 2.336980
0.130000 2.335897
0.132000 2.334817
0.134000 2.333739
0.136000 2.332665
0.138000 2.331594
0.140000 2.330526
0.142000 2.329461
0.144000 2.328399
0.146000 2.327340
0.148000 2.326284
0.150000 2.325231
0.152000 2.324181
0.154000 2.323134
0.156000 2.322090
0.158000 2.321048
0.160000 2.320010
0.162000 2.318974
0.164000 2.317941
0.166000 2.316911
0.168000 2.315884
0.170000 2.314859
0.172000 2.313838
0.174000 2.312818
0.176000 2.311802
0.178000 2.310788
0.180000 2.309777
0.182000 2.308769
0.184000 2.307763
0.186000 2.306760
0.188000 2.305760
0.190000 2.304762
0.192000 2.303766
0.194000 2.302773
0.196000 2.301783
0.198000 2.300795
0.200000 2.299810
0.202000 2.298827
0.204000 2.297847
0.206000 2.296869
0.208000 2.295893
0.210000 2.294920
0.212000 2.293950
0.214000 2.292982
0.216000 2.292016
0.218000 2.291052
0.220000 2.290091
0.222000 2.289132
0.224000 2.288176
0.226000 2.287222
0.228000 2.286270
0.230000 2.285320
0.232000 2.284373
0.234000 2.283428
0.236000 2.282485
0.238000 2.281545
0.240000 2.280606
0.242000 2.279670
0.244000 2.278736
0.246000 2.277804
0.248000 2.276875
0.250000 2.275947
0.252000 2.275022
0.254000 2.274098
0.256000 2.273177
0.258000 2.272258
0.260000 2.271341
0.262000 2.270427
0.264000 2.269514
0.266000 2.268603
0.268000 2.267694
0.270000 2.266788
0.272000 2.265883
0.274000 2.264981
0.276000 2.264080
0.278000 2.263181
0.280000 2.262285
0.282000 2.261390
0.284000 2.260497
0.286000 2.259607
0.288000 2.258718
0.290000 2.257831
0.292000 2.256946
0.294000 2.256063
0.296000 2.255182
0.298000 2.254303
0.300000 2.253425
0.302000 2.252550
0.304000 2.251676
0.306000 2.250804
0.308000 2.249934
0.310000 2.249066
0.312000 2.248200
0.314000 2.247335
0.316000 2.246472
0.318000 2.245611
0.320000 2.244752
0.322000 2.243895
0.324000 2.243039
0.326000 2.242185
0.328000 2.241333
0.330000 2.240483
0.332000 2.239634
0.334000 2.238787
0.336000 2.237942
0.338000 2.237098
0.340000 2.236257
0.342000 2.235416
0.344000 2.234578
0.346000 2.233741
0.348000 2.232906
0.350000 2.232073
0.352000 2.231241
0.354000 2.230411
0.356000 2.229582
0.358000 2.228755
0.360000 2.227930
0.362000 2.227106
0.364000 2.226284
0.366000 2.225463
0.368000 2.224645
0.370000 2.223827
0.372000 2.223011
0.374000 2.222197
0.376000 2.221385
0.378000 2.220573
0.380000 2.219764
0.382000 2.218956
0.384000 2.218149
0.386000 2.217344
0.388000 2.216541
0.390000 2.215739
0.392000 2.214938
0.394000 2.214139
0.396000 2.213342
0.398000 2.212546
0.400000 2.211751
0.402000 2.210958
0.404000 2.210167
0.406000 2.209377
0.408000 2.208588
0.410000 2.207801
0.412000 2.207015
0.414000 2.206230
0.416000 2.205447
0.418000 2.204666
0.420000 2.203886
0.422000 2.203107
0.424000 2.202329
0.426000 2.201554
0.428000 2.200779
0.430000 2.200006
0.432000 2.199234
0.434000 2.198463
0.436000 2.197694
0.438000 2.196927
0.440000 2.196160
0.442000 2.195395
0.444000 2.194631
0.446000 2.193869
0.448000 2.193108
0.450000 2.192348
0.452000 2.191590
0.454000 2.190833
0.456000 2.190077
0.458000 2.189323
0.460000 2.188569
0.462000 2.187817
0.464000 2.187067
0.466000 2.186317
0.468000 2.185569
0.470000 2.184823
0.472000 2.184077
0.474000 2.183333
0.476000 2.182590
0.478000 2.181848
0.480000 2.181107
0.482000 2.180368
0.484000 2.179630
0.486000 2.178893
0.488000 2.178158
0.490000 2.177423
0.492000 2.176690
0.494000 2.175958
0.496000 2.175227
0.498000 2.174498
0.500000 2.173769
0.502000 2.173042
0.504000 2.172316
0.506000 2.171591
0.508000 2.170868
0.510000 2.170145
0.512000 2.169424
0.514000 2.168704
0.516000 2.167985
0.518000 2.167267
0.520000 2.166550
0.522000 2.165835
0.524000 2.165121
0.526000 2.164407
0.528000 2.163695
0.530000 2.162984
0.532000 2.162274
0.534000 2.161566
0.536000 2.160858
0.538000 2.160152
0.540000 2.159446
0.542000 2.158742
0.544000 2.158039
0.546000 2.157336
0.548000 2.156635
0.550000 2.155936
0.552000 2.155237
0.554000 2.154539
0.556000 2.153842
0.558000 2.153147
0.560000 2.152452
0.562000 2.151759
0.564000 2.151066
0.566000 2.150375
0.568000 2.149684
0.570000 2.148995
0.572000 2.148307
0.574000 2.147620
0.576000 2.146934
0.578000 2.146248
0.580000 2.145564
0.582000 2.144881
0.584000 2.144199
0.586000 2.143518
0.588000 2.142838
0.590000 2.142159
0.592000 2.141481
0.594000 2.140804
0.596000 2.140128
0.598000 2.139453
0.600000 2.138779
0.600000 2.139453
0.600000 3.739273
0.600000 3.740451
0.602000 3.741629
0.604000 3.742805
0.606000 3.743980
0.608000 3.745155
0.610000 3.746328
0.612000 3.747501
0.614000 3.748672
0.616000 3.749843
0.618000 3.751012
0.620000 3.752181
0.622000 3.753349
0.624000 3.754515
0.626000 3.755681
0.628000 3.756846
0.630000 3.758010
0.632000 3.759173
0.634000 3.760335
0.636000 3.761496
0.638000 3.762656
0.640000 3.763815
0.642000 3.764973
0.644000 3.766130
0.646000 3.767287
0.648000 3.768442
0.650000 3.769597
0.652000 3.770751
0.654000 3.771903
0.656000 3.773055
0.658000 3.774206
0.660000 3.775356
0.662000 3.776505
0.664000 3.777654
0.666000 3.778801
0.668000 3.779947
0.670000 3.781093
0.672000 3.782238
0.674000 3.783382
0.676000 3.784525
0.678000 3.785667
0.680000 3.786808
0.682000 3.787948
0.684000 3.789088
0.686000 3.790226
0.688000 3.791364
0.690000 3.792501
0.692000 3.793637
0.694000 3.794772
0.696000 3.795907
0.698000 3.797040
0.700000 3.798173
0.702000 3.799305
0.704000 3.800436
0.706000 3.801566
0.708000 3.802695
0.710000 3.803824
0.712000 3.804951
0.714000 3.806078
0.716000 3.807204
0.718000 3.808329
0.720000 3.809454
0.722000 3.810577
0.724000 3.811700
0.726000 3.812822
0.728000 3.813943
0.730000 3.815064
0.732000 3.816183
0.734000 3.817302
0.736000 3.818420
0.738000 3.819537
0.740000 3.820653
0.742000 3.821769
0.744000 3.822884
0.746000 3.823998
0.748000 3.825111
0.750000 3.826223
0.752000 3.827335
0.754000 3.828446
0.756000 3.829556
0.758000 3.830665
0.760000 3.831774
0.762000 3.832881
0.764000 3.833988
0.766000 3.835095
0.768000 3.836200
0.770000 3.837305
0.772000 3.838409
0.774000 3.839512
0.776000 3.840615
0.778000 3.841716
0.780000 3.842817
0.782000 3.843917
0.784000 3.845017
0.786000 3.846116
0.788000 3.847214
0.790000 3.848311
0.792000 3.849408
0.794000 3.850503
0.796000 3.851598
0.798000 3.852693
0.800000 3.853786
0.802000 3.854879
0.804000 3.855971
0.806000 3.857063
0.808000 3.858154
0.810000 3.859244
0.812000 3.860333
0.814000 3.861421
0.816000 3.862509
0.818000 3.863597
0.820000 3.864683
0.822000 3.865769
0.824000 3.866854
0.826000 3.867938
0.828000 3.869022
0.830000 3.870105
0.832000 3.871187
0.834000 3.872269
0.836000 3.873350
0.838000 3.874430
0.840000 3.875509
0.842000 3.876588
0.844000 3.877666
0.846000 3.878744
0.848000 3.879820
0.850000 3.880897
0.852000 3.881972
0.854000 3.883047
0.856000 3.884121
0.858000 3.885194
0.860000 3.886267
0.862000 3.887339
0.864000 3.888411
0.866000 3.889481
0.868000 3.890551
0.870000 3.891621
0.872000 3.892690
0.874000 3.893758
0.876000 3.894825
0.878000 3.895892
0.880000 3.896958
0.882000 3.898024
0.884000 3.899088
0.886000 3.900153
0.888000 3.901216
0.890000 3.902279
0.892000 3.903341
0.894000 3.904403
0.896000 3.905464
0.898000 3.906525
0.900000 3.907584
0.902000 3.908643
0.904000 3.909702
0.906000 3.910760
0.908000 3.911817
0.910000 3.912874
0.912000 3.913930
0.914000 3.914985
0.916000 3.916040
0.918000 3.917094
0.920000 3.918147
0.922000 3.919200
0.924000 3.920252
0.926000 3.921304
0.928000 3.922355
0.930000 3.923405
0.932000 3.924455
0.934000 3.925505
0.936000 3.926553
0.938000 3.927601
0.940000 3.928649
0.942000 3.929695
0.944000 3.930742
0.946000 3.931787
0.948000 3.932832
0.950000 3.933877
0.952000 3.934920
0.954000 3.935964
0.956000 3.937006
0.958000 3.938048
0.960000 3.939090
0.962000 3.940131
0.964000 3.941171
0.966000 3.942211
0.968000 3.943250
0.970000 3.944288
0.972000 3.945326
0.974000 3.946364
0.976000 3.947401
0.978000 3.948437
0.980000 3.949472
0.982000 3.950508
0.984000 3.951542
0.986000 3.952576
0.988000 3.953609
0.990000 3.954642
0.992000 3.955675
0.994000 3.956706
0.996000 3.957737
0.998000 3.958768
1.000000 3.959798


==> exE/I=40_80/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I40-6DS-Rho_RhoSubPv.dat <==
0.000000 3.313708
0.002000 3.315564
0.004000 3.317413
0.006000 3.319258
0.008000 3.321097
0.010000 3.322930
0.012000 3.324758
0.014000 3.326581
0.016000 3.328399
0.018000 3.330211
0.020000 3.332019
0.022000 3.333821
0.024000 3.335619
0.026000 3.337411
0.028000 3.339199
0.030000 3.340982
0.032000 3.342760
0.034000 3.344533
0.036000 3.346301
0.038000 3.348065
0.040000 3.349824
0.042000 3.351579
0.044000 3.353329
0.046000 3.355075
0.048000 3.356816
0.050000 3.358553
0.052000 3.360285
0.054000 3.362013
0.056000 3.363737
0.058000 3.365456
0.060000 3.367172
0.062000 3.368883
0.064000 3.370590
0.066000 3.372293
0.068000 3.373991
0.070000 3.375686
0.072000 3.377377
0.074000 3.379064
0.076000 3.380747
0.078000 3.382426
0.080000 3.384101
0.082000 3.385772
0.084000 3.387439
0.086000 3.389103
0.088000 3.390763
0.090000 3.392419
0.092000 3.394072
0.094000 3.395721
0.096000 3.397366
0.098000 3.399008
0.100000 3.400646
0.102000 3.402280
0.104000 3.403912
0.106000 3.405539
0.108000 3.407163
0.110000 3.408784
0.112000 3.410401
0.114000 3.412015
0.116000 3.413626
0.118000 3.415233
0.120000 3.416837
0.122000 3.418438
0.124000 3.420035
0.126000 3.421630
0.128000 3.423221
0.130000 3.424809
0.132000 3.426393
0.134000 3.427975
0.136000 3.429554
0.138000 3.431129
0.140000 3.432701
0.142000 3.434271
0.144000 3.435837
0.146000 3.437400
0.148000 3.438960
0.150000 3.440518
0.152000 3.442072
0.154000 3.443624
0.156000 3.445172
0.158000 3.446718
0.160000 3.448261
0.162000 3.449801
0.164000 3.451338
0.166000 3.452873
0.168000 3.454405
0.170000 3.455933
0.172000 3.457460
0.174000 3.458983
0.176000 3.460504
0.178000 3.462022
0.180000 3.463537
0.182000 3.465050
0.184000 3.466560
0.186000 3.468068
0.188000 3.469573
0.190000 3.471075
0.192000 3.472575
0.194000 3.474072
0.196000 3.475567
0.198000 3.477059
0.200000 3.478548
0.202000 3.480035
0.204000 3.481520
0.206000 3.483002
0.208000 3.484482
0.210000 3.485960
0.212000 3.487435
0.214000 3.488907
0.216000 3.490377
0.218000 3.491845
0.220000 3.493311
0.222000 3.494774
0.224000 3.496235
0.226000 3.497693
0.228000 3.499149
0.230000 3.500603
0.232000 3.502055
0.234000 3.503504
0.236000 3.504952
0.238000 3.506397
0.240000 3.507839
0.242000 3.509280
0.244000 3.510718
0.246000 3.512154
0.248000 3.513588
0.250000 3.515020
0.252000 3.516450
0.254000 3.517878
0.256000 3.519303
0.258000 3.520726
0.260000 3.522148
0.262000 3.523567
0.264000 3.524984
0.266000 3.526399
0.268000 3.527812
0.270000 3.529223
0.272000 3.530632
0.274000 3.532039
0.276000 3.533444
0.278000 3.534847
0.280000 3.536248
0.282000 3.537647
0.284000 3.539044
0.286000 3.540439
0.288000 3.541832
0.290000 3.543224
0.292000 3.544613
0.294000 3.546000
0.296000 3.547386
0.298000 3.548769
0.300000 3.550151
0.302000 3.551531
0.304000 3.552909
0.306000 3.554285
0.308000 3.555660
0.310000 3.557032
0.312000 3.558403
0.314000 3.559772
0.316000 3.561139
0.318000 3.562504
0.320000 3.563868
0.322000 3.565230
0.324000 3.566590
0.326000 3.567948
0.328000 3.569304
0.330000 3.570659
0.332000 3.572012
0.334000 3.573363
0.336000 3.574713
0.338000 3.576061
0.340000 3.577407
0.342000 3.578752
0.344000 3.580094
0.346000 3.581435
0.348000 3.582775
0.350000 3.584113
0.352000 3.585449
0.354000 3.586784
0.356000 3.588116
0.358000 3.589448
0.360000 3.590777
0.362000 3.592106
0.364000 3.593432
0.366000 3.594757
0.368000 3.596080
0.370000 3.597402
0.372000 3.598722
0.374000 3.600041
0.376000 3.601358
0.378000 3.602673
0.380000 3.603987
0.382000 3.605299
0.384000 3.606610
0.386000 3.607920
0.388000 3.609227
0.390000 3.610534
0.392000 3.611839
0.394000 3.613142
0.396000 3.614444
0.398000 3.615744
0.400000 3.617043
0.402000 3.618341
0.404000 3.619637
0.406000 3.620931
0.408000 3.622224
0.410000 3.623516
0.412000 3.624806
0.414000 3.626095
0.416000 3.627382
0.418000 3.628668
0.420000 3.629952
0.422000 3.631236
0.424000 3.632517
0.426000 3.633798
0.428000 3.635077
0.430000 3.636354
0.432000 3.637630
0.434000 3.638905
0.436000 3.640179
0.438000 3.641451
0.440000 3.642721
0.442000 3.643991
0.444000 3.645259
0.446000 3.646526
0.448000 3.647791
0.450000 3.649055
0.452000 3.650318
0.454000 3.651579
0.456000 3.652840
0.458000 3.654098
0.460000 3.655356
0.462000 3.656612
0.464000 3.657867
0.466000 3.659121
0.468000 3.660373
0.470000 3.661625
0.472000 3.662874
0.474000 3.664123
0.476000 3.665370
0.478000 3.666617
0.480000 3.667862
0.482000 3.669105
0.484000 3.670348
0.486000 3.671589
0.488000 3.672829
0.490000 3.674068
0.492000 3.675305
0.494000 3.676541
0.496000 3.677776
0.498000 3.679010
0.500000 3.680243
0.502000 3.681475
0.504000 3.682705
0.506000 3.683934
0.508000 3.685162
0.510000 3.686389
0.512000 3.687615
0.514000 3.688839
0.516000 3.690062
0.518000 3.691285
0.520000 3.692506
0.522000 3.693726
0.524000 3.694944
0.526000 3.696162
0.528000 3.697378
0.530000 3.698594
0.532000 3.699808
0.534000 3.701021
0.536000 3.702233
0.538000 3.703444
0.540000 3.704654
0.542000 3.705862
0.544000 3.707070
0.546000 3.708276
0.548000 3.709482
0.550000 3.710686
0.552000 3.711889
0.554000 3.713091
0.556000 3.714292
0.558000 3.715492
0.560000 3.716691
0.562000 3.717889
0.564000 3.719086
0.566000 3.720282
0.568000 3.721476
0.570000 3.722670
0.572000 3.723863
0.574000 3.725054
0.576000 3.726245
0.578000 3.727434
0.580000 3.728623
0.582000 3.729810
0.584000 3.730996
0.586000 3.732182
0.588000 3.733366
0.590000 3.734550
0.592000 3.735732
0.594000 3.736913
0.596000 3.738094
0.598000 3.739273
0.600000 3.740451


==> exE/I=40_80/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I40-6DS-Rho_RhoSupPv.dat <==
0.600000 2.138779
0.602000 2.138106
0.604000 2.137434
0.606000 2.136763
0.608000 2.136093
0.610000 2.135424
0.612000 2.134756
0.614000 2.134089
0.616000 2.133423
0.618000 2.132758
0.620000 2.132093
0.622000 2.131430
0.624000 2.130768
0.626000 2.130106
0.628000 2.129446
0.630000 2.128786
0.632000 2.128128
0.634000 2.127470
0.636000 2.126814
0.638000 2.126158
0.640000 2.125503
0.642000 2.124849
0.644000 2.124196
0.646000 2.123544
0.648000 2.122893
0.650000 2.122243
0.652000 2.121594
0.654000 2.120945
0.656000 2.120298
0.658000 2.119651
0.660000 2.119005
0.662000 2.118361
0.664000 2.117717
0.666000 2.117074
0.668000 2.116432
0.670000 2.115790
0.672000 2.115150
0.674000 2.114510
0.676000 2.113872
0.678000 2.113234
0.680000 2.112597
0.682000 2.111961
0.684000 2.111326
0.686000 2.110692
0.688000 2.110058
0.690000 2.109426
0.692000 2.108794
0.694000 2.108163
0.696000 2.107533
0.698000 2.106904
0.700000 2.106276
0.702000 2.105648
0.704000 2.105022
0.706000 2.104396
0.708000 2.103771
0.710000 2.103147
0.712000 2.102524
0.714000 2.101901
0.716000 2.101279
0.718000 2.100659
0.720000 2.100039
0.722000 2.099419
0.724000 2.098801
0.726000 2.098183
0.728000 2.097567
0.730000 2.096951
0.732000 2.096335
0.734000 2.095721
0.736000 2.095108
0.738000 2.094495
0.740000 2.093883
0.742000 2.093272
0.744000 2.092661
0.746000 2.092052
0.748000 2.091443
0.750000 2.090835
0.752000 2.090227
0.754000 2.089621
0.756000 2.089015
0.758000 2.088410
0.760000 2.087806
0.762000 2.087203
0.764000 2.086600
0.766000 2.085998
0.768000 2.085397
0.770000 2.084797
0.772000 2.084197
0.774000 2.083598
0.776000 2.083000
0.778000 2.082403
0.780000 2.081806
0.782000 2.081210
0.784000 2.080615
0.786000 2.080021
0.788000 2.079427
0.790000 2.078834
0.792000 2.078242
0.794000 2.077650
0.796000 2.077060
0.798000 2.076470
0.800000 2.075881
0.802000 2.075292
0.804000 2.074704
0.806000 2.074117
0.808000 2.073531
0.810000 2.072945
0.812000 2.072360
0.814000 2.071776
0.816000 2.071192
0.818000 2.070610
0.820000 2.070027
0.822000 2.069446
0.824000 2.068865
0.826000 2.068285
0.828000 2.067706
0.830000 2.067127
0.832000 2.066550
0.834000 2.065972
0.836000 2.065396
0.838000 2.064820
0.840000 2.064245
0.842000 2.063670
0.844000 2.063097
0.846000 2.062523
0.848000 2.061951
0.850000 2.061379
0.852000 2.060808
0.854000 2.060238
0.856000 2.059668
0.858000 2.059099
0.860000 2.058531
0.862000 2.057963
0.864000 2.057396
0.866000 2.056830
0.868000 2.056264
0.870000 2.055699
0.872000 2.055134
0.874000 2.054571
0.876000 2.054007
0.878000 2.053445
0.880000 2.052883
0.882000 2.052322
0.884000 2.051762
0.886000 2.051202
0.888000 2.050643
0.890000 2.050084
0.892000 2.049526
0.894000 2.048969
0.896000 2.048412
0.898000 2.047856
0.900000 2.047301
0.902000 2.046746
0.904000 2.046192
0.906000 2.045638
0.908000 2.045085
0.910000 2.044533
0.912000 2.043982
0.914000 2.043431
0.916000 2.042880
0.918000 2.042331
0.920000 2.041781
0.922000 2.041233
0.924000 2.040685
0.926000 2.040138
0.928000 2.039591
0.930000 2.039045
0.932000 2.038499
0.934000 2.037955
0.936000 2.037410
0.938000 2.036867
0.940000 2.036324
0.942000 2.035781
0.944000 2.035239
0.946000 2.034698
0.948000 2.034157
0.950000 2.033617
0.952000 2.033078
0.954000 2.032539
0.956000 2.032001
0.958000 2.031463
0.960000 2.030926
0.962000 2.030390
0.964000 2.029854
0.966000 2.029318
0.968000 2.028783
0.970000 2.028249
0.972000 2.027716
0.974000 2.027183
0.976000 2.026650
0.978000 2.026118
0.980000 2.025587
0.982000 2.025056
0.984000 2.024526
0.986000 2.023996
0.988000 2.023467
0.990000 2.022939
0.992000 2.022411
0.994000 2.021884
0.996000 2.021357
0.998000 2.020831
1.000000 2.020305


==> exE/I=40_80/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I40-6DS-Rho_VarSteS.dat <==
0.012500 2.405894
0.037500 2.389784
0.062500 2.374400
0.087500 2.359664
0.112500 2.345509
0.137500 2.331882
0.162500 2.318734
0.187500 2.306026
0.212500 2.293723
0.237500 2.281794
0.262500 2.270212
0.287500 2.258952
0.312500 2.247995
0.337500 2.237320
0.362500 2.226911
0.387500 2.216751
0.412500 2.206828
0.437500 2.197127
0.462500 2.187638
0.487500 2.178349
0.512500 2.169251
0.537500 2.160334
0.562500 2.151590
0.587500 2.281522
0.612500 3.609241
0.637500 3.762402
0.662500 3.776787
0.687500 3.791074
0.712500 3.805228
0.737500 3.819252
0.762500 3.833153
0.787500 3.846934
0.812500 3.860600
0.837500 3.874155
0.862500 3.887603
0.887500 3.900946
0.912500 3.914189
0.937500 3.927335
0.962500 3.940387
0.987500 3.953347


==> exE/I=40_80/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I40-6DS.txt <==
Conv=y
nRes=1
normRes=8.454204e-13
nG=122
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=2
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=1
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
2.40589358502398154016
2.38978430869335545239
2.37440032980673976226
2.35966370060306029899
2.34550912893315555152
2.33188155843888234031
2.31873406714122021199
2.30602626853729297807
2.29372310382834676545
2.28179390866572262553
2.27021167960819836296
2.25895249043048496063
2.24799502316968347060
2.23732018652766262434
2.22691080477799507875
2.21675135678079104906
2.20682776725051477129
2.19712721264503141327
2.18763799313610940445
2.17834937395440331187
2.16925149286875740273
2.16033409201367376795
2.15159045308794683038
2.28152181906256767974
3.60924084077644646840
3.76240249373247248599
3.77678662603780646023
3.79107416479325731729
3.80522774462897706016
3.81925249464637328600
3.83315322885051790180
3.84693447259619469847
3.86060048755943086007
3.87415529178669260091
3.88760267913757084912
3.90094623618481728400
3.91418935777113974339
3.92733526094239016047
3.94038699779045975546
3.95334746729425612344
0.99999999999999977796
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.02921322447418917001
1.00055973773011963601
0.99999557352810342081
0.99999999968927832938
1.00000000011043632675
0.99999999998661492917
1.00000000001136113426
0.99999999999895339275
1.00000000000199662509
0.99999999999899191749
0.99999999999995781153
0.99999999999969457765
0.99999999999922251082
0.99999999999944155782
0.99999999999510558180
1.00000000000616973139
0.99999999994728039354
0.70381400918256264987
0.69989927090454451264
0.69616585698752975198
0.69259428049124882598
0.68916821837841146792
0.68587390655948221596
0.68269961453970551268
0.67963524569336275505
0.67667203532076514172
0.67380231733474804656
0.67101934087500603177
0.66831712438521662101
0.66569033837465507730
0.66313421001878869454
0.66064444538601085899
0.65821716419134868037
0.65584884761341866177
0.65353628976668676209
0.65127656569409508869
0.64906699170330750537
0.64690510223653507893
0.64478833282739500543
0.64271500390059954633
0.66939626419209352637
1.00740830751059906589
1.04575692125617458750
1.04946437037548312432
1.05314883581997409401
1.05679981161735381257
1.06041857991960664087
1.06400634427852036623
1.06756423601885086505
1.07109332056517381204
1.07459460242630155946
1.07806903006891108276
1.08151750013509362347
1.08494086133696154839
1.08833991793486961619
1.09171543294892603448
1.09506813114506384998
1.000
1.000
1.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.294
0.933
0.933
0.933
0.933
0.000
0.294
1.000
1.000
1.000
1.000
1.000
1.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.294
0.933
0.000
0.647
1.000
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.000
0.000
0.510
0.510
0.510
0.510
0.000
0.000
0.647
0.000
0.000
0.000
0.647
1.000
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.000
0.000
0.510
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933
0.933
0.933
0.933
1.000
0.510
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933


==> exE/I=40_80/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I40-7DS-Rho.dat <==
0.000000 2.414214
0.002000 2.412863
0.004000 2.411517
0.006000 2.410177
0.008000 2.408843
0.010000 2.407514
0.012000 2.406190
0.014000 2.404871
0.016000 2.403558
0.018000 2.402250
0.020000 2.400947
0.022000 2.399649
0.024000 2.398356
0.026000 2.397067
0.028000 2.395784
0.030000 2.394506
0.032000 2.393232
0.034000 2.391963
0.036000 2.390699
0.038000 2.389440
0.040000 2.388185
0.042000 2.386935
0.044000 2.385689
0.046000 2.384448
0.048000 2.383211
0.050000 2.381978
0.052000 2.380750
0.054000 2.379527
0.056000 2.378307
0.058000 2.377092
0.060000 2.375881
0.062000 2.374674
0.064000 2.373472
0.066000 2.372273
0.068000 2.371079
0.070000 2.369889
0.072000 2.368702
0.074000 2.367520
0.076000 2.366341
0.078000 2.365167
0.080000 2.363996
0.082000 2.362829
0.084000 2.361666
0.086000 2.360507
0.088000 2.359351
0.090000 2.358199
0.092000 2.357051
0.094000 2.355906
0.096000 2.354765
0.098000 2.353628
0.100000 2.352494
0.102000 2.351364
0.104000 2.350237
0.106000 2.349114
0.108000 2.347994
0.110000 2.346878
0.112000 2.345765
0.114000 2.344655
0.116000 2.343549
0.118000 2.342446
0.120000 2.341346
0.122000 2.340250
0.124000 2.339157
0.126000 2.338067
0.128000 2.336980
0.130000 2.335897
0.132000 2.334817
0.134000 2.333739
0.136000 2.332665
0.138000 2.331594
0.140000 2.330526
0.142000 2.329461
0.144000 2.328399
0.146000 2.327340
0.148000 2.326284
0.150000 2.325231
0.152000 2.324181
0.154000 2.323134
0.156000 2.322090
0.158000 2.321048
0.160000 2.320010
0.162000 2.318974
0.164000 2.317941
0.166000 2.316911
0.168000 2.315884
0.170000 2.314859
0.172000 2.313838
0.174000 2.312818
0.176000 2.311802
0.178000 2.310788
0.180000 2.309777
0.182000 2.308769
0.184000 2.307763
0.186000 2.306760
0.188000 2.305760
0.190000 2.304762
0.192000 2.303766
0.194000 2.302773
0.196000 2.301783
0.198000 2.300795
0.200000 2.299810
0.202000 2.298827
0.204000 2.297847
0.206000 2.296869
0.208000 2.295893
0.210000 2.294920
0.212000 2.293950
0.214000 2.292982
0.216000 2.292016
0.218000 2.291052
0.220000 2.290091
0.222000 2.289132
0.224000 2.288176
0.226000 2.287222
0.228000 2.286270
0.230000 2.285320
0.232000 2.284373
0.234000 2.283428
0.236000 2.282485
0.238000 2.281545
0.240000 2.280606
0.242000 2.279670
0.244000 2.278736
0.246000 2.277804
0.248000 2.276875
0.250000 2.275947
0.252000 2.275022
0.254000 2.274098
0.256000 2.273177
0.258000 2.272258
0.260000 2.271341
0.262000 2.270427
0.264000 2.269514
0.266000 2.268603
0.268000 2.267694
0.270000 2.266788
0.272000 2.265883
0.274000 2.264981
0.276000 2.264080
0.278000 2.263181
0.280000 2.262285
0.282000 2.261390
0.284000 2.260497
0.286000 2.259607
0.288000 2.258718
0.290000 2.257831
0.292000 2.256946
0.294000 2.256063
0.296000 2.255182
0.298000 2.254303
0.300000 2.253425
0.302000 2.252550
0.304000 2.251676
0.306000 2.250804
0.308000 2.249934
0.310000 2.249066
0.312000 2.248200
0.314000 2.247335
0.316000 2.246472
0.318000 2.245611
0.320000 2.244752
0.322000 2.243895
0.324000 2.243039
0.326000 2.242185
0.328000 2.241333
0.330000 2.240483
0.332000 2.239634
0.334000 2.238787
0.336000 2.237942
0.338000 2.237098
0.340000 2.236257
0.342000 2.235416
0.344000 2.234578
0.346000 2.233741
0.348000 2.232906
0.350000 2.232073
0.352000 2.231241
0.354000 2.230411
0.356000 2.229582
0.358000 2.228755
0.360000 2.227930
0.362000 2.227106
0.364000 2.226284
0.366000 2.225463
0.368000 2.224645
0.370000 2.223827
0.372000 2.223011
0.374000 2.222197
0.376000 2.221385
0.378000 2.220573
0.380000 2.219764
0.382000 2.218956
0.384000 2.218149
0.386000 2.217344
0.388000 2.216541
0.390000 2.215739
0.392000 2.214938
0.394000 2.214139
0.396000 2.213342
0.398000 2.212546
0.400000 2.211751
0.402000 2.210958
0.404000 2.210167
0.406000 2.209377
0.408000 2.208588
0.410000 2.207801
0.412000 2.207015
0.414000 2.206230
0.416000 2.205447
0.418000 2.204666
0.420000 2.203886
0.422000 2.203107
0.424000 2.202329
0.426000 2.201554
0.428000 2.200779
0.430000 2.200006
0.432000 2.199234
0.434000 2.198463
0.436000 2.197694
0.438000 2.196927
0.440000 2.196160
0.442000 2.195395
0.444000 2.194631
0.446000 2.193869
0.448000 2.193108
0.450000 2.192348
0.452000 2.191590
0.454000 2.190833
0.456000 2.190077
0.458000 2.189323
0.460000 2.188569
0.462000 2.187817
0.464000 2.187067
0.466000 2.186317
0.468000 2.185569
0.470000 2.184823
0.472000 2.184077
0.474000 2.183333
0.476000 2.182590
0.478000 2.181848
0.480000 2.181107
0.482000 2.180368
0.484000 2.179630
0.486000 2.178893
0.488000 2.178158
0.490000 2.177423
0.492000 2.176690
0.494000 2.175958
0.496000 2.175227
0.498000 2.174498
0.500000 2.173769
0.502000 2.173042
0.504000 2.172316
0.506000 2.171591
0.508000 2.170868
0.510000 2.170145
0.512000 2.169424
0.514000 2.168704
0.516000 2.167985
0.518000 2.167267
0.520000 2.166550
0.522000 2.165835
0.524000 2.165121
0.526000 2.164407
0.528000 2.163695
0.530000 2.162984
0.532000 2.162274
0.534000 2.161566
0.536000 2.160858
0.538000 2.160152
0.540000 2.159446
0.542000 2.158742
0.544000 2.158039
0.546000 2.157336
0.548000 2.156635
0.550000 2.155936
0.552000 2.155237
0.554000 2.154539
0.556000 2.153842
0.558000 2.153147
0.560000 2.152452
0.562000 2.151759
0.564000 2.151066
0.566000 2.150375
0.568000 2.149684
0.570000 2.148995
0.572000 2.148307
0.574000 2.147620
0.576000 2.146934
0.578000 2.146248
0.580000 2.145564
0.582000 2.144881
0.584000 2.144199
0.586000 2.143518
0.588000 2.142838
0.590000 2.142159
0.592000 2.141481
0.594000 2.140804
0.596000 2.140128
0.598000 2.139453
0.600000 2.138779
0.600000 2.139453
0.600000 3.739273
0.600000 3.740451
0.602000 3.741629
0.604000 3.742805
0.606000 3.743980
0.608000 3.745155
0.610000 3.746328
0.612000 3.747501
0.614000 3.748672
0.616000 3.749843
0.618000 3.751012
0.620000 3.752181
0.622000 3.753349
0.624000 3.754515
0.626000 3.755681
0.628000 3.756846
0.630000 3.758010
0.632000 3.759173
0.634000 3.760335
0.636000 3.761496
0.638000 3.762656
0.640000 3.763815
0.642000 3.764973
0.644000 3.766130
0.646000 3.767287
0.648000 3.768442
0.650000 3.769597
0.652000 3.770751
0.654000 3.771903
0.656000 3.773055
0.658000 3.774206
0.660000 3.775356
0.662000 3.776505
0.664000 3.777654
0.666000 3.778801
0.668000 3.779947
0.670000 3.781093
0.672000 3.782238
0.674000 3.783382
0.676000 3.784525
0.678000 3.785667
0.680000 3.786808
0.682000 3.787948
0.684000 3.789088
0.686000 3.790226
0.688000 3.791364
0.690000 3.792501
0.692000 3.793637
0.694000 3.794772
0.696000 3.795907
0.698000 3.797040
0.700000 3.798173
0.702000 3.799305
0.704000 3.800436
0.706000 3.801566
0.708000 3.802695
0.710000 3.803824
0.712000 3.804951
0.714000 3.806078
0.716000 3.807204
0.718000 3.808329
0.720000 3.809454
0.722000 3.810577
0.724000 3.811700
0.726000 3.812822
0.728000 3.813943
0.730000 3.815064
0.732000 3.816183
0.734000 3.817302
0.736000 3.818420
0.738000 3.819537
0.740000 3.820653
0.742000 3.821769
0.744000 3.822884
0.746000 3.823998
0.748000 3.825111
0.750000 3.826223
0.752000 3.827335
0.754000 3.828446
0.756000 3.829556
0.758000 3.830665
0.760000 3.831774
0.762000 3.832881
0.764000 3.833988
0.766000 3.835095
0.768000 3.836200
0.770000 3.837305
0.772000 3.838409
0.774000 3.839512
0.776000 3.840615
0.778000 3.841716
0.780000 3.842817
0.782000 3.843917
0.784000 3.845017
0.786000 3.846116
0.788000 3.847214
0.790000 3.848311
0.792000 3.849408
0.794000 3.850503
0.796000 3.851598
0.798000 3.852693
0.800000 3.853786
0.802000 3.854879
0.804000 3.855971
0.806000 3.857063
0.808000 3.858154
0.810000 3.859244
0.812000 3.860333
0.814000 3.861421
0.816000 3.862509
0.818000 3.863597
0.820000 3.864683
0.822000 3.865769
0.824000 3.866854
0.826000 3.867938
0.828000 3.869022
0.830000 3.870105
0.832000 3.871187
0.834000 3.872269
0.836000 3.873350
0.838000 3.874430
0.840000 3.875509
0.842000 3.876588
0.844000 3.877666
0.846000 3.878744
0.848000 3.879820
0.850000 3.880897
0.852000 3.881972
0.854000 3.883047
0.856000 3.884121
0.858000 3.885194
0.860000 3.886267
0.862000 3.887339
0.864000 3.888411
0.866000 3.889481
0.868000 3.890551
0.870000 3.891621
0.872000 3.892690
0.874000 3.893758
0.876000 3.894825
0.878000 3.895892
0.880000 3.896958
0.882000 3.898024
0.884000 3.899088
0.886000 3.900153
0.888000 3.901216
0.890000 3.902279
0.892000 3.903341
0.894000 3.904403
0.896000 3.905464
0.898000 3.906525
0.900000 3.907584
0.902000 3.908643
0.904000 3.909702
0.906000 3.910760
0.908000 3.911817
0.910000 3.912874
0.912000 3.913930
0.914000 3.914985
0.916000 3.916040
0.918000 3.917094
0.920000 3.918147
0.922000 3.919200
0.924000 3.920252
0.926000 3.921304
0.928000 3.922355
0.930000 3.923405
0.932000 3.924455
0.934000 3.925505
0.936000 3.926553
0.938000 3.927601
0.940000 3.928649
0.942000 3.929695
0.944000 3.930742
0.946000 3.931787
0.948000 3.932832
0.950000 3.933877
0.952000 3.934920
0.954000 3.935964
0.956000 3.937006
0.958000 3.938048
0.960000 3.939090
0.962000 3.940131
0.964000 3.941171
0.966000 3.942211
0.968000 3.943250
0.970000 3.944288
0.972000 3.945326
0.974000 3.946364
0.976000 3.947401
0.978000 3.948437
0.980000 3.949472
0.982000 3.950508
0.984000 3.951542
0.986000 3.952576
0.988000 3.953609
0.990000 3.954642
0.992000 3.955675
0.994000 3.956706
0.996000 3.957737
0.998000 3.958768
1.000000 3.959798


==> exE/I=40_80/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I40-7DS-RhoError.dat <==
0.012500 0.00000038242804967226
0.037500 0.00000001725659570795
0.062500 0.00000000302789926465
0.087500 0.00000000292874835495
0.112500 0.00000000322911297701
0.137500 0.00000000412530898330
0.162500 0.00000000306278424844
0.187500 0.00000000214391837616
0.212500 0.00000000157073154483
0.237500 0.00000000117908482977
0.262500 0.00000000091034646488
0.287500 0.00000000067898264788
0.312500 0.00000000058240878786
0.337500 0.00000000034074565392
0.362500 0.00000000053948712164
0.387500 0.00000000016343193465
0.412500 0.00000000132623600990
0.437500 0.00000000109417230831
0.462500 0.00000000168059210992
0.487500 0.00000000484783768684
0.512500 0.00000000788716025824
0.537500 0.00007288468645372248
0.562500 0.00007516757640946281
0.587500 0.13842633438293061587
0.612500 0.13861668711508912111
0.637500 0.00004263962418349365
0.662500 0.00000000129922739234
0.687500 0.00000000013606271665
0.712500 0.00000000006784128814
0.737500 0.00000000009359846231
0.762500 0.00000000002234656904
0.787500 0.00000000002847366787
0.812500 0.00000000000772359954
0.837500 0.00000000001573896569
0.862500 0.00000000000979216708
0.887500 0.00000000000797095723
0.912500 0.00000000000357891494
0.937500 0.00000000000902611319
0.962500 0.00000000000860822524
0.987500 0.00000000037647218676


==> exE/I=40_80/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I40-7DS-RhoError_Error.dat <==
0.012500 0.000000
0.037500 0.000000
0.062500 0.000000
0.087500 0.000000
0.112500 0.000000
0.137500 0.000000
0.162500 0.000000
0.187500 0.000000
0.212500 0.000000
0.237500 0.000000
0.262500 0.000000
0.287500 0.000000
0.312500 0.000000
0.337500 0.000000
0.362500 0.000000
0.387500 0.000000
0.412500 0.000000
0.437500 0.000000
0.462500 0.000000
0.487500 0.000000
0.512500 0.000000
0.537500 0.000073
0.562500 0.000075
0.587500 0.138426
0.612500 0.138617
0.637500 0.000043
0.662500 0.000000
0.687500 0.000000
0.712500 0.000000
0.737500 0.000000
0.762500 0.000000
0.787500 0.000000
0.812500 0.000000
0.837500 0.000000
0.862500 0.000000
0.887500 0.000000
0.912500 0.000000
0.937500 0.000000
0.962500 0.000000
0.987500 0.000000


==> exE/I=40_80/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I40-7DS-Rho_RhoExact.dat <==
0.000000 2.414214
0.002000 2.412863
0.004000 2.411517
0.006000 2.410177
0.008000 2.408843
0.010000 2.407514
0.012000 2.406190
0.014000 2.404871
0.016000 2.403558
0.018000 2.402250
0.020000 2.400947
0.022000 2.399649
0.024000 2.398356
0.026000 2.397067
0.028000 2.395784
0.030000 2.394506
0.032000 2.393232
0.034000 2.391963
0.036000 2.390699
0.038000 2.389440
0.040000 2.388185
0.042000 2.386935
0.044000 2.385689
0.046000 2.384448
0.048000 2.383211
0.050000 2.381978
0.052000 2.380750
0.054000 2.379527
0.056000 2.378307
0.058000 2.377092
0.060000 2.375881
0.062000 2.374674
0.064000 2.373472
0.066000 2.372273
0.068000 2.371079
0.070000 2.369889
0.072000 2.368702
0.074000 2.367520
0.076000 2.366341
0.078000 2.365167
0.080000 2.363996
0.082000 2.362829
0.084000 2.361666
0.086000 2.360507
0.088000 2.359351
0.090000 2.358199
0.092000 2.357051
0.094000 2.355906
0.096000 2.354765
0.098000 2.353628
0.100000 2.352494
0.102000 2.351364
0.104000 2.350237
0.106000 2.349114
0.108000 2.347994
0.110000 2.346878
0.112000 2.345765
0.114000 2.344655
0.116000 2.343549
0.118000 2.342446
0.120000 2.341346
0.122000 2.340250
0.124000 2.339157
0.126000 2.338067
0.128000 2.336980
0.130000 2.335897
0.132000 2.334817
0.134000 2.333739
0.136000 2.332665
0.138000 2.331594
0.140000 2.330526
0.142000 2.329461
0.144000 2.328399
0.146000 2.327340
0.148000 2.326284
0.150000 2.325231
0.152000 2.324181
0.154000 2.323134
0.156000 2.322090
0.158000 2.321048
0.160000 2.320010
0.162000 2.318974
0.164000 2.317941
0.166000 2.316911
0.168000 2.315884
0.170000 2.314859
0.172000 2.313838
0.174000 2.312818
0.176000 2.311802
0.178000 2.310788
0.180000 2.309777
0.182000 2.308769
0.184000 2.307763
0.186000 2.306760
0.188000 2.305760
0.190000 2.304762
0.192000 2.303766
0.194000 2.302773
0.196000 2.301783
0.198000 2.300795
0.200000 2.299810
0.202000 2.298827
0.204000 2.297847
0.206000 2.296869
0.208000 2.295893
0.210000 2.294920
0.212000 2.293950
0.214000 2.292982
0.216000 2.292016
0.218000 2.291052
0.220000 2.290091
0.222000 2.289132
0.224000 2.288176
0.226000 2.287222
0.228000 2.286270
0.230000 2.285320
0.232000 2.284373
0.234000 2.283428
0.236000 2.282485
0.238000 2.281545
0.240000 2.280606
0.242000 2.279670
0.244000 2.278736
0.246000 2.277804
0.248000 2.276875
0.250000 2.275947
0.252000 2.275022
0.254000 2.274098
0.256000 2.273177
0.258000 2.272258
0.260000 2.271341
0.262000 2.270427
0.264000 2.269514
0.266000 2.268603
0.268000 2.267694
0.270000 2.266788
0.272000 2.265883
0.274000 2.264981
0.276000 2.264080
0.278000 2.263181
0.280000 2.262285
0.282000 2.261390
0.284000 2.260497
0.286000 2.259607
0.288000 2.258718
0.290000 2.257831
0.292000 2.256946
0.294000 2.256063
0.296000 2.255182
0.298000 2.254303
0.300000 2.253425
0.302000 2.252550
0.304000 2.251676
0.306000 2.250804
0.308000 2.249934
0.310000 2.249066
0.312000 2.248200
0.314000 2.247335
0.316000 2.246472
0.318000 2.245611
0.320000 2.244752
0.322000 2.243895
0.324000 2.243039
0.326000 2.242185
0.328000 2.241333
0.330000 2.240483
0.332000 2.239634
0.334000 2.238787
0.336000 2.237942
0.338000 2.237098
0.340000 2.236257
0.342000 2.235416
0.344000 2.234578
0.346000 2.233741
0.348000 2.232906
0.350000 2.232073
0.352000 2.231241
0.354000 2.230411
0.356000 2.229582
0.358000 2.228755
0.360000 2.227930
0.362000 2.227106
0.364000 2.226284
0.366000 2.225463
0.368000 2.224645
0.370000 2.223827
0.372000 2.223011
0.374000 2.222197
0.376000 2.221385
0.378000 2.220573
0.380000 2.219764
0.382000 2.218956
0.384000 2.218149
0.386000 2.217344
0.388000 2.216541
0.390000 2.215739
0.392000 2.214938
0.394000 2.214139
0.396000 2.213342
0.398000 2.212546
0.400000 2.211751
0.402000 2.210958
0.404000 2.210167
0.406000 2.209377
0.408000 2.208588
0.410000 2.207801
0.412000 2.207015
0.414000 2.206230
0.416000 2.205447
0.418000 2.204666
0.420000 2.203886
0.422000 2.203107
0.424000 2.202329
0.426000 2.201554
0.428000 2.200779
0.430000 2.200006
0.432000 2.199234
0.434000 2.198463
0.436000 2.197694
0.438000 2.196927
0.440000 2.196160
0.442000 2.195395
0.444000 2.194631
0.446000 2.193869
0.448000 2.193108
0.450000 2.192348
0.452000 2.191590
0.454000 2.190833
0.456000 2.190077
0.458000 2.189323
0.460000 2.188569
0.462000 2.187817
0.464000 2.187067
0.466000 2.186317
0.468000 2.185569
0.470000 2.184823
0.472000 2.184077
0.474000 2.183333
0.476000 2.182590
0.478000 2.181848
0.480000 2.181107
0.482000 2.180368
0.484000 2.179630
0.486000 2.178893
0.488000 2.178158
0.490000 2.177423
0.492000 2.176690
0.494000 2.175958
0.496000 2.175227
0.498000 2.174498
0.500000 2.173769
0.502000 2.173042
0.504000 2.172316
0.506000 2.171591
0.508000 2.170868
0.510000 2.170145
0.512000 2.169424
0.514000 2.168704
0.516000 2.167985
0.518000 2.167267
0.520000 2.166550
0.522000 2.165835
0.524000 2.165121
0.526000 2.164407
0.528000 2.163695
0.530000 2.162984
0.532000 2.162274
0.534000 2.161566
0.536000 2.160858
0.538000 2.160152
0.540000 2.159446
0.542000 2.158742
0.544000 2.158039
0.546000 2.157336
0.548000 2.156635
0.550000 2.155936
0.552000 2.155237
0.554000 2.154539
0.556000 2.153842
0.558000 2.153147
0.560000 2.152452
0.562000 2.151759
0.564000 2.151066
0.566000 2.150375
0.568000 2.149684
0.570000 2.148995
0.572000 2.148307
0.574000 2.147620
0.576000 2.146934
0.578000 2.146248
0.580000 2.145564
0.582000 2.144881
0.584000 2.144199
0.586000 2.143518
0.588000 2.142838
0.590000 2.142159
0.592000 2.141481
0.594000 2.140804
0.596000 2.140128
0.598000 2.139453
0.600000 2.138779
0.600000 2.139453
0.600000 3.739273
0.600000 3.740451
0.602000 3.741629
0.604000 3.742805
0.606000 3.743980
0.608000 3.745155
0.610000 3.746328
0.612000 3.747501
0.614000 3.748672
0.616000 3.749843
0.618000 3.751012
0.620000 3.752181
0.622000 3.753349
0.624000 3.754515
0.626000 3.755681
0.628000 3.756846
0.630000 3.758010
0.632000 3.759173
0.634000 3.760335
0.636000 3.761496
0.638000 3.762656
0.640000 3.763815
0.642000 3.764973
0.644000 3.766130
0.646000 3.767287
0.648000 3.768442
0.650000 3.769597
0.652000 3.770751
0.654000 3.771903
0.656000 3.773055
0.658000 3.774206
0.660000 3.775356
0.662000 3.776505
0.664000 3.777654
0.666000 3.778801
0.668000 3.779947
0.670000 3.781093
0.672000 3.782238
0.674000 3.783382
0.676000 3.784525
0.678000 3.785667
0.680000 3.786808
0.682000 3.787948
0.684000 3.789088
0.686000 3.790226
0.688000 3.791364
0.690000 3.792501
0.692000 3.793637
0.694000 3.794772
0.696000 3.795907
0.698000 3.797040
0.700000 3.798173
0.702000 3.799305
0.704000 3.800436
0.706000 3.801566
0.708000 3.802695
0.710000 3.803824
0.712000 3.804951
0.714000 3.806078
0.716000 3.807204
0.718000 3.808329
0.720000 3.809454
0.722000 3.810577
0.724000 3.811700
0.726000 3.812822
0.728000 3.813943
0.730000 3.815064
0.732000 3.816183
0.734000 3.817302
0.736000 3.818420
0.738000 3.819537
0.740000 3.820653
0.742000 3.821769
0.744000 3.822884
0.746000 3.823998
0.748000 3.825111
0.750000 3.826223
0.752000 3.827335
0.754000 3.828446
0.756000 3.829556
0.758000 3.830665
0.760000 3.831774
0.762000 3.832881
0.764000 3.833988
0.766000 3.835095
0.768000 3.836200
0.770000 3.837305
0.772000 3.838409
0.774000 3.839512
0.776000 3.840615
0.778000 3.841716
0.780000 3.842817
0.782000 3.843917
0.784000 3.845017
0.786000 3.846116
0.788000 3.847214
0.790000 3.848311
0.792000 3.849408
0.794000 3.850503
0.796000 3.851598
0.798000 3.852693
0.800000 3.853786
0.802000 3.854879
0.804000 3.855971
0.806000 3.857063
0.808000 3.858154
0.810000 3.859244
0.812000 3.860333
0.814000 3.861421
0.816000 3.862509
0.818000 3.863597
0.820000 3.864683
0.822000 3.865769
0.824000 3.866854
0.826000 3.867938
0.828000 3.869022
0.830000 3.870105
0.832000 3.871187
0.834000 3.872269
0.836000 3.873350
0.838000 3.874430
0.840000 3.875509
0.842000 3.876588
0.844000 3.877666
0.846000 3.878744
0.848000 3.879820
0.850000 3.880897
0.852000 3.881972
0.854000 3.883047
0.856000 3.884121
0.858000 3.885194
0.860000 3.886267
0.862000 3.887339
0.864000 3.888411
0.866000 3.889481
0.868000 3.890551
0.870000 3.891621
0.872000 3.892690
0.874000 3.893758
0.876000 3.894825
0.878000 3.895892
0.880000 3.896958
0.882000 3.898024
0.884000 3.899088
0.886000 3.900153
0.888000 3.901216
0.890000 3.902279
0.892000 3.903341
0.894000 3.904403
0.896000 3.905464
0.898000 3.906525
0.900000 3.907584
0.902000 3.908643
0.904000 3.909702
0.906000 3.910760
0.908000 3.911817
0.910000 3.912874
0.912000 3.913930
0.914000 3.914985
0.916000 3.916040
0.918000 3.917094
0.920000 3.918147
0.922000 3.919200
0.924000 3.920252
0.926000 3.921304
0.928000 3.922355
0.930000 3.923405
0.932000 3.924455
0.934000 3.925505
0.936000 3.926553
0.938000 3.927601
0.940000 3.928649
0.942000 3.929695
0.944000 3.930742
0.946000 3.931787
0.948000 3.932832
0.950000 3.933877
0.952000 3.934920
0.954000 3.935964
0.956000 3.937006
0.958000 3.938048
0.960000 3.939090
0.962000 3.940131
0.964000 3.941171
0.966000 3.942211
0.968000 3.943250
0.970000 3.944288
0.972000 3.945326
0.974000 3.946364
0.976000 3.947401
0.978000 3.948437
0.980000 3.949472
0.982000 3.950508
0.984000 3.951542
0.986000 3.952576
0.988000 3.953609
0.990000 3.954642
0.992000 3.955675
0.994000 3.956706
0.996000 3.957737
0.998000 3.958768
1.000000 3.959798


==> exE/I=40_80/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I40-7DS-Rho_RhoSubPv.dat <==
0.000000 3.313708
0.002000 3.315564
0.004000 3.317413
0.006000 3.319258
0.008000 3.321097
0.010000 3.322930
0.012000 3.324758
0.014000 3.326581
0.016000 3.328399
0.018000 3.330211
0.020000 3.332019
0.022000 3.333821
0.024000 3.335619
0.026000 3.337411
0.028000 3.339199
0.030000 3.340982
0.032000 3.342760
0.034000 3.344533
0.036000 3.346301
0.038000 3.348065
0.040000 3.349824
0.042000 3.351579
0.044000 3.353329
0.046000 3.355075
0.048000 3.356816
0.050000 3.358553
0.052000 3.360285
0.054000 3.362013
0.056000 3.363737
0.058000 3.365456
0.060000 3.367172
0.062000 3.368883
0.064000 3.370590
0.066000 3.372293
0.068000 3.373991
0.070000 3.375686
0.072000 3.377377
0.074000 3.379064
0.076000 3.380747
0.078000 3.382426
0.080000 3.384101
0.082000 3.385772
0.084000 3.387439
0.086000 3.389103
0.088000 3.390763
0.090000 3.392419
0.092000 3.394072
0.094000 3.395721
0.096000 3.397366
0.098000 3.399008
0.100000 3.400646
0.102000 3.402280
0.104000 3.403912
0.106000 3.405539
0.108000 3.407163
0.110000 3.408784
0.112000 3.410401
0.114000 3.412015
0.116000 3.413626
0.118000 3.415233
0.120000 3.416837
0.122000 3.418438
0.124000 3.420035
0.126000 3.421630
0.128000 3.423221
0.130000 3.424809
0.132000 3.426393
0.134000 3.427975
0.136000 3.429554
0.138000 3.431129
0.140000 3.432701
0.142000 3.434271
0.144000 3.435837
0.146000 3.437400
0.148000 3.438960
0.150000 3.440518
0.152000 3.442072
0.154000 3.443624
0.156000 3.445172
0.158000 3.446718
0.160000 3.448261
0.162000 3.449801
0.164000 3.451338
0.166000 3.452873
0.168000 3.454405
0.170000 3.455933
0.172000 3.457460
0.174000 3.458983
0.176000 3.460504
0.178000 3.462022
0.180000 3.463537
0.182000 3.465050
0.184000 3.466560
0.186000 3.468068
0.188000 3.469573
0.190000 3.471075
0.192000 3.472575
0.194000 3.474072
0.196000 3.475567
0.198000 3.477059
0.200000 3.478548
0.202000 3.480035
0.204000 3.481520
0.206000 3.483002
0.208000 3.484482
0.210000 3.485960
0.212000 3.487435
0.214000 3.488907
0.216000 3.490377
0.218000 3.491845
0.220000 3.493311
0.222000 3.494774
0.224000 3.496235
0.226000 3.497693
0.228000 3.499149
0.230000 3.500603
0.232000 3.502055
0.234000 3.503504
0.236000 3.504952
0.238000 3.506397
0.240000 3.507839
0.242000 3.509280
0.244000 3.510718
0.246000 3.512154
0.248000 3.513588
0.250000 3.515020
0.252000 3.516450
0.254000 3.517878
0.256000 3.519303
0.258000 3.520726
0.260000 3.522148
0.262000 3.523567
0.264000 3.524984
0.266000 3.526399
0.268000 3.527812
0.270000 3.529223
0.272000 3.530632
0.274000 3.532039
0.276000 3.533444
0.278000 3.534847
0.280000 3.536248
0.282000 3.537647
0.284000 3.539044
0.286000 3.540439
0.288000 3.541832
0.290000 3.543224
0.292000 3.544613
0.294000 3.546000
0.296000 3.547386
0.298000 3.548769
0.300000 3.550151
0.302000 3.551531
0.304000 3.552909
0.306000 3.554285
0.308000 3.555660
0.310000 3.557032
0.312000 3.558403
0.314000 3.559772
0.316000 3.561139
0.318000 3.562504
0.320000 3.563868
0.322000 3.565230
0.324000 3.566590
0.326000 3.567948
0.328000 3.569304
0.330000 3.570659
0.332000 3.572012
0.334000 3.573363
0.336000 3.574713
0.338000 3.576061
0.340000 3.577407
0.342000 3.578752
0.344000 3.580094
0.346000 3.581435
0.348000 3.582775
0.350000 3.584113
0.352000 3.585449
0.354000 3.586784
0.356000 3.588116
0.358000 3.589448
0.360000 3.590777
0.362000 3.592106
0.364000 3.593432
0.366000 3.594757
0.368000 3.596080
0.370000 3.597402
0.372000 3.598722
0.374000 3.600041
0.376000 3.601358
0.378000 3.602673
0.380000 3.603987
0.382000 3.605299
0.384000 3.606610
0.386000 3.607920
0.388000 3.609227
0.390000 3.610534
0.392000 3.611839
0.394000 3.613142
0.396000 3.614444
0.398000 3.615744
0.400000 3.617043
0.402000 3.618341
0.404000 3.619637
0.406000 3.620931
0.408000 3.622224
0.410000 3.623516
0.412000 3.624806
0.414000 3.626095
0.416000 3.627382
0.418000 3.628668
0.420000 3.629952
0.422000 3.631236
0.424000 3.632517
0.426000 3.633798
0.428000 3.635077
0.430000 3.636354
0.432000 3.637630
0.434000 3.638905
0.436000 3.640179
0.438000 3.641451
0.440000 3.642721
0.442000 3.643991
0.444000 3.645259
0.446000 3.646526
0.448000 3.647791
0.450000 3.649055
0.452000 3.650318
0.454000 3.651579
0.456000 3.652840
0.458000 3.654098
0.460000 3.655356
0.462000 3.656612
0.464000 3.657867
0.466000 3.659121
0.468000 3.660373
0.470000 3.661625
0.472000 3.662874
0.474000 3.664123
0.476000 3.665370
0.478000 3.666617
0.480000 3.667862
0.482000 3.669105
0.484000 3.670348
0.486000 3.671589
0.488000 3.672829
0.490000 3.674068
0.492000 3.675305
0.494000 3.676541
0.496000 3.677776
0.498000 3.679010
0.500000 3.680243
0.502000 3.681475
0.504000 3.682705
0.506000 3.683934
0.508000 3.685162
0.510000 3.686389
0.512000 3.687615
0.514000 3.688839
0.516000 3.690062
0.518000 3.691285
0.520000 3.692506
0.522000 3.693726
0.524000 3.694944
0.526000 3.696162
0.528000 3.697378
0.530000 3.698594
0.532000 3.699808
0.534000 3.701021
0.536000 3.702233
0.538000 3.703444
0.540000 3.704654
0.542000 3.705862
0.544000 3.707070
0.546000 3.708276
0.548000 3.709482
0.550000 3.710686
0.552000 3.711889
0.554000 3.713091
0.556000 3.714292
0.558000 3.715492
0.560000 3.716691
0.562000 3.717889
0.564000 3.719086
0.566000 3.720282
0.568000 3.721476
0.570000 3.722670
0.572000 3.723863
0.574000 3.725054
0.576000 3.726245
0.578000 3.727434
0.580000 3.728623
0.582000 3.729810
0.584000 3.730996
0.586000 3.732182
0.588000 3.733366
0.590000 3.734550
0.592000 3.735732
0.594000 3.736913
0.596000 3.738094
0.598000 3.739273
0.600000 3.740451


==> exE/I=40_80/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I40-7DS-Rho_RhoSupPv.dat <==
0.600000 2.138779
0.602000 2.138106
0.604000 2.137434
0.606000 2.136763
0.608000 2.136093
0.610000 2.135424
0.612000 2.134756
0.614000 2.134089
0.616000 2.133423
0.618000 2.132758
0.620000 2.132093
0.622000 2.131430
0.624000 2.130768
0.626000 2.130106
0.628000 2.129446
0.630000 2.128786
0.632000 2.128128
0.634000 2.127470
0.636000 2.126814
0.638000 2.126158
0.640000 2.125503
0.642000 2.124849
0.644000 2.124196
0.646000 2.123544
0.648000 2.122893
0.650000 2.122243
0.652000 2.121594
0.654000 2.120945
0.656000 2.120298
0.658000 2.119651
0.660000 2.119005
0.662000 2.118361
0.664000 2.117717
0.666000 2.117074
0.668000 2.116432
0.670000 2.115790
0.672000 2.115150
0.674000 2.114510
0.676000 2.113872
0.678000 2.113234
0.680000 2.112597
0.682000 2.111961
0.684000 2.111326
0.686000 2.110692
0.688000 2.110058
0.690000 2.109426
0.692000 2.108794
0.694000 2.108163
0.696000 2.107533
0.698000 2.106904
0.700000 2.106276
0.702000 2.105648
0.704000 2.105022
0.706000 2.104396
0.708000 2.103771
0.710000 2.103147
0.712000 2.102524
0.714000 2.101901
0.716000 2.101279
0.718000 2.100659
0.720000 2.100039
0.722000 2.099419
0.724000 2.098801
0.726000 2.098183
0.728000 2.097567
0.730000 2.096951
0.732000 2.096335
0.734000 2.095721
0.736000 2.095108
0.738000 2.094495
0.740000 2.093883
0.742000 2.093272
0.744000 2.092661
0.746000 2.092052
0.748000 2.091443
0.750000 2.090835
0.752000 2.090227
0.754000 2.089621
0.756000 2.089015
0.758000 2.088410
0.760000 2.087806
0.762000 2.087203
0.764000 2.086600
0.766000 2.085998
0.768000 2.085397
0.770000 2.084797
0.772000 2.084197
0.774000 2.083598
0.776000 2.083000
0.778000 2.082403
0.780000 2.081806
0.782000 2.081210
0.784000 2.080615
0.786000 2.080021
0.788000 2.079427
0.790000 2.078834
0.792000 2.078242
0.794000 2.077650
0.796000 2.077060
0.798000 2.076470
0.800000 2.075881
0.802000 2.075292
0.804000 2.074704
0.806000 2.074117
0.808000 2.073531
0.810000 2.072945
0.812000 2.072360
0.814000 2.071776
0.816000 2.071192
0.818000 2.070610
0.820000 2.070027
0.822000 2.069446
0.824000 2.068865
0.826000 2.068285
0.828000 2.067706
0.830000 2.067127
0.832000 2.066550
0.834000 2.065972
0.836000 2.065396
0.838000 2.064820
0.840000 2.064245
0.842000 2.063670
0.844000 2.063097
0.846000 2.062523
0.848000 2.061951
0.850000 2.061379
0.852000 2.060808
0.854000 2.060238
0.856000 2.059668
0.858000 2.059099
0.860000 2.058531
0.862000 2.057963
0.864000 2.057396
0.866000 2.056830
0.868000 2.056264
0.870000 2.055699
0.872000 2.055134
0.874000 2.054571
0.876000 2.054007
0.878000 2.053445
0.880000 2.052883
0.882000 2.052322
0.884000 2.051762
0.886000 2.051202
0.888000 2.050643
0.890000 2.050084
0.892000 2.049526
0.894000 2.048969
0.896000 2.048412
0.898000 2.047856
0.900000 2.047301
0.902000 2.046746
0.904000 2.046192
0.906000 2.045638
0.908000 2.045085
0.910000 2.044533
0.912000 2.043982
0.914000 2.043431
0.916000 2.042880
0.918000 2.042331
0.920000 2.041781
0.922000 2.041233
0.924000 2.040685
0.926000 2.040138
0.928000 2.039591
0.930000 2.039045
0.932000 2.038499
0.934000 2.037955
0.936000 2.037410
0.938000 2.036867
0.940000 2.036324
0.942000 2.035781
0.944000 2.035239
0.946000 2.034698
0.948000 2.034157
0.950000 2.033617
0.952000 2.033078
0.954000 2.032539
0.956000 2.032001
0.958000 2.031463
0.960000 2.030926
0.962000 2.030390
0.964000 2.029854
0.966000 2.029318
0.968000 2.028783
0.970000 2.028249
0.972000 2.027716
0.974000 2.027183
0.976000 2.026650
0.978000 2.026118
0.980000 2.025587
0.982000 2.025056
0.984000 2.024526
0.986000 2.023996
0.988000 2.023467
0.990000 2.022939
0.992000 2.022411
0.994000 2.021884
0.996000 2.021357
0.998000 2.020831
1.000000 2.020305


==> exE/I=40_80/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I40-7DS-Rho_VarSteS.dat <==
0.012500 2.405894
0.037500 2.389784
0.062500 2.374400
0.087500 2.359664
0.112500 2.345509
0.137500 2.331882
0.162500 2.318734
0.187500 2.306026
0.212500 2.293723
0.237500 2.281794
0.262500 2.270212
0.287500 2.258952
0.312500 2.247995
0.337500 2.237320
0.362500 2.226911
0.387500 2.216751
0.412500 2.206828
0.437500 2.197127
0.462500 2.187638
0.487500 2.178349
0.512500 2.169251
0.537500 2.160408
0.562500 2.151667
0.587500 2.281441
0.612500 3.609171
0.637500 3.762402
0.662500 3.776787
0.687500 3.791074
0.712500 3.805228
0.737500 3.819252
0.762500 3.833153
0.787500 3.846934
0.812500 3.860600
0.837500 3.874155
0.862500 3.887603
0.887500 3.900946
0.912500 3.914189
0.937500 3.927335
0.962500 3.940387
0.987500 3.953347


==> exE/I=40_80/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I40-7DS.txt <==
Conv=y
nRes=2
normRes=1.899266e-09
normRes=1.785633e-14
nG=243
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=1
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=0
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
2.40589358502398953377
2.38978430869335412012
2.37440032980674020635
2.35966370060306207534
2.34550912893315599561
2.33188155843888367258
2.31873406714121932382
2.30602626853729342216
2.29372310382834587728
2.28179390866572395780
2.27021167960819791887
2.25895249043048451654
2.24799502316968302651
2.23732018652766218025
2.22691080477799419057
2.21675135678079104906
2.20682776725051299493
2.19712721264503141327
2.18763799313610940445
2.17834937395440420005
2.16925149286875740273
2.16040813518921970271
2.15166743566579210523
2.28144109428893271385
3.60917073242510078046
3.76240230110442919198
3.77678662603769277339
3.79107416479324710323
3.80522774462897661607
3.81925249464637550645
3.83315322885051790180
3.84693447259619913936
3.86060048755943308052
3.87415529178669260091
3.88760267913757262548
3.90094623618481639582
3.91418935777114107566
3.92733526094239326909
3.94038699779046286409
3.95334746729425301481
0.99999999999999977796
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.02920722812439846550
1.00056538248515325407
0.99999559344603483613
0.99999999968930175509
1.00000000011043410630
0.99999999998661526224
1.00000000001136091221
0.99999999999895372582
1.00000000000199662509
0.99999999999899180647
0.99999999999995814459
0.99999999999969468867
0.99999999999922284388
0.99999999999944155782
0.99999999999510591486
1.00000000000616973139
0.99999999994728061559
0.70381400918256309396
0.69989927090454440162
0.69616585698752986300
0.69259428049124915905
0.68916821837841157894
0.68587390655948254903
0.68269961453970540166
0.67963524569336275505
0.67667203532076491967
0.67380231733474837963
0.67101934087500569870
0.66831712438521617692
0.66569033837465485526
0.66313421001878869454
0.66064444538601074797
0.65821716419134868037
0.65584884761341832871
0.65353628976668665107
0.65127656569409519971
0.64906699170330772741
0.64690510223653496791
0.64480684362128948273
0.64273424954507152318
0.66937751806647660668
1.00738927264312350118
1.04575686786038213327
1.04946437037543649495
1.05314883581997453810
1.05679981161735359052
1.06041857991960664087
1.06400634427851992214
1.06756423601885175323
1.07109332056517447818
1.07459460242630133742
1.07806903006891130481
1.08151750013509317938
1.08494086133696221452
1.08833991793486983823
1.09171543294892692266
1.09506813114506318385
1.000
1.000
1.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.294
0.933
0.933
0.933
0.933
0.000
0.294
1.000
1.000
1.000
1.000
1.000
1.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.294
0.933
0.000
0.647
1.000
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.000
0.000
0.510
0.510
0.510
0.510
0.000
0.000
0.647
0.000
0.000
0.000
0.647
1.000
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.000
0.000
0.510
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933
0.933
0.933
0.933
1.000
0.510
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933


==> exE/I=40_80/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I40-8DS-Rho.dat <==
0.000000 2.414214
0.002000 2.412863
0.004000 2.411517
0.006000 2.410177
0.008000 2.408843
0.010000 2.407514
0.012000 2.406190
0.014000 2.404871
0.016000 2.403558
0.018000 2.402250
0.020000 2.400947
0.022000 2.399649
0.024000 2.398356
0.026000 2.397067
0.028000 2.395784
0.030000 2.394506
0.032000 2.393232
0.034000 2.391963
0.036000 2.390699
0.038000 2.389440
0.040000 2.388185
0.042000 2.386935
0.044000 2.385689
0.046000 2.384448
0.048000 2.383211
0.050000 2.381978
0.052000 2.380750
0.054000 2.379527
0.056000 2.378307
0.058000 2.377092
0.060000 2.375881
0.062000 2.374674
0.064000 2.373472
0.066000 2.372273
0.068000 2.371079
0.070000 2.369889
0.072000 2.368702
0.074000 2.367520
0.076000 2.366341
0.078000 2.365167
0.080000 2.363996
0.082000 2.362829
0.084000 2.361666
0.086000 2.360507
0.088000 2.359351
0.090000 2.358199
0.092000 2.357051
0.094000 2.355906
0.096000 2.354765
0.098000 2.353628
0.100000 2.352494
0.102000 2.351364
0.104000 2.350237
0.106000 2.349114
0.108000 2.347994
0.110000 2.346878
0.112000 2.345765
0.114000 2.344655
0.116000 2.343549
0.118000 2.342446
0.120000 2.341346
0.122000 2.340250
0.124000 2.339157
0.126000 2.338067
0.128000 2.336980
0.130000 2.335897
0.132000 2.334817
0.134000 2.333739
0.136000 2.332665
0.138000 2.331594
0.140000 2.330526
0.142000 2.329461
0.144000 2.328399
0.146000 2.327340
0.148000 2.326284
0.150000 2.325231
0.152000 2.324181
0.154000 2.323134
0.156000 2.322090
0.158000 2.321048
0.160000 2.320010
0.162000 2.318974
0.164000 2.317941
0.166000 2.316911
0.168000 2.315884
0.170000 2.314859
0.172000 2.313838
0.174000 2.312818
0.176000 2.311802
0.178000 2.310788
0.180000 2.309777
0.182000 2.308769
0.184000 2.307763
0.186000 2.306760
0.188000 2.305760
0.190000 2.304762
0.192000 2.303766
0.194000 2.302773
0.196000 2.301783
0.198000 2.300795
0.200000 2.299810
0.202000 2.298827
0.204000 2.297847
0.206000 2.296869
0.208000 2.295893
0.210000 2.294920
0.212000 2.293950
0.214000 2.292982
0.216000 2.292016
0.218000 2.291052
0.220000 2.290091
0.222000 2.289132
0.224000 2.288176
0.226000 2.287222
0.228000 2.286270
0.230000 2.285320
0.232000 2.284373
0.234000 2.283428
0.236000 2.282485
0.238000 2.281545
0.240000 2.280606
0.242000 2.279670
0.244000 2.278736
0.246000 2.277804
0.248000 2.276875
0.250000 2.275947
0.252000 2.275022
0.254000 2.274098
0.256000 2.273177
0.258000 2.272258
0.260000 2.271341
0.262000 2.270427
0.264000 2.269514
0.266000 2.268603
0.268000 2.267694
0.270000 2.266788
0.272000 2.265883
0.274000 2.264981
0.276000 2.264080
0.278000 2.263181
0.280000 2.262285
0.282000 2.261390
0.284000 2.260497
0.286000 2.259607
0.288000 2.258718
0.290000 2.257831
0.292000 2.256946
0.294000 2.256063
0.296000 2.255182
0.298000 2.254303
0.300000 2.253425
0.302000 2.252550
0.304000 2.251676
0.306000 2.250804
0.308000 2.249934
0.310000 2.249066
0.312000 2.248200
0.314000 2.247335
0.316000 2.246472
0.318000 2.245611
0.320000 2.244752
0.322000 2.243895
0.324000 2.243039
0.326000 2.242185
0.328000 2.241333
0.330000 2.240483
0.332000 2.239634
0.334000 2.238787
0.336000 2.237942
0.338000 2.237098
0.340000 2.236257
0.342000 2.235416
0.344000 2.234578
0.346000 2.233741
0.348000 2.232906
0.350000 2.232073
0.352000 2.231241
0.354000 2.230411
0.356000 2.229582
0.358000 2.228755
0.360000 2.227930
0.362000 2.227106
0.364000 2.226284
0.366000 2.225463
0.368000 2.224645
0.370000 2.223827
0.372000 2.223011
0.374000 2.222197
0.376000 2.221385
0.378000 2.220573
0.380000 2.219764
0.382000 2.218956
0.384000 2.218149
0.386000 2.217344
0.388000 2.216541
0.390000 2.215739
0.392000 2.214938
0.394000 2.214139
0.396000 2.213342
0.398000 2.212546
0.400000 2.211751
0.402000 2.210958
0.404000 2.210167
0.406000 2.209377
0.408000 2.208588
0.410000 2.207801
0.412000 2.207015
0.414000 2.206230
0.416000 2.205447
0.418000 2.204666
0.420000 2.203886
0.422000 2.203107
0.424000 2.202329
0.426000 2.201554
0.428000 2.200779
0.430000 2.200006
0.432000 2.199234
0.434000 2.198463
0.436000 2.197694
0.438000 2.196927
0.440000 2.196160
0.442000 2.195395
0.444000 2.194631
0.446000 2.193869
0.448000 2.193108
0.450000 2.192348
0.452000 2.191590
0.454000 2.190833
0.456000 2.190077
0.458000 2.189323
0.460000 2.188569
0.462000 2.187817
0.464000 2.187067
0.466000 2.186317
0.468000 2.185569
0.470000 2.184823
0.472000 2.184077
0.474000 2.183333
0.476000 2.182590
0.478000 2.181848
0.480000 2.181107
0.482000 2.180368
0.484000 2.179630
0.486000 2.178893
0.488000 2.178158
0.490000 2.177423
0.492000 2.176690
0.494000 2.175958
0.496000 2.175227
0.498000 2.174498
0.500000 2.173769
0.502000 2.173042
0.504000 2.172316
0.506000 2.171591
0.508000 2.170868
0.510000 2.170145
0.512000 2.169424
0.514000 2.168704
0.516000 2.167985
0.518000 2.167267
0.520000 2.166550
0.522000 2.165835
0.524000 2.165121
0.526000 2.164407
0.528000 2.163695
0.530000 2.162984
0.532000 2.162274
0.534000 2.161566
0.536000 2.160858
0.538000 2.160152
0.540000 2.159446
0.542000 2.158742
0.544000 2.158039
0.546000 2.157336
0.548000 2.156635
0.550000 2.155936
0.552000 2.155237
0.554000 2.154539
0.556000 2.153842
0.558000 2.153147
0.560000 2.152452
0.562000 2.151759
0.564000 2.151066
0.566000 2.150375
0.568000 2.149684
0.570000 2.148995
0.572000 2.148307
0.574000 2.147620
0.576000 2.146934
0.578000 2.146248
0.580000 2.145564
0.582000 2.144881
0.584000 2.144199
0.586000 2.143518
0.588000 2.142838
0.590000 2.142159
0.592000 2.141481
0.594000 2.140804
0.596000 2.140128
0.598000 2.139453
0.600000 2.138779
0.600000 2.139453
0.600000 3.739273
0.600000 3.740451
0.602000 3.741629
0.604000 3.742805
0.606000 3.743980
0.608000 3.745155
0.610000 3.746328
0.612000 3.747501
0.614000 3.748672
0.616000 3.749843
0.618000 3.751012
0.620000 3.752181
0.622000 3.753349
0.624000 3.754515
0.626000 3.755681
0.628000 3.756846
0.630000 3.758010
0.632000 3.759173
0.634000 3.760335
0.636000 3.761496
0.638000 3.762656
0.640000 3.763815
0.642000 3.764973
0.644000 3.766130
0.646000 3.767287
0.648000 3.768442
0.650000 3.769597
0.652000 3.770751
0.654000 3.771903
0.656000 3.773055
0.658000 3.774206
0.660000 3.775356
0.662000 3.776505
0.664000 3.777654
0.666000 3.778801
0.668000 3.779947
0.670000 3.781093
0.672000 3.782238
0.674000 3.783382
0.676000 3.784525
0.678000 3.785667
0.680000 3.786808
0.682000 3.787948
0.684000 3.789088
0.686000 3.790226
0.688000 3.791364
0.690000 3.792501
0.692000 3.793637
0.694000 3.794772
0.696000 3.795907
0.698000 3.797040
0.700000 3.798173
0.702000 3.799305
0.704000 3.800436
0.706000 3.801566
0.708000 3.802695
0.710000 3.803824
0.712000 3.804951
0.714000 3.806078
0.716000 3.807204
0.718000 3.808329
0.720000 3.809454
0.722000 3.810577
0.724000 3.811700
0.726000 3.812822
0.728000 3.813943
0.730000 3.815064
0.732000 3.816183
0.734000 3.817302
0.736000 3.818420
0.738000 3.819537
0.740000 3.820653
0.742000 3.821769
0.744000 3.822884
0.746000 3.823998
0.748000 3.825111
0.750000 3.826223
0.752000 3.827335
0.754000 3.828446
0.756000 3.829556
0.758000 3.830665
0.760000 3.831774
0.762000 3.832881
0.764000 3.833988
0.766000 3.835095
0.768000 3.836200
0.770000 3.837305
0.772000 3.838409
0.774000 3.839512
0.776000 3.840615
0.778000 3.841716
0.780000 3.842817
0.782000 3.843917
0.784000 3.845017
0.786000 3.846116
0.788000 3.847214
0.790000 3.848311
0.792000 3.849408
0.794000 3.850503
0.796000 3.851598
0.798000 3.852693
0.800000 3.853786
0.802000 3.854879
0.804000 3.855971
0.806000 3.857063
0.808000 3.858154
0.810000 3.859244
0.812000 3.860333
0.814000 3.861421
0.816000 3.862509
0.818000 3.863597
0.820000 3.864683
0.822000 3.865769
0.824000 3.866854
0.826000 3.867938
0.828000 3.869022
0.830000 3.870105
0.832000 3.871187
0.834000 3.872269
0.836000 3.873350
0.838000 3.874430
0.840000 3.875509
0.842000 3.876588
0.844000 3.877666
0.846000 3.878744
0.848000 3.879820
0.850000 3.880897
0.852000 3.881972
0.854000 3.883047
0.856000 3.884121
0.858000 3.885194
0.860000 3.886267
0.862000 3.887339
0.864000 3.888411
0.866000 3.889481
0.868000 3.890551
0.870000 3.891621
0.872000 3.892690
0.874000 3.893758
0.876000 3.894825
0.878000 3.895892
0.880000 3.896958
0.882000 3.898024
0.884000 3.899088
0.886000 3.900153
0.888000 3.901216
0.890000 3.902279
0.892000 3.903341
0.894000 3.904403
0.896000 3.905464
0.898000 3.906525
0.900000 3.907584
0.902000 3.908643
0.904000 3.909702
0.906000 3.910760
0.908000 3.911817
0.910000 3.912874
0.912000 3.913930
0.914000 3.914985
0.916000 3.916040
0.918000 3.917094
0.920000 3.918147
0.922000 3.919200
0.924000 3.920252
0.926000 3.921304
0.928000 3.922355
0.930000 3.923405
0.932000 3.924455
0.934000 3.925505
0.936000 3.926553
0.938000 3.927601
0.940000 3.928649
0.942000 3.929695
0.944000 3.930742
0.946000 3.931787
0.948000 3.932832
0.950000 3.933877
0.952000 3.934920
0.954000 3.935964
0.956000 3.937006
0.958000 3.938048
0.960000 3.939090
0.962000 3.940131
0.964000 3.941171
0.966000 3.942211
0.968000 3.943250
0.970000 3.944288
0.972000 3.945326
0.974000 3.946364
0.976000 3.947401
0.978000 3.948437
0.980000 3.949472
0.982000 3.950508
0.984000 3.951542
0.986000 3.952576
0.988000 3.953609
0.990000 3.954642
0.992000 3.955675
0.994000 3.956706
0.996000 3.957737
0.998000 3.958768
1.000000 3.959798


==> exE/I=40_80/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I40-8DS-RhoError.dat <==
0.012500 0.00000038242805944222
0.037500 0.00000001725659570795
0.062500 0.00000000302789970874
0.087500 0.00000000292874879904
0.112500 0.00000000322911386519
0.137500 0.00000000412530898330
0.162500 0.00000000306278558071
0.187500 0.00000000214391793207
0.212500 0.00000000157073065665
0.237500 0.00000000117908349750
0.262500 0.00000000091034602079
0.287500 0.00000000067898309197
0.312500 0.00000000058240834377
0.337500 0.00000000034074476574
0.362500 0.00000000053948667755
0.387500 0.00000000016343237874
0.412500 0.00000000132623556581
0.437500 0.00000000109417319649
0.462500 0.00000000168059122174
0.487500 0.00000000484783724275
0.512500 0.00000000788715981415
0.537500 0.00439969883453761312
0.562500 0.00431571381652640085
0.587500 0.14320320274694697815
0.612500 0.13454196120544503756
0.637500 0.00005451025361891126
0.662500 0.00000000128840182967
0.687500 0.00000000013606804572
0.712500 0.00000000006784528495
0.737500 0.00000000009359890640
0.762500 0.00000000002234701313
0.787500 0.00000000002847633240
0.812500 0.00000000000772493181
0.837500 0.00000000001573630115
0.862500 0.00000000000979127890
0.887500 0.00000000000796962496
0.912500 0.00000000000357980312
0.937500 0.00000000000902522501
0.962500 0.00000000000861000160
0.987500 0.00000000037647085449


==> exE/I=40_80/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I40-8DS-RhoError_Error.dat <==
0.012500 0.000000
0.037500 0.000000
0.062500 0.000000
0.087500 0.000000
0.112500 0.000000
0.137500 0.000000
0.162500 0.000000
0.187500 0.000000
0.212500 0.000000
0.237500 0.000000
0.262500 0.000000
0.287500 0.000000
0.312500 0.000000
0.337500 0.000000
0.362500 0.000000
0.387500 0.000000
0.412500 0.000000
0.437500 0.000000
0.462500 0.000000
0.487500 0.000000
0.512500 0.000000
0.537500 0.004400
0.562500 0.004316
0.587500 0.143203
0.612500 0.134542
0.637500 0.000055
0.662500 0.000000
0.687500 0.000000
0.712500 0.000000
0.737500 0.000000
0.762500 0.000000
0.787500 0.000000
0.812500 0.000000
0.837500 0.000000
0.862500 0.000000
0.887500 0.000000
0.912500 0.000000
0.937500 0.000000
0.962500 0.000000
0.987500 0.000000


==> exE/I=40_80/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I40-8DS-Rho_RhoExact.dat <==
0.000000 2.414214
0.002000 2.412863
0.004000 2.411517
0.006000 2.410177
0.008000 2.408843
0.010000 2.407514
0.012000 2.406190
0.014000 2.404871
0.016000 2.403558
0.018000 2.402250
0.020000 2.400947
0.022000 2.399649
0.024000 2.398356
0.026000 2.397067
0.028000 2.395784
0.030000 2.394506
0.032000 2.393232
0.034000 2.391963
0.036000 2.390699
0.038000 2.389440
0.040000 2.388185
0.042000 2.386935
0.044000 2.385689
0.046000 2.384448
0.048000 2.383211
0.050000 2.381978
0.052000 2.380750
0.054000 2.379527
0.056000 2.378307
0.058000 2.377092
0.060000 2.375881
0.062000 2.374674
0.064000 2.373472
0.066000 2.372273
0.068000 2.371079
0.070000 2.369889
0.072000 2.368702
0.074000 2.367520
0.076000 2.366341
0.078000 2.365167
0.080000 2.363996
0.082000 2.362829
0.084000 2.361666
0.086000 2.360507
0.088000 2.359351
0.090000 2.358199
0.092000 2.357051
0.094000 2.355906
0.096000 2.354765
0.098000 2.353628
0.100000 2.352494
0.102000 2.351364
0.104000 2.350237
0.106000 2.349114
0.108000 2.347994
0.110000 2.346878
0.112000 2.345765
0.114000 2.344655
0.116000 2.343549
0.118000 2.342446
0.120000 2.341346
0.122000 2.340250
0.124000 2.339157
0.126000 2.338067
0.128000 2.336980
0.130000 2.335897
0.132000 2.334817
0.134000 2.333739
0.136000 2.332665
0.138000 2.331594
0.140000 2.330526
0.142000 2.329461
0.144000 2.328399
0.146000 2.327340
0.148000 2.326284
0.150000 2.325231
0.152000 2.324181
0.154000 2.323134
0.156000 2.322090
0.158000 2.321048
0.160000 2.320010
0.162000 2.318974
0.164000 2.317941
0.166000 2.316911
0.168000 2.315884
0.170000 2.314859
0.172000 2.313838
0.174000 2.312818
0.176000 2.311802
0.178000 2.310788
0.180000 2.309777
0.182000 2.308769
0.184000 2.307763
0.186000 2.306760
0.188000 2.305760
0.190000 2.304762
0.192000 2.303766
0.194000 2.302773
0.196000 2.301783
0.198000 2.300795
0.200000 2.299810
0.202000 2.298827
0.204000 2.297847
0.206000 2.296869
0.208000 2.295893
0.210000 2.294920
0.212000 2.293950
0.214000 2.292982
0.216000 2.292016
0.218000 2.291052
0.220000 2.290091
0.222000 2.289132
0.224000 2.288176
0.226000 2.287222
0.228000 2.286270
0.230000 2.285320
0.232000 2.284373
0.234000 2.283428
0.236000 2.282485
0.238000 2.281545
0.240000 2.280606
0.242000 2.279670
0.244000 2.278736
0.246000 2.277804
0.248000 2.276875
0.250000 2.275947
0.252000 2.275022
0.254000 2.274098
0.256000 2.273177
0.258000 2.272258
0.260000 2.271341
0.262000 2.270427
0.264000 2.269514
0.266000 2.268603
0.268000 2.267694
0.270000 2.266788
0.272000 2.265883
0.274000 2.264981
0.276000 2.264080
0.278000 2.263181
0.280000 2.262285
0.282000 2.261390
0.284000 2.260497
0.286000 2.259607
0.288000 2.258718
0.290000 2.257831
0.292000 2.256946
0.294000 2.256063
0.296000 2.255182
0.298000 2.254303
0.300000 2.253425
0.302000 2.252550
0.304000 2.251676
0.306000 2.250804
0.308000 2.249934
0.310000 2.249066
0.312000 2.248200
0.314000 2.247335
0.316000 2.246472
0.318000 2.245611
0.320000 2.244752
0.322000 2.243895
0.324000 2.243039
0.326000 2.242185
0.328000 2.241333
0.330000 2.240483
0.332000 2.239634
0.334000 2.238787
0.336000 2.237942
0.338000 2.237098
0.340000 2.236257
0.342000 2.235416
0.344000 2.234578
0.346000 2.233741
0.348000 2.232906
0.350000 2.232073
0.352000 2.231241
0.354000 2.230411
0.356000 2.229582
0.358000 2.228755
0.360000 2.227930
0.362000 2.227106
0.364000 2.226284
0.366000 2.225463
0.368000 2.224645
0.370000 2.223827
0.372000 2.223011
0.374000 2.222197
0.376000 2.221385
0.378000 2.220573
0.380000 2.219764
0.382000 2.218956
0.384000 2.218149
0.386000 2.217344
0.388000 2.216541
0.390000 2.215739
0.392000 2.214938
0.394000 2.214139
0.396000 2.213342
0.398000 2.212546
0.400000 2.211751
0.402000 2.210958
0.404000 2.210167
0.406000 2.209377
0.408000 2.208588
0.410000 2.207801
0.412000 2.207015
0.414000 2.206230
0.416000 2.205447
0.418000 2.204666
0.420000 2.203886
0.422000 2.203107
0.424000 2.202329
0.426000 2.201554
0.428000 2.200779
0.430000 2.200006
0.432000 2.199234
0.434000 2.198463
0.436000 2.197694
0.438000 2.196927
0.440000 2.196160
0.442000 2.195395
0.444000 2.194631
0.446000 2.193869
0.448000 2.193108
0.450000 2.192348
0.452000 2.191590
0.454000 2.190833
0.456000 2.190077
0.458000 2.189323
0.460000 2.188569
0.462000 2.187817
0.464000 2.187067
0.466000 2.186317
0.468000 2.185569
0.470000 2.184823
0.472000 2.184077
0.474000 2.183333
0.476000 2.182590
0.478000 2.181848
0.480000 2.181107
0.482000 2.180368
0.484000 2.179630
0.486000 2.178893
0.488000 2.178158
0.490000 2.177423
0.492000 2.176690
0.494000 2.175958
0.496000 2.175227
0.498000 2.174498
0.500000 2.173769
0.502000 2.173042
0.504000 2.172316
0.506000 2.171591
0.508000 2.170868
0.510000 2.170145
0.512000 2.169424
0.514000 2.168704
0.516000 2.167985
0.518000 2.167267
0.520000 2.166550
0.522000 2.165835
0.524000 2.165121
0.526000 2.164407
0.528000 2.163695
0.530000 2.162984
0.532000 2.162274
0.534000 2.161566
0.536000 2.160858
0.538000 2.160152
0.540000 2.159446
0.542000 2.158742
0.544000 2.158039
0.546000 2.157336
0.548000 2.156635
0.550000 2.155936
0.552000 2.155237
0.554000 2.154539
0.556000 2.153842
0.558000 2.153147
0.560000 2.152452
0.562000 2.151759
0.564000 2.151066
0.566000 2.150375
0.568000 2.149684
0.570000 2.148995
0.572000 2.148307
0.574000 2.147620
0.576000 2.146934
0.578000 2.146248
0.580000 2.145564
0.582000 2.144881
0.584000 2.144199
0.586000 2.143518
0.588000 2.142838
0.590000 2.142159
0.592000 2.141481
0.594000 2.140804
0.596000 2.140128
0.598000 2.139453
0.600000 2.138779
0.600000 2.139453
0.600000 3.739273
0.600000 3.740451
0.602000 3.741629
0.604000 3.742805
0.606000 3.743980
0.608000 3.745155
0.610000 3.746328
0.612000 3.747501
0.614000 3.748672
0.616000 3.749843
0.618000 3.751012
0.620000 3.752181
0.622000 3.753349
0.624000 3.754515
0.626000 3.755681
0.628000 3.756846
0.630000 3.758010
0.632000 3.759173
0.634000 3.760335
0.636000 3.761496
0.638000 3.762656
0.640000 3.763815
0.642000 3.764973
0.644000 3.766130
0.646000 3.767287
0.648000 3.768442
0.650000 3.769597
0.652000 3.770751
0.654000 3.771903
0.656000 3.773055
0.658000 3.774206
0.660000 3.775356
0.662000 3.776505
0.664000 3.777654
0.666000 3.778801
0.668000 3.779947
0.670000 3.781093
0.672000 3.782238
0.674000 3.783382
0.676000 3.784525
0.678000 3.785667
0.680000 3.786808
0.682000 3.787948
0.684000 3.789088
0.686000 3.790226
0.688000 3.791364
0.690000 3.792501
0.692000 3.793637
0.694000 3.794772
0.696000 3.795907
0.698000 3.797040
0.700000 3.798173
0.702000 3.799305
0.704000 3.800436
0.706000 3.801566
0.708000 3.802695
0.710000 3.803824
0.712000 3.804951
0.714000 3.806078
0.716000 3.807204
0.718000 3.808329
0.720000 3.809454
0.722000 3.810577
0.724000 3.811700
0.726000 3.812822
0.728000 3.813943
0.730000 3.815064
0.732000 3.816183
0.734000 3.817302
0.736000 3.818420
0.738000 3.819537
0.740000 3.820653
0.742000 3.821769
0.744000 3.822884
0.746000 3.823998
0.748000 3.825111
0.750000 3.826223
0.752000 3.827335
0.754000 3.828446
0.756000 3.829556
0.758000 3.830665
0.760000 3.831774
0.762000 3.832881
0.764000 3.833988
0.766000 3.835095
0.768000 3.836200
0.770000 3.837305
0.772000 3.838409
0.774000 3.839512
0.776000 3.840615
0.778000 3.841716
0.780000 3.842817
0.782000 3.843917
0.784000 3.845017
0.786000 3.846116
0.788000 3.847214
0.790000 3.848311
0.792000 3.849408
0.794000 3.850503
0.796000 3.851598
0.798000 3.852693
0.800000 3.853786
0.802000 3.854879
0.804000 3.855971
0.806000 3.857063
0.808000 3.858154
0.810000 3.859244
0.812000 3.860333
0.814000 3.861421
0.816000 3.862509
0.818000 3.863597
0.820000 3.864683
0.822000 3.865769
0.824000 3.866854
0.826000 3.867938
0.828000 3.869022
0.830000 3.870105
0.832000 3.871187
0.834000 3.872269
0.836000 3.873350
0.838000 3.874430
0.840000 3.875509
0.842000 3.876588
0.844000 3.877666
0.846000 3.878744
0.848000 3.879820
0.850000 3.880897
0.852000 3.881972
0.854000 3.883047
0.856000 3.884121
0.858000 3.885194
0.860000 3.886267
0.862000 3.887339
0.864000 3.888411
0.866000 3.889481
0.868000 3.890551
0.870000 3.891621
0.872000 3.892690
0.874000 3.893758
0.876000 3.894825
0.878000 3.895892
0.880000 3.896958
0.882000 3.898024
0.884000 3.899088
0.886000 3.900153
0.888000 3.901216
0.890000 3.902279
0.892000 3.903341
0.894000 3.904403
0.896000 3.905464
0.898000 3.906525
0.900000 3.907584
0.902000 3.908643
0.904000 3.909702
0.906000 3.910760
0.908000 3.911817
0.910000 3.912874
0.912000 3.913930
0.914000 3.914985
0.916000 3.916040
0.918000 3.917094
0.920000 3.918147
0.922000 3.919200
0.924000 3.920252
0.926000 3.921304
0.928000 3.922355
0.930000 3.923405
0.932000 3.924455
0.934000 3.925505
0.936000 3.926553
0.938000 3.927601
0.940000 3.928649
0.942000 3.929695
0.944000 3.930742
0.946000 3.931787
0.948000 3.932832
0.950000 3.933877
0.952000 3.934920
0.954000 3.935964
0.956000 3.937006
0.958000 3.938048
0.960000 3.939090
0.962000 3.940131
0.964000 3.941171
0.966000 3.942211
0.968000 3.943250
0.970000 3.944288
0.972000 3.945326
0.974000 3.946364
0.976000 3.947401
0.978000 3.948437
0.980000 3.949472
0.982000 3.950508
0.984000 3.951542
0.986000 3.952576
0.988000 3.953609
0.990000 3.954642
0.992000 3.955675
0.994000 3.956706
0.996000 3.957737
0.998000 3.958768
1.000000 3.959798


==> exE/I=40_80/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I40-8DS-Rho_RhoSubPv.dat <==
0.000000 3.313708
0.002000 3.315564
0.004000 3.317413
0.006000 3.319258
0.008000 3.321097
0.010000 3.322930
0.012000 3.324758
0.014000 3.326581
0.016000 3.328399
0.018000 3.330211
0.020000 3.332019
0.022000 3.333821
0.024000 3.335619
0.026000 3.337411
0.028000 3.339199
0.030000 3.340982
0.032000 3.342760
0.034000 3.344533
0.036000 3.346301
0.038000 3.348065
0.040000 3.349824
0.042000 3.351579
0.044000 3.353329
0.046000 3.355075
0.048000 3.356816
0.050000 3.358553
0.052000 3.360285
0.054000 3.362013
0.056000 3.363737
0.058000 3.365456
0.060000 3.367172
0.062000 3.368883
0.064000 3.370590
0.066000 3.372293
0.068000 3.373991
0.070000 3.375686
0.072000 3.377377
0.074000 3.379064
0.076000 3.380747
0.078000 3.382426
0.080000 3.384101
0.082000 3.385772
0.084000 3.387439
0.086000 3.389103
0.088000 3.390763
0.090000 3.392419
0.092000 3.394072
0.094000 3.395721
0.096000 3.397366
0.098000 3.399008
0.100000 3.400646
0.102000 3.402280
0.104000 3.403912
0.106000 3.405539
0.108000 3.407163
0.110000 3.408784
0.112000 3.410401
0.114000 3.412015
0.116000 3.413626
0.118000 3.415233
0.120000 3.416837
0.122000 3.418438
0.124000 3.420035
0.126000 3.421630
0.128000 3.423221
0.130000 3.424809
0.132000 3.426393
0.134000 3.427975
0.136000 3.429554
0.138000 3.431129
0.140000 3.432701
0.142000 3.434271
0.144000 3.435837
0.146000 3.437400
0.148000 3.438960
0.150000 3.440518
0.152000 3.442072
0.154000 3.443624
0.156000 3.445172
0.158000 3.446718
0.160000 3.448261
0.162000 3.449801
0.164000 3.451338
0.166000 3.452873
0.168000 3.454405
0.170000 3.455933
0.172000 3.457460
0.174000 3.458983
0.176000 3.460504
0.178000 3.462022
0.180000 3.463537
0.182000 3.465050
0.184000 3.466560
0.186000 3.468068
0.188000 3.469573
0.190000 3.471075
0.192000 3.472575
0.194000 3.474072
0.196000 3.475567
0.198000 3.477059
0.200000 3.478548
0.202000 3.480035
0.204000 3.481520
0.206000 3.483002
0.208000 3.484482
0.210000 3.485960
0.212000 3.487435
0.214000 3.488907
0.216000 3.490377
0.218000 3.491845
0.220000 3.493311
0.222000 3.494774
0.224000 3.496235
0.226000 3.497693
0.228000 3.499149
0.230000 3.500603
0.232000 3.502055
0.234000 3.503504
0.236000 3.504952
0.238000 3.506397
0.240000 3.507839
0.242000 3.509280
0.244000 3.510718
0.246000 3.512154
0.248000 3.513588
0.250000 3.515020
0.252000 3.516450
0.254000 3.517878
0.256000 3.519303
0.258000 3.520726
0.260000 3.522148
0.262000 3.523567
0.264000 3.524984
0.266000 3.526399
0.268000 3.527812
0.270000 3.529223
0.272000 3.530632
0.274000 3.532039
0.276000 3.533444
0.278000 3.534847
0.280000 3.536248
0.282000 3.537647
0.284000 3.539044
0.286000 3.540439
0.288000 3.541832
0.290000 3.543224
0.292000 3.544613
0.294000 3.546000
0.296000 3.547386
0.298000 3.548769
0.300000 3.550151
0.302000 3.551531
0.304000 3.552909
0.306000 3.554285
0.308000 3.555660
0.310000 3.557032
0.312000 3.558403
0.314000 3.559772
0.316000 3.561139
0.318000 3.562504
0.320000 3.563868
0.322000 3.565230
0.324000 3.566590
0.326000 3.567948
0.328000 3.569304
0.330000 3.570659
0.332000 3.572012
0.334000 3.573363
0.336000 3.574713
0.338000 3.576061
0.340000 3.577407
0.342000 3.578752
0.344000 3.580094
0.346000 3.581435
0.348000 3.582775
0.350000 3.584113
0.352000 3.585449
0.354000 3.586784
0.356000 3.588116
0.358000 3.589448
0.360000 3.590777
0.362000 3.592106
0.364000 3.593432
0.366000 3.594757
0.368000 3.596080
0.370000 3.597402
0.372000 3.598722
0.374000 3.600041
0.376000 3.601358
0.378000 3.602673
0.380000 3.603987
0.382000 3.605299
0.384000 3.606610
0.386000 3.607920
0.388000 3.609227
0.390000 3.610534
0.392000 3.611839
0.394000 3.613142
0.396000 3.614444
0.398000 3.615744
0.400000 3.617043
0.402000 3.618341
0.404000 3.619637
0.406000 3.620931
0.408000 3.622224
0.410000 3.623516
0.412000 3.624806
0.414000 3.626095
0.416000 3.627382
0.418000 3.628668
0.420000 3.629952
0.422000 3.631236
0.424000 3.632517
0.426000 3.633798
0.428000 3.635077
0.430000 3.636354
0.432000 3.637630
0.434000 3.638905
0.436000 3.640179
0.438000 3.641451
0.440000 3.642721
0.442000 3.643991
0.444000 3.645259
0.446000 3.646526
0.448000 3.647791
0.450000 3.649055
0.452000 3.650318
0.454000 3.651579
0.456000 3.652840
0.458000 3.654098
0.460000 3.655356
0.462000 3.656612
0.464000 3.657867
0.466000 3.659121
0.468000 3.660373
0.470000 3.661625
0.472000 3.662874
0.474000 3.664123
0.476000 3.665370
0.478000 3.666617
0.480000 3.667862
0.482000 3.669105
0.484000 3.670348
0.486000 3.671589
0.488000 3.672829
0.490000 3.674068
0.492000 3.675305
0.494000 3.676541
0.496000 3.677776
0.498000 3.679010
0.500000 3.680243
0.502000 3.681475
0.504000 3.682705
0.506000 3.683934
0.508000 3.685162
0.510000 3.686389
0.512000 3.687615
0.514000 3.688839
0.516000 3.690062
0.518000 3.691285
0.520000 3.692506
0.522000 3.693726
0.524000 3.694944
0.526000 3.696162
0.528000 3.697378
0.530000 3.698594
0.532000 3.699808
0.534000 3.701021
0.536000 3.702233
0.538000 3.703444
0.540000 3.704654
0.542000 3.705862
0.544000 3.707070
0.546000 3.708276
0.548000 3.709482
0.550000 3.710686
0.552000 3.711889
0.554000 3.713091
0.556000 3.714292
0.558000 3.715492
0.560000 3.716691
0.562000 3.717889
0.564000 3.719086
0.566000 3.720282
0.568000 3.721476
0.570000 3.722670
0.572000 3.723863
0.574000 3.725054
0.576000 3.726245
0.578000 3.727434
0.580000 3.728623
0.582000 3.729810
0.584000 3.730996
0.586000 3.732182
0.588000 3.733366
0.590000 3.734550
0.592000 3.735732
0.594000 3.736913
0.596000 3.738094
0.598000 3.739273
0.600000 3.740451


==> exE/I=40_80/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I40-8DS-Rho_RhoSupPv.dat <==
0.600000 2.138779
0.602000 2.138106
0.604000 2.137434
0.606000 2.136763
0.608000 2.136093
0.610000 2.135424
0.612000 2.134756
0.614000 2.134089
0.616000 2.133423
0.618000 2.132758
0.620000 2.132093
0.622000 2.131430
0.624000 2.130768
0.626000 2.130106
0.628000 2.129446
0.630000 2.128786
0.632000 2.128128
0.634000 2.127470
0.636000 2.126814
0.638000 2.126158
0.640000 2.125503
0.642000 2.124849
0.644000 2.124196
0.646000 2.123544
0.648000 2.122893
0.650000 2.122243
0.652000 2.121594
0.654000 2.120945
0.656000 2.120298
0.658000 2.119651
0.660000 2.119005
0.662000 2.118361
0.664000 2.117717
0.666000 2.117074
0.668000 2.116432
0.670000 2.115790
0.672000 2.115150
0.674000 2.114510
0.676000 2.113872
0.678000 2.113234
0.680000 2.112597
0.682000 2.111961
0.684000 2.111326
0.686000 2.110692
0.688000 2.110058
0.690000 2.109426
0.692000 2.108794
0.694000 2.108163
0.696000 2.107533
0.698000 2.106904
0.700000 2.106276
0.702000 2.105648
0.704000 2.105022
0.706000 2.104396
0.708000 2.103771
0.710000 2.103147
0.712000 2.102524
0.714000 2.101901
0.716000 2.101279
0.718000 2.100659
0.720000 2.100039
0.722000 2.099419
0.724000 2.098801
0.726000 2.098183
0.728000 2.097567
0.730000 2.096951
0.732000 2.096335
0.734000 2.095721
0.736000 2.095108
0.738000 2.094495
0.740000 2.093883
0.742000 2.093272
0.744000 2.092661
0.746000 2.092052
0.748000 2.091443
0.750000 2.090835
0.752000 2.090227
0.754000 2.089621
0.756000 2.089015
0.758000 2.088410
0.760000 2.087806
0.762000 2.087203
0.764000 2.086600
0.766000 2.085998
0.768000 2.085397
0.770000 2.084797
0.772000 2.084197
0.774000 2.083598
0.776000 2.083000
0.778000 2.082403
0.780000 2.081806
0.782000 2.081210
0.784000 2.080615
0.786000 2.080021
0.788000 2.079427
0.790000 2.078834
0.792000 2.078242
0.794000 2.077650
0.796000 2.077060
0.798000 2.076470
0.800000 2.075881
0.802000 2.075292
0.804000 2.074704
0.806000 2.074117
0.808000 2.073531
0.810000 2.072945
0.812000 2.072360
0.814000 2.071776
0.816000 2.071192
0.818000 2.070610
0.820000 2.070027
0.822000 2.069446
0.824000 2.068865
0.826000 2.068285
0.828000 2.067706
0.830000 2.067127
0.832000 2.066550
0.834000 2.065972
0.836000 2.065396
0.838000 2.064820
0.840000 2.064245
0.842000 2.063670
0.844000 2.063097
0.846000 2.062523
0.848000 2.061951
0.850000 2.061379
0.852000 2.060808
0.854000 2.060238
0.856000 2.059668
0.858000 2.059099
0.860000 2.058531
0.862000 2.057963
0.864000 2.057396
0.866000 2.056830
0.868000 2.056264
0.870000 2.055699
0.872000 2.055134
0.874000 2.054571
0.876000 2.054007
0.878000 2.053445
0.880000 2.052883
0.882000 2.052322
0.884000 2.051762
0.886000 2.051202
0.888000 2.050643
0.890000 2.050084
0.892000 2.049526
0.894000 2.048969
0.896000 2.048412
0.898000 2.047856
0.900000 2.047301
0.902000 2.046746
0.904000 2.046192
0.906000 2.045638
0.908000 2.045085
0.910000 2.044533
0.912000 2.043982
0.914000 2.043431
0.916000 2.042880
0.918000 2.042331
0.920000 2.041781
0.922000 2.041233
0.924000 2.040685
0.926000 2.040138
0.928000 2.039591
0.930000 2.039045
0.932000 2.038499
0.934000 2.037955
0.936000 2.037410
0.938000 2.036867
0.940000 2.036324
0.942000 2.035781
0.944000 2.035239
0.946000 2.034698
0.948000 2.034157
0.950000 2.033617
0.952000 2.033078
0.954000 2.032539
0.956000 2.032001
0.958000 2.031463
0.960000 2.030926
0.962000 2.030390
0.964000 2.029854
0.966000 2.029318
0.968000 2.028783
0.970000 2.028249
0.972000 2.027716
0.974000 2.027183
0.976000 2.026650
0.978000 2.026118
0.980000 2.025587
0.982000 2.025056
0.984000 2.024526
0.986000 2.023996
0.988000 2.023467
0.990000 2.022939
0.992000 2.022411
0.994000 2.021884
0.996000 2.021357
0.998000 2.020831
1.000000 2.020305


==> exE/I=40_80/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I40-8DS-Rho_VarSteS.dat <==
0.012500 2.405894
0.037500 2.389784
0.062500 2.374400
0.087500 2.359664
0.112500 2.345509
0.137500 2.331882
0.162500 2.318734
0.187500 2.306026
0.212500 2.293723
0.237500 2.281794
0.262500 2.270212
0.287500 2.258952
0.312500 2.247995
0.337500 2.237320
0.362500 2.226911
0.387500 2.216751
0.412500 2.206828
0.437500 2.197127
0.462500 2.187638
0.487500 2.178349
0.512500 2.169251
0.537500 2.155936
0.562500 2.147277
0.587500 2.286218
0.612500 3.613245
0.637500 3.762414
0.662500 3.776787
0.687500 3.791074
0.712500 3.805228
0.737500 3.819252
0.762500 3.833153
0.787500 3.846934
0.812500 3.860600
0.837500 3.874155
0.862500 3.887603
0.887500 3.900946
0.912500 3.914189
0.937500 3.927335
0.962500 3.940387
0.987500 3.953347


==> exE/I=40_80/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I40-8DS.txt <==
Conv=y
nRes=3
normRes=6.456805e-06
normRes=1.066894e-10
normRes=1.991881e-15
nG=364
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=0
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
2.40589358502397976380
2.38978430869335412012
2.37440032980673976226
2.35966370060306163126
2.34550912893315688379
2.33188155843888367258
2.31873406714122065608
2.30602626853729297807
2.29372310382834498910
2.28179390866572262553
2.27021167960819747478
2.25895249043048496063
2.24799502316968258242
2.23732018652766129208
2.22691080477799374648
2.21675135678079060497
2.20682776725051255085
2.19712721264503052510
2.18763799313610851627
2.17834937395440375596
2.16925149286875695864
2.15593555166822836711
2.14727655427285624157
2.28621796265294907613
3.61324545833474486400
3.76241417173386460959
3.77678662604851833606
3.79107416479325243230
3.80522774462898061287
3.81925249464637506236
3.83315322885051834589
3.84693447259619647483
3.86060048755943174825
3.87415529178669526544
3.88760267913757351366
3.90094623618481772809
3.91418935777114196384
3.92733526094239415727
3.94038699779046108773
3.95334746729425168255
0.99999999999999977796
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.02955250259631014842
1.00023756514543071816
0.99999436600791913321
0.99999999968815000972
1.00000000011043654879
0.99999999998661481815
1.00000000001136091221
0.99999999999895350378
1.00000000000199662509
0.99999999999899191749
0.99999999999995792255
0.99999999999969446662
0.99999999999922295491
0.99999999999944144680
0.99999999999510591486
1.00000000000616973139
0.99999999994728072661
0.70381400918256298294
0.69989927090454429059
0.69616585698752964095
0.69259428049124915905
0.68916821837841168996
0.68587390655948254903
0.68269961453970573473
0.67963524569336264403
0.67667203532076469763
0.67380231733474804656
0.67101934087500569870
0.66831712438521650999
0.66569033837465485526
0.66313421001878847250
0.66064444538601052592
0.65821716419134856935
0.65584884761341821768
0.65353628976668642903
0.65127656569409497767
0.64906699170330750537
0.64690510223653485689
0.64374498814336122976
0.64169281959915713820
0.67051626499655581082
1.00849863760665581225
1.04576015836017610638
1.04946437037843676165
1.05314883581997698059
1.05679981161735425665
1.06041857991960686292
1.06400634427852036623
1.06756423601885086505
1.07109332056517381204
1.07459460242630200355
1.07806903006891174890
1.08151750013509384551
1.08494086133696199248
1.08833991793487050437
1.09171543294892670062
1.09506813114506273976
1.000
1.000
1.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.294
0.933
0.933
0.933
0.933
0.000
0.294
1.000
1.000
1.000
1.000
1.000
1.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.294
0.933
0.000
0.647
1.000
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.000
0.000
0.510
0.510
0.510
0.510
0.000
0.000
0.647
0.000
0.000
0.000
0.647
1.000
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.000
0.000
0.510
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933
0.933
0.933
0.933
0.000
0.510
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933


==> exE/I=40_80/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I80-5DS-RhoError.dat <==
0.006250 0.00000001116232173359
0.018750 0.00000000051949111679
0.031250 0.00000000009018119584
0.043750 0.00000000009650547028
0.056250 0.00000000010339640255
0.068750 0.00000000014794032666
0.081250 0.00000000012546808037
0.093750 0.00000000010086331770
0.106250 0.00000000008319345213
0.118750 0.00000000006961364818
0.131250 0.00000000005853095786
0.143750 0.00000000004942446452
0.156250 0.00000000004194200542
0.168750 0.00000000003575673091
0.181250 0.00000000003063105325
0.193750 0.00000000002634470420
0.206250 0.00000000002275069022
0.218750 0.00000000001972866315
0.231250 0.00000000001716138343
0.243750 0.00000000001498667856
0.256250 0.00000000001312283615
0.268750 0.00000000001153033224
0.281250 0.00000000001016164930
0.293750 0.00000000000898170427
0.306250 0.00000000000796873678
0.318750 0.00000000000707212067
0.331250 0.00000000000629718500
0.343750 0.00000000000562305758
0.356250 0.00000000000503153075
0.368750 0.00000000000452171633
0.381250 0.00000000000405675493
0.393750 0.00000000000364686059
0.406250 0.00000000000330580008
0.418750 0.00000000000295452551
0.431250 0.00000000000276267897
0.443750 0.00000000000232436292
0.456250 0.00000000000250377497
0.468750 0.00000000000139843692
0.481250 0.00000000000325561800
0.493750 0.00000000000142286183
0.506250 0.00000000000937872002
0.518750 0.00000000000777911069
0.531250 0.00000000001215294532
0.543750 0.00000000003727418374
0.556250 0.00000000006343503500
0.568750 0.00000000005482769794
0.581250 0.00590245880669115763
0.593750 0.13825540364521327064
0.606250 0.14418671051738085609
0.618750 0.00002885769348681677
0.631250 0.00000000002305311497
0.643750 0.00000000000316280335
0.656250 0.00000000000161026747
0.668750 0.00000000000224131824
0.681250 0.00000000000052491345
0.693750 0.00000000000074251716
0.706250 0.00000000000022515323
0.718750 0.00000000000046229687
0.731250 0.00000000000030286884
0.743750 0.00000000000032640557
0.756250 0.00000000000031707970
0.768750 0.00000000000027089442
0.781250 0.00000000000028732572
0.793750 0.00000000000023714364
0.806250 0.00000000000022204460
0.818750 0.00000000000024247271
0.831250 0.00000000000019451107
0.843750 0.00000000000021938007
0.856250 0.00000000000017097435
0.868750 0.00000000000016031620
0.881250 0.00000000000018296475
0.893750 0.00000000000014122037
0.906250 0.00000000000016786572
0.918750 0.00000000000012612134
0.931250 0.00000000000011457502
0.943750 0.00000000000011013412
0.956250 0.00000000000005417888
0.968750 0.00000000000013899992
0.981250 0.00000000000009103829
0.993750 0.00000000000480060436


==> exE/I=40_80/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I80-5DS-Rho_RhoExact.dat <==
0.000000 2.414214
0.002000 2.412863
0.004000 2.411517
0.006000 2.410177
0.008000 2.408843
0.010000 2.407514
0.012000 2.406190
0.014000 2.404871
0.016000 2.403558
0.018000 2.402250
0.020000 2.400947
0.022000 2.399649
0.024000 2.398356
0.026000 2.397067
0.028000 2.395784
0.030000 2.394506
0.032000 2.393232
0.034000 2.391963
0.036000 2.390699
0.038000 2.389440
0.040000 2.388185
0.042000 2.386935
0.044000 2.385689
0.046000 2.384448
0.048000 2.383211
0.050000 2.381978
0.052000 2.380750
0.054000 2.379527
0.056000 2.378307
0.058000 2.377092
0.060000 2.375881
0.062000 2.374674
0.064000 2.373472
0.066000 2.372273
0.068000 2.371079
0.070000 2.369889
0.072000 2.368702
0.074000 2.367520
0.076000 2.366341
0.078000 2.365167
0.080000 2.363996
0.082000 2.362829
0.084000 2.361666
0.086000 2.360507
0.088000 2.359351
0.090000 2.358199
0.092000 2.357051
0.094000 2.355906
0.096000 2.354765
0.098000 2.353628
0.100000 2.352494
0.102000 2.351364
0.104000 2.350237
0.106000 2.349114
0.108000 2.347994
0.110000 2.346878
0.112000 2.345765
0.114000 2.344655
0.116000 2.343549
0.118000 2.342446
0.120000 2.341346
0.122000 2.340250
0.124000 2.339157
0.126000 2.338067
0.128000 2.336980
0.130000 2.335897
0.132000 2.334817
0.134000 2.333739
0.136000 2.332665
0.138000 2.331594
0.140000 2.330526
0.142000 2.329461
0.144000 2.328399
0.146000 2.327340
0.148000 2.326284
0.150000 2.325231
0.152000 2.324181
0.154000 2.323134
0.156000 2.322090
0.158000 2.321048
0.160000 2.320010
0.162000 2.318974
0.164000 2.317941
0.166000 2.316911
0.168000 2.315884
0.170000 2.314859
0.172000 2.313838
0.174000 2.312818
0.176000 2.311802
0.178000 2.310788
0.180000 2.309777
0.182000 2.308769
0.184000 2.307763
0.186000 2.306760
0.188000 2.305760
0.190000 2.304762
0.192000 2.303766
0.194000 2.302773
0.196000 2.301783
0.198000 2.300795
0.200000 2.299810
0.202000 2.298827
0.204000 2.297847
0.206000 2.296869
0.208000 2.295893
0.210000 2.294920
0.212000 2.293950
0.214000 2.292982
0.216000 2.292016
0.218000 2.291052
0.220000 2.290091
0.222000 2.289132
0.224000 2.288176
0.226000 2.287222
0.228000 2.286270
0.230000 2.285320
0.232000 2.284373
0.234000 2.283428
0.236000 2.282485
0.238000 2.281545
0.240000 2.280606
0.242000 2.279670
0.244000 2.278736
0.246000 2.277804
0.248000 2.276875
0.250000 2.275947
0.252000 2.275022
0.254000 2.274098
0.256000 2.273177
0.258000 2.272258
0.260000 2.271341
0.262000 2.270427
0.264000 2.269514
0.266000 2.268603
0.268000 2.267694
0.270000 2.266788
0.272000 2.265883
0.274000 2.264981
0.276000 2.264080
0.278000 2.263181
0.280000 2.262285
0.282000 2.261390
0.284000 2.260497
0.286000 2.259607
0.288000 2.258718
0.290000 2.257831
0.292000 2.256946
0.294000 2.256063
0.296000 2.255182
0.298000 2.254303
0.300000 2.253425
0.302000 2.252550
0.304000 2.251676
0.306000 2.250804
0.308000 2.249934
0.310000 2.249066
0.312000 2.248200
0.314000 2.247335
0.316000 2.246472
0.318000 2.245611
0.320000 2.244752
0.322000 2.243895
0.324000 2.243039
0.326000 2.242185
0.328000 2.241333
0.330000 2.240483
0.332000 2.239634
0.334000 2.238787
0.336000 2.237942
0.338000 2.237098
0.340000 2.236257
0.342000 2.235416
0.344000 2.234578
0.346000 2.233741
0.348000 2.232906
0.350000 2.232073
0.352000 2.231241
0.354000 2.230411
0.356000 2.229582
0.358000 2.228755
0.360000 2.227930
0.362000 2.227106
0.364000 2.226284
0.366000 2.225463
0.368000 2.224645
0.370000 2.223827
0.372000 2.223011
0.374000 2.222197
0.376000 2.221385
0.378000 2.220573
0.380000 2.219764
0.382000 2.218956
0.384000 2.218149
0.386000 2.217344
0.388000 2.216541
0.390000 2.215739
0.392000 2.214938
0.394000 2.214139
0.396000 2.213342
0.398000 2.212546
0.400000 2.211751
0.402000 2.210958
0.404000 2.210167
0.406000 2.209377
0.408000 2.208588
0.410000 2.207801
0.412000 2.207015
0.414000 2.206230
0.416000 2.205447
0.418000 2.204666
0.420000 2.203886
0.422000 2.203107
0.424000 2.202329
0.426000 2.201554
0.428000 2.200779
0.430000 2.200006
0.432000 2.199234
0.434000 2.198463
0.436000 2.197694
0.438000 2.196927
0.440000 2.196160
0.442000 2.195395
0.444000 2.194631
0.446000 2.193869
0.448000 2.193108
0.450000 2.192348
0.452000 2.191590
0.454000 2.190833
0.456000 2.190077
0.458000 2.189323
0.460000 2.188569
0.462000 2.187817
0.464000 2.187067
0.466000 2.186317
0.468000 2.185569
0.470000 2.184823
0.472000 2.184077
0.474000 2.183333
0.476000 2.182590
0.478000 2.181848
0.480000 2.181107
0.482000 2.180368
0.484000 2.179630
0.486000 2.178893
0.488000 2.178158
0.490000 2.177423
0.492000 2.176690
0.494000 2.175958
0.496000 2.175227
0.498000 2.174498
0.500000 2.173769
0.502000 2.173042
0.504000 2.172316
0.506000 2.171591
0.508000 2.170868
0.510000 2.170145
0.512000 2.169424
0.514000 2.168704
0.516000 2.167985
0.518000 2.167267
0.520000 2.166550
0.522000 2.165835
0.524000 2.165121
0.526000 2.164407
0.528000 2.163695
0.530000 2.162984
0.532000 2.162274
0.534000 2.161566
0.536000 2.160858
0.538000 2.160152
0.540000 2.159446
0.542000 2.158742
0.544000 2.158039
0.546000 2.157336
0.548000 2.156635
0.550000 2.155936
0.552000 2.155237
0.554000 2.154539
0.556000 2.153842
0.558000 2.153147
0.560000 2.152452
0.562000 2.151759
0.564000 2.151066
0.566000 2.150375
0.568000 2.149684
0.570000 2.148995
0.572000 2.148307
0.574000 2.147620
0.576000 2.146934
0.578000 2.146248
0.580000 2.145564
0.582000 2.144881
0.584000 2.144199
0.586000 2.143518
0.588000 2.142838
0.590000 2.142159
0.592000 2.141481
0.594000 2.140804
0.596000 2.140128
0.598000 2.139453
0.600000 2.138779
0.600000 2.139453
0.600000 3.739273
0.600000 3.740451
0.602000 3.741629
0.604000 3.742805
0.606000 3.743980
0.608000 3.745155
0.610000 3.746328
0.612000 3.747501
0.614000 3.748672
0.616000 3.749843
0.618000 3.751012
0.620000 3.752181
0.622000 3.753349
0.624000 3.754515
0.626000 3.755681
0.628000 3.756846
0.630000 3.758010
0.632000 3.759173
0.634000 3.760335
0.636000 3.761496
0.638000 3.762656
0.640000 3.763815
0.642000 3.764973
0.644000 3.766130
0.646000 3.767287
0.648000 3.768442
0.650000 3.769597
0.652000 3.770751
0.654000 3.771903
0.656000 3.773055
0.658000 3.774206
0.660000 3.775356
0.662000 3.776505
0.664000 3.777654
0.666000 3.778801
0.668000 3.779947
0.670000 3.781093
0.672000 3.782238
0.674000 3.783382
0.676000 3.784525
0.678000 3.785667
0.680000 3.786808
0.682000 3.787948
0.684000 3.789088
0.686000 3.790226
0.688000 3.791364
0.690000 3.792501
0.692000 3.793637
0.694000 3.794772
0.696000 3.795907
0.698000 3.797040
0.700000 3.798173
0.702000 3.799305
0.704000 3.800436
0.706000 3.801566
0.708000 3.802695
0.710000 3.803824
0.712000 3.804951
0.714000 3.806078
0.716000 3.807204
0.718000 3.808329
0.720000 3.809454
0.722000 3.810577
0.724000 3.811700
0.726000 3.812822
0.728000 3.813943
0.730000 3.815064
0.732000 3.816183
0.734000 3.817302
0.736000 3.818420
0.738000 3.819537
0.740000 3.820653
0.742000 3.821769
0.744000 3.822884
0.746000 3.823998
0.748000 3.825111
0.750000 3.826223
0.752000 3.827335
0.754000 3.828446
0.756000 3.829556
0.758000 3.830665
0.760000 3.831774
0.762000 3.832881
0.764000 3.833988
0.766000 3.835095
0.768000 3.836200
0.770000 3.837305
0.772000 3.838409
0.774000 3.839512
0.776000 3.840615
0.778000 3.841716
0.780000 3.842817
0.782000 3.843917
0.784000 3.845017
0.786000 3.846116
0.788000 3.847214
0.790000 3.848311
0.792000 3.849408
0.794000 3.850503
0.796000 3.851598
0.798000 3.852693
0.800000 3.853786
0.802000 3.854879
0.804000 3.855971
0.806000 3.857063
0.808000 3.858154
0.810000 3.859244
0.812000 3.860333
0.814000 3.861421
0.816000 3.862509
0.818000 3.863597
0.820000 3.864683
0.822000 3.865769
0.824000 3.866854
0.826000 3.867938
0.828000 3.869022
0.830000 3.870105
0.832000 3.871187
0.834000 3.872269
0.836000 3.873350
0.838000 3.874430
0.840000 3.875509
0.842000 3.876588
0.844000 3.877666
0.846000 3.878744
0.848000 3.879820
0.850000 3.880897
0.852000 3.881972
0.854000 3.883047
0.856000 3.884121
0.858000 3.885194
0.860000 3.886267
0.862000 3.887339
0.864000 3.888411
0.866000 3.889481
0.868000 3.890551
0.870000 3.891621
0.872000 3.892690
0.874000 3.893758
0.876000 3.894825
0.878000 3.895892
0.880000 3.896958
0.882000 3.898024
0.884000 3.899088
0.886000 3.900153
0.888000 3.901216
0.890000 3.902279
0.892000 3.903341
0.894000 3.904403
0.896000 3.905464
0.898000 3.906525
0.900000 3.907584
0.902000 3.908643
0.904000 3.909702
0.906000 3.910760
0.908000 3.911817
0.910000 3.912874
0.912000 3.913930
0.914000 3.914985
0.916000 3.916040
0.918000 3.917094
0.920000 3.918147
0.922000 3.919200
0.924000 3.920252
0.926000 3.921304
0.928000 3.922355
0.930000 3.923405
0.932000 3.924455
0.934000 3.925505
0.936000 3.926553
0.938000 3.927601
0.940000 3.928649
0.942000 3.929695
0.944000 3.930742
0.946000 3.931787
0.948000 3.932832
0.950000 3.933877
0.952000 3.934920
0.954000 3.935964
0.956000 3.937006
0.958000 3.938048
0.960000 3.939090
0.962000 3.940131
0.964000 3.941171
0.966000 3.942211
0.968000 3.943250
0.970000 3.944288
0.972000 3.945326
0.974000 3.946364
0.976000 3.947401
0.978000 3.948437
0.980000 3.949472
0.982000 3.950508
0.984000 3.951542
0.986000 3.952576
0.988000 3.953609
0.990000 3.954642
0.992000 3.955675
0.994000 3.956706
0.996000 3.957737
0.998000 3.958768
1.000000 3.959798


==> exE/I=40_80/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I80-5DS-Rho_RhoSubPv.dat <==
0.000000 3.313708
0.002000 3.315564
0.004000 3.317413
0.006000 3.319258
0.008000 3.321097
0.010000 3.322930
0.012000 3.324758
0.014000 3.326581
0.016000 3.328399
0.018000 3.330211
0.020000 3.332019
0.022000 3.333821
0.024000 3.335619
0.026000 3.337411
0.028000 3.339199
0.030000 3.340982
0.032000 3.342760
0.034000 3.344533
0.036000 3.346301
0.038000 3.348065
0.040000 3.349824
0.042000 3.351579
0.044000 3.353329
0.046000 3.355075
0.048000 3.356816
0.050000 3.358553
0.052000 3.360285
0.054000 3.362013
0.056000 3.363737
0.058000 3.365456
0.060000 3.367172
0.062000 3.368883
0.064000 3.370590
0.066000 3.372293
0.068000 3.373991
0.070000 3.375686
0.072000 3.377377
0.074000 3.379064
0.076000 3.380747
0.078000 3.382426
0.080000 3.384101
0.082000 3.385772
0.084000 3.387439
0.086000 3.389103
0.088000 3.390763
0.090000 3.392419
0.092000 3.394072
0.094000 3.395721
0.096000 3.397366
0.098000 3.399008
0.100000 3.400646
0.102000 3.402280
0.104000 3.403912
0.106000 3.405539
0.108000 3.407163
0.110000 3.408784
0.112000 3.410401
0.114000 3.412015
0.116000 3.413626
0.118000 3.415233
0.120000 3.416837
0.122000 3.418438
0.124000 3.420035
0.126000 3.421630
0.128000 3.423221
0.130000 3.424809
0.132000 3.426393
0.134000 3.427975
0.136000 3.429554
0.138000 3.431129
0.140000 3.432701
0.142000 3.434271
0.144000 3.435837
0.146000 3.437400
0.148000 3.438960
0.150000 3.440518
0.152000 3.442072
0.154000 3.443624
0.156000 3.445172
0.158000 3.446718
0.160000 3.448261
0.162000 3.449801
0.164000 3.451338
0.166000 3.452873
0.168000 3.454405
0.170000 3.455933
0.172000 3.457460
0.174000 3.458983
0.176000 3.460504
0.178000 3.462022
0.180000 3.463537
0.182000 3.465050
0.184000 3.466560
0.186000 3.468068
0.188000 3.469573
0.190000 3.471075
0.192000 3.472575
0.194000 3.474072
0.196000 3.475567
0.198000 3.477059
0.200000 3.478548
0.202000 3.480035
0.204000 3.481520
0.206000 3.483002
0.208000 3.484482
0.210000 3.485960
0.212000 3.487435
0.214000 3.488907
0.216000 3.490377
0.218000 3.491845
0.220000 3.493311
0.222000 3.494774
0.224000 3.496235
0.226000 3.497693
0.228000 3.499149
0.230000 3.500603
0.232000 3.502055
0.234000 3.503504
0.236000 3.504952
0.238000 3.506397
0.240000 3.507839
0.242000 3.509280
0.244000 3.510718
0.246000 3.512154
0.248000 3.513588
0.250000 3.515020
0.252000 3.516450
0.254000 3.517878
0.256000 3.519303
0.258000 3.520726
0.260000 3.522148
0.262000 3.523567
0.264000 3.524984
0.266000 3.526399
0.268000 3.527812
0.270000 3.529223
0.272000 3.530632
0.274000 3.532039
0.276000 3.533444
0.278000 3.534847
0.280000 3.536248
0.282000 3.537647
0.284000 3.539044
0.286000 3.540439
0.288000 3.541832
0.290000 3.543224
0.292000 3.544613
0.294000 3.546000
0.296000 3.547386
0.298000 3.548769
0.300000 3.550151
0.302000 3.551531
0.304000 3.552909
0.306000 3.554285
0.308000 3.555660
0.310000 3.557032
0.312000 3.558403
0.314000 3.559772
0.316000 3.561139
0.318000 3.562504
0.320000 3.563868
0.322000 3.565230
0.324000 3.566590
0.326000 3.567948
0.328000 3.569304
0.330000 3.570659
0.332000 3.572012
0.334000 3.573363
0.336000 3.574713
0.338000 3.576061
0.340000 3.577407
0.342000 3.578752
0.344000 3.580094
0.346000 3.581435
0.348000 3.582775
0.350000 3.584113
0.352000 3.585449
0.354000 3.586784
0.356000 3.588116
0.358000 3.589448
0.360000 3.590777
0.362000 3.592106
0.364000 3.593432
0.366000 3.594757
0.368000 3.596080
0.370000 3.597402
0.372000 3.598722
0.374000 3.600041
0.376000 3.601358
0.378000 3.602673
0.380000 3.603987
0.382000 3.605299
0.384000 3.606610
0.386000 3.607920
0.388000 3.609227
0.390000 3.610534
0.392000 3.611839
0.394000 3.613142
0.396000 3.614444
0.398000 3.615744
0.400000 3.617043
0.402000 3.618341
0.404000 3.619637
0.406000 3.620931
0.408000 3.622224
0.410000 3.623516
0.412000 3.624806
0.414000 3.626095
0.416000 3.627382
0.418000 3.628668
0.420000 3.629952
0.422000 3.631236
0.424000 3.632517
0.426000 3.633798
0.428000 3.635077
0.430000 3.636354
0.432000 3.637630
0.434000 3.638905
0.436000 3.640179
0.438000 3.641451
0.440000 3.642721
0.442000 3.643991
0.444000 3.645259
0.446000 3.646526
0.448000 3.647791
0.450000 3.649055
0.452000 3.650318
0.454000 3.651579
0.456000 3.652840
0.458000 3.654098
0.460000 3.655356
0.462000 3.656612
0.464000 3.657867
0.466000 3.659121
0.468000 3.660373
0.470000 3.661625
0.472000 3.662874
0.474000 3.664123
0.476000 3.665370
0.478000 3.666617
0.480000 3.667862
0.482000 3.669105
0.484000 3.670348
0.486000 3.671589
0.488000 3.672829
0.490000 3.674068
0.492000 3.675305
0.494000 3.676541
0.496000 3.677776
0.498000 3.679010
0.500000 3.680243
0.502000 3.681475
0.504000 3.682705
0.506000 3.683934
0.508000 3.685162
0.510000 3.686389
0.512000 3.687615
0.514000 3.688839
0.516000 3.690062
0.518000 3.691285
0.520000 3.692506
0.522000 3.693726
0.524000 3.694944
0.526000 3.696162
0.528000 3.697378
0.530000 3.698594
0.532000 3.699808
0.534000 3.701021
0.536000 3.702233
0.538000 3.703444
0.540000 3.704654
0.542000 3.705862
0.544000 3.707070
0.546000 3.708276
0.548000 3.709482
0.550000 3.710686
0.552000 3.711889
0.554000 3.713091
0.556000 3.714292
0.558000 3.715492
0.560000 3.716691
0.562000 3.717889
0.564000 3.719086
0.566000 3.720282
0.568000 3.721476
0.570000 3.722670
0.572000 3.723863
0.574000 3.725054
0.576000 3.726245
0.578000 3.727434
0.580000 3.728623
0.582000 3.729810
0.584000 3.730996
0.586000 3.732182
0.588000 3.733366
0.590000 3.734550
0.592000 3.735732
0.594000 3.736913
0.596000 3.738094
0.598000 3.739273
0.600000 3.740451


==> exE/I=40_80/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I80-5DS-Rho_RhoSupPv.dat <==
0.600000 2.138779
0.602000 2.138106
0.604000 2.137434
0.606000 2.136763
0.608000 2.136093
0.610000 2.135424
0.612000 2.134756
0.614000 2.134089
0.616000 2.133423
0.618000 2.132758
0.620000 2.132093
0.622000 2.131430
0.624000 2.130768
0.626000 2.130106
0.628000 2.129446
0.630000 2.128786
0.632000 2.128128
0.634000 2.127470
0.636000 2.126814
0.638000 2.126158
0.640000 2.125503
0.642000 2.124849
0.644000 2.124196
0.646000 2.123544
0.648000 2.122893
0.650000 2.122243
0.652000 2.121594
0.654000 2.120945
0.656000 2.120298
0.658000 2.119651
0.660000 2.119005
0.662000 2.118361
0.664000 2.117717
0.666000 2.117074
0.668000 2.116432
0.670000 2.115790
0.672000 2.115150
0.674000 2.114510
0.676000 2.113872
0.678000 2.113234
0.680000 2.112597
0.682000 2.111961
0.684000 2.111326
0.686000 2.110692
0.688000 2.110058
0.690000 2.109426
0.692000 2.108794
0.694000 2.108163
0.696000 2.107533
0.698000 2.106904
0.700000 2.106276
0.702000 2.105648
0.704000 2.105022
0.706000 2.104396
0.708000 2.103771
0.710000 2.103147
0.712000 2.102524
0.714000 2.101901
0.716000 2.101279
0.718000 2.100659
0.720000 2.100039
0.722000 2.099419
0.724000 2.098801
0.726000 2.098183
0.728000 2.097567
0.730000 2.096951
0.732000 2.096335
0.734000 2.095721
0.736000 2.095108
0.738000 2.094495
0.740000 2.093883
0.742000 2.093272
0.744000 2.092661
0.746000 2.092052
0.748000 2.091443
0.750000 2.090835
0.752000 2.090227
0.754000 2.089621
0.756000 2.089015
0.758000 2.088410
0.760000 2.087806
0.762000 2.087203
0.764000 2.086600
0.766000 2.085998
0.768000 2.085397
0.770000 2.084797
0.772000 2.084197
0.774000 2.083598
0.776000 2.083000
0.778000 2.082403
0.780000 2.081806
0.782000 2.081210
0.784000 2.080615
0.786000 2.080021
0.788000 2.079427
0.790000 2.078834
0.792000 2.078242
0.794000 2.077650
0.796000 2.077060
0.798000 2.076470
0.800000 2.075881
0.802000 2.075292
0.804000 2.074704
0.806000 2.074117
0.808000 2.073531
0.810000 2.072945
0.812000 2.072360
0.814000 2.071776
0.816000 2.071192
0.818000 2.070610
0.820000 2.070027
0.822000 2.069446
0.824000 2.068865
0.826000 2.068285
0.828000 2.067706
0.830000 2.067127
0.832000 2.066550
0.834000 2.065972
0.836000 2.065396
0.838000 2.064820
0.840000 2.064245
0.842000 2.063670
0.844000 2.063097
0.846000 2.062523
0.848000 2.061951
0.850000 2.061379
0.852000 2.060808
0.854000 2.060238
0.856000 2.059668
0.858000 2.059099
0.860000 2.058531
0.862000 2.057963
0.864000 2.057396
0.866000 2.056830
0.868000 2.056264
0.870000 2.055699
0.872000 2.055134
0.874000 2.054571
0.876000 2.054007
0.878000 2.053445
0.880000 2.052883
0.882000 2.052322
0.884000 2.051762
0.886000 2.051202
0.888000 2.050643
0.890000 2.050084
0.892000 2.049526
0.894000 2.048969
0.896000 2.048412
0.898000 2.047856
0.900000 2.047301
0.902000 2.046746
0.904000 2.046192
0.906000 2.045638
0.908000 2.045085
0.910000 2.044533
0.912000 2.043982
0.914000 2.043431
0.916000 2.042880
0.918000 2.042331
0.920000 2.041781
0.922000 2.041233
0.924000 2.040685
0.926000 2.040138
0.928000 2.039591
0.930000 2.039045
0.932000 2.038499
0.934000 2.037955
0.936000 2.037410
0.938000 2.036867
0.940000 2.036324
0.942000 2.035781
0.944000 2.035239
0.946000 2.034698
0.948000 2.034157
0.950000 2.033617
0.952000 2.033078
0.954000 2.032539
0.956000 2.032001
0.958000 2.031463
0.960000 2.030926
0.962000 2.030390
0.964000 2.029854
0.966000 2.029318
0.968000 2.028783
0.970000 2.028249
0.972000 2.027716
0.974000 2.027183
0.976000 2.026650
0.978000 2.026118
0.980000 2.025587
0.982000 2.025056
0.984000 2.024526
0.986000 2.023996
0.988000 2.023467
0.990000 2.022939
0.992000 2.022411
0.994000 2.021884
0.996000 2.021357
0.998000 2.020831
1.000000 2.020305


==> exE/I=40_80/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I80-5DS-Rho_VarSteS.dat <==
0.006250 2.410019
0.018750 2.401769
0.031250 2.393717
0.043750 2.385852
0.056250 2.378162
0.068750 2.370639
0.081250 2.363272
0.093750 2.356055
0.106250 2.348980
0.118750 2.342039
0.131250 2.335226
0.143750 2.328537
0.156250 2.321964
0.168750 2.315504
0.181250 2.309151
0.193750 2.302901
0.206250 2.296751
0.218750 2.290695
0.231250 2.284732
0.243750 2.278856
0.256250 2.273066
0.268750 2.267358
0.281250 2.261729
0.293750 2.256176
0.306250 2.250698
0.318750 2.245292
0.331250 2.239955
0.343750 2.234685
0.356250 2.229481
0.368750 2.224340
0.381250 2.219261
0.393750 2.214242
0.406250 2.209280
0.418750 2.204375
0.431250 2.199525
0.443750 2.194729
0.456250 2.189985
0.468750 2.185291
0.481250 2.180647
0.493750 2.176051
0.506250 2.171503
0.518750 2.167000
0.531250 2.162542
0.543750 2.158128
0.556250 2.153757
0.568750 2.149428
0.581250 2.151041
0.593750 2.279146
0.606250 3.599939
0.618750 3.751478
0.631250 3.758735
0.643750 3.765984
0.656250 3.773198
0.668750 3.780376
0.681250 3.787519
0.693750 3.794629
0.706250 3.801706
0.718750 3.808750
0.731250 3.815762
0.743750 3.822743
0.756250 3.829693
0.768750 3.836613
0.781250 3.843504
0.793750 3.850365
0.806250 3.857198
0.818750 3.864003
0.831250 3.870780
0.843750 3.877530
0.856250 3.884254
0.868750 3.890951
0.881250 3.897623
0.893750 3.904269
0.906250 3.910891
0.918750 3.917488
0.931250 3.924061
0.943750 3.930610
0.956250 3.937136
0.968750 3.943638
0.981250 3.950119
0.993750 3.956576


==> exE/I=40_80/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I80-5DS.txt <==
Conv=y
nRes=4
normRes=8.216974e-04
normRes=6.892461e-06
normRes=2.317166e-10
normRes=7.110297e-14
nG=965
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=2
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
2.41001908246082896525
2.40176884180290084458
2.39371696598273064893
2.38585161670568801640
2.37816207191571393764
2.37063859400595022819
2.36327230823889156142
2.35605509905177346042
2.34897952216142291704
2.34203872939996715630
2.33522640401568004620
2.32853670471977558520
2.32196421708496769654
2.31550391114985831820
2.30915110428696213063
2.30290142855695512125
2.29675080190399372171
2.29069540265385951372
2.28473164686352792074
2.27885616814200808733
2.27306579962067445422
2.26735755779976599911
2.26172862803782592778
2.25617635148438555603
2.25069821328425323514
2.24529183190538761394
2.23995494946225637278
2.23468542292353733458
2.22948121610731098130
2.22434039237928971033
2.21926110798002840241
2.21424160591614826998
2.20928021035847521603
2.20437532149636039591
2.19952541080423946696
2.19472901667927366987
2.18998474041855617500
2.18529124249639483679
2.18064723913223934559
2.17605149908273887149
2.17150284072955868098
2.16700012923524587549
2.16254227416286770591
2.15812822689210159766
2.15375697852725700443
2.14942755776977767468
2.15104148784879933842
2.27914589441511772350
3.59993901011735673023
3.75147797613912326042
3.75873504389513124480
3.76598427904546451117
3.77319757938129507480
3.78037567529191154136
3.78751927311086378225
3.79462905620328605494
3.80170568602983927065
3.80874980309173993831
3.81576202785740026258
3.82274296162191662418
3.82969318732631869295
3.83661327032943422211
3.84350375913990394139
3.85036518610891631553
3.85719806808699816614
3.86400290704685023258
3.87078019067440326495
3.87753039293004508892
3.88425397458186472122
3.89095138371253046472
3.89762305620147975205
3.90426941618376943666
3.91089087648704092359
3.91748783904778719034
3.92406069530816647983
3.93060982659444446696
3.93713560447808674780
3.94363839111997105391
3.95011853960086556370
3.95657639423940477030
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
0.98724102167969796096
1.02364158778436320496
1.00045106800670424718
0.99999704997925165095
0.99999999999173727616
1.00000000000258792987
0.99999999999968647302
1.00000000000026445512
0.99999999999998023803
1.00000000000004996004
0.99999999999997901678
1.00000000000000199840
0.99999999999999233946
0.99999999999999766853
0.99999999999999600320
0.99999999999999700240
0.99999999999999689138
0.99999999999999700240
0.99999999999999722444
0.99999999999999755751
0.99999999999999755751
0.99999999999999777955
0.99999999999999766853
0.99999999999999822364
0.99999999999999844569
0.99999999999999822364
0.99999999999999877875
0.99999999999999800160
1.00000000000000022204
0.99999999999999056310
0.99999999999999455991
0.99999999999993638422
1.00000000000007949197
0.99999999999932620565
0.70481723834061449363
0.70281096857845182235
0.70085429002572874335
0.69894424310878766615
0.69707814731361350535
0.69525356823849204790
0.69346828719904674010
0.69172027530458679578
0.69000767148431862985
0.68832876369627415958
0.68668197275252185197
0.68506583833086520663
0.68347900682448259335
0.68192022074302482970
0.68038830942962014170
0.67888218089943797029
0.67740081463851697929
0.67594325522830300823
0.67450860668303957990
0.67309602740497920248
0.67170472567696526411
0.67033395562405762025
0.66898301358589196131
0.66765123484985133828
0.66633799070213783899
0.66504268575974079258
0.66376475555127734118
0.66250366431891716257
0.66125890301718015518
0.66002998748749419633
0.65881645678999822824
0.65761787167634788709
0.65643381318924909351
0.65526388137603974737
0.65410769410532898505
0.65296488597640700569
0.65183510731354710188
0.65071802323532623724
0.64961331279660683435
0.64852066818655129676
0.64743979400057560802
0.64637040652931698759
0.64531223316354191510
0.64426501174816963591
0.64322849005927806854
0.64220242527222759499
0.64523994608829637887
0.66998232377164845808
1.00504672114499737923
1.04294096653555112830
1.04481074881589841574
1.04667934800436124299
1.04853896349142861055
1.05038977787124543362
1.05223196772837690460
1.05406570390378573343
1.05589115176276293617
1.05770847143055202189
1.05951781802428879331
1.06131934186773602136
1.06311318869615645255
1.06489949984925424964
1.06667841245419126039
1.06845005959876382384
1.07021457049560364538
1.07197207063788613191
1.07372268194709419298
1.07546652291332422990
1.07720370872859816380
1.07893435141358406959
1.08065855993814041724
1.08237644033603208626
1.08408809581417031609
1.08579362685667524246
1.08749313132409142213
1.08918670454797794633
1.09087443942121598006
1.09255642648401329886
1.09423275400652286748
1.09590350806867609101
1.000
1.000
1.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.294
0.933
0.933
0.933
0.933
0.000
0.294
1.000
1.000
1.000
1.000
1.000
1.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.294
0.933
0.000
0.647
1.000
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.000
0.000
0.510
0.510
0.510
0.510
0.000
0.000
0.647
0.000
0.000
0.000
0.647
1.000
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.000
0.000
0.510
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933
0.933
0.933
0.933
1.000
0.510
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933


==> exE/I=40_80/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I80-6DS-RhoError.dat <==
0.006250 0.00000001116231507226
0.018750 0.00000000051948978452
0.031250 0.00000000009018119584
0.043750 0.00000000009650458210
0.056250 0.00000000010339773482
0.068750 0.00000000014794032666
0.081250 0.00000000012546674810
0.093750 0.00000000010086287361
0.106250 0.00000000008319389622
0.118750 0.00000000006961320409
0.131250 0.00000000005853229013
0.143750 0.00000000004942579679
0.156250 0.00000000004194378178
0.168750 0.00000000003575806318
0.181250 0.00000000003063327370
0.193750 0.00000000002634337193
0.206250 0.00000000002274980204
0.218750 0.00000000001972777497
0.231250 0.00000000001716049525
0.243750 0.00000000001498579039
0.256250 0.00000000001312239206
0.268750 0.00000000001153077633
0.281250 0.00000000001016164930
0.293750 0.00000000000898126018
0.306250 0.00000000000796918087
0.318750 0.00000000000707078840
0.331250 0.00000000000629851726
0.343750 0.00000000000562172531
0.356250 0.00000000000503197484
0.368750 0.00000000000452216042
0.381250 0.00000000000405719902
0.393750 0.00000000000364641650
0.406250 0.00000000000330491190
0.418750 0.00000000000295408142
0.431250 0.00000000000276401124
0.443750 0.00000000000232391884
0.456250 0.00000000000250333088
0.468750 0.00000000000139976919
0.481250 0.00000000000325517391
0.493750 0.00000000000142375001
0.506250 0.00000000000937872002
0.518750 0.00000000000777911069
0.531250 0.00000000001215250123
0.543750 0.00000000003727240738
0.556250 0.00000013341388571675
0.568750 0.00000021342385947420
0.581250 0.00590223794057864737
0.593750 0.13825573664590029566
0.606250 0.14418647620987634639
0.618750 0.00002885820744058520
0.631250 0.00000000002303934821
0.643750 0.00000000000315525384
0.656250 0.00000000000161071156
0.668750 0.00000000000223998597
0.681250 0.00000000000052535754
0.693750 0.00000000000074606987
0.706250 0.00000000000022648550
0.718750 0.00000000000046362914
0.731250 0.00000000000030242475
0.743750 0.00000000000032551739
0.756250 0.00000000000031796787
0.768750 0.00000000000027311486
0.781250 0.00000000000028510527
0.793750 0.00000000000023669955
0.806250 0.00000000000022026825
0.818750 0.00000000000024247271
0.831250 0.00000000000019495516
0.843750 0.00000000000021405100
0.856250 0.00000000000017008617
0.868750 0.00000000000016076029
0.881250 0.00000000000018385293
0.893750 0.00000000000013811174
0.906250 0.00000000000016520119
0.918750 0.00000000000012612134
0.931250 0.00000000000011368684
0.943750 0.00000000000011324275
0.956250 0.00000000000005551115
0.968750 0.00000000000013766766
0.981250 0.00000000000009059420
0.993750 0.00000000000482502927


==> exE/I=40_80/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I80-6DS-Rho_RhoExact.dat <==
0.000000 2.414214
0.002000 2.412863
0.004000 2.411517
0.006000 2.410177
0.008000 2.408843
0.010000 2.407514
0.012000 2.406190
0.014000 2.404871
0.016000 2.403558
0.018000 2.402250
0.020000 2.400947
0.022000 2.399649
0.024000 2.398356
0.026000 2.397067
0.028000 2.395784
0.030000 2.394506
0.032000 2.393232
0.034000 2.391963
0.036000 2.390699
0.038000 2.389440
0.040000 2.388185
0.042000 2.386935
0.044000 2.385689
0.046000 2.384448
0.048000 2.383211
0.050000 2.381978
0.052000 2.380750
0.054000 2.379527
0.056000 2.378307
0.058000 2.377092
0.060000 2.375881
0.062000 2.374674
0.064000 2.373472
0.066000 2.372273
0.068000 2.371079
0.070000 2.369889
0.072000 2.368702
0.074000 2.367520
0.076000 2.366341
0.078000 2.365167
0.080000 2.363996
0.082000 2.362829
0.084000 2.361666
0.086000 2.360507
0.088000 2.359351
0.090000 2.358199
0.092000 2.357051
0.094000 2.355906
0.096000 2.354765
0.098000 2.353628
0.100000 2.352494
0.102000 2.351364
0.104000 2.350237
0.106000 2.349114
0.108000 2.347994
0.110000 2.346878
0.112000 2.345765
0.114000 2.344655
0.116000 2.343549
0.118000 2.342446
0.120000 2.341346
0.122000 2.340250
0.124000 2.339157
0.126000 2.338067
0.128000 2.336980
0.130000 2.335897
0.132000 2.334817
0.134000 2.333739
0.136000 2.332665
0.138000 2.331594
0.140000 2.330526
0.142000 2.329461
0.144000 2.328399
0.146000 2.327340
0.148000 2.326284
0.150000 2.325231
0.152000 2.324181
0.154000 2.323134
0.156000 2.322090
0.158000 2.321048
0.160000 2.320010
0.162000 2.318974
0.164000 2.317941
0.166000 2.316911
0.168000 2.315884
0.170000 2.314859
0.172000 2.313838
0.174000 2.312818
0.176000 2.311802
0.178000 2.310788
0.180000 2.309777
0.182000 2.308769
0.184000 2.307763
0.186000 2.306760
0.188000 2.305760
0.190000 2.304762
0.192000 2.303766
0.194000 2.302773
0.196000 2.301783
0.198000 2.300795
0.200000 2.299810
0.202000 2.298827
0.204000 2.297847
0.206000 2.296869
0.208000 2.295893
0.210000 2.294920
0.212000 2.293950
0.214000 2.292982
0.216000 2.292016
0.218000 2.291052
0.220000 2.290091
0.222000 2.289132
0.224000 2.288176
0.226000 2.287222
0.228000 2.286270
0.230000 2.285320
0.232000 2.284373
0.234000 2.283428
0.236000 2.282485
0.238000 2.281545
0.240000 2.280606
0.242000 2.279670
0.244000 2.278736
0.246000 2.277804
0.248000 2.276875
0.250000 2.275947
0.252000 2.275022
0.254000 2.274098
0.256000 2.273177
0.258000 2.272258
0.260000 2.271341
0.262000 2.270427
0.264000 2.269514
0.266000 2.268603
0.268000 2.267694
0.270000 2.266788
0.272000 2.265883
0.274000 2.264981
0.276000 2.264080
0.278000 2.263181
0.280000 2.262285
0.282000 2.261390
0.284000 2.260497
0.286000 2.259607
0.288000 2.258718
0.290000 2.257831
0.292000 2.256946
0.294000 2.256063
0.296000 2.255182
0.298000 2.254303
0.300000 2.253425
0.302000 2.252550
0.304000 2.251676
0.306000 2.250804
0.308000 2.249934
0.310000 2.249066
0.312000 2.248200
0.314000 2.247335
0.316000 2.246472
0.318000 2.245611
0.320000 2.244752
0.322000 2.243895
0.324000 2.243039
0.326000 2.242185
0.328000 2.241333
0.330000 2.240483
0.332000 2.239634
0.334000 2.238787
0.336000 2.237942
0.338000 2.237098
0.340000 2.236257
0.342000 2.235416
0.344000 2.234578
0.346000 2.233741
0.348000 2.232906
0.350000 2.232073
0.352000 2.231241
0.354000 2.230411
0.356000 2.229582
0.358000 2.228755
0.360000 2.227930
0.362000 2.227106
0.364000 2.226284
0.366000 2.225463
0.368000 2.224645
0.370000 2.223827
0.372000 2.223011
0.374000 2.222197
0.376000 2.221385
0.378000 2.220573
0.380000 2.219764
0.382000 2.218956
0.384000 2.218149
0.386000 2.217344
0.388000 2.216541
0.390000 2.215739
0.392000 2.214938
0.394000 2.214139
0.396000 2.213342
0.398000 2.212546
0.400000 2.211751
0.402000 2.210958
0.404000 2.210167
0.406000 2.209377
0.408000 2.208588
0.410000 2.207801
0.412000 2.207015
0.414000 2.206230
0.416000 2.205447
0.418000 2.204666
0.420000 2.203886
0.422000 2.203107
0.424000 2.202329
0.426000 2.201554
0.428000 2.200779
0.430000 2.200006
0.432000 2.199234
0.434000 2.198463
0.436000 2.197694
0.438000 2.196927
0.440000 2.196160
0.442000 2.195395
0.444000 2.194631
0.446000 2.193869
0.448000 2.193108
0.450000 2.192348
0.452000 2.191590
0.454000 2.190833
0.456000 2.190077
0.458000 2.189323
0.460000 2.188569
0.462000 2.187817
0.464000 2.187067
0.466000 2.186317
0.468000 2.185569
0.470000 2.184823
0.472000 2.184077
0.474000 2.183333
0.476000 2.182590
0.478000 2.181848
0.480000 2.181107
0.482000 2.180368
0.484000 2.179630
0.486000 2.178893
0.488000 2.178158
0.490000 2.177423
0.492000 2.176690
0.494000 2.175958
0.496000 2.175227
0.498000 2.174498
0.500000 2.173769
0.502000 2.173042
0.504000 2.172316
0.506000 2.171591
0.508000 2.170868
0.510000 2.170145
0.512000 2.169424
0.514000 2.168704
0.516000 2.167985
0.518000 2.167267
0.520000 2.166550
0.522000 2.165835
0.524000 2.165121
0.526000 2.164407
0.528000 2.163695
0.530000 2.162984
0.532000 2.162274
0.534000 2.161566
0.536000 2.160858
0.538000 2.160152
0.540000 2.159446
0.542000 2.158742
0.544000 2.158039
0.546000 2.157336
0.548000 2.156635
0.550000 2.155936
0.552000 2.155237
0.554000 2.154539
0.556000 2.153842
0.558000 2.153147
0.560000 2.152452
0.562000 2.151759
0.564000 2.151066
0.566000 2.150375
0.568000 2.149684
0.570000 2.148995
0.572000 2.148307
0.574000 2.147620
0.576000 2.146934
0.578000 2.146248
0.580000 2.145564
0.582000 2.144881
0.584000 2.144199
0.586000 2.143518
0.588000 2.142838
0.590000 2.142159
0.592000 2.141481
0.594000 2.140804
0.596000 2.140128
0.598000 2.139453
0.600000 2.138779
0.600000 2.139453
0.600000 3.739273
0.600000 3.740451
0.602000 3.741629
0.604000 3.742805
0.606000 3.743980
0.608000 3.745155
0.610000 3.746328
0.612000 3.747501
0.614000 3.748672
0.616000 3.749843
0.618000 3.751012
0.620000 3.752181
0.622000 3.753349
0.624000 3.754515
0.626000 3.755681
0.628000 3.756846
0.630000 3.758010
0.632000 3.759173
0.634000 3.760335
0.636000 3.761496
0.638000 3.762656
0.640000 3.763815
0.642000 3.764973
0.644000 3.766130
0.646000 3.767287
0.648000 3.768442
0.650000 3.769597
0.652000 3.770751
0.654000 3.771903
0.656000 3.773055
0.658000 3.774206
0.660000 3.775356
0.662000 3.776505
0.664000 3.777654
0.666000 3.778801
0.668000 3.779947
0.670000 3.781093
0.672000 3.782238
0.674000 3.783382
0.676000 3.784525
0.678000 3.785667
0.680000 3.786808
0.682000 3.787948
0.684000 3.789088
0.686000 3.790226
0.688000 3.791364
0.690000 3.792501
0.692000 3.793637
0.694000 3.794772
0.696000 3.795907
0.698000 3.797040
0.700000 3.798173
0.702000 3.799305
0.704000 3.800436
0.706000 3.801566
0.708000 3.802695
0.710000 3.803824
0.712000 3.804951
0.714000 3.806078
0.716000 3.807204
0.718000 3.808329
0.720000 3.809454
0.722000 3.810577
0.724000 3.811700
0.726000 3.812822
0.728000 3.813943
0.730000 3.815064
0.732000 3.816183
0.734000 3.817302
0.736000 3.818420
0.738000 3.819537
0.740000 3.820653
0.742000 3.821769
0.744000 3.822884
0.746000 3.823998
0.748000 3.825111
0.750000 3.826223
0.752000 3.827335
0.754000 3.828446
0.756000 3.829556
0.758000 3.830665
0.760000 3.831774
0.762000 3.832881
0.764000 3.833988
0.766000 3.835095
0.768000 3.836200
0.770000 3.837305
0.772000 3.838409
0.774000 3.839512
0.776000 3.840615
0.778000 3.841716
0.780000 3.842817
0.782000 3.843917
0.784000 3.845017
0.786000 3.846116
0.788000 3.847214
0.790000 3.848311
0.792000 3.849408
0.794000 3.850503
0.796000 3.851598
0.798000 3.852693
0.800000 3.853786
0.802000 3.854879
0.804000 3.855971
0.806000 3.857063
0.808000 3.858154
0.810000 3.859244
0.812000 3.860333
0.814000 3.861421
0.816000 3.862509
0.818000 3.863597
0.820000 3.864683
0.822000 3.865769
0.824000 3.866854
0.826000 3.867938
0.828000 3.869022
0.830000 3.870105
0.832000 3.871187
0.834000 3.872269
0.836000 3.873350
0.838000 3.874430
0.840000 3.875509
0.842000 3.876588
0.844000 3.877666
0.846000 3.878744
0.848000 3.879820
0.850000 3.880897
0.852000 3.881972
0.854000 3.883047
0.856000 3.884121
0.858000 3.885194
0.860000 3.886267
0.862000 3.887339
0.864000 3.888411
0.866000 3.889481
0.868000 3.890551
0.870000 3.891621
0.872000 3.892690
0.874000 3.893758
0.876000 3.894825
0.878000 3.895892
0.880000 3.896958
0.882000 3.898024
0.884000 3.899088
0.886000 3.900153
0.888000 3.901216
0.890000 3.902279
0.892000 3.903341
0.894000 3.904403
0.896000 3.905464
0.898000 3.906525
0.900000 3.907584
0.902000 3.908643
0.904000 3.909702
0.906000 3.910760
0.908000 3.911817
0.910000 3.912874
0.912000 3.913930
0.914000 3.914985
0.916000 3.916040
0.918000 3.917094
0.920000 3.918147
0.922000 3.919200
0.924000 3.920252
0.926000 3.921304
0.928000 3.922355
0.930000 3.923405
0.932000 3.924455
0.934000 3.925505
0.936000 3.926553
0.938000 3.927601
0.940000 3.928649
0.942000 3.929695
0.944000 3.930742
0.946000 3.931787
0.948000 3.932832
0.950000 3.933877
0.952000 3.934920
0.954000 3.935964
0.956000 3.937006
0.958000 3.938048
0.960000 3.939090
0.962000 3.940131
0.964000 3.941171
0.966000 3.942211
0.968000 3.943250
0.970000 3.944288
0.972000 3.945326
0.974000 3.946364
0.976000 3.947401
0.978000 3.948437
0.980000 3.949472
0.982000 3.950508
0.984000 3.951542
0.986000 3.952576
0.988000 3.953609
0.990000 3.954642
0.992000 3.955675
0.994000 3.956706
0.996000 3.957737
0.998000 3.958768
1.000000 3.959798


==> exE/I=40_80/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I80-6DS-Rho_RhoSubPv.dat <==
0.000000 3.313708
0.002000 3.315564
0.004000 3.317413
0.006000 3.319258
0.008000 3.321097
0.010000 3.322930
0.012000 3.324758
0.014000 3.326581
0.016000 3.328399
0.018000 3.330211
0.020000 3.332019
0.022000 3.333821
0.024000 3.335619
0.026000 3.337411
0.028000 3.339199
0.030000 3.340982
0.032000 3.342760
0.034000 3.344533
0.036000 3.346301
0.038000 3.348065
0.040000 3.349824
0.042000 3.351579
0.044000 3.353329
0.046000 3.355075
0.048000 3.356816
0.050000 3.358553
0.052000 3.360285
0.054000 3.362013
0.056000 3.363737
0.058000 3.365456
0.060000 3.367172
0.062000 3.368883
0.064000 3.370590
0.066000 3.372293
0.068000 3.373991
0.070000 3.375686
0.072000 3.377377
0.074000 3.379064
0.076000 3.380747
0.078000 3.382426
0.080000 3.384101
0.082000 3.385772
0.084000 3.387439
0.086000 3.389103
0.088000 3.390763
0.090000 3.392419
0.092000 3.394072
0.094000 3.395721
0.096000 3.397366
0.098000 3.399008
0.100000 3.400646
0.102000 3.402280
0.104000 3.403912
0.106000 3.405539
0.108000 3.407163
0.110000 3.408784
0.112000 3.410401
0.114000 3.412015
0.116000 3.413626
0.118000 3.415233
0.120000 3.416837
0.122000 3.418438
0.124000 3.420035
0.126000 3.421630
0.128000 3.423221
0.130000 3.424809
0.132000 3.426393
0.134000 3.427975
0.136000 3.429554
0.138000 3.431129
0.140000 3.432701
0.142000 3.434271
0.144000 3.435837
0.146000 3.437400
0.148000 3.438960
0.150000 3.440518
0.152000 3.442072
0.154000 3.443624
0.156000 3.445172
0.158000 3.446718
0.160000 3.448261
0.162000 3.449801
0.164000 3.451338
0.166000 3.452873
0.168000 3.454405
0.170000 3.455933
0.172000 3.457460
0.174000 3.458983
0.176000 3.460504
0.178000 3.462022
0.180000 3.463537
0.182000 3.465050
0.184000 3.466560
0.186000 3.468068
0.188000 3.469573
0.190000 3.471075
0.192000 3.472575
0.194000 3.474072
0.196000 3.475567
0.198000 3.477059
0.200000 3.478548
0.202000 3.480035
0.204000 3.481520
0.206000 3.483002
0.208000 3.484482
0.210000 3.485960
0.212000 3.487435
0.214000 3.488907
0.216000 3.490377
0.218000 3.491845
0.220000 3.493311
0.222000 3.494774
0.224000 3.496235
0.226000 3.497693
0.228000 3.499149
0.230000 3.500603
0.232000 3.502055
0.234000 3.503504
0.236000 3.504952
0.238000 3.506397
0.240000 3.507839
0.242000 3.509280
0.244000 3.510718
0.246000 3.512154
0.248000 3.513588
0.250000 3.515020
0.252000 3.516450
0.254000 3.517878
0.256000 3.519303
0.258000 3.520726
0.260000 3.522148
0.262000 3.523567
0.264000 3.524984
0.266000 3.526399
0.268000 3.527812
0.270000 3.529223
0.272000 3.530632
0.274000 3.532039
0.276000 3.533444
0.278000 3.534847
0.280000 3.536248
0.282000 3.537647
0.284000 3.539044
0.286000 3.540439
0.288000 3.541832
0.290000 3.543224
0.292000 3.544613
0.294000 3.546000
0.296000 3.547386
0.298000 3.548769
0.300000 3.550151
0.302000 3.551531
0.304000 3.552909
0.306000 3.554285
0.308000 3.555660
0.310000 3.557032
0.312000 3.558403
0.314000 3.559772
0.316000 3.561139
0.318000 3.562504
0.320000 3.563868
0.322000 3.565230
0.324000 3.566590
0.326000 3.567948
0.328000 3.569304
0.330000 3.570659
0.332000 3.572012
0.334000 3.573363
0.336000 3.574713
0.338000 3.576061
0.340000 3.577407
0.342000 3.578752
0.344000 3.580094
0.346000 3.581435
0.348000 3.582775
0.350000 3.584113
0.352000 3.585449
0.354000 3.586784
0.356000 3.588116
0.358000 3.589448
0.360000 3.590777
0.362000 3.592106
0.364000 3.593432
0.366000 3.594757
0.368000 3.596080
0.370000 3.597402
0.372000 3.598722
0.374000 3.600041
0.376000 3.601358
0.378000 3.602673
0.380000 3.603987
0.382000 3.605299
0.384000 3.606610
0.386000 3.607920
0.388000 3.609227
0.390000 3.610534
0.392000 3.611839
0.394000 3.613142
0.396000 3.614444
0.398000 3.615744
0.400000 3.617043
0.402000 3.618341
0.404000 3.619637
0.406000 3.620931
0.408000 3.622224
0.410000 3.623516
0.412000 3.624806
0.414000 3.626095
0.416000 3.627382
0.418000 3.628668
0.420000 3.629952
0.422000 3.631236
0.424000 3.632517
0.426000 3.633798
0.428000 3.635077
0.430000 3.636354
0.432000 3.637630
0.434000 3.638905
0.436000 3.640179
0.438000 3.641451
0.440000 3.642721
0.442000 3.643991
0.444000 3.645259
0.446000 3.646526
0.448000 3.647791
0.450000 3.649055
0.452000 3.650318
0.454000 3.651579
0.456000 3.652840
0.458000 3.654098
0.460000 3.655356
0.462000 3.656612
0.464000 3.657867
0.466000 3.659121
0.468000 3.660373
0.470000 3.661625
0.472000 3.662874
0.474000 3.664123
0.476000 3.665370
0.478000 3.666617
0.480000 3.667862
0.482000 3.669105
0.484000 3.670348
0.486000 3.671589
0.488000 3.672829
0.490000 3.674068
0.492000 3.675305
0.494000 3.676541
0.496000 3.677776
0.498000 3.679010
0.500000 3.680243
0.502000 3.681475
0.504000 3.682705
0.506000 3.683934
0.508000 3.685162
0.510000 3.686389
0.512000 3.687615
0.514000 3.688839
0.516000 3.690062
0.518000 3.691285
0.520000 3.692506
0.522000 3.693726
0.524000 3.694944
0.526000 3.696162
0.528000 3.697378
0.530000 3.698594
0.532000 3.699808
0.534000 3.701021
0.536000 3.702233
0.538000 3.703444
0.540000 3.704654
0.542000 3.705862
0.544000 3.707070
0.546000 3.708276
0.548000 3.709482
0.550000 3.710686
0.552000 3.711889
0.554000 3.713091
0.556000 3.714292
0.558000 3.715492
0.560000 3.716691
0.562000 3.717889
0.564000 3.719086
0.566000 3.720282
0.568000 3.721476
0.570000 3.722670
0.572000 3.723863
0.574000 3.725054
0.576000 3.726245
0.578000 3.727434
0.580000 3.728623
0.582000 3.729810
0.584000 3.730996
0.586000 3.732182
0.588000 3.733366
0.590000 3.734550
0.592000 3.735732
0.594000 3.736913
0.596000 3.738094
0.598000 3.739273
0.600000 3.740451


==> exE/I=40_80/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I80-6DS-Rho_RhoSupPv.dat <==
0.600000 2.138779
0.602000 2.138106
0.604000 2.137434
0.606000 2.136763
0.608000 2.136093
0.610000 2.135424
0.612000 2.134756
0.614000 2.134089
0.616000 2.133423
0.618000 2.132758
0.620000 2.132093
0.622000 2.131430
0.624000 2.130768
0.626000 2.130106
0.628000 2.129446
0.630000 2.128786
0.632000 2.128128
0.634000 2.127470
0.636000 2.126814
0.638000 2.126158
0.640000 2.125503
0.642000 2.124849
0.644000 2.124196
0.646000 2.123544
0.648000 2.122893
0.650000 2.122243
0.652000 2.121594
0.654000 2.120945
0.656000 2.120298
0.658000 2.119651
0.660000 2.119005
0.662000 2.118361
0.664000 2.117717
0.666000 2.117074
0.668000 2.116432
0.670000 2.115790
0.672000 2.115150
0.674000 2.114510
0.676000 2.113872
0.678000 2.113234
0.680000 2.112597
0.682000 2.111961
0.684000 2.111326
0.686000 2.110692
0.688000 2.110058
0.690000 2.109426
0.692000 2.108794
0.694000 2.108163
0.696000 2.107533
0.698000 2.106904
0.700000 2.106276
0.702000 2.105648
0.704000 2.105022
0.706000 2.104396
0.708000 2.103771
0.710000 2.103147
0.712000 2.102524
0.714000 2.101901
0.716000 2.101279
0.718000 2.100659
0.720000 2.100039
0.722000 2.099419
0.724000 2.098801
0.726000 2.098183
0.728000 2.097567
0.730000 2.096951
0.732000 2.096335
0.734000 2.095721
0.736000 2.095108
0.738000 2.094495
0.740000 2.093883
0.742000 2.093272
0.744000 2.092661
0.746000 2.092052
0.748000 2.091443
0.750000 2.090835
0.752000 2.090227
0.754000 2.089621
0.756000 2.089015
0.758000 2.088410
0.760000 2.087806
0.762000 2.087203
0.764000 2.086600
0.766000 2.085998
0.768000 2.085397
0.770000 2.084797
0.772000 2.084197
0.774000 2.083598
0.776000 2.083000
0.778000 2.082403
0.780000 2.081806
0.782000 2.081210
0.784000 2.080615
0.786000 2.080021
0.788000 2.079427
0.790000 2.078834
0.792000 2.078242
0.794000 2.077650
0.796000 2.077060
0.798000 2.076470
0.800000 2.075881
0.802000 2.075292
0.804000 2.074704
0.806000 2.074117
0.808000 2.073531
0.810000 2.072945
0.812000 2.072360
0.814000 2.071776
0.816000 2.071192
0.818000 2.070610
0.820000 2.070027
0.822000 2.069446
0.824000 2.068865
0.826000 2.068285
0.828000 2.067706
0.830000 2.067127
0.832000 2.066550
0.834000 2.065972
0.836000 2.065396
0.838000 2.064820
0.840000 2.064245
0.842000 2.063670
0.844000 2.063097
0.846000 2.062523
0.848000 2.061951
0.850000 2.061379
0.852000 2.060808
0.854000 2.060238
0.856000 2.059668
0.858000 2.059099
0.860000 2.058531
0.862000 2.057963
0.864000 2.057396
0.866000 2.056830
0.868000 2.056264
0.870000 2.055699
0.872000 2.055134
0.874000 2.054571
0.876000 2.054007
0.878000 2.053445
0.880000 2.052883
0.882000 2.052322
0.884000 2.051762
0.886000 2.051202
0.888000 2.050643
0.890000 2.050084
0.892000 2.049526
0.894000 2.048969
0.896000 2.048412
0.898000 2.047856
0.900000 2.047301
0.902000 2.046746
0.904000 2.046192
0.906000 2.045638
0.908000 2.045085
0.910000 2.044533
0.912000 2.043982
0.914000 2.043431
0.916000 2.042880
0.918000 2.042331
0.920000 2.041781
0.922000 2.041233
0.924000 2.040685
0.926000 2.040138
0.928000 2.039591
0.930000 2.039045
0.932000 2.038499
0.934000 2.037955
0.936000 2.037410
0.938000 2.036867
0.940000 2.036324
0.942000 2.035781
0.944000 2.035239
0.946000 2.034698
0.948000 2.034157
0.950000 2.033617
0.952000 2.033078
0.954000 2.032539
0.956000 2.032001
0.958000 2.031463
0.960000 2.030926
0.962000 2.030390
0.964000 2.029854
0.966000 2.029318
0.968000 2.028783
0.970000 2.028249
0.972000 2.027716
0.974000 2.027183
0.976000 2.026650
0.978000 2.026118
0.980000 2.025587
0.982000 2.025056
0.984000 2.024526
0.986000 2.023996
0.988000 2.023467
0.990000 2.022939
0.992000 2.022411
0.994000 2.021884
0.996000 2.021357
0.998000 2.020831
1.000000 2.020305


==> exE/I=40_80/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I80-6DS-Rho_VarSteS.dat <==
0.006250 2.410019
0.018750 2.401769
0.031250 2.393717
0.043750 2.385852
0.056250 2.378162
0.068750 2.370639
0.081250 2.363272
0.093750 2.356055
0.106250 2.348980
0.118750 2.342039
0.131250 2.335226
0.143750 2.328537
0.156250 2.321964
0.168750 2.315504
0.181250 2.309151
0.193750 2.302901
0.206250 2.296751
0.218750 2.290695
0.231250 2.284732
0.243750 2.278856
0.256250 2.273066
0.268750 2.267358
0.281250 2.261729
0.293750 2.256176
0.306250 2.250698
0.318750 2.245292
0.331250 2.239955
0.343750 2.234685
0.356250 2.229481
0.368750 2.224340
0.381250 2.219261
0.393750 2.214242
0.406250 2.209280
0.418750 2.204375
0.431250 2.199525
0.443750 2.194729
0.456250 2.189985
0.468750 2.185291
0.481250 2.180647
0.493750 2.176051
0.506250 2.171503
0.518750 2.167000
0.531250 2.162542
0.543750 2.158128
0.556250 2.153757
0.568750 2.149427
0.581250 2.151041
0.593750 2.279146
0.606250 3.599939
0.618750 3.751478
0.631250 3.758735
0.643750 3.765984
0.656250 3.773198
0.668750 3.780376
0.681250 3.787519
0.693750 3.794629
0.706250 3.801706
0.718750 3.808750
0.731250 3.815762
0.743750 3.822743
0.756250 3.829693
0.768750 3.836613
0.781250 3.843504
0.793750 3.850365
0.806250 3.857198
0.818750 3.864003
0.831250 3.870780
0.843750 3.877530
0.856250 3.884254
0.868750 3.890951
0.881250 3.897623
0.893750 3.904269
0.906250 3.910891
0.918750 3.917488
0.931250 3.924061
0.943750 3.930610
0.956250 3.937136
0.968750 3.943638
0.981250 3.950119
0.993750 3.956576


==> exE/I=40_80/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I80-6DS.txt <==
Conv=y
nRes=1
normRes=4.482194e-14
nG=242
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=2
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=1
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
2.41001908246083562659
2.40176884180289951232
2.39371696598273064893
2.38585161670568890457
2.37816207191571526991
2.37063859400595022819
2.36327230823889022915
2.35605509905177301633
2.34897952216142336113
2.34203872939996671221
2.33522640401568137847
2.32853670471977691747
2.32196421708496947289
2.31550391114985965046
2.30915110428696435108
2.30290142855695378898
2.29675080190399283353
2.29069540265385862554
2.28473164686352703256
2.27885616814200719915
2.27306579962067401013
2.26735755779976644320
2.26172862803782592778
2.25617635148438511195
2.25069821328425367923
2.24529183190538628168
2.23995494946225770505
2.23468542292353600232
2.22948121610731142539
2.22434039237929015442
2.21926110798002884650
2.21424160591614782589
2.20928021035847432785
2.20437532149635995182
2.19952541080424079922
2.19472901667927322578
2.18998474041855573091
2.18529124249639616906
2.18064723913223890150
2.17605149908273798331
2.17150284072955868098
2.16700012923524587549
2.16254227416286726182
2.15812822689209982130
2.15375684504993625268
2.14942734429109050254
2.15104126698268682816
2.27914622741580474852
3.59993924442486123993
3.75147797665307702886
3.75873504389514501156
3.76598427904545696165
3.77319757938129551889
3.78037567529191287363
3.78751927311086422634
3.79462905620328250222
3.80170568602983793838
3.80874980309173860604
3.81576202785740070667
3.82274296162191751236
3.82969318732631780478
3.83661327032943200166
3.84350375913990616183
3.85036518610891675962
3.85719806808699994249
3.86400290704685023258
3.87078019067440282086
3.87753039293005041799
3.88425397458186560939
3.89095138371253002063
3.89762305620147886387
3.90426941618377254528
3.91089087648704358813
3.91748783904778719034
3.92406069530816736801
3.93060982659444135834
3.93713560447808808007
3.94363839111997238618
3.95011853960086600779
3.95657639423942919521
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
0.98724101171414435640
1.02364160434460793603
1.00045104966940057167
0.99999704992666316183
0.99999999999174493670
1.00000000000258681965
0.99999999999968658404
1.00000000000026445512
0.99999999999997990496
1.00000000000005018208
0.99999999999997890576
1.00000000000000222045
0.99999999999999211742
0.99999999999999777955
0.99999999999999567013
0.99999999999999689138
0.99999999999999678035
0.99999999999999700240
0.99999999999999711342
0.99999999999999722444
0.99999999999999744649
0.99999999999999777955
0.99999999999999811262
0.99999999999999811262
0.99999999999999822364
0.99999999999999822364
0.99999999999999866773
0.99999999999999822364
0.99999999999999966693
0.99999999999999067413
0.99999999999999433786
0.99999999999993627320
1.00000000000007971401
0.99999999999932365213
0.70481723834061638101
0.70281096857845137826
0.70085429002572874335
0.69894424310878777717
0.69707814731361372740
0.69525356823849193688
0.69346828719904640703
0.69172027530458668476
0.69000767148431862985
0.68832876369627393753
0.68668197275252207401
0.68506583833086542867
0.68347900682448325949
0.68192022074302505175
0.68038830942962080783
0.67888218089943774824
0.67740081463851686827
0.67594325522830267516
0.67450860668303935785
0.67309602740497909146
0.67170472567696504207
0.67033395562405750923
0.66898301358589196131
0.66765123484985122726
0.66633799070213783899
0.66504268575974045952
0.66376475555127789629
0.66250366431891705155
0.66125890301718015518
0.66002998748749430735
0.65881645678999856131
0.65761787167634777607
0.65643381318924876044
0.65526388137603963635
0.65410769410532931811
0.65296488597640689466
0.65183510731354687984
0.65071802323532657031
0.64961331279660672333
0.64852066818655085267
0.64743979400057571905
0.64637040652931687656
0.64531223316354158204
0.64426501174816919182
0.64322845668994865775
0.64220237190255768933
0.64523989326233943675
0.66998240309899459444
1.00504678460823337893
1.04294096667784152999
1.04481074881590174641
1.04667934800435924458
1.04853896349142883260
1.05038977787124565566
1.05223196772837712665
1.05406570390378440116
1.05589115176276293617
1.05770847143055135575
1.05951781802428901536
1.06131934186773624340
1.06311318869615623051
1.06489949984925402759
1.06667841245419170448
1.06845005959876404589
1.07021457049560431152
1.07197207063788657599
1.07372268194709419298
1.07546652291332489604
1.07720370872859816380
1.07893435141358406959
1.08065855993814063929
1.08237644033603341853
1.08408809581417053813
1.08579362685667502042
1.08749313132409164417
1.08918670454797705816
1.09087443942121620211
1.09255642648401329886
1.09423275400652264544
1.09590350806868253031
1.000
1.000
1.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.294
0.933
0.933
0.933
0.000
0.000
0.294
1.000
1.000
1.000
1.000
1.000
1.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.294
0.933
0.000
0.647
1.000
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.000
0.000
0.510
0.510
0.510
0.000
0.000
0.000
0.647
0.000
0.000
0.000
0.647
1.000
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.000
0.000
0.510
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933
0.933
0.933
1.000
1.000
0.510
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933


==> exE/I=40_80/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I80-7DS-RhoError.dat <==
0.006250 0.00000001116232439813
0.018750 0.00000000051949022861
0.031250 0.00000000009018119584
0.043750 0.00000000009650591437
0.056250 0.00000000010339729073
0.068750 0.00000000014794210301
0.081250 0.00000000012546808037
0.093750 0.00000000010086242952
0.106250 0.00000000008319256395
0.118750 0.00000000006961453636
0.131250 0.00000000005853184604
0.143750 0.00000000004942535270
0.156250 0.00000000004194289360
0.168750 0.00000000003575806318
0.181250 0.00000000003063194143
0.193750 0.00000000002634292784
0.206250 0.00000000002275069022
0.218750 0.00000000001972688679
0.231250 0.00000000001716138343
0.243750 0.00000000001498623448
0.256250 0.00000000001312328024
0.268750 0.00000000001153033224
0.281250 0.00000000001016209339
0.293750 0.00000000000898126018
0.306250 0.00000000000796784860
0.318750 0.00000000000707078840
0.331250 0.00000000000629807317
0.343750 0.00000000000562216940
0.356250 0.00000000000503108666
0.368750 0.00000000000452127225
0.381250 0.00000000000405675493
0.393750 0.00000000000364686059
0.406250 0.00000000000330491190
0.418750 0.00000000000295496960
0.431250 0.00000000000276312306
0.443750 0.00000000000232391884
0.456250 0.00000000000250333088
0.468750 0.00000000000139976919
0.481250 0.00000000000325561800
0.493750 0.00000000000142375001
0.506250 0.00000000000937872002
0.518750 0.00000000000777911069
0.531250 0.00000000001215250123
0.543750 0.00000000003727240738
0.556250 0.00001737035175564117
0.568750 0.00001831500261406660
0.581250 0.00592476391494267673
0.593750 0.13822084023695113686
0.606250 0.14421008659166023591
0.618750 0.00002880683171735399
0.631250 0.00000000002309308300
0.643750 0.00000000000315880655
0.656250 0.00000000000160804703
0.668750 0.00000000000224265051
0.681250 0.00000000000052713389
0.693750 0.00000000000074340534
0.706250 0.00000000000022604141
0.718750 0.00000000000046318505
0.731250 0.00000000000030375702
0.743750 0.00000000000032374103
0.756250 0.00000000000031663561
0.768750 0.00000000000027133851
0.781250 0.00000000000028288483
0.793750 0.00000000000023492319
0.806250 0.00000000000021893598
0.818750 0.00000000000024114044
0.831250 0.00000000000019273472
0.843750 0.00000000000021538327
0.856250 0.00000000000017408297
0.868750 0.00000000000016209256
0.881250 0.00000000000018385293
0.893750 0.00000000000014166446
0.906250 0.00000000000016608936
0.918750 0.00000000000012434498
0.931250 0.00000000000011324275
0.943750 0.00000000000011146639
0.956250 0.00000000000005639933
0.968750 0.00000000000013677948
0.981250 0.00000000000008970602
0.993750 0.00000000000480993023


==> exE/I=40_80/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I80-7DS-Rho_RhoExact.dat <==
0.000000 2.414214
0.002000 2.412863
0.004000 2.411517
0.006000 2.410177
0.008000 2.408843
0.010000 2.407514
0.012000 2.406190
0.014000 2.404871
0.016000 2.403558
0.018000 2.402250
0.020000 2.400947
0.022000 2.399649
0.024000 2.398356
0.026000 2.397067
0.028000 2.395784
0.030000 2.394506
0.032000 2.393232
0.034000 2.391963
0.036000 2.390699
0.038000 2.389440
0.040000 2.388185
0.042000 2.386935
0.044000 2.385689
0.046000 2.384448
0.048000 2.383211
0.050000 2.381978
0.052000 2.380750
0.054000 2.379527
0.056000 2.378307
0.058000 2.377092
0.060000 2.375881
0.062000 2.374674
0.064000 2.373472
0.066000 2.372273
0.068000 2.371079
0.070000 2.369889
0.072000 2.368702
0.074000 2.367520
0.076000 2.366341
0.078000 2.365167
0.080000 2.363996
0.082000 2.362829
0.084000 2.361666
0.086000 2.360507
0.088000 2.359351
0.090000 2.358199
0.092000 2.357051
0.094000 2.355906
0.096000 2.354765
0.098000 2.353628
0.100000 2.352494
0.102000 2.351364
0.104000 2.350237
0.106000 2.349114
0.108000 2.347994
0.110000 2.346878
0.112000 2.345765
0.114000 2.344655
0.116000 2.343549
0.118000 2.342446
0.120000 2.341346
0.122000 2.340250
0.124000 2.339157
0.126000 2.338067
0.128000 2.336980
0.130000 2.335897
0.132000 2.334817
0.134000 2.333739
0.136000 2.332665
0.138000 2.331594
0.140000 2.330526
0.142000 2.329461
0.144000 2.328399
0.146000 2.327340
0.148000 2.326284
0.150000 2.325231
0.152000 2.324181
0.154000 2.323134
0.156000 2.322090
0.158000 2.321048
0.160000 2.320010
0.162000 2.318974
0.164000 2.317941
0.166000 2.316911
0.168000 2.315884
0.170000 2.314859
0.172000 2.313838
0.174000 2.312818
0.176000 2.311802
0.178000 2.310788
0.180000 2.309777
0.182000 2.308769
0.184000 2.307763
0.186000 2.306760
0.188000 2.305760
0.190000 2.304762
0.192000 2.303766
0.194000 2.302773
0.196000 2.301783
0.198000 2.300795
0.200000 2.299810
0.202000 2.298827
0.204000 2.297847
0.206000 2.296869
0.208000 2.295893
0.210000 2.294920
0.212000 2.293950
0.214000 2.292982
0.216000 2.292016
0.218000 2.291052
0.220000 2.290091
0.222000 2.289132
0.224000 2.288176
0.226000 2.287222
0.228000 2.286270
0.230000 2.285320
0.232000 2.284373
0.234000 2.283428
0.236000 2.282485
0.238000 2.281545
0.240000 2.280606
0.242000 2.279670
0.244000 2.278736
0.246000 2.277804
0.248000 2.276875
0.250000 2.275947
0.252000 2.275022
0.254000 2.274098
0.256000 2.273177
0.258000 2.272258
0.260000 2.271341
0.262000 2.270427
0.264000 2.269514
0.266000 2.268603
0.268000 2.267694
0.270000 2.266788
0.272000 2.265883
0.274000 2.264981
0.276000 2.264080
0.278000 2.263181
0.280000 2.262285
0.282000 2.261390
0.284000 2.260497
0.286000 2.259607
0.288000 2.258718
0.290000 2.257831
0.292000 2.256946
0.294000 2.256063
0.296000 2.255182
0.298000 2.254303
0.300000 2.253425
0.302000 2.252550
0.304000 2.251676
0.306000 2.250804
0.308000 2.249934
0.310000 2.249066
0.312000 2.248200
0.314000 2.247335
0.316000 2.246472
0.318000 2.245611
0.320000 2.244752
0.322000 2.243895
0.324000 2.243039
0.326000 2.242185
0.328000 2.241333
0.330000 2.240483
0.332000 2.239634
0.334000 2.238787
0.336000 2.237942
0.338000 2.237098
0.340000 2.236257
0.342000 2.235416
0.344000 2.234578
0.346000 2.233741
0.348000 2.232906
0.350000 2.232073
0.352000 2.231241
0.354000 2.230411
0.356000 2.229582
0.358000 2.228755
0.360000 2.227930
0.362000 2.227106
0.364000 2.226284
0.366000 2.225463
0.368000 2.224645
0.370000 2.223827
0.372000 2.223011
0.374000 2.222197
0.376000 2.221385
0.378000 2.220573
0.380000 2.219764
0.382000 2.218956
0.384000 2.218149
0.386000 2.217344
0.388000 2.216541
0.390000 2.215739
0.392000 2.214938
0.394000 2.214139
0.396000 2.213342
0.398000 2.212546
0.400000 2.211751
0.402000 2.210958
0.404000 2.210167
0.406000 2.209377
0.408000 2.208588
0.410000 2.207801
0.412000 2.207015
0.414000 2.206230
0.416000 2.205447
0.418000 2.204666
0.420000 2.203886
0.422000 2.203107
0.424000 2.202329
0.426000 2.201554
0.428000 2.200779
0.430000 2.200006
0.432000 2.199234
0.434000 2.198463
0.436000 2.197694
0.438000 2.196927
0.440000 2.196160
0.442000 2.195395
0.444000 2.194631
0.446000 2.193869
0.448000 2.193108
0.450000 2.192348
0.452000 2.191590
0.454000 2.190833
0.456000 2.190077
0.458000 2.189323
0.460000 2.188569
0.462000 2.187817
0.464000 2.187067
0.466000 2.186317
0.468000 2.185569
0.470000 2.184823
0.472000 2.184077
0.474000 2.183333
0.476000 2.182590
0.478000 2.181848
0.480000 2.181107
0.482000 2.180368
0.484000 2.179630
0.486000 2.178893
0.488000 2.178158
0.490000 2.177423
0.492000 2.176690
0.494000 2.175958
0.496000 2.175227
0.498000 2.174498
0.500000 2.173769
0.502000 2.173042
0.504000 2.172316
0.506000 2.171591
0.508000 2.170868
0.510000 2.170145
0.512000 2.169424
0.514000 2.168704
0.516000 2.167985
0.518000 2.167267
0.520000 2.166550
0.522000 2.165835
0.524000 2.165121
0.526000 2.164407
0.528000 2.163695
0.530000 2.162984
0.532000 2.162274
0.534000 2.161566
0.536000 2.160858
0.538000 2.160152
0.540000 2.159446
0.542000 2.158742
0.544000 2.158039
0.546000 2.157336
0.548000 2.156635
0.550000 2.155936
0.552000 2.155237
0.554000 2.154539
0.556000 2.153842
0.558000 2.153147
0.560000 2.152452
0.562000 2.151759
0.564000 2.151066
0.566000 2.150375
0.568000 2.149684
0.570000 2.148995
0.572000 2.148307
0.574000 2.147620
0.576000 2.146934
0.578000 2.146248
0.580000 2.145564
0.582000 2.144881
0.584000 2.144199
0.586000 2.143518
0.588000 2.142838
0.590000 2.142159
0.592000 2.141481
0.594000 2.140804
0.596000 2.140128
0.598000 2.139453
0.600000 2.138779
0.600000 2.139453
0.600000 3.739273
0.600000 3.740451
0.602000 3.741629
0.604000 3.742805
0.606000 3.743980
0.608000 3.745155
0.610000 3.746328
0.612000 3.747501
0.614000 3.748672
0.616000 3.749843
0.618000 3.751012
0.620000 3.752181
0.622000 3.753349
0.624000 3.754515
0.626000 3.755681
0.628000 3.756846
0.630000 3.758010
0.632000 3.759173
0.634000 3.760335
0.636000 3.761496
0.638000 3.762656
0.640000 3.763815
0.642000 3.764973
0.644000 3.766130
0.646000 3.767287
0.648000 3.768442
0.650000 3.769597
0.652000 3.770751
0.654000 3.771903
0.656000 3.773055
0.658000 3.774206
0.660000 3.775356
0.662000 3.776505
0.664000 3.777654
0.666000 3.778801
0.668000 3.779947
0.670000 3.781093
0.672000 3.782238
0.674000 3.783382
0.676000 3.784525
0.678000 3.785667
0.680000 3.786808
0.682000 3.787948
0.684000 3.789088
0.686000 3.790226
0.688000 3.791364
0.690000 3.792501
0.692000 3.793637
0.694000 3.794772
0.696000 3.795907
0.698000 3.797040
0.700000 3.798173
0.702000 3.799305
0.704000 3.800436
0.706000 3.801566
0.708000 3.802695
0.710000 3.803824
0.712000 3.804951
0.714000 3.806078
0.716000 3.807204
0.718000 3.808329
0.720000 3.809454
0.722000 3.810577
0.724000 3.811700
0.726000 3.812822
0.728000 3.813943
0.730000 3.815064
0.732000 3.816183
0.734000 3.817302
0.736000 3.818420
0.738000 3.819537
0.740000 3.820653
0.742000 3.821769
0.744000 3.822884
0.746000 3.823998
0.748000 3.825111
0.750000 3.826223
0.752000 3.827335
0.754000 3.828446
0.756000 3.829556
0.758000 3.830665
0.760000 3.831774
0.762000 3.832881
0.764000 3.833988
0.766000 3.835095
0.768000 3.836200
0.770000 3.837305
0.772000 3.838409
0.774000 3.839512
0.776000 3.840615
0.778000 3.841716
0.780000 3.842817
0.782000 3.843917
0.784000 3.845017
0.786000 3.846116
0.788000 3.847214
0.790000 3.848311
0.792000 3.849408
0.794000 3.850503
0.796000 3.851598
0.798000 3.852693
0.800000 3.853786
0.802000 3.854879
0.804000 3.855971
0.806000 3.857063
0.808000 3.858154
0.810000 3.859244
0.812000 3.860333
0.814000 3.861421
0.816000 3.862509
0.818000 3.863597
0.820000 3.864683
0.822000 3.865769
0.824000 3.866854
0.826000 3.867938
0.828000 3.869022
0.830000 3.870105
0.832000 3.871187
0.834000 3.872269
0.836000 3.873350
0.838000 3.874430
0.840000 3.875509
0.842000 3.876588
0.844000 3.877666
0.846000 3.878744
0.848000 3.879820
0.850000 3.880897
0.852000 3.881972
0.854000 3.883047
0.856000 3.884121
0.858000 3.885194
0.860000 3.886267
0.862000 3.887339
0.864000 3.888411
0.866000 3.889481
0.868000 3.890551
0.870000 3.891621
0.872000 3.892690
0.874000 3.893758
0.876000 3.894825
0.878000 3.895892
0.880000 3.896958
0.882000 3.898024
0.884000 3.899088
0.886000 3.900153
0.888000 3.901216
0.890000 3.902279
0.892000 3.903341
0.894000 3.904403
0.896000 3.905464
0.898000 3.906525
0.900000 3.907584
0.902000 3.908643
0.904000 3.909702
0.906000 3.910760
0.908000 3.911817
0.910000 3.912874
0.912000 3.913930
0.914000 3.914985
0.916000 3.916040
0.918000 3.917094
0.920000 3.918147
0.922000 3.919200
0.924000 3.920252
0.926000 3.921304
0.928000 3.922355
0.930000 3.923405
0.932000 3.924455
0.934000 3.925505
0.936000 3.926553
0.938000 3.927601
0.940000 3.928649
0.942000 3.929695
0.944000 3.930742
0.946000 3.931787
0.948000 3.932832
0.950000 3.933877
0.952000 3.934920
0.954000 3.935964
0.956000 3.937006
0.958000 3.938048
0.960000 3.939090
0.962000 3.940131
0.964000 3.941171
0.966000 3.942211
0.968000 3.943250
0.970000 3.944288
0.972000 3.945326
0.974000 3.946364
0.976000 3.947401
0.978000 3.948437
0.980000 3.949472
0.982000 3.950508
0.984000 3.951542
0.986000 3.952576
0.988000 3.953609
0.990000 3.954642
0.992000 3.955675
0.994000 3.956706
0.996000 3.957737
0.998000 3.958768
1.000000 3.959798


==> exE/I=40_80/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I80-7DS-Rho_RhoSubPv.dat <==
0.000000 3.313708
0.002000 3.315564
0.004000 3.317413
0.006000 3.319258
0.008000 3.321097
0.010000 3.322930
0.012000 3.324758
0.014000 3.326581
0.016000 3.328399
0.018000 3.330211
0.020000 3.332019
0.022000 3.333821
0.024000 3.335619
0.026000 3.337411
0.028000 3.339199
0.030000 3.340982
0.032000 3.342760
0.034000 3.344533
0.036000 3.346301
0.038000 3.348065
0.040000 3.349824
0.042000 3.351579
0.044000 3.353329
0.046000 3.355075
0.048000 3.356816
0.050000 3.358553
0.052000 3.360285
0.054000 3.362013
0.056000 3.363737
0.058000 3.365456
0.060000 3.367172
0.062000 3.368883
0.064000 3.370590
0.066000 3.372293
0.068000 3.373991
0.070000 3.375686
0.072000 3.377377
0.074000 3.379064
0.076000 3.380747
0.078000 3.382426
0.080000 3.384101
0.082000 3.385772
0.084000 3.387439
0.086000 3.389103
0.088000 3.390763
0.090000 3.392419
0.092000 3.394072
0.094000 3.395721
0.096000 3.397366
0.098000 3.399008
0.100000 3.400646
0.102000 3.402280
0.104000 3.403912
0.106000 3.405539
0.108000 3.407163
0.110000 3.408784
0.112000 3.410401
0.114000 3.412015
0.116000 3.413626
0.118000 3.415233
0.120000 3.416837
0.122000 3.418438
0.124000 3.420035
0.126000 3.421630
0.128000 3.423221
0.130000 3.424809
0.132000 3.426393
0.134000 3.427975
0.136000 3.429554
0.138000 3.431129
0.140000 3.432701
0.142000 3.434271
0.144000 3.435837
0.146000 3.437400
0.148000 3.438960
0.150000 3.440518
0.152000 3.442072
0.154000 3.443624
0.156000 3.445172
0.158000 3.446718
0.160000 3.448261
0.162000 3.449801
0.164000 3.451338
0.166000 3.452873
0.168000 3.454405
0.170000 3.455933
0.172000 3.457460
0.174000 3.458983
0.176000 3.460504
0.178000 3.462022
0.180000 3.463537
0.182000 3.465050
0.184000 3.466560
0.186000 3.468068
0.188000 3.469573
0.190000 3.471075
0.192000 3.472575
0.194000 3.474072
0.196000 3.475567
0.198000 3.477059
0.200000 3.478548
0.202000 3.480035
0.204000 3.481520
0.206000 3.483002
0.208000 3.484482
0.210000 3.485960
0.212000 3.487435
0.214000 3.488907
0.216000 3.490377
0.218000 3.491845
0.220000 3.493311
0.222000 3.494774
0.224000 3.496235
0.226000 3.497693
0.228000 3.499149
0.230000 3.500603
0.232000 3.502055
0.234000 3.503504
0.236000 3.504952
0.238000 3.506397
0.240000 3.507839
0.242000 3.509280
0.244000 3.510718
0.246000 3.512154
0.248000 3.513588
0.250000 3.515020
0.252000 3.516450
0.254000 3.517878
0.256000 3.519303
0.258000 3.520726
0.260000 3.522148
0.262000 3.523567
0.264000 3.524984
0.266000 3.526399
0.268000 3.527812
0.270000 3.529223
0.272000 3.530632
0.274000 3.532039
0.276000 3.533444
0.278000 3.534847
0.280000 3.536248
0.282000 3.537647
0.284000 3.539044
0.286000 3.540439
0.288000 3.541832
0.290000 3.543224
0.292000 3.544613
0.294000 3.546000
0.296000 3.547386
0.298000 3.548769
0.300000 3.550151
0.302000 3.551531
0.304000 3.552909
0.306000 3.554285
0.308000 3.555660
0.310000 3.557032
0.312000 3.558403
0.314000 3.559772
0.316000 3.561139
0.318000 3.562504
0.320000 3.563868
0.322000 3.565230
0.324000 3.566590
0.326000 3.567948
0.328000 3.569304
0.330000 3.570659
0.332000 3.572012
0.334000 3.573363
0.336000 3.574713
0.338000 3.576061
0.340000 3.577407
0.342000 3.578752
0.344000 3.580094
0.346000 3.581435
0.348000 3.582775
0.350000 3.584113
0.352000 3.585449
0.354000 3.586784
0.356000 3.588116
0.358000 3.589448
0.360000 3.590777
0.362000 3.592106
0.364000 3.593432
0.366000 3.594757
0.368000 3.596080
0.370000 3.597402
0.372000 3.598722
0.374000 3.600041
0.376000 3.601358
0.378000 3.602673
0.380000 3.603987
0.382000 3.605299
0.384000 3.606610
0.386000 3.607920
0.388000 3.609227
0.390000 3.610534
0.392000 3.611839
0.394000 3.613142
0.396000 3.614444
0.398000 3.615744
0.400000 3.617043
0.402000 3.618341
0.404000 3.619637
0.406000 3.620931
0.408000 3.622224
0.410000 3.623516
0.412000 3.624806
0.414000 3.626095
0.416000 3.627382
0.418000 3.628668
0.420000 3.629952
0.422000 3.631236
0.424000 3.632517
0.426000 3.633798
0.428000 3.635077
0.430000 3.636354
0.432000 3.637630
0.434000 3.638905
0.436000 3.640179
0.438000 3.641451
0.440000 3.642721
0.442000 3.643991
0.444000 3.645259
0.446000 3.646526
0.448000 3.647791
0.450000 3.649055
0.452000 3.650318
0.454000 3.651579
0.456000 3.652840
0.458000 3.654098
0.460000 3.655356
0.462000 3.656612
0.464000 3.657867
0.466000 3.659121
0.468000 3.660373
0.470000 3.661625
0.472000 3.662874
0.474000 3.664123
0.476000 3.665370
0.478000 3.666617
0.480000 3.667862
0.482000 3.669105
0.484000 3.670348
0.486000 3.671589
0.488000 3.672829
0.490000 3.674068
0.492000 3.675305
0.494000 3.676541
0.496000 3.677776
0.498000 3.679010
0.500000 3.680243
0.502000 3.681475
0.504000 3.682705
0.506000 3.683934
0.508000 3.685162
0.510000 3.686389
0.512000 3.687615
0.514000 3.688839
0.516000 3.690062
0.518000 3.691285
0.520000 3.692506
0.522000 3.693726
0.524000 3.694944
0.526000 3.696162
0.528000 3.697378
0.530000 3.698594
0.532000 3.699808
0.534000 3.701021
0.536000 3.702233
0.538000 3.703444
0.540000 3.704654
0.542000 3.705862
0.544000 3.707070
0.546000 3.708276
0.548000 3.709482
0.550000 3.710686
0.552000 3.711889
0.554000 3.713091
0.556000 3.714292
0.558000 3.715492
0.560000 3.716691
0.562000 3.717889
0.564000 3.719086
0.566000 3.720282
0.568000 3.721476
0.570000 3.722670
0.572000 3.723863
0.574000 3.725054
0.576000 3.726245
0.578000 3.727434
0.580000 3.728623
0.582000 3.729810
0.584000 3.730996
0.586000 3.732182
0.588000 3.733366
0.590000 3.734550
0.592000 3.735732
0.594000 3.736913
0.596000 3.738094
0.598000 3.739273
0.600000 3.740451


==> exE/I=40_80/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I80-7DS-Rho_RhoSupPv.dat <==
0.600000 2.138779
0.602000 2.138106
0.604000 2.137434
0.606000 2.136763
0.608000 2.136093
0.610000 2.135424
0.612000 2.134756
0.614000 2.134089
0.616000 2.133423
0.618000 2.132758
0.620000 2.132093
0.622000 2.131430
0.624000 2.130768
0.626000 2.130106
0.628000 2.129446
0.630000 2.128786
0.632000 2.128128
0.634000 2.127470
0.636000 2.126814
0.638000 2.126158
0.640000 2.125503
0.642000 2.124849
0.644000 2.124196
0.646000 2.123544
0.648000 2.122893
0.650000 2.122243
0.652000 2.121594
0.654000 2.120945
0.656000 2.120298
0.658000 2.119651
0.660000 2.119005
0.662000 2.118361
0.664000 2.117717
0.666000 2.117074
0.668000 2.116432
0.670000 2.115790
0.672000 2.115150
0.674000 2.114510
0.676000 2.113872
0.678000 2.113234
0.680000 2.112597
0.682000 2.111961
0.684000 2.111326
0.686000 2.110692
0.688000 2.110058
0.690000 2.109426
0.692000 2.108794
0.694000 2.108163
0.696000 2.107533
0.698000 2.106904
0.700000 2.106276
0.702000 2.105648
0.704000 2.105022
0.706000 2.104396
0.708000 2.103771
0.710000 2.103147
0.712000 2.102524
0.714000 2.101901
0.716000 2.101279
0.718000 2.100659
0.720000 2.100039
0.722000 2.099419
0.724000 2.098801
0.726000 2.098183
0.728000 2.097567
0.730000 2.096951
0.732000 2.096335
0.734000 2.095721
0.736000 2.095108
0.738000 2.094495
0.740000 2.093883
0.742000 2.093272
0.744000 2.092661
0.746000 2.092052
0.748000 2.091443
0.750000 2.090835
0.752000 2.090227
0.754000 2.089621
0.756000 2.089015
0.758000 2.088410
0.760000 2.087806
0.762000 2.087203
0.764000 2.086600
0.766000 2.085998
0.768000 2.085397
0.770000 2.084797
0.772000 2.084197
0.774000 2.083598
0.776000 2.083000
0.778000 2.082403
0.780000 2.081806
0.782000 2.081210
0.784000 2.080615
0.786000 2.080021
0.788000 2.079427
0.790000 2.078834
0.792000 2.078242
0.794000 2.077650
0.796000 2.077060
0.798000 2.076470
0.800000 2.075881
0.802000 2.075292
0.804000 2.074704
0.806000 2.074117
0.808000 2.073531
0.810000 2.072945
0.812000 2.072360
0.814000 2.071776
0.816000 2.071192
0.818000 2.070610
0.820000 2.070027
0.822000 2.069446
0.824000 2.068865
0.826000 2.068285
0.828000 2.067706
0.830000 2.067127
0.832000 2.066550
0.834000 2.065972
0.836000 2.065396
0.838000 2.064820
0.840000 2.064245
0.842000 2.063670
0.844000 2.063097
0.846000 2.062523
0.848000 2.061951
0.850000 2.061379
0.852000 2.060808
0.854000 2.060238
0.856000 2.059668
0.858000 2.059099
0.860000 2.058531
0.862000 2.057963
0.864000 2.057396
0.866000 2.056830
0.868000 2.056264
0.870000 2.055699
0.872000 2.055134
0.874000 2.054571
0.876000 2.054007
0.878000 2.053445
0.880000 2.052883
0.882000 2.052322
0.884000 2.051762
0.886000 2.051202
0.888000 2.050643
0.890000 2.050084
0.892000 2.049526
0.894000 2.048969
0.896000 2.048412
0.898000 2.047856
0.900000 2.047301
0.902000 2.046746
0.904000 2.046192
0.906000 2.045638
0.908000 2.045085
0.910000 2.044533
0.912000 2.043982
0.914000 2.043431
0.916000 2.042880
0.918000 2.042331
0.920000 2.041781
0.922000 2.041233
0.924000 2.040685
0.926000 2.040138
0.928000 2.039591
0.930000 2.039045
0.932000 2.038499
0.934000 2.037955
0.936000 2.037410
0.938000 2.036867
0.940000 2.036324
0.942000 2.035781
0.944000 2.035239
0.946000 2.034698
0.948000 2.034157
0.950000 2.033617
0.952000 2.033078
0.954000 2.032539
0.956000 2.032001
0.958000 2.031463
0.960000 2.030926
0.962000 2.030390
0.964000 2.029854
0.966000 2.029318
0.968000 2.028783
0.970000 2.028249
0.972000 2.027716
0.974000 2.027183
0.976000 2.026650
0.978000 2.026118
0.980000 2.025587
0.982000 2.025056
0.984000 2.024526
0.986000 2.023996
0.988000 2.023467
0.990000 2.022939
0.992000 2.022411
0.994000 2.021884
0.996000 2.021357
0.998000 2.020831
1.000000 2.020305


==> exE/I=40_80/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I80-7DS-Rho_VarSteS.dat <==
0.006250 2.410019
0.018750 2.401769
0.031250 2.393717
0.043750 2.385852
0.056250 2.378162
0.068750 2.370639
0.081250 2.363272
0.093750 2.356055
0.106250 2.348980
0.118750 2.342039
0.131250 2.335226
0.143750 2.328537
0.156250 2.321964
0.168750 2.315504
0.181250 2.309151
0.193750 2.302901
0.206250 2.296751
0.218750 2.290695
0.231250 2.284732
0.243750 2.278856
0.256250 2.273066
0.268750 2.267358
0.281250 2.261729
0.293750 2.256176
0.306250 2.250698
0.318750 2.245292
0.331250 2.239955
0.343750 2.234685
0.356250 2.229481
0.368750 2.224340
0.381250 2.219261
0.393750 2.214242
0.406250 2.209280
0.418750 2.204375
0.431250 2.199525
0.443750 2.194729
0.456250 2.189985
0.468750 2.185291
0.481250 2.180647
0.493750 2.176051
0.506250 2.171503
0.518750 2.167000
0.531250 2.162542
0.543750 2.158128
0.556250 2.153774
0.568750 2.149446
0.581250 2.151064
0.593750 2.279111
0.606250 3.599916
0.618750 3.751478
0.631250 3.758735
0.643750 3.765984
0.656250 3.773198
0.668750 3.780376
0.681250 3.787519
0.693750 3.794629
0.706250 3.801706
0.718750 3.808750
0.731250 3.815762
0.743750 3.822743
0.756250 3.829693
0.768750 3.836613
0.781250 3.843504
0.793750 3.850365
0.806250 3.857198
0.818750 3.864003
0.831250 3.870780
0.843750 3.877530
0.856250 3.884254
0.868750 3.890951
0.881250 3.897623
0.893750 3.904269
0.906250 3.910891
0.918750 3.917488
0.931250 3.924061
0.943750 3.930610
0.956250 3.937136
0.968750 3.943638
0.981250 3.950119
0.993750 3.956576


==> exE/I=40_80/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I80-7DS.txt <==
Conv=y
nRes=2
normRes=2.523484e-10
normRes=3.560807e-14
nG=483
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=1
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=0
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
2.41001908246082630072
2.40176884180289995641
2.39371696598273064893
2.38585161670568757231
2.37816207191571482582
2.37063859400595200455
2.36327230823889156142
2.35605509905177257224
2.34897952216142202886
2.34203872939996804448
2.33522640401568093438
2.32853670471977647338
2.32196421708496858471
2.31550391114985965046
2.30915110428696301881
2.30290142855695334489
2.29675080190399372171
2.29069540265385773736
2.28473164686352792074
2.27885616814200764324
2.27306579962067489831
2.26735755779976599911
2.26172862803782637187
2.25617635148438511195
2.25069821328425234697
2.24529183190538628168
2.23995494946225726096
2.23468542292353644640
2.22948121610731053721
2.22434039237928926624
2.21926110798002840241
2.21424160591614826998
2.20928021035847432785
2.20437532149636084000
2.19952541080423991104
2.19472901667927322578
2.18998474041855573091
2.18529124249639616906
2.18064723913223934559
2.17605149908273798331
2.17150284072955868098
2.16700012923524587549
2.16254227416286726182
2.15812822689209982130
2.15377434881557761059
2.14944587271756404334
2.15106379295705085752
2.27911133100685558972
3.59991563404307735041
3.75147792527735379764
3.75873504389509127677
3.76598427904546051437
3.77319757938129285435
3.78037567529191020910
3.78751927311086600270
3.79462905620328516676
3.80170568602983838247
3.80874980309173905013
3.81576202785739937440
3.82274296162191928872
3.82969318732631913704
3.83661327032943377802
3.84350375913990838228
3.85036518610891853598
3.85719806808700127476
3.86400290704685156484
3.87078019067440504131
3.87753039293004908572
3.88425397458186161259
3.89095138371252868836
3.89762305620147886387
3.90426941618376899257
3.91089087648704269995
3.91748783904778896670
3.92406069530816781210
3.93060982659444313470
3.93713560447808896825
3.94363839111997327436
3.95011853960086689597
3.95657639423941409618
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
0.98724201829890601001
1.02363992952932836289
1.00045288101464358022
0.99999705517881509742
0.99999999999173638798
1.00000000000258859600
0.99999999999968658404
1.00000000000026489921
0.99999999999998001599
1.00000000000005018208
0.99999999999997890576
1.00000000000000222045
0.99999999999999222844
0.99999999999999777955
0.99999999999999578115
0.99999999999999700240
0.99999999999999666933
0.99999999999999711342
0.99999999999999722444
0.99999999999999733546
0.99999999999999766853
0.99999999999999777955
0.99999999999999789058
0.99999999999999800160
0.99999999999999811262
0.99999999999999800160
0.99999999999999877875
0.99999999999999811262
0.99999999999999966693
0.99999999999999078515
0.99999999999999422684
0.99999999999993682831
1.00000000000007949197
0.99999999999932498440
0.70481723834061338341
0.70281096857845171133
0.70085429002572874335
0.69894424310878744411
0.69707814731361361638
0.69525356823849249199
0.69346828719904674010
0.69172027530458657374
0.69000767148431829678
0.68832876369627427060
0.68668197275252196299
0.68506583833086542867
0.68347900682448292642
0.68192022074302516277
0.68038830942962047477
0.67888218089943741518
0.67740081463851709032
0.67594325522830256414
0.67450860668303957990
0.67309602740497909146
0.67170472567696515309
0.67033395562405762025
0.66898301358589207233
0.66765123484985111624
0.66633799070213750593
0.66504268575974045952
0.66376475555127767425
0.66250366431891705155
0.66125890301717993314
0.66002998748749408531
0.65881645678999822824
0.65761787167634777607
0.65643381318924887147
0.65526388137603974737
0.65410769410532909607
0.65296488597640689466
0.65183510731354699086
0.65071802323532657031
0.64961331279660683435
0.64852066818655096370
0.64743979400057560802
0.64637040652931687656
0.64531223316354180408
0.64426501174816941386
0.64323283263135822008
0.64220700400917429818
0.64524528321945484599
0.66997407592522462139
1.00504039397257471933
1.04294095245404894179
1.04481074881588753556
1.04667934800436013276
1.04853896349142794442
1.05038977787124521157
1.05223196772837757074
1.05406570390378528934
1.05589115176276293617
1.05770847143055157780
1.05951781802428901536
1.06131934186773646545
1.06311318869615645255
1.06489949984925447168
1.06667841245419214857
1.06845005959876426793
1.07021457049560453356
1.07197207063788657599
1.07372268194709463707
1.07546652291332467399
1.07720370872859771971
1.07893435141358340346
1.08065855993814086133
1.08237644033603253035
1.08408809581417076018
1.08579362685667546451
1.08749313132409208826
1.08918670454797750224
1.09087443942121686824
1.09255642648401329886
1.09423275400652308953
1.09590350806867831146
1.000
1.000
1.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.294
0.933
0.933
0.933
0.000
0.000
0.294
1.000
1.000
1.000
1.000
1.000
1.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.294
0.933
0.000
0.647
1.000
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.000
0.000
0.510
0.510
0.510
0.000
0.000
0.000
0.647
0.000
0.000
0.000
0.647
1.000
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.000
0.000
0.510
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933
0.933
0.933
1.000
1.000
0.510
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933


==> exE/I=40_80/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I80-8DS-RhoError.dat <==
0.006250 0.00000001116231729270
0.018750 0.00000000051948978452
0.031250 0.00000000009018075176
0.043750 0.00000000009650547028
0.056250 0.00000000010339640255
0.068750 0.00000000014794165892
0.081250 0.00000000012546719219
0.093750 0.00000000010086331770
0.106250 0.00000000008319389622
0.118750 0.00000000006961231591
0.131250 0.00000000005853184604
0.143750 0.00000000004942579679
0.156250 0.00000000004194333769
0.168750 0.00000000003575806318
0.181250 0.00000000003063149734
0.193750 0.00000000002634292784
0.206250 0.00000000002274935795
0.218750 0.00000000001972777497
0.231250 0.00000000001716049525
0.243750 0.00000000001498667856
0.256250 0.00000000001312328024
0.268750 0.00000000001153122042
0.281250 0.00000000001016298157
0.293750 0.00000000000898081609
0.306250 0.00000000000796918087
0.318750 0.00000000000707212067
0.331250 0.00000000000629896135
0.343750 0.00000000000562216940
0.356250 0.00000000000503153075
0.368750 0.00000000000452127225
0.381250 0.00000000000405719902
0.393750 0.00000000000364686059
0.406250 0.00000000000330580008
0.418750 0.00000000000295452551
0.431250 0.00000000000276356715
0.443750 0.00000000000232480701
0.456250 0.00000000000250377497
0.468750 0.00000000000139932510
0.481250 0.00000000000325517391
0.493750 0.00000000000142375001
0.506250 0.00000000000937827593
0.518750 0.00000000000777955478
0.531250 0.00000000001215250123
0.543750 0.00000000003727285147
0.556250 0.00217160252535641973
0.568750 0.00215100344209462335
0.581250 0.00320351216865866206
0.593750 0.14245626891056462071
0.606250 0.14137245697567335512
0.618750 0.00003529160617654625
0.631250 0.00000000001909272740
0.643750 0.00000000000315703019
0.656250 0.00000000000161071156
0.668750 0.00000000000224176233
0.681250 0.00000000000052580162
0.693750 0.00000000000074473760
0.706250 0.00000000000022781776
0.718750 0.00000000000046229687
0.731250 0.00000000000030375702
0.743750 0.00000000000032240877
0.756250 0.00000000000031752379
0.768750 0.00000000000027533531
0.781250 0.00000000000028421709
0.793750 0.00000000000023625546
0.806250 0.00000000000021715962
0.818750 0.00000000000024158453
0.831250 0.00000000000019628743
0.843750 0.00000000000021449509
0.856250 0.00000000000017008617
0.868750 0.00000000000016164847
0.881250 0.00000000000018296475
0.893750 0.00000000000013855583
0.906250 0.00000000000016342483
0.918750 0.00000000000012612134
0.931250 0.00000000000011235457
0.943750 0.00000000000010835777
0.956250 0.00000000000005595524
0.968750 0.00000000000013944401
0.981250 0.00000000000009148238
0.993750 0.00000000000481215068


==> exE/I=40_80/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I80-8DS-Rho_RhoExact.dat <==
0.000000 2.414214
0.002000 2.412863
0.004000 2.411517
0.006000 2.410177
0.008000 2.408843
0.010000 2.407514
0.012000 2.406190
0.014000 2.404871
0.016000 2.403558
0.018000 2.402250
0.020000 2.400947
0.022000 2.399649
0.024000 2.398356
0.026000 2.397067
0.028000 2.395784
0.030000 2.394506
0.032000 2.393232
0.034000 2.391963
0.036000 2.390699
0.038000 2.389440
0.040000 2.388185
0.042000 2.386935
0.044000 2.385689
0.046000 2.384448
0.048000 2.383211
0.050000 2.381978
0.052000 2.380750
0.054000 2.379527
0.056000 2.378307
0.058000 2.377092
0.060000 2.375881
0.062000 2.374674
0.064000 2.373472
0.066000 2.372273
0.068000 2.371079
0.070000 2.369889
0.072000 2.368702
0.074000 2.367520
0.076000 2.366341
0.078000 2.365167
0.080000 2.363996
0.082000 2.362829
0.084000 2.361666
0.086000 2.360507
0.088000 2.359351
0.090000 2.358199
0.092000 2.357051
0.094000 2.355906
0.096000 2.354765
0.098000 2.353628
0.100000 2.352494
0.102000 2.351364
0.104000 2.350237
0.106000 2.349114
0.108000 2.347994
0.110000 2.346878
0.112000 2.345765
0.114000 2.344655
0.116000 2.343549
0.118000 2.342446
0.120000 2.341346
0.122000 2.340250
0.124000 2.339157
0.126000 2.338067
0.128000 2.336980
0.130000 2.335897
0.132000 2.334817
0.134000 2.333739
0.136000 2.332665
0.138000 2.331594
0.140000 2.330526
0.142000 2.329461
0.144000 2.328399
0.146000 2.327340
0.148000 2.326284
0.150000 2.325231
0.152000 2.324181
0.154000 2.323134
0.156000 2.322090
0.158000 2.321048
0.160000 2.320010
0.162000 2.318974
0.164000 2.317941
0.166000 2.316911
0.168000 2.315884
0.170000 2.314859
0.172000 2.313838
0.174000 2.312818
0.176000 2.311802
0.178000 2.310788
0.180000 2.309777
0.182000 2.308769
0.184000 2.307763
0.186000 2.306760
0.188000 2.305760
0.190000 2.304762
0.192000 2.303766
0.194000 2.302773
0.196000 2.301783
0.198000 2.300795
0.200000 2.299810
0.202000 2.298827
0.204000 2.297847
0.206000 2.296869
0.208000 2.295893
0.210000 2.294920
0.212000 2.293950
0.214000 2.292982
0.216000 2.292016
0.218000 2.291052
0.220000 2.290091
0.222000 2.289132
0.224000 2.288176
0.226000 2.287222
0.228000 2.286270
0.230000 2.285320
0.232000 2.284373
0.234000 2.283428
0.236000 2.282485
0.238000 2.281545
0.240000 2.280606
0.242000 2.279670
0.244000 2.278736
0.246000 2.277804
0.248000 2.276875
0.250000 2.275947
0.252000 2.275022
0.254000 2.274098
0.256000 2.273177
0.258000 2.272258
0.260000 2.271341
0.262000 2.270427
0.264000 2.269514
0.266000 2.268603
0.268000 2.267694
0.270000 2.266788
0.272000 2.265883
0.274000 2.264981
0.276000 2.264080
0.278000 2.263181
0.280000 2.262285
0.282000 2.261390
0.284000 2.260497
0.286000 2.259607
0.288000 2.258718
0.290000 2.257831
0.292000 2.256946
0.294000 2.256063
0.296000 2.255182
0.298000 2.254303
0.300000 2.253425
0.302000 2.252550
0.304000 2.251676
0.306000 2.250804
0.308000 2.249934
0.310000 2.249066
0.312000 2.248200
0.314000 2.247335
0.316000 2.246472
0.318000 2.245611
0.320000 2.244752
0.322000 2.243895
0.324000 2.243039
0.326000 2.242185
0.328000 2.241333
0.330000 2.240483
0.332000 2.239634
0.334000 2.238787
0.336000 2.237942
0.338000 2.237098
0.340000 2.236257
0.342000 2.235416
0.344000 2.234578
0.346000 2.233741
0.348000 2.232906
0.350000 2.232073
0.352000 2.231241
0.354000 2.230411
0.356000 2.229582
0.358000 2.228755
0.360000 2.227930
0.362000 2.227106
0.364000 2.226284
0.366000 2.225463
0.368000 2.224645
0.370000 2.223827
0.372000 2.223011
0.374000 2.222197
0.376000 2.221385
0.378000 2.220573
0.380000 2.219764
0.382000 2.218956
0.384000 2.218149
0.386000 2.217344
0.388000 2.216541
0.390000 2.215739
0.392000 2.214938
0.394000 2.214139
0.396000 2.213342
0.398000 2.212546
0.400000 2.211751
0.402000 2.210958
0.404000 2.210167
0.406000 2.209377
0.408000 2.208588
0.410000 2.207801
0.412000 2.207015
0.414000 2.206230
0.416000 2.205447
0.418000 2.204666
0.420000 2.203886
0.422000 2.203107
0.424000 2.202329
0.426000 2.201554
0.428000 2.200779
0.430000 2.200006
0.432000 2.199234
0.434000 2.198463
0.436000 2.197694
0.438000 2.196927
0.440000 2.196160
0.442000 2.195395
0.444000 2.194631
0.446000 2.193869
0.448000 2.193108
0.450000 2.192348
0.452000 2.191590
0.454000 2.190833
0.456000 2.190077
0.458000 2.189323
0.460000 2.188569
0.462000 2.187817
0.464000 2.187067
0.466000 2.186317
0.468000 2.185569
0.470000 2.184823
0.472000 2.184077
0.474000 2.183333
0.476000 2.182590
0.478000 2.181848
0.480000 2.181107
0.482000 2.180368
0.484000 2.179630
0.486000 2.178893
0.488000 2.178158
0.490000 2.177423
0.492000 2.176690
0.494000 2.175958
0.496000 2.175227
0.498000 2.174498
0.500000 2.173769
0.502000 2.173042
0.504000 2.172316
0.506000 2.171591
0.508000 2.170868
0.510000 2.170145
0.512000 2.169424
0.514000 2.168704
0.516000 2.167985
0.518000 2.167267
0.520000 2.166550
0.522000 2.165835
0.524000 2.165121
0.526000 2.164407
0.528000 2.163695
0.530000 2.162984
0.532000 2.162274
0.534000 2.161566
0.536000 2.160858
0.538000 2.160152
0.540000 2.159446
0.542000 2.158742
0.544000 2.158039
0.546000 2.157336
0.548000 2.156635
0.550000 2.155936
0.552000 2.155237
0.554000 2.154539
0.556000 2.153842
0.558000 2.153147
0.560000 2.152452
0.562000 2.151759
0.564000 2.151066
0.566000 2.150375
0.568000 2.149684
0.570000 2.148995
0.572000 2.148307
0.574000 2.147620
0.576000 2.146934
0.578000 2.146248
0.580000 2.145564
0.582000 2.144881
0.584000 2.144199
0.586000 2.143518
0.588000 2.142838
0.590000 2.142159
0.592000 2.141481
0.594000 2.140804
0.596000 2.140128
0.598000 2.139453
0.600000 2.138779
0.600000 2.139453
0.600000 3.739273
0.600000 3.740451
0.602000 3.741629
0.604000 3.742805
0.606000 3.743980
0.608000 3.745155
0.610000 3.746328
0.612000 3.747501
0.614000 3.748672
0.616000 3.749843
0.618000 3.751012
0.620000 3.752181
0.622000 3.753349
0.624000 3.754515
0.626000 3.755681
0.628000 3.756846
0.630000 3.758010
0.632000 3.759173
0.634000 3.760335
0.636000 3.761496
0.638000 3.762656
0.640000 3.763815
0.642000 3.764973
0.644000 3.766130
0.646000 3.767287
0.648000 3.768442
0.650000 3.769597
0.652000 3.770751
0.654000 3.771903
0.656000 3.773055
0.658000 3.774206
0.660000 3.775356
0.662000 3.776505
0.664000 3.777654
0.666000 3.778801
0.668000 3.779947
0.670000 3.781093
0.672000 3.782238
0.674000 3.783382
0.676000 3.784525
0.678000 3.785667
0.680000 3.786808
0.682000 3.787948
0.684000 3.789088
0.686000 3.790226
0.688000 3.791364
0.690000 3.792501
0.692000 3.793637
0.694000 3.794772
0.696000 3.795907
0.698000 3.797040
0.700000 3.798173
0.702000 3.799305
0.704000 3.800436
0.706000 3.801566
0.708000 3.802695
0.710000 3.803824
0.712000 3.804951
0.714000 3.806078
0.716000 3.807204
0.718000 3.808329
0.720000 3.809454
0.722000 3.810577
0.724000 3.811700
0.726000 3.812822
0.728000 3.813943
0.730000 3.815064
0.732000 3.816183
0.734000 3.817302
0.736000 3.818420
0.738000 3.819537
0.740000 3.820653
0.742000 3.821769
0.744000 3.822884
0.746000 3.823998
0.748000 3.825111
0.750000 3.826223
0.752000 3.827335
0.754000 3.828446
0.756000 3.829556
0.758000 3.830665
0.760000 3.831774
0.762000 3.832881
0.764000 3.833988
0.766000 3.835095
0.768000 3.836200
0.770000 3.837305
0.772000 3.838409
0.774000 3.839512
0.776000 3.840615
0.778000 3.841716
0.780000 3.842817
0.782000 3.843917
0.784000 3.845017
0.786000 3.846116
0.788000 3.847214
0.790000 3.848311
0.792000 3.849408
0.794000 3.850503
0.796000 3.851598
0.798000 3.852693
0.800000 3.853786
0.802000 3.854879
0.804000 3.855971
0.806000 3.857063
0.808000 3.858154
0.810000 3.859244
0.812000 3.860333
0.814000 3.861421
0.816000 3.862509
0.818000 3.863597
0.820000 3.864683
0.822000 3.865769
0.824000 3.866854
0.826000 3.867938
0.828000 3.869022
0.830000 3.870105
0.832000 3.871187
0.834000 3.872269
0.836000 3.873350
0.838000 3.874430
0.840000 3.875509
0.842000 3.876588
0.844000 3.877666
0.846000 3.878744
0.848000 3.879820
0.850000 3.880897
0.852000 3.881972
0.854000 3.883047
0.856000 3.884121
0.858000 3.885194
0.860000 3.886267
0.862000 3.887339
0.864000 3.888411
0.866000 3.889481
0.868000 3.890551
0.870000 3.891621
0.872000 3.892690
0.874000 3.893758
0.876000 3.894825
0.878000 3.895892
0.880000 3.896958
0.882000 3.898024
0.884000 3.899088
0.886000 3.900153
0.888000 3.901216
0.890000 3.902279
0.892000 3.903341
0.894000 3.904403
0.896000 3.905464
0.898000 3.906525
0.900000 3.907584
0.902000 3.908643
0.904000 3.909702
0.906000 3.910760
0.908000 3.911817
0.910000 3.912874
0.912000 3.913930
0.914000 3.914985
0.916000 3.916040
0.918000 3.917094
0.920000 3.918147
0.922000 3.919200
0.924000 3.920252
0.926000 3.921304
0.928000 3.922355
0.930000 3.923405
0.932000 3.924455
0.934000 3.925505
0.936000 3.926553
0.938000 3.927601
0.940000 3.928649
0.942000 3.929695
0.944000 3.930742
0.946000 3.931787
0.948000 3.932832
0.950000 3.933877
0.952000 3.934920
0.954000 3.935964
0.956000 3.937006
0.958000 3.938048
0.960000 3.939090
0.962000 3.940131
0.964000 3.941171
0.966000 3.942211
0.968000 3.943250
0.970000 3.944288
0.972000 3.945326
0.974000 3.946364
0.976000 3.947401
0.978000 3.948437
0.980000 3.949472
0.982000 3.950508
0.984000 3.951542
0.986000 3.952576
0.988000 3.953609
0.990000 3.954642
0.992000 3.955675
0.994000 3.956706
0.996000 3.957737
0.998000 3.958768
1.000000 3.959798


==> exE/I=40_80/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I80-8DS-Rho_RhoSubPv.dat <==
0.000000 3.313708
0.002000 3.315564
0.004000 3.317413
0.006000 3.319258
0.008000 3.321097
0.010000 3.322930
0.012000 3.324758
0.014000 3.326581
0.016000 3.328399
0.018000 3.330211
0.020000 3.332019
0.022000 3.333821
0.024000 3.335619
0.026000 3.337411
0.028000 3.339199
0.030000 3.340982
0.032000 3.342760
0.034000 3.344533
0.036000 3.346301
0.038000 3.348065
0.040000 3.349824
0.042000 3.351579
0.044000 3.353329
0.046000 3.355075
0.048000 3.356816
0.050000 3.358553
0.052000 3.360285
0.054000 3.362013
0.056000 3.363737
0.058000 3.365456
0.060000 3.367172
0.062000 3.368883
0.064000 3.370590
0.066000 3.372293
0.068000 3.373991
0.070000 3.375686
0.072000 3.377377
0.074000 3.379064
0.076000 3.380747
0.078000 3.382426
0.080000 3.384101
0.082000 3.385772
0.084000 3.387439
0.086000 3.389103
0.088000 3.390763
0.090000 3.392419
0.092000 3.394072
0.094000 3.395721
0.096000 3.397366
0.098000 3.399008
0.100000 3.400646
0.102000 3.402280
0.104000 3.403912
0.106000 3.405539
0.108000 3.407163
0.110000 3.408784
0.112000 3.410401
0.114000 3.412015
0.116000 3.413626
0.118000 3.415233
0.120000 3.416837
0.122000 3.418438
0.124000 3.420035
0.126000 3.421630
0.128000 3.423221
0.130000 3.424809
0.132000 3.426393
0.134000 3.427975
0.136000 3.429554
0.138000 3.431129
0.140000 3.432701
0.142000 3.434271
0.144000 3.435837
0.146000 3.437400
0.148000 3.438960
0.150000 3.440518
0.152000 3.442072
0.154000 3.443624
0.156000 3.445172
0.158000 3.446718
0.160000 3.448261
0.162000 3.449801
0.164000 3.451338
0.166000 3.452873
0.168000 3.454405
0.170000 3.455933
0.172000 3.457460
0.174000 3.458983
0.176000 3.460504
0.178000 3.462022
0.180000 3.463537
0.182000 3.465050
0.184000 3.466560
0.186000 3.468068
0.188000 3.469573
0.190000 3.471075
0.192000 3.472575
0.194000 3.474072
0.196000 3.475567
0.198000 3.477059
0.200000 3.478548
0.202000 3.480035
0.204000 3.481520
0.206000 3.483002
0.208000 3.484482
0.210000 3.485960
0.212000 3.487435
0.214000 3.488907
0.216000 3.490377
0.218000 3.491845
0.220000 3.493311
0.222000 3.494774
0.224000 3.496235
0.226000 3.497693
0.228000 3.499149
0.230000 3.500603
0.232000 3.502055
0.234000 3.503504
0.236000 3.504952
0.238000 3.506397
0.240000 3.507839
0.242000 3.509280
0.244000 3.510718
0.246000 3.512154
0.248000 3.513588
0.250000 3.515020
0.252000 3.516450
0.254000 3.517878
0.256000 3.519303
0.258000 3.520726
0.260000 3.522148
0.262000 3.523567
0.264000 3.524984
0.266000 3.526399
0.268000 3.527812
0.270000 3.529223
0.272000 3.530632
0.274000 3.532039
0.276000 3.533444
0.278000 3.534847
0.280000 3.536248
0.282000 3.537647
0.284000 3.539044
0.286000 3.540439
0.288000 3.541832
0.290000 3.543224
0.292000 3.544613
0.294000 3.546000
0.296000 3.547386
0.298000 3.548769
0.300000 3.550151
0.302000 3.551531
0.304000 3.552909
0.306000 3.554285
0.308000 3.555660
0.310000 3.557032
0.312000 3.558403
0.314000 3.559772
0.316000 3.561139
0.318000 3.562504
0.320000 3.563868
0.322000 3.565230
0.324000 3.566590
0.326000 3.567948
0.328000 3.569304
0.330000 3.570659
0.332000 3.572012
0.334000 3.573363
0.336000 3.574713
0.338000 3.576061
0.340000 3.577407
0.342000 3.578752
0.344000 3.580094
0.346000 3.581435
0.348000 3.582775
0.350000 3.584113
0.352000 3.585449
0.354000 3.586784
0.356000 3.588116
0.358000 3.589448
0.360000 3.590777
0.362000 3.592106
0.364000 3.593432
0.366000 3.594757
0.368000 3.596080
0.370000 3.597402
0.372000 3.598722
0.374000 3.600041
0.376000 3.601358
0.378000 3.602673
0.380000 3.603987
0.382000 3.605299
0.384000 3.606610
0.386000 3.607920
0.388000 3.609227
0.390000 3.610534
0.392000 3.611839
0.394000 3.613142
0.396000 3.614444
0.398000 3.615744
0.400000 3.617043
0.402000 3.618341
0.404000 3.619637
0.406000 3.620931
0.408000 3.622224
0.410000 3.623516
0.412000 3.624806
0.414000 3.626095
0.416000 3.627382
0.418000 3.628668
0.420000 3.629952
0.422000 3.631236
0.424000 3.632517
0.426000 3.633798
0.428000 3.635077
0.430000 3.636354
0.432000 3.637630
0.434000 3.638905
0.436000 3.640179
0.438000 3.641451
0.440000 3.642721
0.442000 3.643991
0.444000 3.645259
0.446000 3.646526
0.448000 3.647791
0.450000 3.649055
0.452000 3.650318
0.454000 3.651579
0.456000 3.652840
0.458000 3.654098
0.460000 3.655356
0.462000 3.656612
0.464000 3.657867
0.466000 3.659121
0.468000 3.660373
0.470000 3.661625
0.472000 3.662874
0.474000 3.664123
0.476000 3.665370
0.478000 3.666617
0.480000 3.667862
0.482000 3.669105
0.484000 3.670348
0.486000 3.671589
0.488000 3.672829
0.490000 3.674068
0.492000 3.675305
0.494000 3.676541
0.496000 3.677776
0.498000 3.679010
0.500000 3.680243
0.502000 3.681475
0.504000 3.682705
0.506000 3.683934
0.508000 3.685162
0.510000 3.686389
0.512000 3.687615
0.514000 3.688839
0.516000 3.690062
0.518000 3.691285
0.520000 3.692506
0.522000 3.693726
0.524000 3.694944
0.526000 3.696162
0.528000 3.697378
0.530000 3.698594
0.532000 3.699808
0.534000 3.701021
0.536000 3.702233
0.538000 3.703444
0.540000 3.704654
0.542000 3.705862
0.544000 3.707070
0.546000 3.708276
0.548000 3.709482
0.550000 3.710686
0.552000 3.711889
0.554000 3.713091
0.556000 3.714292
0.558000 3.715492
0.560000 3.716691
0.562000 3.717889
0.564000 3.719086
0.566000 3.720282
0.568000 3.721476
0.570000 3.722670
0.572000 3.723863
0.574000 3.725054
0.576000 3.726245
0.578000 3.727434
0.580000 3.728623
0.582000 3.729810
0.584000 3.730996
0.586000 3.732182
0.588000 3.733366
0.590000 3.734550
0.592000 3.735732
0.594000 3.736913
0.596000 3.738094
0.598000 3.739273
0.600000 3.740451


==> exE/I=40_80/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I80-8DS-Rho_RhoSupPv.dat <==
0.600000 2.138779
0.602000 2.138106
0.604000 2.137434
0.606000 2.136763
0.608000 2.136093
0.610000 2.135424
0.612000 2.134756
0.614000 2.134089
0.616000 2.133423
0.618000 2.132758
0.620000 2.132093
0.622000 2.131430
0.624000 2.130768
0.626000 2.130106
0.628000 2.129446
0.630000 2.128786
0.632000 2.128128
0.634000 2.127470
0.636000 2.126814
0.638000 2.126158
0.640000 2.125503
0.642000 2.124849
0.644000 2.124196
0.646000 2.123544
0.648000 2.122893
0.650000 2.122243
0.652000 2.121594
0.654000 2.120945
0.656000 2.120298
0.658000 2.119651
0.660000 2.119005
0.662000 2.118361
0.664000 2.117717
0.666000 2.117074
0.668000 2.116432
0.670000 2.115790
0.672000 2.115150
0.674000 2.114510
0.676000 2.113872
0.678000 2.113234
0.680000 2.112597
0.682000 2.111961
0.684000 2.111326
0.686000 2.110692
0.688000 2.110058
0.690000 2.109426
0.692000 2.108794
0.694000 2.108163
0.696000 2.107533
0.698000 2.106904
0.700000 2.106276
0.702000 2.105648
0.704000 2.105022
0.706000 2.104396
0.708000 2.103771
0.710000 2.103147
0.712000 2.102524
0.714000 2.101901
0.716000 2.101279
0.718000 2.100659
0.720000 2.100039
0.722000 2.099419
0.724000 2.098801
0.726000 2.098183
0.728000 2.097567
0.730000 2.096951
0.732000 2.096335
0.734000 2.095721
0.736000 2.095108
0.738000 2.094495
0.740000 2.093883
0.742000 2.093272
0.744000 2.092661
0.746000 2.092052
0.748000 2.091443
0.750000 2.090835
0.752000 2.090227
0.754000 2.089621
0.756000 2.089015
0.758000 2.088410
0.760000 2.087806
0.762000 2.087203
0.764000 2.086600
0.766000 2.085998
0.768000 2.085397
0.770000 2.084797
0.772000 2.084197
0.774000 2.083598
0.776000 2.083000
0.778000 2.082403
0.780000 2.081806
0.782000 2.081210
0.784000 2.080615
0.786000 2.080021
0.788000 2.079427
0.790000 2.078834
0.792000 2.078242
0.794000 2.077650
0.796000 2.077060
0.798000 2.076470
0.800000 2.075881
0.802000 2.075292
0.804000 2.074704
0.806000 2.074117
0.808000 2.073531
0.810000 2.072945
0.812000 2.072360
0.814000 2.071776
0.816000 2.071192
0.818000 2.070610
0.820000 2.070027
0.822000 2.069446
0.824000 2.068865
0.826000 2.068285
0.828000 2.067706
0.830000 2.067127
0.832000 2.066550
0.834000 2.065972
0.836000 2.065396
0.838000 2.064820
0.840000 2.064245
0.842000 2.063670
0.844000 2.063097
0.846000 2.062523
0.848000 2.061951
0.850000 2.061379
0.852000 2.060808
0.854000 2.060238
0.856000 2.059668
0.858000 2.059099
0.860000 2.058531
0.862000 2.057963
0.864000 2.057396
0.866000 2.056830
0.868000 2.056264
0.870000 2.055699
0.872000 2.055134
0.874000 2.054571
0.876000 2.054007
0.878000 2.053445
0.880000 2.052883
0.882000 2.052322
0.884000 2.051762
0.886000 2.051202
0.888000 2.050643
0.890000 2.050084
0.892000 2.049526
0.894000 2.048969
0.896000 2.048412
0.898000 2.047856
0.900000 2.047301
0.902000 2.046746
0.904000 2.046192
0.906000 2.045638
0.908000 2.045085
0.910000 2.044533
0.912000 2.043982
0.914000 2.043431
0.916000 2.042880
0.918000 2.042331
0.920000 2.041781
0.922000 2.041233
0.924000 2.040685
0.926000 2.040138
0.928000 2.039591
0.930000 2.039045
0.932000 2.038499
0.934000 2.037955
0.936000 2.037410
0.938000 2.036867
0.940000 2.036324
0.942000 2.035781
0.944000 2.035239
0.946000 2.034698
0.948000 2.034157
0.950000 2.033617
0.952000 2.033078
0.954000 2.032539
0.956000 2.032001
0.958000 2.031463
0.960000 2.030926
0.962000 2.030390
0.964000 2.029854
0.966000 2.029318
0.968000 2.028783
0.970000 2.028249
0.972000 2.027716
0.974000 2.027183
0.976000 2.026650
0.978000 2.026118
0.980000 2.025587
0.982000 2.025056
0.984000 2.024526
0.986000 2.023996
0.988000 2.023467
0.990000 2.022939
0.992000 2.022411
0.994000 2.021884
0.996000 2.021357
0.998000 2.020831
1.000000 2.020305


==> exE/I=40_80/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I80-8DS-Rho_VarSteS.dat <==
0.006250 2.410019
0.018750 2.401769
0.031250 2.393717
0.043750 2.385852
0.056250 2.378162
0.068750 2.370639
0.081250 2.363272
0.093750 2.356055
0.106250 2.348980
0.118750 2.342039
0.131250 2.335226
0.143750 2.328537
0.156250 2.321964
0.168750 2.315504
0.181250 2.309151
0.193750 2.302901
0.206250 2.296751
0.218750 2.290695
0.231250 2.284732
0.243750 2.278856
0.256250 2.273066
0.268750 2.267358
0.281250 2.261729
0.293750 2.256176
0.306250 2.250698
0.318750 2.245292
0.331250 2.239955
0.343750 2.234685
0.356250 2.229481
0.368750 2.224340
0.381250 2.219261
0.393750 2.214242
0.406250 2.209280
0.418750 2.204375
0.431250 2.199525
0.443750 2.194729
0.456250 2.189985
0.468750 2.185291
0.481250 2.180647
0.493750 2.176051
0.506250 2.171503
0.518750 2.167000
0.531250 2.162542
0.543750 2.158128
0.556250 2.151585
0.568750 2.147277
0.581250 2.148343
0.593750 2.283347
0.606250 3.602753
0.618750 3.751484
0.631250 3.758735
0.643750 3.765984
0.656250 3.773198
0.668750 3.780376
0.681250 3.787519
0.693750 3.794629
0.706250 3.801706
0.718750 3.808750
0.731250 3.815762
0.743750 3.822743
0.756250 3.829693
0.768750 3.836613
0.781250 3.843504
0.793750 3.850365
0.806250 3.857198
0.818750 3.864003
0.831250 3.870780
0.843750 3.877530
0.856250 3.884254
0.868750 3.890951
0.881250 3.897623
0.893750 3.904269
0.906250 3.910891
0.918750 3.917488
0.931250 3.924061
0.943750 3.930610
0.956250 3.937136
0.968750 3.943638
0.981250 3.950119
0.993750 3.956576


==> exE/I=40_80/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I80-8DS.txt <==
Conv=y
nRes=3
normRes=3.597601e-06
normRes=2.802941e-11
normRes=7.110234e-14
nG=724
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=0
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
2.41001908246083340615
2.40176884180289951232
2.39371696598273109302
2.38585161670568801640
2.37816207191571393764
2.37063859400595156046
2.36327230823889067324
2.35605509905177346042
2.34897952216142336113
2.34203872939996582403
2.33522640401568093438
2.32853670471977691747
2.32196421708496902880
2.31550391114985965046
2.30915110428696257472
2.30290142855695334489
2.29675080190399238944
2.29069540265385862554
2.28473164686352703256
2.27885616814200808733
2.27306579962067489831
2.26735755779976688729
2.26172862803782726004
2.25617635148438466786
2.25069821328425367923
2.24529183190538761394
2.23995494946225814914
2.23468542292353644640
2.22948121610731098130
2.22434039237928926624
2.21926110798002884650
2.21424160591614826998
2.20928021035847521603
2.20437532149636039591
2.19952541080424035513
2.19472901667927411395
2.18998474041855617500
2.18529124249639572497
2.18064723913223890150
2.17605149908273798331
2.17150284072955823689
2.16700012923524543140
2.16254227416286726182
2.15812822689210026539
2.15158537593846554969
2.14727655427285535339
2.14834254121076684285
2.28334675968046907357
3.60275326365906423121
3.75148441005181298991
3.75873504389909163237
3.76598427904545873801
3.77319757938129551889
3.78037567529191109728
3.78751927311086467043
3.79462905620328383449
3.80170568602983660611
3.80874980309173993831
3.81576202785739937440
3.82274296162192062098
3.82969318732631824886
3.83661327032942978121
3.84350375913990705001
3.85036518610891720371
3.85719806808700305112
3.86400290704685112075
3.87078019067440148859
3.87753039293004997390
3.88425397458186560939
3.89095138371252913245
3.89762305620147975205
3.90426941618377210119
3.91089087648704536448
3.91748783904778719034
3.92406069530816870028
3.93060982659444624332
3.93713560447808852416
3.94363839111997060982
3.95011853960086511961
3.95657639423941631662
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
0.98712184528058921629
1.02383974632526952853
1.00023292618805537124
0.99999639224739056420
0.99999999999133482032
1.00000000000258704169
0.99999999999968691711
1.00000000000026467717
0.99999999999998023803
1.00000000000004996004
0.99999999999997923883
1.00000000000000222045
0.99999999999999256151
0.99999999999999755751
0.99999999999999555911
0.99999999999999711342
0.99999999999999666933
0.99999999999999700240
0.99999999999999733546
0.99999999999999755751
0.99999999999999777955
0.99999999999999800160
0.99999999999999789058
0.99999999999999789058
0.99999999999999833467
0.99999999999999822364
0.99999999999999844569
0.99999999999999800160
0.99999999999999988898
0.99999999999999067413
0.99999999999999422684
0.99999999999993616218
1.00000000000007949197
0.99999999999932509542
0.70481723834061504874
0.70281096857845126724
0.70085429002572874335
0.69894424310878733309
0.69707814731361350535
0.69525356823849238097
0.69346828719904662908
0.69172027530458690681
0.69000767148431874087
0.68832876369627371549
0.68668197275252207401
0.68506583833086542867
0.68347900682448292642
0.68192022074302505175
0.68038830942962025272
0.67888218089943752620
0.67740081463851686827
0.67594325522830267516
0.67450860668303946888
0.67309602740497909146
0.67170472567696537514
0.67033395562405784229
0.66898301358589229437
0.66765123484985100522
0.66633799070213795002
0.66504268575974068156
0.66376475555127800732
0.66250366431891694052
0.66125890301718004416
0.66002998748749408531
0.65881645678999845028
0.65761787167634777607
0.65643381318924909351
0.65526388137603974737
0.65410769410532931811
0.65296488597640711671
0.65183510731354699086
0.65071802323532645929
0.64961331279660672333
0.64852066818655107472
0.64743979400057560802
0.64637040652931687656
0.64531223316354180408
0.64426501174816941386
0.64271373461323999532
0.64169281959915702718
0.64460229262115076310
0.67098394035534192348
1.00580824172635008296
1.04294274781773954608
1.04481074881699598222
1.04667934800435991072
1.04853896349142861055
1.05038977787124543362
1.05223196772837690460
1.05406570390378484525
1.05589115176276249208
1.05770847143055157780
1.05951781802428857127
1.06131934186773735362
1.06311318869615623051
1.06489949984925336146
1.06667841245419170448
1.06845005959876404589
1.07021457049560475561
1.07197207063788657599
1.07372268194709352684
1.07546652291332489604
1.07720370872859838585
1.07893435141358406959
1.08065855993814086133
1.08237644033603319649
1.08408809581417120427
1.08579362685667524246
1.08749313132409208826
1.08918670454797816838
1.09087443942121642415
1.09255642648401307682
1.09423275400652242340
1.09590350806867897759
1.000
1.000
1.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.294
0.933
0.933
0.933
0.000
0.000
0.294
1.000
1.000
1.000
1.000
1.000
1.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.294
0.933
0.000
0.647
1.000
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.000
0.000
0.510
0.510
0.510
0.000
0.000
0.000
0.647
0.000
0.000
0.000
0.647
1.000
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.000
0.000
0.510
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933
0.933
0.933
0.000
1.000
0.510
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933


==> exE/I=40_80/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/res-I40-8DS-Rho.dat <==
0.000000 2.414214
0.002000 2.412863
0.004000 2.411517
0.006000 2.410177
0.008000 2.408843
0.010000 2.407514
0.012000 2.406190
0.014000 2.404871
0.016000 2.403558
0.018000 2.402250
0.020000 2.400947
0.022000 2.399649
0.024000 2.398356
0.026000 2.397067
0.028000 2.395784
0.030000 2.394506
0.032000 2.393232
0.034000 2.391963
0.036000 2.390699
0.038000 2.389440
0.040000 2.388185
0.042000 2.386935
0.044000 2.385689
0.046000 2.384448
0.048000 2.383211
0.050000 2.381978
0.052000 2.380750
0.054000 2.379527
0.056000 2.378307
0.058000 2.377092
0.060000 2.375881
0.062000 2.374674
0.064000 2.373472
0.066000 2.372273
0.068000 2.371079
0.070000 2.369889
0.072000 2.368702
0.074000 2.367520
0.076000 2.366341
0.078000 2.365167
0.080000 2.363996
0.082000 2.362829
0.084000 2.361666
0.086000 2.360507
0.088000 2.359351
0.090000 2.358199
0.092000 2.357051
0.094000 2.355906
0.096000 2.354765
0.098000 2.353628
0.100000 2.352494
0.102000 2.351364
0.104000 2.350237
0.106000 2.349114
0.108000 2.347994
0.110000 2.346878
0.112000 2.345765
0.114000 2.344655
0.116000 2.343549
0.118000 2.342446
0.120000 2.341346
0.122000 2.340250
0.124000 2.339157
0.126000 2.338067
0.128000 2.336980
0.130000 2.335897
0.132000 2.334817
0.134000 2.333739
0.136000 2.332665
0.138000 2.331594
0.140000 2.330526
0.142000 2.329461
0.144000 2.328399
0.146000 2.327340
0.148000 2.326284
0.150000 2.325231
0.152000 2.324181
0.154000 2.323134
0.156000 2.322090
0.158000 2.321048
0.160000 2.320010
0.162000 2.318974
0.164000 2.317941
0.166000 2.316911
0.168000 2.315884
0.170000 2.314859
0.172000 2.313838
0.174000 2.312818
0.176000 2.311802
0.178000 2.310788
0.180000 2.309777
0.182000 2.308769
0.184000 2.307763
0.186000 2.306760
0.188000 2.305760
0.190000 2.304762
0.192000 2.303766
0.194000 2.302773
0.196000 2.301783
0.198000 2.300795
0.200000 2.299810
0.202000 2.298827
0.204000 2.297847
0.206000 2.296869
0.208000 2.295893
0.210000 2.294920
0.212000 2.293950
0.214000 2.292982
0.216000 2.292016
0.218000 2.291052
0.220000 2.290091
0.222000 2.289132
0.224000 2.288176
0.226000 2.287222
0.228000 2.286270
0.230000 2.285320
0.232000 2.284373
0.234000 2.283428
0.236000 2.282485
0.238000 2.281545
0.240000 2.280606
0.242000 2.279670
0.244000 2.278736
0.246000 2.277804
0.248000 2.276875
0.250000 2.275947
0.252000 2.275022
0.254000 2.274098
0.256000 2.273177
0.258000 2.272258
0.260000 2.271341
0.262000 2.270427
0.264000 2.269514
0.266000 2.268603
0.268000 2.267694
0.270000 2.266788
0.272000 2.265883
0.274000 2.264981
0.276000 2.264080
0.278000 2.263181
0.280000 2.262285
0.282000 2.261390
0.284000 2.260497
0.286000 2.259607
0.288000 2.258718
0.290000 2.257831
0.292000 2.256946
0.294000 2.256063
0.296000 2.255182
0.298000 2.254303
0.300000 2.253425
0.302000 2.252550
0.304000 2.251676
0.306000 2.250804
0.308000 2.249934
0.310000 2.249066
0.312000 2.248200
0.314000 2.247335
0.316000 2.246472
0.318000 2.245611
0.320000 2.244752
0.322000 2.243895
0.324000 2.243039
0.326000 2.242185
0.328000 2.241333
0.330000 2.240483
0.332000 2.239634
0.334000 2.238787
0.336000 2.237942
0.338000 2.237098
0.340000 2.236257
0.342000 2.235416
0.344000 2.234578
0.346000 2.233741
0.348000 2.232906
0.350000 2.232073
0.352000 2.231241
0.354000 2.230411
0.356000 2.229582
0.358000 2.228755
0.360000 2.227930
0.362000 2.227106
0.364000 2.226284
0.366000 2.225463
0.368000 2.224645
0.370000 2.223827
0.372000 2.223011
0.374000 2.222197
0.376000 2.221385
0.378000 2.220573
0.380000 2.219764
0.382000 2.218956
0.384000 2.218149
0.386000 2.217344
0.388000 2.216541
0.390000 2.215739
0.392000 2.214938
0.394000 2.214139
0.396000 2.213342
0.398000 2.212546
0.400000 2.211751
0.402000 2.210958
0.404000 2.210167
0.406000 2.209377
0.408000 2.208588
0.410000 2.207801
0.412000 2.207015
0.414000 2.206230
0.416000 2.205447
0.418000 2.204666
0.420000 2.203886
0.422000 2.203107
0.424000 2.202329
0.426000 2.201554
0.428000 2.200779
0.430000 2.200006
0.432000 2.199234
0.434000 2.198463
0.436000 2.197694
0.438000 2.196927
0.440000 2.196160
0.442000 2.195395
0.444000 2.194631
0.446000 2.193869
0.448000 2.193108
0.450000 2.192348
0.452000 2.191590
0.454000 2.190833
0.456000 2.190077
0.458000 2.189323
0.460000 2.188569
0.462000 2.187817
0.464000 2.187067
0.466000 2.186317
0.468000 2.185569
0.470000 2.184823
0.472000 2.184077
0.474000 2.183333
0.476000 2.182590
0.478000 2.181848
0.480000 2.181107
0.482000 2.180368
0.484000 2.179630
0.486000 2.178893
0.488000 2.178158
0.490000 2.177423
0.492000 2.176690
0.494000 2.175958
0.496000 2.175227
0.498000 2.174498
0.500000 2.173769
0.502000 2.173042
0.504000 2.172316
0.506000 2.171591
0.508000 2.170868
0.510000 2.170145
0.512000 2.169424
0.514000 2.168704
0.516000 2.167985
0.518000 2.167267
0.520000 2.166550
0.522000 2.165835
0.524000 2.165121
0.526000 2.164407
0.528000 2.163695
0.530000 2.162984
0.532000 2.162274
0.534000 2.161566
0.536000 2.160858
0.538000 2.160152
0.540000 2.159446
0.542000 2.158742
0.544000 2.158039
0.546000 2.157336
0.548000 2.156635
0.550000 2.155936
0.552000 2.155237
0.554000 2.154539
0.556000 2.153842
0.558000 2.153147
0.560000 2.152452
0.562000 2.151759
0.564000 2.151066
0.566000 2.150375
0.568000 2.149684
0.570000 2.148995
0.572000 2.148307
0.574000 2.147620
0.576000 2.146934
0.578000 2.146248
0.580000 2.145564
0.582000 2.144881
0.584000 2.144199
0.586000 2.143518
0.588000 2.142838
0.590000 2.142159
0.592000 2.141481
0.594000 2.140804
0.596000 2.140128
0.598000 2.139453
0.600000 2.138779
0.600000 2.139453
0.600000 3.739273
0.600000 3.740451
0.602000 3.741629
0.604000 3.742805
0.606000 3.743980
0.608000 3.745155
0.610000 3.746328
0.612000 3.747501
0.614000 3.748672
0.616000 3.749843
0.618000 3.751012
0.620000 3.752181
0.622000 3.753349
0.624000 3.754515
0.626000 3.755681
0.628000 3.756846
0.630000 3.758010
0.632000 3.759173
0.634000 3.760335
0.636000 3.761496
0.638000 3.762656
0.640000 3.763815
0.642000 3.764973
0.644000 3.766130
0.646000 3.767287
0.648000 3.768442
0.650000 3.769597
0.652000 3.770751
0.654000 3.771903
0.656000 3.773055
0.658000 3.774206
0.660000 3.775356
0.662000 3.776505
0.664000 3.777654
0.666000 3.778801
0.668000 3.779947
0.670000 3.781093
0.672000 3.782238
0.674000 3.783382
0.676000 3.784525
0.678000 3.785667
0.680000 3.786808
0.682000 3.787948
0.684000 3.789088
0.686000 3.790226
0.688000 3.791364
0.690000 3.792501
0.692000 3.793637
0.694000 3.794772
0.696000 3.795907
0.698000 3.797040
0.700000 3.798173
0.702000 3.799305
0.704000 3.800436
0.706000 3.801566
0.708000 3.802695
0.710000 3.803824
0.712000 3.804951
0.714000 3.806078
0.716000 3.807204
0.718000 3.808329
0.720000 3.809454
0.722000 3.810577
0.724000 3.811700
0.726000 3.812822
0.728000 3.813943
0.730000 3.815064
0.732000 3.816183
0.734000 3.817302
0.736000 3.818420
0.738000 3.819537
0.740000 3.820653
0.742000 3.821769
0.744000 3.822884
0.746000 3.823998
0.748000 3.825111
0.750000 3.826223
0.752000 3.827335
0.754000 3.828446
0.756000 3.829556
0.758000 3.830665
0.760000 3.831774
0.762000 3.832881
0.764000 3.833988
0.766000 3.835095
0.768000 3.836200
0.770000 3.837305
0.772000 3.838409
0.774000 3.839512
0.776000 3.840615
0.778000 3.841716
0.780000 3.842817
0.782000 3.843917
0.784000 3.845017
0.786000 3.846116
0.788000 3.847214
0.790000 3.848311
0.792000 3.849408
0.794000 3.850503
0.796000 3.851598
0.798000 3.852693
0.800000 3.853786
0.802000 3.854879
0.804000 3.855971
0.806000 3.857063
0.808000 3.858154
0.810000 3.859244
0.812000 3.860333
0.814000 3.861421
0.816000 3.862509
0.818000 3.863597
0.820000 3.864683
0.822000 3.865769
0.824000 3.866854
0.826000 3.867938
0.828000 3.869022
0.830000 3.870105
0.832000 3.871187
0.834000 3.872269
0.836000 3.873350
0.838000 3.874430
0.840000 3.875509
0.842000 3.876588
0.844000 3.877666
0.846000 3.878744
0.848000 3.879820
0.850000 3.880897
0.852000 3.881972
0.854000 3.883047
0.856000 3.884121
0.858000 3.885194
0.860000 3.886267
0.862000 3.887339
0.864000 3.888411
0.866000 3.889481
0.868000 3.890551
0.870000 3.891621
0.872000 3.892690
0.874000 3.893758
0.876000 3.894825
0.878000 3.895892
0.880000 3.896958
0.882000 3.898024
0.884000 3.899088
0.886000 3.900153
0.888000 3.901216
0.890000 3.902279
0.892000 3.903341
0.894000 3.904403
0.896000 3.905464
0.898000 3.906525
0.900000 3.907584
0.902000 3.908643
0.904000 3.909702
0.906000 3.910760
0.908000 3.911817
0.910000 3.912874
0.912000 3.913930
0.914000 3.914985
0.916000 3.916040
0.918000 3.917094
0.920000 3.918147
0.922000 3.919200
0.924000 3.920252
0.926000 3.921304
0.928000 3.922355
0.930000 3.923405
0.932000 3.924455
0.934000 3.925505
0.936000 3.926553
0.938000 3.927601
0.940000 3.928649
0.942000 3.929695
0.944000 3.930742
0.946000 3.931787
0.948000 3.932832
0.950000 3.933877
0.952000 3.934920
0.954000 3.935964
0.956000 3.937006
0.958000 3.938048
0.960000 3.939090
0.962000 3.940131
0.964000 3.941171
0.966000 3.942211
0.968000 3.943250
0.970000 3.944288
0.972000 3.945326
0.974000 3.946364
0.976000 3.947401
0.978000 3.948437
0.980000 3.949472
0.982000 3.950508
0.984000 3.951542
0.986000 3.952576
0.988000 3.953609
0.990000 3.954642
0.992000 3.955675
0.994000 3.956706
0.996000 3.957737
0.998000 3.958768
1.000000 3.959798


==> exE/I=40_80/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/res-I40-8DS-RhoError.dat <==
0.012500 0.00000038242805944222
0.037500 0.00000001725659570795
0.062500 0.00000000302789970874
0.087500 0.00000000292874879904
0.112500 0.00000000322911386519
0.137500 0.00000000412530898330
0.162500 0.00000000306278558071
0.187500 0.00000000214391793207
0.212500 0.00000000157073065665
0.237500 0.00000000117908349750
0.262500 0.00000000091034602079
0.287500 0.00000000067898309197
0.312500 0.00000000058240834377
0.337500 0.00000000034074476574
0.362500 0.00000000053948667755
0.387500 0.00000000016343237874
0.412500 0.00000000132623556581
0.437500 0.00000000109417319649
0.462500 0.00000000168059122174
0.487500 0.00000000484783724275
0.512500 0.00000000788715981415
0.537500 0.00439969883453761312
0.562500 0.00431571381652640085
0.587500 0.14320320274694697815
0.612500 0.13454196120544503756
0.637500 0.00005451025361891126
0.662500 0.00000000128840182967
0.687500 0.00000000013606804572
0.712500 0.00000000006784528495
0.737500 0.00000000009359890640
0.762500 0.00000000002234701313
0.787500 0.00000000002847633240
0.812500 0.00000000000772493181
0.837500 0.00000000001573630115
0.862500 0.00000000000979127890
0.887500 0.00000000000796962496
0.912500 0.00000000000357980312
0.937500 0.00000000000902522501
0.962500 0.00000000000861000160
0.987500 0.00000000037647085449


==> exE/I=40_80/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/res-I40-8DS-RhoError_Error.dat <==
0.012500 0.000000
0.037500 0.000000
0.062500 0.000000
0.087500 0.000000
0.112500 0.000000
0.137500 0.000000
0.162500 0.000000
0.187500 0.000000
0.212500 0.000000
0.237500 0.000000
0.262500 0.000000
0.287500 0.000000
0.312500 0.000000
0.337500 0.000000
0.362500 0.000000
0.387500 0.000000
0.412500 0.000000
0.437500 0.000000
0.462500 0.000000
0.487500 0.000000
0.512500 0.000000
0.537500 0.004400
0.562500 0.004316
0.587500 0.143203
0.612500 0.134542
0.637500 0.000055
0.662500 0.000000
0.687500 0.000000
0.712500 0.000000
0.737500 0.000000
0.762500 0.000000
0.787500 0.000000
0.812500 0.000000
0.837500 0.000000
0.862500 0.000000
0.887500 0.000000
0.912500 0.000000
0.937500 0.000000
0.962500 0.000000
0.987500 0.000000


==> exE/I=40_80/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/res-I40-8DS-Rho_RhoExact.dat <==
0.000000 2.414214
0.002000 2.412863
0.004000 2.411517
0.006000 2.410177
0.008000 2.408843
0.010000 2.407514
0.012000 2.406190
0.014000 2.404871
0.016000 2.403558
0.018000 2.402250
0.020000 2.400947
0.022000 2.399649
0.024000 2.398356
0.026000 2.397067
0.028000 2.395784
0.030000 2.394506
0.032000 2.393232
0.034000 2.391963
0.036000 2.390699
0.038000 2.389440
0.040000 2.388185
0.042000 2.386935
0.044000 2.385689
0.046000 2.384448
0.048000 2.383211
0.050000 2.381978
0.052000 2.380750
0.054000 2.379527
0.056000 2.378307
0.058000 2.377092
0.060000 2.375881
0.062000 2.374674
0.064000 2.373472
0.066000 2.372273
0.068000 2.371079
0.070000 2.369889
0.072000 2.368702
0.074000 2.367520
0.076000 2.366341
0.078000 2.365167
0.080000 2.363996
0.082000 2.362829
0.084000 2.361666
0.086000 2.360507
0.088000 2.359351
0.090000 2.358199
0.092000 2.357051
0.094000 2.355906
0.096000 2.354765
0.098000 2.353628
0.100000 2.352494
0.102000 2.351364
0.104000 2.350237
0.106000 2.349114
0.108000 2.347994
0.110000 2.346878
0.112000 2.345765
0.114000 2.344655
0.116000 2.343549
0.118000 2.342446
0.120000 2.341346
0.122000 2.340250
0.124000 2.339157
0.126000 2.338067
0.128000 2.336980
0.130000 2.335897
0.132000 2.334817
0.134000 2.333739
0.136000 2.332665
0.138000 2.331594
0.140000 2.330526
0.142000 2.329461
0.144000 2.328399
0.146000 2.327340
0.148000 2.326284
0.150000 2.325231
0.152000 2.324181
0.154000 2.323134
0.156000 2.322090
0.158000 2.321048
0.160000 2.320010
0.162000 2.318974
0.164000 2.317941
0.166000 2.316911
0.168000 2.315884
0.170000 2.314859
0.172000 2.313838
0.174000 2.312818
0.176000 2.311802
0.178000 2.310788
0.180000 2.309777
0.182000 2.308769
0.184000 2.307763
0.186000 2.306760
0.188000 2.305760
0.190000 2.304762
0.192000 2.303766
0.194000 2.302773
0.196000 2.301783
0.198000 2.300795
0.200000 2.299810
0.202000 2.298827
0.204000 2.297847
0.206000 2.296869
0.208000 2.295893
0.210000 2.294920
0.212000 2.293950
0.214000 2.292982
0.216000 2.292016
0.218000 2.291052
0.220000 2.290091
0.222000 2.289132
0.224000 2.288176
0.226000 2.287222
0.228000 2.286270
0.230000 2.285320
0.232000 2.284373
0.234000 2.283428
0.236000 2.282485
0.238000 2.281545
0.240000 2.280606
0.242000 2.279670
0.244000 2.278736
0.246000 2.277804
0.248000 2.276875
0.250000 2.275947
0.252000 2.275022
0.254000 2.274098
0.256000 2.273177
0.258000 2.272258
0.260000 2.271341
0.262000 2.270427
0.264000 2.269514
0.266000 2.268603
0.268000 2.267694
0.270000 2.266788
0.272000 2.265883
0.274000 2.264981
0.276000 2.264080
0.278000 2.263181
0.280000 2.262285
0.282000 2.261390
0.284000 2.260497
0.286000 2.259607
0.288000 2.258718
0.290000 2.257831
0.292000 2.256946
0.294000 2.256063
0.296000 2.255182
0.298000 2.254303
0.300000 2.253425
0.302000 2.252550
0.304000 2.251676
0.306000 2.250804
0.308000 2.249934
0.310000 2.249066
0.312000 2.248200
0.314000 2.247335
0.316000 2.246472
0.318000 2.245611
0.320000 2.244752
0.322000 2.243895
0.324000 2.243039
0.326000 2.242185
0.328000 2.241333
0.330000 2.240483
0.332000 2.239634
0.334000 2.238787
0.336000 2.237942
0.338000 2.237098
0.340000 2.236257
0.342000 2.235416
0.344000 2.234578
0.346000 2.233741
0.348000 2.232906
0.350000 2.232073
0.352000 2.231241
0.354000 2.230411
0.356000 2.229582
0.358000 2.228755
0.360000 2.227930
0.362000 2.227106
0.364000 2.226284
0.366000 2.225463
0.368000 2.224645
0.370000 2.223827
0.372000 2.223011
0.374000 2.222197
0.376000 2.221385
0.378000 2.220573
0.380000 2.219764
0.382000 2.218956
0.384000 2.218149
0.386000 2.217344
0.388000 2.216541
0.390000 2.215739
0.392000 2.214938
0.394000 2.214139
0.396000 2.213342
0.398000 2.212546
0.400000 2.211751
0.402000 2.210958
0.404000 2.210167
0.406000 2.209377
0.408000 2.208588
0.410000 2.207801
0.412000 2.207015
0.414000 2.206230
0.416000 2.205447
0.418000 2.204666
0.420000 2.203886
0.422000 2.203107
0.424000 2.202329
0.426000 2.201554
0.428000 2.200779
0.430000 2.200006
0.432000 2.199234
0.434000 2.198463
0.436000 2.197694
0.438000 2.196927
0.440000 2.196160
0.442000 2.195395
0.444000 2.194631
0.446000 2.193869
0.448000 2.193108
0.450000 2.192348
0.452000 2.191590
0.454000 2.190833
0.456000 2.190077
0.458000 2.189323
0.460000 2.188569
0.462000 2.187817
0.464000 2.187067
0.466000 2.186317
0.468000 2.185569
0.470000 2.184823
0.472000 2.184077
0.474000 2.183333
0.476000 2.182590
0.478000 2.181848
0.480000 2.181107
0.482000 2.180368
0.484000 2.179630
0.486000 2.178893
0.488000 2.178158
0.490000 2.177423
0.492000 2.176690
0.494000 2.175958
0.496000 2.175227
0.498000 2.174498
0.500000 2.173769
0.502000 2.173042
0.504000 2.172316
0.506000 2.171591
0.508000 2.170868
0.510000 2.170145
0.512000 2.169424
0.514000 2.168704
0.516000 2.167985
0.518000 2.167267
0.520000 2.166550
0.522000 2.165835
0.524000 2.165121
0.526000 2.164407
0.528000 2.163695
0.530000 2.162984
0.532000 2.162274
0.534000 2.161566
0.536000 2.160858
0.538000 2.160152
0.540000 2.159446
0.542000 2.158742
0.544000 2.158039
0.546000 2.157336
0.548000 2.156635
0.550000 2.155936
0.552000 2.155237
0.554000 2.154539
0.556000 2.153842
0.558000 2.153147
0.560000 2.152452
0.562000 2.151759
0.564000 2.151066
0.566000 2.150375
0.568000 2.149684
0.570000 2.148995
0.572000 2.148307
0.574000 2.147620
0.576000 2.146934
0.578000 2.146248
0.580000 2.145564
0.582000 2.144881
0.584000 2.144199
0.586000 2.143518
0.588000 2.142838
0.590000 2.142159
0.592000 2.141481
0.594000 2.140804
0.596000 2.140128
0.598000 2.139453
0.600000 2.138779
0.600000 2.139453
0.600000 3.739273
0.600000 3.740451
0.602000 3.741629
0.604000 3.742805
0.606000 3.743980
0.608000 3.745155
0.610000 3.746328
0.612000 3.747501
0.614000 3.748672
0.616000 3.749843
0.618000 3.751012
0.620000 3.752181
0.622000 3.753349
0.624000 3.754515
0.626000 3.755681
0.628000 3.756846
0.630000 3.758010
0.632000 3.759173
0.634000 3.760335
0.636000 3.761496
0.638000 3.762656
0.640000 3.763815
0.642000 3.764973
0.644000 3.766130
0.646000 3.767287
0.648000 3.768442
0.650000 3.769597
0.652000 3.770751
0.654000 3.771903
0.656000 3.773055
0.658000 3.774206
0.660000 3.775356
0.662000 3.776505
0.664000 3.777654
0.666000 3.778801
0.668000 3.779947
0.670000 3.781093
0.672000 3.782238
0.674000 3.783382
0.676000 3.784525
0.678000 3.785667
0.680000 3.786808
0.682000 3.787948
0.684000 3.789088
0.686000 3.790226
0.688000 3.791364
0.690000 3.792501
0.692000 3.793637
0.694000 3.794772
0.696000 3.795907
0.698000 3.797040
0.700000 3.798173
0.702000 3.799305
0.704000 3.800436
0.706000 3.801566
0.708000 3.802695
0.710000 3.803824
0.712000 3.804951
0.714000 3.806078
0.716000 3.807204
0.718000 3.808329
0.720000 3.809454
0.722000 3.810577
0.724000 3.811700
0.726000 3.812822
0.728000 3.813943
0.730000 3.815064
0.732000 3.816183
0.734000 3.817302
0.736000 3.818420
0.738000 3.819537
0.740000 3.820653
0.742000 3.821769
0.744000 3.822884
0.746000 3.823998
0.748000 3.825111
0.750000 3.826223
0.752000 3.827335
0.754000 3.828446
0.756000 3.829556
0.758000 3.830665
0.760000 3.831774
0.762000 3.832881
0.764000 3.833988
0.766000 3.835095
0.768000 3.836200
0.770000 3.837305
0.772000 3.838409
0.774000 3.839512
0.776000 3.840615
0.778000 3.841716
0.780000 3.842817
0.782000 3.843917
0.784000 3.845017
0.786000 3.846116
0.788000 3.847214
0.790000 3.848311
0.792000 3.849408
0.794000 3.850503
0.796000 3.851598
0.798000 3.852693
0.800000 3.853786
0.802000 3.854879
0.804000 3.855971
0.806000 3.857063
0.808000 3.858154
0.810000 3.859244
0.812000 3.860333
0.814000 3.861421
0.816000 3.862509
0.818000 3.863597
0.820000 3.864683
0.822000 3.865769
0.824000 3.866854
0.826000 3.867938
0.828000 3.869022
0.830000 3.870105
0.832000 3.871187
0.834000 3.872269
0.836000 3.873350
0.838000 3.874430
0.840000 3.875509
0.842000 3.876588
0.844000 3.877666
0.846000 3.878744
0.848000 3.879820
0.850000 3.880897
0.852000 3.881972
0.854000 3.883047
0.856000 3.884121
0.858000 3.885194
0.860000 3.886267
0.862000 3.887339
0.864000 3.888411
0.866000 3.889481
0.868000 3.890551
0.870000 3.891621
0.872000 3.892690
0.874000 3.893758
0.876000 3.894825
0.878000 3.895892
0.880000 3.896958
0.882000 3.898024
0.884000 3.899088
0.886000 3.900153
0.888000 3.901216
0.890000 3.902279
0.892000 3.903341
0.894000 3.904403
0.896000 3.905464
0.898000 3.906525
0.900000 3.907584
0.902000 3.908643
0.904000 3.909702
0.906000 3.910760
0.908000 3.911817
0.910000 3.912874
0.912000 3.913930
0.914000 3.914985
0.916000 3.916040
0.918000 3.917094
0.920000 3.918147
0.922000 3.919200
0.924000 3.920252
0.926000 3.921304
0.928000 3.922355
0.930000 3.923405
0.932000 3.924455
0.934000 3.925505
0.936000 3.926553
0.938000 3.927601
0.940000 3.928649
0.942000 3.929695
0.944000 3.930742
0.946000 3.931787
0.948000 3.932832
0.950000 3.933877
0.952000 3.934920
0.954000 3.935964
0.956000 3.937006
0.958000 3.938048
0.960000 3.939090
0.962000 3.940131
0.964000 3.941171
0.966000 3.942211
0.968000 3.943250
0.970000 3.944288
0.972000 3.945326
0.974000 3.946364
0.976000 3.947401
0.978000 3.948437
0.980000 3.949472
0.982000 3.950508
0.984000 3.951542
0.986000 3.952576
0.988000 3.953609
0.990000 3.954642
0.992000 3.955675
0.994000 3.956706
0.996000 3.957737
0.998000 3.958768
1.000000 3.959798


==> exE/I=40_80/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/res-I40-8DS-Rho_RhoSubPv.dat <==
0.000000 3.313708
0.002000 3.315564
0.004000 3.317413
0.006000 3.319258
0.008000 3.321097
0.010000 3.322930
0.012000 3.324758
0.014000 3.326581
0.016000 3.328399
0.018000 3.330211
0.020000 3.332019
0.022000 3.333821
0.024000 3.335619
0.026000 3.337411
0.028000 3.339199
0.030000 3.340982
0.032000 3.342760
0.034000 3.344533
0.036000 3.346301
0.038000 3.348065
0.040000 3.349824
0.042000 3.351579
0.044000 3.353329
0.046000 3.355075
0.048000 3.356816
0.050000 3.358553
0.052000 3.360285
0.054000 3.362013
0.056000 3.363737
0.058000 3.365456
0.060000 3.367172
0.062000 3.368883
0.064000 3.370590
0.066000 3.372293
0.068000 3.373991
0.070000 3.375686
0.072000 3.377377
0.074000 3.379064
0.076000 3.380747
0.078000 3.382426
0.080000 3.384101
0.082000 3.385772
0.084000 3.387439
0.086000 3.389103
0.088000 3.390763
0.090000 3.392419
0.092000 3.394072
0.094000 3.395721
0.096000 3.397366
0.098000 3.399008
0.100000 3.400646
0.102000 3.402280
0.104000 3.403912
0.106000 3.405539
0.108000 3.407163
0.110000 3.408784
0.112000 3.410401
0.114000 3.412015
0.116000 3.413626
0.118000 3.415233
0.120000 3.416837
0.122000 3.418438
0.124000 3.420035
0.126000 3.421630
0.128000 3.423221
0.130000 3.424809
0.132000 3.426393
0.134000 3.427975
0.136000 3.429554
0.138000 3.431129
0.140000 3.432701
0.142000 3.434271
0.144000 3.435837
0.146000 3.437400
0.148000 3.438960
0.150000 3.440518
0.152000 3.442072
0.154000 3.443624
0.156000 3.445172
0.158000 3.446718
0.160000 3.448261
0.162000 3.449801
0.164000 3.451338
0.166000 3.452873
0.168000 3.454405
0.170000 3.455933
0.172000 3.457460
0.174000 3.458983
0.176000 3.460504
0.178000 3.462022
0.180000 3.463537
0.182000 3.465050
0.184000 3.466560
0.186000 3.468068
0.188000 3.469573
0.190000 3.471075
0.192000 3.472575
0.194000 3.474072
0.196000 3.475567
0.198000 3.477059
0.200000 3.478548
0.202000 3.480035
0.204000 3.481520
0.206000 3.483002
0.208000 3.484482
0.210000 3.485960
0.212000 3.487435
0.214000 3.488907
0.216000 3.490377
0.218000 3.491845
0.220000 3.493311
0.222000 3.494774
0.224000 3.496235
0.226000 3.497693
0.228000 3.499149
0.230000 3.500603
0.232000 3.502055
0.234000 3.503504
0.236000 3.504952
0.238000 3.506397
0.240000 3.507839
0.242000 3.509280
0.244000 3.510718
0.246000 3.512154
0.248000 3.513588
0.250000 3.515020
0.252000 3.516450
0.254000 3.517878
0.256000 3.519303
0.258000 3.520726
0.260000 3.522148
0.262000 3.523567
0.264000 3.524984
0.266000 3.526399
0.268000 3.527812
0.270000 3.529223
0.272000 3.530632
0.274000 3.532039
0.276000 3.533444
0.278000 3.534847
0.280000 3.536248
0.282000 3.537647
0.284000 3.539044
0.286000 3.540439
0.288000 3.541832
0.290000 3.543224
0.292000 3.544613
0.294000 3.546000
0.296000 3.547386
0.298000 3.548769
0.300000 3.550151
0.302000 3.551531
0.304000 3.552909
0.306000 3.554285
0.308000 3.555660
0.310000 3.557032
0.312000 3.558403
0.314000 3.559772
0.316000 3.561139
0.318000 3.562504
0.320000 3.563868
0.322000 3.565230
0.324000 3.566590
0.326000 3.567948
0.328000 3.569304
0.330000 3.570659
0.332000 3.572012
0.334000 3.573363
0.336000 3.574713
0.338000 3.576061
0.340000 3.577407
0.342000 3.578752
0.344000 3.580094
0.346000 3.581435
0.348000 3.582775
0.350000 3.584113
0.352000 3.585449
0.354000 3.586784
0.356000 3.588116
0.358000 3.589448
0.360000 3.590777
0.362000 3.592106
0.364000 3.593432
0.366000 3.594757
0.368000 3.596080
0.370000 3.597402
0.372000 3.598722
0.374000 3.600041
0.376000 3.601358
0.378000 3.602673
0.380000 3.603987
0.382000 3.605299
0.384000 3.606610
0.386000 3.607920
0.388000 3.609227
0.390000 3.610534
0.392000 3.611839
0.394000 3.613142
0.396000 3.614444
0.398000 3.615744
0.400000 3.617043
0.402000 3.618341
0.404000 3.619637
0.406000 3.620931
0.408000 3.622224
0.410000 3.623516
0.412000 3.624806
0.414000 3.626095
0.416000 3.627382
0.418000 3.628668
0.420000 3.629952
0.422000 3.631236
0.424000 3.632517
0.426000 3.633798
0.428000 3.635077
0.430000 3.636354
0.432000 3.637630
0.434000 3.638905
0.436000 3.640179
0.438000 3.641451
0.440000 3.642721
0.442000 3.643991
0.444000 3.645259
0.446000 3.646526
0.448000 3.647791
0.450000 3.649055
0.452000 3.650318
0.454000 3.651579
0.456000 3.652840
0.458000 3.654098
0.460000 3.655356
0.462000 3.656612
0.464000 3.657867
0.466000 3.659121
0.468000 3.660373
0.470000 3.661625
0.472000 3.662874
0.474000 3.664123
0.476000 3.665370
0.478000 3.666617
0.480000 3.667862
0.482000 3.669105
0.484000 3.670348
0.486000 3.671589
0.488000 3.672829
0.490000 3.674068
0.492000 3.675305
0.494000 3.676541
0.496000 3.677776
0.498000 3.679010
0.500000 3.680243
0.502000 3.681475
0.504000 3.682705
0.506000 3.683934
0.508000 3.685162
0.510000 3.686389
0.512000 3.687615
0.514000 3.688839
0.516000 3.690062
0.518000 3.691285
0.520000 3.692506
0.522000 3.693726
0.524000 3.694944
0.526000 3.696162
0.528000 3.697378
0.530000 3.698594
0.532000 3.699808
0.534000 3.701021
0.536000 3.702233
0.538000 3.703444
0.540000 3.704654
0.542000 3.705862
0.544000 3.707070
0.546000 3.708276
0.548000 3.709482
0.550000 3.710686
0.552000 3.711889
0.554000 3.713091
0.556000 3.714292
0.558000 3.715492
0.560000 3.716691
0.562000 3.717889
0.564000 3.719086
0.566000 3.720282
0.568000 3.721476
0.570000 3.722670
0.572000 3.723863
0.574000 3.725054
0.576000 3.726245
0.578000 3.727434
0.580000 3.728623
0.582000 3.729810
0.584000 3.730996
0.586000 3.732182
0.588000 3.733366
0.590000 3.734550
0.592000 3.735732
0.594000 3.736913
0.596000 3.738094
0.598000 3.739273
0.600000 3.740451


==> exE/I=40_80/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/res-I40-8DS-Rho_RhoSupPv.dat <==
0.600000 2.138779
0.602000 2.138106
0.604000 2.137434
0.606000 2.136763
0.608000 2.136093
0.610000 2.135424
0.612000 2.134756
0.614000 2.134089
0.616000 2.133423
0.618000 2.132758
0.620000 2.132093
0.622000 2.131430
0.624000 2.130768
0.626000 2.130106
0.628000 2.129446
0.630000 2.128786
0.632000 2.128128
0.634000 2.127470
0.636000 2.126814
0.638000 2.126158
0.640000 2.125503
0.642000 2.124849
0.644000 2.124196
0.646000 2.123544
0.648000 2.122893
0.650000 2.122243
0.652000 2.121594
0.654000 2.120945
0.656000 2.120298
0.658000 2.119651
0.660000 2.119005
0.662000 2.118361
0.664000 2.117717
0.666000 2.117074
0.668000 2.116432
0.670000 2.115790
0.672000 2.115150
0.674000 2.114510
0.676000 2.113872
0.678000 2.113234
0.680000 2.112597
0.682000 2.111961
0.684000 2.111326
0.686000 2.110692
0.688000 2.110058
0.690000 2.109426
0.692000 2.108794
0.694000 2.108163
0.696000 2.107533
0.698000 2.106904
0.700000 2.106276
0.702000 2.105648
0.704000 2.105022
0.706000 2.104396
0.708000 2.103771
0.710000 2.103147
0.712000 2.102524
0.714000 2.101901
0.716000 2.101279
0.718000 2.100659
0.720000 2.100039
0.722000 2.099419
0.724000 2.098801
0.726000 2.098183
0.728000 2.097567
0.730000 2.096951
0.732000 2.096335
0.734000 2.095721
0.736000 2.095108
0.738000 2.094495
0.740000 2.093883
0.742000 2.093272
0.744000 2.092661
0.746000 2.092052
0.748000 2.091443
0.750000 2.090835
0.752000 2.090227
0.754000 2.089621
0.756000 2.089015
0.758000 2.088410
0.760000 2.087806
0.762000 2.087203
0.764000 2.086600
0.766000 2.085998
0.768000 2.085397
0.770000 2.084797
0.772000 2.084197
0.774000 2.083598
0.776000 2.083000
0.778000 2.082403
0.780000 2.081806
0.782000 2.081210
0.784000 2.080615
0.786000 2.080021
0.788000 2.079427
0.790000 2.078834
0.792000 2.078242
0.794000 2.077650
0.796000 2.077060
0.798000 2.076470
0.800000 2.075881
0.802000 2.075292
0.804000 2.074704
0.806000 2.074117
0.808000 2.073531
0.810000 2.072945
0.812000 2.072360
0.814000 2.071776
0.816000 2.071192
0.818000 2.070610
0.820000 2.070027
0.822000 2.069446
0.824000 2.068865
0.826000 2.068285
0.828000 2.067706
0.830000 2.067127
0.832000 2.066550
0.834000 2.065972
0.836000 2.065396
0.838000 2.064820
0.840000 2.064245
0.842000 2.063670
0.844000 2.063097
0.846000 2.062523
0.848000 2.061951
0.850000 2.061379
0.852000 2.060808
0.854000 2.060238
0.856000 2.059668
0.858000 2.059099
0.860000 2.058531
0.862000 2.057963
0.864000 2.057396
0.866000 2.056830
0.868000 2.056264
0.870000 2.055699
0.872000 2.055134
0.874000 2.054571
0.876000 2.054007
0.878000 2.053445
0.880000 2.052883
0.882000 2.052322
0.884000 2.051762
0.886000 2.051202
0.888000 2.050643
0.890000 2.050084
0.892000 2.049526
0.894000 2.048969
0.896000 2.048412
0.898000 2.047856
0.900000 2.047301
0.902000 2.046746
0.904000 2.046192
0.906000 2.045638
0.908000 2.045085
0.910000 2.044533
0.912000 2.043982
0.914000 2.043431
0.916000 2.042880
0.918000 2.042331
0.920000 2.041781
0.922000 2.041233
0.924000 2.040685
0.926000 2.040138
0.928000 2.039591
0.930000 2.039045
0.932000 2.038499
0.934000 2.037955
0.936000 2.037410
0.938000 2.036867
0.940000 2.036324
0.942000 2.035781
0.944000 2.035239
0.946000 2.034698
0.948000 2.034157
0.950000 2.033617
0.952000 2.033078
0.954000 2.032539
0.956000 2.032001
0.958000 2.031463
0.960000 2.030926
0.962000 2.030390
0.964000 2.029854
0.966000 2.029318
0.968000 2.028783
0.970000 2.028249
0.972000 2.027716
0.974000 2.027183
0.976000 2.026650
0.978000 2.026118
0.980000 2.025587
0.982000 2.025056
0.984000 2.024526
0.986000 2.023996
0.988000 2.023467
0.990000 2.022939
0.992000 2.022411
0.994000 2.021884
0.996000 2.021357
0.998000 2.020831
1.000000 2.020305


==> exE/I=40_80/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/res-I40-8DS-Rho_VarSteS.dat <==
0.012500 2.405894
0.037500 2.389784
0.062500 2.374400
0.087500 2.359664
0.112500 2.345509
0.137500 2.331882
0.162500 2.318734
0.187500 2.306026
0.212500 2.293723
0.237500 2.281794
0.262500 2.270212
0.287500 2.258952
0.312500 2.247995
0.337500 2.237320
0.362500 2.226911
0.387500 2.216751
0.412500 2.206828
0.437500 2.197127
0.462500 2.187638
0.487500 2.178349
0.512500 2.169251
0.537500 2.155936
0.562500 2.147277
0.587500 2.286218
0.612500 3.613245
0.637500 3.762414
0.662500 3.776787
0.687500 3.791074
0.712500 3.805228
0.737500 3.819252
0.762500 3.833153
0.787500 3.846934
0.812500 3.860600
0.837500 3.874155
0.862500 3.887603
0.887500 3.900946
0.912500 3.914189
0.937500 3.927335
0.962500 3.940387
0.987500 3.953347


==> exE/I=40_80/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/res-I80-8DS-RhoError.dat <==
0.006250 0.00000001116231729270
0.018750 0.00000000051948978452
0.031250 0.00000000009018075176
0.043750 0.00000000009650547028
0.056250 0.00000000010339640255
0.068750 0.00000000014794165892
0.081250 0.00000000012546719219
0.093750 0.00000000010086331770
0.106250 0.00000000008319389622
0.118750 0.00000000006961231591
0.131250 0.00000000005853184604
0.143750 0.00000000004942579679
0.156250 0.00000000004194333769
0.168750 0.00000000003575806318
0.181250 0.00000000003063149734
0.193750 0.00000000002634292784
0.206250 0.00000000002274935795
0.218750 0.00000000001972777497
0.231250 0.00000000001716049525
0.243750 0.00000000001498667856
0.256250 0.00000000001312328024
0.268750 0.00000000001153122042
0.281250 0.00000000001016298157
0.293750 0.00000000000898081609
0.306250 0.00000000000796918087
0.318750 0.00000000000707212067
0.331250 0.00000000000629896135
0.343750 0.00000000000562216940
0.356250 0.00000000000503153075
0.368750 0.00000000000452127225
0.381250 0.00000000000405719902
0.393750 0.00000000000364686059
0.406250 0.00000000000330580008
0.418750 0.00000000000295452551
0.431250 0.00000000000276356715
0.443750 0.00000000000232480701
0.456250 0.00000000000250377497
0.468750 0.00000000000139932510
0.481250 0.00000000000325517391
0.493750 0.00000000000142375001
0.506250 0.00000000000937827593
0.518750 0.00000000000777955478
0.531250 0.00000000001215250123
0.543750 0.00000000003727285147
0.556250 0.00217160252535641973
0.568750 0.00215100344209462335
0.581250 0.00320351216865866206
0.593750 0.14245626891056462071
0.606250 0.14137245697567335512
0.618750 0.00003529160617654625
0.631250 0.00000000001909272740
0.643750 0.00000000000315703019
0.656250 0.00000000000161071156
0.668750 0.00000000000224176233
0.681250 0.00000000000052580162
0.693750 0.00000000000074473760
0.706250 0.00000000000022781776
0.718750 0.00000000000046229687
0.731250 0.00000000000030375702
0.743750 0.00000000000032240877
0.756250 0.00000000000031752379
0.768750 0.00000000000027533531
0.781250 0.00000000000028421709
0.793750 0.00000000000023625546
0.806250 0.00000000000021715962
0.818750 0.00000000000024158453
0.831250 0.00000000000019628743
0.843750 0.00000000000021449509
0.856250 0.00000000000017008617
0.868750 0.00000000000016164847
0.881250 0.00000000000018296475
0.893750 0.00000000000013855583
0.906250 0.00000000000016342483
0.918750 0.00000000000012612134
0.931250 0.00000000000011235457
0.943750 0.00000000000010835777
0.956250 0.00000000000005595524
0.968750 0.00000000000013944401
0.981250 0.00000000000009148238
0.993750 0.00000000000481215068


==> exE/I=40_80/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/res-I80-8DS-Rho_RhoExact.dat <==
0.000000 2.414214
0.002000 2.412863
0.004000 2.411517
0.006000 2.410177
0.008000 2.408843
0.010000 2.407514
0.012000 2.406190
0.014000 2.404871
0.016000 2.403558
0.018000 2.402250
0.020000 2.400947
0.022000 2.399649
0.024000 2.398356
0.026000 2.397067
0.028000 2.395784
0.030000 2.394506
0.032000 2.393232
0.034000 2.391963
0.036000 2.390699
0.038000 2.389440
0.040000 2.388185
0.042000 2.386935
0.044000 2.385689
0.046000 2.384448
0.048000 2.383211
0.050000 2.381978
0.052000 2.380750
0.054000 2.379527
0.056000 2.378307
0.058000 2.377092
0.060000 2.375881
0.062000 2.374674
0.064000 2.373472
0.066000 2.372273
0.068000 2.371079
0.070000 2.369889
0.072000 2.368702
0.074000 2.367520
0.076000 2.366341
0.078000 2.365167
0.080000 2.363996
0.082000 2.362829
0.084000 2.361666
0.086000 2.360507
0.088000 2.359351
0.090000 2.358199
0.092000 2.357051
0.094000 2.355906
0.096000 2.354765
0.098000 2.353628
0.100000 2.352494
0.102000 2.351364
0.104000 2.350237
0.106000 2.349114
0.108000 2.347994
0.110000 2.346878
0.112000 2.345765
0.114000 2.344655
0.116000 2.343549
0.118000 2.342446
0.120000 2.341346
0.122000 2.340250
0.124000 2.339157
0.126000 2.338067
0.128000 2.336980
0.130000 2.335897
0.132000 2.334817
0.134000 2.333739
0.136000 2.332665
0.138000 2.331594
0.140000 2.330526
0.142000 2.329461
0.144000 2.328399
0.146000 2.327340
0.148000 2.326284
0.150000 2.325231
0.152000 2.324181
0.154000 2.323134
0.156000 2.322090
0.158000 2.321048
0.160000 2.320010
0.162000 2.318974
0.164000 2.317941
0.166000 2.316911
0.168000 2.315884
0.170000 2.314859
0.172000 2.313838
0.174000 2.312818
0.176000 2.311802
0.178000 2.310788
0.180000 2.309777
0.182000 2.308769
0.184000 2.307763
0.186000 2.306760
0.188000 2.305760
0.190000 2.304762
0.192000 2.303766
0.194000 2.302773
0.196000 2.301783
0.198000 2.300795
0.200000 2.299810
0.202000 2.298827
0.204000 2.297847
0.206000 2.296869
0.208000 2.295893
0.210000 2.294920
0.212000 2.293950
0.214000 2.292982
0.216000 2.292016
0.218000 2.291052
0.220000 2.290091
0.222000 2.289132
0.224000 2.288176
0.226000 2.287222
0.228000 2.286270
0.230000 2.285320
0.232000 2.284373
0.234000 2.283428
0.236000 2.282485
0.238000 2.281545
0.240000 2.280606
0.242000 2.279670
0.244000 2.278736
0.246000 2.277804
0.248000 2.276875
0.250000 2.275947
0.252000 2.275022
0.254000 2.274098
0.256000 2.273177
0.258000 2.272258
0.260000 2.271341
0.262000 2.270427
0.264000 2.269514
0.266000 2.268603
0.268000 2.267694
0.270000 2.266788
0.272000 2.265883
0.274000 2.264981
0.276000 2.264080
0.278000 2.263181
0.280000 2.262285
0.282000 2.261390
0.284000 2.260497
0.286000 2.259607
0.288000 2.258718
0.290000 2.257831
0.292000 2.256946
0.294000 2.256063
0.296000 2.255182
0.298000 2.254303
0.300000 2.253425
0.302000 2.252550
0.304000 2.251676
0.306000 2.250804
0.308000 2.249934
0.310000 2.249066
0.312000 2.248200
0.314000 2.247335
0.316000 2.246472
0.318000 2.245611
0.320000 2.244752
0.322000 2.243895
0.324000 2.243039
0.326000 2.242185
0.328000 2.241333
0.330000 2.240483
0.332000 2.239634
0.334000 2.238787
0.336000 2.237942
0.338000 2.237098
0.340000 2.236257
0.342000 2.235416
0.344000 2.234578
0.346000 2.233741
0.348000 2.232906
0.350000 2.232073
0.352000 2.231241
0.354000 2.230411
0.356000 2.229582
0.358000 2.228755
0.360000 2.227930
0.362000 2.227106
0.364000 2.226284
0.366000 2.225463
0.368000 2.224645
0.370000 2.223827
0.372000 2.223011
0.374000 2.222197
0.376000 2.221385
0.378000 2.220573
0.380000 2.219764
0.382000 2.218956
0.384000 2.218149
0.386000 2.217344
0.388000 2.216541
0.390000 2.215739
0.392000 2.214938
0.394000 2.214139
0.396000 2.213342
0.398000 2.212546
0.400000 2.211751
0.402000 2.210958
0.404000 2.210167
0.406000 2.209377
0.408000 2.208588
0.410000 2.207801
0.412000 2.207015
0.414000 2.206230
0.416000 2.205447
0.418000 2.204666
0.420000 2.203886
0.422000 2.203107
0.424000 2.202329
0.426000 2.201554
0.428000 2.200779
0.430000 2.200006
0.432000 2.199234
0.434000 2.198463
0.436000 2.197694
0.438000 2.196927
0.440000 2.196160
0.442000 2.195395
0.444000 2.194631
0.446000 2.193869
0.448000 2.193108
0.450000 2.192348
0.452000 2.191590
0.454000 2.190833
0.456000 2.190077
0.458000 2.189323
0.460000 2.188569
0.462000 2.187817
0.464000 2.187067
0.466000 2.186317
0.468000 2.185569
0.470000 2.184823
0.472000 2.184077
0.474000 2.183333
0.476000 2.182590
0.478000 2.181848
0.480000 2.181107
0.482000 2.180368
0.484000 2.179630
0.486000 2.178893
0.488000 2.178158
0.490000 2.177423
0.492000 2.176690
0.494000 2.175958
0.496000 2.175227
0.498000 2.174498
0.500000 2.173769
0.502000 2.173042
0.504000 2.172316
0.506000 2.171591
0.508000 2.170868
0.510000 2.170145
0.512000 2.169424
0.514000 2.168704
0.516000 2.167985
0.518000 2.167267
0.520000 2.166550
0.522000 2.165835
0.524000 2.165121
0.526000 2.164407
0.528000 2.163695
0.530000 2.162984
0.532000 2.162274
0.534000 2.161566
0.536000 2.160858
0.538000 2.160152
0.540000 2.159446
0.542000 2.158742
0.544000 2.158039
0.546000 2.157336
0.548000 2.156635
0.550000 2.155936
0.552000 2.155237
0.554000 2.154539
0.556000 2.153842
0.558000 2.153147
0.560000 2.152452
0.562000 2.151759
0.564000 2.151066
0.566000 2.150375
0.568000 2.149684
0.570000 2.148995
0.572000 2.148307
0.574000 2.147620
0.576000 2.146934
0.578000 2.146248
0.580000 2.145564
0.582000 2.144881
0.584000 2.144199
0.586000 2.143518
0.588000 2.142838
0.590000 2.142159
0.592000 2.141481
0.594000 2.140804
0.596000 2.140128
0.598000 2.139453
0.600000 2.138779
0.600000 2.139453
0.600000 3.739273
0.600000 3.740451
0.602000 3.741629
0.604000 3.742805
0.606000 3.743980
0.608000 3.745155
0.610000 3.746328
0.612000 3.747501
0.614000 3.748672
0.616000 3.749843
0.618000 3.751012
0.620000 3.752181
0.622000 3.753349
0.624000 3.754515
0.626000 3.755681
0.628000 3.756846
0.630000 3.758010
0.632000 3.759173
0.634000 3.760335
0.636000 3.761496
0.638000 3.762656
0.640000 3.763815
0.642000 3.764973
0.644000 3.766130
0.646000 3.767287
0.648000 3.768442
0.650000 3.769597
0.652000 3.770751
0.654000 3.771903
0.656000 3.773055
0.658000 3.774206
0.660000 3.775356
0.662000 3.776505
0.664000 3.777654
0.666000 3.778801
0.668000 3.779947
0.670000 3.781093
0.672000 3.782238
0.674000 3.783382
0.676000 3.784525
0.678000 3.785667
0.680000 3.786808
0.682000 3.787948
0.684000 3.789088
0.686000 3.790226
0.688000 3.791364
0.690000 3.792501
0.692000 3.793637
0.694000 3.794772
0.696000 3.795907
0.698000 3.797040
0.700000 3.798173
0.702000 3.799305
0.704000 3.800436
0.706000 3.801566
0.708000 3.802695
0.710000 3.803824
0.712000 3.804951
0.714000 3.806078
0.716000 3.807204
0.718000 3.808329
0.720000 3.809454
0.722000 3.810577
0.724000 3.811700
0.726000 3.812822
0.728000 3.813943
0.730000 3.815064
0.732000 3.816183
0.734000 3.817302
0.736000 3.818420
0.738000 3.819537
0.740000 3.820653
0.742000 3.821769
0.744000 3.822884
0.746000 3.823998
0.748000 3.825111
0.750000 3.826223
0.752000 3.827335
0.754000 3.828446
0.756000 3.829556
0.758000 3.830665
0.760000 3.831774
0.762000 3.832881
0.764000 3.833988
0.766000 3.835095
0.768000 3.836200
0.770000 3.837305
0.772000 3.838409
0.774000 3.839512
0.776000 3.840615
0.778000 3.841716
0.780000 3.842817
0.782000 3.843917
0.784000 3.845017
0.786000 3.846116
0.788000 3.847214
0.790000 3.848311
0.792000 3.849408
0.794000 3.850503
0.796000 3.851598
0.798000 3.852693
0.800000 3.853786
0.802000 3.854879
0.804000 3.855971
0.806000 3.857063
0.808000 3.858154
0.810000 3.859244
0.812000 3.860333
0.814000 3.861421
0.816000 3.862509
0.818000 3.863597
0.820000 3.864683
0.822000 3.865769
0.824000 3.866854
0.826000 3.867938
0.828000 3.869022
0.830000 3.870105
0.832000 3.871187
0.834000 3.872269
0.836000 3.873350
0.838000 3.874430
0.840000 3.875509
0.842000 3.876588
0.844000 3.877666
0.846000 3.878744
0.848000 3.879820
0.850000 3.880897
0.852000 3.881972
0.854000 3.883047
0.856000 3.884121
0.858000 3.885194
0.860000 3.886267
0.862000 3.887339
0.864000 3.888411
0.866000 3.889481
0.868000 3.890551
0.870000 3.891621
0.872000 3.892690
0.874000 3.893758
0.876000 3.894825
0.878000 3.895892
0.880000 3.896958
0.882000 3.898024
0.884000 3.899088
0.886000 3.900153
0.888000 3.901216
0.890000 3.902279
0.892000 3.903341
0.894000 3.904403
0.896000 3.905464
0.898000 3.906525
0.900000 3.907584
0.902000 3.908643
0.904000 3.909702
0.906000 3.910760
0.908000 3.911817
0.910000 3.912874
0.912000 3.913930
0.914000 3.914985
0.916000 3.916040
0.918000 3.917094
0.920000 3.918147
0.922000 3.919200
0.924000 3.920252
0.926000 3.921304
0.928000 3.922355
0.930000 3.923405
0.932000 3.924455
0.934000 3.925505
0.936000 3.926553
0.938000 3.927601
0.940000 3.928649
0.942000 3.929695
0.944000 3.930742
0.946000 3.931787
0.948000 3.932832
0.950000 3.933877
0.952000 3.934920
0.954000 3.935964
0.956000 3.937006
0.958000 3.938048
0.960000 3.939090
0.962000 3.940131
0.964000 3.941171
0.966000 3.942211
0.968000 3.943250
0.970000 3.944288
0.972000 3.945326
0.974000 3.946364
0.976000 3.947401
0.978000 3.948437
0.980000 3.949472
0.982000 3.950508
0.984000 3.951542
0.986000 3.952576
0.988000 3.953609
0.990000 3.954642
0.992000 3.955675
0.994000 3.956706
0.996000 3.957737
0.998000 3.958768
1.000000 3.959798


==> exE/I=40_80/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/res-I80-8DS-Rho_RhoSubPv.dat <==
0.000000 3.313708
0.002000 3.315564
0.004000 3.317413
0.006000 3.319258
0.008000 3.321097
0.010000 3.322930
0.012000 3.324758
0.014000 3.326581
0.016000 3.328399
0.018000 3.330211
0.020000 3.332019
0.022000 3.333821
0.024000 3.335619
0.026000 3.337411
0.028000 3.339199
0.030000 3.340982
0.032000 3.342760
0.034000 3.344533
0.036000 3.346301
0.038000 3.348065
0.040000 3.349824
0.042000 3.351579
0.044000 3.353329
0.046000 3.355075
0.048000 3.356816
0.050000 3.358553
0.052000 3.360285
0.054000 3.362013
0.056000 3.363737
0.058000 3.365456
0.060000 3.367172
0.062000 3.368883
0.064000 3.370590
0.066000 3.372293
0.068000 3.373991
0.070000 3.375686
0.072000 3.377377
0.074000 3.379064
0.076000 3.380747
0.078000 3.382426
0.080000 3.384101
0.082000 3.385772
0.084000 3.387439
0.086000 3.389103
0.088000 3.390763
0.090000 3.392419
0.092000 3.394072
0.094000 3.395721
0.096000 3.397366
0.098000 3.399008
0.100000 3.400646
0.102000 3.402280
0.104000 3.403912
0.106000 3.405539
0.108000 3.407163
0.110000 3.408784
0.112000 3.410401
0.114000 3.412015
0.116000 3.413626
0.118000 3.415233
0.120000 3.416837
0.122000 3.418438
0.124000 3.420035
0.126000 3.421630
0.128000 3.423221
0.130000 3.424809
0.132000 3.426393
0.134000 3.427975
0.136000 3.429554
0.138000 3.431129
0.140000 3.432701
0.142000 3.434271
0.144000 3.435837
0.146000 3.437400
0.148000 3.438960
0.150000 3.440518
0.152000 3.442072
0.154000 3.443624
0.156000 3.445172
0.158000 3.446718
0.160000 3.448261
0.162000 3.449801
0.164000 3.451338
0.166000 3.452873
0.168000 3.454405
0.170000 3.455933
0.172000 3.457460
0.174000 3.458983
0.176000 3.460504
0.178000 3.462022
0.180000 3.463537
0.182000 3.465050
0.184000 3.466560
0.186000 3.468068
0.188000 3.469573
0.190000 3.471075
0.192000 3.472575
0.194000 3.474072
0.196000 3.475567
0.198000 3.477059
0.200000 3.478548
0.202000 3.480035
0.204000 3.481520
0.206000 3.483002
0.208000 3.484482
0.210000 3.485960
0.212000 3.487435
0.214000 3.488907
0.216000 3.490377
0.218000 3.491845
0.220000 3.493311
0.222000 3.494774
0.224000 3.496235
0.226000 3.497693
0.228000 3.499149
0.230000 3.500603
0.232000 3.502055
0.234000 3.503504
0.236000 3.504952
0.238000 3.506397
0.240000 3.507839
0.242000 3.509280
0.244000 3.510718
0.246000 3.512154
0.248000 3.513588
0.250000 3.515020
0.252000 3.516450
0.254000 3.517878
0.256000 3.519303
0.258000 3.520726
0.260000 3.522148
0.262000 3.523567
0.264000 3.524984
0.266000 3.526399
0.268000 3.527812
0.270000 3.529223
0.272000 3.530632
0.274000 3.532039
0.276000 3.533444
0.278000 3.534847
0.280000 3.536248
0.282000 3.537647
0.284000 3.539044
0.286000 3.540439
0.288000 3.541832
0.290000 3.543224
0.292000 3.544613
0.294000 3.546000
0.296000 3.547386
0.298000 3.548769
0.300000 3.550151
0.302000 3.551531
0.304000 3.552909
0.306000 3.554285
0.308000 3.555660
0.310000 3.557032
0.312000 3.558403
0.314000 3.559772
0.316000 3.561139
0.318000 3.562504
0.320000 3.563868
0.322000 3.565230
0.324000 3.566590
0.326000 3.567948
0.328000 3.569304
0.330000 3.570659
0.332000 3.572012
0.334000 3.573363
0.336000 3.574713
0.338000 3.576061
0.340000 3.577407
0.342000 3.578752
0.344000 3.580094
0.346000 3.581435
0.348000 3.582775
0.350000 3.584113
0.352000 3.585449
0.354000 3.586784
0.356000 3.588116
0.358000 3.589448
0.360000 3.590777
0.362000 3.592106
0.364000 3.593432
0.366000 3.594757
0.368000 3.596080
0.370000 3.597402
0.372000 3.598722
0.374000 3.600041
0.376000 3.601358
0.378000 3.602673
0.380000 3.603987
0.382000 3.605299
0.384000 3.606610
0.386000 3.607920
0.388000 3.609227
0.390000 3.610534
0.392000 3.611839
0.394000 3.613142
0.396000 3.614444
0.398000 3.615744
0.400000 3.617043
0.402000 3.618341
0.404000 3.619637
0.406000 3.620931
0.408000 3.622224
0.410000 3.623516
0.412000 3.624806
0.414000 3.626095
0.416000 3.627382
0.418000 3.628668
0.420000 3.629952
0.422000 3.631236
0.424000 3.632517
0.426000 3.633798
0.428000 3.635077
0.430000 3.636354
0.432000 3.637630
0.434000 3.638905
0.436000 3.640179
0.438000 3.641451
0.440000 3.642721
0.442000 3.643991
0.444000 3.645259
0.446000 3.646526
0.448000 3.647791
0.450000 3.649055
0.452000 3.650318
0.454000 3.651579
0.456000 3.652840
0.458000 3.654098
0.460000 3.655356
0.462000 3.656612
0.464000 3.657867
0.466000 3.659121
0.468000 3.660373
0.470000 3.661625
0.472000 3.662874
0.474000 3.664123
0.476000 3.665370
0.478000 3.666617
0.480000 3.667862
0.482000 3.669105
0.484000 3.670348
0.486000 3.671589
0.488000 3.672829
0.490000 3.674068
0.492000 3.675305
0.494000 3.676541
0.496000 3.677776
0.498000 3.679010
0.500000 3.680243
0.502000 3.681475
0.504000 3.682705
0.506000 3.683934
0.508000 3.685162
0.510000 3.686389
0.512000 3.687615
0.514000 3.688839
0.516000 3.690062
0.518000 3.691285
0.520000 3.692506
0.522000 3.693726
0.524000 3.694944
0.526000 3.696162
0.528000 3.697378
0.530000 3.698594
0.532000 3.699808
0.534000 3.701021
0.536000 3.702233
0.538000 3.703444
0.540000 3.704654
0.542000 3.705862
0.544000 3.707070
0.546000 3.708276
0.548000 3.709482
0.550000 3.710686
0.552000 3.711889
0.554000 3.713091
0.556000 3.714292
0.558000 3.715492
0.560000 3.716691
0.562000 3.717889
0.564000 3.719086
0.566000 3.720282
0.568000 3.721476
0.570000 3.722670
0.572000 3.723863
0.574000 3.725054
0.576000 3.726245
0.578000 3.727434
0.580000 3.728623
0.582000 3.729810
0.584000 3.730996
0.586000 3.732182
0.588000 3.733366
0.590000 3.734550
0.592000 3.735732
0.594000 3.736913
0.596000 3.738094
0.598000 3.739273
0.600000 3.740451


==> exE/I=40_80/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/res-I80-8DS-Rho_RhoSupPv.dat <==
0.600000 2.138779
0.602000 2.138106
0.604000 2.137434
0.606000 2.136763
0.608000 2.136093
0.610000 2.135424
0.612000 2.134756
0.614000 2.134089
0.616000 2.133423
0.618000 2.132758
0.620000 2.132093
0.622000 2.131430
0.624000 2.130768
0.626000 2.130106
0.628000 2.129446
0.630000 2.128786
0.632000 2.128128
0.634000 2.127470
0.636000 2.126814
0.638000 2.126158
0.640000 2.125503
0.642000 2.124849
0.644000 2.124196
0.646000 2.123544
0.648000 2.122893
0.650000 2.122243
0.652000 2.121594
0.654000 2.120945
0.656000 2.120298
0.658000 2.119651
0.660000 2.119005
0.662000 2.118361
0.664000 2.117717
0.666000 2.117074
0.668000 2.116432
0.670000 2.115790
0.672000 2.115150
0.674000 2.114510
0.676000 2.113872
0.678000 2.113234
0.680000 2.112597
0.682000 2.111961
0.684000 2.111326
0.686000 2.110692
0.688000 2.110058
0.690000 2.109426
0.692000 2.108794
0.694000 2.108163
0.696000 2.107533
0.698000 2.106904
0.700000 2.106276
0.702000 2.105648
0.704000 2.105022
0.706000 2.104396
0.708000 2.103771
0.710000 2.103147
0.712000 2.102524
0.714000 2.101901
0.716000 2.101279
0.718000 2.100659
0.720000 2.100039
0.722000 2.099419
0.724000 2.098801
0.726000 2.098183
0.728000 2.097567
0.730000 2.096951
0.732000 2.096335
0.734000 2.095721
0.736000 2.095108
0.738000 2.094495
0.740000 2.093883
0.742000 2.093272
0.744000 2.092661
0.746000 2.092052
0.748000 2.091443
0.750000 2.090835
0.752000 2.090227
0.754000 2.089621
0.756000 2.089015
0.758000 2.088410
0.760000 2.087806
0.762000 2.087203
0.764000 2.086600
0.766000 2.085998
0.768000 2.085397
0.770000 2.084797
0.772000 2.084197
0.774000 2.083598
0.776000 2.083000
0.778000 2.082403
0.780000 2.081806
0.782000 2.081210
0.784000 2.080615
0.786000 2.080021
0.788000 2.079427
0.790000 2.078834
0.792000 2.078242
0.794000 2.077650
0.796000 2.077060
0.798000 2.076470
0.800000 2.075881
0.802000 2.075292
0.804000 2.074704
0.806000 2.074117
0.808000 2.073531
0.810000 2.072945
0.812000 2.072360
0.814000 2.071776
0.816000 2.071192
0.818000 2.070610
0.820000 2.070027
0.822000 2.069446
0.824000 2.068865
0.826000 2.068285
0.828000 2.067706
0.830000 2.067127
0.832000 2.066550
0.834000 2.065972
0.836000 2.065396
0.838000 2.064820
0.840000 2.064245
0.842000 2.063670
0.844000 2.063097
0.846000 2.062523
0.848000 2.061951
0.850000 2.061379
0.852000 2.060808
0.854000 2.060238
0.856000 2.059668
0.858000 2.059099
0.860000 2.058531
0.862000 2.057963
0.864000 2.057396
0.866000 2.056830
0.868000 2.056264
0.870000 2.055699
0.872000 2.055134
0.874000 2.054571
0.876000 2.054007
0.878000 2.053445
0.880000 2.052883
0.882000 2.052322
0.884000 2.051762
0.886000 2.051202
0.888000 2.050643
0.890000 2.050084
0.892000 2.049526
0.894000 2.048969
0.896000 2.048412
0.898000 2.047856
0.900000 2.047301
0.902000 2.046746
0.904000 2.046192
0.906000 2.045638
0.908000 2.045085
0.910000 2.044533
0.912000 2.043982
0.914000 2.043431
0.916000 2.042880
0.918000 2.042331
0.920000 2.041781
0.922000 2.041233
0.924000 2.040685
0.926000 2.040138
0.928000 2.039591
0.930000 2.039045
0.932000 2.038499
0.934000 2.037955
0.936000 2.037410
0.938000 2.036867
0.940000 2.036324
0.942000 2.035781
0.944000 2.035239
0.946000 2.034698
0.948000 2.034157
0.950000 2.033617
0.952000 2.033078
0.954000 2.032539
0.956000 2.032001
0.958000 2.031463
0.960000 2.030926
0.962000 2.030390
0.964000 2.029854
0.966000 2.029318
0.968000 2.028783
0.970000 2.028249
0.972000 2.027716
0.974000 2.027183
0.976000 2.026650
0.978000 2.026118
0.980000 2.025587
0.982000 2.025056
0.984000 2.024526
0.986000 2.023996
0.988000 2.023467
0.990000 2.022939
0.992000 2.022411
0.994000 2.021884
0.996000 2.021357
0.998000 2.020831
1.000000 2.020305


==> exE/I=40_80/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/res-I80-8DS-Rho_VarSteS.dat <==
0.006250 2.410019
0.018750 2.401769
0.031250 2.393717
0.043750 2.385852
0.056250 2.378162
0.068750 2.370639
0.081250 2.363272
0.093750 2.356055
0.106250 2.348980
0.118750 2.342039
0.131250 2.335226
0.143750 2.328537
0.156250 2.321964
0.168750 2.315504
0.181250 2.309151
0.193750 2.302901
0.206250 2.296751
0.218750 2.290695
0.231250 2.284732
0.243750 2.278856
0.256250 2.273066
0.268750 2.267358
0.281250 2.261729
0.293750 2.256176
0.306250 2.250698
0.318750 2.245292
0.331250 2.239955
0.343750 2.234685
0.356250 2.229481
0.368750 2.224340
0.381250 2.219261
0.393750 2.214242
0.406250 2.209280
0.418750 2.204375
0.431250 2.199525
0.443750 2.194729
0.456250 2.189985
0.468750 2.185291
0.481250 2.180647
0.493750 2.176051
0.506250 2.171503
0.518750 2.167000
0.531250 2.162542
0.543750 2.158128
0.556250 2.151585
0.568750 2.147277
0.581250 2.148343
0.593750 2.283347
0.606250 3.602753
0.618750 3.751484
0.631250 3.758735
0.643750 3.765984
0.656250 3.773198
0.668750 3.780376
0.681250 3.787519
0.693750 3.794629
0.706250 3.801706
0.718750 3.808750
0.731250 3.815762
0.743750 3.822743
0.756250 3.829693
0.768750 3.836613
0.781250 3.843504
0.793750 3.850365
0.806250 3.857198
0.818750 3.864003
0.831250 3.870780
0.843750 3.877530
0.856250 3.884254
0.868750 3.890951
0.881250 3.897623
0.893750 3.904269
0.906250 3.910891
0.918750 3.917488
0.931250 3.924061
0.943750 3.930610
0.956250 3.937136
0.968750 3.943638
0.981250 3.950119
0.993750 3.956576


==> exE/I=41_81/out_NLSfsolveV3_7MOODNew5210_Var0-P0/Titles-I21.txt <==
res-I21-1MOOD
res-I21-2MOOD
res-I21-3MOOD
res-I21-4MOOD


==> exE/I=41_81/out_NLSfsolveV3_7MOODNew5210_Var0-P0/Titles-I41.txt <==
res-I41-1MOOD
res-I41-2MOOD
res-I41-3MOOD
res-I41-4MOOD


==> exE/I=41_81/out_NLSfsolveV3_7MOODNew5210_Var0-P0/Titles-I81.txt <==
res-I81-1MOOD
res-I81-2MOOD
res-I81-3MOOD
res-I81-4MOOD


==> exE/I=41_81/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I21-1MOOD.txt <==
Conv=n
nRes=35
normRes=5.400220e-02
normRes=4.088854e-02
normRes=5.689600e-03
normRes=6.716472e-04
normRes=1.879377e-04
normRes=1.867836e-04
normRes=1.867831e-04
normRes=1.867831e-04
normRes=1.867831e-04
normRes=1.867831e-04
normRes=1.867831e-04
normRes=1.867831e-04
normRes=1.867831e-04
normRes=1.867831e-04
normRes=1.867831e-04
normRes=1.867831e-04
normRes=1.867831e-04
normRes=1.867831e-04
normRes=1.867831e-04
normRes=1.867831e-04
normRes=1.867831e-04
normRes=1.867831e-04
normRes=1.867831e-04
normRes=1.867831e-04
normRes=1.867831e-04
normRes=1.867831e-04
normRes=1.867831e-04
normRes=1.867831e-04
normRes=1.867831e-04
normRes=1.867831e-04
normRes=1.867831e-04
normRes=1.867831e-04
normRes=1.867831e-04
normRes=1.867831e-04
normRes=1.867831e-04
nG=2305
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=2
CellPDMap=2
CellPDMap=2
CellPDMap=2
CellPDMap=2
CellPDMap=5
CellPDMap=2
CellPDMap=2
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
2.39433099615284206152
2.37124529383487026024
2.34487847514169400753
2.31994470805706942684
2.29788165503312225013
2.27419130606325081700
2.25802369747297726477
2.22826046753018047752
2.23213885275555368182
2.16308222344755662903
2.26129197984974794622
2.00153801635575279150
2.80749248984167865117
3.92563725521555184628
3.69778402089888791338
3.81932168382026393516
3.81960462944048950718
3.85735237591430646376
3.87609467630737425381
3.89780707305628704162
4.00003255088819908991
0.99965036004761331778
1.00003526528540054308
1.00003198310123320169
1.00001014944630828296
1.00008605691452645559
0.99996280343693899617
1.00027727782060105177
0.99959966973144498414
1.00115251166019447737
0.99768708600109656803
1.00552134808418114353
0.98816660441640369328
1.03100091307150076858
0.97120945467159147668
1.00645375930338976111
0.99726454311267676012
1.00069509826995672874
0.99951708965298946552
1.00019429793893777081
1.00071199726952775322
0.99067086454653430216
0.70108140770499738359
0.69545501242187590663
0.68910910274982706269
0.68312407734306390683
0.67783131832946919015
0.67217943884251041275
0.66830214064797133222
0.66126266505761399639
0.66209903706877071272
0.64590184271468975563
0.66881707985901728275
0.60827858774178111823
0.79992293064593078533
1.09575498594780995631
1.02927035289902546467
1.06203687509557864743
1.06133268306545502924
1.07138737604757761090
1.07610458000745512486
1.08169333955609747733
1.11023842793250349104
1.000
1.000
1.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.294
0.933
0.000
0.647
1.000
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.000
0.000
0.510
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933


==> exE/I=41_81/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I21-2MOOD.txt <==
Conv=n
nRes=28
normRes=7.256469e-04
normRes=1.193467e-04
normRes=1.191712e-04
normRes=1.191712e-04
normRes=1.191712e-04
normRes=1.191712e-04
normRes=1.191712e-04
normRes=1.191712e-04
normRes=1.191712e-04
normRes=1.191712e-04
normRes=1.191712e-04
normRes=1.191712e-04
normRes=1.191712e-04
normRes=1.191712e-04
normRes=1.191712e-04
normRes=1.191712e-04
normRes=1.191712e-04
normRes=1.191712e-04
normRes=1.191712e-04
normRes=1.191712e-04
normRes=1.191712e-04
normRes=1.191712e-04
normRes=1.191712e-04
normRes=1.191712e-04
normRes=1.191712e-04
normRes=1.191712e-04
normRes=1.191712e-04
normRes=1.191712e-04
nG=1857
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=2
CellPDMap=2
CellPDMap=2
CellPDMap=2
CellPDMap=2
CellPDMap=5
CellPDMap=2
CellPDMap=2
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=2
CellPDMap=2
CellPDMap=1
CellPDMap=1
CellPDMap=1
CellPDMap=5
CellPDMap=1
CellPDMap=1
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
2.39596158204081399745
2.37042132257010873531
2.34372911715067422378
2.31865711635918270161
2.29595224060675029421
2.27279859551305607468
2.25457132048094344157
2.22807240813797324819
2.22705181906529681157
2.16071277431859121165
2.27268573306393895095
1.90827969733957703014
2.82585768501925560514
3.95651356782619290087
3.72170133219749121878
3.82243235237537204441
3.82801592214341113163
3.86319935749323839502
3.88333531006050014511
3.90592228164592514261
3.99206291532701440516
0.99979677684792855885
1.00001965633945477663
1.00001719898029772793
1.00000411887318874093
1.00004792687768540027
0.99997580276759556739
1.00015334978864456339
0.99971958471036914684
1.00090801223936964881
0.99773478991394182191
1.00627656746390692355
0.98334970206473648613
1.04495166701114494678
0.96346936317145981388
1.00297032966114674224
0.99775845543030883267
1.00060944914845917353
0.99960542903491822475
1.00010112192217492932
1.00054028899480207393
0.99266120873755314680
0.70144299525102427051
0.69523700467820115367
0.68879884141618086257
0.68276740155940085497
0.67731338907882598921
0.67177445436053806471
0.66740738590532799890
0.66111661494864648603
0.66081152202088710990
0.64520738063842852927
0.67141190480057677537
0.58595930410265439914
0.80102305946786345192
1.10560962235856274916
1.03585291619278119235
1.06236794229449693638
1.06319471951749244809
1.07254165406858104070
1.07766364948443449379
1.08345592126492529239
1.10736989884151504349
1.000
1.000
1.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.294
0.933
0.000
0.647
1.000
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.000
0.000
0.510
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933


==> exE/I=41_81/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I21-3MOOD.txt <==
Conv=n
nRes=19
normRes=2.353762e-03
normRes=1.647618e-04
normRes=1.047251e-06
normRes=3.112940e-07
normRes=3.112940e-07
normRes=3.112940e-07
normRes=3.112940e-07
normRes=3.112940e-07
normRes=3.112940e-07
normRes=3.112940e-07
normRes=3.112940e-07
normRes=3.112940e-07
normRes=3.112940e-07
normRes=3.112940e-07
normRes=3.112940e-07
normRes=3.112940e-07
normRes=3.112940e-07
normRes=3.112940e-07
normRes=3.112940e-07
nG=1281
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=2
CellPDMap=2
CellPDMap=1
CellPDMap=1
CellPDMap=1
CellPDMap=5
CellPDMap=1
CellPDMap=1
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=2
CellPDMap=2
CellPDMap=0
CellPDMap=0
CellPDMap=0
CellPDMap=5
CellPDMap=0
CellPDMap=0
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
2.39804084516456361698
2.36916137049420383320
2.34195018548391553637
2.31658647249480953434
2.29295231756549178215
2.27036723214125313319
2.24961769135974476441
2.22831923099626694196
2.21211683486025778578
2.18203973970957942896
2.21398756155659937050
1.98679467127786790748
2.86077129112374395348
3.84151057215791924548
3.78353772581636071948
3.81728150198767490764
3.84628688083197811665
3.87170538401635599968
3.89745278676638040594
3.92289549596282771660
3.94455867163546836096
0.99997451597871889195
1.00000134421841413435
1.00000031026239399878
0.99999800948051786875
1.00000272297636727536
0.99999321233304816481
1.00001432391154487789
0.99996054837451087138
1.00010550785751739511
0.99953809269527016390
1.00195266619113465545
0.99172691050605032981
1.03504446028772401078
0.97300656376720839891
0.99617515684895641126
0.99952812118477896153
0.99994137461993148897
1.00002939551400826801
0.99996863056689322402
1.00000384485075177743
1.00030325164252786863
0.70190755115547120990
0.69489593402002536315
0.68830775994141490948
0.68218174482716464890
0.67648651684008709317
0.67105680919329679934
0.66607898777597396300
0.66098105836378151512
0.65711171023333692087
0.64993655460255284062
0.65758587248575661732
0.60333990552356919768
0.81214499044477372891
1.07388910331083042848
1.05266466498780686400
1.06009235252126066129
1.06739787051287815522
1.07395373077345279711
1.08062256797399403041
1.08718527076933391129
1.09274060583435117522
1.000
1.000
1.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.294
0.933
0.000
0.647
1.000
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.000
0.000
0.510
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933


==> exE/I=41_81/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I21-4MOOD.txt <==
Conv=n
nRes=26
normRes=1.303403e-02
normRes=5.017240e-04
normRes=1.409966e-05
normRes=1.405553e-05
normRes=1.405553e-05
normRes=1.405553e-05
normRes=1.405553e-05
normRes=1.405553e-05
normRes=1.405553e-05
normRes=1.405553e-05
normRes=1.405553e-05
normRes=1.405553e-05
normRes=1.405553e-05
normRes=1.405553e-05
normRes=1.405553e-05
normRes=1.405553e-05
normRes=1.405553e-05
normRes=1.405553e-05
normRes=1.405553e-05
normRes=1.405553e-05
normRes=1.405553e-05
normRes=1.405553e-05
normRes=1.405553e-05
normRes=1.405553e-05
normRes=1.405553e-05
normRes=1.405553e-05
nG=1729
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=2
CellPDMap=2
CellPDMap=0
CellPDMap=0
CellPDMap=0
CellPDMap=5
CellPDMap=0
CellPDMap=0
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
2.40079318394991947372
2.36888830487608625930
2.34172200889752346598
2.31655076033551621251
2.29234611303668822657
2.27075672165478970044
2.24764759314679407609
2.23220937958255749578
2.20006644156181341287
2.18199555234482378552
2.16463523960457138173
2.18308555654762592724
3.00946183938118894119
3.58093303949237018458
3.77071735844396727089
3.81032231407082022656
3.85001491089594827244
3.87142738815176334910
3.89947420889311313630
3.92538396486752372283
3.92950258349929715251
0.99999983137459691473
0.99999922655243111969
0.99999871822638286556
0.99999820938729366837
0.99999767833508734771
0.99999718492819600346
0.99999661163000963526
0.99999622416044953166
0.99999534229854381007
0.99999481834786563272
0.99999429314354815190
1.00409282075828265590
1.04370427830625378540
1.01873418867278209277
1.00397268097194269920
1.00133062876488931892
0.99957795740212540547
1.00017791258703980795
0.99993618162780206760
0.99987491317539645141
1.00224266556655883242
0.70256303154332722105
0.69482582842474316376
0.68824534721630892253
0.68216240587764731540
0.67632821464038928028
0.67113358241898513068
0.66558985136003434580
0.66188857972126702300
0.65421102154240162729
0.64990573795011641334
0.64577813098358027855
0.64982211158342229051
0.84731993841287722713
0.99561854906336211268
1.04702501580629547817
1.05779989181455036373
1.06837891501155901608
1.07377372918797053813
1.08105887966701108560
1.08775938556700157989
1.08838091881178611331
1.000
1.000
1.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.294
0.933
0.000
0.647
1.000
0.502
0.502
0.502
0.502
0.502
0.502
0.000
0.000
0.000
0.502
0.000
0.000
0.502
0.502
0.502
0.000
0.000
0.510
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933


==> exE/I=41_81/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I41-1MOOD-RhoError.dat <==
0.012195 0.00000063448639675556
0.036585 0.00000003277332849549
0.060976 0.00000000382192233417
0.085366 0.00000002166903589895
0.109756 0.00000003925974167984
0.134146 0.00000006839007804516
0.158537 0.00000018202068252648
0.182927 0.00000038163462479091
0.207317 0.00000088598274894380
0.231707 0.00000196525621110055
0.256098 0.00000444993155568341
0.280488 0.00000998099575477696
0.304878 0.00002248479961686201
0.329268 0.00005055091999484063
0.353659 0.00011375568340588060
0.378049 0.00025587669358140275
0.402439 0.00057567084268095314
0.426829 0.00129502573752215966
0.451220 0.00291339393831346882
0.475610 0.00655421593941163394
0.500000 0.01474412474306063814
0.524390 0.03315172523829534867
0.548780 0.07532863765708830428
0.573171 0.15217127214972503424
0.597561 0.01239041599855950082
0.621951 0.18310704787347775735
0.646341 0.08141636912807026505
0.670732 0.01659382343973891949
0.695122 0.00834986821454952732
0.719512 0.00314891470583322786
0.743902 0.00143286276993714878
0.768293 0.00063322735543458464
0.792683 0.00028148591035392911
0.817073 0.00012337181798871555
0.841463 0.00005519149750554675
0.865854 0.00002441400574015873
0.890244 0.00001016565774936140
0.914634 0.00000709065290038779
0.939024 0.00000133413365555057
0.963415 0.00000496099620583834
0.987805 0.00009282211196692813


==> exE/I=41_81/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I41-1MOOD-Rho_RhoExact.dat <==
0.000000 2.414214
0.002000 2.412863
0.004000 2.411517
0.006000 2.410177
0.008000 2.408843
0.010000 2.407514
0.012000 2.406190
0.014000 2.404871
0.016000 2.403558
0.018000 2.402250
0.020000 2.400947
0.022000 2.399649
0.024000 2.398356
0.026000 2.397067
0.028000 2.395784
0.030000 2.394506
0.032000 2.393232
0.034000 2.391963
0.036000 2.390699
0.038000 2.389440
0.040000 2.388185
0.042000 2.386935
0.044000 2.385689
0.046000 2.384448
0.048000 2.383211
0.050000 2.381978
0.052000 2.380750
0.054000 2.379527
0.056000 2.378307
0.058000 2.377092
0.060000 2.375881
0.062000 2.374674
0.064000 2.373472
0.066000 2.372273
0.068000 2.371079
0.070000 2.369889
0.072000 2.368702
0.074000 2.367520
0.076000 2.366341
0.078000 2.365167
0.080000 2.363996
0.082000 2.362829
0.084000 2.361666
0.086000 2.360507
0.088000 2.359351
0.090000 2.358199
0.092000 2.357051
0.094000 2.355906
0.096000 2.354765
0.098000 2.353628
0.100000 2.352494
0.102000 2.351364
0.104000 2.350237
0.106000 2.349114
0.108000 2.347994
0.110000 2.346878
0.112000 2.345765
0.114000 2.344655
0.116000 2.343549
0.118000 2.342446
0.120000 2.341346
0.122000 2.340250
0.124000 2.339157
0.126000 2.338067
0.128000 2.336980
0.130000 2.335897
0.132000 2.334817
0.134000 2.333739
0.136000 2.332665
0.138000 2.331594
0.140000 2.330526
0.142000 2.329461
0.144000 2.328399
0.146000 2.327340
0.148000 2.326284
0.150000 2.325231
0.152000 2.324181
0.154000 2.323134
0.156000 2.322090
0.158000 2.321048
0.160000 2.320010
0.162000 2.318974
0.164000 2.317941
0.166000 2.316911
0.168000 2.315884
0.170000 2.314859
0.172000 2.313838
0.174000 2.312818
0.176000 2.311802
0.178000 2.310788
0.180000 2.309777
0.182000 2.308769
0.184000 2.307763
0.186000 2.306760
0.188000 2.305760
0.190000 2.304762
0.192000 2.303766
0.194000 2.302773
0.196000 2.301783
0.198000 2.300795
0.200000 2.299810
0.202000 2.298827
0.204000 2.297847
0.206000 2.296869
0.208000 2.295893
0.210000 2.294920
0.212000 2.293950
0.214000 2.292982
0.216000 2.292016
0.218000 2.291052
0.220000 2.290091
0.222000 2.289132
0.224000 2.288176
0.226000 2.287222
0.228000 2.286270
0.230000 2.285320
0.232000 2.284373
0.234000 2.283428
0.236000 2.282485
0.238000 2.281545
0.240000 2.280606
0.242000 2.279670
0.244000 2.278736
0.246000 2.277804
0.248000 2.276875
0.250000 2.275947
0.252000 2.275022
0.254000 2.274098
0.256000 2.273177
0.258000 2.272258
0.260000 2.271341
0.262000 2.270427
0.264000 2.269514
0.266000 2.268603
0.268000 2.267694
0.270000 2.266788
0.272000 2.265883
0.274000 2.264981
0.276000 2.264080
0.278000 2.263181
0.280000 2.262285
0.282000 2.261390
0.284000 2.260497
0.286000 2.259607
0.288000 2.258718
0.290000 2.257831
0.292000 2.256946
0.294000 2.256063
0.296000 2.255182
0.298000 2.254303
0.300000 2.253425
0.302000 2.252550
0.304000 2.251676
0.306000 2.250804
0.308000 2.249934
0.310000 2.249066
0.312000 2.248200
0.314000 2.247335
0.316000 2.246472
0.318000 2.245611
0.320000 2.244752
0.322000 2.243895
0.324000 2.243039
0.326000 2.242185
0.328000 2.241333
0.330000 2.240483
0.332000 2.239634
0.334000 2.238787
0.336000 2.237942
0.338000 2.237098
0.340000 2.236257
0.342000 2.235416
0.344000 2.234578
0.346000 2.233741
0.348000 2.232906
0.350000 2.232073
0.352000 2.231241
0.354000 2.230411
0.356000 2.229582
0.358000 2.228755
0.360000 2.227930
0.362000 2.227106
0.364000 2.226284
0.366000 2.225463
0.368000 2.224645
0.370000 2.223827
0.372000 2.223011
0.374000 2.222197
0.376000 2.221385
0.378000 2.220573
0.380000 2.219764
0.382000 2.218956
0.384000 2.218149
0.386000 2.217344
0.388000 2.216541
0.390000 2.215739
0.392000 2.214938
0.394000 2.214139
0.396000 2.213342
0.398000 2.212546
0.400000 2.211751
0.402000 2.210958
0.404000 2.210167
0.406000 2.209377
0.408000 2.208588
0.410000 2.207801
0.412000 2.207015
0.414000 2.206230
0.416000 2.205447
0.418000 2.204666
0.420000 2.203886
0.422000 2.203107
0.424000 2.202329
0.426000 2.201554
0.428000 2.200779
0.430000 2.200006
0.432000 2.199234
0.434000 2.198463
0.436000 2.197694
0.438000 2.196927
0.440000 2.196160
0.442000 2.195395
0.444000 2.194631
0.446000 2.193869
0.448000 2.193108
0.450000 2.192348
0.452000 2.191590
0.454000 2.190833
0.456000 2.190077
0.458000 2.189323
0.460000 2.188569
0.462000 2.187817
0.464000 2.187067
0.466000 2.186317
0.468000 2.185569
0.470000 2.184823
0.472000 2.184077
0.474000 2.183333
0.476000 2.182590
0.478000 2.181848
0.480000 2.181107
0.482000 2.180368
0.484000 2.179630
0.486000 2.178893
0.488000 2.178158
0.490000 2.177423
0.492000 2.176690
0.494000 2.175958
0.496000 2.175227
0.498000 2.174498
0.500000 2.173769
0.502000 2.173042
0.504000 2.172316
0.506000 2.171591
0.508000 2.170868
0.510000 2.170145
0.512000 2.169424
0.514000 2.168704
0.516000 2.167985
0.518000 2.167267
0.520000 2.166550
0.522000 2.165835
0.524000 2.165121
0.526000 2.164407
0.528000 2.163695
0.530000 2.162984
0.532000 2.162274
0.534000 2.161566
0.536000 2.160858
0.538000 2.160152
0.540000 2.159446
0.542000 2.158742
0.544000 2.158039
0.546000 2.157336
0.548000 2.156635
0.550000 2.155936
0.552000 2.155237
0.554000 2.154539
0.556000 2.153842
0.558000 2.153147
0.560000 2.152452
0.562000 2.151759
0.564000 2.151066
0.566000 2.150375
0.568000 2.149684
0.570000 2.148995
0.572000 2.148307
0.574000 2.147620
0.576000 2.146934
0.578000 2.146248
0.580000 2.145564
0.582000 2.144881
0.584000 2.144199
0.586000 2.143518
0.588000 2.142838
0.590000 2.142159
0.592000 2.141481
0.594000 2.140804
0.596000 2.140128
0.598000 2.139453
0.600000 2.138779
0.600000 2.139453
0.600000 3.739273
0.600000 3.740451
0.602000 3.741629
0.604000 3.742805
0.606000 3.743980
0.608000 3.745155
0.610000 3.746328
0.612000 3.747501
0.614000 3.748672
0.616000 3.749843
0.618000 3.751012
0.620000 3.752181
0.622000 3.753349
0.624000 3.754515
0.626000 3.755681
0.628000 3.756846
0.630000 3.758010
0.632000 3.759173
0.634000 3.760335
0.636000 3.761496
0.638000 3.762656
0.640000 3.763815
0.642000 3.764973
0.644000 3.766130
0.646000 3.767287
0.648000 3.768442
0.650000 3.769597
0.652000 3.770751
0.654000 3.771903
0.656000 3.773055
0.658000 3.774206
0.660000 3.775356
0.662000 3.776505
0.664000 3.777654
0.666000 3.778801
0.668000 3.779947
0.670000 3.781093
0.672000 3.782238
0.674000 3.783382
0.676000 3.784525
0.678000 3.785667
0.680000 3.786808
0.682000 3.787948
0.684000 3.789088
0.686000 3.790226
0.688000 3.791364
0.690000 3.792501
0.692000 3.793637
0.694000 3.794772
0.696000 3.795907
0.698000 3.797040
0.700000 3.798173
0.702000 3.799305
0.704000 3.800436
0.706000 3.801566
0.708000 3.802695
0.710000 3.803824
0.712000 3.804951
0.714000 3.806078
0.716000 3.807204
0.718000 3.808329
0.720000 3.809454
0.722000 3.810577
0.724000 3.811700
0.726000 3.812822
0.728000 3.813943
0.730000 3.815064
0.732000 3.816183
0.734000 3.817302
0.736000 3.818420
0.738000 3.819537
0.740000 3.820653
0.742000 3.821769
0.744000 3.822884
0.746000 3.823998
0.748000 3.825111
0.750000 3.826223
0.752000 3.827335
0.754000 3.828446
0.756000 3.829556
0.758000 3.830665
0.760000 3.831774
0.762000 3.832881
0.764000 3.833988
0.766000 3.835095
0.768000 3.836200
0.770000 3.837305
0.772000 3.838409
0.774000 3.839512
0.776000 3.840615
0.778000 3.841716
0.780000 3.842817
0.782000 3.843917
0.784000 3.845017
0.786000 3.846116
0.788000 3.847214
0.790000 3.848311
0.792000 3.849408
0.794000 3.850503
0.796000 3.851598
0.798000 3.852693
0.800000 3.853786
0.802000 3.854879
0.804000 3.855971
0.806000 3.857063
0.808000 3.858154
0.810000 3.859244
0.812000 3.860333
0.814000 3.861421
0.816000 3.862509
0.818000 3.863597
0.820000 3.864683
0.822000 3.865769
0.824000 3.866854
0.826000 3.867938
0.828000 3.869022
0.830000 3.870105
0.832000 3.871187
0.834000 3.872269
0.836000 3.873350
0.838000 3.874430
0.840000 3.875509
0.842000 3.876588
0.844000 3.877666
0.846000 3.878744
0.848000 3.879820
0.850000 3.880897
0.852000 3.881972
0.854000 3.883047
0.856000 3.884121
0.858000 3.885194
0.860000 3.886267
0.862000 3.887339
0.864000 3.888411
0.866000 3.889481
0.868000 3.890551
0.870000 3.891621
0.872000 3.892690
0.874000 3.893758
0.876000 3.894825
0.878000 3.895892
0.880000 3.896958
0.882000 3.898024
0.884000 3.899088
0.886000 3.900153
0.888000 3.901216
0.890000 3.902279
0.892000 3.903341
0.894000 3.904403
0.896000 3.905464
0.898000 3.906525
0.900000 3.907584
0.902000 3.908643
0.904000 3.909702
0.906000 3.910760
0.908000 3.911817
0.910000 3.912874
0.912000 3.913930
0.914000 3.914985
0.916000 3.916040
0.918000 3.917094
0.920000 3.918147
0.922000 3.919200
0.924000 3.920252
0.926000 3.921304
0.928000 3.922355
0.930000 3.923405
0.932000 3.924455
0.934000 3.925505
0.936000 3.926553
0.938000 3.927601
0.940000 3.928649
0.942000 3.929695
0.944000 3.930742
0.946000 3.931787
0.948000 3.932832
0.950000 3.933877
0.952000 3.934920
0.954000 3.935964
0.956000 3.937006
0.958000 3.938048
0.960000 3.939090
0.962000 3.940131
0.964000 3.941171
0.966000 3.942211
0.968000 3.943250
0.970000 3.944288
0.972000 3.945326
0.974000 3.946364
0.976000 3.947401
0.978000 3.948437
0.980000 3.949472
0.982000 3.950508
0.984000 3.951542
0.986000 3.952576
0.988000 3.953609
0.990000 3.954642
0.992000 3.955675
0.994000 3.956706
0.996000 3.957737
0.998000 3.958768
1.000000 3.959798


==> exE/I=41_81/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I41-1MOOD-Rho_RhoSubPv.dat <==
0.000000 3.313708
0.002000 3.315564
0.004000 3.317413
0.006000 3.319258
0.008000 3.321097
0.010000 3.322930
0.012000 3.324758
0.014000 3.326581
0.016000 3.328399
0.018000 3.330211
0.020000 3.332019
0.022000 3.333821
0.024000 3.335619
0.026000 3.337411
0.028000 3.339199
0.030000 3.340982
0.032000 3.342760
0.034000 3.344533
0.036000 3.346301
0.038000 3.348065
0.040000 3.349824
0.042000 3.351579
0.044000 3.353329
0.046000 3.355075
0.048000 3.356816
0.050000 3.358553
0.052000 3.360285
0.054000 3.362013
0.056000 3.363737
0.058000 3.365456
0.060000 3.367172
0.062000 3.368883
0.064000 3.370590
0.066000 3.372293
0.068000 3.373991
0.070000 3.375686
0.072000 3.377377
0.074000 3.379064
0.076000 3.380747
0.078000 3.382426
0.080000 3.384101
0.082000 3.385772
0.084000 3.387439
0.086000 3.389103
0.088000 3.390763
0.090000 3.392419
0.092000 3.394072
0.094000 3.395721
0.096000 3.397366
0.098000 3.399008
0.100000 3.400646
0.102000 3.402280
0.104000 3.403912
0.106000 3.405539
0.108000 3.407163
0.110000 3.408784
0.112000 3.410401
0.114000 3.412015
0.116000 3.413626
0.118000 3.415233
0.120000 3.416837
0.122000 3.418438
0.124000 3.420035
0.126000 3.421630
0.128000 3.423221
0.130000 3.424809
0.132000 3.426393
0.134000 3.427975
0.136000 3.429554
0.138000 3.431129
0.140000 3.432701
0.142000 3.434271
0.144000 3.435837
0.146000 3.437400
0.148000 3.438960
0.150000 3.440518
0.152000 3.442072
0.154000 3.443624
0.156000 3.445172
0.158000 3.446718
0.160000 3.448261
0.162000 3.449801
0.164000 3.451338
0.166000 3.452873
0.168000 3.454405
0.170000 3.455933
0.172000 3.457460
0.174000 3.458983
0.176000 3.460504
0.178000 3.462022
0.180000 3.463537
0.182000 3.465050
0.184000 3.466560
0.186000 3.468068
0.188000 3.469573
0.190000 3.471075
0.192000 3.472575
0.194000 3.474072
0.196000 3.475567
0.198000 3.477059
0.200000 3.478548
0.202000 3.480035
0.204000 3.481520
0.206000 3.483002
0.208000 3.484482
0.210000 3.485960
0.212000 3.487435
0.214000 3.488907
0.216000 3.490377
0.218000 3.491845
0.220000 3.493311
0.222000 3.494774
0.224000 3.496235
0.226000 3.497693
0.228000 3.499149
0.230000 3.500603
0.232000 3.502055
0.234000 3.503504
0.236000 3.504952
0.238000 3.506397
0.240000 3.507839
0.242000 3.509280
0.244000 3.510718
0.246000 3.512154
0.248000 3.513588
0.250000 3.515020
0.252000 3.516450
0.254000 3.517878
0.256000 3.519303
0.258000 3.520726
0.260000 3.522148
0.262000 3.523567
0.264000 3.524984
0.266000 3.526399
0.268000 3.527812
0.270000 3.529223
0.272000 3.530632
0.274000 3.532039
0.276000 3.533444
0.278000 3.534847
0.280000 3.536248
0.282000 3.537647
0.284000 3.539044
0.286000 3.540439
0.288000 3.541832
0.290000 3.543224
0.292000 3.544613
0.294000 3.546000
0.296000 3.547386
0.298000 3.548769
0.300000 3.550151
0.302000 3.551531
0.304000 3.552909
0.306000 3.554285
0.308000 3.555660
0.310000 3.557032
0.312000 3.558403
0.314000 3.559772
0.316000 3.561139
0.318000 3.562504
0.320000 3.563868
0.322000 3.565230
0.324000 3.566590
0.326000 3.567948
0.328000 3.569304
0.330000 3.570659
0.332000 3.572012
0.334000 3.573363
0.336000 3.574713
0.338000 3.576061
0.340000 3.577407
0.342000 3.578752
0.344000 3.580094
0.346000 3.581435
0.348000 3.582775
0.350000 3.584113
0.352000 3.585449
0.354000 3.586784
0.356000 3.588116
0.358000 3.589448
0.360000 3.590777
0.362000 3.592106
0.364000 3.593432
0.366000 3.594757
0.368000 3.596080
0.370000 3.597402
0.372000 3.598722
0.374000 3.600041
0.376000 3.601358
0.378000 3.602673
0.380000 3.603987
0.382000 3.605299
0.384000 3.606610
0.386000 3.607920
0.388000 3.609227
0.390000 3.610534
0.392000 3.611839
0.394000 3.613142
0.396000 3.614444
0.398000 3.615744
0.400000 3.617043
0.402000 3.618341
0.404000 3.619637
0.406000 3.620931
0.408000 3.622224
0.410000 3.623516
0.412000 3.624806
0.414000 3.626095
0.416000 3.627382
0.418000 3.628668
0.420000 3.629952
0.422000 3.631236
0.424000 3.632517
0.426000 3.633798
0.428000 3.635077
0.430000 3.636354
0.432000 3.637630
0.434000 3.638905
0.436000 3.640179
0.438000 3.641451
0.440000 3.642721
0.442000 3.643991
0.444000 3.645259
0.446000 3.646526
0.448000 3.647791
0.450000 3.649055
0.452000 3.650318
0.454000 3.651579
0.456000 3.652840
0.458000 3.654098
0.460000 3.655356
0.462000 3.656612
0.464000 3.657867
0.466000 3.659121
0.468000 3.660373
0.470000 3.661625
0.472000 3.662874
0.474000 3.664123
0.476000 3.665370
0.478000 3.666617
0.480000 3.667862
0.482000 3.669105
0.484000 3.670348
0.486000 3.671589
0.488000 3.672829
0.490000 3.674068
0.492000 3.675305
0.494000 3.676541
0.496000 3.677776
0.498000 3.679010
0.500000 3.680243
0.502000 3.681475
0.504000 3.682705
0.506000 3.683934
0.508000 3.685162
0.510000 3.686389
0.512000 3.687615
0.514000 3.688839
0.516000 3.690062
0.518000 3.691285
0.520000 3.692506
0.522000 3.693726
0.524000 3.694944
0.526000 3.696162
0.528000 3.697378
0.530000 3.698594
0.532000 3.699808
0.534000 3.701021
0.536000 3.702233
0.538000 3.703444
0.540000 3.704654
0.542000 3.705862
0.544000 3.707070
0.546000 3.708276
0.548000 3.709482
0.550000 3.710686
0.552000 3.711889
0.554000 3.713091
0.556000 3.714292
0.558000 3.715492
0.560000 3.716691
0.562000 3.717889
0.564000 3.719086
0.566000 3.720282
0.568000 3.721476
0.570000 3.722670
0.572000 3.723863
0.574000 3.725054
0.576000 3.726245
0.578000 3.727434
0.580000 3.728623
0.582000 3.729810
0.584000 3.730996
0.586000 3.732182
0.588000 3.733366
0.590000 3.734550
0.592000 3.735732
0.594000 3.736913
0.596000 3.738094
0.598000 3.739273
0.600000 3.740451


==> exE/I=41_81/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I41-1MOOD-Rho_RhoSupPv.dat <==
0.600000 2.138779
0.602000 2.138106
0.604000 2.137434
0.606000 2.136763
0.608000 2.136093
0.610000 2.135424
0.612000 2.134756
0.614000 2.134089
0.616000 2.133423
0.618000 2.132758
0.620000 2.132093
0.622000 2.131430
0.624000 2.130768
0.626000 2.130106
0.628000 2.129446
0.630000 2.128786
0.632000 2.128128
0.634000 2.127470
0.636000 2.126814
0.638000 2.126158
0.640000 2.125503
0.642000 2.124849
0.644000 2.124196
0.646000 2.123544
0.648000 2.122893
0.650000 2.122243
0.652000 2.121594
0.654000 2.120945
0.656000 2.120298
0.658000 2.119651
0.660000 2.119005
0.662000 2.118361
0.664000 2.117717
0.666000 2.117074
0.668000 2.116432
0.670000 2.115790
0.672000 2.115150
0.674000 2.114510
0.676000 2.113872
0.678000 2.113234
0.680000 2.112597
0.682000 2.111961
0.684000 2.111326
0.686000 2.110692
0.688000 2.110058
0.690000 2.109426
0.692000 2.108794
0.694000 2.108163
0.696000 2.107533
0.698000 2.106904
0.700000 2.106276
0.702000 2.105648
0.704000 2.105022
0.706000 2.104396
0.708000 2.103771
0.710000 2.103147
0.712000 2.102524
0.714000 2.101901
0.716000 2.101279
0.718000 2.100659
0.720000 2.100039
0.722000 2.099419
0.724000 2.098801
0.726000 2.098183
0.728000 2.097567
0.730000 2.096951
0.732000 2.096335
0.734000 2.095721
0.736000 2.095108
0.738000 2.094495
0.740000 2.093883
0.742000 2.093272
0.744000 2.092661
0.746000 2.092052
0.748000 2.091443
0.750000 2.090835
0.752000 2.090227
0.754000 2.089621
0.756000 2.089015
0.758000 2.088410
0.760000 2.087806
0.762000 2.087203
0.764000 2.086600
0.766000 2.085998
0.768000 2.085397
0.770000 2.084797
0.772000 2.084197
0.774000 2.083598
0.776000 2.083000
0.778000 2.082403
0.780000 2.081806
0.782000 2.081210
0.784000 2.080615
0.786000 2.080021
0.788000 2.079427
0.790000 2.078834
0.792000 2.078242
0.794000 2.077650
0.796000 2.077060
0.798000 2.076470
0.800000 2.075881
0.802000 2.075292
0.804000 2.074704
0.806000 2.074117
0.808000 2.073531
0.810000 2.072945
0.812000 2.072360
0.814000 2.071776
0.816000 2.071192
0.818000 2.070610
0.820000 2.070027
0.822000 2.069446
0.824000 2.068865
0.826000 2.068285
0.828000 2.067706
0.830000 2.067127
0.832000 2.066550
0.834000 2.065972
0.836000 2.065396
0.838000 2.064820
0.840000 2.064245
0.842000 2.063670
0.844000 2.063097
0.846000 2.062523
0.848000 2.061951
0.850000 2.061379
0.852000 2.060808
0.854000 2.060238
0.856000 2.059668
0.858000 2.059099
0.860000 2.058531
0.862000 2.057963
0.864000 2.057396
0.866000 2.056830
0.868000 2.056264
0.870000 2.055699
0.872000 2.055134
0.874000 2.054571
0.876000 2.054007
0.878000 2.053445
0.880000 2.052883
0.882000 2.052322
0.884000 2.051762
0.886000 2.051202
0.888000 2.050643
0.890000 2.050084
0.892000 2.049526
0.894000 2.048969
0.896000 2.048412
0.898000 2.047856
0.900000 2.047301
0.902000 2.046746
0.904000 2.046192
0.906000 2.045638
0.908000 2.045085
0.910000 2.044533
0.912000 2.043982
0.914000 2.043431
0.916000 2.042880
0.918000 2.042331
0.920000 2.041781
0.922000 2.041233
0.924000 2.040685
0.926000 2.040138
0.928000 2.039591
0.930000 2.039045
0.932000 2.038499
0.934000 2.037955
0.936000 2.037410
0.938000 2.036867
0.940000 2.036324
0.942000 2.035781
0.944000 2.035239
0.946000 2.034698
0.948000 2.034157
0.950000 2.033617
0.952000 2.033078
0.954000 2.032539
0.956000 2.032001
0.958000 2.031463
0.960000 2.030926
0.962000 2.030390
0.964000 2.029854
0.966000 2.029318
0.968000 2.028783
0.970000 2.028249
0.972000 2.027716
0.974000 2.027183
0.976000 2.026650
0.978000 2.026118
0.980000 2.025587
0.982000 2.025056
0.984000 2.024526
0.986000 2.023996
0.988000 2.023467
0.990000 2.022939
0.992000 2.022411
0.994000 2.021884
0.996000 2.021357
0.998000 2.020831
1.000000 2.020305


==> exE/I=41_81/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I41-1MOOD-Rho_VarSteS.dat <==
0.012195 2.406093
0.036585 2.390359
0.060976 2.375318
0.085366 2.360897
0.109756 2.347035
0.134146 2.333680
0.158537 2.320787
0.182927 2.308318
0.207317 2.296242
0.231707 2.284523
0.256098 2.273150
0.280488 2.262069
0.304878 2.251327
0.329268 2.240754
0.353659 2.230676
0.378049 2.220307
0.402439 2.211369
0.426829 2.199946
0.451220 2.194807
0.475610 2.176188
0.500000 2.188521
0.524390 2.131837
0.548780 2.231698
0.573171 1.995740
0.597561 2.769689
0.621951 3.936421
0.646341 3.686062
0.670732 3.798100
0.695122 3.787054
0.719512 3.812323
0.743902 3.821391
0.768293 3.836990
0.792683 3.849496
0.817073 3.863212
0.841463 3.876239
0.865854 3.889423
0.890244 3.902395
0.914634 3.915323
0.939024 3.928133
0.963415 3.940858
0.987805 3.953598


==> exE/I=41_81/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I41-1MOOD.txt <==
Conv=n
nRes=32
normRes=5.205417e-02
normRes=3.918561e-03
normRes=8.312473e-05
normRes=7.651023e-08
normRes=2.358877e-10
normRes=2.358877e-10
normRes=2.358877e-10
normRes=2.358877e-10
normRes=2.358877e-10
normRes=2.358877e-10
normRes=2.358877e-10
normRes=2.358877e-10
normRes=2.358877e-10
normRes=2.358877e-10
normRes=2.358877e-10
normRes=2.358877e-10
normRes=2.358877e-10
normRes=2.358877e-10
normRes=2.358877e-10
normRes=2.358877e-10
normRes=2.358877e-10
normRes=2.358877e-10
normRes=2.358877e-10
normRes=2.358877e-10
normRes=2.358877e-10
normRes=2.358877e-10
normRes=2.358877e-10
normRes=2.358877e-10
normRes=2.358877e-10
normRes=2.358877e-10
normRes=2.358877e-10
normRes=2.358877e-10
nG=4093
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=2
CellPDMap=2
CellPDMap=2
CellPDMap=2
CellPDMap=2
CellPDMap=5
CellPDMap=2
CellPDMap=2
CellPDMap=2
CellPDMap=2
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
2.40609299944805377081
2.39035892834621588321
2.37531782234839239365
2.36089694120055249016
2.34703498278297040258
2.33367976214842975935
2.32078741071347494085
2.30831844961134802219
2.29624219813180996397
2.28452349939266108336
2.27314997237179428069
2.26206863720149353725
2.25132683175819936494
2.24075385964929196803
2.23067608119631355379
2.22030730415238597431
2.21136910696069133309
2.19994572575247415713
2.19480723793304788316
2.17618814924562764546
2.18852092114781715537
2.13183663343805340773
2.23169757244423117015
1.99573972946511091209
2.76968902260475013932
3.93642125269056863957
3.68606209329277278997
3.79810028135057420329
3.78705362980204629508
3.81232347342114508137
3.82139145055572271303
3.83699038496343058924
3.84949574634186086897
3.86321181489545173449
3.87623928772468007153
3.88942324356930102525
3.90239463191435342893
3.91532260543334587055
3.92813261888686016121
3.94085797456806341543
3.95359796939764951418
0.99999997638125570631
1.00000000127241639447
1.00000000032836267039
0.99999999822148466500
1.00000000258977883583
0.99999999387199611789
1.00000001389569304067
0.99999996889571862724
1.00000007013437919312
0.99999984239904160521
1.00000035474673598657
0.99999920216052451405
1.00000179510528885984
0.99999596188738781866
1.00000908465125504243
0.99997956294471190830
1.00004597669920491931
0.99989656849707886366
1.00023268569369316872
0.99947653547973080990
1.00117761000534133409
0.99735114807612790244
1.00597233125116169994
0.98685380562426405771
1.03413664184593434570
0.96932937835412380512
1.00591472500983991623
0.99714392818993380363
1.00056088098639128781
0.99960587914956777755
1.00015626147662350931
0.99993067116178635523
1.00003075535484997616
0.99998582948274061799
1.00000620586596467021
0.99999721347781678205
1.00000117030110002858
0.99999918310968327617
1.00000012218916323192
1.00000060383609423731
0.99998901686365770924
0.70386249559148750254
0.70003880674533458528
0.69638836543610038721
0.69289298062078630291
0.68953732491836483565
0.68630835683284918680
0.68319509908120867880
0.68018770467137223967
0.67727845222497962130
0.67445866769241302752
0.67172499672512631097
0.66906477722793722407
0.66648853240807404141
0.66395653805771914779
0.66154374801374815629
0.65906854349080523647
0.65692773333820175807
0.65421793305732267587
0.65296168583244817984
0.64860000655687399806
0.65138076761339636089
0.63824691059518312564
0.66123301127212552597
0.60699635094870729723
0.78928459195707012519
1.09832997445769331435
1.02568655648070117259
1.05573666123556231256
1.05205386805201017708
1.05871033824110072352
1.06094081968401177107
1.06501033238835307593
1.06821988693125358161
1.07177053528506971425
1.07513180436115352023
1.07854001493891016317
1.08189164444112373431
1.08523400501762545822
1.08854609101680588346
1.09183713688740913206
1.09513506119754167045
1.000
1.000
1.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.294
0.933
0.000
0.647
1.000
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.000
0.000
0.510
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933


==> exE/I=41_81/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I41-2MOOD-RhoError.dat <==
0.012195 0.00000052470787892389
0.036585 0.00000002598958737110
0.060976 0.00000000093288976544
0.085366 0.00000001520079040418
0.109756 0.00000002494447759460
0.134146 0.00000004246866813773
0.158537 0.00000011425601975645
0.182927 0.00000024001543952323
0.207317 0.00000055545707233762
0.231707 0.00000123471158985922
0.256098 0.00000279237951161804
0.280488 0.00000626714189744249
0.304878 0.00001411388921335188
0.329268 0.00003173611411222410
0.353659 0.00007141114372588575
0.378049 0.00016064203544186029
0.402439 0.00036114517766039356
0.426829 0.00081801311443951974
0.451220 0.00175378174070406345
0.475610 0.00479098680268252863
0.500000 0.01285663920415069938
0.524390 0.03453498229011620069
0.548780 0.09276773008251826269
0.573171 0.24918500042702462771
0.597561 0.02687618927894108722
0.621951 0.20555601052434546716
0.646341 0.06041176809819237548
0.670732 0.01445353735695631414
0.695122 0.00614857267346158309
0.719512 0.00200815644271390426
0.743902 0.00098155310771730342
0.768293 0.00041909306649268174
0.792683 0.00018802529825290293
0.817073 0.00008294834816435781
0.841463 0.00003692172338132238
0.865854 0.00001633315758109433
0.890244 0.00000680550215781395
0.914634 0.00000475707390901192
0.939024 0.00000088229798533845
0.963415 0.00000331469122727412
0.987805 0.00006216797584013278


==> exE/I=41_81/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I41-2MOOD-Rho_RhoExact.dat <==
0.000000 2.414214
0.002000 2.412863
0.004000 2.411517
0.006000 2.410177
0.008000 2.408843
0.010000 2.407514
0.012000 2.406190
0.014000 2.404871
0.016000 2.403558
0.018000 2.402250
0.020000 2.400947
0.022000 2.399649
0.024000 2.398356
0.026000 2.397067
0.028000 2.395784
0.030000 2.394506
0.032000 2.393232
0.034000 2.391963
0.036000 2.390699
0.038000 2.389440
0.040000 2.388185
0.042000 2.386935
0.044000 2.385689
0.046000 2.384448
0.048000 2.383211
0.050000 2.381978
0.052000 2.380750
0.054000 2.379527
0.056000 2.378307
0.058000 2.377092
0.060000 2.375881
0.062000 2.374674
0.064000 2.373472
0.066000 2.372273
0.068000 2.371079
0.070000 2.369889
0.072000 2.368702
0.074000 2.367520
0.076000 2.366341
0.078000 2.365167
0.080000 2.363996
0.082000 2.362829
0.084000 2.361666
0.086000 2.360507
0.088000 2.359351
0.090000 2.358199
0.092000 2.357051
0.094000 2.355906
0.096000 2.354765
0.098000 2.353628
0.100000 2.352494
0.102000 2.351364
0.104000 2.350237
0.106000 2.349114
0.108000 2.347994
0.110000 2.346878
0.112000 2.345765
0.114000 2.344655
0.116000 2.343549
0.118000 2.342446
0.120000 2.341346
0.122000 2.340250
0.124000 2.339157
0.126000 2.338067
0.128000 2.336980
0.130000 2.335897
0.132000 2.334817
0.134000 2.333739
0.136000 2.332665
0.138000 2.331594
0.140000 2.330526
0.142000 2.329461
0.144000 2.328399
0.146000 2.327340
0.148000 2.326284
0.150000 2.325231
0.152000 2.324181
0.154000 2.323134
0.156000 2.322090
0.158000 2.321048
0.160000 2.320010
0.162000 2.318974
0.164000 2.317941
0.166000 2.316911
0.168000 2.315884
0.170000 2.314859
0.172000 2.313838
0.174000 2.312818
0.176000 2.311802
0.178000 2.310788
0.180000 2.309777
0.182000 2.308769
0.184000 2.307763
0.186000 2.306760
0.188000 2.305760
0.190000 2.304762
0.192000 2.303766
0.194000 2.302773
0.196000 2.301783
0.198000 2.300795
0.200000 2.299810
0.202000 2.298827
0.204000 2.297847
0.206000 2.296869
0.208000 2.295893
0.210000 2.294920
0.212000 2.293950
0.214000 2.292982
0.216000 2.292016
0.218000 2.291052
0.220000 2.290091
0.222000 2.289132
0.224000 2.288176
0.226000 2.287222
0.228000 2.286270
0.230000 2.285320
0.232000 2.284373
0.234000 2.283428
0.236000 2.282485
0.238000 2.281545
0.240000 2.280606
0.242000 2.279670
0.244000 2.278736
0.246000 2.277804
0.248000 2.276875
0.250000 2.275947
0.252000 2.275022
0.254000 2.274098
0.256000 2.273177
0.258000 2.272258
0.260000 2.271341
0.262000 2.270427
0.264000 2.269514
0.266000 2.268603
0.268000 2.267694
0.270000 2.266788
0.272000 2.265883
0.274000 2.264981
0.276000 2.264080
0.278000 2.263181
0.280000 2.262285
0.282000 2.261390
0.284000 2.260497
0.286000 2.259607
0.288000 2.258718
0.290000 2.257831
0.292000 2.256946
0.294000 2.256063
0.296000 2.255182
0.298000 2.254303
0.300000 2.253425
0.302000 2.252550
0.304000 2.251676
0.306000 2.250804
0.308000 2.249934
0.310000 2.249066
0.312000 2.248200
0.314000 2.247335
0.316000 2.246472
0.318000 2.245611
0.320000 2.244752
0.322000 2.243895
0.324000 2.243039
0.326000 2.242185
0.328000 2.241333
0.330000 2.240483
0.332000 2.239634
0.334000 2.238787
0.336000 2.237942
0.338000 2.237098
0.340000 2.236257
0.342000 2.235416
0.344000 2.234578
0.346000 2.233741
0.348000 2.232906
0.350000 2.232073
0.352000 2.231241
0.354000 2.230411
0.356000 2.229582
0.358000 2.228755
0.360000 2.227930
0.362000 2.227106
0.364000 2.226284
0.366000 2.225463
0.368000 2.224645
0.370000 2.223827
0.372000 2.223011
0.374000 2.222197
0.376000 2.221385
0.378000 2.220573
0.380000 2.219764
0.382000 2.218956
0.384000 2.218149
0.386000 2.217344
0.388000 2.216541
0.390000 2.215739
0.392000 2.214938
0.394000 2.214139
0.396000 2.213342
0.398000 2.212546
0.400000 2.211751
0.402000 2.210958
0.404000 2.210167
0.406000 2.209377
0.408000 2.208588
0.410000 2.207801
0.412000 2.207015
0.414000 2.206230
0.416000 2.205447
0.418000 2.204666
0.420000 2.203886
0.422000 2.203107
0.424000 2.202329
0.426000 2.201554
0.428000 2.200779
0.430000 2.200006
0.432000 2.199234
0.434000 2.198463
0.436000 2.197694
0.438000 2.196927
0.440000 2.196160
0.442000 2.195395
0.444000 2.194631
0.446000 2.193869
0.448000 2.193108
0.450000 2.192348
0.452000 2.191590
0.454000 2.190833
0.456000 2.190077
0.458000 2.189323
0.460000 2.188569
0.462000 2.187817
0.464000 2.187067
0.466000 2.186317
0.468000 2.185569
0.470000 2.184823
0.472000 2.184077
0.474000 2.183333
0.476000 2.182590
0.478000 2.181848
0.480000 2.181107
0.482000 2.180368
0.484000 2.179630
0.486000 2.178893
0.488000 2.178158
0.490000 2.177423
0.492000 2.176690
0.494000 2.175958
0.496000 2.175227
0.498000 2.174498
0.500000 2.173769
0.502000 2.173042
0.504000 2.172316
0.506000 2.171591
0.508000 2.170868
0.510000 2.170145
0.512000 2.169424
0.514000 2.168704
0.516000 2.167985
0.518000 2.167267
0.520000 2.166550
0.522000 2.165835
0.524000 2.165121
0.526000 2.164407
0.528000 2.163695
0.530000 2.162984
0.532000 2.162274
0.534000 2.161566
0.536000 2.160858
0.538000 2.160152
0.540000 2.159446
0.542000 2.158742
0.544000 2.158039
0.546000 2.157336
0.548000 2.156635
0.550000 2.155936
0.552000 2.155237
0.554000 2.154539
0.556000 2.153842
0.558000 2.153147
0.560000 2.152452
0.562000 2.151759
0.564000 2.151066
0.566000 2.150375
0.568000 2.149684
0.570000 2.148995
0.572000 2.148307
0.574000 2.147620
0.576000 2.146934
0.578000 2.146248
0.580000 2.145564
0.582000 2.144881
0.584000 2.144199
0.586000 2.143518
0.588000 2.142838
0.590000 2.142159
0.592000 2.141481
0.594000 2.140804
0.596000 2.140128
0.598000 2.139453
0.600000 2.138779
0.600000 2.139453
0.600000 3.739273
0.600000 3.740451
0.602000 3.741629
0.604000 3.742805
0.606000 3.743980
0.608000 3.745155
0.610000 3.746328
0.612000 3.747501
0.614000 3.748672
0.616000 3.749843
0.618000 3.751012
0.620000 3.752181
0.622000 3.753349
0.624000 3.754515
0.626000 3.755681
0.628000 3.756846
0.630000 3.758010
0.632000 3.759173
0.634000 3.760335
0.636000 3.761496
0.638000 3.762656
0.640000 3.763815
0.642000 3.764973
0.644000 3.766130
0.646000 3.767287
0.648000 3.768442
0.650000 3.769597
0.652000 3.770751
0.654000 3.771903
0.656000 3.773055
0.658000 3.774206
0.660000 3.775356
0.662000 3.776505
0.664000 3.777654
0.666000 3.778801
0.668000 3.779947
0.670000 3.781093
0.672000 3.782238
0.674000 3.783382
0.676000 3.784525
0.678000 3.785667
0.680000 3.786808
0.682000 3.787948
0.684000 3.789088
0.686000 3.790226
0.688000 3.791364
0.690000 3.792501
0.692000 3.793637
0.694000 3.794772
0.696000 3.795907
0.698000 3.797040
0.700000 3.798173
0.702000 3.799305
0.704000 3.800436
0.706000 3.801566
0.708000 3.802695
0.710000 3.803824
0.712000 3.804951
0.714000 3.806078
0.716000 3.807204
0.718000 3.808329
0.720000 3.809454
0.722000 3.810577
0.724000 3.811700
0.726000 3.812822
0.728000 3.813943
0.730000 3.815064
0.732000 3.816183
0.734000 3.817302
0.736000 3.818420
0.738000 3.819537
0.740000 3.820653
0.742000 3.821769
0.744000 3.822884
0.746000 3.823998
0.748000 3.825111
0.750000 3.826223
0.752000 3.827335
0.754000 3.828446
0.756000 3.829556
0.758000 3.830665
0.760000 3.831774
0.762000 3.832881
0.764000 3.833988
0.766000 3.835095
0.768000 3.836200
0.770000 3.837305
0.772000 3.838409
0.774000 3.839512
0.776000 3.840615
0.778000 3.841716
0.780000 3.842817
0.782000 3.843917
0.784000 3.845017
0.786000 3.846116
0.788000 3.847214
0.790000 3.848311
0.792000 3.849408
0.794000 3.850503
0.796000 3.851598
0.798000 3.852693
0.800000 3.853786
0.802000 3.854879
0.804000 3.855971
0.806000 3.857063
0.808000 3.858154
0.810000 3.859244
0.812000 3.860333
0.814000 3.861421
0.816000 3.862509
0.818000 3.863597
0.820000 3.864683
0.822000 3.865769
0.824000 3.866854
0.826000 3.867938
0.828000 3.869022
0.830000 3.870105
0.832000 3.871187
0.834000 3.872269
0.836000 3.873350
0.838000 3.874430
0.840000 3.875509
0.842000 3.876588
0.844000 3.877666
0.846000 3.878744
0.848000 3.879820
0.850000 3.880897
0.852000 3.881972
0.854000 3.883047
0.856000 3.884121
0.858000 3.885194
0.860000 3.886267
0.862000 3.887339
0.864000 3.888411
0.866000 3.889481
0.868000 3.890551
0.870000 3.891621
0.872000 3.892690
0.874000 3.893758
0.876000 3.894825
0.878000 3.895892
0.880000 3.896958
0.882000 3.898024
0.884000 3.899088
0.886000 3.900153
0.888000 3.901216
0.890000 3.902279
0.892000 3.903341
0.894000 3.904403
0.896000 3.905464
0.898000 3.906525
0.900000 3.907584
0.902000 3.908643
0.904000 3.909702
0.906000 3.910760
0.908000 3.911817
0.910000 3.912874
0.912000 3.913930
0.914000 3.914985
0.916000 3.916040
0.918000 3.917094
0.920000 3.918147
0.922000 3.919200
0.924000 3.920252
0.926000 3.921304
0.928000 3.922355
0.930000 3.923405
0.932000 3.924455
0.934000 3.925505
0.936000 3.926553
0.938000 3.927601
0.940000 3.928649
0.942000 3.929695
0.944000 3.930742
0.946000 3.931787
0.948000 3.932832
0.950000 3.933877
0.952000 3.934920
0.954000 3.935964
0.956000 3.937006
0.958000 3.938048
0.960000 3.939090
0.962000 3.940131
0.964000 3.941171
0.966000 3.942211
0.968000 3.943250
0.970000 3.944288
0.972000 3.945326
0.974000 3.946364
0.976000 3.947401
0.978000 3.948437
0.980000 3.949472
0.982000 3.950508
0.984000 3.951542
0.986000 3.952576
0.988000 3.953609
0.990000 3.954642
0.992000 3.955675
0.994000 3.956706
0.996000 3.957737
0.998000 3.958768
1.000000 3.959798


==> exE/I=41_81/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I41-2MOOD-Rho_RhoSubPv.dat <==
0.000000 3.313708
0.002000 3.315564
0.004000 3.317413
0.006000 3.319258
0.008000 3.321097
0.010000 3.322930
0.012000 3.324758
0.014000 3.326581
0.016000 3.328399
0.018000 3.330211
0.020000 3.332019
0.022000 3.333821
0.024000 3.335619
0.026000 3.337411
0.028000 3.339199
0.030000 3.340982
0.032000 3.342760
0.034000 3.344533
0.036000 3.346301
0.038000 3.348065
0.040000 3.349824
0.042000 3.351579
0.044000 3.353329
0.046000 3.355075
0.048000 3.356816
0.050000 3.358553
0.052000 3.360285
0.054000 3.362013
0.056000 3.363737
0.058000 3.365456
0.060000 3.367172
0.062000 3.368883
0.064000 3.370590
0.066000 3.372293
0.068000 3.373991
0.070000 3.375686
0.072000 3.377377
0.074000 3.379064
0.076000 3.380747
0.078000 3.382426
0.080000 3.384101
0.082000 3.385772
0.084000 3.387439
0.086000 3.389103
0.088000 3.390763
0.090000 3.392419
0.092000 3.394072
0.094000 3.395721
0.096000 3.397366
0.098000 3.399008
0.100000 3.400646
0.102000 3.402280
0.104000 3.403912
0.106000 3.405539
0.108000 3.407163
0.110000 3.408784
0.112000 3.410401
0.114000 3.412015
0.116000 3.413626
0.118000 3.415233
0.120000 3.416837
0.122000 3.418438
0.124000 3.420035
0.126000 3.421630
0.128000 3.423221
0.130000 3.424809
0.132000 3.426393
0.134000 3.427975
0.136000 3.429554
0.138000 3.431129
0.140000 3.432701
0.142000 3.434271
0.144000 3.435837
0.146000 3.437400
0.148000 3.438960
0.150000 3.440518
0.152000 3.442072
0.154000 3.443624
0.156000 3.445172
0.158000 3.446718
0.160000 3.448261
0.162000 3.449801
0.164000 3.451338
0.166000 3.452873
0.168000 3.454405
0.170000 3.455933
0.172000 3.457460
0.174000 3.458983
0.176000 3.460504
0.178000 3.462022
0.180000 3.463537
0.182000 3.465050
0.184000 3.466560
0.186000 3.468068
0.188000 3.469573
0.190000 3.471075
0.192000 3.472575
0.194000 3.474072
0.196000 3.475567
0.198000 3.477059
0.200000 3.478548
0.202000 3.480035
0.204000 3.481520
0.206000 3.483002
0.208000 3.484482
0.210000 3.485960
0.212000 3.487435
0.214000 3.488907
0.216000 3.490377
0.218000 3.491845
0.220000 3.493311
0.222000 3.494774
0.224000 3.496235
0.226000 3.497693
0.228000 3.499149
0.230000 3.500603
0.232000 3.502055
0.234000 3.503504
0.236000 3.504952
0.238000 3.506397
0.240000 3.507839
0.242000 3.509280
0.244000 3.510718
0.246000 3.512154
0.248000 3.513588
0.250000 3.515020
0.252000 3.516450
0.254000 3.517878
0.256000 3.519303
0.258000 3.520726
0.260000 3.522148
0.262000 3.523567
0.264000 3.524984
0.266000 3.526399
0.268000 3.527812
0.270000 3.529223
0.272000 3.530632
0.274000 3.532039
0.276000 3.533444
0.278000 3.534847
0.280000 3.536248
0.282000 3.537647
0.284000 3.539044
0.286000 3.540439
0.288000 3.541832
0.290000 3.543224
0.292000 3.544613
0.294000 3.546000
0.296000 3.547386
0.298000 3.548769
0.300000 3.550151
0.302000 3.551531
0.304000 3.552909
0.306000 3.554285
0.308000 3.555660
0.310000 3.557032
0.312000 3.558403
0.314000 3.559772
0.316000 3.561139
0.318000 3.562504
0.320000 3.563868
0.322000 3.565230
0.324000 3.566590
0.326000 3.567948
0.328000 3.569304
0.330000 3.570659
0.332000 3.572012
0.334000 3.573363
0.336000 3.574713
0.338000 3.576061
0.340000 3.577407
0.342000 3.578752
0.344000 3.580094
0.346000 3.581435
0.348000 3.582775
0.350000 3.584113
0.352000 3.585449
0.354000 3.586784
0.356000 3.588116
0.358000 3.589448
0.360000 3.590777
0.362000 3.592106
0.364000 3.593432
0.366000 3.594757
0.368000 3.596080
0.370000 3.597402
0.372000 3.598722
0.374000 3.600041
0.376000 3.601358
0.378000 3.602673
0.380000 3.603987
0.382000 3.605299
0.384000 3.606610
0.386000 3.607920
0.388000 3.609227
0.390000 3.610534
0.392000 3.611839
0.394000 3.613142
0.396000 3.614444
0.398000 3.615744
0.400000 3.617043
0.402000 3.618341
0.404000 3.619637
0.406000 3.620931
0.408000 3.622224
0.410000 3.623516
0.412000 3.624806
0.414000 3.626095
0.416000 3.627382
0.418000 3.628668
0.420000 3.629952
0.422000 3.631236
0.424000 3.632517
0.426000 3.633798
0.428000 3.635077
0.430000 3.636354
0.432000 3.637630
0.434000 3.638905
0.436000 3.640179
0.438000 3.641451
0.440000 3.642721
0.442000 3.643991
0.444000 3.645259
0.446000 3.646526
0.448000 3.647791
0.450000 3.649055
0.452000 3.650318
0.454000 3.651579
0.456000 3.652840
0.458000 3.654098
0.460000 3.655356
0.462000 3.656612
0.464000 3.657867
0.466000 3.659121
0.468000 3.660373
0.470000 3.661625
0.472000 3.662874
0.474000 3.664123
0.476000 3.665370
0.478000 3.666617
0.480000 3.667862
0.482000 3.669105
0.484000 3.670348
0.486000 3.671589
0.488000 3.672829
0.490000 3.674068
0.492000 3.675305
0.494000 3.676541
0.496000 3.677776
0.498000 3.679010
0.500000 3.680243
0.502000 3.681475
0.504000 3.682705
0.506000 3.683934
0.508000 3.685162
0.510000 3.686389
0.512000 3.687615
0.514000 3.688839
0.516000 3.690062
0.518000 3.691285
0.520000 3.692506
0.522000 3.693726
0.524000 3.694944
0.526000 3.696162
0.528000 3.697378
0.530000 3.698594
0.532000 3.699808
0.534000 3.701021
0.536000 3.702233
0.538000 3.703444
0.540000 3.704654
0.542000 3.705862
0.544000 3.707070
0.546000 3.708276
0.548000 3.709482
0.550000 3.710686
0.552000 3.711889
0.554000 3.713091
0.556000 3.714292
0.558000 3.715492
0.560000 3.716691
0.562000 3.717889
0.564000 3.719086
0.566000 3.720282
0.568000 3.721476
0.570000 3.722670
0.572000 3.723863
0.574000 3.725054
0.576000 3.726245
0.578000 3.727434
0.580000 3.728623
0.582000 3.729810
0.584000 3.730996
0.586000 3.732182
0.588000 3.733366
0.590000 3.734550
0.592000 3.735732
0.594000 3.736913
0.596000 3.738094
0.598000 3.739273
0.600000 3.740451


==> exE/I=41_81/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I41-2MOOD-Rho_RhoSupPv.dat <==
0.600000 2.138779
0.602000 2.138106
0.604000 2.137434
0.606000 2.136763
0.608000 2.136093
0.610000 2.135424
0.612000 2.134756
0.614000 2.134089
0.616000 2.133423
0.618000 2.132758
0.620000 2.132093
0.622000 2.131430
0.624000 2.130768
0.626000 2.130106
0.628000 2.129446
0.630000 2.128786
0.632000 2.128128
0.634000 2.127470
0.636000 2.126814
0.638000 2.126158
0.640000 2.125503
0.642000 2.124849
0.644000 2.124196
0.646000 2.123544
0.648000 2.122893
0.650000 2.122243
0.652000 2.121594
0.654000 2.120945
0.656000 2.120298
0.658000 2.119651
0.660000 2.119005
0.662000 2.118361
0.664000 2.117717
0.666000 2.117074
0.668000 2.116432
0.670000 2.115790
0.672000 2.115150
0.674000 2.114510
0.676000 2.113872
0.678000 2.113234
0.680000 2.112597
0.682000 2.111961
0.684000 2.111326
0.686000 2.110692
0.688000 2.110058
0.690000 2.109426
0.692000 2.108794
0.694000 2.108163
0.696000 2.107533
0.698000 2.106904
0.700000 2.106276
0.702000 2.105648
0.704000 2.105022
0.706000 2.104396
0.708000 2.103771
0.710000 2.103147
0.712000 2.102524
0.714000 2.101901
0.716000 2.101279
0.718000 2.100659
0.720000 2.100039
0.722000 2.099419
0.724000 2.098801
0.726000 2.098183
0.728000 2.097567
0.730000 2.096951
0.732000 2.096335
0.734000 2.095721
0.736000 2.095108
0.738000 2.094495
0.740000 2.093883
0.742000 2.093272
0.744000 2.092661
0.746000 2.092052
0.748000 2.091443
0.750000 2.090835
0.752000 2.090227
0.754000 2.089621
0.756000 2.089015
0.758000 2.088410
0.760000 2.087806
0.762000 2.087203
0.764000 2.086600
0.766000 2.085998
0.768000 2.085397
0.770000 2.084797
0.772000 2.084197
0.774000 2.083598
0.776000 2.083000
0.778000 2.082403
0.780000 2.081806
0.782000 2.081210
0.784000 2.080615
0.786000 2.080021
0.788000 2.079427
0.790000 2.078834
0.792000 2.078242
0.794000 2.077650
0.796000 2.077060
0.798000 2.076470
0.800000 2.075881
0.802000 2.075292
0.804000 2.074704
0.806000 2.074117
0.808000 2.073531
0.810000 2.072945
0.812000 2.072360
0.814000 2.071776
0.816000 2.071192
0.818000 2.070610
0.820000 2.070027
0.822000 2.069446
0.824000 2.068865
0.826000 2.068285
0.828000 2.067706
0.830000 2.067127
0.832000 2.066550
0.834000 2.065972
0.836000 2.065396
0.838000 2.064820
0.840000 2.064245
0.842000 2.063670
0.844000 2.063097
0.846000 2.062523
0.848000 2.061951
0.850000 2.061379
0.852000 2.060808
0.854000 2.060238
0.856000 2.059668
0.858000 2.059099
0.860000 2.058531
0.862000 2.057963
0.864000 2.057396
0.866000 2.056830
0.868000 2.056264
0.870000 2.055699
0.872000 2.055134
0.874000 2.054571
0.876000 2.054007
0.878000 2.053445
0.880000 2.052883
0.882000 2.052322
0.884000 2.051762
0.886000 2.051202
0.888000 2.050643
0.890000 2.050084
0.892000 2.049526
0.894000 2.048969
0.896000 2.048412
0.898000 2.047856
0.900000 2.047301
0.902000 2.046746
0.904000 2.046192
0.906000 2.045638
0.908000 2.045085
0.910000 2.044533
0.912000 2.043982
0.914000 2.043431
0.916000 2.042880
0.918000 2.042331
0.920000 2.041781
0.922000 2.041233
0.924000 2.040685
0.926000 2.040138
0.928000 2.039591
0.930000 2.039045
0.932000 2.038499
0.934000 2.037955
0.936000 2.037410
0.938000 2.036867
0.940000 2.036324
0.942000 2.035781
0.944000 2.035239
0.946000 2.034698
0.948000 2.034157
0.950000 2.033617
0.952000 2.033078
0.954000 2.032539
0.956000 2.032001
0.958000 2.031463
0.960000 2.030926
0.962000 2.030390
0.964000 2.029854
0.966000 2.029318
0.968000 2.028783
0.970000 2.028249
0.972000 2.027716
0.974000 2.027183
0.976000 2.026650
0.978000 2.026118
0.980000 2.025587
0.982000 2.025056
0.984000 2.024526
0.986000 2.023996
0.988000 2.023467
0.990000 2.022939
0.992000 2.022411
0.994000 2.021884
0.996000 2.021357
0.998000 2.020831
1.000000 2.020305


==> exE/I=41_81/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I41-2MOOD-Rho_VarSteS.dat <==
0.012195 2.406093
0.036585 2.390359
0.060976 2.375318
0.085366 2.360897
0.109756 2.347035
0.134146 2.333680
0.158537 2.320787
0.182927 2.308319
0.207317 2.296242
0.231707 2.284524
0.256098 2.273148
0.280488 2.262072
0.304878 2.251318
0.329268 2.240773
0.353659 2.230634
0.378049 2.220403
0.402439 2.211155
0.426829 2.200423
0.451220 2.193648
0.475610 2.177951
0.500000 2.186633
0.524390 2.130453
0.548780 2.249137
0.573171 1.898726
0.597561 2.808956
0.621951 3.958870
0.646341 3.707067
0.670732 3.795960
0.695122 3.789255
0.719512 3.811183
0.743902 3.821843
0.768293 3.836776
0.792683 3.849589
0.817073 3.863171
0.841463 3.876258
0.865854 3.889415
0.890244 3.902398
0.914634 3.915320
0.939024 3.928133
0.963415 3.940860
0.987805 3.953567


==> exE/I=41_81/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I41-2MOOD.txt <==
Conv=n
nRes=21
normRes=6.447515e-04
normRes=4.453472e-06
normRes=2.715932e-10
normRes=1.057819e-10
normRes=1.057819e-10
normRes=1.057819e-10
normRes=1.057819e-10
normRes=1.057819e-10
normRes=1.057819e-10
normRes=1.057819e-10
normRes=1.057819e-10
normRes=1.057819e-10
normRes=1.057819e-10
normRes=1.057819e-10
normRes=1.057819e-10
normRes=1.057819e-10
normRes=1.057819e-10
normRes=1.057819e-10
normRes=1.057819e-10
normRes=1.057819e-10
normRes=1.057819e-10
nG=2729
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=2
CellPDMap=2
CellPDMap=2
CellPDMap=2
CellPDMap=2
CellPDMap=5
CellPDMap=2
CellPDMap=2
CellPDMap=2
CellPDMap=2
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=1
CellPDMap=1
CellPDMap=1
CellPDMap=1
CellPDMap=1
CellPDMap=5
CellPDMap=1
CellPDMap=1
CellPDMap=1
CellPDMap=1
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
2.40609310922657160248
2.39035892156247475882
2.37531781945935982492
2.36089694766879798493
2.34703496846770631734
2.33367978806983966678
2.32078734294881217082
2.30831859123053328986
2.29624186760613335778
2.28452422993728232470
2.27314831481975021532
2.26207235105535087172
2.25131846084779585482
2.24077267445517458455
2.23063373665663355894
2.22040253881052551677
2.21115458129567077350
2.20042273837555679705
2.19364762573543847779
2.17795137838235675076
2.18663343560890721662
2.13045337638623255572
2.24913666486966112856
1.89872600118781131862
2.80895562788225072737
3.95887021534143634938
3.70706669432265067954
3.79595999526779159794
3.78925492534313423931
3.81118271515802575777
3.82184276021794255840
3.83677625067448868634
3.84958920695396189515
3.86317139142562737675
3.87625755749880429590
3.88941516272114196084
3.90239799206994497638
3.91532027185435449468
3.92813307072253037333
3.94085962087304197965
3.95356731526152271883
0.99999998716626303796
1.00000000069048944340
1.00000000017693690957
0.99999999903155523118
1.00000000140451139607
0.99999999666703920376
1.00000000754648876722
0.99999998309478654868
1.00000003810306026253
0.99999991436058266459
1.00000019274836082772
0.99999956648049792562
1.00000097537811316606
0.99999780585187458826
1.00000493621462260840
0.99998889482326003275
1.00002496491026438008
0.99994345117490435193
1.00012122170002881738
0.99966867149695037842
1.00088893227560649102
0.99761200523582549415
1.00641445323300482428
0.98276986972856394953
1.04628255249665391702
0.96265718391555143985
1.00269512678910444059
0.99773082718921546341
1.00050598987515426685
0.99974558161637538944
1.00009875055307917435
0.99995213311589958849
1.00002068868078430874
0.99999062936114235800
1.00000416608401909713
0.99999812664974796483
1.00000078135056802431
0.99999945291066294484
1.00000008252034677803
1.00000040366360720689
0.99999264644853480544
0.70386252035655516579
0.70003880516818972612
0.69638836470940956858
0.69289298197890114572
0.68953732155859503994
0.68630836253047922124
0.68319508360622327459
0.68018773643764363079
0.67727837738920371180
0.67445883235357051433
0.67172462229054763494
0.66906561527945274115
0.66648664250015843269
0.66396078486223142345
0.66153418907251759773
0.65909004073348931296
0.65687930537600758285
0.65432557136308633350
0.65269933728682949514
0.64899277017801559886
0.65098282452880551485
0.63782721180312051956
0.66551380357146550093
0.58364591939738863502
0.79620376135363990500
1.10591053836907460273
1.03160280277283655792
1.05497767101317929672
1.05261493400255412567
1.05839178475185602402
1.06106977559979909209
1.06495103733725837714
1.06824582085462571612
1.07175913625567531540
1.07513691447864356832
1.07853775277969510249
1.08189258767530804839
1.08523334800897308661
1.08854621356909042618
1.09183760078841052277
1.09512642829838569014
1.000
1.000
1.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.294
0.933
0.000
0.647
1.000
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.000
0.000
0.510
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933


==> exE/I=41_81/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I41-3MOOD-RhoError.dat <==
0.012195 0.00000035440494094985
0.036585 0.00000001613985700644
0.060976 0.00000000249010678743
0.085366 0.00000000376597197871
0.109756 0.00000000451454429395
0.134146 0.00000000025191582154
0.158537 0.00000001162019014345
0.182927 0.00000001799348403608
0.207317 0.00000004626809779751
0.231707 0.00000009980523829611
0.256098 0.00000022777540920060
0.280488 0.00000050992453548560
0.304878 0.00000114908815485038
0.329268 0.00000258353306525905
0.353659 0.00000581327646420604
0.378049 0.00001307933654626225
0.402439 0.00002934628148798524
0.426829 0.00006764524959201879
0.451220 0.00012773035185542625
0.475610 0.00051014664343096428
0.500000 0.00223330635375829090
0.524390 0.00938153920059114910
0.548780 0.03981838383977187590
0.573171 0.16859884728494400896
0.597561 0.07179563582267034505
0.621951 0.07718685849237738594
0.646341 0.00833704656871736560
0.670732 0.00363757505700634809
0.695122 0.00046647469457816726
0.719512 0.00018274294081699338
0.743902 0.00001367942350638529
0.768293 0.00001402651389659226
0.792683 0.00000447310453433047
0.817073 0.00000286549684558324
0.841463 0.00000099293099697917
0.865854 0.00000047755324361631
0.890244 0.00000020182207638442
0.914634 0.00000013960928280099
0.939024 0.00000002374608776279
0.963415 0.00000009770300790635
0.987805 0.00000182023608985560


==> exE/I=41_81/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I41-3MOOD-Rho_RhoExact.dat <==
0.000000 2.414214
0.002000 2.412863
0.004000 2.411517
0.006000 2.410177
0.008000 2.408843
0.010000 2.407514
0.012000 2.406190
0.014000 2.404871
0.016000 2.403558
0.018000 2.402250
0.020000 2.400947
0.022000 2.399649
0.024000 2.398356
0.026000 2.397067
0.028000 2.395784
0.030000 2.394506
0.032000 2.393232
0.034000 2.391963
0.036000 2.390699
0.038000 2.389440
0.040000 2.388185
0.042000 2.386935
0.044000 2.385689
0.046000 2.384448
0.048000 2.383211
0.050000 2.381978
0.052000 2.380750
0.054000 2.379527
0.056000 2.378307
0.058000 2.377092
0.060000 2.375881
0.062000 2.374674
0.064000 2.373472
0.066000 2.372273
0.068000 2.371079
0.070000 2.369889
0.072000 2.368702
0.074000 2.367520
0.076000 2.366341
0.078000 2.365167
0.080000 2.363996
0.082000 2.362829
0.084000 2.361666
0.086000 2.360507
0.088000 2.359351
0.090000 2.358199
0.092000 2.357051
0.094000 2.355906
0.096000 2.354765
0.098000 2.353628
0.100000 2.352494
0.102000 2.351364
0.104000 2.350237
0.106000 2.349114
0.108000 2.347994
0.110000 2.346878
0.112000 2.345765
0.114000 2.344655
0.116000 2.343549
0.118000 2.342446
0.120000 2.341346
0.122000 2.340250
0.124000 2.339157
0.126000 2.338067
0.128000 2.336980
0.130000 2.335897
0.132000 2.334817
0.134000 2.333739
0.136000 2.332665
0.138000 2.331594
0.140000 2.330526
0.142000 2.329461
0.144000 2.328399
0.146000 2.327340
0.148000 2.326284
0.150000 2.325231
0.152000 2.324181
0.154000 2.323134
0.156000 2.322090
0.158000 2.321048
0.160000 2.320010
0.162000 2.318974
0.164000 2.317941
0.166000 2.316911
0.168000 2.315884
0.170000 2.314859
0.172000 2.313838
0.174000 2.312818
0.176000 2.311802
0.178000 2.310788
0.180000 2.309777
0.182000 2.308769
0.184000 2.307763
0.186000 2.306760
0.188000 2.305760
0.190000 2.304762
0.192000 2.303766
0.194000 2.302773
0.196000 2.301783
0.198000 2.300795
0.200000 2.299810
0.202000 2.298827
0.204000 2.297847
0.206000 2.296869
0.208000 2.295893
0.210000 2.294920
0.212000 2.293950
0.214000 2.292982
0.216000 2.292016
0.218000 2.291052
0.220000 2.290091
0.222000 2.289132
0.224000 2.288176
0.226000 2.287222
0.228000 2.286270
0.230000 2.285320
0.232000 2.284373
0.234000 2.283428
0.236000 2.282485
0.238000 2.281545
0.240000 2.280606
0.242000 2.279670
0.244000 2.278736
0.246000 2.277804
0.248000 2.276875
0.250000 2.275947
0.252000 2.275022
0.254000 2.274098
0.256000 2.273177
0.258000 2.272258
0.260000 2.271341
0.262000 2.270427
0.264000 2.269514
0.266000 2.268603
0.268000 2.267694
0.270000 2.266788
0.272000 2.265883
0.274000 2.264981
0.276000 2.264080
0.278000 2.263181
0.280000 2.262285
0.282000 2.261390
0.284000 2.260497
0.286000 2.259607
0.288000 2.258718
0.290000 2.257831
0.292000 2.256946
0.294000 2.256063
0.296000 2.255182
0.298000 2.254303
0.300000 2.253425
0.302000 2.252550
0.304000 2.251676
0.306000 2.250804
0.308000 2.249934
0.310000 2.249066
0.312000 2.248200
0.314000 2.247335
0.316000 2.246472
0.318000 2.245611
0.320000 2.244752
0.322000 2.243895
0.324000 2.243039
0.326000 2.242185
0.328000 2.241333
0.330000 2.240483
0.332000 2.239634
0.334000 2.238787
0.336000 2.237942
0.338000 2.237098
0.340000 2.236257
0.342000 2.235416
0.344000 2.234578
0.346000 2.233741
0.348000 2.232906
0.350000 2.232073
0.352000 2.231241
0.354000 2.230411
0.356000 2.229582
0.358000 2.228755
0.360000 2.227930
0.362000 2.227106
0.364000 2.226284
0.366000 2.225463
0.368000 2.224645
0.370000 2.223827
0.372000 2.223011
0.374000 2.222197
0.376000 2.221385
0.378000 2.220573
0.380000 2.219764
0.382000 2.218956
0.384000 2.218149
0.386000 2.217344
0.388000 2.216541
0.390000 2.215739
0.392000 2.214938
0.394000 2.214139
0.396000 2.213342
0.398000 2.212546
0.400000 2.211751
0.402000 2.210958
0.404000 2.210167
0.406000 2.209377
0.408000 2.208588
0.410000 2.207801
0.412000 2.207015
0.414000 2.206230
0.416000 2.205447
0.418000 2.204666
0.420000 2.203886
0.422000 2.203107
0.424000 2.202329
0.426000 2.201554
0.428000 2.200779
0.430000 2.200006
0.432000 2.199234
0.434000 2.198463
0.436000 2.197694
0.438000 2.196927
0.440000 2.196160
0.442000 2.195395
0.444000 2.194631
0.446000 2.193869
0.448000 2.193108
0.450000 2.192348
0.452000 2.191590
0.454000 2.190833
0.456000 2.190077
0.458000 2.189323
0.460000 2.188569
0.462000 2.187817
0.464000 2.187067
0.466000 2.186317
0.468000 2.185569
0.470000 2.184823
0.472000 2.184077
0.474000 2.183333
0.476000 2.182590
0.478000 2.181848
0.480000 2.181107
0.482000 2.180368
0.484000 2.179630
0.486000 2.178893
0.488000 2.178158
0.490000 2.177423
0.492000 2.176690
0.494000 2.175958
0.496000 2.175227
0.498000 2.174498
0.500000 2.173769
0.502000 2.173042
0.504000 2.172316
0.506000 2.171591
0.508000 2.170868
0.510000 2.170145
0.512000 2.169424
0.514000 2.168704
0.516000 2.167985
0.518000 2.167267
0.520000 2.166550
0.522000 2.165835
0.524000 2.165121
0.526000 2.164407
0.528000 2.163695
0.530000 2.162984
0.532000 2.162274
0.534000 2.161566
0.536000 2.160858
0.538000 2.160152
0.540000 2.159446
0.542000 2.158742
0.544000 2.158039
0.546000 2.157336
0.548000 2.156635
0.550000 2.155936
0.552000 2.155237
0.554000 2.154539
0.556000 2.153842
0.558000 2.153147
0.560000 2.152452
0.562000 2.151759
0.564000 2.151066
0.566000 2.150375
0.568000 2.149684
0.570000 2.148995
0.572000 2.148307
0.574000 2.147620
0.576000 2.146934
0.578000 2.146248
0.580000 2.145564
0.582000 2.144881
0.584000 2.144199
0.586000 2.143518
0.588000 2.142838
0.590000 2.142159
0.592000 2.141481
0.594000 2.140804
0.596000 2.140128
0.598000 2.139453
0.600000 2.138779
0.600000 2.139453
0.600000 3.739273
0.600000 3.740451
0.602000 3.741629
0.604000 3.742805
0.606000 3.743980
0.608000 3.745155
0.610000 3.746328
0.612000 3.747501
0.614000 3.748672
0.616000 3.749843
0.618000 3.751012
0.620000 3.752181
0.622000 3.753349
0.624000 3.754515
0.626000 3.755681
0.628000 3.756846
0.630000 3.758010
0.632000 3.759173
0.634000 3.760335
0.636000 3.761496
0.638000 3.762656
0.640000 3.763815
0.642000 3.764973
0.644000 3.766130
0.646000 3.767287
0.648000 3.768442
0.650000 3.769597
0.652000 3.770751
0.654000 3.771903
0.656000 3.773055
0.658000 3.774206
0.660000 3.775356
0.662000 3.776505
0.664000 3.777654
0.666000 3.778801
0.668000 3.779947
0.670000 3.781093
0.672000 3.782238
0.674000 3.783382
0.676000 3.784525
0.678000 3.785667
0.680000 3.786808
0.682000 3.787948
0.684000 3.789088
0.686000 3.790226
0.688000 3.791364
0.690000 3.792501
0.692000 3.793637
0.694000 3.794772
0.696000 3.795907
0.698000 3.797040
0.700000 3.798173
0.702000 3.799305
0.704000 3.800436
0.706000 3.801566
0.708000 3.802695
0.710000 3.803824
0.712000 3.804951
0.714000 3.806078
0.716000 3.807204
0.718000 3.808329
0.720000 3.809454
0.722000 3.810577
0.724000 3.811700
0.726000 3.812822
0.728000 3.813943
0.730000 3.815064
0.732000 3.816183
0.734000 3.817302
0.736000 3.818420
0.738000 3.819537
0.740000 3.820653
0.742000 3.821769
0.744000 3.822884
0.746000 3.823998
0.748000 3.825111
0.750000 3.826223
0.752000 3.827335
0.754000 3.828446
0.756000 3.829556
0.758000 3.830665
0.760000 3.831774
0.762000 3.832881
0.764000 3.833988
0.766000 3.835095
0.768000 3.836200
0.770000 3.837305
0.772000 3.838409
0.774000 3.839512
0.776000 3.840615
0.778000 3.841716
0.780000 3.842817
0.782000 3.843917
0.784000 3.845017
0.786000 3.846116
0.788000 3.847214
0.790000 3.848311
0.792000 3.849408
0.794000 3.850503
0.796000 3.851598
0.798000 3.852693
0.800000 3.853786
0.802000 3.854879
0.804000 3.855971
0.806000 3.857063
0.808000 3.858154
0.810000 3.859244
0.812000 3.860333
0.814000 3.861421
0.816000 3.862509
0.818000 3.863597
0.820000 3.864683
0.822000 3.865769
0.824000 3.866854
0.826000 3.867938
0.828000 3.869022
0.830000 3.870105
0.832000 3.871187
0.834000 3.872269
0.836000 3.873350
0.838000 3.874430
0.840000 3.875509
0.842000 3.876588
0.844000 3.877666
0.846000 3.878744
0.848000 3.879820
0.850000 3.880897
0.852000 3.881972
0.854000 3.883047
0.856000 3.884121
0.858000 3.885194
0.860000 3.886267
0.862000 3.887339
0.864000 3.888411
0.866000 3.889481
0.868000 3.890551
0.870000 3.891621
0.872000 3.892690
0.874000 3.893758
0.876000 3.894825
0.878000 3.895892
0.880000 3.896958
0.882000 3.898024
0.884000 3.899088
0.886000 3.900153
0.888000 3.901216
0.890000 3.902279
0.892000 3.903341
0.894000 3.904403
0.896000 3.905464
0.898000 3.906525
0.900000 3.907584
0.902000 3.908643
0.904000 3.909702
0.906000 3.910760
0.908000 3.911817
0.910000 3.912874
0.912000 3.913930
0.914000 3.914985
0.916000 3.916040
0.918000 3.917094
0.920000 3.918147
0.922000 3.919200
0.924000 3.920252
0.926000 3.921304
0.928000 3.922355
0.930000 3.923405
0.932000 3.924455
0.934000 3.925505
0.936000 3.926553
0.938000 3.927601
0.940000 3.928649
0.942000 3.929695
0.944000 3.930742
0.946000 3.931787
0.948000 3.932832
0.950000 3.933877
0.952000 3.934920
0.954000 3.935964
0.956000 3.937006
0.958000 3.938048
0.960000 3.939090
0.962000 3.940131
0.964000 3.941171
0.966000 3.942211
0.968000 3.943250
0.970000 3.944288
0.972000 3.945326
0.974000 3.946364
0.976000 3.947401
0.978000 3.948437
0.980000 3.949472
0.982000 3.950508
0.984000 3.951542
0.986000 3.952576
0.988000 3.953609
0.990000 3.954642
0.992000 3.955675
0.994000 3.956706
0.996000 3.957737
0.998000 3.958768
1.000000 3.959798


==> exE/I=41_81/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I41-3MOOD-Rho_RhoSubPv.dat <==
0.000000 3.313708
0.002000 3.315564
0.004000 3.317413
0.006000 3.319258
0.008000 3.321097
0.010000 3.322930
0.012000 3.324758
0.014000 3.326581
0.016000 3.328399
0.018000 3.330211
0.020000 3.332019
0.022000 3.333821
0.024000 3.335619
0.026000 3.337411
0.028000 3.339199
0.030000 3.340982
0.032000 3.342760
0.034000 3.344533
0.036000 3.346301
0.038000 3.348065
0.040000 3.349824
0.042000 3.351579
0.044000 3.353329
0.046000 3.355075
0.048000 3.356816
0.050000 3.358553
0.052000 3.360285
0.054000 3.362013
0.056000 3.363737
0.058000 3.365456
0.060000 3.367172
0.062000 3.368883
0.064000 3.370590
0.066000 3.372293
0.068000 3.373991
0.070000 3.375686
0.072000 3.377377
0.074000 3.379064
0.076000 3.380747
0.078000 3.382426
0.080000 3.384101
0.082000 3.385772
0.084000 3.387439
0.086000 3.389103
0.088000 3.390763
0.090000 3.392419
0.092000 3.394072
0.094000 3.395721
0.096000 3.397366
0.098000 3.399008
0.100000 3.400646
0.102000 3.402280
0.104000 3.403912
0.106000 3.405539
0.108000 3.407163
0.110000 3.408784
0.112000 3.410401
0.114000 3.412015
0.116000 3.413626
0.118000 3.415233
0.120000 3.416837
0.122000 3.418438
0.124000 3.420035
0.126000 3.421630
0.128000 3.423221
0.130000 3.424809
0.132000 3.426393
0.134000 3.427975
0.136000 3.429554
0.138000 3.431129
0.140000 3.432701
0.142000 3.434271
0.144000 3.435837
0.146000 3.437400
0.148000 3.438960
0.150000 3.440518
0.152000 3.442072
0.154000 3.443624
0.156000 3.445172
0.158000 3.446718
0.160000 3.448261
0.162000 3.449801
0.164000 3.451338
0.166000 3.452873
0.168000 3.454405
0.170000 3.455933
0.172000 3.457460
0.174000 3.458983
0.176000 3.460504
0.178000 3.462022
0.180000 3.463537
0.182000 3.465050
0.184000 3.466560
0.186000 3.468068
0.188000 3.469573
0.190000 3.471075
0.192000 3.472575
0.194000 3.474072
0.196000 3.475567
0.198000 3.477059
0.200000 3.478548
0.202000 3.480035
0.204000 3.481520
0.206000 3.483002
0.208000 3.484482
0.210000 3.485960
0.212000 3.487435
0.214000 3.488907
0.216000 3.490377
0.218000 3.491845
0.220000 3.493311
0.222000 3.494774
0.224000 3.496235
0.226000 3.497693
0.228000 3.499149
0.230000 3.500603
0.232000 3.502055
0.234000 3.503504
0.236000 3.504952
0.238000 3.506397
0.240000 3.507839
0.242000 3.509280
0.244000 3.510718
0.246000 3.512154
0.248000 3.513588
0.250000 3.515020
0.252000 3.516450
0.254000 3.517878
0.256000 3.519303
0.258000 3.520726
0.260000 3.522148
0.262000 3.523567
0.264000 3.524984
0.266000 3.526399
0.268000 3.527812
0.270000 3.529223
0.272000 3.530632
0.274000 3.532039
0.276000 3.533444
0.278000 3.534847
0.280000 3.536248
0.282000 3.537647
0.284000 3.539044
0.286000 3.540439
0.288000 3.541832
0.290000 3.543224
0.292000 3.544613
0.294000 3.546000
0.296000 3.547386
0.298000 3.548769
0.300000 3.550151
0.302000 3.551531
0.304000 3.552909
0.306000 3.554285
0.308000 3.555660
0.310000 3.557032
0.312000 3.558403
0.314000 3.559772
0.316000 3.561139
0.318000 3.562504
0.320000 3.563868
0.322000 3.565230
0.324000 3.566590
0.326000 3.567948
0.328000 3.569304
0.330000 3.570659
0.332000 3.572012
0.334000 3.573363
0.336000 3.574713
0.338000 3.576061
0.340000 3.577407
0.342000 3.578752
0.344000 3.580094
0.346000 3.581435
0.348000 3.582775
0.350000 3.584113
0.352000 3.585449
0.354000 3.586784
0.356000 3.588116
0.358000 3.589448
0.360000 3.590777
0.362000 3.592106
0.364000 3.593432
0.366000 3.594757
0.368000 3.596080
0.370000 3.597402
0.372000 3.598722
0.374000 3.600041
0.376000 3.601358
0.378000 3.602673
0.380000 3.603987
0.382000 3.605299
0.384000 3.606610
0.386000 3.607920
0.388000 3.609227
0.390000 3.610534
0.392000 3.611839
0.394000 3.613142
0.396000 3.614444
0.398000 3.615744
0.400000 3.617043
0.402000 3.618341
0.404000 3.619637
0.406000 3.620931
0.408000 3.622224
0.410000 3.623516
0.412000 3.624806
0.414000 3.626095
0.416000 3.627382
0.418000 3.628668
0.420000 3.629952
0.422000 3.631236
0.424000 3.632517
0.426000 3.633798
0.428000 3.635077
0.430000 3.636354
0.432000 3.637630
0.434000 3.638905
0.436000 3.640179
0.438000 3.641451
0.440000 3.642721
0.442000 3.643991
0.444000 3.645259
0.446000 3.646526
0.448000 3.647791
0.450000 3.649055
0.452000 3.650318
0.454000 3.651579
0.456000 3.652840
0.458000 3.654098
0.460000 3.655356
0.462000 3.656612
0.464000 3.657867
0.466000 3.659121
0.468000 3.660373
0.470000 3.661625
0.472000 3.662874
0.474000 3.664123
0.476000 3.665370
0.478000 3.666617
0.480000 3.667862
0.482000 3.669105
0.484000 3.670348
0.486000 3.671589
0.488000 3.672829
0.490000 3.674068
0.492000 3.675305
0.494000 3.676541
0.496000 3.677776
0.498000 3.679010
0.500000 3.680243
0.502000 3.681475
0.504000 3.682705
0.506000 3.683934
0.508000 3.685162
0.510000 3.686389
0.512000 3.687615
0.514000 3.688839
0.516000 3.690062
0.518000 3.691285
0.520000 3.692506
0.522000 3.693726
0.524000 3.694944
0.526000 3.696162
0.528000 3.697378
0.530000 3.698594
0.532000 3.699808
0.534000 3.701021
0.536000 3.702233
0.538000 3.703444
0.540000 3.704654
0.542000 3.705862
0.544000 3.707070
0.546000 3.708276
0.548000 3.709482
0.550000 3.710686
0.552000 3.711889
0.554000 3.713091
0.556000 3.714292
0.558000 3.715492
0.560000 3.716691
0.562000 3.717889
0.564000 3.719086
0.566000 3.720282
0.568000 3.721476
0.570000 3.722670
0.572000 3.723863
0.574000 3.725054
0.576000 3.726245
0.578000 3.727434
0.580000 3.728623
0.582000 3.729810
0.584000 3.730996
0.586000 3.732182
0.588000 3.733366
0.590000 3.734550
0.592000 3.735732
0.594000 3.736913
0.596000 3.738094
0.598000 3.739273
0.600000 3.740451


==> exE/I=41_81/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I41-3MOOD-Rho_RhoSupPv.dat <==
0.600000 2.138779
0.602000 2.138106
0.604000 2.137434
0.606000 2.136763
0.608000 2.136093
0.610000 2.135424
0.612000 2.134756
0.614000 2.134089
0.616000 2.133423
0.618000 2.132758
0.620000 2.132093
0.622000 2.131430
0.624000 2.130768
0.626000 2.130106
0.628000 2.129446
0.630000 2.128786
0.632000 2.128128
0.634000 2.127470
0.636000 2.126814
0.638000 2.126158
0.640000 2.125503
0.642000 2.124849
0.644000 2.124196
0.646000 2.123544
0.648000 2.122893
0.650000 2.122243
0.652000 2.121594
0.654000 2.120945
0.656000 2.120298
0.658000 2.119651
0.660000 2.119005
0.662000 2.118361
0.664000 2.117717
0.666000 2.117074
0.668000 2.116432
0.670000 2.115790
0.672000 2.115150
0.674000 2.114510
0.676000 2.113872
0.678000 2.113234
0.680000 2.112597
0.682000 2.111961
0.684000 2.111326
0.686000 2.110692
0.688000 2.110058
0.690000 2.109426
0.692000 2.108794
0.694000 2.108163
0.696000 2.107533
0.698000 2.106904
0.700000 2.106276
0.702000 2.105648
0.704000 2.105022
0.706000 2.104396
0.708000 2.103771
0.710000 2.103147
0.712000 2.102524
0.714000 2.101901
0.716000 2.101279
0.718000 2.100659
0.720000 2.100039
0.722000 2.099419
0.724000 2.098801
0.726000 2.098183
0.728000 2.097567
0.730000 2.096951
0.732000 2.096335
0.734000 2.095721
0.736000 2.095108
0.738000 2.094495
0.740000 2.093883
0.742000 2.093272
0.744000 2.092661
0.746000 2.092052
0.748000 2.091443
0.750000 2.090835
0.752000 2.090227
0.754000 2.089621
0.756000 2.089015
0.758000 2.088410
0.760000 2.087806
0.762000 2.087203
0.764000 2.086600
0.766000 2.085998
0.768000 2.085397
0.770000 2.084797
0.772000 2.084197
0.774000 2.083598
0.776000 2.083000
0.778000 2.082403
0.780000 2.081806
0.782000 2.081210
0.784000 2.080615
0.786000 2.080021
0.788000 2.079427
0.790000 2.078834
0.792000 2.078242
0.794000 2.077650
0.796000 2.077060
0.798000 2.076470
0.800000 2.075881
0.802000 2.075292
0.804000 2.074704
0.806000 2.074117
0.808000 2.073531
0.810000 2.072945
0.812000 2.072360
0.814000 2.071776
0.816000 2.071192
0.818000 2.070610
0.820000 2.070027
0.822000 2.069446
0.824000 2.068865
0.826000 2.068285
0.828000 2.067706
0.830000 2.067127
0.832000 2.066550
0.834000 2.065972
0.836000 2.065396
0.838000 2.064820
0.840000 2.064245
0.842000 2.063670
0.844000 2.063097
0.846000 2.062523
0.848000 2.061951
0.850000 2.061379
0.852000 2.060808
0.854000 2.060238
0.856000 2.059668
0.858000 2.059099
0.860000 2.058531
0.862000 2.057963
0.864000 2.057396
0.866000 2.056830
0.868000 2.056264
0.870000 2.055699
0.872000 2.055134
0.874000 2.054571
0.876000 2.054007
0.878000 2.053445
0.880000 2.052883
0.882000 2.052322
0.884000 2.051762
0.886000 2.051202
0.888000 2.050643
0.890000 2.050084
0.892000 2.049526
0.894000 2.048969
0.896000 2.048412
0.898000 2.047856
0.900000 2.047301
0.902000 2.046746
0.904000 2.046192
0.906000 2.045638
0.908000 2.045085
0.910000 2.044533
0.912000 2.043982
0.914000 2.043431
0.916000 2.042880
0.918000 2.042331
0.920000 2.041781
0.922000 2.041233
0.924000 2.040685
0.926000 2.040138
0.928000 2.039591
0.930000 2.039045
0.932000 2.038499
0.934000 2.037955
0.936000 2.037410
0.938000 2.036867
0.940000 2.036324
0.942000 2.035781
0.944000 2.035239
0.946000 2.034698
0.948000 2.034157
0.950000 2.033617
0.952000 2.033078
0.954000 2.032539
0.956000 2.032001
0.958000 2.031463
0.960000 2.030926
0.962000 2.030390
0.964000 2.029854
0.966000 2.029318
0.968000 2.028783
0.970000 2.028249
0.972000 2.027716
0.974000 2.027183
0.976000 2.026650
0.978000 2.026118
0.980000 2.025587
0.982000 2.025056
0.984000 2.024526
0.986000 2.023996
0.988000 2.023467
0.990000 2.022939
0.992000 2.022411
0.994000 2.021884
0.996000 2.021357
0.998000 2.020831
1.000000 2.020305


==> exE/I=41_81/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I41-3MOOD-Rho_VarSteS.dat <==
0.012195 2.406093
0.036585 2.390359
0.060976 2.375318
0.085366 2.360897
0.109756 2.347035
0.134146 2.333680
0.158537 2.320787
0.182927 2.308319
0.207317 2.296241
0.231707 2.284525
0.256098 2.273146
0.280488 2.262078
0.304878 2.251305
0.329268 2.240802
0.353659 2.230568
0.378049 2.220550
0.402439 2.210823
0.426829 2.201173
0.451220 2.192022
0.475610 2.182232
0.500000 2.176010
0.524390 2.155607
0.548780 2.196187
0.573171 1.979312
0.597561 2.853875
0.621951 3.830501
0.646341 3.759141
0.670732 3.777869
0.695122 3.794937
0.719512 3.808992
0.743902 3.822838
0.768293 3.836343
0.792683 3.849782
0.817073 3.863086
0.841463 3.876295
0.865854 3.889398
0.890244 3.902405
0.914634 3.915315
0.939024 3.928134
0.963415 3.940863
0.987805 3.953503


==> exE/I=41_81/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I41-3MOOD.txt <==
Conv=y
nRes=4
normRes=2.778625e-03
normRes=2.207413e-05
normRes=1.365220e-09
normRes=9.227762e-14
nG=497
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=1
CellPDMap=1
CellPDMap=1
CellPDMap=1
CellPDMap=1
CellPDMap=5
CellPDMap=1
CellPDMap=1
CellPDMap=1
CellPDMap=1
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=1
CellPDMap=1
CellPDMap=0
CellPDMap=0
CellPDMap=0
CellPDMap=5
CellPDMap=0
CellPDMap=0
CellPDMap=1
CellPDMap=1
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
2.40609327952950957652
2.39035891171274439415
2.37531781603636327205
2.36089695910361641040
2.34703494803777301669
2.33367983028659198297
2.32078724031298255781
2.30831881325248877701
2.29624135841715881767
2.28452536484363388780
2.27314575021564779789
2.26207810827271282861
2.25130549604673735331
2.24080182703622154960
2.23056813878937187923
2.22055010150942111480
2.21082278239949836518
2.20117310624040429801
2.19202157434658984059
2.18223221854160831512
2.17601010275851480813
2.15560681947575760731
2.19618731862691474177
1.97931215432989193737
2.85387507442597998519
3.83050106330946826816
3.75914141585212568941
3.77786888285382893571
3.79493702332201765515
3.80899181577449486014
3.82283799274916624711
3.83634313109409941234
3.84978170535674912855
3.86308557758061743570
3.87629547215318259745
3.88939835201031725020
3.90240499939417917474
3.91531537517116268177
3.92813397676660347457
3.94086303326727716012
3.95350332704959273045
0.99999999930386163083
1.00000000003721845054
1.00000000000921085430
0.99999999994693478111
1.00000000007548228709
0.99999999981838261220
1.00000000040829495340
0.99999999908195857934
1.00000000206527706048
0.99999999535372696702
1.00000001045243469555
0.99999997648551830487
1.00000005289948856735
0.99999988099466619040
1.00000026772226635607
0.99999939758595834949
1.00000135086694830200
0.99999686964588463400
1.00000565242813954647
0.99997425993314426051
1.00010861269537087992
0.99953980915145923536
1.00194937608932388429
0.99174230479394387405
1.03498015691331857191
0.97300257283511626394
0.99611633115878273070
0.99919983190233752079
0.99975099750357765416
0.99996337951813385470
0.99999194011146796957
1.00000075731600479578
0.99999906099518365288
1.00000013489278916090
0.99999985149453629596
1.00000005494986288213
0.99999997810002649867
1.00000001601710319932
0.99999999708902986839
0.99999998861708039311
1.00000021440078978863
0.70386256003133873538
0.70003880284094532893
0.69638836385959235198
0.69289298457197712189
0.68953731670749196514
0.68630837225977847638
0.68319505956294701576
0.68018778803218693518
0.67727825857311962920
0.67445909664442671438
0.67172402446927204078
0.66906695667508164771
0.66648362109213399318
0.66396757804481731924
0.66151890256133161206
0.65912442696702377987
0.65680198586759264145
0.65450042555434684299
0.65232037096758621608
0.64999003898510299138
0.64851365027635821114
0.64365261520170136134
0.65335707696777334252
0.60158006345180514707
0.81045235994634445831
1.07102431585139856729
1.04637811985827910988
1.05009424766061276735
1.05424663923194916748
1.05778838567093247391
1.06134651538665325532
1.06482973196027019824
1.06829968208288828002
1.07173517977701227011
1.07514754137661294742
1.07853303590407012535
1.08189455287584612719
1.08523197196202514370
1.08854646243800434746
1.09183856359082964715
1.09510841194463282022
1.000
1.000
1.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.294
0.933
0.000
0.647
1.000
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.000
0.000
0.510
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933


==> exE/I=41_81/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I41-4MOOD-RhoError.dat <==
0.012195 0.00000031174919667976
0.036585 0.00000001383819281386
0.060976 0.00000000308766834323
0.085366 0.00000000055829474377
0.109756 0.00000000016634116307
0.134146 0.00000001081380762713
0.158537 0.00000001347612021974
0.182927 0.00000003818639182640
0.207317 0.00000008039334620236
0.231707 0.00000018484430830412
0.256098 0.00000041290946395378
0.280488 0.00000093105268028637
0.304878 0.00000209298593034646
0.329268 0.00000470960645948537
0.353659 0.00001059426476990311
0.378049 0.00002383958623441984
0.402439 0.00005344199947376893
0.426829 0.00012419895234172529
0.451220 0.00021867993803903474
0.475610 0.00106733810918102634
0.500000 0.00442304357404044168
0.524390 0.00433723539914154799
0.548780 0.00425528261651075823
0.573171 0.01525149185648322359
0.597561 0.20922166584089074703
0.621951 0.18854231549079791819
0.646341 0.01968197895634560268
0.670732 0.00545129680893330359
0.695122 0.00145936620842146425
0.719512 0.00028547834332703914
0.743902 0.00016811683136275235
0.768293 0.00007154385221719295
0.792683 0.00003199395944664118
0.817073 0.00001406696299044441
0.841463 0.00000628544999914382
0.865854 0.00000278360363914487
0.890244 0.00000115453751359240
0.914634 0.00000081194905110493
0.939024 0.00000014778235613022
0.963415 0.00000056116537416884
0.987805 0.00001057953580918536


==> exE/I=41_81/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I41-4MOOD-Rho_RhoExact.dat <==
0.000000 2.414214
0.002000 2.412863
0.004000 2.411517
0.006000 2.410177
0.008000 2.408843
0.010000 2.407514
0.012000 2.406190
0.014000 2.404871
0.016000 2.403558
0.018000 2.402250
0.020000 2.400947
0.022000 2.399649
0.024000 2.398356
0.026000 2.397067
0.028000 2.395784
0.030000 2.394506
0.032000 2.393232
0.034000 2.391963
0.036000 2.390699
0.038000 2.389440
0.040000 2.388185
0.042000 2.386935
0.044000 2.385689
0.046000 2.384448
0.048000 2.383211
0.050000 2.381978
0.052000 2.380750
0.054000 2.379527
0.056000 2.378307
0.058000 2.377092
0.060000 2.375881
0.062000 2.374674
0.064000 2.373472
0.066000 2.372273
0.068000 2.371079
0.070000 2.369889
0.072000 2.368702
0.074000 2.367520
0.076000 2.366341
0.078000 2.365167
0.080000 2.363996
0.082000 2.362829
0.084000 2.361666
0.086000 2.360507
0.088000 2.359351
0.090000 2.358199
0.092000 2.357051
0.094000 2.355906
0.096000 2.354765
0.098000 2.353628
0.100000 2.352494
0.102000 2.351364
0.104000 2.350237
0.106000 2.349114
0.108000 2.347994
0.110000 2.346878
0.112000 2.345765
0.114000 2.344655
0.116000 2.343549
0.118000 2.342446
0.120000 2.341346
0.122000 2.340250
0.124000 2.339157
0.126000 2.338067
0.128000 2.336980
0.130000 2.335897
0.132000 2.334817
0.134000 2.333739
0.136000 2.332665
0.138000 2.331594
0.140000 2.330526
0.142000 2.329461
0.144000 2.328399
0.146000 2.327340
0.148000 2.326284
0.150000 2.325231
0.152000 2.324181
0.154000 2.323134
0.156000 2.322090
0.158000 2.321048
0.160000 2.320010
0.162000 2.318974
0.164000 2.317941
0.166000 2.316911
0.168000 2.315884
0.170000 2.314859
0.172000 2.313838
0.174000 2.312818
0.176000 2.311802
0.178000 2.310788
0.180000 2.309777
0.182000 2.308769
0.184000 2.307763
0.186000 2.306760
0.188000 2.305760
0.190000 2.304762
0.192000 2.303766
0.194000 2.302773
0.196000 2.301783
0.198000 2.300795
0.200000 2.299810
0.202000 2.298827
0.204000 2.297847
0.206000 2.296869
0.208000 2.295893
0.210000 2.294920
0.212000 2.293950
0.214000 2.292982
0.216000 2.292016
0.218000 2.291052
0.220000 2.290091
0.222000 2.289132
0.224000 2.288176
0.226000 2.287222
0.228000 2.286270
0.230000 2.285320
0.232000 2.284373
0.234000 2.283428
0.236000 2.282485
0.238000 2.281545
0.240000 2.280606
0.242000 2.279670
0.244000 2.278736
0.246000 2.277804
0.248000 2.276875
0.250000 2.275947
0.252000 2.275022
0.254000 2.274098
0.256000 2.273177
0.258000 2.272258
0.260000 2.271341
0.262000 2.270427
0.264000 2.269514
0.266000 2.268603
0.268000 2.267694
0.270000 2.266788
0.272000 2.265883
0.274000 2.264981
0.276000 2.264080
0.278000 2.263181
0.280000 2.262285
0.282000 2.261390
0.284000 2.260497
0.286000 2.259607
0.288000 2.258718
0.290000 2.257831
0.292000 2.256946
0.294000 2.256063
0.296000 2.255182
0.298000 2.254303
0.300000 2.253425
0.302000 2.252550
0.304000 2.251676
0.306000 2.250804
0.308000 2.249934
0.310000 2.249066
0.312000 2.248200
0.314000 2.247335
0.316000 2.246472
0.318000 2.245611
0.320000 2.244752
0.322000 2.243895
0.324000 2.243039
0.326000 2.242185
0.328000 2.241333
0.330000 2.240483
0.332000 2.239634
0.334000 2.238787
0.336000 2.237942
0.338000 2.237098
0.340000 2.236257
0.342000 2.235416
0.344000 2.234578
0.346000 2.233741
0.348000 2.232906
0.350000 2.232073
0.352000 2.231241
0.354000 2.230411
0.356000 2.229582
0.358000 2.228755
0.360000 2.227930
0.362000 2.227106
0.364000 2.226284
0.366000 2.225463
0.368000 2.224645
0.370000 2.223827
0.372000 2.223011
0.374000 2.222197
0.376000 2.221385
0.378000 2.220573
0.380000 2.219764
0.382000 2.218956
0.384000 2.218149
0.386000 2.217344
0.388000 2.216541
0.390000 2.215739
0.392000 2.214938
0.394000 2.214139
0.396000 2.213342
0.398000 2.212546
0.400000 2.211751
0.402000 2.210958
0.404000 2.210167
0.406000 2.209377
0.408000 2.208588
0.410000 2.207801
0.412000 2.207015
0.414000 2.206230
0.416000 2.205447
0.418000 2.204666
0.420000 2.203886
0.422000 2.203107
0.424000 2.202329
0.426000 2.201554
0.428000 2.200779
0.430000 2.200006
0.432000 2.199234
0.434000 2.198463
0.436000 2.197694
0.438000 2.196927
0.440000 2.196160
0.442000 2.195395
0.444000 2.194631
0.446000 2.193869
0.448000 2.193108
0.450000 2.192348
0.452000 2.191590
0.454000 2.190833
0.456000 2.190077
0.458000 2.189323
0.460000 2.188569
0.462000 2.187817
0.464000 2.187067
0.466000 2.186317
0.468000 2.185569
0.470000 2.184823
0.472000 2.184077
0.474000 2.183333
0.476000 2.182590
0.478000 2.181848
0.480000 2.181107
0.482000 2.180368
0.484000 2.179630
0.486000 2.178893
0.488000 2.178158
0.490000 2.177423
0.492000 2.176690
0.494000 2.175958
0.496000 2.175227
0.498000 2.174498
0.500000 2.173769
0.502000 2.173042
0.504000 2.172316
0.506000 2.171591
0.508000 2.170868
0.510000 2.170145
0.512000 2.169424
0.514000 2.168704
0.516000 2.167985
0.518000 2.167267
0.520000 2.166550
0.522000 2.165835
0.524000 2.165121
0.526000 2.164407
0.528000 2.163695
0.530000 2.162984
0.532000 2.162274
0.534000 2.161566
0.536000 2.160858
0.538000 2.160152
0.540000 2.159446
0.542000 2.158742
0.544000 2.158039
0.546000 2.157336
0.548000 2.156635
0.550000 2.155936
0.552000 2.155237
0.554000 2.154539
0.556000 2.153842
0.558000 2.153147
0.560000 2.152452
0.562000 2.151759
0.564000 2.151066
0.566000 2.150375
0.568000 2.149684
0.570000 2.148995
0.572000 2.148307
0.574000 2.147620
0.576000 2.146934
0.578000 2.146248
0.580000 2.145564
0.582000 2.144881
0.584000 2.144199
0.586000 2.143518
0.588000 2.142838
0.590000 2.142159
0.592000 2.141481
0.594000 2.140804
0.596000 2.140128
0.598000 2.139453
0.600000 2.138779
0.600000 2.139453
0.600000 3.739273
0.600000 3.740451
0.602000 3.741629
0.604000 3.742805
0.606000 3.743980
0.608000 3.745155
0.610000 3.746328
0.612000 3.747501
0.614000 3.748672
0.616000 3.749843
0.618000 3.751012
0.620000 3.752181
0.622000 3.753349
0.624000 3.754515
0.626000 3.755681
0.628000 3.756846
0.630000 3.758010
0.632000 3.759173
0.634000 3.760335
0.636000 3.761496
0.638000 3.762656
0.640000 3.763815
0.642000 3.764973
0.644000 3.766130
0.646000 3.767287
0.648000 3.768442
0.650000 3.769597
0.652000 3.770751
0.654000 3.771903
0.656000 3.773055
0.658000 3.774206
0.660000 3.775356
0.662000 3.776505
0.664000 3.777654
0.666000 3.778801
0.668000 3.779947
0.670000 3.781093
0.672000 3.782238
0.674000 3.783382
0.676000 3.784525
0.678000 3.785667
0.680000 3.786808
0.682000 3.787948
0.684000 3.789088
0.686000 3.790226
0.688000 3.791364
0.690000 3.792501
0.692000 3.793637
0.694000 3.794772
0.696000 3.795907
0.698000 3.797040
0.700000 3.798173
0.702000 3.799305
0.704000 3.800436
0.706000 3.801566
0.708000 3.802695
0.710000 3.803824
0.712000 3.804951
0.714000 3.806078
0.716000 3.807204
0.718000 3.808329
0.720000 3.809454
0.722000 3.810577
0.724000 3.811700
0.726000 3.812822
0.728000 3.813943
0.730000 3.815064
0.732000 3.816183
0.734000 3.817302
0.736000 3.818420
0.738000 3.819537
0.740000 3.820653
0.742000 3.821769
0.744000 3.822884
0.746000 3.823998
0.748000 3.825111
0.750000 3.826223
0.752000 3.827335
0.754000 3.828446
0.756000 3.829556
0.758000 3.830665
0.760000 3.831774
0.762000 3.832881
0.764000 3.833988
0.766000 3.835095
0.768000 3.836200
0.770000 3.837305
0.772000 3.838409
0.774000 3.839512
0.776000 3.840615
0.778000 3.841716
0.780000 3.842817
0.782000 3.843917
0.784000 3.845017
0.786000 3.846116
0.788000 3.847214
0.790000 3.848311
0.792000 3.849408
0.794000 3.850503
0.796000 3.851598
0.798000 3.852693
0.800000 3.853786
0.802000 3.854879
0.804000 3.855971
0.806000 3.857063
0.808000 3.858154
0.810000 3.859244
0.812000 3.860333
0.814000 3.861421
0.816000 3.862509
0.818000 3.863597
0.820000 3.864683
0.822000 3.865769
0.824000 3.866854
0.826000 3.867938
0.828000 3.869022
0.830000 3.870105
0.832000 3.871187
0.834000 3.872269
0.836000 3.873350
0.838000 3.874430
0.840000 3.875509
0.842000 3.876588
0.844000 3.877666
0.846000 3.878744
0.848000 3.879820
0.850000 3.880897
0.852000 3.881972
0.854000 3.883047
0.856000 3.884121
0.858000 3.885194
0.860000 3.886267
0.862000 3.887339
0.864000 3.888411
0.866000 3.889481
0.868000 3.890551
0.870000 3.891621
0.872000 3.892690
0.874000 3.893758
0.876000 3.894825
0.878000 3.895892
0.880000 3.896958
0.882000 3.898024
0.884000 3.899088
0.886000 3.900153
0.888000 3.901216
0.890000 3.902279
0.892000 3.903341
0.894000 3.904403
0.896000 3.905464
0.898000 3.906525
0.900000 3.907584
0.902000 3.908643
0.904000 3.909702
0.906000 3.910760
0.908000 3.911817
0.910000 3.912874
0.912000 3.913930
0.914000 3.914985
0.916000 3.916040
0.918000 3.917094
0.920000 3.918147
0.922000 3.919200
0.924000 3.920252
0.926000 3.921304
0.928000 3.922355
0.930000 3.923405
0.932000 3.924455
0.934000 3.925505
0.936000 3.926553
0.938000 3.927601
0.940000 3.928649
0.942000 3.929695
0.944000 3.930742
0.946000 3.931787
0.948000 3.932832
0.950000 3.933877
0.952000 3.934920
0.954000 3.935964
0.956000 3.937006
0.958000 3.938048
0.960000 3.939090
0.962000 3.940131
0.964000 3.941171
0.966000 3.942211
0.968000 3.943250
0.970000 3.944288
0.972000 3.945326
0.974000 3.946364
0.976000 3.947401
0.978000 3.948437
0.980000 3.949472
0.982000 3.950508
0.984000 3.951542
0.986000 3.952576
0.988000 3.953609
0.990000 3.954642
0.992000 3.955675
0.994000 3.956706
0.996000 3.957737
0.998000 3.958768
1.000000 3.959798


==> exE/I=41_81/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I41-4MOOD-Rho_RhoSubPv.dat <==
0.000000 3.313708
0.002000 3.315564
0.004000 3.317413
0.006000 3.319258
0.008000 3.321097
0.010000 3.322930
0.012000 3.324758
0.014000 3.326581
0.016000 3.328399
0.018000 3.330211
0.020000 3.332019
0.022000 3.333821
0.024000 3.335619
0.026000 3.337411
0.028000 3.339199
0.030000 3.340982
0.032000 3.342760
0.034000 3.344533
0.036000 3.346301
0.038000 3.348065
0.040000 3.349824
0.042000 3.351579
0.044000 3.353329
0.046000 3.355075
0.048000 3.356816
0.050000 3.358553
0.052000 3.360285
0.054000 3.362013
0.056000 3.363737
0.058000 3.365456
0.060000 3.367172
0.062000 3.368883
0.064000 3.370590
0.066000 3.372293
0.068000 3.373991
0.070000 3.375686
0.072000 3.377377
0.074000 3.379064
0.076000 3.380747
0.078000 3.382426
0.080000 3.384101
0.082000 3.385772
0.084000 3.387439
0.086000 3.389103
0.088000 3.390763
0.090000 3.392419
0.092000 3.394072
0.094000 3.395721
0.096000 3.397366
0.098000 3.399008
0.100000 3.400646
0.102000 3.402280
0.104000 3.403912
0.106000 3.405539
0.108000 3.407163
0.110000 3.408784
0.112000 3.410401
0.114000 3.412015
0.116000 3.413626
0.118000 3.415233
0.120000 3.416837
0.122000 3.418438
0.124000 3.420035
0.126000 3.421630
0.128000 3.423221
0.130000 3.424809
0.132000 3.426393
0.134000 3.427975
0.136000 3.429554
0.138000 3.431129
0.140000 3.432701
0.142000 3.434271
0.144000 3.435837
0.146000 3.437400
0.148000 3.438960
0.150000 3.440518
0.152000 3.442072
0.154000 3.443624
0.156000 3.445172
0.158000 3.446718
0.160000 3.448261
0.162000 3.449801
0.164000 3.451338
0.166000 3.452873
0.168000 3.454405
0.170000 3.455933
0.172000 3.457460
0.174000 3.458983
0.176000 3.460504
0.178000 3.462022
0.180000 3.463537
0.182000 3.465050
0.184000 3.466560
0.186000 3.468068
0.188000 3.469573
0.190000 3.471075
0.192000 3.472575
0.194000 3.474072
0.196000 3.475567
0.198000 3.477059
0.200000 3.478548
0.202000 3.480035
0.204000 3.481520
0.206000 3.483002
0.208000 3.484482
0.210000 3.485960
0.212000 3.487435
0.214000 3.488907
0.216000 3.490377
0.218000 3.491845
0.220000 3.493311
0.222000 3.494774
0.224000 3.496235
0.226000 3.497693
0.228000 3.499149
0.230000 3.500603
0.232000 3.502055
0.234000 3.503504
0.236000 3.504952
0.238000 3.506397
0.240000 3.507839
0.242000 3.509280
0.244000 3.510718
0.246000 3.512154
0.248000 3.513588
0.250000 3.515020
0.252000 3.516450
0.254000 3.517878
0.256000 3.519303
0.258000 3.520726
0.260000 3.522148
0.262000 3.523567
0.264000 3.524984
0.266000 3.526399
0.268000 3.527812
0.270000 3.529223
0.272000 3.530632
0.274000 3.532039
0.276000 3.533444
0.278000 3.534847
0.280000 3.536248
0.282000 3.537647
0.284000 3.539044
0.286000 3.540439
0.288000 3.541832
0.290000 3.543224
0.292000 3.544613
0.294000 3.546000
0.296000 3.547386
0.298000 3.548769
0.300000 3.550151
0.302000 3.551531
0.304000 3.552909
0.306000 3.554285
0.308000 3.555660
0.310000 3.557032
0.312000 3.558403
0.314000 3.559772
0.316000 3.561139
0.318000 3.562504
0.320000 3.563868
0.322000 3.565230
0.324000 3.566590
0.326000 3.567948
0.328000 3.569304
0.330000 3.570659
0.332000 3.572012
0.334000 3.573363
0.336000 3.574713
0.338000 3.576061
0.340000 3.577407
0.342000 3.578752
0.344000 3.580094
0.346000 3.581435
0.348000 3.582775
0.350000 3.584113
0.352000 3.585449
0.354000 3.586784
0.356000 3.588116
0.358000 3.589448
0.360000 3.590777
0.362000 3.592106
0.364000 3.593432
0.366000 3.594757
0.368000 3.596080
0.370000 3.597402
0.372000 3.598722
0.374000 3.600041
0.376000 3.601358
0.378000 3.602673
0.380000 3.603987
0.382000 3.605299
0.384000 3.606610
0.386000 3.607920
0.388000 3.609227
0.390000 3.610534
0.392000 3.611839
0.394000 3.613142
0.396000 3.614444
0.398000 3.615744
0.400000 3.617043
0.402000 3.618341
0.404000 3.619637
0.406000 3.620931
0.408000 3.622224
0.410000 3.623516
0.412000 3.624806
0.414000 3.626095
0.416000 3.627382
0.418000 3.628668
0.420000 3.629952
0.422000 3.631236
0.424000 3.632517
0.426000 3.633798
0.428000 3.635077
0.430000 3.636354
0.432000 3.637630
0.434000 3.638905
0.436000 3.640179
0.438000 3.641451
0.440000 3.642721
0.442000 3.643991
0.444000 3.645259
0.446000 3.646526
0.448000 3.647791
0.450000 3.649055
0.452000 3.650318
0.454000 3.651579
0.456000 3.652840
0.458000 3.654098
0.460000 3.655356
0.462000 3.656612
0.464000 3.657867
0.466000 3.659121
0.468000 3.660373
0.470000 3.661625
0.472000 3.662874
0.474000 3.664123
0.476000 3.665370
0.478000 3.666617
0.480000 3.667862
0.482000 3.669105
0.484000 3.670348
0.486000 3.671589
0.488000 3.672829
0.490000 3.674068
0.492000 3.675305
0.494000 3.676541
0.496000 3.677776
0.498000 3.679010
0.500000 3.680243
0.502000 3.681475
0.504000 3.682705
0.506000 3.683934
0.508000 3.685162
0.510000 3.686389
0.512000 3.687615
0.514000 3.688839
0.516000 3.690062
0.518000 3.691285
0.520000 3.692506
0.522000 3.693726
0.524000 3.694944
0.526000 3.696162
0.528000 3.697378
0.530000 3.698594
0.532000 3.699808
0.534000 3.701021
0.536000 3.702233
0.538000 3.703444
0.540000 3.704654
0.542000 3.705862
0.544000 3.707070
0.546000 3.708276
0.548000 3.709482
0.550000 3.710686
0.552000 3.711889
0.554000 3.713091
0.556000 3.714292
0.558000 3.715492
0.560000 3.716691
0.562000 3.717889
0.564000 3.719086
0.566000 3.720282
0.568000 3.721476
0.570000 3.722670
0.572000 3.723863
0.574000 3.725054
0.576000 3.726245
0.578000 3.727434
0.580000 3.728623
0.582000 3.729810
0.584000 3.730996
0.586000 3.732182
0.588000 3.733366
0.590000 3.734550
0.592000 3.735732
0.594000 3.736913
0.596000 3.738094
0.598000 3.739273
0.600000 3.740451


==> exE/I=41_81/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I41-4MOOD-Rho_RhoSupPv.dat <==
0.600000 2.138779
0.602000 2.138106
0.604000 2.137434
0.606000 2.136763
0.608000 2.136093
0.610000 2.135424
0.612000 2.134756
0.614000 2.134089
0.616000 2.133423
0.618000 2.132758
0.620000 2.132093
0.622000 2.131430
0.624000 2.130768
0.626000 2.130106
0.628000 2.129446
0.630000 2.128786
0.632000 2.128128
0.634000 2.127470
0.636000 2.126814
0.638000 2.126158
0.640000 2.125503
0.642000 2.124849
0.644000 2.124196
0.646000 2.123544
0.648000 2.122893
0.650000 2.122243
0.652000 2.121594
0.654000 2.120945
0.656000 2.120298
0.658000 2.119651
0.660000 2.119005
0.662000 2.118361
0.664000 2.117717
0.666000 2.117074
0.668000 2.116432
0.670000 2.115790
0.672000 2.115150
0.674000 2.114510
0.676000 2.113872
0.678000 2.113234
0.680000 2.112597
0.682000 2.111961
0.684000 2.111326
0.686000 2.110692
0.688000 2.110058
0.690000 2.109426
0.692000 2.108794
0.694000 2.108163
0.696000 2.107533
0.698000 2.106904
0.700000 2.106276
0.702000 2.105648
0.704000 2.105022
0.706000 2.104396
0.708000 2.103771
0.710000 2.103147
0.712000 2.102524
0.714000 2.101901
0.716000 2.101279
0.718000 2.100659
0.720000 2.100039
0.722000 2.099419
0.724000 2.098801
0.726000 2.098183
0.728000 2.097567
0.730000 2.096951
0.732000 2.096335
0.734000 2.095721
0.736000 2.095108
0.738000 2.094495
0.740000 2.093883
0.742000 2.093272
0.744000 2.092661
0.746000 2.092052
0.748000 2.091443
0.750000 2.090835
0.752000 2.090227
0.754000 2.089621
0.756000 2.089015
0.758000 2.088410
0.760000 2.087806
0.762000 2.087203
0.764000 2.086600
0.766000 2.085998
0.768000 2.085397
0.770000 2.084797
0.772000 2.084197
0.774000 2.083598
0.776000 2.083000
0.778000 2.082403
0.780000 2.081806
0.782000 2.081210
0.784000 2.080615
0.786000 2.080021
0.788000 2.079427
0.790000 2.078834
0.792000 2.078242
0.794000 2.077650
0.796000 2.077060
0.798000 2.076470
0.800000 2.075881
0.802000 2.075292
0.804000 2.074704
0.806000 2.074117
0.808000 2.073531
0.810000 2.072945
0.812000 2.072360
0.814000 2.071776
0.816000 2.071192
0.818000 2.070610
0.820000 2.070027
0.822000 2.069446
0.824000 2.068865
0.826000 2.068285
0.828000 2.067706
0.830000 2.067127
0.832000 2.066550
0.834000 2.065972
0.836000 2.065396
0.838000 2.064820
0.840000 2.064245
0.842000 2.063670
0.844000 2.063097
0.846000 2.062523
0.848000 2.061951
0.850000 2.061379
0.852000 2.060808
0.854000 2.060238
0.856000 2.059668
0.858000 2.059099
0.860000 2.058531
0.862000 2.057963
0.864000 2.057396
0.866000 2.056830
0.868000 2.056264
0.870000 2.055699
0.872000 2.055134
0.874000 2.054571
0.876000 2.054007
0.878000 2.053445
0.880000 2.052883
0.882000 2.052322
0.884000 2.051762
0.886000 2.051202
0.888000 2.050643
0.890000 2.050084
0.892000 2.049526
0.894000 2.048969
0.896000 2.048412
0.898000 2.047856
0.900000 2.047301
0.902000 2.046746
0.904000 2.046192
0.906000 2.045638
0.908000 2.045085
0.910000 2.044533
0.912000 2.043982
0.914000 2.043431
0.916000 2.042880
0.918000 2.042331
0.920000 2.041781
0.922000 2.041233
0.924000 2.040685
0.926000 2.040138
0.928000 2.039591
0.930000 2.039045
0.932000 2.038499
0.934000 2.037955
0.936000 2.037410
0.938000 2.036867
0.940000 2.036324
0.942000 2.035781
0.944000 2.035239
0.946000 2.034698
0.948000 2.034157
0.950000 2.033617
0.952000 2.033078
0.954000 2.032539
0.956000 2.032001
0.958000 2.031463
0.960000 2.030926
0.962000 2.030390
0.964000 2.029854
0.966000 2.029318
0.968000 2.028783
0.970000 2.028249
0.972000 2.027716
0.974000 2.027183
0.976000 2.026650
0.978000 2.026118
0.980000 2.025587
0.982000 2.025056
0.984000 2.024526
0.986000 2.023996
0.988000 2.023467
0.990000 2.022939
0.992000 2.022411
0.994000 2.021884
0.996000 2.021357
0.998000 2.020831
1.000000 2.020305


==> exE/I=41_81/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I41-4MOOD-Rho_VarSteS.dat <==
0.012195 2.406093
0.036585 2.390359
0.060976 2.375318
0.085366 2.360897
0.109756 2.347035
0.134146 2.333680
0.158537 2.320787
0.182927 2.308319
0.207317 2.296241
0.231707 2.284526
0.256098 2.273145
0.280488 2.262080
0.304878 2.251302
0.329268 2.240809
0.353659 2.230552
0.378049 2.220587
0.402439 2.210740
0.426829 2.201365
0.451220 2.191675
0.475610 2.183810
0.500000 2.169354
0.524390 2.160651
0.548780 2.152114
0.573171 2.163162
0.597561 2.991301
0.621951 3.564772
0.646341 3.747796
0.670732 3.776055
0.695122 3.796863
0.719512 3.808889
0.743902 3.822992
0.768293 3.836286
0.792683 3.849809
0.817073 3.863074
0.841463 3.876301
0.865854 3.889396
0.890244 3.902406
0.914634 3.915315
0.939024 3.928134
0.963415 3.940863
0.987805 3.953495


==> exE/I=41_81/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I41-4MOOD.txt <==
Conv=n
nRes=27
normRes=1.429941e-02
normRes=5.084576e-03
normRes=5.529489e-05
normRes=1.752551e-08
normRes=3.062552e-12
normRes=3.062552e-12
normRes=3.062552e-12
normRes=3.062552e-12
normRes=3.062552e-12
normRes=3.062552e-12
normRes=3.062552e-12
normRes=3.062552e-12
normRes=3.062552e-12
normRes=3.062552e-12
normRes=3.062552e-12
normRes=3.062552e-12
normRes=3.062552e-12
normRes=3.062552e-12
normRes=3.062552e-12
normRes=3.062552e-12
normRes=3.062552e-12
normRes=3.062552e-12
normRes=3.062552e-12
normRes=3.062552e-12
normRes=3.062552e-12
normRes=3.062552e-12
normRes=3.062552e-12
nG=3473
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=1
CellPDMap=1
CellPDMap=0
CellPDMap=0
CellPDMap=0
CellPDMap=5
CellPDMap=0
CellPDMap=0
CellPDMap=1
CellPDMap=1
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
2.40609332218525384661
2.39035890941108020158
2.37531781543880171625
2.36089696231129364534
2.34703494335688755967
2.33367984135231543164
2.32078721521667219463
2.30831886943236463949
2.29624123175571481781
2.28452564949318048804
2.27314510953077464350
2.26207954924992860057
2.25130225397265215648
2.24080912017574629402
2.23055173124813777008
2.22058702043220179689
2.21073999411853661101
2.20136495044233804208
2.19167516405669537960
2.18380970329422030574
2.16935375283071607555
2.16065112327720720842
2.15211365217063210764
2.16316249347131916991
2.99130110444420038718
3.56477188932629296403
3.74779648346449745233
3.77605516110190198020
3.79686286422501728666
3.80888908037198481438
3.82299243015702261417
3.83628561375577881165
3.84980922621166143927
3.86307437611447257453
3.87630076467218476211
3.88939604595992172165
3.90240595210961638273
3.91531470283139437782
3.92813410080287184201
3.94086349672964342261
3.95349456774987340069
0.99999999999995936584
0.99999999999987843058
0.99999999999979738430
0.99999999999971633802
0.99999999999963529174
0.99999999999955424546
0.99999999999947319917
0.99999999999939215289
0.99999999999931110661
0.99999999999923006033
0.99999999999914890303
0.99999999999906796777
0.99999999999898681047
0.99999999999890587521
0.99999999999882471791
0.99999999999874400469
0.99999999999866218126
0.99999999999858257826
0.99999999999849842336
0.99999999999842914544
0.99999999999829791708
0.99999999999821687080
0.99999999999813582452
1.00231020402995829599
1.04331424090208568778
1.01798176997818923262
1.00280611050295753728
1.00075365919029946049
0.99988733393758566503
1.00003928869462233031
0.99998244550922943397
1.00000795131173481067
0.99999649575724680606
1.00000161009200372320
0.99999929354626415634
1.00000031801342648130
0.99999986676958352305
1.00000009308524684393
0.99999998604937567759
0.99999993127904152068
1.00000125112263216209
0.70386257018406317432
0.70003880229230441845
0.69638836371605883357
0.69289298533368381960
0.68953731559107478422
0.68630837489093554638
0.68319505358630439051
0.68018780140060530748
0.67727822842090035227
0.67445916439274500309
0.67172387196747129767
0.66906729965370748126
0.66648284940234936435
0.66396931396450564744
0.66151499720339013155
0.65913321446639816514
0.65678228044980435651
0.65454608863732466340
0.65223791778009709841
0.65036551464070302409
0.64692929428330225861
0.64486347182597802963
0.64283893898038957371
0.64527427426397288013
0.84292741197682230503
0.99172693202025152814
1.04143504694906119390
1.04912441959566660188
1.05466044790192925440
1.05773636663278103320
1.06138707462768366874
1.06481343890226232141
1.06830719364478943234
1.07173195835104984042
1.07514900585406225630
1.07853238950124263873
1.08189482116922031096
1.08523178317023094586
1.08854649634477285147
1.09183869479898776333
1.09510594546556960793
1.000
1.000
1.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.294
0.933
0.000
0.647
1.000
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.000
0.000
0.000
0.502
0.000
0.000
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.000
0.000
0.510
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933


==> exE/I=41_81/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I81-1MOOD-RhoError.dat <==
0.006173 0.00000001044711828158
0.018519 0.00000000048639714478
0.030864 0.00000000008441913835
0.043210 0.00000000009046763338
0.055556 0.00000000009689138381
0.067901 0.00000000013886047867
0.080247 0.00000000011799361488
0.092593 0.00000000009504397269
0.104938 0.00000000007853895312
0.117284 0.00000000006581846179
0.129630 0.00000000005545031101
0.141975 0.00000000004684075350
0.154321 0.00000000003990985320
0.166667 0.00000000003382627511
0.179012 0.00000000002956435097
0.191358 0.00000000002420863510
0.203704 0.00000000002374855868
0.216049 0.00000000001426148089
0.228395 0.00000000002671907140
0.240741 0.00000000000885069795
0.253086 0.00000000006474465408
0.265432 0.00000000010631451275
0.277778 0.00000000027379831735
0.290123 0.00000000058538907055
0.302469 0.00000000134397692975
0.314815 0.00000000299947844340
0.327160 0.00000000676916034337
0.339506 0.00000001520923964549
0.351852 0.00000003423261851765
0.364198 0.00000007699641146885
0.376543 0.00000017322927403640
0.388889 0.00000038969423687973
0.401235 0.00000087668975856658
0.413580 0.00000197224182318934
0.425926 0.00000443687809914550
0.438272 0.00000998144875508089
0.450617 0.00002245485056340257
0.462963 0.00005051572073799804
0.475309 0.00011364308653316613
0.487654 0.00025565803965532652
0.500000 0.00057514306481598609
0.512346 0.00129387551081494578
0.524691 0.00291076806824408507
0.537037 0.00654834766709821992
0.549383 0.01473088538568356753
0.561728 0.03312202891323368092
0.574074 0.07525946277908790449
0.586420 0.15207208935679505935
0.598765 0.01269979510881080742
0.611111 0.18408607273101917912
0.623457 0.08186761173521261981
0.635802 0.01631607380281874242
0.648148 0.00821439103965193596
0.660494 0.00309563597829010106
0.672840 0.00140876489766439406
0.685185 0.00062317808781786610
0.697531 0.00027733655779860200
0.709877 0.00012169677575135651
0.722222 0.00005440303946135927
0.734568 0.00002412965854681204
0.746914 0.00001069747934145937
0.759259 0.00000475193660065543
0.771605 0.00000211106726943910
0.783951 0.00000093683548474388
0.796296 0.00000041599732858444
0.808642 0.00000018474064056306
0.820988 0.00000008202331258644
0.833333 0.00000003641938306487
0.845679 0.00000001617249090202
0.858025 0.00000000718089010476
0.870370 0.00000000318877235728
0.882716 0.00000000141574574286
0.895062 0.00000000062888583230
0.907407 0.00000000027906565947
0.919753 0.00000000012415490858
0.932099 0.00000000005498135280
0.944444 0.00000000002298383706
0.956790 0.00000000001615418910
0.969136 0.00000000000294386737
0.981481 0.00000000001131184035
0.993827 0.00000000021480905943


==> exE/I=41_81/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I81-1MOOD-Rho_RhoExact.dat <==
0.000000 2.414214
0.002000 2.412863
0.004000 2.411517
0.006000 2.410177
0.008000 2.408843
0.010000 2.407514
0.012000 2.406190
0.014000 2.404871
0.016000 2.403558
0.018000 2.402250
0.020000 2.400947
0.022000 2.399649
0.024000 2.398356
0.026000 2.397067
0.028000 2.395784
0.030000 2.394506
0.032000 2.393232
0.034000 2.391963
0.036000 2.390699
0.038000 2.389440
0.040000 2.388185
0.042000 2.386935
0.044000 2.385689
0.046000 2.384448
0.048000 2.383211
0.050000 2.381978
0.052000 2.380750
0.054000 2.379527
0.056000 2.378307
0.058000 2.377092
0.060000 2.375881
0.062000 2.374674
0.064000 2.373472
0.066000 2.372273
0.068000 2.371079
0.070000 2.369889
0.072000 2.368702
0.074000 2.367520
0.076000 2.366341
0.078000 2.365167
0.080000 2.363996
0.082000 2.362829
0.084000 2.361666
0.086000 2.360507
0.088000 2.359351
0.090000 2.358199
0.092000 2.357051
0.094000 2.355906
0.096000 2.354765
0.098000 2.353628
0.100000 2.352494
0.102000 2.351364
0.104000 2.350237
0.106000 2.349114
0.108000 2.347994
0.110000 2.346878
0.112000 2.345765
0.114000 2.344655
0.116000 2.343549
0.118000 2.342446
0.120000 2.341346
0.122000 2.340250
0.124000 2.339157
0.126000 2.338067
0.128000 2.336980
0.130000 2.335897
0.132000 2.334817
0.134000 2.333739
0.136000 2.332665
0.138000 2.331594
0.140000 2.330526
0.142000 2.329461
0.144000 2.328399
0.146000 2.327340
0.148000 2.326284
0.150000 2.325231
0.152000 2.324181
0.154000 2.323134
0.156000 2.322090
0.158000 2.321048
0.160000 2.320010
0.162000 2.318974
0.164000 2.317941
0.166000 2.316911
0.168000 2.315884
0.170000 2.314859
0.172000 2.313838
0.174000 2.312818
0.176000 2.311802
0.178000 2.310788
0.180000 2.309777
0.182000 2.308769
0.184000 2.307763
0.186000 2.306760
0.188000 2.305760
0.190000 2.304762
0.192000 2.303766
0.194000 2.302773
0.196000 2.301783
0.198000 2.300795
0.200000 2.299810
0.202000 2.298827
0.204000 2.297847
0.206000 2.296869
0.208000 2.295893
0.210000 2.294920
0.212000 2.293950
0.214000 2.292982
0.216000 2.292016
0.218000 2.291052
0.220000 2.290091
0.222000 2.289132
0.224000 2.288176
0.226000 2.287222
0.228000 2.286270
0.230000 2.285320
0.232000 2.284373
0.234000 2.283428
0.236000 2.282485
0.238000 2.281545
0.240000 2.280606
0.242000 2.279670
0.244000 2.278736
0.246000 2.277804
0.248000 2.276875
0.250000 2.275947
0.252000 2.275022
0.254000 2.274098
0.256000 2.273177
0.258000 2.272258
0.260000 2.271341
0.262000 2.270427
0.264000 2.269514
0.266000 2.268603
0.268000 2.267694
0.270000 2.266788
0.272000 2.265883
0.274000 2.264981
0.276000 2.264080
0.278000 2.263181
0.280000 2.262285
0.282000 2.261390
0.284000 2.260497
0.286000 2.259607
0.288000 2.258718
0.290000 2.257831
0.292000 2.256946
0.294000 2.256063
0.296000 2.255182
0.298000 2.254303
0.300000 2.253425
0.302000 2.252550
0.304000 2.251676
0.306000 2.250804
0.308000 2.249934
0.310000 2.249066
0.312000 2.248200
0.314000 2.247335
0.316000 2.246472
0.318000 2.245611
0.320000 2.244752
0.322000 2.243895
0.324000 2.243039
0.326000 2.242185
0.328000 2.241333
0.330000 2.240483
0.332000 2.239634
0.334000 2.238787
0.336000 2.237942
0.338000 2.237098
0.340000 2.236257
0.342000 2.235416
0.344000 2.234578
0.346000 2.233741
0.348000 2.232906
0.350000 2.232073
0.352000 2.231241
0.354000 2.230411
0.356000 2.229582
0.358000 2.228755
0.360000 2.227930
0.362000 2.227106
0.364000 2.226284
0.366000 2.225463
0.368000 2.224645
0.370000 2.223827
0.372000 2.223011
0.374000 2.222197
0.376000 2.221385
0.378000 2.220573
0.380000 2.219764
0.382000 2.218956
0.384000 2.218149
0.386000 2.217344
0.388000 2.216541
0.390000 2.215739
0.392000 2.214938
0.394000 2.214139
0.396000 2.213342
0.398000 2.212546
0.400000 2.211751
0.402000 2.210958
0.404000 2.210167
0.406000 2.209377
0.408000 2.208588
0.410000 2.207801
0.412000 2.207015
0.414000 2.206230
0.416000 2.205447
0.418000 2.204666
0.420000 2.203886
0.422000 2.203107
0.424000 2.202329
0.426000 2.201554
0.428000 2.200779
0.430000 2.200006
0.432000 2.199234
0.434000 2.198463
0.436000 2.197694
0.438000 2.196927
0.440000 2.196160
0.442000 2.195395
0.444000 2.194631
0.446000 2.193869
0.448000 2.193108
0.450000 2.192348
0.452000 2.191590
0.454000 2.190833
0.456000 2.190077
0.458000 2.189323
0.460000 2.188569
0.462000 2.187817
0.464000 2.187067
0.466000 2.186317
0.468000 2.185569
0.470000 2.184823
0.472000 2.184077
0.474000 2.183333
0.476000 2.182590
0.478000 2.181848
0.480000 2.181107
0.482000 2.180368
0.484000 2.179630
0.486000 2.178893
0.488000 2.178158
0.490000 2.177423
0.492000 2.176690
0.494000 2.175958
0.496000 2.175227
0.498000 2.174498
0.500000 2.173769
0.502000 2.173042
0.504000 2.172316
0.506000 2.171591
0.508000 2.170868
0.510000 2.170145
0.512000 2.169424
0.514000 2.168704
0.516000 2.167985
0.518000 2.167267
0.520000 2.166550
0.522000 2.165835
0.524000 2.165121
0.526000 2.164407
0.528000 2.163695
0.530000 2.162984
0.532000 2.162274
0.534000 2.161566
0.536000 2.160858
0.538000 2.160152
0.540000 2.159446
0.542000 2.158742
0.544000 2.158039
0.546000 2.157336
0.548000 2.156635
0.550000 2.155936
0.552000 2.155237
0.554000 2.154539
0.556000 2.153842
0.558000 2.153147
0.560000 2.152452
0.562000 2.151759
0.564000 2.151066
0.566000 2.150375
0.568000 2.149684
0.570000 2.148995
0.572000 2.148307
0.574000 2.147620
0.576000 2.146934
0.578000 2.146248
0.580000 2.145564
0.582000 2.144881
0.584000 2.144199
0.586000 2.143518
0.588000 2.142838
0.590000 2.142159
0.592000 2.141481
0.594000 2.140804
0.596000 2.140128
0.598000 2.139453
0.600000 2.138779
0.600000 2.139453
0.600000 3.739273
0.600000 3.740451
0.602000 3.741629
0.604000 3.742805
0.606000 3.743980
0.608000 3.745155
0.610000 3.746328
0.612000 3.747501
0.614000 3.748672
0.616000 3.749843
0.618000 3.751012
0.620000 3.752181
0.622000 3.753349
0.624000 3.754515
0.626000 3.755681
0.628000 3.756846
0.630000 3.758010
0.632000 3.759173
0.634000 3.760335
0.636000 3.761496
0.638000 3.762656
0.640000 3.763815
0.642000 3.764973
0.644000 3.766130
0.646000 3.767287
0.648000 3.768442
0.650000 3.769597
0.652000 3.770751
0.654000 3.771903
0.656000 3.773055
0.658000 3.774206
0.660000 3.775356
0.662000 3.776505
0.664000 3.777654
0.666000 3.778801
0.668000 3.779947
0.670000 3.781093
0.672000 3.782238
0.674000 3.783382
0.676000 3.784525
0.678000 3.785667
0.680000 3.786808
0.682000 3.787948
0.684000 3.789088
0.686000 3.790226
0.688000 3.791364
0.690000 3.792501
0.692000 3.793637
0.694000 3.794772
0.696000 3.795907
0.698000 3.797040
0.700000 3.798173
0.702000 3.799305
0.704000 3.800436
0.706000 3.801566
0.708000 3.802695
0.710000 3.803824
0.712000 3.804951
0.714000 3.806078
0.716000 3.807204
0.718000 3.808329
0.720000 3.809454
0.722000 3.810577
0.724000 3.811700
0.726000 3.812822
0.728000 3.813943
0.730000 3.815064
0.732000 3.816183
0.734000 3.817302
0.736000 3.818420
0.738000 3.819537
0.740000 3.820653
0.742000 3.821769
0.744000 3.822884
0.746000 3.823998
0.748000 3.825111
0.750000 3.826223
0.752000 3.827335
0.754000 3.828446
0.756000 3.829556
0.758000 3.830665
0.760000 3.831774
0.762000 3.832881
0.764000 3.833988
0.766000 3.835095
0.768000 3.836200
0.770000 3.837305
0.772000 3.838409
0.774000 3.839512
0.776000 3.840615
0.778000 3.841716
0.780000 3.842817
0.782000 3.843917
0.784000 3.845017
0.786000 3.846116
0.788000 3.847214
0.790000 3.848311
0.792000 3.849408
0.794000 3.850503
0.796000 3.851598
0.798000 3.852693
0.800000 3.853786
0.802000 3.854879
0.804000 3.855971
0.806000 3.857063
0.808000 3.858154
0.810000 3.859244
0.812000 3.860333
0.814000 3.861421
0.816000 3.862509
0.818000 3.863597
0.820000 3.864683
0.822000 3.865769
0.824000 3.866854
0.826000 3.867938
0.828000 3.869022
0.830000 3.870105
0.832000 3.871187
0.834000 3.872269
0.836000 3.873350
0.838000 3.874430
0.840000 3.875509
0.842000 3.876588
0.844000 3.877666
0.846000 3.878744
0.848000 3.879820
0.850000 3.880897
0.852000 3.881972
0.854000 3.883047
0.856000 3.884121
0.858000 3.885194
0.860000 3.886267
0.862000 3.887339
0.864000 3.888411
0.866000 3.889481
0.868000 3.890551
0.870000 3.891621
0.872000 3.892690
0.874000 3.893758
0.876000 3.894825
0.878000 3.895892
0.880000 3.896958
0.882000 3.898024
0.884000 3.899088
0.886000 3.900153
0.888000 3.901216
0.890000 3.902279
0.892000 3.903341
0.894000 3.904403
0.896000 3.905464
0.898000 3.906525
0.900000 3.907584
0.902000 3.908643
0.904000 3.909702
0.906000 3.910760
0.908000 3.911817
0.910000 3.912874
0.912000 3.913930
0.914000 3.914985
0.916000 3.916040
0.918000 3.917094
0.920000 3.918147
0.922000 3.919200
0.924000 3.920252
0.926000 3.921304
0.928000 3.922355
0.930000 3.923405
0.932000 3.924455
0.934000 3.925505
0.936000 3.926553
0.938000 3.927601
0.940000 3.928649
0.942000 3.929695
0.944000 3.930742
0.946000 3.931787
0.948000 3.932832
0.950000 3.933877
0.952000 3.934920
0.954000 3.935964
0.956000 3.937006
0.958000 3.938048
0.960000 3.939090
0.962000 3.940131
0.964000 3.941171
0.966000 3.942211
0.968000 3.943250
0.970000 3.944288
0.972000 3.945326
0.974000 3.946364
0.976000 3.947401
0.978000 3.948437
0.980000 3.949472
0.982000 3.950508
0.984000 3.951542
0.986000 3.952576
0.988000 3.953609
0.990000 3.954642
0.992000 3.955675
0.994000 3.956706
0.996000 3.957737
0.998000 3.958768
1.000000 3.959798


==> exE/I=41_81/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I81-1MOOD-Rho_RhoSubPv.dat <==
0.000000 3.313708
0.002000 3.315564
0.004000 3.317413
0.006000 3.319258
0.008000 3.321097
0.010000 3.322930
0.012000 3.324758
0.014000 3.326581
0.016000 3.328399
0.018000 3.330211
0.020000 3.332019
0.022000 3.333821
0.024000 3.335619
0.026000 3.337411
0.028000 3.339199
0.030000 3.340982
0.032000 3.342760
0.034000 3.344533
0.036000 3.346301
0.038000 3.348065
0.040000 3.349824
0.042000 3.351579
0.044000 3.353329
0.046000 3.355075
0.048000 3.356816
0.050000 3.358553
0.052000 3.360285
0.054000 3.362013
0.056000 3.363737
0.058000 3.365456
0.060000 3.367172
0.062000 3.368883
0.064000 3.370590
0.066000 3.372293
0.068000 3.373991
0.070000 3.375686
0.072000 3.377377
0.074000 3.379064
0.076000 3.380747
0.078000 3.382426
0.080000 3.384101
0.082000 3.385772
0.084000 3.387439
0.086000 3.389103
0.088000 3.390763
0.090000 3.392419
0.092000 3.394072
0.094000 3.395721
0.096000 3.397366
0.098000 3.399008
0.100000 3.400646
0.102000 3.402280
0.104000 3.403912
0.106000 3.405539
0.108000 3.407163
0.110000 3.408784
0.112000 3.410401
0.114000 3.412015
0.116000 3.413626
0.118000 3.415233
0.120000 3.416837
0.122000 3.418438
0.124000 3.420035
0.126000 3.421630
0.128000 3.423221
0.130000 3.424809
0.132000 3.426393
0.134000 3.427975
0.136000 3.429554
0.138000 3.431129
0.140000 3.432701
0.142000 3.434271
0.144000 3.435837
0.146000 3.437400
0.148000 3.438960
0.150000 3.440518
0.152000 3.442072
0.154000 3.443624
0.156000 3.445172
0.158000 3.446718
0.160000 3.448261
0.162000 3.449801
0.164000 3.451338
0.166000 3.452873
0.168000 3.454405
0.170000 3.455933
0.172000 3.457460
0.174000 3.458983
0.176000 3.460504
0.178000 3.462022
0.180000 3.463537
0.182000 3.465050
0.184000 3.466560
0.186000 3.468068
0.188000 3.469573
0.190000 3.471075
0.192000 3.472575
0.194000 3.474072
0.196000 3.475567
0.198000 3.477059
0.200000 3.478548
0.202000 3.480035
0.204000 3.481520
0.206000 3.483002
0.208000 3.484482
0.210000 3.485960
0.212000 3.487435
0.214000 3.488907
0.216000 3.490377
0.218000 3.491845
0.220000 3.493311
0.222000 3.494774
0.224000 3.496235
0.226000 3.497693
0.228000 3.499149
0.230000 3.500603
0.232000 3.502055
0.234000 3.503504
0.236000 3.504952
0.238000 3.506397
0.240000 3.507839
0.242000 3.509280
0.244000 3.510718
0.246000 3.512154
0.248000 3.513588
0.250000 3.515020
0.252000 3.516450
0.254000 3.517878
0.256000 3.519303
0.258000 3.520726
0.260000 3.522148
0.262000 3.523567
0.264000 3.524984
0.266000 3.526399
0.268000 3.527812
0.270000 3.529223
0.272000 3.530632
0.274000 3.532039
0.276000 3.533444
0.278000 3.534847
0.280000 3.536248
0.282000 3.537647
0.284000 3.539044
0.286000 3.540439
0.288000 3.541832
0.290000 3.543224
0.292000 3.544613
0.294000 3.546000
0.296000 3.547386
0.298000 3.548769
0.300000 3.550151
0.302000 3.551531
0.304000 3.552909
0.306000 3.554285
0.308000 3.555660
0.310000 3.557032
0.312000 3.558403
0.314000 3.559772
0.316000 3.561139
0.318000 3.562504
0.320000 3.563868
0.322000 3.565230
0.324000 3.566590
0.326000 3.567948
0.328000 3.569304
0.330000 3.570659
0.332000 3.572012
0.334000 3.573363
0.336000 3.574713
0.338000 3.576061
0.340000 3.577407
0.342000 3.578752
0.344000 3.580094
0.346000 3.581435
0.348000 3.582775
0.350000 3.584113
0.352000 3.585449
0.354000 3.586784
0.356000 3.588116
0.358000 3.589448
0.360000 3.590777
0.362000 3.592106
0.364000 3.593432
0.366000 3.594757
0.368000 3.596080
0.370000 3.597402
0.372000 3.598722
0.374000 3.600041
0.376000 3.601358
0.378000 3.602673
0.380000 3.603987
0.382000 3.605299
0.384000 3.606610
0.386000 3.607920
0.388000 3.609227
0.390000 3.610534
0.392000 3.611839
0.394000 3.613142
0.396000 3.614444
0.398000 3.615744
0.400000 3.617043
0.402000 3.618341
0.404000 3.619637
0.406000 3.620931
0.408000 3.622224
0.410000 3.623516
0.412000 3.624806
0.414000 3.626095
0.416000 3.627382
0.418000 3.628668
0.420000 3.629952
0.422000 3.631236
0.424000 3.632517
0.426000 3.633798
0.428000 3.635077
0.430000 3.636354
0.432000 3.637630
0.434000 3.638905
0.436000 3.640179
0.438000 3.641451
0.440000 3.642721
0.442000 3.643991
0.444000 3.645259
0.446000 3.646526
0.448000 3.647791
0.450000 3.649055
0.452000 3.650318
0.454000 3.651579
0.456000 3.652840
0.458000 3.654098
0.460000 3.655356
0.462000 3.656612
0.464000 3.657867
0.466000 3.659121
0.468000 3.660373
0.470000 3.661625
0.472000 3.662874
0.474000 3.664123
0.476000 3.665370
0.478000 3.666617
0.480000 3.667862
0.482000 3.669105
0.484000 3.670348
0.486000 3.671589
0.488000 3.672829
0.490000 3.674068
0.492000 3.675305
0.494000 3.676541
0.496000 3.677776
0.498000 3.679010
0.500000 3.680243
0.502000 3.681475
0.504000 3.682705
0.506000 3.683934
0.508000 3.685162
0.510000 3.686389
0.512000 3.687615
0.514000 3.688839
0.516000 3.690062
0.518000 3.691285
0.520000 3.692506
0.522000 3.693726
0.524000 3.694944
0.526000 3.696162
0.528000 3.697378
0.530000 3.698594
0.532000 3.699808
0.534000 3.701021
0.536000 3.702233
0.538000 3.703444
0.540000 3.704654
0.542000 3.705862
0.544000 3.707070
0.546000 3.708276
0.548000 3.709482
0.550000 3.710686
0.552000 3.711889
0.554000 3.713091
0.556000 3.714292
0.558000 3.715492
0.560000 3.716691
0.562000 3.717889
0.564000 3.719086
0.566000 3.720282
0.568000 3.721476
0.570000 3.722670
0.572000 3.723863
0.574000 3.725054
0.576000 3.726245
0.578000 3.727434
0.580000 3.728623
0.582000 3.729810
0.584000 3.730996
0.586000 3.732182
0.588000 3.733366
0.590000 3.734550
0.592000 3.735732
0.594000 3.736913
0.596000 3.738094
0.598000 3.739273
0.600000 3.740451


==> exE/I=41_81/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I81-1MOOD-Rho_RhoSupPv.dat <==
0.600000 2.138779
0.602000 2.138106
0.604000 2.137434
0.606000 2.136763
0.608000 2.136093
0.610000 2.135424
0.612000 2.134756
0.614000 2.134089
0.616000 2.133423
0.618000 2.132758
0.620000 2.132093
0.622000 2.131430
0.624000 2.130768
0.626000 2.130106
0.628000 2.129446
0.630000 2.128786
0.632000 2.128128
0.634000 2.127470
0.636000 2.126814
0.638000 2.126158
0.640000 2.125503
0.642000 2.124849
0.644000 2.124196
0.646000 2.123544
0.648000 2.122893
0.650000 2.122243
0.652000 2.121594
0.654000 2.120945
0.656000 2.120298
0.658000 2.119651
0.660000 2.119005
0.662000 2.118361
0.664000 2.117717
0.666000 2.117074
0.668000 2.116432
0.670000 2.115790
0.672000 2.115150
0.674000 2.114510
0.676000 2.113872
0.678000 2.113234
0.680000 2.112597
0.682000 2.111961
0.684000 2.111326
0.686000 2.110692
0.688000 2.110058
0.690000 2.109426
0.692000 2.108794
0.694000 2.108163
0.696000 2.107533
0.698000 2.106904
0.700000 2.106276
0.702000 2.105648
0.704000 2.105022
0.706000 2.104396
0.708000 2.103771
0.710000 2.103147
0.712000 2.102524
0.714000 2.101901
0.716000 2.101279
0.718000 2.100659
0.720000 2.100039
0.722000 2.099419
0.724000 2.098801
0.726000 2.098183
0.728000 2.097567
0.730000 2.096951
0.732000 2.096335
0.734000 2.095721
0.736000 2.095108
0.738000 2.094495
0.740000 2.093883
0.742000 2.093272
0.744000 2.092661
0.746000 2.092052
0.748000 2.091443
0.750000 2.090835
0.752000 2.090227
0.754000 2.089621
0.756000 2.089015
0.758000 2.088410
0.760000 2.087806
0.762000 2.087203
0.764000 2.086600
0.766000 2.085998
0.768000 2.085397
0.770000 2.084797
0.772000 2.084197
0.774000 2.083598
0.776000 2.083000
0.778000 2.082403
0.780000 2.081806
0.782000 2.081210
0.784000 2.080615
0.786000 2.080021
0.788000 2.079427
0.790000 2.078834
0.792000 2.078242
0.794000 2.077650
0.796000 2.077060
0.798000 2.076470
0.800000 2.075881
0.802000 2.075292
0.804000 2.074704
0.806000 2.074117
0.808000 2.073531
0.810000 2.072945
0.812000 2.072360
0.814000 2.071776
0.816000 2.071192
0.818000 2.070610
0.820000 2.070027
0.822000 2.069446
0.824000 2.068865
0.826000 2.068285
0.828000 2.067706
0.830000 2.067127
0.832000 2.066550
0.834000 2.065972
0.836000 2.065396
0.838000 2.064820
0.840000 2.064245
0.842000 2.063670
0.844000 2.063097
0.846000 2.062523
0.848000 2.061951
0.850000 2.061379
0.852000 2.060808
0.854000 2.060238
0.856000 2.059668
0.858000 2.059099
0.860000 2.058531
0.862000 2.057963
0.864000 2.057396
0.866000 2.056830
0.868000 2.056264
0.870000 2.055699
0.872000 2.055134
0.874000 2.054571
0.876000 2.054007
0.878000 2.053445
0.880000 2.052883
0.882000 2.052322
0.884000 2.051762
0.886000 2.051202
0.888000 2.050643
0.890000 2.050084
0.892000 2.049526
0.894000 2.048969
0.896000 2.048412
0.898000 2.047856
0.900000 2.047301
0.902000 2.046746
0.904000 2.046192
0.906000 2.045638
0.908000 2.045085
0.910000 2.044533
0.912000 2.043982
0.914000 2.043431
0.916000 2.042880
0.918000 2.042331
0.920000 2.041781
0.922000 2.041233
0.924000 2.040685
0.926000 2.040138
0.928000 2.039591
0.930000 2.039045
0.932000 2.038499
0.934000 2.037955
0.936000 2.037410
0.938000 2.036867
0.940000 2.036324
0.942000 2.035781
0.944000 2.035239
0.946000 2.034698
0.948000 2.034157
0.950000 2.033617
0.952000 2.033078
0.954000 2.032539
0.956000 2.032001
0.958000 2.031463
0.960000 2.030926
0.962000 2.030390
0.964000 2.029854
0.966000 2.029318
0.968000 2.028783
0.970000 2.028249
0.972000 2.027716
0.974000 2.027183
0.976000 2.026650
0.978000 2.026118
0.980000 2.025587
0.982000 2.025056
0.984000 2.024526
0.986000 2.023996
0.988000 2.023467
0.990000 2.022939
0.992000 2.022411
0.994000 2.021884
0.996000 2.021357
0.998000 2.020831
1.000000 2.020305


==> exE/I=41_81/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I81-1MOOD-Rho_VarSteS.dat <==
0.006173 2.410070
0.018519 2.401920
0.030864 2.393962
0.043210 2.386188
0.055556 2.378585
0.067901 2.371144
0.080247 2.363858
0.092593 2.356717
0.104938 2.349715
0.117284 2.342846
0.129630 2.336102
0.141975 2.329479
0.154321 2.322971
0.166667 2.316573
0.179012 2.310281
0.191358 2.304089
0.203704 2.297996
0.216049 2.291996
0.228395 2.286086
0.240741 2.280263
0.253086 2.274523
0.265432 2.268865
0.277778 2.263284
0.290123 2.257779
0.302469 2.252347
0.314815 2.246986
0.327160 2.241693
0.339506 2.236467
0.351852 2.231305
0.364198 2.226205
0.376543 2.221167
0.388889 2.216186
0.401235 2.211265
0.413580 2.206395
0.425926 2.201589
0.438272 2.196815
0.450617 2.192139
0.462963 2.187407
0.475309 2.182962
0.487654 2.178031
0.500000 2.174346
0.512346 2.168007
0.524691 2.167786
0.537037 2.153945
0.549383 2.170884
0.561728 2.118732
0.574074 2.222855
0.586420 1.991305
0.598765 2.768079
0.611111 3.931064
0.623457 3.672329
0.635802 3.777696
0.648148 3.760312
0.660494 3.778734
0.672840 3.781308
0.685185 3.790384
0.697531 3.796496
0.709877 3.803874
0.722222 3.810646
0.734568 3.817642
0.746914 3.824494
0.759259 3.831367
0.771605 3.838188
0.783951 3.844990
0.796296 3.851759
0.808642 3.858503
0.820988 3.865218
0.833333 3.871907
0.845679 3.878570
0.858025 3.885206
0.870370 3.891818
0.882716 3.898404
0.895062 3.904965
0.907407 3.911503
0.919753 3.918016
0.932099 3.924506
0.944444 3.930973
0.956790 3.937417
0.969136 3.943839
0.981481 3.950238
0.993827 3.956616


==> exE/I=41_81/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I81-1MOOD.txt <==
Conv=y
nRes=5
normRes=5.103335e-02
normRes=3.851895e-03
normRes=8.642370e-05
normRes=8.314801e-08
normRes=8.937459e-14
nG=1221
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=2
CellPDMap=2
CellPDMap=2
CellPDMap=2
CellPDMap=2
CellPDMap=5
CellPDMap=2
CellPDMap=2
CellPDMap=2
CellPDMap=2
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
2.41007043708418855488
2.40191957999867744533
2.39396244217183884473
2.38618758984359580211
2.37858465611476788126
2.37114421617743742488
2.36385767211271247135
2.35671715447415275335
2.34971543872684840437
2.34284587368090768678
2.33610231980302485155
2.32947909579667200575
2.32297093214454353216
2.31657293053440049846
2.31028052828705421362
2.30408946704186945453
2.29799576511757885910
2.29199569297950533908
2.28608575152121362706
2.28026265249599635609
2.27452330147751835554
2.26886478154972115462
2.26328434096931774278
2.25777937681534623948
2.25234743199938725056
2.24698616604252743301
2.24169338825202224541
2.23646695352252100619
2.23130496985594417581
2.22620530700296859195
2.22116667947065149491
2.21618618965240177232
2.21126483618328339986
2.20639510480532941017
2.20158886884084070701
2.19681460809987294525
2.19213863140565834442
2.18740736183822104266
2.18296207470353520463
2.17803097112459065343
2.17434645220032685131
2.16800748078006000341
2.16778646679613995474
2.15394495789737039360
2.17088407016429885132
2.11873235227911083101
2.22285543736697910333
1.99130498858904192439
2.76807928452221618798
3.93106432399037242220
3.67232936624525452274
3.77769551611193810103
3.76031199701090734777
3.77873417027631353093
3.78130781166674534433
3.79038436593590377655
3.79649568307990792349
3.80387439963604290227
3.81064644573669975003
3.81764217948285278226
3.82449418294241727523
3.83136664965661966065
3.83818753125377609692
3.84498957579089983838
3.85175898112799552919
3.85850259645527415842
3.86521808154445833949
3.87190715645874350415
3.87856971934415417635
3.88520645909723416622
3.89181769596842652703
3.89840389702536516126
3.90496544789515942497
3.91150275471830966012
3.91801619944728285461
3.92450616024028686724
3.93097300292519014064
3.93741708528445721882
3.94383875561495633733
3.95023835383033627977
3.95661621166662991200
0.99999999999999977796
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
0.99999999999999988898
1.00000000000000022204
0.99999999999999944489
1.00000000000000111022
0.99999999999999722444
1.00000000000000621725
0.99999999999998578915
1.00000000000003197442
0.99999999999992794653
1.00000000000016209256
0.99999999999963529174
1.00000000000082023277
0.99999999999815447627
1.00000000000415156798
0.99999999999066069289
1.00000000002100986052
0.99999999995273491926
1.00000000010633027792
0.99999999976079345654
1.00000000053813287160
0.99999999878938494735
1.00000000272346922792
0.99999999387312665799
1.00000001378336800251
0.99999996899213994261
1.00000006975707078638
0.99999984307046740906
1.00000035303773193718
0.99999920578594703180
1.00000178670976258566
0.99999598051461902060
1.00000904246625155203
0.99997965754613327150
1.00004576355770535834
0.99989704765155507094
1.00023160739942928998
0.99947896089788224039
1.00117215326863551184
0.99736342205920813786
1.00594466776486934911
0.98691493001866714696
1.03398159202474881901
0.96949937555877263584
1.00572966272334052285
0.99720662845767160665
1.00052462547912401902
0.99962398683472097893
1.00014818764192736644
0.99993448488068914504
1.00002892645626628720
0.99998667796079343528
1.00000580859248699994
0.99999739977696733284
1.00000116516919224097
0.99999948106449410012
1.00000023115291991616
0.99999989671402034208
1.00000004606461634360
0.99999997946106689017
1.00000000916360187730
0.99999999591242427766
1.00000000182285342376
0.99999999918699966628
1.00000000036258573921
0.99999999983830600847
1.00000000007210143593
0.99999999996784738610
1.00000000001434252717
0.99999999999360056346
1.00000000000265898414
0.99999999999812372309
1.00000000000024491520
1.00000000000141908707
0.99999999997453214995
0.70482972952483624596
0.70284761071253798459
0.70091392171490940477
0.69902580409192993649
0.69718066611880369354
0.69537615159355214978
0.69361011103645175968
0.69188057708589290051
0.69018574360814755053
0.68852394780574355249
0.68689365479535346992
0.68529344425284710596
0.68372199879889372642
0.68217809385544403433
0.68066058875267720918
0.67916841890048695873
0.67770058887843898088
0.67625616630312879174
0.67483427639734971937
0.67343409710077251074
0.67205485480378002183
0.67069582028418250896
0.66935630559080439017
0.66803566002794589895
0.66673326924579778829
0.66544854829943955732
0.66418094912242731098
0.66292993632311902896
0.66169503491173231602
0.66047571680334571376
0.65927165055208525324
0.65808213441629104246
0.65690736707751296031
0.65574558465254673134
0.65459949747832557598
0.65346180590474756134
0.65234778144217464568
0.65122196722842995431
0.65016307401787076792
0.64899301799163233717
0.64811145623719046416
0.64661836519221926878
0.64653759273515354344
0.64331529096665585055
0.64719514772501418598
0.63513625672652429532
0.65914251774388676886
0.60593366305244711345
0.78892051596563406157
1.09688882993121739062
1.02220357523491878204
1.05045932104844808030
1.04516623649761930537
1.05004195054316951108
1.05060215370678822211
1.05298350179530664228
1.05454189633660688763
1.05645320492059213713
1.05819673466888475311
1.06000348262772026153
1.06177108549220244882
1.06354524299997765802
1.06530586043088693060
1.06706205546228316550
1.06880996271692740862
1.07055147964816899098
1.07228593851058517927
1.07401380621086861566
1.07573504082375959179
1.07744982192046023783
1.07915822628528035310
1.08086037214783248217
1.08255635526224347487
1.08424627745482515806
1.08593023408378330785
1.08760831974663707555
1.08928062587452534338
1.09094724192464287427
1.09260825496577274052
1.09426374997839048753
1.09591380990371289883
1.000
1.000
1.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.294
0.933
0.000
0.647
1.000
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.000
0.000
0.510
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933


==> exE/I=41_81/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I81-2MOOD-RhoError.dat <==
0.006173 0.00000001044710895570
0.018519 0.00000000048639803296
0.030864 0.00000000008441825017
0.043210 0.00000000009046674521
0.055556 0.00000000009689049563
0.067901 0.00000000013886181094
0.080247 0.00000000011799317079
0.092593 0.00000000009504308451
0.104938 0.00000000007853939721
0.117284 0.00000000006581890588
0.129630 0.00000000005544364967
0.141975 0.00000000004685496435
0.154321 0.00000000003988098740
0.166667 0.00000000003389422076
0.179012 0.00000000002941469290
0.191358 0.00000000002454703107
0.203704 0.00000000002298694568
0.216049 0.00000000001597699750
0.228395 0.00000000002285949208
0.240741 0.00000000000016875390
0.253086 0.00000000004521405472
0.265432 0.00000000006237543815
0.277778 0.00000000017494850013
0.290123 0.00000000036301139872
0.302469 0.00000000084370332942
0.314815 0.00000000187403648155
0.327160 0.00000000423730206478
0.339506 0.00000000951342515876
0.351852 0.00000002141898347574
0.364198 0.00000004817012078107
0.376543 0.00000010837998853930
0.388889 0.00000024380554419778
0.401235 0.00000054849014041736
0.413580 0.00000123390502748677
0.425926 0.00000277587304386984
0.438272 0.00000624475577515327
0.450617 0.00001404857317366393
0.462963 0.00003160444176630861
0.475309 0.00007109927966153506
0.487654 0.00015995649899158693
0.500000 0.00035958701848715080
0.512346 0.00081451298934664962
0.524691 0.00174606286823930645
0.537037 0.00477216187752738108
0.549383 0.01280367850988195499
0.561728 0.03439504375360513677
0.574074 0.09238967362890182500
0.586420 0.24817148900597008065
0.598765 0.02504152478670773618
0.611111 0.20668699593069472797
0.623457 0.06030666104658521931
0.635802 0.01434263084117937126
0.648148 0.00611303194234569247
0.660494 0.00200244869235799428
0.672840 0.00097624015731589964
0.685185 0.00041758745991460344
0.697531 0.00018758698596155199
0.709877 0.00008282693202632530
0.722222 0.00003685217284177256
0.734568 0.00001633635125397603
0.746914 0.00000725910751508962
0.759259 0.00000322198767577220
0.771605 0.00000143067389712925
0.783951 0.00000063522238491487
0.796296 0.00000028206175661794
0.808642 0.00000012523693904143
0.820988 0.00000005560939930760
0.833333 0.00000002469202087241
0.845679 0.00000001096434631975
0.858025 0.00000000486834395019
0.870370 0.00000000216195461533
0.882716 0.00000000095977892300
0.895062 0.00000000042641756792
0.907407 0.00000000018916201938
0.919753 0.00000000008420730779
0.932099 0.00000000003723066300
0.944444 0.00000000001561550889
0.956790 0.00000000001097033575
0.969136 0.00000000000202282635
0.981481 0.00000000000770539188
0.993827 0.00000000014704948370


==> exE/I=41_81/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I81-2MOOD-Rho_RhoExact.dat <==
0.000000 2.414214
0.002000 2.412863
0.004000 2.411517
0.006000 2.410177
0.008000 2.408843
0.010000 2.407514
0.012000 2.406190
0.014000 2.404871
0.016000 2.403558
0.018000 2.402250
0.020000 2.400947
0.022000 2.399649
0.024000 2.398356
0.026000 2.397067
0.028000 2.395784
0.030000 2.394506
0.032000 2.393232
0.034000 2.391963
0.036000 2.390699
0.038000 2.389440
0.040000 2.388185
0.042000 2.386935
0.044000 2.385689
0.046000 2.384448
0.048000 2.383211
0.050000 2.381978
0.052000 2.380750
0.054000 2.379527
0.056000 2.378307
0.058000 2.377092
0.060000 2.375881
0.062000 2.374674
0.064000 2.373472
0.066000 2.372273
0.068000 2.371079
0.070000 2.369889
0.072000 2.368702
0.074000 2.367520
0.076000 2.366341
0.078000 2.365167
0.080000 2.363996
0.082000 2.362829
0.084000 2.361666
0.086000 2.360507
0.088000 2.359351
0.090000 2.358199
0.092000 2.357051
0.094000 2.355906
0.096000 2.354765
0.098000 2.353628
0.100000 2.352494
0.102000 2.351364
0.104000 2.350237
0.106000 2.349114
0.108000 2.347994
0.110000 2.346878
0.112000 2.345765
0.114000 2.344655
0.116000 2.343549
0.118000 2.342446
0.120000 2.341346
0.122000 2.340250
0.124000 2.339157
0.126000 2.338067
0.128000 2.336980
0.130000 2.335897
0.132000 2.334817
0.134000 2.333739
0.136000 2.332665
0.138000 2.331594
0.140000 2.330526
0.142000 2.329461
0.144000 2.328399
0.146000 2.327340
0.148000 2.326284
0.150000 2.325231
0.152000 2.324181
0.154000 2.323134
0.156000 2.322090
0.158000 2.321048
0.160000 2.320010
0.162000 2.318974
0.164000 2.317941
0.166000 2.316911
0.168000 2.315884
0.170000 2.314859
0.172000 2.313838
0.174000 2.312818
0.176000 2.311802
0.178000 2.310788
0.180000 2.309777
0.182000 2.308769
0.184000 2.307763
0.186000 2.306760
0.188000 2.305760
0.190000 2.304762
0.192000 2.303766
0.194000 2.302773
0.196000 2.301783
0.198000 2.300795
0.200000 2.299810
0.202000 2.298827
0.204000 2.297847
0.206000 2.296869
0.208000 2.295893
0.210000 2.294920
0.212000 2.293950
0.214000 2.292982
0.216000 2.292016
0.218000 2.291052
0.220000 2.290091
0.222000 2.289132
0.224000 2.288176
0.226000 2.287222
0.228000 2.286270
0.230000 2.285320
0.232000 2.284373
0.234000 2.283428
0.236000 2.282485
0.238000 2.281545
0.240000 2.280606
0.242000 2.279670
0.244000 2.278736
0.246000 2.277804
0.248000 2.276875
0.250000 2.275947
0.252000 2.275022
0.254000 2.274098
0.256000 2.273177
0.258000 2.272258
0.260000 2.271341
0.262000 2.270427
0.264000 2.269514
0.266000 2.268603
0.268000 2.267694
0.270000 2.266788
0.272000 2.265883
0.274000 2.264981
0.276000 2.264080
0.278000 2.263181
0.280000 2.262285
0.282000 2.261390
0.284000 2.260497
0.286000 2.259607
0.288000 2.258718
0.290000 2.257831
0.292000 2.256946
0.294000 2.256063
0.296000 2.255182
0.298000 2.254303
0.300000 2.253425
0.302000 2.252550
0.304000 2.251676
0.306000 2.250804
0.308000 2.249934
0.310000 2.249066
0.312000 2.248200
0.314000 2.247335
0.316000 2.246472
0.318000 2.245611
0.320000 2.244752
0.322000 2.243895
0.324000 2.243039
0.326000 2.242185
0.328000 2.241333
0.330000 2.240483
0.332000 2.239634
0.334000 2.238787
0.336000 2.237942
0.338000 2.237098
0.340000 2.236257
0.342000 2.235416
0.344000 2.234578
0.346000 2.233741
0.348000 2.232906
0.350000 2.232073
0.352000 2.231241
0.354000 2.230411
0.356000 2.229582
0.358000 2.228755
0.360000 2.227930
0.362000 2.227106
0.364000 2.226284
0.366000 2.225463
0.368000 2.224645
0.370000 2.223827
0.372000 2.223011
0.374000 2.222197
0.376000 2.221385
0.378000 2.220573
0.380000 2.219764
0.382000 2.218956
0.384000 2.218149
0.386000 2.217344
0.388000 2.216541
0.390000 2.215739
0.392000 2.214938
0.394000 2.214139
0.396000 2.213342
0.398000 2.212546
0.400000 2.211751
0.402000 2.210958
0.404000 2.210167
0.406000 2.209377
0.408000 2.208588
0.410000 2.207801
0.412000 2.207015
0.414000 2.206230
0.416000 2.205447
0.418000 2.204666
0.420000 2.203886
0.422000 2.203107
0.424000 2.202329
0.426000 2.201554
0.428000 2.200779
0.430000 2.200006
0.432000 2.199234
0.434000 2.198463
0.436000 2.197694
0.438000 2.196927
0.440000 2.196160
0.442000 2.195395
0.444000 2.194631
0.446000 2.193869
0.448000 2.193108
0.450000 2.192348
0.452000 2.191590
0.454000 2.190833
0.456000 2.190077
0.458000 2.189323
0.460000 2.188569
0.462000 2.187817
0.464000 2.187067
0.466000 2.186317
0.468000 2.185569
0.470000 2.184823
0.472000 2.184077
0.474000 2.183333
0.476000 2.182590
0.478000 2.181848
0.480000 2.181107
0.482000 2.180368
0.484000 2.179630
0.486000 2.178893
0.488000 2.178158
0.490000 2.177423
0.492000 2.176690
0.494000 2.175958
0.496000 2.175227
0.498000 2.174498
0.500000 2.173769
0.502000 2.173042
0.504000 2.172316
0.506000 2.171591
0.508000 2.170868
0.510000 2.170145
0.512000 2.169424
0.514000 2.168704
0.516000 2.167985
0.518000 2.167267
0.520000 2.166550
0.522000 2.165835
0.524000 2.165121
0.526000 2.164407
0.528000 2.163695
0.530000 2.162984
0.532000 2.162274
0.534000 2.161566
0.536000 2.160858
0.538000 2.160152
0.540000 2.159446
0.542000 2.158742
0.544000 2.158039
0.546000 2.157336
0.548000 2.156635
0.550000 2.155936
0.552000 2.155237
0.554000 2.154539
0.556000 2.153842
0.558000 2.153147
0.560000 2.152452
0.562000 2.151759
0.564000 2.151066
0.566000 2.150375
0.568000 2.149684
0.570000 2.148995
0.572000 2.148307
0.574000 2.147620
0.576000 2.146934
0.578000 2.146248
0.580000 2.145564
0.582000 2.144881
0.584000 2.144199
0.586000 2.143518
0.588000 2.142838
0.590000 2.142159
0.592000 2.141481
0.594000 2.140804
0.596000 2.140128
0.598000 2.139453
0.600000 2.138779
0.600000 2.139453
0.600000 3.739273
0.600000 3.740451
0.602000 3.741629
0.604000 3.742805
0.606000 3.743980
0.608000 3.745155
0.610000 3.746328
0.612000 3.747501
0.614000 3.748672
0.616000 3.749843
0.618000 3.751012
0.620000 3.752181
0.622000 3.753349
0.624000 3.754515
0.626000 3.755681
0.628000 3.756846
0.630000 3.758010
0.632000 3.759173
0.634000 3.760335
0.636000 3.761496
0.638000 3.762656
0.640000 3.763815
0.642000 3.764973
0.644000 3.766130
0.646000 3.767287
0.648000 3.768442
0.650000 3.769597
0.652000 3.770751
0.654000 3.771903
0.656000 3.773055
0.658000 3.774206
0.660000 3.775356
0.662000 3.776505
0.664000 3.777654
0.666000 3.778801
0.668000 3.779947
0.670000 3.781093
0.672000 3.782238
0.674000 3.783382
0.676000 3.784525
0.678000 3.785667
0.680000 3.786808
0.682000 3.787948
0.684000 3.789088
0.686000 3.790226
0.688000 3.791364
0.690000 3.792501
0.692000 3.793637
0.694000 3.794772
0.696000 3.795907
0.698000 3.797040
0.700000 3.798173
0.702000 3.799305
0.704000 3.800436
0.706000 3.801566
0.708000 3.802695
0.710000 3.803824
0.712000 3.804951
0.714000 3.806078
0.716000 3.807204
0.718000 3.808329
0.720000 3.809454
0.722000 3.810577
0.724000 3.811700
0.726000 3.812822
0.728000 3.813943
0.730000 3.815064
0.732000 3.816183
0.734000 3.817302
0.736000 3.818420
0.738000 3.819537
0.740000 3.820653
0.742000 3.821769
0.744000 3.822884
0.746000 3.823998
0.748000 3.825111
0.750000 3.826223
0.752000 3.827335
0.754000 3.828446
0.756000 3.829556
0.758000 3.830665
0.760000 3.831774
0.762000 3.832881
0.764000 3.833988
0.766000 3.835095
0.768000 3.836200
0.770000 3.837305
0.772000 3.838409
0.774000 3.839512
0.776000 3.840615
0.778000 3.841716
0.780000 3.842817
0.782000 3.843917
0.784000 3.845017
0.786000 3.846116
0.788000 3.847214
0.790000 3.848311
0.792000 3.849408
0.794000 3.850503
0.796000 3.851598
0.798000 3.852693
0.800000 3.853786
0.802000 3.854879
0.804000 3.855971
0.806000 3.857063
0.808000 3.858154
0.810000 3.859244
0.812000 3.860333
0.814000 3.861421
0.816000 3.862509
0.818000 3.863597
0.820000 3.864683
0.822000 3.865769
0.824000 3.866854
0.826000 3.867938
0.828000 3.869022
0.830000 3.870105
0.832000 3.871187
0.834000 3.872269
0.836000 3.873350
0.838000 3.874430
0.840000 3.875509
0.842000 3.876588
0.844000 3.877666
0.846000 3.878744
0.848000 3.879820
0.850000 3.880897
0.852000 3.881972
0.854000 3.883047
0.856000 3.884121
0.858000 3.885194
0.860000 3.886267
0.862000 3.887339
0.864000 3.888411
0.866000 3.889481
0.868000 3.890551
0.870000 3.891621
0.872000 3.892690
0.874000 3.893758
0.876000 3.894825
0.878000 3.895892
0.880000 3.896958
0.882000 3.898024
0.884000 3.899088
0.886000 3.900153
0.888000 3.901216
0.890000 3.902279
0.892000 3.903341
0.894000 3.904403
0.896000 3.905464
0.898000 3.906525
0.900000 3.907584
0.902000 3.908643
0.904000 3.909702
0.906000 3.910760
0.908000 3.911817
0.910000 3.912874
0.912000 3.913930
0.914000 3.914985
0.916000 3.916040
0.918000 3.917094
0.920000 3.918147
0.922000 3.919200
0.924000 3.920252
0.926000 3.921304
0.928000 3.922355
0.930000 3.923405
0.932000 3.924455
0.934000 3.925505
0.936000 3.926553
0.938000 3.927601
0.940000 3.928649
0.942000 3.929695
0.944000 3.930742
0.946000 3.931787
0.948000 3.932832
0.950000 3.933877
0.952000 3.934920
0.954000 3.935964
0.956000 3.937006
0.958000 3.938048
0.960000 3.939090
0.962000 3.940131
0.964000 3.941171
0.966000 3.942211
0.968000 3.943250
0.970000 3.944288
0.972000 3.945326
0.974000 3.946364
0.976000 3.947401
0.978000 3.948437
0.980000 3.949472
0.982000 3.950508
0.984000 3.951542
0.986000 3.952576
0.988000 3.953609
0.990000 3.954642
0.992000 3.955675
0.994000 3.956706
0.996000 3.957737
0.998000 3.958768
1.000000 3.959798


==> exE/I=41_81/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I81-2MOOD-Rho_RhoSubPv.dat <==
0.000000 3.313708
0.002000 3.315564
0.004000 3.317413
0.006000 3.319258
0.008000 3.321097
0.010000 3.322930
0.012000 3.324758
0.014000 3.326581
0.016000 3.328399
0.018000 3.330211
0.020000 3.332019
0.022000 3.333821
0.024000 3.335619
0.026000 3.337411
0.028000 3.339199
0.030000 3.340982
0.032000 3.342760
0.034000 3.344533
0.036000 3.346301
0.038000 3.348065
0.040000 3.349824
0.042000 3.351579
0.044000 3.353329
0.046000 3.355075
0.048000 3.356816
0.050000 3.358553
0.052000 3.360285
0.054000 3.362013
0.056000 3.363737
0.058000 3.365456
0.060000 3.367172
0.062000 3.368883
0.064000 3.370590
0.066000 3.372293
0.068000 3.373991
0.070000 3.375686
0.072000 3.377377
0.074000 3.379064
0.076000 3.380747
0.078000 3.382426
0.080000 3.384101
0.082000 3.385772
0.084000 3.387439
0.086000 3.389103
0.088000 3.390763
0.090000 3.392419
0.092000 3.394072
0.094000 3.395721
0.096000 3.397366
0.098000 3.399008
0.100000 3.400646
0.102000 3.402280
0.104000 3.403912
0.106000 3.405539
0.108000 3.407163
0.110000 3.408784
0.112000 3.410401
0.114000 3.412015
0.116000 3.413626
0.118000 3.415233
0.120000 3.416837
0.122000 3.418438
0.124000 3.420035
0.126000 3.421630
0.128000 3.423221
0.130000 3.424809
0.132000 3.426393
0.134000 3.427975
0.136000 3.429554
0.138000 3.431129
0.140000 3.432701
0.142000 3.434271
0.144000 3.435837
0.146000 3.437400
0.148000 3.438960
0.150000 3.440518
0.152000 3.442072
0.154000 3.443624
0.156000 3.445172
0.158000 3.446718
0.160000 3.448261
0.162000 3.449801
0.164000 3.451338
0.166000 3.452873
0.168000 3.454405
0.170000 3.455933
0.172000 3.457460
0.174000 3.458983
0.176000 3.460504
0.178000 3.462022
0.180000 3.463537
0.182000 3.465050
0.184000 3.466560
0.186000 3.468068
0.188000 3.469573
0.190000 3.471075
0.192000 3.472575
0.194000 3.474072
0.196000 3.475567
0.198000 3.477059
0.200000 3.478548
0.202000 3.480035
0.204000 3.481520
0.206000 3.483002
0.208000 3.484482
0.210000 3.485960
0.212000 3.487435
0.214000 3.488907
0.216000 3.490377
0.218000 3.491845
0.220000 3.493311
0.222000 3.494774
0.224000 3.496235
0.226000 3.497693
0.228000 3.499149
0.230000 3.500603
0.232000 3.502055
0.234000 3.503504
0.236000 3.504952
0.238000 3.506397
0.240000 3.507839
0.242000 3.509280
0.244000 3.510718
0.246000 3.512154
0.248000 3.513588
0.250000 3.515020
0.252000 3.516450
0.254000 3.517878
0.256000 3.519303
0.258000 3.520726
0.260000 3.522148
0.262000 3.523567
0.264000 3.524984
0.266000 3.526399
0.268000 3.527812
0.270000 3.529223
0.272000 3.530632
0.274000 3.532039
0.276000 3.533444
0.278000 3.534847
0.280000 3.536248
0.282000 3.537647
0.284000 3.539044
0.286000 3.540439
0.288000 3.541832
0.290000 3.543224
0.292000 3.544613
0.294000 3.546000
0.296000 3.547386
0.298000 3.548769
0.300000 3.550151
0.302000 3.551531
0.304000 3.552909
0.306000 3.554285
0.308000 3.555660
0.310000 3.557032
0.312000 3.558403
0.314000 3.559772
0.316000 3.561139
0.318000 3.562504
0.320000 3.563868
0.322000 3.565230
0.324000 3.566590
0.326000 3.567948
0.328000 3.569304
0.330000 3.570659
0.332000 3.572012
0.334000 3.573363
0.336000 3.574713
0.338000 3.576061
0.340000 3.577407
0.342000 3.578752
0.344000 3.580094
0.346000 3.581435
0.348000 3.582775
0.350000 3.584113
0.352000 3.585449
0.354000 3.586784
0.356000 3.588116
0.358000 3.589448
0.360000 3.590777
0.362000 3.592106
0.364000 3.593432
0.366000 3.594757
0.368000 3.596080
0.370000 3.597402
0.372000 3.598722
0.374000 3.600041
0.376000 3.601358
0.378000 3.602673
0.380000 3.603987
0.382000 3.605299
0.384000 3.606610
0.386000 3.607920
0.388000 3.609227
0.390000 3.610534
0.392000 3.611839
0.394000 3.613142
0.396000 3.614444
0.398000 3.615744
0.400000 3.617043
0.402000 3.618341
0.404000 3.619637
0.406000 3.620931
0.408000 3.622224
0.410000 3.623516
0.412000 3.624806
0.414000 3.626095
0.416000 3.627382
0.418000 3.628668
0.420000 3.629952
0.422000 3.631236
0.424000 3.632517
0.426000 3.633798
0.428000 3.635077
0.430000 3.636354
0.432000 3.637630
0.434000 3.638905
0.436000 3.640179
0.438000 3.641451
0.440000 3.642721
0.442000 3.643991
0.444000 3.645259
0.446000 3.646526
0.448000 3.647791
0.450000 3.649055
0.452000 3.650318
0.454000 3.651579
0.456000 3.652840
0.458000 3.654098
0.460000 3.655356
0.462000 3.656612
0.464000 3.657867
0.466000 3.659121
0.468000 3.660373
0.470000 3.661625
0.472000 3.662874
0.474000 3.664123
0.476000 3.665370
0.478000 3.666617
0.480000 3.667862
0.482000 3.669105
0.484000 3.670348
0.486000 3.671589
0.488000 3.672829
0.490000 3.674068
0.492000 3.675305
0.494000 3.676541
0.496000 3.677776
0.498000 3.679010
0.500000 3.680243
0.502000 3.681475
0.504000 3.682705
0.506000 3.683934
0.508000 3.685162
0.510000 3.686389
0.512000 3.687615
0.514000 3.688839
0.516000 3.690062
0.518000 3.691285
0.520000 3.692506
0.522000 3.693726
0.524000 3.694944
0.526000 3.696162
0.528000 3.697378
0.530000 3.698594
0.532000 3.699808
0.534000 3.701021
0.536000 3.702233
0.538000 3.703444
0.540000 3.704654
0.542000 3.705862
0.544000 3.707070
0.546000 3.708276
0.548000 3.709482
0.550000 3.710686
0.552000 3.711889
0.554000 3.713091
0.556000 3.714292
0.558000 3.715492
0.560000 3.716691
0.562000 3.717889
0.564000 3.719086
0.566000 3.720282
0.568000 3.721476
0.570000 3.722670
0.572000 3.723863
0.574000 3.725054
0.576000 3.726245
0.578000 3.727434
0.580000 3.728623
0.582000 3.729810
0.584000 3.730996
0.586000 3.732182
0.588000 3.733366
0.590000 3.734550
0.592000 3.735732
0.594000 3.736913
0.596000 3.738094
0.598000 3.739273
0.600000 3.740451


==> exE/I=41_81/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I81-2MOOD-Rho_RhoSupPv.dat <==
0.600000 2.138779
0.602000 2.138106
0.604000 2.137434
0.606000 2.136763
0.608000 2.136093
0.610000 2.135424
0.612000 2.134756
0.614000 2.134089
0.616000 2.133423
0.618000 2.132758
0.620000 2.132093
0.622000 2.131430
0.624000 2.130768
0.626000 2.130106
0.628000 2.129446
0.630000 2.128786
0.632000 2.128128
0.634000 2.127470
0.636000 2.126814
0.638000 2.126158
0.640000 2.125503
0.642000 2.124849
0.644000 2.124196
0.646000 2.123544
0.648000 2.122893
0.650000 2.122243
0.652000 2.121594
0.654000 2.120945
0.656000 2.120298
0.658000 2.119651
0.660000 2.119005
0.662000 2.118361
0.664000 2.117717
0.666000 2.117074
0.668000 2.116432
0.670000 2.115790
0.672000 2.115150
0.674000 2.114510
0.676000 2.113872
0.678000 2.113234
0.680000 2.112597
0.682000 2.111961
0.684000 2.111326
0.686000 2.110692
0.688000 2.110058
0.690000 2.109426
0.692000 2.108794
0.694000 2.108163
0.696000 2.107533
0.698000 2.106904
0.700000 2.106276
0.702000 2.105648
0.704000 2.105022
0.706000 2.104396
0.708000 2.103771
0.710000 2.103147
0.712000 2.102524
0.714000 2.101901
0.716000 2.101279
0.718000 2.100659
0.720000 2.100039
0.722000 2.099419
0.724000 2.098801
0.726000 2.098183
0.728000 2.097567
0.730000 2.096951
0.732000 2.096335
0.734000 2.095721
0.736000 2.095108
0.738000 2.094495
0.740000 2.093883
0.742000 2.093272
0.744000 2.092661
0.746000 2.092052
0.748000 2.091443
0.750000 2.090835
0.752000 2.090227
0.754000 2.089621
0.756000 2.089015
0.758000 2.088410
0.760000 2.087806
0.762000 2.087203
0.764000 2.086600
0.766000 2.085998
0.768000 2.085397
0.770000 2.084797
0.772000 2.084197
0.774000 2.083598
0.776000 2.083000
0.778000 2.082403
0.780000 2.081806
0.782000 2.081210
0.784000 2.080615
0.786000 2.080021
0.788000 2.079427
0.790000 2.078834
0.792000 2.078242
0.794000 2.077650
0.796000 2.077060
0.798000 2.076470
0.800000 2.075881
0.802000 2.075292
0.804000 2.074704
0.806000 2.074117
0.808000 2.073531
0.810000 2.072945
0.812000 2.072360
0.814000 2.071776
0.816000 2.071192
0.818000 2.070610
0.820000 2.070027
0.822000 2.069446
0.824000 2.068865
0.826000 2.068285
0.828000 2.067706
0.830000 2.067127
0.832000 2.066550
0.834000 2.065972
0.836000 2.065396
0.838000 2.064820
0.840000 2.064245
0.842000 2.063670
0.844000 2.063097
0.846000 2.062523
0.848000 2.061951
0.850000 2.061379
0.852000 2.060808
0.854000 2.060238
0.856000 2.059668
0.858000 2.059099
0.860000 2.058531
0.862000 2.057963
0.864000 2.057396
0.866000 2.056830
0.868000 2.056264
0.870000 2.055699
0.872000 2.055134
0.874000 2.054571
0.876000 2.054007
0.878000 2.053445
0.880000 2.052883
0.882000 2.052322
0.884000 2.051762
0.886000 2.051202
0.888000 2.050643
0.890000 2.050084
0.892000 2.049526
0.894000 2.048969
0.896000 2.048412
0.898000 2.047856
0.900000 2.047301
0.902000 2.046746
0.904000 2.046192
0.906000 2.045638
0.908000 2.045085
0.910000 2.044533
0.912000 2.043982
0.914000 2.043431
0.916000 2.042880
0.918000 2.042331
0.920000 2.041781
0.922000 2.041233
0.924000 2.040685
0.926000 2.040138
0.928000 2.039591
0.930000 2.039045
0.932000 2.038499
0.934000 2.037955
0.936000 2.037410
0.938000 2.036867
0.940000 2.036324
0.942000 2.035781
0.944000 2.035239
0.946000 2.034698
0.948000 2.034157
0.950000 2.033617
0.952000 2.033078
0.954000 2.032539
0.956000 2.032001
0.958000 2.031463
0.960000 2.030926
0.962000 2.030390
0.964000 2.029854
0.966000 2.029318
0.968000 2.028783
0.970000 2.028249
0.972000 2.027716
0.974000 2.027183
0.976000 2.026650
0.978000 2.026118
0.980000 2.025587
0.982000 2.025056
0.984000 2.024526
0.986000 2.023996
0.988000 2.023467
0.990000 2.022939
0.992000 2.022411
0.994000 2.021884
0.996000 2.021357
0.998000 2.020831
1.000000 2.020305


==> exE/I=41_81/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I81-2MOOD-Rho_VarSteS.dat <==
0.006173 2.410070
0.018519 2.401920
0.030864 2.393962
0.043210 2.386188
0.055556 2.378585
0.067901 2.371144
0.080247 2.363858
0.092593 2.356717
0.104938 2.349715
0.117284 2.342846
0.129630 2.336102
0.141975 2.329479
0.154321 2.322971
0.166667 2.316573
0.179012 2.310281
0.191358 2.304089
0.203704 2.297996
0.216049 2.291996
0.228395 2.286086
0.240741 2.280263
0.253086 2.274523
0.265432 2.268865
0.277778 2.263284
0.290123 2.257779
0.302469 2.252347
0.314815 2.246986
0.327160 2.241693
0.339506 2.236467
0.351852 2.231305
0.364198 2.226205
0.376543 2.221167
0.388889 2.216186
0.401235 2.211265
0.413580 2.206396
0.425926 2.201587
0.438272 2.196818
0.450617 2.192130
0.462963 2.187426
0.475309 2.182920
0.487654 2.178127
0.500000 2.174131
0.512346 2.168487
0.524691 2.166622
0.537037 2.155721
0.549383 2.168957
0.561728 2.117459
0.574074 2.239986
0.586420 1.895206
0.598765 2.805821
0.611111 3.953665
0.623457 3.693890
0.635802 3.775722
0.648148 3.762413
0.660494 3.777641
0.672840 3.781740
0.685185 3.790179
0.697531 3.796585
0.709877 3.803836
0.722222 3.810664
0.734568 3.817634
0.746914 3.824498
0.759259 3.831365
0.771605 3.838188
0.783951 3.844989
0.796296 3.851759
0.808642 3.858503
0.820988 3.865218
0.833333 3.871907
0.845679 3.878570
0.858025 3.885206
0.870370 3.891818
0.882716 3.898404
0.895062 3.904965
0.907407 3.911503
0.919753 3.918016
0.932099 3.924506
0.944444 3.930973
0.956790 3.937417
0.969136 3.943839
0.981481 3.950238
0.993827 3.956616


==> exE/I=41_81/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I81-2MOOD.txt <==
Conv=y
nRes=4
normRes=6.412023e-04
normRes=4.367633e-06
normRes=2.396834e-10
normRes=3.607488e-14
nG=977
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=2
CellPDMap=2
CellPDMap=2
CellPDMap=2
CellPDMap=2
CellPDMap=5
CellPDMap=2
CellPDMap=2
CellPDMap=2
CellPDMap=2
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=1
CellPDMap=1
CellPDMap=1
CellPDMap=1
CellPDMap=1
CellPDMap=5
CellPDMap=1
CellPDMap=1
CellPDMap=1
CellPDMap=1
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
2.41007043708419788075
2.40191957999867833351
2.39396244217183973291
2.38618758984359669029
2.37858465611476699308
2.37114421617743875714
2.36385767211271202726
2.35671715447415186517
2.34971543872684884846
2.34284587368090813086
2.33610231980301819021
2.32947909579668621660
2.32297093214451466636
2.31657293053446844411
2.31028052828690455556
2.30408946704220785051
2.29799576511681724611
2.29199569298122085570
2.28608575151735404773
2.28026265250467830015
2.27452330145798775618
2.26886478159366022922
2.26328434087046792555
2.25777937703772391131
2.25234743149911365023
2.24698616716796939485
2.24169338572016396682
2.23646695921833549292
2.23130495704230913390
2.22620533582925927973
2.22116661462136599781
2.21618633554109445427
2.21126450798366525063
2.20639584314212511273
2.20158720783578543134
2.19681834479285287287
2.19213022512826860577
2.18742627311719273209
2.18291953089666357357
2.17812667266525439302
2.17413089615399801602
2.16848684330152829958
2.16662176159613517612
2.15572114368694123243
2.16895686328849723878
2.11745933743873937516
2.23998564821679302383
1.89520558893986690308
2.80582060441773473158
3.95366524719004797106
3.69389031693388192323
3.77572207315029872987
3.76241335610821359126
3.77764098299038142414
3.78174033640709383874
3.79017877530800051389
3.79658543265174497350
3.80383552979231787106
3.81066399660331933674
3.81763438617555994625
3.82449762131424364497
3.83136511970769477742
3.83818821164714840677
3.84498927417780000937
3.85175911506356749570
3.85850253695157263678
3.86521810795837161834
3.87190714473138131169
3.87856972455229875862
3.88520645678468801165
3.89181769699524426898
3.89840389656939834140
3.90496544809762768935
3.91150275462840602003
3.91801619948723045539
3.92450616022253617743
3.93097300293255846881
3.93741708527927336547
3.94383875561587737835
3.95023835383394272824
3.95661621159887033627
0.99999999999999966693
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000022204
0.99999999999999977796
1.00000000000000066613
0.99999999999999855671
1.00000000000000333067
0.99999999999999222844
1.00000000000001754152
0.99999999999996069810
1.00000000000008837375
0.99999999999980104803
1.00000000000044719783
0.99999999999899391590
1.00000000000226307861
0.99999999999490840619
1.00000000001145439299
0.99999999997423139053
1.00000000005796985114
0.99999999986958743037
1.00000000029338398377
0.99999999933998717783
1.00000000148480316930
0.99999999665970085161
1.00000000751452944314
0.99999998309488102866
1.00000003803073100883
0.99999991444387326123
1.00000019247200011563
0.99999956700389358577
1.00000097409321764275
0.99999780862592835273
1.00000492984832978216
0.99998890901119374952
1.00002493287163152225
0.99994352359322369317
1.00012106630284991482
0.99966909603948717056
1.00088779305270691999
0.99761506538797650734
1.00640623305641208063
0.98279195005295760801
1.04622324139581279745
0.96270472417854680014
1.00257566706974454718
0.99777324324495930696
1.00048571797285590357
0.99975539526850287775
1.00009480872624512138
0.99995414251838288244
1.00001969678234980954
0.99999108667405645079
1.00000394944435377909
0.99999823011502775305
1.00000078763163058326
0.99999964826172171861
1.00000015689764221172
0.99999993000274201016
1.00000003122155955992
0.99999998607149609420
1.00000000621259488298
0.99999999722901955490
1.00000000123589272150
0.99999999944879958136
1.00000000024581559011
0.99999999989037535730
1.00000000004888245364
0.99999999997820143705
1.00000000000972355529
0.99999999999566147046
1.00000000000179989357
0.99999999999872579703
1.00000000000014721557
1.00000000000098587805
0.99999999998253330524
0.70482972952483791129
0.70284761071253831766
0.70091392171490973784
0.69902580409192993649
0.69718066611880336048
0.69537615159355237182
0.69361011103645164866
0.69188057708589256745
0.69018574360814766155
0.68852394780574355249
0.68689365479535191561
0.68529344425285010356
0.68372199879888739815
0.68217809385545924439
0.68066058875264334738
0.67916841890056334208
0.67770058887826656324
0.67625616630351659264
0.67483427639647730611
0.67343409710273505198
0.67205485479936544202
0.67069582029411423107
0.66935630556846104078
0.66803566007821069128
0.66673326913271935279
0.66544854855382695735
0.66418094855014286892
0.66292993761056284718
0.66169503201542356763
0.66047572331904869092
0.65927163589398440902
0.65808216739199998369
0.65690729289345572983
0.65574575154128189602
0.65459912203579795342
0.65346265052195950940
0.65234588134320048436
0.65122624180826260698
0.65015345769919841157
0.64901464967457300759
0.64806273156580485040
0.64672667964100294391
0.64627377039941658055
0.64371172712277480166
0.64678634599114570580
0.63474608408632260392
0.66334199374802937932
0.58281999516686511242
0.79544016080200341534
1.10454272026160094100
1.02823782684776943164
1.04974828748818715951
1.04569841980085809219
1.04973760246718583744
1.05072523896467195925
1.05292683287064670061
1.05456667248060265152
1.05644230612651934820
1.05820161561015235741
1.06000131680795717237
1.06177204506847799870
1.06354481620287266708
1.06530605012883339278
1.06706197124678570098
1.06881000013404658944
1.07055146302186998675
1.07228594589613868138
1.07401380292982806530
1.07573504228149707806
1.07744982127284250062
1.07915822657299331766
1.08086037202000828650
1.08255635531903182667
1.08424627742959578391
1.08593023409499900289
1.08760831974165061986
1.08928062587659746363
1.09094724192318626166
1.09260825496602964613
1.09426374997940745182
1.09591380988463948931
1.000
1.000
1.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.294
0.933
0.000
0.647
1.000
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.000
0.000
0.510
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933


==> exE/I=41_81/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I81-3MOOD-RhoError.dat <==
0.006173 0.00000001044709918574
0.018519 0.00000000048639581252
0.030864 0.00000000008441869426
0.043210 0.00000000009046763338
0.055556 0.00000000009688916336
0.067901 0.00000000013886225503
0.080247 0.00000000011799228261
0.092593 0.00000000009504530496
0.104938 0.00000000007853762085
0.117284 0.00000000006582379086
0.129630 0.00000000005543565607
0.141975 0.00000000004687583655
0.154321 0.00000000003983435803
0.166667 0.00000000003399724946
0.179012 0.00000000002918287834
0.191358 0.00000000002507016816
0.203704 0.00000000002181144154
0.216049 0.00000000001861932830
0.228395 0.00000000001691269347
0.240741 0.00000000001321387444
0.253086 0.00000000001510835901
0.265432 0.00000000000535305134
0.277778 0.00000000002258593312
0.290123 0.00000000002024513890
0.302469 0.00000000007259881585
0.314815 0.00000000013931344967
0.327160 0.00000000033477132177
0.339506 0.00000000073406569712
0.351852 0.00000000166843072691
0.364198 0.00000000373813646704
0.376543 0.00000000842323322203
0.388889 0.00000001893705814382
0.401235 0.00000004261301667086
0.413580 0.00000009585465665651
0.425926 0.00000021564925667406
0.438272 0.00000048512871586581
0.450617 0.00000109138191950464
0.462963 0.00000245521893527112
0.475309 0.00000552342915272064
0.487654 0.00001242842004600675
0.500000 0.00002787324753672493
0.512346 0.00006451334819779220
0.524691 0.00011769405033579261
0.537037 0.00052053236602933595
0.549383 0.00221423748290394684
0.561728 0.00936339861796531281
0.574074 0.03968159760197487174
0.586420 0.16807632978093844933
0.598765 0.07041783677790469653
0.611111 0.07787394447362760985
0.623457 0.00795560244643001013
0.635802 0.00372911831687394724
0.648148 0.00043502366440861806
0.660494 0.00018324306202366358
0.672840 0.00001544105372230931
0.685185 0.00001475835505004852
0.697531 0.00000480096919952544
0.709877 0.00000300400264041656
0.722222 0.00000106007107580908
0.734568 0.00000050659250216967
0.746914 0.00000022855846282255
0.759259 0.00000010018029739101
0.771605 0.00000004401104192198
0.783951 0.00000001982389719046
0.796296 0.00000000876417383111
0.808642 0.00000000388145338093
0.820988 0.00000000172725922454
0.833333 0.00000000076742034949
0.845679 0.00000000034009239869
0.858025 0.00000000015131673692
0.870370 0.00000000006699663047
0.882716 0.00000000002997069259
0.895062 0.00000000001307842723
0.907407 0.00000000000599520433
0.919753 0.00000000000249888998
0.932099 0.00000000000129585231
0.944444 0.00000000000037925219
0.956790 0.00000000000028155256
0.969136 0.00000000000003019807
0.981481 0.00000000000011946000
0.993827 0.00000000000000976996


==> exE/I=41_81/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I81-3MOOD-Rho_RhoExact.dat <==
0.000000 2.414214
0.002000 2.412863
0.004000 2.411517
0.006000 2.410177
0.008000 2.408843
0.010000 2.407514
0.012000 2.406190
0.014000 2.404871
0.016000 2.403558
0.018000 2.402250
0.020000 2.400947
0.022000 2.399649
0.024000 2.398356
0.026000 2.397067
0.028000 2.395784
0.030000 2.394506
0.032000 2.393232
0.034000 2.391963
0.036000 2.390699
0.038000 2.389440
0.040000 2.388185
0.042000 2.386935
0.044000 2.385689
0.046000 2.384448
0.048000 2.383211
0.050000 2.381978
0.052000 2.380750
0.054000 2.379527
0.056000 2.378307
0.058000 2.377092
0.060000 2.375881
0.062000 2.374674
0.064000 2.373472
0.066000 2.372273
0.068000 2.371079
0.070000 2.369889
0.072000 2.368702
0.074000 2.367520
0.076000 2.366341
0.078000 2.365167
0.080000 2.363996
0.082000 2.362829
0.084000 2.361666
0.086000 2.360507
0.088000 2.359351
0.090000 2.358199
0.092000 2.357051
0.094000 2.355906
0.096000 2.354765
0.098000 2.353628
0.100000 2.352494
0.102000 2.351364
0.104000 2.350237
0.106000 2.349114
0.108000 2.347994
0.110000 2.346878
0.112000 2.345765
0.114000 2.344655
0.116000 2.343549
0.118000 2.342446
0.120000 2.341346
0.122000 2.340250
0.124000 2.339157
0.126000 2.338067
0.128000 2.336980
0.130000 2.335897
0.132000 2.334817
0.134000 2.333739
0.136000 2.332665
0.138000 2.331594
0.140000 2.330526
0.142000 2.329461
0.144000 2.328399
0.146000 2.327340
0.148000 2.326284
0.150000 2.325231
0.152000 2.324181
0.154000 2.323134
0.156000 2.322090
0.158000 2.321048
0.160000 2.320010
0.162000 2.318974
0.164000 2.317941
0.166000 2.316911
0.168000 2.315884
0.170000 2.314859
0.172000 2.313838
0.174000 2.312818
0.176000 2.311802
0.178000 2.310788
0.180000 2.309777
0.182000 2.308769
0.184000 2.307763
0.186000 2.306760
0.188000 2.305760
0.190000 2.304762
0.192000 2.303766
0.194000 2.302773
0.196000 2.301783
0.198000 2.300795
0.200000 2.299810
0.202000 2.298827
0.204000 2.297847
0.206000 2.296869
0.208000 2.295893
0.210000 2.294920
0.212000 2.293950
0.214000 2.292982
0.216000 2.292016
0.218000 2.291052
0.220000 2.290091
0.222000 2.289132
0.224000 2.288176
0.226000 2.287222
0.228000 2.286270
0.230000 2.285320
0.232000 2.284373
0.234000 2.283428
0.236000 2.282485
0.238000 2.281545
0.240000 2.280606
0.242000 2.279670
0.244000 2.278736
0.246000 2.277804
0.248000 2.276875
0.250000 2.275947
0.252000 2.275022
0.254000 2.274098
0.256000 2.273177
0.258000 2.272258
0.260000 2.271341
0.262000 2.270427
0.264000 2.269514
0.266000 2.268603
0.268000 2.267694
0.270000 2.266788
0.272000 2.265883
0.274000 2.264981
0.276000 2.264080
0.278000 2.263181
0.280000 2.262285
0.282000 2.261390
0.284000 2.260497
0.286000 2.259607
0.288000 2.258718
0.290000 2.257831
0.292000 2.256946
0.294000 2.256063
0.296000 2.255182
0.298000 2.254303
0.300000 2.253425
0.302000 2.252550
0.304000 2.251676
0.306000 2.250804
0.308000 2.249934
0.310000 2.249066
0.312000 2.248200
0.314000 2.247335
0.316000 2.246472
0.318000 2.245611
0.320000 2.244752
0.322000 2.243895
0.324000 2.243039
0.326000 2.242185
0.328000 2.241333
0.330000 2.240483
0.332000 2.239634
0.334000 2.238787
0.336000 2.237942
0.338000 2.237098
0.340000 2.236257
0.342000 2.235416
0.344000 2.234578
0.346000 2.233741
0.348000 2.232906
0.350000 2.232073
0.352000 2.231241
0.354000 2.230411
0.356000 2.229582
0.358000 2.228755
0.360000 2.227930
0.362000 2.227106
0.364000 2.226284
0.366000 2.225463
0.368000 2.224645
0.370000 2.223827
0.372000 2.223011
0.374000 2.222197
0.376000 2.221385
0.378000 2.220573
0.380000 2.219764
0.382000 2.218956
0.384000 2.218149
0.386000 2.217344
0.388000 2.216541
0.390000 2.215739
0.392000 2.214938
0.394000 2.214139
0.396000 2.213342
0.398000 2.212546
0.400000 2.211751
0.402000 2.210958
0.404000 2.210167
0.406000 2.209377
0.408000 2.208588
0.410000 2.207801
0.412000 2.207015
0.414000 2.206230
0.416000 2.205447
0.418000 2.204666
0.420000 2.203886
0.422000 2.203107
0.424000 2.202329
0.426000 2.201554
0.428000 2.200779
0.430000 2.200006
0.432000 2.199234
0.434000 2.198463
0.436000 2.197694
0.438000 2.196927
0.440000 2.196160
0.442000 2.195395
0.444000 2.194631
0.446000 2.193869
0.448000 2.193108
0.450000 2.192348
0.452000 2.191590
0.454000 2.190833
0.456000 2.190077
0.458000 2.189323
0.460000 2.188569
0.462000 2.187817
0.464000 2.187067
0.466000 2.186317
0.468000 2.185569
0.470000 2.184823
0.472000 2.184077
0.474000 2.183333
0.476000 2.182590
0.478000 2.181848
0.480000 2.181107
0.482000 2.180368
0.484000 2.179630
0.486000 2.178893
0.488000 2.178158
0.490000 2.177423
0.492000 2.176690
0.494000 2.175958
0.496000 2.175227
0.498000 2.174498
0.500000 2.173769
0.502000 2.173042
0.504000 2.172316
0.506000 2.171591
0.508000 2.170868
0.510000 2.170145
0.512000 2.169424
0.514000 2.168704
0.516000 2.167985
0.518000 2.167267
0.520000 2.166550
0.522000 2.165835
0.524000 2.165121
0.526000 2.164407
0.528000 2.163695
0.530000 2.162984
0.532000 2.162274
0.534000 2.161566
0.536000 2.160858
0.538000 2.160152
0.540000 2.159446
0.542000 2.158742
0.544000 2.158039
0.546000 2.157336
0.548000 2.156635
0.550000 2.155936
0.552000 2.155237
0.554000 2.154539
0.556000 2.153842
0.558000 2.153147
0.560000 2.152452
0.562000 2.151759
0.564000 2.151066
0.566000 2.150375
0.568000 2.149684
0.570000 2.148995
0.572000 2.148307
0.574000 2.147620
0.576000 2.146934
0.578000 2.146248
0.580000 2.145564
0.582000 2.144881
0.584000 2.144199
0.586000 2.143518
0.588000 2.142838
0.590000 2.142159
0.592000 2.141481
0.594000 2.140804
0.596000 2.140128
0.598000 2.139453
0.600000 2.138779
0.600000 2.139453
0.600000 3.739273
0.600000 3.740451
0.602000 3.741629
0.604000 3.742805
0.606000 3.743980
0.608000 3.745155
0.610000 3.746328
0.612000 3.747501
0.614000 3.748672
0.616000 3.749843
0.618000 3.751012
0.620000 3.752181
0.622000 3.753349
0.624000 3.754515
0.626000 3.755681
0.628000 3.756846
0.630000 3.758010
0.632000 3.759173
0.634000 3.760335
0.636000 3.761496
0.638000 3.762656
0.640000 3.763815
0.642000 3.764973
0.644000 3.766130
0.646000 3.767287
0.648000 3.768442
0.650000 3.769597
0.652000 3.770751
0.654000 3.771903
0.656000 3.773055
0.658000 3.774206
0.660000 3.775356
0.662000 3.776505
0.664000 3.777654
0.666000 3.778801
0.668000 3.779947
0.670000 3.781093
0.672000 3.782238
0.674000 3.783382
0.676000 3.784525
0.678000 3.785667
0.680000 3.786808
0.682000 3.787948
0.684000 3.789088
0.686000 3.790226
0.688000 3.791364
0.690000 3.792501
0.692000 3.793637
0.694000 3.794772
0.696000 3.795907
0.698000 3.797040
0.700000 3.798173
0.702000 3.799305
0.704000 3.800436
0.706000 3.801566
0.708000 3.802695
0.710000 3.803824
0.712000 3.804951
0.714000 3.806078
0.716000 3.807204
0.718000 3.808329
0.720000 3.809454
0.722000 3.810577
0.724000 3.811700
0.726000 3.812822
0.728000 3.813943
0.730000 3.815064
0.732000 3.816183
0.734000 3.817302
0.736000 3.818420
0.738000 3.819537
0.740000 3.820653
0.742000 3.821769
0.744000 3.822884
0.746000 3.823998
0.748000 3.825111
0.750000 3.826223
0.752000 3.827335
0.754000 3.828446
0.756000 3.829556
0.758000 3.830665
0.760000 3.831774
0.762000 3.832881
0.764000 3.833988
0.766000 3.835095
0.768000 3.836200
0.770000 3.837305
0.772000 3.838409
0.774000 3.839512
0.776000 3.840615
0.778000 3.841716
0.780000 3.842817
0.782000 3.843917
0.784000 3.845017
0.786000 3.846116
0.788000 3.847214
0.790000 3.848311
0.792000 3.849408
0.794000 3.850503
0.796000 3.851598
0.798000 3.852693
0.800000 3.853786
0.802000 3.854879
0.804000 3.855971
0.806000 3.857063
0.808000 3.858154
0.810000 3.859244
0.812000 3.860333
0.814000 3.861421
0.816000 3.862509
0.818000 3.863597
0.820000 3.864683
0.822000 3.865769
0.824000 3.866854
0.826000 3.867938
0.828000 3.869022
0.830000 3.870105
0.832000 3.871187
0.834000 3.872269
0.836000 3.873350
0.838000 3.874430
0.840000 3.875509
0.842000 3.876588
0.844000 3.877666
0.846000 3.878744
0.848000 3.879820
0.850000 3.880897
0.852000 3.881972
0.854000 3.883047
0.856000 3.884121
0.858000 3.885194
0.860000 3.886267
0.862000 3.887339
0.864000 3.888411
0.866000 3.889481
0.868000 3.890551
0.870000 3.891621
0.872000 3.892690
0.874000 3.893758
0.876000 3.894825
0.878000 3.895892
0.880000 3.896958
0.882000 3.898024
0.884000 3.899088
0.886000 3.900153
0.888000 3.901216
0.890000 3.902279
0.892000 3.903341
0.894000 3.904403
0.896000 3.905464
0.898000 3.906525
0.900000 3.907584
0.902000 3.908643
0.904000 3.909702
0.906000 3.910760
0.908000 3.911817
0.910000 3.912874
0.912000 3.913930
0.914000 3.914985
0.916000 3.916040
0.918000 3.917094
0.920000 3.918147
0.922000 3.919200
0.924000 3.920252
0.926000 3.921304
0.928000 3.922355
0.930000 3.923405
0.932000 3.924455
0.934000 3.925505
0.936000 3.926553
0.938000 3.927601
0.940000 3.928649
0.942000 3.929695
0.944000 3.930742
0.946000 3.931787
0.948000 3.932832
0.950000 3.933877
0.952000 3.934920
0.954000 3.935964
0.956000 3.937006
0.958000 3.938048
0.960000 3.939090
0.962000 3.940131
0.964000 3.941171
0.966000 3.942211
0.968000 3.943250
0.970000 3.944288
0.972000 3.945326
0.974000 3.946364
0.976000 3.947401
0.978000 3.948437
0.980000 3.949472
0.982000 3.950508
0.984000 3.951542
0.986000 3.952576
0.988000 3.953609
0.990000 3.954642
0.992000 3.955675
0.994000 3.956706
0.996000 3.957737
0.998000 3.958768
1.000000 3.959798


==> exE/I=41_81/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I81-3MOOD-Rho_RhoSubPv.dat <==
0.000000 3.313708
0.002000 3.315564
0.004000 3.317413
0.006000 3.319258
0.008000 3.321097
0.010000 3.322930
0.012000 3.324758
0.014000 3.326581
0.016000 3.328399
0.018000 3.330211
0.020000 3.332019
0.022000 3.333821
0.024000 3.335619
0.026000 3.337411
0.028000 3.339199
0.030000 3.340982
0.032000 3.342760
0.034000 3.344533
0.036000 3.346301
0.038000 3.348065
0.040000 3.349824
0.042000 3.351579
0.044000 3.353329
0.046000 3.355075
0.048000 3.356816
0.050000 3.358553
0.052000 3.360285
0.054000 3.362013
0.056000 3.363737
0.058000 3.365456
0.060000 3.367172
0.062000 3.368883
0.064000 3.370590
0.066000 3.372293
0.068000 3.373991
0.070000 3.375686
0.072000 3.377377
0.074000 3.379064
0.076000 3.380747
0.078000 3.382426
0.080000 3.384101
0.082000 3.385772
0.084000 3.387439
0.086000 3.389103
0.088000 3.390763
0.090000 3.392419
0.092000 3.394072
0.094000 3.395721
0.096000 3.397366
0.098000 3.399008
0.100000 3.400646
0.102000 3.402280
0.104000 3.403912
0.106000 3.405539
0.108000 3.407163
0.110000 3.408784
0.112000 3.410401
0.114000 3.412015
0.116000 3.413626
0.118000 3.415233
0.120000 3.416837
0.122000 3.418438
0.124000 3.420035
0.126000 3.421630
0.128000 3.423221
0.130000 3.424809
0.132000 3.426393
0.134000 3.427975
0.136000 3.429554
0.138000 3.431129
0.140000 3.432701
0.142000 3.434271
0.144000 3.435837
0.146000 3.437400
0.148000 3.438960
0.150000 3.440518
0.152000 3.442072
0.154000 3.443624
0.156000 3.445172
0.158000 3.446718
0.160000 3.448261
0.162000 3.449801
0.164000 3.451338
0.166000 3.452873
0.168000 3.454405
0.170000 3.455933
0.172000 3.457460
0.174000 3.458983
0.176000 3.460504
0.178000 3.462022
0.180000 3.463537
0.182000 3.465050
0.184000 3.466560
0.186000 3.468068
0.188000 3.469573
0.190000 3.471075
0.192000 3.472575
0.194000 3.474072
0.196000 3.475567
0.198000 3.477059
0.200000 3.478548
0.202000 3.480035
0.204000 3.481520
0.206000 3.483002
0.208000 3.484482
0.210000 3.485960
0.212000 3.487435
0.214000 3.488907
0.216000 3.490377
0.218000 3.491845
0.220000 3.493311
0.222000 3.494774
0.224000 3.496235
0.226000 3.497693
0.228000 3.499149
0.230000 3.500603
0.232000 3.502055
0.234000 3.503504
0.236000 3.504952
0.238000 3.506397
0.240000 3.507839
0.242000 3.509280
0.244000 3.510718
0.246000 3.512154
0.248000 3.513588
0.250000 3.515020
0.252000 3.516450
0.254000 3.517878
0.256000 3.519303
0.258000 3.520726
0.260000 3.522148
0.262000 3.523567
0.264000 3.524984
0.266000 3.526399
0.268000 3.527812
0.270000 3.529223
0.272000 3.530632
0.274000 3.532039
0.276000 3.533444
0.278000 3.534847
0.280000 3.536248
0.282000 3.537647
0.284000 3.539044
0.286000 3.540439
0.288000 3.541832
0.290000 3.543224
0.292000 3.544613
0.294000 3.546000
0.296000 3.547386
0.298000 3.548769
0.300000 3.550151
0.302000 3.551531
0.304000 3.552909
0.306000 3.554285
0.308000 3.555660
0.310000 3.557032
0.312000 3.558403
0.314000 3.559772
0.316000 3.561139
0.318000 3.562504
0.320000 3.563868
0.322000 3.565230
0.324000 3.566590
0.326000 3.567948
0.328000 3.569304
0.330000 3.570659
0.332000 3.572012
0.334000 3.573363
0.336000 3.574713
0.338000 3.576061
0.340000 3.577407
0.342000 3.578752
0.344000 3.580094
0.346000 3.581435
0.348000 3.582775
0.350000 3.584113
0.352000 3.585449
0.354000 3.586784
0.356000 3.588116
0.358000 3.589448
0.360000 3.590777
0.362000 3.592106
0.364000 3.593432
0.366000 3.594757
0.368000 3.596080
0.370000 3.597402
0.372000 3.598722
0.374000 3.600041
0.376000 3.601358
0.378000 3.602673
0.380000 3.603987
0.382000 3.605299
0.384000 3.606610
0.386000 3.607920
0.388000 3.609227
0.390000 3.610534
0.392000 3.611839
0.394000 3.613142
0.396000 3.614444
0.398000 3.615744
0.400000 3.617043
0.402000 3.618341
0.404000 3.619637
0.406000 3.620931
0.408000 3.622224
0.410000 3.623516
0.412000 3.624806
0.414000 3.626095
0.416000 3.627382
0.418000 3.628668
0.420000 3.629952
0.422000 3.631236
0.424000 3.632517
0.426000 3.633798
0.428000 3.635077
0.430000 3.636354
0.432000 3.637630
0.434000 3.638905
0.436000 3.640179
0.438000 3.641451
0.440000 3.642721
0.442000 3.643991
0.444000 3.645259
0.446000 3.646526
0.448000 3.647791
0.450000 3.649055
0.452000 3.650318
0.454000 3.651579
0.456000 3.652840
0.458000 3.654098
0.460000 3.655356
0.462000 3.656612
0.464000 3.657867
0.466000 3.659121
0.468000 3.660373
0.470000 3.661625
0.472000 3.662874
0.474000 3.664123
0.476000 3.665370
0.478000 3.666617
0.480000 3.667862
0.482000 3.669105
0.484000 3.670348
0.486000 3.671589
0.488000 3.672829
0.490000 3.674068
0.492000 3.675305
0.494000 3.676541
0.496000 3.677776
0.498000 3.679010
0.500000 3.680243
0.502000 3.681475
0.504000 3.682705
0.506000 3.683934
0.508000 3.685162
0.510000 3.686389
0.512000 3.687615
0.514000 3.688839
0.516000 3.690062
0.518000 3.691285
0.520000 3.692506
0.522000 3.693726
0.524000 3.694944
0.526000 3.696162
0.528000 3.697378
0.530000 3.698594
0.532000 3.699808
0.534000 3.701021
0.536000 3.702233
0.538000 3.703444
0.540000 3.704654
0.542000 3.705862
0.544000 3.707070
0.546000 3.708276
0.548000 3.709482
0.550000 3.710686
0.552000 3.711889
0.554000 3.713091
0.556000 3.714292
0.558000 3.715492
0.560000 3.716691
0.562000 3.717889
0.564000 3.719086
0.566000 3.720282
0.568000 3.721476
0.570000 3.722670
0.572000 3.723863
0.574000 3.725054
0.576000 3.726245
0.578000 3.727434
0.580000 3.728623
0.582000 3.729810
0.584000 3.730996
0.586000 3.732182
0.588000 3.733366
0.590000 3.734550
0.592000 3.735732
0.594000 3.736913
0.596000 3.738094
0.598000 3.739273
0.600000 3.740451


==> exE/I=41_81/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I81-3MOOD-Rho_RhoSupPv.dat <==
0.600000 2.138779
0.602000 2.138106
0.604000 2.137434
0.606000 2.136763
0.608000 2.136093
0.610000 2.135424
0.612000 2.134756
0.614000 2.134089
0.616000 2.133423
0.618000 2.132758
0.620000 2.132093
0.622000 2.131430
0.624000 2.130768
0.626000 2.130106
0.628000 2.129446
0.630000 2.128786
0.632000 2.128128
0.634000 2.127470
0.636000 2.126814
0.638000 2.126158
0.640000 2.125503
0.642000 2.124849
0.644000 2.124196
0.646000 2.123544
0.648000 2.122893
0.650000 2.122243
0.652000 2.121594
0.654000 2.120945
0.656000 2.120298
0.658000 2.119651
0.660000 2.119005
0.662000 2.118361
0.664000 2.117717
0.666000 2.117074
0.668000 2.116432
0.670000 2.115790
0.672000 2.115150
0.674000 2.114510
0.676000 2.113872
0.678000 2.113234
0.680000 2.112597
0.682000 2.111961
0.684000 2.111326
0.686000 2.110692
0.688000 2.110058
0.690000 2.109426
0.692000 2.108794
0.694000 2.108163
0.696000 2.107533
0.698000 2.106904
0.700000 2.106276
0.702000 2.105648
0.704000 2.105022
0.706000 2.104396
0.708000 2.103771
0.710000 2.103147
0.712000 2.102524
0.714000 2.101901
0.716000 2.101279
0.718000 2.100659
0.720000 2.100039
0.722000 2.099419
0.724000 2.098801
0.726000 2.098183
0.728000 2.097567
0.730000 2.096951
0.732000 2.096335
0.734000 2.095721
0.736000 2.095108
0.738000 2.094495
0.740000 2.093883
0.742000 2.093272
0.744000 2.092661
0.746000 2.092052
0.748000 2.091443
0.750000 2.090835
0.752000 2.090227
0.754000 2.089621
0.756000 2.089015
0.758000 2.088410
0.760000 2.087806
0.762000 2.087203
0.764000 2.086600
0.766000 2.085998
0.768000 2.085397
0.770000 2.084797
0.772000 2.084197
0.774000 2.083598
0.776000 2.083000
0.778000 2.082403
0.780000 2.081806
0.782000 2.081210
0.784000 2.080615
0.786000 2.080021
0.788000 2.079427
0.790000 2.078834
0.792000 2.078242
0.794000 2.077650
0.796000 2.077060
0.798000 2.076470
0.800000 2.075881
0.802000 2.075292
0.804000 2.074704
0.806000 2.074117
0.808000 2.073531
0.810000 2.072945
0.812000 2.072360
0.814000 2.071776
0.816000 2.071192
0.818000 2.070610
0.820000 2.070027
0.822000 2.069446
0.824000 2.068865
0.826000 2.068285
0.828000 2.067706
0.830000 2.067127
0.832000 2.066550
0.834000 2.065972
0.836000 2.065396
0.838000 2.064820
0.840000 2.064245
0.842000 2.063670
0.844000 2.063097
0.846000 2.062523
0.848000 2.061951
0.850000 2.061379
0.852000 2.060808
0.854000 2.060238
0.856000 2.059668
0.858000 2.059099
0.860000 2.058531
0.862000 2.057963
0.864000 2.057396
0.866000 2.056830
0.868000 2.056264
0.870000 2.055699
0.872000 2.055134
0.874000 2.054571
0.876000 2.054007
0.878000 2.053445
0.880000 2.052883
0.882000 2.052322
0.884000 2.051762
0.886000 2.051202
0.888000 2.050643
0.890000 2.050084
0.892000 2.049526
0.894000 2.048969
0.896000 2.048412
0.898000 2.047856
0.900000 2.047301
0.902000 2.046746
0.904000 2.046192
0.906000 2.045638
0.908000 2.045085
0.910000 2.044533
0.912000 2.043982
0.914000 2.043431
0.916000 2.042880
0.918000 2.042331
0.920000 2.041781
0.922000 2.041233
0.924000 2.040685
0.926000 2.040138
0.928000 2.039591
0.930000 2.039045
0.932000 2.038499
0.934000 2.037955
0.936000 2.037410
0.938000 2.036867
0.940000 2.036324
0.942000 2.035781
0.944000 2.035239
0.946000 2.034698
0.948000 2.034157
0.950000 2.033617
0.952000 2.033078
0.954000 2.032539
0.956000 2.032001
0.958000 2.031463
0.960000 2.030926
0.962000 2.030390
0.964000 2.029854
0.966000 2.029318
0.968000 2.028783
0.970000 2.028249
0.972000 2.027716
0.974000 2.027183
0.976000 2.026650
0.978000 2.026118
0.980000 2.025587
0.982000 2.025056
0.984000 2.024526
0.986000 2.023996
0.988000 2.023467
0.990000 2.022939
0.992000 2.022411
0.994000 2.021884
0.996000 2.021357
0.998000 2.020831
1.000000 2.020305


==> exE/I=41_81/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I81-3MOOD-Rho_VarSteS.dat <==
0.006173 2.410070
0.018519 2.401920
0.030864 2.393962
0.043210 2.386188
0.055556 2.378585
0.067901 2.371144
0.080247 2.363858
0.092593 2.356717
0.104938 2.349715
0.117284 2.342846
0.129630 2.336102
0.141975 2.329479
0.154321 2.322971
0.166667 2.316573
0.179012 2.310281
0.191358 2.304089
0.203704 2.297996
0.216049 2.291996
0.228395 2.286086
0.240741 2.280263
0.253086 2.274523
0.265432 2.268865
0.277778 2.263284
0.290123 2.257779
0.302469 2.252347
0.314815 2.246986
0.327160 2.241693
0.339506 2.236467
0.351852 2.231305
0.364198 2.226205
0.376543 2.221167
0.388889 2.216187
0.401235 2.211264
0.413580 2.206397
0.425926 2.201585
0.438272 2.196824
0.450617 2.192117
0.462963 2.187455
0.475309 2.182854
0.487654 2.178274
0.500000 2.173799
0.512346 2.169237
0.524691 2.164993
0.537037 2.159973
0.549383 2.158367
0.561728 2.142491
0.574074 2.187278
0.586420 1.975301
0.598765 2.851197
0.611111 3.824852
0.623457 3.746241
0.635802 3.757650
0.648148 3.768091
0.660494 3.775455
0.672840 3.782732
0.685185 3.789746
0.697531 3.796778
0.709877 3.803750
0.722222 3.810702
0.734568 3.817618
0.746914 3.824505
0.759259 3.831362
0.771605 3.838190
0.783951 3.844989
0.796296 3.851759
0.808642 3.858502
0.820988 3.865218
0.833333 3.871907
0.845679 3.878570
0.858025 3.885206
0.870370 3.891818
0.882716 3.898404
0.895062 3.904965
0.907407 3.911503
0.919753 3.918016
0.932099 3.924506
0.944444 3.930973
0.956790 3.937417
0.969136 3.943839
0.981481 3.950238
0.993827 3.956616


==> exE/I=41_81/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I81-3MOOD.txt <==
Conv=y
nRes=4
normRes=2.795992e-03
normRes=2.261359e-05
normRes=1.449211e-09
normRes=7.199580e-14
nG=977
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=1
CellPDMap=1
CellPDMap=1
CellPDMap=1
CellPDMap=1
CellPDMap=5
CellPDMap=1
CellPDMap=1
CellPDMap=1
CellPDMap=1
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=1
CellPDMap=1
CellPDMap=0
CellPDMap=0
CellPDMap=0
CellPDMap=5
CellPDMap=0
CellPDMap=0
CellPDMap=1
CellPDMap=1
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
2.41007043708420765071
2.40191957999867611306
2.39396244217183928882
2.38618758984359580211
2.37858465611476566082
2.37114421617743920123
2.36385767211271113908
2.35671715447415408562
2.34971543872684707210
2.34284587368091301585
2.33610231980301019661
2.32947909579670708879
2.32297093214446803700
2.31657293053457147280
2.31028052828667274099
2.30408946704273098760
2.29799576511564174197
2.29199569298386318650
2.28608575151140724913
2.28026265251806092849
2.27452330142788206047
2.26886478166138871870
2.26328434071810535855
2.25777937738049017113
2.25234743072800913666
2.24698616890269242674
2.24169338181763322382
2.23646696799769495456
2.23130493729175638506
2.22620538026124359376
2.22116651466461068054
2.21618656040958050824
2.21126400210654150413
2.20639698119249594299
2.20158464761199823556
2.19682410441991216032
2.19211726793701444649
2.18745542234002376958
2.18285395504615475915
2.17827420074419997320
2.17379918238304759015
2.16923684294267715700
2.16499339277823166228
2.15997277319843927756
2.15836742226151923063
2.14249098257437919912
2.18727757218986607057
1.97530074816489853440
2.85119691640893169193
3.82485219573298085294
3.74624137553403713241
3.75765032399224541138
3.76809136438615066567
3.77545529123599976629
3.78273201761813204769
3.78974642949303586192
3.79677782060690605093
3.80374969885765112920
3.81070190884723691838
3.81761754323180380055
3.82450510898022155715
3.83136179753972161421
3.83818968633208745800
3.84498861913151790404
3.85175940588949794474
3.85850240783318021442
3.86521816529503015047
3.87190711927194008979
3.87856973585673747706
3.88520645176502732454
3.89181769922419551477
3.89840389557964872580
3.90496544853712368450
3.91150275443324879632
3.91801619957393665317
3.92450616018400966212
3.93097300294855322988
3.93741708526802147716
3.94383875561787000663
3.95023835384176758012
3.95661621145183062254
1.00000000000000044409
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000022204
0.99999999999999966693
1.00000000000000111022
0.99999999999999777955
1.00000000000000466294
0.99999999999998923084
1.00000000000002420286
0.99999999999994537703
1.00000000000012279067
0.99999999999972410958
1.00000000000062061467
0.99999999999860378352
1.00000000000314104298
0.99999999999293420760
1.00000000001589572918
0.99999999996424004944
1.00000000008044698241
0.99999999981902087942
1.00000000040714076555
0.99999999908407255500
1.00000000206052330753
0.99999999536452777171
1.00000001042822539432
0.99999997654006445025
1.00000005277686887517
0.99999988127061645304
1.00000026710157774446
0.99999939898271350547
1.00000134773495497065
0.99999687690376259930
1.00000563932283004220
0.99997431961244209742
1.00010836087306143050
0.99954087612019626441
1.00194485639227615081
0.99176145055109199422
1.03489905418790817393
0.97300689313969446204
0.99606305924413618413
0.99920460196127458552
0.99974875016207920275
0.99996338134013484922
0.99999185397786582996
1.00000076628483114405
0.99999905235700403683
1.00000013838860124515
0.99999985106819155867
1.00000005512409040342
0.99999997648063354561
1.00000001086510703630
0.99999999500106262484
1.00000000214405315724
0.99999999903256264755
1.00000000043470427258
0.99999999980727782845
1.00000000008589151612
0.99999999996157573623
1.00000000001711497610
0.99999999999236888204
1.00000000000340283357
0.99999999999848021570
1.00000000000067545969
0.99999999999969624298
1.00000000000013455903
0.99999999999993527400
1.00000000000003419487
0.99999999999993471889
1.00000000000004551914
0.99999999999989630517
0.70482972952483902151
0.70284761071253798459
0.70091392171490951579
0.69902580409192960342
0.69718066611880313843
0.69537615159355237182
0.69361011103645142661
0.69188057708589312256
0.69018574360814732849
0.68852394780574477373
0.68689365479535002823
0.68529344425285521059
0.68372199879887640694
0.68217809385548322521
0.68066058875258939054
0.67916841890068546661
0.67770058887799256020
0.67625616630413254438
0.67483427639509130369
0.67343409710585377947
0.67205485479234949864
0.67069582030989816079
0.66935630553295355494
0.66803566015809123790
0.66673326895301598949
0.66544854895809890660
0.66418094764067003855
0.66292993965656576982
0.66169502741261787548
0.66047573367378642484
0.65927161259936828408
0.65808221979691305936
0.65690717500033990461
0.65574601676043897669
0.65459852538347773621
0.65346399278542366407
0.65234286170942568095
0.65123303494549078518
0.65013817544785612590
0.64904903063107444172
0.64798542635709133197
0.64690145820350464234
0.64589418957019095746
0.64470178432382752032
0.64432542373938073155
0.64054153670337143911
0.65124465155024691132
0.60063218049408995114
0.80980813203408541501
1.06955547746477019899
1.04306191348375154604
1.04488002593063833423
1.04732383342967305673
1.04913837940403031901
1.05100001748086380182
1.05280630372752259660
1.05462021960589824587
1.05641847728946958185
1.05821217943912881942
1.05999662349502776770
1.06177413095098649443
1.06354388975844171839
1.06530646165422471228
1.06706178840072141156
1.06881008136324218150
1.07055142693646687668
1.07228596192786529429
1.07401379580746336728
1.07573504544568843144
1.07744981986708898702
1.07915822719752885206
1.08086037174254379067
1.08255635544230144340
1.08424627737483092460
1.08593023411934375133
1.08760831973082794377
1.08928062588109342279
1.09094724192002301422
1.09260825496658520173
1.09426374998161479724
1.09591380984324948678
1.000
1.000
1.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.294
0.933
0.000
0.647
1.000
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.000
0.000
0.510
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933


==> exE/I=41_81/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I81-4MOOD-RhoError.dat <==
0.006173 0.00000001044709785347
0.018519 0.00000000048639625660
0.030864 0.00000000008442047061
0.043210 0.00000000009046763338
0.055556 0.00000000009688960745
0.067901 0.00000000013886181094
0.080247 0.00000000011799405897
0.092593 0.00000000009504530496
0.104938 0.00000000007853673267
0.117284 0.00000000006582689949
0.129630 0.00000000005543210335
0.141975 0.00000000004687938926
0.154321 0.00000000003982858487
0.166667 0.00000000003401634530
0.179012 0.00000000002914468666
0.191358 0.00000000002515454511
0.203704 0.00000000002161781865
0.216049 0.00000000001905586799
0.228395 0.00000000001593525312
0.240741 0.00000000001541167194
0.253086 0.00000000001016298157
0.265432 0.00000000001647881831
0.277778 0.00000000000244559928
0.290123 0.00000000003606404064
0.302469 0.00000000005407851944
0.314815 0.00000000014566792217
0.327160 0.00000000030633806603
0.339506 0.00000000070821259968
0.351852 0.00000000157619783892
0.364198 0.00000000356117091371
0.376543 0.00000000799770871751
0.388889 0.00000001800444193734
0.401235 0.00000004049271096207
0.413580 0.00000009110478460528
0.425926 0.00000020494549257677
0.438272 0.00000046106539608459
0.450617 0.00000103723274902379
0.462963 0.00000233341501498785
0.475309 0.00000524940269208685
0.487654 0.00001181201395050735
0.500000 0.00002648405790450781
0.512346 0.00006144843343447448
0.524691 0.00010975303963434158
0.537037 0.00051521777548302339
0.549383 0.00215621017311029561
0.561728 0.00213586113587771464
0.574074 0.00211596100039557200
0.586420 0.01138847592783331919
0.598765 0.20345594902364361189
0.611111 0.18913570324828610225
0.623457 0.01756875436446581062
0.635802 0.00285898479812463080
0.648148 0.00076618365542913125
0.660494 0.00015024156661791466
0.672840 0.00008843838833882955
0.685185 0.00003767777742114120
0.697531 0.00001688002300825886
0.709877 0.00000743080544651775
0.722222 0.00000331913184226096
0.734568 0.00000147128933658536
0.746914 0.00000065286157857614
0.759259 0.00000028999206724833
0.771605 0.00000012879445732139
0.783951 0.00000005716530893096
0.796296 0.00000002538475074587
0.808642 0.00000001127259041667
0.820988 0.00000000500472774334
0.833333 0.00000000222252882764
0.845679 0.00000000098661567804
0.858025 0.00000000043833026098
0.870370 0.00000000019442403243
0.882716 0.00000000008656675377
0.895062 0.00000000003820677108
0.907407 0.00000000001715338982
0.919753 0.00000000000745670192
0.932099 0.00000000000349897888
0.944444 0.00000000000129407596
0.956790 0.00000000000092814645
0.969136 0.00000000000008348877
0.981481 0.00000000000056932237
0.993827 0.00000000000842259595


==> exE/I=41_81/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I81-4MOOD-Rho_RhoExact.dat <==
0.000000 2.414214
0.002000 2.412863
0.004000 2.411517
0.006000 2.410177
0.008000 2.408843
0.010000 2.407514
0.012000 2.406190
0.014000 2.404871
0.016000 2.403558
0.018000 2.402250
0.020000 2.400947
0.022000 2.399649
0.024000 2.398356
0.026000 2.397067
0.028000 2.395784
0.030000 2.394506
0.032000 2.393232
0.034000 2.391963
0.036000 2.390699
0.038000 2.389440
0.040000 2.388185
0.042000 2.386935
0.044000 2.385689
0.046000 2.384448
0.048000 2.383211
0.050000 2.381978
0.052000 2.380750
0.054000 2.379527
0.056000 2.378307
0.058000 2.377092
0.060000 2.375881
0.062000 2.374674
0.064000 2.373472
0.066000 2.372273
0.068000 2.371079
0.070000 2.369889
0.072000 2.368702
0.074000 2.367520
0.076000 2.366341
0.078000 2.365167
0.080000 2.363996
0.082000 2.362829
0.084000 2.361666
0.086000 2.360507
0.088000 2.359351
0.090000 2.358199
0.092000 2.357051
0.094000 2.355906
0.096000 2.354765
0.098000 2.353628
0.100000 2.352494
0.102000 2.351364
0.104000 2.350237
0.106000 2.349114
0.108000 2.347994
0.110000 2.346878
0.112000 2.345765
0.114000 2.344655
0.116000 2.343549
0.118000 2.342446
0.120000 2.341346
0.122000 2.340250
0.124000 2.339157
0.126000 2.338067
0.128000 2.336980
0.130000 2.335897
0.132000 2.334817
0.134000 2.333739
0.136000 2.332665
0.138000 2.331594
0.140000 2.330526
0.142000 2.329461
0.144000 2.328399
0.146000 2.327340
0.148000 2.326284
0.150000 2.325231
0.152000 2.324181
0.154000 2.323134
0.156000 2.322090
0.158000 2.321048
0.160000 2.320010
0.162000 2.318974
0.164000 2.317941
0.166000 2.316911
0.168000 2.315884
0.170000 2.314859
0.172000 2.313838
0.174000 2.312818
0.176000 2.311802
0.178000 2.310788
0.180000 2.309777
0.182000 2.308769
0.184000 2.307763
0.186000 2.306760
0.188000 2.305760
0.190000 2.304762
0.192000 2.303766
0.194000 2.302773
0.196000 2.301783
0.198000 2.300795
0.200000 2.299810
0.202000 2.298827
0.204000 2.297847
0.206000 2.296869
0.208000 2.295893
0.210000 2.294920
0.212000 2.293950
0.214000 2.292982
0.216000 2.292016
0.218000 2.291052
0.220000 2.290091
0.222000 2.289132
0.224000 2.288176
0.226000 2.287222
0.228000 2.286270
0.230000 2.285320
0.232000 2.284373
0.234000 2.283428
0.236000 2.282485
0.238000 2.281545
0.240000 2.280606
0.242000 2.279670
0.244000 2.278736
0.246000 2.277804
0.248000 2.276875
0.250000 2.275947
0.252000 2.275022
0.254000 2.274098
0.256000 2.273177
0.258000 2.272258
0.260000 2.271341
0.262000 2.270427
0.264000 2.269514
0.266000 2.268603
0.268000 2.267694
0.270000 2.266788
0.272000 2.265883
0.274000 2.264981
0.276000 2.264080
0.278000 2.263181
0.280000 2.262285
0.282000 2.261390
0.284000 2.260497
0.286000 2.259607
0.288000 2.258718
0.290000 2.257831
0.292000 2.256946
0.294000 2.256063
0.296000 2.255182
0.298000 2.254303
0.300000 2.253425
0.302000 2.252550
0.304000 2.251676
0.306000 2.250804
0.308000 2.249934
0.310000 2.249066
0.312000 2.248200
0.314000 2.247335
0.316000 2.246472
0.318000 2.245611
0.320000 2.244752
0.322000 2.243895
0.324000 2.243039
0.326000 2.242185
0.328000 2.241333
0.330000 2.240483
0.332000 2.239634
0.334000 2.238787
0.336000 2.237942
0.338000 2.237098
0.340000 2.236257
0.342000 2.235416
0.344000 2.234578
0.346000 2.233741
0.348000 2.232906
0.350000 2.232073
0.352000 2.231241
0.354000 2.230411
0.356000 2.229582
0.358000 2.228755
0.360000 2.227930
0.362000 2.227106
0.364000 2.226284
0.366000 2.225463
0.368000 2.224645
0.370000 2.223827
0.372000 2.223011
0.374000 2.222197
0.376000 2.221385
0.378000 2.220573
0.380000 2.219764
0.382000 2.218956
0.384000 2.218149
0.386000 2.217344
0.388000 2.216541
0.390000 2.215739
0.392000 2.214938
0.394000 2.214139
0.396000 2.213342
0.398000 2.212546
0.400000 2.211751
0.402000 2.210958
0.404000 2.210167
0.406000 2.209377
0.408000 2.208588
0.410000 2.207801
0.412000 2.207015
0.414000 2.206230
0.416000 2.205447
0.418000 2.204666
0.420000 2.203886
0.422000 2.203107
0.424000 2.202329
0.426000 2.201554
0.428000 2.200779
0.430000 2.200006
0.432000 2.199234
0.434000 2.198463
0.436000 2.197694
0.438000 2.196927
0.440000 2.196160
0.442000 2.195395
0.444000 2.194631
0.446000 2.193869
0.448000 2.193108
0.450000 2.192348
0.452000 2.191590
0.454000 2.190833
0.456000 2.190077
0.458000 2.189323
0.460000 2.188569
0.462000 2.187817
0.464000 2.187067
0.466000 2.186317
0.468000 2.185569
0.470000 2.184823
0.472000 2.184077
0.474000 2.183333
0.476000 2.182590
0.478000 2.181848
0.480000 2.181107
0.482000 2.180368
0.484000 2.179630
0.486000 2.178893
0.488000 2.178158
0.490000 2.177423
0.492000 2.176690
0.494000 2.175958
0.496000 2.175227
0.498000 2.174498
0.500000 2.173769
0.502000 2.173042
0.504000 2.172316
0.506000 2.171591
0.508000 2.170868
0.510000 2.170145
0.512000 2.169424
0.514000 2.168704
0.516000 2.167985
0.518000 2.167267
0.520000 2.166550
0.522000 2.165835
0.524000 2.165121
0.526000 2.164407
0.528000 2.163695
0.530000 2.162984
0.532000 2.162274
0.534000 2.161566
0.536000 2.160858
0.538000 2.160152
0.540000 2.159446
0.542000 2.158742
0.544000 2.158039
0.546000 2.157336
0.548000 2.156635
0.550000 2.155936
0.552000 2.155237
0.554000 2.154539
0.556000 2.153842
0.558000 2.153147
0.560000 2.152452
0.562000 2.151759
0.564000 2.151066
0.566000 2.150375
0.568000 2.149684
0.570000 2.148995
0.572000 2.148307
0.574000 2.147620
0.576000 2.146934
0.578000 2.146248
0.580000 2.145564
0.582000 2.144881
0.584000 2.144199
0.586000 2.143518
0.588000 2.142838
0.590000 2.142159
0.592000 2.141481
0.594000 2.140804
0.596000 2.140128
0.598000 2.139453
0.600000 2.138779
0.600000 2.139453
0.600000 3.739273
0.600000 3.740451
0.602000 3.741629
0.604000 3.742805
0.606000 3.743980
0.608000 3.745155
0.610000 3.746328
0.612000 3.747501
0.614000 3.748672
0.616000 3.749843
0.618000 3.751012
0.620000 3.752181
0.622000 3.753349
0.624000 3.754515
0.626000 3.755681
0.628000 3.756846
0.630000 3.758010
0.632000 3.759173
0.634000 3.760335
0.636000 3.761496
0.638000 3.762656
0.640000 3.763815
0.642000 3.764973
0.644000 3.766130
0.646000 3.767287
0.648000 3.768442
0.650000 3.769597
0.652000 3.770751
0.654000 3.771903
0.656000 3.773055
0.658000 3.774206
0.660000 3.775356
0.662000 3.776505
0.664000 3.777654
0.666000 3.778801
0.668000 3.779947
0.670000 3.781093
0.672000 3.782238
0.674000 3.783382
0.676000 3.784525
0.678000 3.785667
0.680000 3.786808
0.682000 3.787948
0.684000 3.789088
0.686000 3.790226
0.688000 3.791364
0.690000 3.792501
0.692000 3.793637
0.694000 3.794772
0.696000 3.795907
0.698000 3.797040
0.700000 3.798173
0.702000 3.799305
0.704000 3.800436
0.706000 3.801566
0.708000 3.802695
0.710000 3.803824
0.712000 3.804951
0.714000 3.806078
0.716000 3.807204
0.718000 3.808329
0.720000 3.809454
0.722000 3.810577
0.724000 3.811700
0.726000 3.812822
0.728000 3.813943
0.730000 3.815064
0.732000 3.816183
0.734000 3.817302
0.736000 3.818420
0.738000 3.819537
0.740000 3.820653
0.742000 3.821769
0.744000 3.822884
0.746000 3.823998
0.748000 3.825111
0.750000 3.826223
0.752000 3.827335
0.754000 3.828446
0.756000 3.829556
0.758000 3.830665
0.760000 3.831774
0.762000 3.832881
0.764000 3.833988
0.766000 3.835095
0.768000 3.836200
0.770000 3.837305
0.772000 3.838409
0.774000 3.839512
0.776000 3.840615
0.778000 3.841716
0.780000 3.842817
0.782000 3.843917
0.784000 3.845017
0.786000 3.846116
0.788000 3.847214
0.790000 3.848311
0.792000 3.849408
0.794000 3.850503
0.796000 3.851598
0.798000 3.852693
0.800000 3.853786
0.802000 3.854879
0.804000 3.855971
0.806000 3.857063
0.808000 3.858154
0.810000 3.859244
0.812000 3.860333
0.814000 3.861421
0.816000 3.862509
0.818000 3.863597
0.820000 3.864683
0.822000 3.865769
0.824000 3.866854
0.826000 3.867938
0.828000 3.869022
0.830000 3.870105
0.832000 3.871187
0.834000 3.872269
0.836000 3.873350
0.838000 3.874430
0.840000 3.875509
0.842000 3.876588
0.844000 3.877666
0.846000 3.878744
0.848000 3.879820
0.850000 3.880897
0.852000 3.881972
0.854000 3.883047
0.856000 3.884121
0.858000 3.885194
0.860000 3.886267
0.862000 3.887339
0.864000 3.888411
0.866000 3.889481
0.868000 3.890551
0.870000 3.891621
0.872000 3.892690
0.874000 3.893758
0.876000 3.894825
0.878000 3.895892
0.880000 3.896958
0.882000 3.898024
0.884000 3.899088
0.886000 3.900153
0.888000 3.901216
0.890000 3.902279
0.892000 3.903341
0.894000 3.904403
0.896000 3.905464
0.898000 3.906525
0.900000 3.907584
0.902000 3.908643
0.904000 3.909702
0.906000 3.910760
0.908000 3.911817
0.910000 3.912874
0.912000 3.913930
0.914000 3.914985
0.916000 3.916040
0.918000 3.917094
0.920000 3.918147
0.922000 3.919200
0.924000 3.920252
0.926000 3.921304
0.928000 3.922355
0.930000 3.923405
0.932000 3.924455
0.934000 3.925505
0.936000 3.926553
0.938000 3.927601
0.940000 3.928649
0.942000 3.929695
0.944000 3.930742
0.946000 3.931787
0.948000 3.932832
0.950000 3.933877
0.952000 3.934920
0.954000 3.935964
0.956000 3.937006
0.958000 3.938048
0.960000 3.939090
0.962000 3.940131
0.964000 3.941171
0.966000 3.942211
0.968000 3.943250
0.970000 3.944288
0.972000 3.945326
0.974000 3.946364
0.976000 3.947401
0.978000 3.948437
0.980000 3.949472
0.982000 3.950508
0.984000 3.951542
0.986000 3.952576
0.988000 3.953609
0.990000 3.954642
0.992000 3.955675
0.994000 3.956706
0.996000 3.957737
0.998000 3.958768
1.000000 3.959798


==> exE/I=41_81/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I81-4MOOD-Rho_RhoSubPv.dat <==
0.000000 3.313708
0.002000 3.315564
0.004000 3.317413
0.006000 3.319258
0.008000 3.321097
0.010000 3.322930
0.012000 3.324758
0.014000 3.326581
0.016000 3.328399
0.018000 3.330211
0.020000 3.332019
0.022000 3.333821
0.024000 3.335619
0.026000 3.337411
0.028000 3.339199
0.030000 3.340982
0.032000 3.342760
0.034000 3.344533
0.036000 3.346301
0.038000 3.348065
0.040000 3.349824
0.042000 3.351579
0.044000 3.353329
0.046000 3.355075
0.048000 3.356816
0.050000 3.358553
0.052000 3.360285
0.054000 3.362013
0.056000 3.363737
0.058000 3.365456
0.060000 3.367172
0.062000 3.368883
0.064000 3.370590
0.066000 3.372293
0.068000 3.373991
0.070000 3.375686
0.072000 3.377377
0.074000 3.379064
0.076000 3.380747
0.078000 3.382426
0.080000 3.384101
0.082000 3.385772
0.084000 3.387439
0.086000 3.389103
0.088000 3.390763
0.090000 3.392419
0.092000 3.394072
0.094000 3.395721
0.096000 3.397366
0.098000 3.399008
0.100000 3.400646
0.102000 3.402280
0.104000 3.403912
0.106000 3.405539
0.108000 3.407163
0.110000 3.408784
0.112000 3.410401
0.114000 3.412015
0.116000 3.413626
0.118000 3.415233
0.120000 3.416837
0.122000 3.418438
0.124000 3.420035
0.126000 3.421630
0.128000 3.423221
0.130000 3.424809
0.132000 3.426393
0.134000 3.427975
0.136000 3.429554
0.138000 3.431129
0.140000 3.432701
0.142000 3.434271
0.144000 3.435837
0.146000 3.437400
0.148000 3.438960
0.150000 3.440518
0.152000 3.442072
0.154000 3.443624
0.156000 3.445172
0.158000 3.446718
0.160000 3.448261
0.162000 3.449801
0.164000 3.451338
0.166000 3.452873
0.168000 3.454405
0.170000 3.455933
0.172000 3.457460
0.174000 3.458983
0.176000 3.460504
0.178000 3.462022
0.180000 3.463537
0.182000 3.465050
0.184000 3.466560
0.186000 3.468068
0.188000 3.469573
0.190000 3.471075
0.192000 3.472575
0.194000 3.474072
0.196000 3.475567
0.198000 3.477059
0.200000 3.478548
0.202000 3.480035
0.204000 3.481520
0.206000 3.483002
0.208000 3.484482
0.210000 3.485960
0.212000 3.487435
0.214000 3.488907
0.216000 3.490377
0.218000 3.491845
0.220000 3.493311
0.222000 3.494774
0.224000 3.496235
0.226000 3.497693
0.228000 3.499149
0.230000 3.500603
0.232000 3.502055
0.234000 3.503504
0.236000 3.504952
0.238000 3.506397
0.240000 3.507839
0.242000 3.509280
0.244000 3.510718
0.246000 3.512154
0.248000 3.513588
0.250000 3.515020
0.252000 3.516450
0.254000 3.517878
0.256000 3.519303
0.258000 3.520726
0.260000 3.522148
0.262000 3.523567
0.264000 3.524984
0.266000 3.526399
0.268000 3.527812
0.270000 3.529223
0.272000 3.530632
0.274000 3.532039
0.276000 3.533444
0.278000 3.534847
0.280000 3.536248
0.282000 3.537647
0.284000 3.539044
0.286000 3.540439
0.288000 3.541832
0.290000 3.543224
0.292000 3.544613
0.294000 3.546000
0.296000 3.547386
0.298000 3.548769
0.300000 3.550151
0.302000 3.551531
0.304000 3.552909
0.306000 3.554285
0.308000 3.555660
0.310000 3.557032
0.312000 3.558403
0.314000 3.559772
0.316000 3.561139
0.318000 3.562504
0.320000 3.563868
0.322000 3.565230
0.324000 3.566590
0.326000 3.567948
0.328000 3.569304
0.330000 3.570659
0.332000 3.572012
0.334000 3.573363
0.336000 3.574713
0.338000 3.576061
0.340000 3.577407
0.342000 3.578752
0.344000 3.580094
0.346000 3.581435
0.348000 3.582775
0.350000 3.584113
0.352000 3.585449
0.354000 3.586784
0.356000 3.588116
0.358000 3.589448
0.360000 3.590777
0.362000 3.592106
0.364000 3.593432
0.366000 3.594757
0.368000 3.596080
0.370000 3.597402
0.372000 3.598722
0.374000 3.600041
0.376000 3.601358
0.378000 3.602673
0.380000 3.603987
0.382000 3.605299
0.384000 3.606610
0.386000 3.607920
0.388000 3.609227
0.390000 3.610534
0.392000 3.611839
0.394000 3.613142
0.396000 3.614444
0.398000 3.615744
0.400000 3.617043
0.402000 3.618341
0.404000 3.619637
0.406000 3.620931
0.408000 3.622224
0.410000 3.623516
0.412000 3.624806
0.414000 3.626095
0.416000 3.627382
0.418000 3.628668
0.420000 3.629952
0.422000 3.631236
0.424000 3.632517
0.426000 3.633798
0.428000 3.635077
0.430000 3.636354
0.432000 3.637630
0.434000 3.638905
0.436000 3.640179
0.438000 3.641451
0.440000 3.642721
0.442000 3.643991
0.444000 3.645259
0.446000 3.646526
0.448000 3.647791
0.450000 3.649055
0.452000 3.650318
0.454000 3.651579
0.456000 3.652840
0.458000 3.654098
0.460000 3.655356
0.462000 3.656612
0.464000 3.657867
0.466000 3.659121
0.468000 3.660373
0.470000 3.661625
0.472000 3.662874
0.474000 3.664123
0.476000 3.665370
0.478000 3.666617
0.480000 3.667862
0.482000 3.669105
0.484000 3.670348
0.486000 3.671589
0.488000 3.672829
0.490000 3.674068
0.492000 3.675305
0.494000 3.676541
0.496000 3.677776
0.498000 3.679010
0.500000 3.680243
0.502000 3.681475
0.504000 3.682705
0.506000 3.683934
0.508000 3.685162
0.510000 3.686389
0.512000 3.687615
0.514000 3.688839
0.516000 3.690062
0.518000 3.691285
0.520000 3.692506
0.522000 3.693726
0.524000 3.694944
0.526000 3.696162
0.528000 3.697378
0.530000 3.698594
0.532000 3.699808
0.534000 3.701021
0.536000 3.702233
0.538000 3.703444
0.540000 3.704654
0.542000 3.705862
0.544000 3.707070
0.546000 3.708276
0.548000 3.709482
0.550000 3.710686
0.552000 3.711889
0.554000 3.713091
0.556000 3.714292
0.558000 3.715492
0.560000 3.716691
0.562000 3.717889
0.564000 3.719086
0.566000 3.720282
0.568000 3.721476
0.570000 3.722670
0.572000 3.723863
0.574000 3.725054
0.576000 3.726245
0.578000 3.727434
0.580000 3.728623
0.582000 3.729810
0.584000 3.730996
0.586000 3.732182
0.588000 3.733366
0.590000 3.734550
0.592000 3.735732
0.594000 3.736913
0.596000 3.738094
0.598000 3.739273
0.600000 3.740451


==> exE/I=41_81/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I81-4MOOD-Rho_RhoSupPv.dat <==
0.600000 2.138779
0.602000 2.138106
0.604000 2.137434
0.606000 2.136763
0.608000 2.136093
0.610000 2.135424
0.612000 2.134756
0.614000 2.134089
0.616000 2.133423
0.618000 2.132758
0.620000 2.132093
0.622000 2.131430
0.624000 2.130768
0.626000 2.130106
0.628000 2.129446
0.630000 2.128786
0.632000 2.128128
0.634000 2.127470
0.636000 2.126814
0.638000 2.126158
0.640000 2.125503
0.642000 2.124849
0.644000 2.124196
0.646000 2.123544
0.648000 2.122893
0.650000 2.122243
0.652000 2.121594
0.654000 2.120945
0.656000 2.120298
0.658000 2.119651
0.660000 2.119005
0.662000 2.118361
0.664000 2.117717
0.666000 2.117074
0.668000 2.116432
0.670000 2.115790
0.672000 2.115150
0.674000 2.114510
0.676000 2.113872
0.678000 2.113234
0.680000 2.112597
0.682000 2.111961
0.684000 2.111326
0.686000 2.110692
0.688000 2.110058
0.690000 2.109426
0.692000 2.108794
0.694000 2.108163
0.696000 2.107533
0.698000 2.106904
0.700000 2.106276
0.702000 2.105648
0.704000 2.105022
0.706000 2.104396
0.708000 2.103771
0.710000 2.103147
0.712000 2.102524
0.714000 2.101901
0.716000 2.101279
0.718000 2.100659
0.720000 2.100039
0.722000 2.099419
0.724000 2.098801
0.726000 2.098183
0.728000 2.097567
0.730000 2.096951
0.732000 2.096335
0.734000 2.095721
0.736000 2.095108
0.738000 2.094495
0.740000 2.093883
0.742000 2.093272
0.744000 2.092661
0.746000 2.092052
0.748000 2.091443
0.750000 2.090835
0.752000 2.090227
0.754000 2.089621
0.756000 2.089015
0.758000 2.088410
0.760000 2.087806
0.762000 2.087203
0.764000 2.086600
0.766000 2.085998
0.768000 2.085397
0.770000 2.084797
0.772000 2.084197
0.774000 2.083598
0.776000 2.083000
0.778000 2.082403
0.780000 2.081806
0.782000 2.081210
0.784000 2.080615
0.786000 2.080021
0.788000 2.079427
0.790000 2.078834
0.792000 2.078242
0.794000 2.077650
0.796000 2.077060
0.798000 2.076470
0.800000 2.075881
0.802000 2.075292
0.804000 2.074704
0.806000 2.074117
0.808000 2.073531
0.810000 2.072945
0.812000 2.072360
0.814000 2.071776
0.816000 2.071192
0.818000 2.070610
0.820000 2.070027
0.822000 2.069446
0.824000 2.068865
0.826000 2.068285
0.828000 2.067706
0.830000 2.067127
0.832000 2.066550
0.834000 2.065972
0.836000 2.065396
0.838000 2.064820
0.840000 2.064245
0.842000 2.063670
0.844000 2.063097
0.846000 2.062523
0.848000 2.061951
0.850000 2.061379
0.852000 2.060808
0.854000 2.060238
0.856000 2.059668
0.858000 2.059099
0.860000 2.058531
0.862000 2.057963
0.864000 2.057396
0.866000 2.056830
0.868000 2.056264
0.870000 2.055699
0.872000 2.055134
0.874000 2.054571
0.876000 2.054007
0.878000 2.053445
0.880000 2.052883
0.882000 2.052322
0.884000 2.051762
0.886000 2.051202
0.888000 2.050643
0.890000 2.050084
0.892000 2.049526
0.894000 2.048969
0.896000 2.048412
0.898000 2.047856
0.900000 2.047301
0.902000 2.046746
0.904000 2.046192
0.906000 2.045638
0.908000 2.045085
0.910000 2.044533
0.912000 2.043982
0.914000 2.043431
0.916000 2.042880
0.918000 2.042331
0.920000 2.041781
0.922000 2.041233
0.924000 2.040685
0.926000 2.040138
0.928000 2.039591
0.930000 2.039045
0.932000 2.038499
0.934000 2.037955
0.936000 2.037410
0.938000 2.036867
0.940000 2.036324
0.942000 2.035781
0.944000 2.035239
0.946000 2.034698
0.948000 2.034157
0.950000 2.033617
0.952000 2.033078
0.954000 2.032539
0.956000 2.032001
0.958000 2.031463
0.960000 2.030926
0.962000 2.030390
0.964000 2.029854
0.966000 2.029318
0.968000 2.028783
0.970000 2.028249
0.972000 2.027716
0.974000 2.027183
0.976000 2.026650
0.978000 2.026118
0.980000 2.025587
0.982000 2.025056
0.984000 2.024526
0.986000 2.023996
0.988000 2.023467
0.990000 2.022939
0.992000 2.022411
0.994000 2.021884
0.996000 2.021357
0.998000 2.020831
1.000000 2.020305


==> exE/I=41_81/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I81-4MOOD-Rho_VarSteS.dat <==
0.006173 2.410070
0.018519 2.401920
0.030864 2.393962
0.043210 2.386188
0.055556 2.378585
0.067901 2.371144
0.080247 2.363858
0.092593 2.356717
0.104938 2.349715
0.117284 2.342846
0.129630 2.336102
0.141975 2.329479
0.154321 2.322971
0.166667 2.316573
0.179012 2.310281
0.191358 2.304089
0.203704 2.297996
0.216049 2.291996
0.228395 2.286086
0.240741 2.280263
0.253086 2.274523
0.265432 2.268865
0.277778 2.263284
0.290123 2.257779
0.302469 2.252347
0.314815 2.246986
0.327160 2.241693
0.339506 2.236467
0.351852 2.231305
0.364198 2.226205
0.376543 2.221166
0.388889 2.216187
0.401235 2.211264
0.413580 2.206397
0.425926 2.201584
0.438272 2.196825
0.450617 2.192115
0.462963 2.187460
0.475309 2.182843
0.487654 2.178298
0.500000 2.173745
0.512346 2.169363
0.524691 2.164766
0.537037 2.161009
0.549383 2.153997
0.561728 2.149719
0.574074 2.145480
0.586420 2.154766
0.598765 2.984235
0.611111 3.557843
0.623457 3.736628
0.635802 3.758520
0.648148 3.769293
0.660494 3.775488
0.672840 3.782805
0.685185 3.789724
0.697531 3.796790
0.709877 3.803745
0.722222 3.810704
0.734568 3.817617
0.746914 3.824506
0.759259 3.831362
0.771605 3.838190
0.783951 3.844989
0.796296 3.851759
0.808642 3.858502
0.820988 3.865218
0.833333 3.871907
0.845679 3.878570
0.858025 3.885206
0.870370 3.891818
0.882716 3.898404
0.895062 3.904965
0.907407 3.911503
0.919753 3.918016
0.932099 3.924506
0.944444 3.930973
0.956790 3.937417
0.969136 3.943839
0.981481 3.950238
0.993827 3.956616


==> exE/I=41_81/out_NLSfsolveV3_7MOODNew5210_Var0-P0/iMOOD/res-I81-4MOOD.txt <==
Conv=y
nRes=5
normRes=1.441719e-02
normRes=3.352395e-03
normRes=2.452609e-05
normRes=3.814134e-09
normRes=3.603212e-14
nG=1221
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=1
CellPDMap=1
CellPDMap=0
CellPDMap=0
CellPDMap=0
CellPDMap=5
CellPDMap=0
CellPDMap=0
CellPDMap=1
CellPDMap=1
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
2.41007043708420898298
2.40191957999867655715
2.39396244217183751246
2.38618758984359580211
2.37858465611476610491
2.37114421617743875714
2.36385767211271291544
2.35671715447415408562
2.34971543872684618393
2.34284587368091612447
2.33610231980300664389
2.32947909579671064151
2.32297093214446226384
2.31657293053459056864
2.31028052828663454932
2.30408946704281536455
2.29799576511544811908
2.29199569298429972619
2.28608575151042980877
2.28026265252025872599
2.27452330142293668303
2.26886478167251448568
2.26328434069307382615
2.25777937743679935068
2.25234743060133180137
2.24698616918767379858
2.24169338117652383602
2.23646696943997325135
2.23130493404712781924
2.22620538756055097451
2.22116649824366874100
2.21618659735108058939
2.21126391900081387121
2.20639716815193720478
2.20158422701724898474
2.19682505061402411073
2.19211513932234591806
2.18746021097397402855
2.18284318221430995166
2.17829844117819648730
2.17374482507760635741
2.16936280472430942368
2.16476594568826152809
2.16100852333995163690
2.15399697460550498818
2.14971852005646679729
2.14548001358749562684
2.15476555387367030292
2.98423502865467060730
3.55784254801106714083
3.73662822361600133192
3.75852045751099472781
3.76929257170598841498
3.77548829273140551521
3.78280501495274856794
3.78972351007066476924
3.79678989966071478435
3.80374527205484502801
3.81070416790800337026
3.81761657853496938486
3.82450553328333731073
3.83136160772795175689
3.83818977111550285741
3.84498858179010616354
3.85175942251007485950
3.85850240044204317869
3.86521816857249866928
3.87190711781683161163
3.87856973650326075642
3.88520645147801380048
3.89181769935162291674
3.89840389552305266463
3.90496544856225202835
3.91150275442209061083
3.91801619957889446511
3.92450616018180653555
3.93097300294946805366
3.93741708526737488327
3.94383875561798369347
3.95023835384221744249
3.95661621144339825662
0.99999999999999988898
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00161778582647364999
1.04312058332723567311
1.01753188939737482244
1.00217912392968644397
1.00038490285448666839
0.99994221881004530239
1.00001982716938386808
0.99999108894585131413
1.00000402943061117433
0.99999823488689498774
1.00000080963820248137
0.99999964568166355150
1.00000015891983462524
0.99999992896681455523
1.00000003165610684697
0.99999998588964000845
1.00000000630195873264
0.99999999718956000816
1.00000000125336185874
0.99999999944083473036
1.00000000024940804977
0.99999999988876808743
1.00000000004960720723
0.99999999997787325512
1.00000000000986499771
0.99999999999559852082
1.00000000000196087591
0.99999999999912303483
1.00000000000039013237
0.99999999999982847054
1.00000000000010857981
0.99999999999992261746
0.99999999999999111822
1.00000000000089173113
0.70482972952483990969
0.70284761071253787357
0.70091392171490918273
0.69902580409192971445
0.69718066611880324945
0.69537615159355237182
0.69361011103645187070
0.69188057708589301154
0.69018574360814710644
0.68852394780574555089
0.68689365479534914005
0.68529344425285598774
0.68372199879887507468
0.68217809385548799916
0.68066058875258006466
0.67916841890070567267
0.67770058887794648594
0.67625616630423623921
0.67483427639485882299
0.67343409710637680554
0.67205485479117266223
0.67069582031254559862
0.66935630552699665330
0.66803566017149174083
0.66673326892286954859
0.66544854902591754620
0.66418094748810163619
0.66292993999979366038
0.66169502664047363805
0.66047573541084692028
0.65927160869157730438
0.65808222858810561107
0.65690715522316645014
0.65574606125230971987
0.65459842529199741001
0.65346421795696885138
0.65234235515009775241
0.65123417452572152087
0.65013561177179968187
0.64905479927400244744
0.64797249061981598839
0.64693143409176312453
0.64584006260830395529
0.64494826805963445526
0.64328536183426687778
0.64227134365608817834
0.64126731249792645606
0.64333949112035249129
0.84120858940985487884
0.99005665527076625043
1.03869187868394896590
1.04467880343609942351
1.04754168694235860748
1.04912556144787227907
1.05101789680389767767
1.05279969350129021244
1.05462340671845145046
1.05641716514485017875
1.05821279220354869111
1.05999635500795852394
1.06177424990884339273
1.06354383682195630101
1.06530648522701087977
1.06706177795505685602
1.06881008600665872166
1.07055142487256649275
1.07228596284446520137
1.07401379540028329984
1.07573504562661592665
1.07744981978671128253
1.07915822723323673316
1.08086037172667892570
1.08255635544934958325
1.08424627737169965158
1.08593023412073530487
1.08760831973020954955
1.08928062588135077249
1.09094724191984249195
1.09260825496661628797
1.09426374998174202879
1.09591380984087627404
1.000
1.000
1.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.294
0.933
0.000
0.647
1.000
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.000
0.000
0.000
0.502
0.000
0.000
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.000
0.000
0.510
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933


==> exE/I=41_81/out_NLSfsolveV3_7MOODNew5210_Var0-P0/res-I41-4MOOD-RhoError.dat <==
0.012195 0.00000031174919667976
0.036585 0.00000001383819281386
0.060976 0.00000000308766834323
0.085366 0.00000000055829474377
0.109756 0.00000000016634116307
0.134146 0.00000001081380762713
0.158537 0.00000001347612021974
0.182927 0.00000003818639182640
0.207317 0.00000008039334620236
0.231707 0.00000018484430830412
0.256098 0.00000041290946395378
0.280488 0.00000093105268028637
0.304878 0.00000209298593034646
0.329268 0.00000470960645948537
0.353659 0.00001059426476990311
0.378049 0.00002383958623441984
0.402439 0.00005344199947376893
0.426829 0.00012419895234172529
0.451220 0.00021867993803903474
0.475610 0.00106733810918102634
0.500000 0.00442304357404044168
0.524390 0.00433723539914154799
0.548780 0.00425528261651075823
0.573171 0.01525149185648322359
0.597561 0.20922166584089074703
0.621951 0.18854231549079791819
0.646341 0.01968197895634560268
0.670732 0.00545129680893330359
0.695122 0.00145936620842146425
0.719512 0.00028547834332703914
0.743902 0.00016811683136275235
0.768293 0.00007154385221719295
0.792683 0.00003199395944664118
0.817073 0.00001406696299044441
0.841463 0.00000628544999914382
0.865854 0.00000278360363914487
0.890244 0.00000115453751359240
0.914634 0.00000081194905110493
0.939024 0.00000014778235613022
0.963415 0.00000056116537416884
0.987805 0.00001057953580918536


==> exE/I=41_81/out_NLSfsolveV3_7MOODNew5210_Var0-P0/res-I41-4MOOD-Rho_RhoExact.dat <==
0.000000 2.414214
0.002000 2.412863
0.004000 2.411517
0.006000 2.410177
0.008000 2.408843
0.010000 2.407514
0.012000 2.406190
0.014000 2.404871
0.016000 2.403558
0.018000 2.402250
0.020000 2.400947
0.022000 2.399649
0.024000 2.398356
0.026000 2.397067
0.028000 2.395784
0.030000 2.394506
0.032000 2.393232
0.034000 2.391963
0.036000 2.390699
0.038000 2.389440
0.040000 2.388185
0.042000 2.386935
0.044000 2.385689
0.046000 2.384448
0.048000 2.383211
0.050000 2.381978
0.052000 2.380750
0.054000 2.379527
0.056000 2.378307
0.058000 2.377092
0.060000 2.375881
0.062000 2.374674
0.064000 2.373472
0.066000 2.372273
0.068000 2.371079
0.070000 2.369889
0.072000 2.368702
0.074000 2.367520
0.076000 2.366341
0.078000 2.365167
0.080000 2.363996
0.082000 2.362829
0.084000 2.361666
0.086000 2.360507
0.088000 2.359351
0.090000 2.358199
0.092000 2.357051
0.094000 2.355906
0.096000 2.354765
0.098000 2.353628
0.100000 2.352494
0.102000 2.351364
0.104000 2.350237
0.106000 2.349114
0.108000 2.347994
0.110000 2.346878
0.112000 2.345765
0.114000 2.344655
0.116000 2.343549
0.118000 2.342446
0.120000 2.341346
0.122000 2.340250
0.124000 2.339157
0.126000 2.338067
0.128000 2.336980
0.130000 2.335897
0.132000 2.334817
0.134000 2.333739
0.136000 2.332665
0.138000 2.331594
0.140000 2.330526
0.142000 2.329461
0.144000 2.328399
0.146000 2.327340
0.148000 2.326284
0.150000 2.325231
0.152000 2.324181
0.154000 2.323134
0.156000 2.322090
0.158000 2.321048
0.160000 2.320010
0.162000 2.318974
0.164000 2.317941
0.166000 2.316911
0.168000 2.315884
0.170000 2.314859
0.172000 2.313838
0.174000 2.312818
0.176000 2.311802
0.178000 2.310788
0.180000 2.309777
0.182000 2.308769
0.184000 2.307763
0.186000 2.306760
0.188000 2.305760
0.190000 2.304762
0.192000 2.303766
0.194000 2.302773
0.196000 2.301783
0.198000 2.300795
0.200000 2.299810
0.202000 2.298827
0.204000 2.297847
0.206000 2.296869
0.208000 2.295893
0.210000 2.294920
0.212000 2.293950
0.214000 2.292982
0.216000 2.292016
0.218000 2.291052
0.220000 2.290091
0.222000 2.289132
0.224000 2.288176
0.226000 2.287222
0.228000 2.286270
0.230000 2.285320
0.232000 2.284373
0.234000 2.283428
0.236000 2.282485
0.238000 2.281545
0.240000 2.280606
0.242000 2.279670
0.244000 2.278736
0.246000 2.277804
0.248000 2.276875
0.250000 2.275947
0.252000 2.275022
0.254000 2.274098
0.256000 2.273177
0.258000 2.272258
0.260000 2.271341
0.262000 2.270427
0.264000 2.269514
0.266000 2.268603
0.268000 2.267694
0.270000 2.266788
0.272000 2.265883
0.274000 2.264981
0.276000 2.264080
0.278000 2.263181
0.280000 2.262285
0.282000 2.261390
0.284000 2.260497
0.286000 2.259607
0.288000 2.258718
0.290000 2.257831
0.292000 2.256946
0.294000 2.256063
0.296000 2.255182
0.298000 2.254303
0.300000 2.253425
0.302000 2.252550
0.304000 2.251676
0.306000 2.250804
0.308000 2.249934
0.310000 2.249066
0.312000 2.248200
0.314000 2.247335
0.316000 2.246472
0.318000 2.245611
0.320000 2.244752
0.322000 2.243895
0.324000 2.243039
0.326000 2.242185
0.328000 2.241333
0.330000 2.240483
0.332000 2.239634
0.334000 2.238787
0.336000 2.237942
0.338000 2.237098
0.340000 2.236257
0.342000 2.235416
0.344000 2.234578
0.346000 2.233741
0.348000 2.232906
0.350000 2.232073
0.352000 2.231241
0.354000 2.230411
0.356000 2.229582
0.358000 2.228755
0.360000 2.227930
0.362000 2.227106
0.364000 2.226284
0.366000 2.225463
0.368000 2.224645
0.370000 2.223827
0.372000 2.223011
0.374000 2.222197
0.376000 2.221385
0.378000 2.220573
0.380000 2.219764
0.382000 2.218956
0.384000 2.218149
0.386000 2.217344
0.388000 2.216541
0.390000 2.215739
0.392000 2.214938
0.394000 2.214139
0.396000 2.213342
0.398000 2.212546
0.400000 2.211751
0.402000 2.210958
0.404000 2.210167
0.406000 2.209377
0.408000 2.208588
0.410000 2.207801
0.412000 2.207015
0.414000 2.206230
0.416000 2.205447
0.418000 2.204666
0.420000 2.203886
0.422000 2.203107
0.424000 2.202329
0.426000 2.201554
0.428000 2.200779
0.430000 2.200006
0.432000 2.199234
0.434000 2.198463
0.436000 2.197694
0.438000 2.196927
0.440000 2.196160
0.442000 2.195395
0.444000 2.194631
0.446000 2.193869
0.448000 2.193108
0.450000 2.192348
0.452000 2.191590
0.454000 2.190833
0.456000 2.190077
0.458000 2.189323
0.460000 2.188569
0.462000 2.187817
0.464000 2.187067
0.466000 2.186317
0.468000 2.185569
0.470000 2.184823
0.472000 2.184077
0.474000 2.183333
0.476000 2.182590
0.478000 2.181848
0.480000 2.181107
0.482000 2.180368
0.484000 2.179630
0.486000 2.178893
0.488000 2.178158
0.490000 2.177423
0.492000 2.176690
0.494000 2.175958
0.496000 2.175227
0.498000 2.174498
0.500000 2.173769
0.502000 2.173042
0.504000 2.172316
0.506000 2.171591
0.508000 2.170868
0.510000 2.170145
0.512000 2.169424
0.514000 2.168704
0.516000 2.167985
0.518000 2.167267
0.520000 2.166550
0.522000 2.165835
0.524000 2.165121
0.526000 2.164407
0.528000 2.163695
0.530000 2.162984
0.532000 2.162274
0.534000 2.161566
0.536000 2.160858
0.538000 2.160152
0.540000 2.159446
0.542000 2.158742
0.544000 2.158039
0.546000 2.157336
0.548000 2.156635
0.550000 2.155936
0.552000 2.155237
0.554000 2.154539
0.556000 2.153842
0.558000 2.153147
0.560000 2.152452
0.562000 2.151759
0.564000 2.151066
0.566000 2.150375
0.568000 2.149684
0.570000 2.148995
0.572000 2.148307
0.574000 2.147620
0.576000 2.146934
0.578000 2.146248
0.580000 2.145564
0.582000 2.144881
0.584000 2.144199
0.586000 2.143518
0.588000 2.142838
0.590000 2.142159
0.592000 2.141481
0.594000 2.140804
0.596000 2.140128
0.598000 2.139453
0.600000 2.138779
0.600000 2.139453
0.600000 3.739273
0.600000 3.740451
0.602000 3.741629
0.604000 3.742805
0.606000 3.743980
0.608000 3.745155
0.610000 3.746328
0.612000 3.747501
0.614000 3.748672
0.616000 3.749843
0.618000 3.751012
0.620000 3.752181
0.622000 3.753349
0.624000 3.754515
0.626000 3.755681
0.628000 3.756846
0.630000 3.758010
0.632000 3.759173
0.634000 3.760335
0.636000 3.761496
0.638000 3.762656
0.640000 3.763815
0.642000 3.764973
0.644000 3.766130
0.646000 3.767287
0.648000 3.768442
0.650000 3.769597
0.652000 3.770751
0.654000 3.771903
0.656000 3.773055
0.658000 3.774206
0.660000 3.775356
0.662000 3.776505
0.664000 3.777654
0.666000 3.778801
0.668000 3.779947
0.670000 3.781093
0.672000 3.782238
0.674000 3.783382
0.676000 3.784525
0.678000 3.785667
0.680000 3.786808
0.682000 3.787948
0.684000 3.789088
0.686000 3.790226
0.688000 3.791364
0.690000 3.792501
0.692000 3.793637
0.694000 3.794772
0.696000 3.795907
0.698000 3.797040
0.700000 3.798173
0.702000 3.799305
0.704000 3.800436
0.706000 3.801566
0.708000 3.802695
0.710000 3.803824
0.712000 3.804951
0.714000 3.806078
0.716000 3.807204
0.718000 3.808329
0.720000 3.809454
0.722000 3.810577
0.724000 3.811700
0.726000 3.812822
0.728000 3.813943
0.730000 3.815064
0.732000 3.816183
0.734000 3.817302
0.736000 3.818420
0.738000 3.819537
0.740000 3.820653
0.742000 3.821769
0.744000 3.822884
0.746000 3.823998
0.748000 3.825111
0.750000 3.826223
0.752000 3.827335
0.754000 3.828446
0.756000 3.829556
0.758000 3.830665
0.760000 3.831774
0.762000 3.832881
0.764000 3.833988
0.766000 3.835095
0.768000 3.836200
0.770000 3.837305
0.772000 3.838409
0.774000 3.839512
0.776000 3.840615
0.778000 3.841716
0.780000 3.842817
0.782000 3.843917
0.784000 3.845017
0.786000 3.846116
0.788000 3.847214
0.790000 3.848311
0.792000 3.849408
0.794000 3.850503
0.796000 3.851598
0.798000 3.852693
0.800000 3.853786
0.802000 3.854879
0.804000 3.855971
0.806000 3.857063
0.808000 3.858154
0.810000 3.859244
0.812000 3.860333
0.814000 3.861421
0.816000 3.862509
0.818000 3.863597
0.820000 3.864683
0.822000 3.865769
0.824000 3.866854
0.826000 3.867938
0.828000 3.869022
0.830000 3.870105
0.832000 3.871187
0.834000 3.872269
0.836000 3.873350
0.838000 3.874430
0.840000 3.875509
0.842000 3.876588
0.844000 3.877666
0.846000 3.878744
0.848000 3.879820
0.850000 3.880897
0.852000 3.881972
0.854000 3.883047
0.856000 3.884121
0.858000 3.885194
0.860000 3.886267
0.862000 3.887339
0.864000 3.888411
0.866000 3.889481
0.868000 3.890551
0.870000 3.891621
0.872000 3.892690
0.874000 3.893758
0.876000 3.894825
0.878000 3.895892
0.880000 3.896958
0.882000 3.898024
0.884000 3.899088
0.886000 3.900153
0.888000 3.901216
0.890000 3.902279
0.892000 3.903341
0.894000 3.904403
0.896000 3.905464
0.898000 3.906525
0.900000 3.907584
0.902000 3.908643
0.904000 3.909702
0.906000 3.910760
0.908000 3.911817
0.910000 3.912874
0.912000 3.913930
0.914000 3.914985
0.916000 3.916040
0.918000 3.917094
0.920000 3.918147
0.922000 3.919200
0.924000 3.920252
0.926000 3.921304
0.928000 3.922355
0.930000 3.923405
0.932000 3.924455
0.934000 3.925505
0.936000 3.926553
0.938000 3.927601
0.940000 3.928649
0.942000 3.929695
0.944000 3.930742
0.946000 3.931787
0.948000 3.932832
0.950000 3.933877
0.952000 3.934920
0.954000 3.935964
0.956000 3.937006
0.958000 3.938048
0.960000 3.939090
0.962000 3.940131
0.964000 3.941171
0.966000 3.942211
0.968000 3.943250
0.970000 3.944288
0.972000 3.945326
0.974000 3.946364
0.976000 3.947401
0.978000 3.948437
0.980000 3.949472
0.982000 3.950508
0.984000 3.951542
0.986000 3.952576
0.988000 3.953609
0.990000 3.954642
0.992000 3.955675
0.994000 3.956706
0.996000 3.957737
0.998000 3.958768
1.000000 3.959798


==> exE/I=41_81/out_NLSfsolveV3_7MOODNew5210_Var0-P0/res-I41-4MOOD-Rho_RhoSubPv.dat <==
0.000000 3.313708
0.002000 3.315564
0.004000 3.317413
0.006000 3.319258
0.008000 3.321097
0.010000 3.322930
0.012000 3.324758
0.014000 3.326581
0.016000 3.328399
0.018000 3.330211
0.020000 3.332019
0.022000 3.333821
0.024000 3.335619
0.026000 3.337411
0.028000 3.339199
0.030000 3.340982
0.032000 3.342760
0.034000 3.344533
0.036000 3.346301
0.038000 3.348065
0.040000 3.349824
0.042000 3.351579
0.044000 3.353329
0.046000 3.355075
0.048000 3.356816
0.050000 3.358553
0.052000 3.360285
0.054000 3.362013
0.056000 3.363737
0.058000 3.365456
0.060000 3.367172
0.062000 3.368883
0.064000 3.370590
0.066000 3.372293
0.068000 3.373991
0.070000 3.375686
0.072000 3.377377
0.074000 3.379064
0.076000 3.380747
0.078000 3.382426
0.080000 3.384101
0.082000 3.385772
0.084000 3.387439
0.086000 3.389103
0.088000 3.390763
0.090000 3.392419
0.092000 3.394072
0.094000 3.395721
0.096000 3.397366
0.098000 3.399008
0.100000 3.400646
0.102000 3.402280
0.104000 3.403912
0.106000 3.405539
0.108000 3.407163
0.110000 3.408784
0.112000 3.410401
0.114000 3.412015
0.116000 3.413626
0.118000 3.415233
0.120000 3.416837
0.122000 3.418438
0.124000 3.420035
0.126000 3.421630
0.128000 3.423221
0.130000 3.424809
0.132000 3.426393
0.134000 3.427975
0.136000 3.429554
0.138000 3.431129
0.140000 3.432701
0.142000 3.434271
0.144000 3.435837
0.146000 3.437400
0.148000 3.438960
0.150000 3.440518
0.152000 3.442072
0.154000 3.443624
0.156000 3.445172
0.158000 3.446718
0.160000 3.448261
0.162000 3.449801
0.164000 3.451338
0.166000 3.452873
0.168000 3.454405
0.170000 3.455933
0.172000 3.457460
0.174000 3.458983
0.176000 3.460504
0.178000 3.462022
0.180000 3.463537
0.182000 3.465050
0.184000 3.466560
0.186000 3.468068
0.188000 3.469573
0.190000 3.471075
0.192000 3.472575
0.194000 3.474072
0.196000 3.475567
0.198000 3.477059
0.200000 3.478548
0.202000 3.480035
0.204000 3.481520
0.206000 3.483002
0.208000 3.484482
0.210000 3.485960
0.212000 3.487435
0.214000 3.488907
0.216000 3.490377
0.218000 3.491845
0.220000 3.493311
0.222000 3.494774
0.224000 3.496235
0.226000 3.497693
0.228000 3.499149
0.230000 3.500603
0.232000 3.502055
0.234000 3.503504
0.236000 3.504952
0.238000 3.506397
0.240000 3.507839
0.242000 3.509280
0.244000 3.510718
0.246000 3.512154
0.248000 3.513588
0.250000 3.515020
0.252000 3.516450
0.254000 3.517878
0.256000 3.519303
0.258000 3.520726
0.260000 3.522148
0.262000 3.523567
0.264000 3.524984
0.266000 3.526399
0.268000 3.527812
0.270000 3.529223
0.272000 3.530632
0.274000 3.532039
0.276000 3.533444
0.278000 3.534847
0.280000 3.536248
0.282000 3.537647
0.284000 3.539044
0.286000 3.540439
0.288000 3.541832
0.290000 3.543224
0.292000 3.544613
0.294000 3.546000
0.296000 3.547386
0.298000 3.548769
0.300000 3.550151
0.302000 3.551531
0.304000 3.552909
0.306000 3.554285
0.308000 3.555660
0.310000 3.557032
0.312000 3.558403
0.314000 3.559772
0.316000 3.561139
0.318000 3.562504
0.320000 3.563868
0.322000 3.565230
0.324000 3.566590
0.326000 3.567948
0.328000 3.569304
0.330000 3.570659
0.332000 3.572012
0.334000 3.573363
0.336000 3.574713
0.338000 3.576061
0.340000 3.577407
0.342000 3.578752
0.344000 3.580094
0.346000 3.581435
0.348000 3.582775
0.350000 3.584113
0.352000 3.585449
0.354000 3.586784
0.356000 3.588116
0.358000 3.589448
0.360000 3.590777
0.362000 3.592106
0.364000 3.593432
0.366000 3.594757
0.368000 3.596080
0.370000 3.597402
0.372000 3.598722
0.374000 3.600041
0.376000 3.601358
0.378000 3.602673
0.380000 3.603987
0.382000 3.605299
0.384000 3.606610
0.386000 3.607920
0.388000 3.609227
0.390000 3.610534
0.392000 3.611839
0.394000 3.613142
0.396000 3.614444
0.398000 3.615744
0.400000 3.617043
0.402000 3.618341
0.404000 3.619637
0.406000 3.620931
0.408000 3.622224
0.410000 3.623516
0.412000 3.624806
0.414000 3.626095
0.416000 3.627382
0.418000 3.628668
0.420000 3.629952
0.422000 3.631236
0.424000 3.632517
0.426000 3.633798
0.428000 3.635077
0.430000 3.636354
0.432000 3.637630
0.434000 3.638905
0.436000 3.640179
0.438000 3.641451
0.440000 3.642721
0.442000 3.643991
0.444000 3.645259
0.446000 3.646526
0.448000 3.647791
0.450000 3.649055
0.452000 3.650318
0.454000 3.651579
0.456000 3.652840
0.458000 3.654098
0.460000 3.655356
0.462000 3.656612
0.464000 3.657867
0.466000 3.659121
0.468000 3.660373
0.470000 3.661625
0.472000 3.662874
0.474000 3.664123
0.476000 3.665370
0.478000 3.666617
0.480000 3.667862
0.482000 3.669105
0.484000 3.670348
0.486000 3.671589
0.488000 3.672829
0.490000 3.674068
0.492000 3.675305
0.494000 3.676541
0.496000 3.677776
0.498000 3.679010
0.500000 3.680243
0.502000 3.681475
0.504000 3.682705
0.506000 3.683934
0.508000 3.685162
0.510000 3.686389
0.512000 3.687615
0.514000 3.688839
0.516000 3.690062
0.518000 3.691285
0.520000 3.692506
0.522000 3.693726
0.524000 3.694944
0.526000 3.696162
0.528000 3.697378
0.530000 3.698594
0.532000 3.699808
0.534000 3.701021
0.536000 3.702233
0.538000 3.703444
0.540000 3.704654
0.542000 3.705862
0.544000 3.707070
0.546000 3.708276
0.548000 3.709482
0.550000 3.710686
0.552000 3.711889
0.554000 3.713091
0.556000 3.714292
0.558000 3.715492
0.560000 3.716691
0.562000 3.717889
0.564000 3.719086
0.566000 3.720282
0.568000 3.721476
0.570000 3.722670
0.572000 3.723863
0.574000 3.725054
0.576000 3.726245
0.578000 3.727434
0.580000 3.728623
0.582000 3.729810
0.584000 3.730996
0.586000 3.732182
0.588000 3.733366
0.590000 3.734550
0.592000 3.735732
0.594000 3.736913
0.596000 3.738094
0.598000 3.739273
0.600000 3.740451


==> exE/I=41_81/out_NLSfsolveV3_7MOODNew5210_Var0-P0/res-I41-4MOOD-Rho_RhoSupPv.dat <==
0.600000 2.138779
0.602000 2.138106
0.604000 2.137434
0.606000 2.136763
0.608000 2.136093
0.610000 2.135424
0.612000 2.134756
0.614000 2.134089
0.616000 2.133423
0.618000 2.132758
0.620000 2.132093
0.622000 2.131430
0.624000 2.130768
0.626000 2.130106
0.628000 2.129446
0.630000 2.128786
0.632000 2.128128
0.634000 2.127470
0.636000 2.126814
0.638000 2.126158
0.640000 2.125503
0.642000 2.124849
0.644000 2.124196
0.646000 2.123544
0.648000 2.122893
0.650000 2.122243
0.652000 2.121594
0.654000 2.120945
0.656000 2.120298
0.658000 2.119651
0.660000 2.119005
0.662000 2.118361
0.664000 2.117717
0.666000 2.117074
0.668000 2.116432
0.670000 2.115790
0.672000 2.115150
0.674000 2.114510
0.676000 2.113872
0.678000 2.113234
0.680000 2.112597
0.682000 2.111961
0.684000 2.111326
0.686000 2.110692
0.688000 2.110058
0.690000 2.109426
0.692000 2.108794
0.694000 2.108163
0.696000 2.107533
0.698000 2.106904
0.700000 2.106276
0.702000 2.105648
0.704000 2.105022
0.706000 2.104396
0.708000 2.103771
0.710000 2.103147
0.712000 2.102524
0.714000 2.101901
0.716000 2.101279
0.718000 2.100659
0.720000 2.100039
0.722000 2.099419
0.724000 2.098801
0.726000 2.098183
0.728000 2.097567
0.730000 2.096951
0.732000 2.096335
0.734000 2.095721
0.736000 2.095108
0.738000 2.094495
0.740000 2.093883
0.742000 2.093272
0.744000 2.092661
0.746000 2.092052
0.748000 2.091443
0.750000 2.090835
0.752000 2.090227
0.754000 2.089621
0.756000 2.089015
0.758000 2.088410
0.760000 2.087806
0.762000 2.087203
0.764000 2.086600
0.766000 2.085998
0.768000 2.085397
0.770000 2.084797
0.772000 2.084197
0.774000 2.083598
0.776000 2.083000
0.778000 2.082403
0.780000 2.081806
0.782000 2.081210
0.784000 2.080615
0.786000 2.080021
0.788000 2.079427
0.790000 2.078834
0.792000 2.078242
0.794000 2.077650
0.796000 2.077060
0.798000 2.076470
0.800000 2.075881
0.802000 2.075292
0.804000 2.074704
0.806000 2.074117
0.808000 2.073531
0.810000 2.072945
0.812000 2.072360
0.814000 2.071776
0.816000 2.071192
0.818000 2.070610
0.820000 2.070027
0.822000 2.069446
0.824000 2.068865
0.826000 2.068285
0.828000 2.067706
0.830000 2.067127
0.832000 2.066550
0.834000 2.065972
0.836000 2.065396
0.838000 2.064820
0.840000 2.064245
0.842000 2.063670
0.844000 2.063097
0.846000 2.062523
0.848000 2.061951
0.850000 2.061379
0.852000 2.060808
0.854000 2.060238
0.856000 2.059668
0.858000 2.059099
0.860000 2.058531
0.862000 2.057963
0.864000 2.057396
0.866000 2.056830
0.868000 2.056264
0.870000 2.055699
0.872000 2.055134
0.874000 2.054571
0.876000 2.054007
0.878000 2.053445
0.880000 2.052883
0.882000 2.052322
0.884000 2.051762
0.886000 2.051202
0.888000 2.050643
0.890000 2.050084
0.892000 2.049526
0.894000 2.048969
0.896000 2.048412
0.898000 2.047856
0.900000 2.047301
0.902000 2.046746
0.904000 2.046192
0.906000 2.045638
0.908000 2.045085
0.910000 2.044533
0.912000 2.043982
0.914000 2.043431
0.916000 2.042880
0.918000 2.042331
0.920000 2.041781
0.922000 2.041233
0.924000 2.040685
0.926000 2.040138
0.928000 2.039591
0.930000 2.039045
0.932000 2.038499
0.934000 2.037955
0.936000 2.037410
0.938000 2.036867
0.940000 2.036324
0.942000 2.035781
0.944000 2.035239
0.946000 2.034698
0.948000 2.034157
0.950000 2.033617
0.952000 2.033078
0.954000 2.032539
0.956000 2.032001
0.958000 2.031463
0.960000 2.030926
0.962000 2.030390
0.964000 2.029854
0.966000 2.029318
0.968000 2.028783
0.970000 2.028249
0.972000 2.027716
0.974000 2.027183
0.976000 2.026650
0.978000 2.026118
0.980000 2.025587
0.982000 2.025056
0.984000 2.024526
0.986000 2.023996
0.988000 2.023467
0.990000 2.022939
0.992000 2.022411
0.994000 2.021884
0.996000 2.021357
0.998000 2.020831
1.000000 2.020305


==> exE/I=41_81/out_NLSfsolveV3_7MOODNew5210_Var0-P0/res-I41-4MOOD-Rho_VarSteS.dat <==
0.012195 2.406093
0.036585 2.390359
0.060976 2.375318
0.085366 2.360897
0.109756 2.347035
0.134146 2.333680
0.158537 2.320787
0.182927 2.308319
0.207317 2.296241
0.231707 2.284526
0.256098 2.273145
0.280488 2.262080
0.304878 2.251302
0.329268 2.240809
0.353659 2.230552
0.378049 2.220587
0.402439 2.210740
0.426829 2.201365
0.451220 2.191675
0.475610 2.183810
0.500000 2.169354
0.524390 2.160651
0.548780 2.152114
0.573171 2.163162
0.597561 2.991301
0.621951 3.564772
0.646341 3.747796
0.670732 3.776055
0.695122 3.796863
0.719512 3.808889
0.743902 3.822992
0.768293 3.836286
0.792683 3.849809
0.817073 3.863074
0.841463 3.876301
0.865854 3.889396
0.890244 3.902406
0.914634 3.915315
0.939024 3.928134
0.963415 3.940863
0.987805 3.953495


==> exE/I=41_81/out_NLSfsolveV3_7MOODNew5210_Var0-P0/res-I81-4MOOD-RhoError.dat <==
0.006173 0.00000001044709785347
0.018519 0.00000000048639625660
0.030864 0.00000000008442047061
0.043210 0.00000000009046763338
0.055556 0.00000000009688960745
0.067901 0.00000000013886181094
0.080247 0.00000000011799405897
0.092593 0.00000000009504530496
0.104938 0.00000000007853673267
0.117284 0.00000000006582689949
0.129630 0.00000000005543210335
0.141975 0.00000000004687938926
0.154321 0.00000000003982858487
0.166667 0.00000000003401634530
0.179012 0.00000000002914468666
0.191358 0.00000000002515454511
0.203704 0.00000000002161781865
0.216049 0.00000000001905586799
0.228395 0.00000000001593525312
0.240741 0.00000000001541167194
0.253086 0.00000000001016298157
0.265432 0.00000000001647881831
0.277778 0.00000000000244559928
0.290123 0.00000000003606404064
0.302469 0.00000000005407851944
0.314815 0.00000000014566792217
0.327160 0.00000000030633806603
0.339506 0.00000000070821259968
0.351852 0.00000000157619783892
0.364198 0.00000000356117091371
0.376543 0.00000000799770871751
0.388889 0.00000001800444193734
0.401235 0.00000004049271096207
0.413580 0.00000009110478460528
0.425926 0.00000020494549257677
0.438272 0.00000046106539608459
0.450617 0.00000103723274902379
0.462963 0.00000233341501498785
0.475309 0.00000524940269208685
0.487654 0.00001181201395050735
0.500000 0.00002648405790450781
0.512346 0.00006144843343447448
0.524691 0.00010975303963434158
0.537037 0.00051521777548302339
0.549383 0.00215621017311029561
0.561728 0.00213586113587771464
0.574074 0.00211596100039557200
0.586420 0.01138847592783331919
0.598765 0.20345594902364361189
0.611111 0.18913570324828610225
0.623457 0.01756875436446581062
0.635802 0.00285898479812463080
0.648148 0.00076618365542913125
0.660494 0.00015024156661791466
0.672840 0.00008843838833882955
0.685185 0.00003767777742114120
0.697531 0.00001688002300825886
0.709877 0.00000743080544651775
0.722222 0.00000331913184226096
0.734568 0.00000147128933658536
0.746914 0.00000065286157857614
0.759259 0.00000028999206724833
0.771605 0.00000012879445732139
0.783951 0.00000005716530893096
0.796296 0.00000002538475074587
0.808642 0.00000001127259041667
0.820988 0.00000000500472774334
0.833333 0.00000000222252882764
0.845679 0.00000000098661567804
0.858025 0.00000000043833026098
0.870370 0.00000000019442403243
0.882716 0.00000000008656675377
0.895062 0.00000000003820677108
0.907407 0.00000000001715338982
0.919753 0.00000000000745670192
0.932099 0.00000000000349897888
0.944444 0.00000000000129407596
0.956790 0.00000000000092814645
0.969136 0.00000000000008348877
0.981481 0.00000000000056932237
0.993827 0.00000000000842259595


==> exE/I=41_81/out_NLSfsolveV3_7MOODNew5210_Var0-P0/res-I81-4MOOD-Rho_RhoExact.dat <==
0.000000 2.414214
0.002000 2.412863
0.004000 2.411517
0.006000 2.410177
0.008000 2.408843
0.010000 2.407514
0.012000 2.406190
0.014000 2.404871
0.016000 2.403558
0.018000 2.402250
0.020000 2.400947
0.022000 2.399649
0.024000 2.398356
0.026000 2.397067
0.028000 2.395784
0.030000 2.394506
0.032000 2.393232
0.034000 2.391963
0.036000 2.390699
0.038000 2.389440
0.040000 2.388185
0.042000 2.386935
0.044000 2.385689
0.046000 2.384448
0.048000 2.383211
0.050000 2.381978
0.052000 2.380750
0.054000 2.379527
0.056000 2.378307
0.058000 2.377092
0.060000 2.375881
0.062000 2.374674
0.064000 2.373472
0.066000 2.372273
0.068000 2.371079
0.070000 2.369889
0.072000 2.368702
0.074000 2.367520
0.076000 2.366341
0.078000 2.365167
0.080000 2.363996
0.082000 2.362829
0.084000 2.361666
0.086000 2.360507
0.088000 2.359351
0.090000 2.358199
0.092000 2.357051
0.094000 2.355906
0.096000 2.354765
0.098000 2.353628
0.100000 2.352494
0.102000 2.351364
0.104000 2.350237
0.106000 2.349114
0.108000 2.347994
0.110000 2.346878
0.112000 2.345765
0.114000 2.344655
0.116000 2.343549
0.118000 2.342446
0.120000 2.341346
0.122000 2.340250
0.124000 2.339157
0.126000 2.338067
0.128000 2.336980
0.130000 2.335897
0.132000 2.334817
0.134000 2.333739
0.136000 2.332665
0.138000 2.331594
0.140000 2.330526
0.142000 2.329461
0.144000 2.328399
0.146000 2.327340
0.148000 2.326284
0.150000 2.325231
0.152000 2.324181
0.154000 2.323134
0.156000 2.322090
0.158000 2.321048
0.160000 2.320010
0.162000 2.318974
0.164000 2.317941
0.166000 2.316911
0.168000 2.315884
0.170000 2.314859
0.172000 2.313838
0.174000 2.312818
0.176000 2.311802
0.178000 2.310788
0.180000 2.309777
0.182000 2.308769
0.184000 2.307763
0.186000 2.306760
0.188000 2.305760
0.190000 2.304762
0.192000 2.303766
0.194000 2.302773
0.196000 2.301783
0.198000 2.300795
0.200000 2.299810
0.202000 2.298827
0.204000 2.297847
0.206000 2.296869
0.208000 2.295893
0.210000 2.294920
0.212000 2.293950
0.214000 2.292982
0.216000 2.292016
0.218000 2.291052
0.220000 2.290091
0.222000 2.289132
0.224000 2.288176
0.226000 2.287222
0.228000 2.286270
0.230000 2.285320
0.232000 2.284373
0.234000 2.283428
0.236000 2.282485
0.238000 2.281545
0.240000 2.280606
0.242000 2.279670
0.244000 2.278736
0.246000 2.277804
0.248000 2.276875
0.250000 2.275947
0.252000 2.275022
0.254000 2.274098
0.256000 2.273177
0.258000 2.272258
0.260000 2.271341
0.262000 2.270427
0.264000 2.269514
0.266000 2.268603
0.268000 2.267694
0.270000 2.266788
0.272000 2.265883
0.274000 2.264981
0.276000 2.264080
0.278000 2.263181
0.280000 2.262285
0.282000 2.261390
0.284000 2.260497
0.286000 2.259607
0.288000 2.258718
0.290000 2.257831
0.292000 2.256946
0.294000 2.256063
0.296000 2.255182
0.298000 2.254303
0.300000 2.253425
0.302000 2.252550
0.304000 2.251676
0.306000 2.250804
0.308000 2.249934
0.310000 2.249066
0.312000 2.248200
0.314000 2.247335
0.316000 2.246472
0.318000 2.245611
0.320000 2.244752
0.322000 2.243895
0.324000 2.243039
0.326000 2.242185
0.328000 2.241333
0.330000 2.240483
0.332000 2.239634
0.334000 2.238787
0.336000 2.237942
0.338000 2.237098
0.340000 2.236257
0.342000 2.235416
0.344000 2.234578
0.346000 2.233741
0.348000 2.232906
0.350000 2.232073
0.352000 2.231241
0.354000 2.230411
0.356000 2.229582
0.358000 2.228755
0.360000 2.227930
0.362000 2.227106
0.364000 2.226284
0.366000 2.225463
0.368000 2.224645
0.370000 2.223827
0.372000 2.223011
0.374000 2.222197
0.376000 2.221385
0.378000 2.220573
0.380000 2.219764
0.382000 2.218956
0.384000 2.218149
0.386000 2.217344
0.388000 2.216541
0.390000 2.215739
0.392000 2.214938
0.394000 2.214139
0.396000 2.213342
0.398000 2.212546
0.400000 2.211751
0.402000 2.210958
0.404000 2.210167
0.406000 2.209377
0.408000 2.208588
0.410000 2.207801
0.412000 2.207015
0.414000 2.206230
0.416000 2.205447
0.418000 2.204666
0.420000 2.203886
0.422000 2.203107
0.424000 2.202329
0.426000 2.201554
0.428000 2.200779
0.430000 2.200006
0.432000 2.199234
0.434000 2.198463
0.436000 2.197694
0.438000 2.196927
0.440000 2.196160
0.442000 2.195395
0.444000 2.194631
0.446000 2.193869
0.448000 2.193108
0.450000 2.192348
0.452000 2.191590
0.454000 2.190833
0.456000 2.190077
0.458000 2.189323
0.460000 2.188569
0.462000 2.187817
0.464000 2.187067
0.466000 2.186317
0.468000 2.185569
0.470000 2.184823
0.472000 2.184077
0.474000 2.183333
0.476000 2.182590
0.478000 2.181848
0.480000 2.181107
0.482000 2.180368
0.484000 2.179630
0.486000 2.178893
0.488000 2.178158
0.490000 2.177423
0.492000 2.176690
0.494000 2.175958
0.496000 2.175227
0.498000 2.174498
0.500000 2.173769
0.502000 2.173042
0.504000 2.172316
0.506000 2.171591
0.508000 2.170868
0.510000 2.170145
0.512000 2.169424
0.514000 2.168704
0.516000 2.167985
0.518000 2.167267
0.520000 2.166550
0.522000 2.165835
0.524000 2.165121
0.526000 2.164407
0.528000 2.163695
0.530000 2.162984
0.532000 2.162274
0.534000 2.161566
0.536000 2.160858
0.538000 2.160152
0.540000 2.159446
0.542000 2.158742
0.544000 2.158039
0.546000 2.157336
0.548000 2.156635
0.550000 2.155936
0.552000 2.155237
0.554000 2.154539
0.556000 2.153842
0.558000 2.153147
0.560000 2.152452
0.562000 2.151759
0.564000 2.151066
0.566000 2.150375
0.568000 2.149684
0.570000 2.148995
0.572000 2.148307
0.574000 2.147620
0.576000 2.146934
0.578000 2.146248
0.580000 2.145564
0.582000 2.144881
0.584000 2.144199
0.586000 2.143518
0.588000 2.142838
0.590000 2.142159
0.592000 2.141481
0.594000 2.140804
0.596000 2.140128
0.598000 2.139453
0.600000 2.138779
0.600000 2.139453
0.600000 3.739273
0.600000 3.740451
0.602000 3.741629
0.604000 3.742805
0.606000 3.743980
0.608000 3.745155
0.610000 3.746328
0.612000 3.747501
0.614000 3.748672
0.616000 3.749843
0.618000 3.751012
0.620000 3.752181
0.622000 3.753349
0.624000 3.754515
0.626000 3.755681
0.628000 3.756846
0.630000 3.758010
0.632000 3.759173
0.634000 3.760335
0.636000 3.761496
0.638000 3.762656
0.640000 3.763815
0.642000 3.764973
0.644000 3.766130
0.646000 3.767287
0.648000 3.768442
0.650000 3.769597
0.652000 3.770751
0.654000 3.771903
0.656000 3.773055
0.658000 3.774206
0.660000 3.775356
0.662000 3.776505
0.664000 3.777654
0.666000 3.778801
0.668000 3.779947
0.670000 3.781093
0.672000 3.782238
0.674000 3.783382
0.676000 3.784525
0.678000 3.785667
0.680000 3.786808
0.682000 3.787948
0.684000 3.789088
0.686000 3.790226
0.688000 3.791364
0.690000 3.792501
0.692000 3.793637
0.694000 3.794772
0.696000 3.795907
0.698000 3.797040
0.700000 3.798173
0.702000 3.799305
0.704000 3.800436
0.706000 3.801566
0.708000 3.802695
0.710000 3.803824
0.712000 3.804951
0.714000 3.806078
0.716000 3.807204
0.718000 3.808329
0.720000 3.809454
0.722000 3.810577
0.724000 3.811700
0.726000 3.812822
0.728000 3.813943
0.730000 3.815064
0.732000 3.816183
0.734000 3.817302
0.736000 3.818420
0.738000 3.819537
0.740000 3.820653
0.742000 3.821769
0.744000 3.822884
0.746000 3.823998
0.748000 3.825111
0.750000 3.826223
0.752000 3.827335
0.754000 3.828446
0.756000 3.829556
0.758000 3.830665
0.760000 3.831774
0.762000 3.832881
0.764000 3.833988
0.766000 3.835095
0.768000 3.836200
0.770000 3.837305
0.772000 3.838409
0.774000 3.839512
0.776000 3.840615
0.778000 3.841716
0.780000 3.842817
0.782000 3.843917
0.784000 3.845017
0.786000 3.846116
0.788000 3.847214
0.790000 3.848311
0.792000 3.849408
0.794000 3.850503
0.796000 3.851598
0.798000 3.852693
0.800000 3.853786
0.802000 3.854879
0.804000 3.855971
0.806000 3.857063
0.808000 3.858154
0.810000 3.859244
0.812000 3.860333
0.814000 3.861421
0.816000 3.862509
0.818000 3.863597
0.820000 3.864683
0.822000 3.865769
0.824000 3.866854
0.826000 3.867938
0.828000 3.869022
0.830000 3.870105
0.832000 3.871187
0.834000 3.872269
0.836000 3.873350
0.838000 3.874430
0.840000 3.875509
0.842000 3.876588
0.844000 3.877666
0.846000 3.878744
0.848000 3.879820
0.850000 3.880897
0.852000 3.881972
0.854000 3.883047
0.856000 3.884121
0.858000 3.885194
0.860000 3.886267
0.862000 3.887339
0.864000 3.888411
0.866000 3.889481
0.868000 3.890551
0.870000 3.891621
0.872000 3.892690
0.874000 3.893758
0.876000 3.894825
0.878000 3.895892
0.880000 3.896958
0.882000 3.898024
0.884000 3.899088
0.886000 3.900153
0.888000 3.901216
0.890000 3.902279
0.892000 3.903341
0.894000 3.904403
0.896000 3.905464
0.898000 3.906525
0.900000 3.907584
0.902000 3.908643
0.904000 3.909702
0.906000 3.910760
0.908000 3.911817
0.910000 3.912874
0.912000 3.913930
0.914000 3.914985
0.916000 3.916040
0.918000 3.917094
0.920000 3.918147
0.922000 3.919200
0.924000 3.920252
0.926000 3.921304
0.928000 3.922355
0.930000 3.923405
0.932000 3.924455
0.934000 3.925505
0.936000 3.926553
0.938000 3.927601
0.940000 3.928649
0.942000 3.929695
0.944000 3.930742
0.946000 3.931787
0.948000 3.932832
0.950000 3.933877
0.952000 3.934920
0.954000 3.935964
0.956000 3.937006
0.958000 3.938048
0.960000 3.939090
0.962000 3.940131
0.964000 3.941171
0.966000 3.942211
0.968000 3.943250
0.970000 3.944288
0.972000 3.945326
0.974000 3.946364
0.976000 3.947401
0.978000 3.948437
0.980000 3.949472
0.982000 3.950508
0.984000 3.951542
0.986000 3.952576
0.988000 3.953609
0.990000 3.954642
0.992000 3.955675
0.994000 3.956706
0.996000 3.957737
0.998000 3.958768
1.000000 3.959798


==> exE/I=41_81/out_NLSfsolveV3_7MOODNew5210_Var0-P0/res-I81-4MOOD-Rho_RhoSubPv.dat <==
0.000000 3.313708
0.002000 3.315564
0.004000 3.317413
0.006000 3.319258
0.008000 3.321097
0.010000 3.322930
0.012000 3.324758
0.014000 3.326581
0.016000 3.328399
0.018000 3.330211
0.020000 3.332019
0.022000 3.333821
0.024000 3.335619
0.026000 3.337411
0.028000 3.339199
0.030000 3.340982
0.032000 3.342760
0.034000 3.344533
0.036000 3.346301
0.038000 3.348065
0.040000 3.349824
0.042000 3.351579
0.044000 3.353329
0.046000 3.355075
0.048000 3.356816
0.050000 3.358553
0.052000 3.360285
0.054000 3.362013
0.056000 3.363737
0.058000 3.365456
0.060000 3.367172
0.062000 3.368883
0.064000 3.370590
0.066000 3.372293
0.068000 3.373991
0.070000 3.375686
0.072000 3.377377
0.074000 3.379064
0.076000 3.380747
0.078000 3.382426
0.080000 3.384101
0.082000 3.385772
0.084000 3.387439
0.086000 3.389103
0.088000 3.390763
0.090000 3.392419
0.092000 3.394072
0.094000 3.395721
0.096000 3.397366
0.098000 3.399008
0.100000 3.400646
0.102000 3.402280
0.104000 3.403912
0.106000 3.405539
0.108000 3.407163
0.110000 3.408784
0.112000 3.410401
0.114000 3.412015
0.116000 3.413626
0.118000 3.415233
0.120000 3.416837
0.122000 3.418438
0.124000 3.420035
0.126000 3.421630
0.128000 3.423221
0.130000 3.424809
0.132000 3.426393
0.134000 3.427975
0.136000 3.429554
0.138000 3.431129
0.140000 3.432701
0.142000 3.434271
0.144000 3.435837
0.146000 3.437400
0.148000 3.438960
0.150000 3.440518
0.152000 3.442072
0.154000 3.443624
0.156000 3.445172
0.158000 3.446718
0.160000 3.448261
0.162000 3.449801
0.164000 3.451338
0.166000 3.452873
0.168000 3.454405
0.170000 3.455933
0.172000 3.457460
0.174000 3.458983
0.176000 3.460504
0.178000 3.462022
0.180000 3.463537
0.182000 3.465050
0.184000 3.466560
0.186000 3.468068
0.188000 3.469573
0.190000 3.471075
0.192000 3.472575
0.194000 3.474072
0.196000 3.475567
0.198000 3.477059
0.200000 3.478548
0.202000 3.480035
0.204000 3.481520
0.206000 3.483002
0.208000 3.484482
0.210000 3.485960
0.212000 3.487435
0.214000 3.488907
0.216000 3.490377
0.218000 3.491845
0.220000 3.493311
0.222000 3.494774
0.224000 3.496235
0.226000 3.497693
0.228000 3.499149
0.230000 3.500603
0.232000 3.502055
0.234000 3.503504
0.236000 3.504952
0.238000 3.506397
0.240000 3.507839
0.242000 3.509280
0.244000 3.510718
0.246000 3.512154
0.248000 3.513588
0.250000 3.515020
0.252000 3.516450
0.254000 3.517878
0.256000 3.519303
0.258000 3.520726
0.260000 3.522148
0.262000 3.523567
0.264000 3.524984
0.266000 3.526399
0.268000 3.527812
0.270000 3.529223
0.272000 3.530632
0.274000 3.532039
0.276000 3.533444
0.278000 3.534847
0.280000 3.536248
0.282000 3.537647
0.284000 3.539044
0.286000 3.540439
0.288000 3.541832
0.290000 3.543224
0.292000 3.544613
0.294000 3.546000
0.296000 3.547386
0.298000 3.548769
0.300000 3.550151
0.302000 3.551531
0.304000 3.552909
0.306000 3.554285
0.308000 3.555660
0.310000 3.557032
0.312000 3.558403
0.314000 3.559772
0.316000 3.561139
0.318000 3.562504
0.320000 3.563868
0.322000 3.565230
0.324000 3.566590
0.326000 3.567948
0.328000 3.569304
0.330000 3.570659
0.332000 3.572012
0.334000 3.573363
0.336000 3.574713
0.338000 3.576061
0.340000 3.577407
0.342000 3.578752
0.344000 3.580094
0.346000 3.581435
0.348000 3.582775
0.350000 3.584113
0.352000 3.585449
0.354000 3.586784
0.356000 3.588116
0.358000 3.589448
0.360000 3.590777
0.362000 3.592106
0.364000 3.593432
0.366000 3.594757
0.368000 3.596080
0.370000 3.597402
0.372000 3.598722
0.374000 3.600041
0.376000 3.601358
0.378000 3.602673
0.380000 3.603987
0.382000 3.605299
0.384000 3.606610
0.386000 3.607920
0.388000 3.609227
0.390000 3.610534
0.392000 3.611839
0.394000 3.613142
0.396000 3.614444
0.398000 3.615744
0.400000 3.617043
0.402000 3.618341
0.404000 3.619637
0.406000 3.620931
0.408000 3.622224
0.410000 3.623516
0.412000 3.624806
0.414000 3.626095
0.416000 3.627382
0.418000 3.628668
0.420000 3.629952
0.422000 3.631236
0.424000 3.632517
0.426000 3.633798
0.428000 3.635077
0.430000 3.636354
0.432000 3.637630
0.434000 3.638905
0.436000 3.640179
0.438000 3.641451
0.440000 3.642721
0.442000 3.643991
0.444000 3.645259
0.446000 3.646526
0.448000 3.647791
0.450000 3.649055
0.452000 3.650318
0.454000 3.651579
0.456000 3.652840
0.458000 3.654098
0.460000 3.655356
0.462000 3.656612
0.464000 3.657867
0.466000 3.659121
0.468000 3.660373
0.470000 3.661625
0.472000 3.662874
0.474000 3.664123
0.476000 3.665370
0.478000 3.666617
0.480000 3.667862
0.482000 3.669105
0.484000 3.670348
0.486000 3.671589
0.488000 3.672829
0.490000 3.674068
0.492000 3.675305
0.494000 3.676541
0.496000 3.677776
0.498000 3.679010
0.500000 3.680243
0.502000 3.681475
0.504000 3.682705
0.506000 3.683934
0.508000 3.685162
0.510000 3.686389
0.512000 3.687615
0.514000 3.688839
0.516000 3.690062
0.518000 3.691285
0.520000 3.692506
0.522000 3.693726
0.524000 3.694944
0.526000 3.696162
0.528000 3.697378
0.530000 3.698594
0.532000 3.699808
0.534000 3.701021
0.536000 3.702233
0.538000 3.703444
0.540000 3.704654
0.542000 3.705862
0.544000 3.707070
0.546000 3.708276
0.548000 3.709482
0.550000 3.710686
0.552000 3.711889
0.554000 3.713091
0.556000 3.714292
0.558000 3.715492
0.560000 3.716691
0.562000 3.717889
0.564000 3.719086
0.566000 3.720282
0.568000 3.721476
0.570000 3.722670
0.572000 3.723863
0.574000 3.725054
0.576000 3.726245
0.578000 3.727434
0.580000 3.728623
0.582000 3.729810
0.584000 3.730996
0.586000 3.732182
0.588000 3.733366
0.590000 3.734550
0.592000 3.735732
0.594000 3.736913
0.596000 3.738094
0.598000 3.739273
0.600000 3.740451


==> exE/I=41_81/out_NLSfsolveV3_7MOODNew5210_Var0-P0/res-I81-4MOOD-Rho_RhoSupPv.dat <==
0.600000 2.138779
0.602000 2.138106
0.604000 2.137434
0.606000 2.136763
0.608000 2.136093
0.610000 2.135424
0.612000 2.134756
0.614000 2.134089
0.616000 2.133423
0.618000 2.132758
0.620000 2.132093
0.622000 2.131430
0.624000 2.130768
0.626000 2.130106
0.628000 2.129446
0.630000 2.128786
0.632000 2.128128
0.634000 2.127470
0.636000 2.126814
0.638000 2.126158
0.640000 2.125503
0.642000 2.124849
0.644000 2.124196
0.646000 2.123544
0.648000 2.122893
0.650000 2.122243
0.652000 2.121594
0.654000 2.120945
0.656000 2.120298
0.658000 2.119651
0.660000 2.119005
0.662000 2.118361
0.664000 2.117717
0.666000 2.117074
0.668000 2.116432
0.670000 2.115790
0.672000 2.115150
0.674000 2.114510
0.676000 2.113872
0.678000 2.113234
0.680000 2.112597
0.682000 2.111961
0.684000 2.111326
0.686000 2.110692
0.688000 2.110058
0.690000 2.109426
0.692000 2.108794
0.694000 2.108163
0.696000 2.107533
0.698000 2.106904
0.700000 2.106276
0.702000 2.105648
0.704000 2.105022
0.706000 2.104396
0.708000 2.103771
0.710000 2.103147
0.712000 2.102524
0.714000 2.101901
0.716000 2.101279
0.718000 2.100659
0.720000 2.100039
0.722000 2.099419
0.724000 2.098801
0.726000 2.098183
0.728000 2.097567
0.730000 2.096951
0.732000 2.096335
0.734000 2.095721
0.736000 2.095108
0.738000 2.094495
0.740000 2.093883
0.742000 2.093272
0.744000 2.092661
0.746000 2.092052
0.748000 2.091443
0.750000 2.090835
0.752000 2.090227
0.754000 2.089621
0.756000 2.089015
0.758000 2.088410
0.760000 2.087806
0.762000 2.087203
0.764000 2.086600
0.766000 2.085998
0.768000 2.085397
0.770000 2.084797
0.772000 2.084197
0.774000 2.083598
0.776000 2.083000
0.778000 2.082403
0.780000 2.081806
0.782000 2.081210
0.784000 2.080615
0.786000 2.080021
0.788000 2.079427
0.790000 2.078834
0.792000 2.078242
0.794000 2.077650
0.796000 2.077060
0.798000 2.076470
0.800000 2.075881
0.802000 2.075292
0.804000 2.074704
0.806000 2.074117
0.808000 2.073531
0.810000 2.072945
0.812000 2.072360
0.814000 2.071776
0.816000 2.071192
0.818000 2.070610
0.820000 2.070027
0.822000 2.069446
0.824000 2.068865
0.826000 2.068285
0.828000 2.067706
0.830000 2.067127
0.832000 2.066550
0.834000 2.065972
0.836000 2.065396
0.838000 2.064820
0.840000 2.064245
0.842000 2.063670
0.844000 2.063097
0.846000 2.062523
0.848000 2.061951
0.850000 2.061379
0.852000 2.060808
0.854000 2.060238
0.856000 2.059668
0.858000 2.059099
0.860000 2.058531
0.862000 2.057963
0.864000 2.057396
0.866000 2.056830
0.868000 2.056264
0.870000 2.055699
0.872000 2.055134
0.874000 2.054571
0.876000 2.054007
0.878000 2.053445
0.880000 2.052883
0.882000 2.052322
0.884000 2.051762
0.886000 2.051202
0.888000 2.050643
0.890000 2.050084
0.892000 2.049526
0.894000 2.048969
0.896000 2.048412
0.898000 2.047856
0.900000 2.047301
0.902000 2.046746
0.904000 2.046192
0.906000 2.045638
0.908000 2.045085
0.910000 2.044533
0.912000 2.043982
0.914000 2.043431
0.916000 2.042880
0.918000 2.042331
0.920000 2.041781
0.922000 2.041233
0.924000 2.040685
0.926000 2.040138
0.928000 2.039591
0.930000 2.039045
0.932000 2.038499
0.934000 2.037955
0.936000 2.037410
0.938000 2.036867
0.940000 2.036324
0.942000 2.035781
0.944000 2.035239
0.946000 2.034698
0.948000 2.034157
0.950000 2.033617
0.952000 2.033078
0.954000 2.032539
0.956000 2.032001
0.958000 2.031463
0.960000 2.030926
0.962000 2.030390
0.964000 2.029854
0.966000 2.029318
0.968000 2.028783
0.970000 2.028249
0.972000 2.027716
0.974000 2.027183
0.976000 2.026650
0.978000 2.026118
0.980000 2.025587
0.982000 2.025056
0.984000 2.024526
0.986000 2.023996
0.988000 2.023467
0.990000 2.022939
0.992000 2.022411
0.994000 2.021884
0.996000 2.021357
0.998000 2.020831
1.000000 2.020305


==> exE/I=41_81/out_NLSfsolveV3_7MOODNew5210_Var0-P0/res-I81-4MOOD-Rho_VarSteS.dat <==
0.006173 2.410070
0.018519 2.401920
0.030864 2.393962
0.043210 2.386188
0.055556 2.378585
0.067901 2.371144
0.080247 2.363858
0.092593 2.356717
0.104938 2.349715
0.117284 2.342846
0.129630 2.336102
0.141975 2.329479
0.154321 2.322971
0.166667 2.316573
0.179012 2.310281
0.191358 2.304089
0.203704 2.297996
0.216049 2.291996
0.228395 2.286086
0.240741 2.280263
0.253086 2.274523
0.265432 2.268865
0.277778 2.263284
0.290123 2.257779
0.302469 2.252347
0.314815 2.246986
0.327160 2.241693
0.339506 2.236467
0.351852 2.231305
0.364198 2.226205
0.376543 2.221166
0.388889 2.216187
0.401235 2.211264
0.413580 2.206397
0.425926 2.201584
0.438272 2.196825
0.450617 2.192115
0.462963 2.187460
0.475309 2.182843
0.487654 2.178298
0.500000 2.173745
0.512346 2.169363
0.524691 2.164766
0.537037 2.161009
0.549383 2.153997
0.561728 2.149719
0.574074 2.145480
0.586420 2.154766
0.598765 2.984235
0.611111 3.557843
0.623457 3.736628
0.635802 3.758520
0.648148 3.769293
0.660494 3.775488
0.672840 3.782805
0.685185 3.789724
0.697531 3.796790
0.709877 3.803745
0.722222 3.810704
0.734568 3.817617
0.746914 3.824506
0.759259 3.831362
0.771605 3.838190
0.783951 3.844989
0.796296 3.851759
0.808642 3.858502
0.820988 3.865218
0.833333 3.871907
0.845679 3.878570
0.858025 3.885206
0.870370 3.891818
0.882716 3.898404
0.895062 3.904965
0.907407 3.911503
0.919753 3.918016
0.932099 3.924506
0.944444 3.930973
0.956790 3.937417
0.969136 3.943839
0.981481 3.950238
0.993827 3.956616


==> exE/I=41_81/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/Titles-I21.txt <==
res-I21-1MOOD
res-I21-2MOOD
res-I21-3MOOD
res-I21-4MOOD
res-I21-5DS
res-I21-6DS
res-I21-7DS
res-I21-8DS
res-I21-9DS
res-I21-10DS
res-I21-11DS


==> exE/I=41_81/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/Titles-I41.txt <==
res-I41-1MOOD
res-I41-2MOOD
res-I41-3MOOD
res-I41-4MOOD
res-I41-5DS
res-I41-6DS
res-I41-7DS
res-I41-8DS
res-I41-9DS
res-I41-10DS
res-I41-11DS


==> exE/I=41_81/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/Titles-I81.txt <==
res-I81-1MOOD
res-I81-2MOOD
res-I81-3MOOD
res-I81-4MOOD
res-I81-5DS
res-I81-6DS
res-I81-7DS
res-I81-8DS
res-I81-9DS
res-I81-10DS
res-I81-11DS


==> exE/I=41_81/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I21-10DS.txt <==
Conv=n
nRes=30
normRes=1.753621e-05
normRes=1.753620e-05
normRes=1.753620e-05
normRes=1.753620e-05
normRes=1.753620e-05
normRes=1.753620e-05
normRes=1.753620e-05
normRes=1.753620e-05
normRes=1.753620e-05
normRes=1.753620e-05
normRes=1.753620e-05
normRes=1.753620e-05
normRes=1.753620e-05
normRes=1.753620e-05
normRes=1.753620e-05
normRes=1.753620e-05
normRes=1.753620e-05
normRes=1.753620e-05
normRes=1.753620e-05
normRes=1.753620e-05
normRes=1.753620e-05
normRes=1.753620e-05
normRes=1.753620e-05
normRes=1.753620e-05
normRes=1.753620e-05
normRes=1.753620e-05
normRes=1.753620e-05
normRes=1.753620e-05
normRes=1.753620e-05
normRes=1.753620e-05
nG=1985
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=1
CellPDMap=0
CellPDMap=5
CellPDMap=0
CellPDMap=0
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=0
CellPDMap=0
CellPDMap=5
CellPDMap=0
CellPDMap=0
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
2.39853270117971151265
2.36897745919552615845
2.34170401446422360436
2.31631583772227900297
2.29251541102349420953
2.27007491514342829575
2.24881850568644070520
2.22860265280944869204
2.20931039115365557279
2.19116739977591734601
2.16449827890496537819
2.17718452193354483626
3.00370202817230236292
3.57868912093956659248
3.77068383277849061841
3.81072042370468855310
3.85137570278601559792
3.87156418657616008261
3.89999976753853516698
3.92587797577722463771
3.92761933571333576865
0.99999971618599892142
0.99999904454344712423
0.99999841088474472617
0.99999777317402815946
0.99999712610446789274
0.99999648119678963276
0.99999583816021897498
0.99999519184195095889
0.99999453749666511460
0.99999388148228229856
0.99999289843123906341
1.00343788841606440521
1.04380269322982410785
1.01894703323883750734
1.00401544680136156629
1.00134009183476568872
0.99957862432588850954
1.00024286441155219052
0.99993894697634533308
0.99984663583361865768
1.00251803945719153432
0.70202324244409575194
0.69484585220602745892
0.68823903512942996574
0.68210360062113184476
0.67636515743798530931
0.67096675767486613218
0.66586443709886733444
0.66102230358508418107
0.65641110780977429684
0.65208729136455112485
0.64573794289893715614
0.64846595210686142075
0.84585866239124973820
0.99499148166289363981
1.04698780278045133763
1.05786358609502628703
1.06869155463930454175
1.07376747476980649587
1.08117126871942836885
1.08786904067493361836
1.08781772160718492870
1.000
1.000
1.000
0.000
0.000
0.294
0.933
0.933
0.933
0.933
0.000
0.000
1.000
0.000
0.000
1.000
1.000
0.000
0.000
0.294
0.933
0.000
0.647
1.000
0.502
0.000
0.000
0.510
0.510
0.510
0.510
0.000
0.000
1.000
0.000
0.000
0.647
1.000
0.502
0.000
0.000
0.510
0.000
0.000
0.000
0.000
1.000
0.510
0.933
0.933
0.933
0.933
1.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933


==> exE/I=41_81/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I21-11DS.txt <==
Conv=n
nRes=22
normRes=2.015896e-05
normRes=1.767144e-05
normRes=1.767144e-05
normRes=1.767144e-05
normRes=1.767144e-05
normRes=1.767144e-05
normRes=1.767144e-05
normRes=1.767144e-05
normRes=1.767144e-05
normRes=1.767144e-05
normRes=1.767144e-05
normRes=1.767144e-05
normRes=1.767144e-05
normRes=1.767144e-05
normRes=1.767144e-05
normRes=1.767144e-05
normRes=1.767144e-05
normRes=1.767144e-05
normRes=1.767144e-05
normRes=1.767144e-05
normRes=1.767144e-05
normRes=1.767144e-05
nG=1473
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=0
CellPDMap=0
CellPDMap=5
CellPDMap=0
CellPDMap=0
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
2.39853221351735612643
2.36897623844589144682
2.34170211944949224758
2.31631335627566947721
2.29251242890654349793
2.27007147074145176902
2.24881463813874438173
2.22859840347361704005
2.20930581431370454126
2.18186103720412738483
2.16449298003942125490
2.18086260684046040481
3.00745739732020123114
3.58031471408295010050
3.77094056945789013469
3.81074201047308847023
3.85139622715399720931
3.87157461978850436779
3.90001557848362345737
3.92589855069555015987
3.92755148817625299174
0.99999971289715838818
0.99999903689807922991
0.99999839800298218062
0.99999775504738419585
0.99999710303664990363
0.99999645289917105107
0.99999580455317993444
0.99999515301098118591
0.99999449388289074481
0.99999350324068092544
0.99999284271425592507
1.00385741030924457995
1.04375469567103373869
1.01881650753023356160
1.00399058023791831751
1.00133931748047433352
0.99957779489431897169
1.00024330291970997564
0.99993879128171969661
0.99984603575066310910
1.00252725838826917126
0.70202310808206891402
0.69484551265336014225
0.68823850468173541906
0.68210290177513177579
0.67636431245698636072
0.67096577631417420040
0.66586332946778703512
0.66102108049155738900
0.65640978362755397768
0.64986644608650856458
0.64573639150392503350
0.64930461866233157853
0.84680046904089789628
0.99542896746184561518
1.04705783248344630465
1.05786858619945389748
1.06869624861226486523
1.07376924194137246538
1.08117452371296773883
1.08787353513104179115
1.08779756685499706670
1.000
1.000
1.000
0.000
0.000
0.294
0.933
0.933
0.933
0.933
0.000
0.000
1.000
0.000
0.000
1.000
1.000
0.000
0.000
0.294
0.933
0.000
0.647
1.000
0.502
0.000
0.000
0.510
0.510
0.510
0.510
0.000
0.000
1.000
0.000
0.000
0.647
1.000
0.502
0.000
0.000
0.510
0.000
0.000
0.000
0.000
1.000
0.510
0.933
0.933
0.933
0.933
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933


==> exE/I=41_81/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I21-5DS.txt <==
Conv=n
nRes=28
normRes=4.244754e-02
normRes=3.957349e-03
normRes=7.485652e-05
normRes=4.219260e-08
normRes=2.521833e-08
normRes=2.521833e-08
normRes=2.521833e-08
normRes=2.521833e-08
normRes=2.521833e-08
normRes=2.521833e-08
normRes=2.521833e-08
normRes=2.521833e-08
normRes=2.521833e-08
normRes=2.521833e-08
normRes=2.521833e-08
normRes=2.521833e-08
normRes=2.521833e-08
normRes=2.521833e-08
normRes=2.521833e-08
normRes=2.521833e-08
normRes=2.521833e-08
normRes=2.521833e-08
normRes=2.521833e-08
normRes=2.521833e-08
normRes=2.521833e-08
normRes=2.521833e-08
normRes=2.521833e-08
normRes=2.521833e-08
nG=1857
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=2
CellPDMap=5
CellPDMap=2
CellPDMap=2
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
2.39858707591676179050
2.36913481809002668399
2.34194694744157994037
2.31663338273161523162
2.29289935289654556172
2.27051816286071961315
2.24931511846660336928
2.22914801220907321522
2.20990087399996193440
2.19147699284943531239
2.17379705665962275063
2.04157230793584165696
2.84663884261807309528
3.81841497157418130470
3.79378774255403250493
3.81946545211667620734
3.84603394115221641769
3.87183512934746998368
3.89746358499163392253
3.92268666909335328441
3.94667802772923614896
0.99999999953330764857
0.99999999860005772678
0.99999999766675906621
0.99999999673346573470
0.99999999580018439360
0.99999999486690194228
0.99999999393361749256
0.99999999300033681759
0.99999999206706535748
0.99999999113379922644
0.99999999020053342846
0.99403803855648664722
1.03654283508050237828
0.98733711643591481888
0.99988254370829743323
1.00001214283122097370
0.99998994297838450507
1.00000657691134842153
0.99999914579043180929
0.99999465074596738390
1.00009586197498401283
0.70203830914198417368
0.69488968004485895946
0.68830714785425084479
0.68219319224901475707
0.67647412045420918236
0.67109325869350411331
0.66600693342140826481
0.66117959275642923522
0.65658224417204169576
0.65219070991685945682
0.64798516196298938663
0.61650967529599498551
0.80825017655623010437
1.06332569910836061133
1.05387166499476481185
1.06047115971460437223
1.06733361679812199796
1.07399389552911195267
1.08061744404017301413
1.08713883669906108409
1.09332412752588448157
1.000
1.000
1.000
0.000
0.000
0.294
0.933
0.933
0.933
0.933
0.933
0.294
1.000
1.000
1.000
1.000
1.000
0.000
0.000
0.294
0.933
0.000
0.647
1.000
0.502
0.000
0.000
0.510
0.510
0.510
0.510
0.510
0.000
1.000
0.647
0.000
0.647
1.000
0.502
0.000
0.000
0.510
0.000
0.000
0.000
0.000
1.000
0.510
0.933
0.933
0.933
0.933
0.933
0.510
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933


==> exE/I=41_81/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I21-6DS.txt <==
Conv=n
nRes=29
normRes=4.795926e-03
normRes=5.940702e-05
normRes=2.605823e-06
normRes=2.605730e-06
normRes=2.605730e-06
normRes=2.605730e-06
normRes=2.605730e-06
normRes=2.605730e-06
normRes=2.605730e-06
normRes=2.605730e-06
normRes=2.605730e-06
normRes=2.605730e-06
normRes=2.605730e-06
normRes=2.605730e-06
normRes=2.605730e-06
normRes=2.605730e-06
normRes=2.605730e-06
normRes=2.605730e-06
normRes=2.605730e-06
normRes=2.605730e-06
normRes=2.605730e-06
normRes=2.605730e-06
normRes=2.605730e-06
normRes=2.605730e-06
normRes=2.605730e-06
normRes=2.605730e-06
normRes=2.605730e-06
normRes=2.605730e-06
normRes=2.605730e-06
nG=1921
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=2
CellPDMap=5
CellPDMap=2
CellPDMap=2
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=1
CellPDMap=5
CellPDMap=1
CellPDMap=1
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
2.39857838018314506456
2.36911138927463049697
2.34191072732058280792
2.31658606448836801306
2.29284228962126590545
2.27045238229160695198
2.24924145024476551669
2.22906717219198213797
2.20981349448452091266
2.19138360180035007829
2.17368852617112739978
1.88309608423386620757
2.82429136741423869594
3.98324469475207187941
3.81486853179813190096
3.82038897601890292677
3.84689081026014623177
3.87171534413536022612
3.89780806747605845786
3.92339678931889634939
3.93955831978187243081
0.99999994661325197765
0.99999985012880754365
0.99999974991910811628
0.99999965007694635588
0.99999955119856054342
0.99999945219570540722
0.99999935302929132686
0.99999925410981171936
0.99999915593036681205
0.99999905817675815989
0.99999896029415569210
0.98157705212265022876
1.04605329067684071909
0.95975194976149902359
0.99764417151369633174
0.99994987261817669388
0.99992254306056915780
1.00004978003185085456
0.99999523025870451498
0.99994392733390535799
1.00096247263503945746
0.70203590999913245696
0.69488316821179474392
0.68829701567572176835
0.68217987371470956148
0.67645796422997006569
0.67107453020067109328
0.66598584775627689414
0.66115633653255323487
0.65655698315887955907
0.65216358308348498785
0.64795389325628927057
0.57985803979222017013
0.80018734975697736189
1.11259306830515991571
1.05971943798452872265
1.06070627982375498277
1.06755307608916716333
1.07393844339359234574
1.08069026756661412669
1.08731422201896221758
1.09129878887717635116
1.000
1.000
1.000
0.000
0.000
0.294
0.933
0.933
0.933
0.933
0.933
0.000
1.000
0.000
1.000
1.000
1.000
0.000
0.000
0.294
0.933
0.000
0.647
1.000
0.502
0.000
0.000
0.510
0.510
0.510
0.510
0.510
0.502
1.000
0.502
1.000
0.647
1.000
0.502
0.000
0.000
0.510
0.000
0.000
0.000
0.000
1.000
0.510
0.933
0.933
0.933
0.933
0.933
0.000
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933


==> exE/I=41_81/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I21-7DS.txt <==
Conv=n
nRes=27
normRes=2.757337e-03
normRes=1.849414e-05
normRes=5.244647e-06
normRes=5.244647e-06
normRes=5.244647e-06
normRes=5.244647e-06
normRes=5.244647e-06
normRes=5.244647e-06
normRes=5.244647e-06
normRes=5.244647e-06
normRes=5.244647e-06
normRes=5.244647e-06
normRes=5.244647e-06
normRes=5.244647e-06
normRes=5.244647e-06
normRes=5.244647e-06
normRes=5.244647e-06
normRes=5.244647e-06
normRes=5.244647e-06
normRes=5.244647e-06
normRes=5.244647e-06
normRes=5.244647e-06
normRes=5.244647e-06
normRes=5.244647e-06
normRes=5.244647e-06
normRes=5.244647e-06
normRes=5.244647e-06
nG=1793
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=1
CellPDMap=5
CellPDMap=1
CellPDMap=1
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=0
CellPDMap=5
CellPDMap=0
CellPDMap=0
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
2.39856958951903953547
2.36908755815482097162
2.34187388731786194640
2.31653793505275862330
2.29278423361226391108
2.27038544401633490821
2.24916647651369450145
2.22898489205802219359
2.20972454618764535539
2.19128851764453758122
2.17388936425833634303
1.97574708330088033570
2.86404954222613694625
3.84901060784786075430
3.81900079995158003854
3.82008921422004554813
3.84757123480126050907
3.87174477401621208728
3.89815987054523960254
3.92390097987620745101
3.93636791216084969136
0.99999989358899910030
0.99999969928457088653
0.99999949823435863028
0.99999929787136587755
0.99999909921188645523
0.99999890026647741958
0.99999870098618592884
0.99999850219224362124
0.99999830478157747393
0.99999810811942735356
0.99999791093518886065
0.99131603607549578783
1.03472422976679556683
0.97194702012252676138
0.99726356878210753454
1.00001703051095569563
0.99987551355777559703
1.00007782454971660968
0.99998881421729834962
0.99991986744025185274
1.00136374301701636114
0.70203348391849795807
0.69487654369781515218
0.68828670863668339752
0.68216632484405170800
0.67644152456063844081
0.67105546942038607483
0.66596438542245273151
0.66113266269584525237
0.65653126510337411759
0.65213596088827652242
0.64799989233548860312
0.60063545472366841604
0.81313776391232883700
1.07563603290721299111
1.06084245835268053959
1.06060206345208385414
1.06772272068696305602
1.07392411118584440999
1.08076532446073358962
1.08743068981696966446
1.09037967890582798702
1.000
1.000
1.000
0.000
0.000
0.294
0.933
0.933
0.933
0.933
0.933
0.000
1.000
0.000
1.000
1.000
1.000
0.000
0.000
0.294
0.933
0.000
0.647
1.000
0.502
0.000
0.000
0.510
0.510
0.510
0.510
0.510
0.502
1.000
0.502
1.000
0.647
1.000
0.502
0.000
0.000
0.510
0.000
0.000
0.000
0.000
1.000
0.510
0.933
0.933
0.933
0.933
0.933
0.000
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933


==> exE/I=41_81/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I21-8DS.txt <==
Conv=n
nRes=25
normRes=1.333840e-02
normRes=5.661758e-04
normRes=1.757590e-05
normRes=1.754090e-05
normRes=1.754090e-05
normRes=1.754090e-05
normRes=1.754090e-05
normRes=1.754090e-05
normRes=1.754090e-05
normRes=1.754090e-05
normRes=1.754090e-05
normRes=1.754090e-05
normRes=1.754090e-05
normRes=1.754090e-05
normRes=1.754090e-05
normRes=1.754090e-05
normRes=1.754090e-05
normRes=1.754090e-05
normRes=1.754090e-05
normRes=1.754090e-05
normRes=1.754090e-05
normRes=1.754090e-05
normRes=1.754090e-05
normRes=1.754090e-05
normRes=1.754090e-05
nG=1665
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=0
CellPDMap=5
CellPDMap=0
CellPDMap=0
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=2
CellPDMap=0
CellPDMap=5
CellPDMap=0
CellPDMap=0
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
2.39853260351074126788
2.36897742294540680774
2.34170394037882401150
2.31631575051113713926
2.29251532310870187459
2.27007479422159530458
2.24881834222508958376
2.22860248011952233327
2.20931024547517207424
2.19084451865543083926
2.16449809471786824844
2.17731192137010376442
3.00383243205622418870
3.57874567993938086374
3.77069279222765052495
3.81072117642469354593
3.85137641714473843990
3.87156454931251792217
3.90000031770936361752
3.92587869208923834208
3.92761696883551625348
0.99999971471595461292
0.99999904438024200815
0.99999841032351233228
0.99999777252791433035
0.99999712559020004221
0.99999648017217568352
0.99999583647471124159
0.99999519007981252372
0.99999453632717538731
0.99999387879177592531
0.99999289648702460731
1.00345246407158827928
1.04380105680265522494
1.01894249690806093511
1.00401457898647095135
1.00134006473256076397
0.99957859541821891813
1.00024287968908609514
0.99993894155309059890
0.99984661490217796587
1.00251836096014512734
0.70202321609742190933
0.69484584205936528178
0.68823901448484625654
0.68210357605419713600
0.67636513228698469380
0.67096672323201289601
0.66586439078938897129
0.66102225433337513660
0.65641106536781601566
0.65200654475198804860
0.64573788898190331853
0.64849499569063018267
0.84589135906406720533
0.99500670147132641574
1.04699024671441653922
1.05786376053245945172
1.06869171804673346315
1.07376753619056142242
1.08117138199435092183
1.08786919717993524337
1.08781701859797541587
1.000
1.000
1.000
0.000
0.000
0.294
0.933
0.933
0.933
0.933
0.933
0.000
1.000
0.000
0.000
1.000
1.000
0.000
0.000
0.294
0.933
0.000
0.647
1.000
0.502
0.000
0.000
0.510
0.510
0.510
0.510
0.510
0.000
1.000
0.000
0.000
0.647
1.000
0.502
0.000
0.000
0.510
0.000
0.000
0.000
0.000
1.000
0.510
0.933
0.933
0.933
0.933
0.933
0.000
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933


==> exE/I=41_81/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I21-9DS.txt <==
Conv=n
nRes=33
normRes=1.754107e-05
normRes=1.754107e-05
normRes=1.754107e-05
normRes=1.754107e-05
normRes=1.754107e-05
normRes=1.754107e-05
normRes=1.754107e-05
normRes=1.754107e-05
normRes=1.754107e-05
normRes=1.754107e-05
normRes=1.754107e-05
normRes=1.754107e-05
normRes=1.754107e-05
normRes=1.754107e-05
normRes=1.754107e-05
normRes=1.754107e-05
normRes=1.754107e-05
normRes=1.754107e-05
normRes=1.754107e-05
normRes=1.754107e-05
normRes=1.754107e-05
normRes=1.754107e-05
normRes=1.754107e-05
normRes=1.754107e-05
normRes=1.754107e-05
normRes=1.754107e-05
normRes=1.754107e-05
normRes=1.754107e-05
normRes=1.754107e-05
normRes=1.754107e-05
normRes=1.754107e-05
normRes=1.754107e-05
normRes=1.754107e-05
nG=2177
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=2
CellPDMap=0
CellPDMap=5
CellPDMap=0
CellPDMap=0
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=1
CellPDMap=0
CellPDMap=5
CellPDMap=0
CellPDMap=0
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
2.39853269469816154924
2.36897741032720388077
2.34170394843882645475
2.31631574798641226565
2.29251530910358125581
2.27007478242831384208
2.24881835895093562527
2.22860250252786906699
2.20931024883324056418
2.19083290498305016669
2.16449808818701949775
2.17731645060742140529
3.00383706764251012800
3.57874769032028350324
3.77069311062345668972
3.81072120315509055288
3.85137644256073441440
3.87156456219244216044
3.90000033728579786896
3.92587871760320972214
3.92761688452336299449
0.99999971613300464579
0.99999904420820273643
0.99999841046216697560
0.99999777251382571119
0.99999712537017348968
0.99999648002923069434
0.99999583681659676149
0.99999519052022378673
0.99999453639540603067
0.99999388051050219772
0.99999289641769240067
1.00345298219661915873
1.04380099858798103263
1.01894233565441694189
1.00401454814316437592
1.00134006377421913569
0.99957859438856555556
1.00024288023193119734
0.99993894136066396872
0.99984661415558451214
1.00251837241110841603
0.70202324054179410240
0.69484583866317084500
0.68823901661370512350
0.68210357534443399885
0.67636512846830310064
0.67096671999309154266
0.66586439518453444109
0.66102226025304433588
0.65641106615945643554
0.65200364280814482321
0.64573788707079216032
0.64849602824200169859
0.84589252137481929505
0.99500724246246019522
1.04699033356864790179
1.05786376672492732354
1.06869172386202238023
1.07376753837183458451
1.08117138602497808719
1.08786920275569598537
1.08781699355719596589
1.000
1.000
1.000
0.000
0.000
0.294
0.933
0.933
0.933
0.933
0.000
0.000
1.000
0.000
0.000
1.000
1.000
0.000
0.000
0.294
0.933
0.000
0.647
1.000
0.502
0.000
0.000
0.510
0.510
0.510
0.510
0.000
0.000
1.000
0.000
0.000
0.647
1.000
0.502
0.000
0.000
0.510
0.000
0.000
0.000
0.000
1.000
0.510
0.933
0.933
0.933
0.933
1.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933


==> exE/I=41_81/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I41-10DS-RhoError.dat <==
0.012195 0.00000033929020970547
0.036585 0.00000001533231497319
0.060976 0.00000000268922928370
0.085366 0.00000000261266874801
0.109756 0.00000000287709456259
0.134146 0.00000000369301833558
0.158537 0.00000000275717582099
0.182927 0.00000000194110727492
0.207317 0.00000000142909284406
0.231707 0.00000000107705799834
0.256098 0.00000000083484019697
0.280488 0.00000000062449068139
0.304878 0.00000000053792570398
0.329268 0.00000000031476421469
0.353659 0.00000000050161297338
0.378049 0.00000000015314194357
0.402439 0.00000000123700560906
0.426829 0.00000000102064978691
0.451220 0.00000000156808388496
0.475610 0.00000000452833059938
0.500000 0.00000000737294669761
0.524390 0.00007108576083725282
0.548780 0.00425528244152717505
0.573171 0.01136114542654675930
0.597561 0.20514857926400198451
0.621951 0.19051201230094472194
0.646341 0.02166257315469621858
0.670732 0.00011139956342010038
0.695122 0.00003924419367118404
0.719512 0.00000000009096812192
0.743902 0.00000000005099076716
0.768293 0.00000000006987432855
0.792683 0.00000000001684785644
0.817073 0.00000000002122035880
0.841463 0.00000000000591482419
0.865854 0.00000000001161915009
0.890244 0.00000000000546096501
0.914634 0.00000000000211874962
0.939024 0.00000000000753308527
0.963415 0.00000000000668176625
0.987805 0.00000000030930324968


==> exE/I=41_81/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I41-10DS-Rho_RhoExact.dat <==
0.000000 2.414214
0.002000 2.412863
0.004000 2.411517
0.006000 2.410177
0.008000 2.408843
0.010000 2.407514
0.012000 2.406190
0.014000 2.404871
0.016000 2.403558
0.018000 2.402250
0.020000 2.400947
0.022000 2.399649
0.024000 2.398356
0.026000 2.397067
0.028000 2.395784
0.030000 2.394506
0.032000 2.393232
0.034000 2.391963
0.036000 2.390699
0.038000 2.389440
0.040000 2.388185
0.042000 2.386935
0.044000 2.385689
0.046000 2.384448
0.048000 2.383211
0.050000 2.381978
0.052000 2.380750
0.054000 2.379527
0.056000 2.378307
0.058000 2.377092
0.060000 2.375881
0.062000 2.374674
0.064000 2.373472
0.066000 2.372273
0.068000 2.371079
0.070000 2.369889
0.072000 2.368702
0.074000 2.367520
0.076000 2.366341
0.078000 2.365167
0.080000 2.363996
0.082000 2.362829
0.084000 2.361666
0.086000 2.360507
0.088000 2.359351
0.090000 2.358199
0.092000 2.357051
0.094000 2.355906
0.096000 2.354765
0.098000 2.353628
0.100000 2.352494
0.102000 2.351364
0.104000 2.350237
0.106000 2.349114
0.108000 2.347994
0.110000 2.346878
0.112000 2.345765
0.114000 2.344655
0.116000 2.343549
0.118000 2.342446
0.120000 2.341346
0.122000 2.340250
0.124000 2.339157
0.126000 2.338067
0.128000 2.336980
0.130000 2.335897
0.132000 2.334817
0.134000 2.333739
0.136000 2.332665
0.138000 2.331594
0.140000 2.330526
0.142000 2.329461
0.144000 2.328399
0.146000 2.327340
0.148000 2.326284
0.150000 2.325231
0.152000 2.324181
0.154000 2.323134
0.156000 2.322090
0.158000 2.321048
0.160000 2.320010
0.162000 2.318974
0.164000 2.317941
0.166000 2.316911
0.168000 2.315884
0.170000 2.314859
0.172000 2.313838
0.174000 2.312818
0.176000 2.311802
0.178000 2.310788
0.180000 2.309777
0.182000 2.308769
0.184000 2.307763
0.186000 2.306760
0.188000 2.305760
0.190000 2.304762
0.192000 2.303766
0.194000 2.302773
0.196000 2.301783
0.198000 2.300795
0.200000 2.299810
0.202000 2.298827
0.204000 2.297847
0.206000 2.296869
0.208000 2.295893
0.210000 2.294920
0.212000 2.293950
0.214000 2.292982
0.216000 2.292016
0.218000 2.291052
0.220000 2.290091
0.222000 2.289132
0.224000 2.288176
0.226000 2.287222
0.228000 2.286270
0.230000 2.285320
0.232000 2.284373
0.234000 2.283428
0.236000 2.282485
0.238000 2.281545
0.240000 2.280606
0.242000 2.279670
0.244000 2.278736
0.246000 2.277804
0.248000 2.276875
0.250000 2.275947
0.252000 2.275022
0.254000 2.274098
0.256000 2.273177
0.258000 2.272258
0.260000 2.271341
0.262000 2.270427
0.264000 2.269514
0.266000 2.268603
0.268000 2.267694
0.270000 2.266788
0.272000 2.265883
0.274000 2.264981
0.276000 2.264080
0.278000 2.263181
0.280000 2.262285
0.282000 2.261390
0.284000 2.260497
0.286000 2.259607
0.288000 2.258718
0.290000 2.257831
0.292000 2.256946
0.294000 2.256063
0.296000 2.255182
0.298000 2.254303
0.300000 2.253425
0.302000 2.252550
0.304000 2.251676
0.306000 2.250804
0.308000 2.249934
0.310000 2.249066
0.312000 2.248200
0.314000 2.247335
0.316000 2.246472
0.318000 2.245611
0.320000 2.244752
0.322000 2.243895
0.324000 2.243039
0.326000 2.242185
0.328000 2.241333
0.330000 2.240483
0.332000 2.239634
0.334000 2.238787
0.336000 2.237942
0.338000 2.237098
0.340000 2.236257
0.342000 2.235416
0.344000 2.234578
0.346000 2.233741
0.348000 2.232906
0.350000 2.232073
0.352000 2.231241
0.354000 2.230411
0.356000 2.229582
0.358000 2.228755
0.360000 2.227930
0.362000 2.227106
0.364000 2.226284
0.366000 2.225463
0.368000 2.224645
0.370000 2.223827
0.372000 2.223011
0.374000 2.222197
0.376000 2.221385
0.378000 2.220573
0.380000 2.219764
0.382000 2.218956
0.384000 2.218149
0.386000 2.217344
0.388000 2.216541
0.390000 2.215739
0.392000 2.214938
0.394000 2.214139
0.396000 2.213342
0.398000 2.212546
0.400000 2.211751
0.402000 2.210958
0.404000 2.210167
0.406000 2.209377
0.408000 2.208588
0.410000 2.207801
0.412000 2.207015
0.414000 2.206230
0.416000 2.205447
0.418000 2.204666
0.420000 2.203886
0.422000 2.203107
0.424000 2.202329
0.426000 2.201554
0.428000 2.200779
0.430000 2.200006
0.432000 2.199234
0.434000 2.198463
0.436000 2.197694
0.438000 2.196927
0.440000 2.196160
0.442000 2.195395
0.444000 2.194631
0.446000 2.193869
0.448000 2.193108
0.450000 2.192348
0.452000 2.191590
0.454000 2.190833
0.456000 2.190077
0.458000 2.189323
0.460000 2.188569
0.462000 2.187817
0.464000 2.187067
0.466000 2.186317
0.468000 2.185569
0.470000 2.184823
0.472000 2.184077
0.474000 2.183333
0.476000 2.182590
0.478000 2.181848
0.480000 2.181107
0.482000 2.180368
0.484000 2.179630
0.486000 2.178893
0.488000 2.178158
0.490000 2.177423
0.492000 2.176690
0.494000 2.175958
0.496000 2.175227
0.498000 2.174498
0.500000 2.173769
0.502000 2.173042
0.504000 2.172316
0.506000 2.171591
0.508000 2.170868
0.510000 2.170145
0.512000 2.169424
0.514000 2.168704
0.516000 2.167985
0.518000 2.167267
0.520000 2.166550
0.522000 2.165835
0.524000 2.165121
0.526000 2.164407
0.528000 2.163695
0.530000 2.162984
0.532000 2.162274
0.534000 2.161566
0.536000 2.160858
0.538000 2.160152
0.540000 2.159446
0.542000 2.158742
0.544000 2.158039
0.546000 2.157336
0.548000 2.156635
0.550000 2.155936
0.552000 2.155237
0.554000 2.154539
0.556000 2.153842
0.558000 2.153147
0.560000 2.152452
0.562000 2.151759
0.564000 2.151066
0.566000 2.150375
0.568000 2.149684
0.570000 2.148995
0.572000 2.148307
0.574000 2.147620
0.576000 2.146934
0.578000 2.146248
0.580000 2.145564
0.582000 2.144881
0.584000 2.144199
0.586000 2.143518
0.588000 2.142838
0.590000 2.142159
0.592000 2.141481
0.594000 2.140804
0.596000 2.140128
0.598000 2.139453
0.600000 2.138779
0.600000 2.139453
0.600000 3.739273
0.600000 3.740451
0.602000 3.741629
0.604000 3.742805
0.606000 3.743980
0.608000 3.745155
0.610000 3.746328
0.612000 3.747501
0.614000 3.748672
0.616000 3.749843
0.618000 3.751012
0.620000 3.752181
0.622000 3.753349
0.624000 3.754515
0.626000 3.755681
0.628000 3.756846
0.630000 3.758010
0.632000 3.759173
0.634000 3.760335
0.636000 3.761496
0.638000 3.762656
0.640000 3.763815
0.642000 3.764973
0.644000 3.766130
0.646000 3.767287
0.648000 3.768442
0.650000 3.769597
0.652000 3.770751
0.654000 3.771903
0.656000 3.773055
0.658000 3.774206
0.660000 3.775356
0.662000 3.776505
0.664000 3.777654
0.666000 3.778801
0.668000 3.779947
0.670000 3.781093
0.672000 3.782238
0.674000 3.783382
0.676000 3.784525
0.678000 3.785667
0.680000 3.786808
0.682000 3.787948
0.684000 3.789088
0.686000 3.790226
0.688000 3.791364
0.690000 3.792501
0.692000 3.793637
0.694000 3.794772
0.696000 3.795907
0.698000 3.797040
0.700000 3.798173
0.702000 3.799305
0.704000 3.800436
0.706000 3.801566
0.708000 3.802695
0.710000 3.803824
0.712000 3.804951
0.714000 3.806078
0.716000 3.807204
0.718000 3.808329
0.720000 3.809454
0.722000 3.810577
0.724000 3.811700
0.726000 3.812822
0.728000 3.813943
0.730000 3.815064
0.732000 3.816183
0.734000 3.817302
0.736000 3.818420
0.738000 3.819537
0.740000 3.820653
0.742000 3.821769
0.744000 3.822884
0.746000 3.823998
0.748000 3.825111
0.750000 3.826223
0.752000 3.827335
0.754000 3.828446
0.756000 3.829556
0.758000 3.830665
0.760000 3.831774
0.762000 3.832881
0.764000 3.833988
0.766000 3.835095
0.768000 3.836200
0.770000 3.837305
0.772000 3.838409
0.774000 3.839512
0.776000 3.840615
0.778000 3.841716
0.780000 3.842817
0.782000 3.843917
0.784000 3.845017
0.786000 3.846116
0.788000 3.847214
0.790000 3.848311
0.792000 3.849408
0.794000 3.850503
0.796000 3.851598
0.798000 3.852693
0.800000 3.853786
0.802000 3.854879
0.804000 3.855971
0.806000 3.857063
0.808000 3.858154
0.810000 3.859244
0.812000 3.860333
0.814000 3.861421
0.816000 3.862509
0.818000 3.863597
0.820000 3.864683
0.822000 3.865769
0.824000 3.866854
0.826000 3.867938
0.828000 3.869022
0.830000 3.870105
0.832000 3.871187
0.834000 3.872269
0.836000 3.873350
0.838000 3.874430
0.840000 3.875509
0.842000 3.876588
0.844000 3.877666
0.846000 3.878744
0.848000 3.879820
0.850000 3.880897
0.852000 3.881972
0.854000 3.883047
0.856000 3.884121
0.858000 3.885194
0.860000 3.886267
0.862000 3.887339
0.864000 3.888411
0.866000 3.889481
0.868000 3.890551
0.870000 3.891621
0.872000 3.892690
0.874000 3.893758
0.876000 3.894825
0.878000 3.895892
0.880000 3.896958
0.882000 3.898024
0.884000 3.899088
0.886000 3.900153
0.888000 3.901216
0.890000 3.902279
0.892000 3.903341
0.894000 3.904403
0.896000 3.905464
0.898000 3.906525
0.900000 3.907584
0.902000 3.908643
0.904000 3.909702
0.906000 3.910760
0.908000 3.911817
0.910000 3.912874
0.912000 3.913930
0.914000 3.914985
0.916000 3.916040
0.918000 3.917094
0.920000 3.918147
0.922000 3.919200
0.924000 3.920252
0.926000 3.921304
0.928000 3.922355
0.930000 3.923405
0.932000 3.924455
0.934000 3.925505
0.936000 3.926553
0.938000 3.927601
0.940000 3.928649
0.942000 3.929695
0.944000 3.930742
0.946000 3.931787
0.948000 3.932832
0.950000 3.933877
0.952000 3.934920
0.954000 3.935964
0.956000 3.937006
0.958000 3.938048
0.960000 3.939090
0.962000 3.940131
0.964000 3.941171
0.966000 3.942211
0.968000 3.943250
0.970000 3.944288
0.972000 3.945326
0.974000 3.946364
0.976000 3.947401
0.978000 3.948437
0.980000 3.949472
0.982000 3.950508
0.984000 3.951542
0.986000 3.952576
0.988000 3.953609
0.990000 3.954642
0.992000 3.955675
0.994000 3.956706
0.996000 3.957737
0.998000 3.958768
1.000000 3.959798


==> exE/I=41_81/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I41-10DS-Rho_RhoSubPv.dat <==
0.000000 3.313708
0.002000 3.315564
0.004000 3.317413
0.006000 3.319258
0.008000 3.321097
0.010000 3.322930
0.012000 3.324758
0.014000 3.326581
0.016000 3.328399
0.018000 3.330211
0.020000 3.332019
0.022000 3.333821
0.024000 3.335619
0.026000 3.337411
0.028000 3.339199
0.030000 3.340982
0.032000 3.342760
0.034000 3.344533
0.036000 3.346301
0.038000 3.348065
0.040000 3.349824
0.042000 3.351579
0.044000 3.353329
0.046000 3.355075
0.048000 3.356816
0.050000 3.358553
0.052000 3.360285
0.054000 3.362013
0.056000 3.363737
0.058000 3.365456
0.060000 3.367172
0.062000 3.368883
0.064000 3.370590
0.066000 3.372293
0.068000 3.373991
0.070000 3.375686
0.072000 3.377377
0.074000 3.379064
0.076000 3.380747
0.078000 3.382426
0.080000 3.384101
0.082000 3.385772
0.084000 3.387439
0.086000 3.389103
0.088000 3.390763
0.090000 3.392419
0.092000 3.394072
0.094000 3.395721
0.096000 3.397366
0.098000 3.399008
0.100000 3.400646
0.102000 3.402280
0.104000 3.403912
0.106000 3.405539
0.108000 3.407163
0.110000 3.408784
0.112000 3.410401
0.114000 3.412015
0.116000 3.413626
0.118000 3.415233
0.120000 3.416837
0.122000 3.418438
0.124000 3.420035
0.126000 3.421630
0.128000 3.423221
0.130000 3.424809
0.132000 3.426393
0.134000 3.427975
0.136000 3.429554
0.138000 3.431129
0.140000 3.432701
0.142000 3.434271
0.144000 3.435837
0.146000 3.437400
0.148000 3.438960
0.150000 3.440518
0.152000 3.442072
0.154000 3.443624
0.156000 3.445172
0.158000 3.446718
0.160000 3.448261
0.162000 3.449801
0.164000 3.451338
0.166000 3.452873
0.168000 3.454405
0.170000 3.455933
0.172000 3.457460
0.174000 3.458983
0.176000 3.460504
0.178000 3.462022
0.180000 3.463537
0.182000 3.465050
0.184000 3.466560
0.186000 3.468068
0.188000 3.469573
0.190000 3.471075
0.192000 3.472575
0.194000 3.474072
0.196000 3.475567
0.198000 3.477059
0.200000 3.478548
0.202000 3.480035
0.204000 3.481520
0.206000 3.483002
0.208000 3.484482
0.210000 3.485960
0.212000 3.487435
0.214000 3.488907
0.216000 3.490377
0.218000 3.491845
0.220000 3.493311
0.222000 3.494774
0.224000 3.496235
0.226000 3.497693
0.228000 3.499149
0.230000 3.500603
0.232000 3.502055
0.234000 3.503504
0.236000 3.504952
0.238000 3.506397
0.240000 3.507839
0.242000 3.509280
0.244000 3.510718
0.246000 3.512154
0.248000 3.513588
0.250000 3.515020
0.252000 3.516450
0.254000 3.517878
0.256000 3.519303
0.258000 3.520726
0.260000 3.522148
0.262000 3.523567
0.264000 3.524984
0.266000 3.526399
0.268000 3.527812
0.270000 3.529223
0.272000 3.530632
0.274000 3.532039
0.276000 3.533444
0.278000 3.534847
0.280000 3.536248
0.282000 3.537647
0.284000 3.539044
0.286000 3.540439
0.288000 3.541832
0.290000 3.543224
0.292000 3.544613
0.294000 3.546000
0.296000 3.547386
0.298000 3.548769
0.300000 3.550151
0.302000 3.551531
0.304000 3.552909
0.306000 3.554285
0.308000 3.555660
0.310000 3.557032
0.312000 3.558403
0.314000 3.559772
0.316000 3.561139
0.318000 3.562504
0.320000 3.563868
0.322000 3.565230
0.324000 3.566590
0.326000 3.567948
0.328000 3.569304
0.330000 3.570659
0.332000 3.572012
0.334000 3.573363
0.336000 3.574713
0.338000 3.576061
0.340000 3.577407
0.342000 3.578752
0.344000 3.580094
0.346000 3.581435
0.348000 3.582775
0.350000 3.584113
0.352000 3.585449
0.354000 3.586784
0.356000 3.588116
0.358000 3.589448
0.360000 3.590777
0.362000 3.592106
0.364000 3.593432
0.366000 3.594757
0.368000 3.596080
0.370000 3.597402
0.372000 3.598722
0.374000 3.600041
0.376000 3.601358
0.378000 3.602673
0.380000 3.603987
0.382000 3.605299
0.384000 3.606610
0.386000 3.607920
0.388000 3.609227
0.390000 3.610534
0.392000 3.611839
0.394000 3.613142
0.396000 3.614444
0.398000 3.615744
0.400000 3.617043
0.402000 3.618341
0.404000 3.619637
0.406000 3.620931
0.408000 3.622224
0.410000 3.623516
0.412000 3.624806
0.414000 3.626095
0.416000 3.627382
0.418000 3.628668
0.420000 3.629952
0.422000 3.631236
0.424000 3.632517
0.426000 3.633798
0.428000 3.635077
0.430000 3.636354
0.432000 3.637630
0.434000 3.638905
0.436000 3.640179
0.438000 3.641451
0.440000 3.642721
0.442000 3.643991
0.444000 3.645259
0.446000 3.646526
0.448000 3.647791
0.450000 3.649055
0.452000 3.650318
0.454000 3.651579
0.456000 3.652840
0.458000 3.654098
0.460000 3.655356
0.462000 3.656612
0.464000 3.657867
0.466000 3.659121
0.468000 3.660373
0.470000 3.661625
0.472000 3.662874
0.474000 3.664123
0.476000 3.665370
0.478000 3.666617
0.480000 3.667862
0.482000 3.669105
0.484000 3.670348
0.486000 3.671589
0.488000 3.672829
0.490000 3.674068
0.492000 3.675305
0.494000 3.676541
0.496000 3.677776
0.498000 3.679010
0.500000 3.680243
0.502000 3.681475
0.504000 3.682705
0.506000 3.683934
0.508000 3.685162
0.510000 3.686389
0.512000 3.687615
0.514000 3.688839
0.516000 3.690062
0.518000 3.691285
0.520000 3.692506
0.522000 3.693726
0.524000 3.694944
0.526000 3.696162
0.528000 3.697378
0.530000 3.698594
0.532000 3.699808
0.534000 3.701021
0.536000 3.702233
0.538000 3.703444
0.540000 3.704654
0.542000 3.705862
0.544000 3.707070
0.546000 3.708276
0.548000 3.709482
0.550000 3.710686
0.552000 3.711889
0.554000 3.713091
0.556000 3.714292
0.558000 3.715492
0.560000 3.716691
0.562000 3.717889
0.564000 3.719086
0.566000 3.720282
0.568000 3.721476
0.570000 3.722670
0.572000 3.723863
0.574000 3.725054
0.576000 3.726245
0.578000 3.727434
0.580000 3.728623
0.582000 3.729810
0.584000 3.730996
0.586000 3.732182
0.588000 3.733366
0.590000 3.734550
0.592000 3.735732
0.594000 3.736913
0.596000 3.738094
0.598000 3.739273
0.600000 3.740451


==> exE/I=41_81/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I41-10DS-Rho_RhoSupPv.dat <==
0.600000 2.138779
0.602000 2.138106
0.604000 2.137434
0.606000 2.136763
0.608000 2.136093
0.610000 2.135424
0.612000 2.134756
0.614000 2.134089
0.616000 2.133423
0.618000 2.132758
0.620000 2.132093
0.622000 2.131430
0.624000 2.130768
0.626000 2.130106
0.628000 2.129446
0.630000 2.128786
0.632000 2.128128
0.634000 2.127470
0.636000 2.126814
0.638000 2.126158
0.640000 2.125503
0.642000 2.124849
0.644000 2.124196
0.646000 2.123544
0.648000 2.122893
0.650000 2.122243
0.652000 2.121594
0.654000 2.120945
0.656000 2.120298
0.658000 2.119651
0.660000 2.119005
0.662000 2.118361
0.664000 2.117717
0.666000 2.117074
0.668000 2.116432
0.670000 2.115790
0.672000 2.115150
0.674000 2.114510
0.676000 2.113872
0.678000 2.113234
0.680000 2.112597
0.682000 2.111961
0.684000 2.111326
0.686000 2.110692
0.688000 2.110058
0.690000 2.109426
0.692000 2.108794
0.694000 2.108163
0.696000 2.107533
0.698000 2.106904
0.700000 2.106276
0.702000 2.105648
0.704000 2.105022
0.706000 2.104396
0.708000 2.103771
0.710000 2.103147
0.712000 2.102524
0.714000 2.101901
0.716000 2.101279
0.718000 2.100659
0.720000 2.100039
0.722000 2.099419
0.724000 2.098801
0.726000 2.098183
0.728000 2.097567
0.730000 2.096951
0.732000 2.096335
0.734000 2.095721
0.736000 2.095108
0.738000 2.094495
0.740000 2.093883
0.742000 2.093272
0.744000 2.092661
0.746000 2.092052
0.748000 2.091443
0.750000 2.090835
0.752000 2.090227
0.754000 2.089621
0.756000 2.089015
0.758000 2.088410
0.760000 2.087806
0.762000 2.087203
0.764000 2.086600
0.766000 2.085998
0.768000 2.085397
0.770000 2.084797
0.772000 2.084197
0.774000 2.083598
0.776000 2.083000
0.778000 2.082403
0.780000 2.081806
0.782000 2.081210
0.784000 2.080615
0.786000 2.080021
0.788000 2.079427
0.790000 2.078834
0.792000 2.078242
0.794000 2.077650
0.796000 2.077060
0.798000 2.076470
0.800000 2.075881
0.802000 2.075292
0.804000 2.074704
0.806000 2.074117
0.808000 2.073531
0.810000 2.072945
0.812000 2.072360
0.814000 2.071776
0.816000 2.071192
0.818000 2.070610
0.820000 2.070027
0.822000 2.069446
0.824000 2.068865
0.826000 2.068285
0.828000 2.067706
0.830000 2.067127
0.832000 2.066550
0.834000 2.065972
0.836000 2.065396
0.838000 2.064820
0.840000 2.064245
0.842000 2.063670
0.844000 2.063097
0.846000 2.062523
0.848000 2.061951
0.850000 2.061379
0.852000 2.060808
0.854000 2.060238
0.856000 2.059668
0.858000 2.059099
0.860000 2.058531
0.862000 2.057963
0.864000 2.057396
0.866000 2.056830
0.868000 2.056264
0.870000 2.055699
0.872000 2.055134
0.874000 2.054571
0.876000 2.054007
0.878000 2.053445
0.880000 2.052883
0.882000 2.052322
0.884000 2.051762
0.886000 2.051202
0.888000 2.050643
0.890000 2.050084
0.892000 2.049526
0.894000 2.048969
0.896000 2.048412
0.898000 2.047856
0.900000 2.047301
0.902000 2.046746
0.904000 2.046192
0.906000 2.045638
0.908000 2.045085
0.910000 2.044533
0.912000 2.043982
0.914000 2.043431
0.916000 2.042880
0.918000 2.042331
0.920000 2.041781
0.922000 2.041233
0.924000 2.040685
0.926000 2.040138
0.928000 2.039591
0.930000 2.039045
0.932000 2.038499
0.934000 2.037955
0.936000 2.037410
0.938000 2.036867
0.940000 2.036324
0.942000 2.035781
0.944000 2.035239
0.946000 2.034698
0.948000 2.034157
0.950000 2.033617
0.952000 2.033078
0.954000 2.032539
0.956000 2.032001
0.958000 2.031463
0.960000 2.030926
0.962000 2.030390
0.964000 2.029854
0.966000 2.029318
0.968000 2.028783
0.970000 2.028249
0.972000 2.027716
0.974000 2.027183
0.976000 2.026650
0.978000 2.026118
0.980000 2.025587
0.982000 2.025056
0.984000 2.024526
0.986000 2.023996
0.988000 2.023467
0.990000 2.022939
0.992000 2.022411
0.994000 2.021884
0.996000 2.021357
0.998000 2.020831
1.000000 2.020305


==> exE/I=41_81/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I41-10DS-Rho_VarSteS.dat <==
0.012195 2.406093
0.036585 2.390359
0.060976 2.375318
0.085366 2.360897
0.109756 2.347035
0.134146 2.333680
0.158537 2.320787
0.182927 2.308319
0.207317 2.296241
0.231707 2.284525
0.256098 2.273146
0.280488 2.262079
0.304878 2.251304
0.329268 2.240804
0.353659 2.230562
0.378049 2.220563
0.402439 2.210793
0.426829 2.201241
0.451220 2.191894
0.475610 2.182742
0.500000 2.173777
0.524390 2.165059
0.548780 2.152114
0.573171 2.159272
0.597561 2.987228
0.621951 3.562802
0.646341 3.745816
0.670732 3.781395
0.695122 3.795364
0.719512 3.809175
0.743902 3.822824
0.768293 3.836357
0.792683 3.849777
0.817073 3.863088
0.841463 3.876294
0.865854 3.889399
0.890244 3.902405
0.914634 3.915316
0.939024 3.928134
0.963415 3.940863
0.987805 3.953505


==> exE/I=41_81/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I41-10DS.txt <==
Conv=y
nRes=2
normRes=1.004066e-09
normRes=1.829050e-14
nG=249
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=1
CellPDMap=0
CellPDMap=5
CellPDMap=0
CellPDMap=2
CellPDMap=1
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=0
CellPDMap=0
CellPDMap=5
CellPDMap=0
CellPDMap=2
CellPDMap=1
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
2.40609329464424082090
2.39035891090520236091
2.37531781583724077578
2.36089696025691964110
2.34703494640032328533
2.33367983423152614009
2.32078723144996823535
2.30831883318708008801
2.29624131357815386423
2.28452546572593018226
2.27314552327507879426
2.26207861882173899559
2.25130434749650820692
2.24080441088405102334
2.23056232601452064657
2.22056318069282543348
2.21079343735501598900
2.20124075046934652988
2.19189384556281829930
2.18274236971336987878
2.17377680377770321485
2.16505944443718600922
2.15211365234561569082
2.15927214704138270562
2.98722801786731162466
3.56280219251614616027
3.74581588926614683643
3.78139505834741518342
3.79536425382292463837
3.80917455880627997544
3.82282431337665062898
3.83635715753812167605
3.84977723226906265452
3.86308844305624266013
3.87629447921627079410
3.88939882955194171643
3.90240479756664182531
3.91531551478256423238
3.92813395301298262652
3.94086293555758748752
3.95350514759498583572
0.99999999999999977796
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00185365380001334401
1.04335374699095750906
1.01807739373004468852
1.00223755645947498749
1.00001960676356138613
1.00000415990021984669
1.00000000008298828291
0.99999999998992050720
1.00000000000857625082
0.99999999999915945015
1.00000000000155497837
0.99999999999919420013
1.00000000000009237056
0.99999999999918209870
0.99999999999963440356
0.99999999999580557741
1.00000000000518873833
0.99999999995641764006
0.70386256365098553989
0.70003880264758056029
0.69638836381194535452
0.69289298484822015034
0.68953731631542602987
0.68630837320458182305
0.68319505744054731533
0.68018779280618035799
0.67727824783530377051
0.67445912080360315155
0.67172397012224527302
0.66906707894026529182
0.66648334604031278516
0.66396819681855345774
0.66151751053252605406
0.65912755913345733028
0.65679495823036004865
0.65451662144029776336
0.65228973014502067418
0.65011169611401364854
0.64798013956145206205
0.64591063465767772911
0.64283893903181765772
0.64438839036892103795
0.84191043926152620003
0.99123539395495885440
1.04106092168253683283
1.05064801110779315607
1.05425458462509680224
1.05781809267785864570
1.06134036627750671933
1.06483341224413385895
1.06829826586066722882
1.07173590348827940666
1.07514724746024215030
1.07853316997543946520
1.08189449691037475887
1.08523201114619327612
1.08854645563557550503
1.09183853620087933933
1.09510892415445715287
1.000
1.000
1.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.294
0.933
0.933
0.933
0.933
0.000
0.000
1.000
0.000
1.000
1.000
1.000
1.000
1.000
1.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.294
0.933
0.000
0.647
1.000
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.000
0.000
0.510
0.510
0.510
0.510
0.000
0.000
1.000
0.000
1.000
1.000
0.000
0.000
0.647
1.000
0.502
0.502
0.502
0.502
0.502
0.502
0.000
0.000
0.510
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933
0.933
0.933
0.933
1.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933


==> exE/I=41_81/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I41-11DS-RhoError.dat <==
0.012195 0.00000033929018883327
0.036585 0.00000001533231230866
0.060976 0.00000000268922928370
0.085366 0.00000000261266652757
0.109756 0.00000000287709411850
0.134146 0.00000000369301789149
0.158537 0.00000000275717537690
0.182927 0.00000000194110816309
0.207317 0.00000000142909328815
0.231707 0.00000000107705799834
0.256098 0.00000000083483975288
0.280488 0.00000000062449201366
0.304878 0.00000000053792659216
0.329268 0.00000000031476510287
0.353659 0.00000000050161297338
0.378049 0.00000000015314149948
0.402439 0.00000000123700560906
0.426829 0.00000000102064801055
0.451220 0.00000000156808566132
0.475610 0.00000000452833237574
0.500000 0.00000000737294758579
0.524390 0.00433723522845097520
0.548780 0.00425528244152628687
0.573171 0.01307711525910004724
0.597561 0.20693740715864894497
0.621951 0.18972821854429611221
0.646341 0.02154376286854642331
0.670732 0.00011048040240302370
0.695122 0.00003924413541911420
0.719512 0.00000000009097345099
0.743902 0.00000000005098854672
0.768293 0.00000000006988054579
0.792683 0.00000000001684741235
0.817073 0.00000000002122080289
0.841463 0.00000000000591793281
0.865854 0.00000000001162181462
0.890244 0.00000000000546318546
0.914634 0.00000000000211564100
0.939024 0.00000000000753397345
0.963415 0.00000000000668087807
0.987805 0.00000000030928504202


==> exE/I=41_81/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I41-11DS-Rho_RhoExact.dat <==
0.000000 2.414214
0.002000 2.412863
0.004000 2.411517
0.006000 2.410177
0.008000 2.408843
0.010000 2.407514
0.012000 2.406190
0.014000 2.404871
0.016000 2.403558
0.018000 2.402250
0.020000 2.400947
0.022000 2.399649
0.024000 2.398356
0.026000 2.397067
0.028000 2.395784
0.030000 2.394506
0.032000 2.393232
0.034000 2.391963
0.036000 2.390699
0.038000 2.389440
0.040000 2.388185
0.042000 2.386935
0.044000 2.385689
0.046000 2.384448
0.048000 2.383211
0.050000 2.381978
0.052000 2.380750
0.054000 2.379527
0.056000 2.378307
0.058000 2.377092
0.060000 2.375881
0.062000 2.374674
0.064000 2.373472
0.066000 2.372273
0.068000 2.371079
0.070000 2.369889
0.072000 2.368702
0.074000 2.367520
0.076000 2.366341
0.078000 2.365167
0.080000 2.363996
0.082000 2.362829
0.084000 2.361666
0.086000 2.360507
0.088000 2.359351
0.090000 2.358199
0.092000 2.357051
0.094000 2.355906
0.096000 2.354765
0.098000 2.353628
0.100000 2.352494
0.102000 2.351364
0.104000 2.350237
0.106000 2.349114
0.108000 2.347994
0.110000 2.346878
0.112000 2.345765
0.114000 2.344655
0.116000 2.343549
0.118000 2.342446
0.120000 2.341346
0.122000 2.340250
0.124000 2.339157
0.126000 2.338067
0.128000 2.336980
0.130000 2.335897
0.132000 2.334817
0.134000 2.333739
0.136000 2.332665
0.138000 2.331594
0.140000 2.330526
0.142000 2.329461
0.144000 2.328399
0.146000 2.327340
0.148000 2.326284
0.150000 2.325231
0.152000 2.324181
0.154000 2.323134
0.156000 2.322090
0.158000 2.321048
0.160000 2.320010
0.162000 2.318974
0.164000 2.317941
0.166000 2.316911
0.168000 2.315884
0.170000 2.314859
0.172000 2.313838
0.174000 2.312818
0.176000 2.311802
0.178000 2.310788
0.180000 2.309777
0.182000 2.308769
0.184000 2.307763
0.186000 2.306760
0.188000 2.305760
0.190000 2.304762
0.192000 2.303766
0.194000 2.302773
0.196000 2.301783
0.198000 2.300795
0.200000 2.299810
0.202000 2.298827
0.204000 2.297847
0.206000 2.296869
0.208000 2.295893
0.210000 2.294920
0.212000 2.293950
0.214000 2.292982
0.216000 2.292016
0.218000 2.291052
0.220000 2.290091
0.222000 2.289132
0.224000 2.288176
0.226000 2.287222
0.228000 2.286270
0.230000 2.285320
0.232000 2.284373
0.234000 2.283428
0.236000 2.282485
0.238000 2.281545
0.240000 2.280606
0.242000 2.279670
0.244000 2.278736
0.246000 2.277804
0.248000 2.276875
0.250000 2.275947
0.252000 2.275022
0.254000 2.274098
0.256000 2.273177
0.258000 2.272258
0.260000 2.271341
0.262000 2.270427
0.264000 2.269514
0.266000 2.268603
0.268000 2.267694
0.270000 2.266788
0.272000 2.265883
0.274000 2.264981
0.276000 2.264080
0.278000 2.263181
0.280000 2.262285
0.282000 2.261390
0.284000 2.260497
0.286000 2.259607
0.288000 2.258718
0.290000 2.257831
0.292000 2.256946
0.294000 2.256063
0.296000 2.255182
0.298000 2.254303
0.300000 2.253425
0.302000 2.252550
0.304000 2.251676
0.306000 2.250804
0.308000 2.249934
0.310000 2.249066
0.312000 2.248200
0.314000 2.247335
0.316000 2.246472
0.318000 2.245611
0.320000 2.244752
0.322000 2.243895
0.324000 2.243039
0.326000 2.242185
0.328000 2.241333
0.330000 2.240483
0.332000 2.239634
0.334000 2.238787
0.336000 2.237942
0.338000 2.237098
0.340000 2.236257
0.342000 2.235416
0.344000 2.234578
0.346000 2.233741
0.348000 2.232906
0.350000 2.232073
0.352000 2.231241
0.354000 2.230411
0.356000 2.229582
0.358000 2.228755
0.360000 2.227930
0.362000 2.227106
0.364000 2.226284
0.366000 2.225463
0.368000 2.224645
0.370000 2.223827
0.372000 2.223011
0.374000 2.222197
0.376000 2.221385
0.378000 2.220573
0.380000 2.219764
0.382000 2.218956
0.384000 2.218149
0.386000 2.217344
0.388000 2.216541
0.390000 2.215739
0.392000 2.214938
0.394000 2.214139
0.396000 2.213342
0.398000 2.212546
0.400000 2.211751
0.402000 2.210958
0.404000 2.210167
0.406000 2.209377
0.408000 2.208588
0.410000 2.207801
0.412000 2.207015
0.414000 2.206230
0.416000 2.205447
0.418000 2.204666
0.420000 2.203886
0.422000 2.203107
0.424000 2.202329
0.426000 2.201554
0.428000 2.200779
0.430000 2.200006
0.432000 2.199234
0.434000 2.198463
0.436000 2.197694
0.438000 2.196927
0.440000 2.196160
0.442000 2.195395
0.444000 2.194631
0.446000 2.193869
0.448000 2.193108
0.450000 2.192348
0.452000 2.191590
0.454000 2.190833
0.456000 2.190077
0.458000 2.189323
0.460000 2.188569
0.462000 2.187817
0.464000 2.187067
0.466000 2.186317
0.468000 2.185569
0.470000 2.184823
0.472000 2.184077
0.474000 2.183333
0.476000 2.182590
0.478000 2.181848
0.480000 2.181107
0.482000 2.180368
0.484000 2.179630
0.486000 2.178893
0.488000 2.178158
0.490000 2.177423
0.492000 2.176690
0.494000 2.175958
0.496000 2.175227
0.498000 2.174498
0.500000 2.173769
0.502000 2.173042
0.504000 2.172316
0.506000 2.171591
0.508000 2.170868
0.510000 2.170145
0.512000 2.169424
0.514000 2.168704
0.516000 2.167985
0.518000 2.167267
0.520000 2.166550
0.522000 2.165835
0.524000 2.165121
0.526000 2.164407
0.528000 2.163695
0.530000 2.162984
0.532000 2.162274
0.534000 2.161566
0.536000 2.160858
0.538000 2.160152
0.540000 2.159446
0.542000 2.158742
0.544000 2.158039
0.546000 2.157336
0.548000 2.156635
0.550000 2.155936
0.552000 2.155237
0.554000 2.154539
0.556000 2.153842
0.558000 2.153147
0.560000 2.152452
0.562000 2.151759
0.564000 2.151066
0.566000 2.150375
0.568000 2.149684
0.570000 2.148995
0.572000 2.148307
0.574000 2.147620
0.576000 2.146934
0.578000 2.146248
0.580000 2.145564
0.582000 2.144881
0.584000 2.144199
0.586000 2.143518
0.588000 2.142838
0.590000 2.142159
0.592000 2.141481
0.594000 2.140804
0.596000 2.140128
0.598000 2.139453
0.600000 2.138779
0.600000 2.139453
0.600000 3.739273
0.600000 3.740451
0.602000 3.741629
0.604000 3.742805
0.606000 3.743980
0.608000 3.745155
0.610000 3.746328
0.612000 3.747501
0.614000 3.748672
0.616000 3.749843
0.618000 3.751012
0.620000 3.752181
0.622000 3.753349
0.624000 3.754515
0.626000 3.755681
0.628000 3.756846
0.630000 3.758010
0.632000 3.759173
0.634000 3.760335
0.636000 3.761496
0.638000 3.762656
0.640000 3.763815
0.642000 3.764973
0.644000 3.766130
0.646000 3.767287
0.648000 3.768442
0.650000 3.769597
0.652000 3.770751
0.654000 3.771903
0.656000 3.773055
0.658000 3.774206
0.660000 3.775356
0.662000 3.776505
0.664000 3.777654
0.666000 3.778801
0.668000 3.779947
0.670000 3.781093
0.672000 3.782238
0.674000 3.783382
0.676000 3.784525
0.678000 3.785667
0.680000 3.786808
0.682000 3.787948
0.684000 3.789088
0.686000 3.790226
0.688000 3.791364
0.690000 3.792501
0.692000 3.793637
0.694000 3.794772
0.696000 3.795907
0.698000 3.797040
0.700000 3.798173
0.702000 3.799305
0.704000 3.800436
0.706000 3.801566
0.708000 3.802695
0.710000 3.803824
0.712000 3.804951
0.714000 3.806078
0.716000 3.807204
0.718000 3.808329
0.720000 3.809454
0.722000 3.810577
0.724000 3.811700
0.726000 3.812822
0.728000 3.813943
0.730000 3.815064
0.732000 3.816183
0.734000 3.817302
0.736000 3.818420
0.738000 3.819537
0.740000 3.820653
0.742000 3.821769
0.744000 3.822884
0.746000 3.823998
0.748000 3.825111
0.750000 3.826223
0.752000 3.827335
0.754000 3.828446
0.756000 3.829556
0.758000 3.830665
0.760000 3.831774
0.762000 3.832881
0.764000 3.833988
0.766000 3.835095
0.768000 3.836200
0.770000 3.837305
0.772000 3.838409
0.774000 3.839512
0.776000 3.840615
0.778000 3.841716
0.780000 3.842817
0.782000 3.843917
0.784000 3.845017
0.786000 3.846116
0.788000 3.847214
0.790000 3.848311
0.792000 3.849408
0.794000 3.850503
0.796000 3.851598
0.798000 3.852693
0.800000 3.853786
0.802000 3.854879
0.804000 3.855971
0.806000 3.857063
0.808000 3.858154
0.810000 3.859244
0.812000 3.860333
0.814000 3.861421
0.816000 3.862509
0.818000 3.863597
0.820000 3.864683
0.822000 3.865769
0.824000 3.866854
0.826000 3.867938
0.828000 3.869022
0.830000 3.870105
0.832000 3.871187
0.834000 3.872269
0.836000 3.873350
0.838000 3.874430
0.840000 3.875509
0.842000 3.876588
0.844000 3.877666
0.846000 3.878744
0.848000 3.879820
0.850000 3.880897
0.852000 3.881972
0.854000 3.883047
0.856000 3.884121
0.858000 3.885194
0.860000 3.886267
0.862000 3.887339
0.864000 3.888411
0.866000 3.889481
0.868000 3.890551
0.870000 3.891621
0.872000 3.892690
0.874000 3.893758
0.876000 3.894825
0.878000 3.895892
0.880000 3.896958
0.882000 3.898024
0.884000 3.899088
0.886000 3.900153
0.888000 3.901216
0.890000 3.902279
0.892000 3.903341
0.894000 3.904403
0.896000 3.905464
0.898000 3.906525
0.900000 3.907584
0.902000 3.908643
0.904000 3.909702
0.906000 3.910760
0.908000 3.911817
0.910000 3.912874
0.912000 3.913930
0.914000 3.914985
0.916000 3.916040
0.918000 3.917094
0.920000 3.918147
0.922000 3.919200
0.924000 3.920252
0.926000 3.921304
0.928000 3.922355
0.930000 3.923405
0.932000 3.924455
0.934000 3.925505
0.936000 3.926553
0.938000 3.927601
0.940000 3.928649
0.942000 3.929695
0.944000 3.930742
0.946000 3.931787
0.948000 3.932832
0.950000 3.933877
0.952000 3.934920
0.954000 3.935964
0.956000 3.937006
0.958000 3.938048
0.960000 3.939090
0.962000 3.940131
0.964000 3.941171
0.966000 3.942211
0.968000 3.943250
0.970000 3.944288
0.972000 3.945326
0.974000 3.946364
0.976000 3.947401
0.978000 3.948437
0.980000 3.949472
0.982000 3.950508
0.984000 3.951542
0.986000 3.952576
0.988000 3.953609
0.990000 3.954642
0.992000 3.955675
0.994000 3.956706
0.996000 3.957737
0.998000 3.958768
1.000000 3.959798


==> exE/I=41_81/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I41-11DS-Rho_RhoSubPv.dat <==
0.000000 3.313708
0.002000 3.315564
0.004000 3.317413
0.006000 3.319258
0.008000 3.321097
0.010000 3.322930
0.012000 3.324758
0.014000 3.326581
0.016000 3.328399
0.018000 3.330211
0.020000 3.332019
0.022000 3.333821
0.024000 3.335619
0.026000 3.337411
0.028000 3.339199
0.030000 3.340982
0.032000 3.342760
0.034000 3.344533
0.036000 3.346301
0.038000 3.348065
0.040000 3.349824
0.042000 3.351579
0.044000 3.353329
0.046000 3.355075
0.048000 3.356816
0.050000 3.358553
0.052000 3.360285
0.054000 3.362013
0.056000 3.363737
0.058000 3.365456
0.060000 3.367172
0.062000 3.368883
0.064000 3.370590
0.066000 3.372293
0.068000 3.373991
0.070000 3.375686
0.072000 3.377377
0.074000 3.379064
0.076000 3.380747
0.078000 3.382426
0.080000 3.384101
0.082000 3.385772
0.084000 3.387439
0.086000 3.389103
0.088000 3.390763
0.090000 3.392419
0.092000 3.394072
0.094000 3.395721
0.096000 3.397366
0.098000 3.399008
0.100000 3.400646
0.102000 3.402280
0.104000 3.403912
0.106000 3.405539
0.108000 3.407163
0.110000 3.408784
0.112000 3.410401
0.114000 3.412015
0.116000 3.413626
0.118000 3.415233
0.120000 3.416837
0.122000 3.418438
0.124000 3.420035
0.126000 3.421630
0.128000 3.423221
0.130000 3.424809
0.132000 3.426393
0.134000 3.427975
0.136000 3.429554
0.138000 3.431129
0.140000 3.432701
0.142000 3.434271
0.144000 3.435837
0.146000 3.437400
0.148000 3.438960
0.150000 3.440518
0.152000 3.442072
0.154000 3.443624
0.156000 3.445172
0.158000 3.446718
0.160000 3.448261
0.162000 3.449801
0.164000 3.451338
0.166000 3.452873
0.168000 3.454405
0.170000 3.455933
0.172000 3.457460
0.174000 3.458983
0.176000 3.460504
0.178000 3.462022
0.180000 3.463537
0.182000 3.465050
0.184000 3.466560
0.186000 3.468068
0.188000 3.469573
0.190000 3.471075
0.192000 3.472575
0.194000 3.474072
0.196000 3.475567
0.198000 3.477059
0.200000 3.478548
0.202000 3.480035
0.204000 3.481520
0.206000 3.483002
0.208000 3.484482
0.210000 3.485960
0.212000 3.487435
0.214000 3.488907
0.216000 3.490377
0.218000 3.491845
0.220000 3.493311
0.222000 3.494774
0.224000 3.496235
0.226000 3.497693
0.228000 3.499149
0.230000 3.500603
0.232000 3.502055
0.234000 3.503504
0.236000 3.504952
0.238000 3.506397
0.240000 3.507839
0.242000 3.509280
0.244000 3.510718
0.246000 3.512154
0.248000 3.513588
0.250000 3.515020
0.252000 3.516450
0.254000 3.517878
0.256000 3.519303
0.258000 3.520726
0.260000 3.522148
0.262000 3.523567
0.264000 3.524984
0.266000 3.526399
0.268000 3.527812
0.270000 3.529223
0.272000 3.530632
0.274000 3.532039
0.276000 3.533444
0.278000 3.534847
0.280000 3.536248
0.282000 3.537647
0.284000 3.539044
0.286000 3.540439
0.288000 3.541832
0.290000 3.543224
0.292000 3.544613
0.294000 3.546000
0.296000 3.547386
0.298000 3.548769
0.300000 3.550151
0.302000 3.551531
0.304000 3.552909
0.306000 3.554285
0.308000 3.555660
0.310000 3.557032
0.312000 3.558403
0.314000 3.559772
0.316000 3.561139
0.318000 3.562504
0.320000 3.563868
0.322000 3.565230
0.324000 3.566590
0.326000 3.567948
0.328000 3.569304
0.330000 3.570659
0.332000 3.572012
0.334000 3.573363
0.336000 3.574713
0.338000 3.576061
0.340000 3.577407
0.342000 3.578752
0.344000 3.580094
0.346000 3.581435
0.348000 3.582775
0.350000 3.584113
0.352000 3.585449
0.354000 3.586784
0.356000 3.588116
0.358000 3.589448
0.360000 3.590777
0.362000 3.592106
0.364000 3.593432
0.366000 3.594757
0.368000 3.596080
0.370000 3.597402
0.372000 3.598722
0.374000 3.600041
0.376000 3.601358
0.378000 3.602673
0.380000 3.603987
0.382000 3.605299
0.384000 3.606610
0.386000 3.607920
0.388000 3.609227
0.390000 3.610534
0.392000 3.611839
0.394000 3.613142
0.396000 3.614444
0.398000 3.615744
0.400000 3.617043
0.402000 3.618341
0.404000 3.619637
0.406000 3.620931
0.408000 3.622224
0.410000 3.623516
0.412000 3.624806
0.414000 3.626095
0.416000 3.627382
0.418000 3.628668
0.420000 3.629952
0.422000 3.631236
0.424000 3.632517
0.426000 3.633798
0.428000 3.635077
0.430000 3.636354
0.432000 3.637630
0.434000 3.638905
0.436000 3.640179
0.438000 3.641451
0.440000 3.642721
0.442000 3.643991
0.444000 3.645259
0.446000 3.646526
0.448000 3.647791
0.450000 3.649055
0.452000 3.650318
0.454000 3.651579
0.456000 3.652840
0.458000 3.654098
0.460000 3.655356
0.462000 3.656612
0.464000 3.657867
0.466000 3.659121
0.468000 3.660373
0.470000 3.661625
0.472000 3.662874
0.474000 3.664123
0.476000 3.665370
0.478000 3.666617
0.480000 3.667862
0.482000 3.669105
0.484000 3.670348
0.486000 3.671589
0.488000 3.672829
0.490000 3.674068
0.492000 3.675305
0.494000 3.676541
0.496000 3.677776
0.498000 3.679010
0.500000 3.680243
0.502000 3.681475
0.504000 3.682705
0.506000 3.683934
0.508000 3.685162
0.510000 3.686389
0.512000 3.687615
0.514000 3.688839
0.516000 3.690062
0.518000 3.691285
0.520000 3.692506
0.522000 3.693726
0.524000 3.694944
0.526000 3.696162
0.528000 3.697378
0.530000 3.698594
0.532000 3.699808
0.534000 3.701021
0.536000 3.702233
0.538000 3.703444
0.540000 3.704654
0.542000 3.705862
0.544000 3.707070
0.546000 3.708276
0.548000 3.709482
0.550000 3.710686
0.552000 3.711889
0.554000 3.713091
0.556000 3.714292
0.558000 3.715492
0.560000 3.716691
0.562000 3.717889
0.564000 3.719086
0.566000 3.720282
0.568000 3.721476
0.570000 3.722670
0.572000 3.723863
0.574000 3.725054
0.576000 3.726245
0.578000 3.727434
0.580000 3.728623
0.582000 3.729810
0.584000 3.730996
0.586000 3.732182
0.588000 3.733366
0.590000 3.734550
0.592000 3.735732
0.594000 3.736913
0.596000 3.738094
0.598000 3.739273
0.600000 3.740451


==> exE/I=41_81/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I41-11DS-Rho_RhoSupPv.dat <==
0.600000 2.138779
0.602000 2.138106
0.604000 2.137434
0.606000 2.136763
0.608000 2.136093
0.610000 2.135424
0.612000 2.134756
0.614000 2.134089
0.616000 2.133423
0.618000 2.132758
0.620000 2.132093
0.622000 2.131430
0.624000 2.130768
0.626000 2.130106
0.628000 2.129446
0.630000 2.128786
0.632000 2.128128
0.634000 2.127470
0.636000 2.126814
0.638000 2.126158
0.640000 2.125503
0.642000 2.124849
0.644000 2.124196
0.646000 2.123544
0.648000 2.122893
0.650000 2.122243
0.652000 2.121594
0.654000 2.120945
0.656000 2.120298
0.658000 2.119651
0.660000 2.119005
0.662000 2.118361
0.664000 2.117717
0.666000 2.117074
0.668000 2.116432
0.670000 2.115790
0.672000 2.115150
0.674000 2.114510
0.676000 2.113872
0.678000 2.113234
0.680000 2.112597
0.682000 2.111961
0.684000 2.111326
0.686000 2.110692
0.688000 2.110058
0.690000 2.109426
0.692000 2.108794
0.694000 2.108163
0.696000 2.107533
0.698000 2.106904
0.700000 2.106276
0.702000 2.105648
0.704000 2.105022
0.706000 2.104396
0.708000 2.103771
0.710000 2.103147
0.712000 2.102524
0.714000 2.101901
0.716000 2.101279
0.718000 2.100659
0.720000 2.100039
0.722000 2.099419
0.724000 2.098801
0.726000 2.098183
0.728000 2.097567
0.730000 2.096951
0.732000 2.096335
0.734000 2.095721
0.736000 2.095108
0.738000 2.094495
0.740000 2.093883
0.742000 2.093272
0.744000 2.092661
0.746000 2.092052
0.748000 2.091443
0.750000 2.090835
0.752000 2.090227
0.754000 2.089621
0.756000 2.089015
0.758000 2.088410
0.760000 2.087806
0.762000 2.087203
0.764000 2.086600
0.766000 2.085998
0.768000 2.085397
0.770000 2.084797
0.772000 2.084197
0.774000 2.083598
0.776000 2.083000
0.778000 2.082403
0.780000 2.081806
0.782000 2.081210
0.784000 2.080615
0.786000 2.080021
0.788000 2.079427
0.790000 2.078834
0.792000 2.078242
0.794000 2.077650
0.796000 2.077060
0.798000 2.076470
0.800000 2.075881
0.802000 2.075292
0.804000 2.074704
0.806000 2.074117
0.808000 2.073531
0.810000 2.072945
0.812000 2.072360
0.814000 2.071776
0.816000 2.071192
0.818000 2.070610
0.820000 2.070027
0.822000 2.069446
0.824000 2.068865
0.826000 2.068285
0.828000 2.067706
0.830000 2.067127
0.832000 2.066550
0.834000 2.065972
0.836000 2.065396
0.838000 2.064820
0.840000 2.064245
0.842000 2.063670
0.844000 2.063097
0.846000 2.062523
0.848000 2.061951
0.850000 2.061379
0.852000 2.060808
0.854000 2.060238
0.856000 2.059668
0.858000 2.059099
0.860000 2.058531
0.862000 2.057963
0.864000 2.057396
0.866000 2.056830
0.868000 2.056264
0.870000 2.055699
0.872000 2.055134
0.874000 2.054571
0.876000 2.054007
0.878000 2.053445
0.880000 2.052883
0.882000 2.052322
0.884000 2.051762
0.886000 2.051202
0.888000 2.050643
0.890000 2.050084
0.892000 2.049526
0.894000 2.048969
0.896000 2.048412
0.898000 2.047856
0.900000 2.047301
0.902000 2.046746
0.904000 2.046192
0.906000 2.045638
0.908000 2.045085
0.910000 2.044533
0.912000 2.043982
0.914000 2.043431
0.916000 2.042880
0.918000 2.042331
0.920000 2.041781
0.922000 2.041233
0.924000 2.040685
0.926000 2.040138
0.928000 2.039591
0.930000 2.039045
0.932000 2.038499
0.934000 2.037955
0.936000 2.037410
0.938000 2.036867
0.940000 2.036324
0.942000 2.035781
0.944000 2.035239
0.946000 2.034698
0.948000 2.034157
0.950000 2.033617
0.952000 2.033078
0.954000 2.032539
0.956000 2.032001
0.958000 2.031463
0.960000 2.030926
0.962000 2.030390
0.964000 2.029854
0.966000 2.029318
0.968000 2.028783
0.970000 2.028249
0.972000 2.027716
0.974000 2.027183
0.976000 2.026650
0.978000 2.026118
0.980000 2.025587
0.982000 2.025056
0.984000 2.024526
0.986000 2.023996
0.988000 2.023467
0.990000 2.022939
0.992000 2.022411
0.994000 2.021884
0.996000 2.021357
0.998000 2.020831
1.000000 2.020305


==> exE/I=41_81/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I41-11DS-Rho_VarSteS.dat <==
0.012195 2.406093
0.036585 2.390359
0.060976 2.375318
0.085366 2.360897
0.109756 2.347035
0.134146 2.333680
0.158537 2.320787
0.182927 2.308319
0.207317 2.296241
0.231707 2.284525
0.256098 2.273146
0.280488 2.262079
0.304878 2.251304
0.329268 2.240804
0.353659 2.230562
0.378049 2.220563
0.402439 2.210793
0.426829 2.201241
0.451220 2.191894
0.475610 2.182742
0.500000 2.173777
0.524390 2.160651
0.548780 2.152114
0.573171 2.160988
0.597561 2.989017
0.621951 3.563586
0.646341 3.745935
0.670732 3.781396
0.695122 3.795364
0.719512 3.809175
0.743902 3.822824
0.768293 3.836357
0.792683 3.849777
0.817073 3.863088
0.841463 3.876294
0.865854 3.889399
0.890244 3.902405
0.914634 3.915316
0.939024 3.928134
0.963415 3.940863
0.987805 3.953505


==> exE/I=41_81/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I41-11DS.txt <==
Conv=y
nRes=3
normRes=2.224330e-06
normRes=5.389055e-11
normRes=2.285882e-15
nG=373
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=0
CellPDMap=0
CellPDMap=5
CellPDMap=0
CellPDMap=2
CellPDMap=1
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
2.40609329464426169309
2.39035891090519969637
2.37531781583724077578
2.36089696025692186154
2.34703494640032284124
2.33367983423152569600
2.32078723144996779126
2.30831883318708097619
2.29624131357815430832
2.28452546572593018226
2.27314552327507835017
2.26207861882174032786
2.25130434749650909509
2.24080441088405191152
2.23056232601452064657
2.22056318069282587757
2.21079343735501598900
2.20124075046934830624
2.19189384556282007566
2.18274236971337165514
2.17377680377770410303
2.16065112344789778120
2.15211365234561657900
2.16098811687393599357
2.98901684576195858511
3.56358598627279477000
3.74593469955229663171
3.78139597750843226009
3.79536425388117670821
3.80917455880628530451
3.82282431337664840854
3.83635715753811545881
3.84977723226906221043
3.86308844305624221604
3.87629447921626768547
3.88939882955193905190
3.90240479756663960487
3.91531551478256112375
3.92813395301298173834
3.94086293555758837570
3.95350514759496762807
0.99999999999999977796
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00205539544713340128
1.04333404403156482232
1.01801481159113071939
1.00222543582166112586
1.00001951034664937623
1.00000415989405122552
1.00000000008298739473
0.99999999998992039618
1.00000000000857625082
0.99999999999915911708
1.00000000000155497837
0.99999999999919386706
1.00000000000009237056
0.99999999999918198768
0.99999999999963418151
0.99999999999580557741
1.00000000000518829424
0.99999999995641930539
0.70386256365099109100
0.70003880264757978313
0.69638836381194513248
0.69289298484822070545
0.68953731631542580782
0.68630837320458160100
0.68319505744054709329
0.68018779280618069105
0.67727824783530399255
0.67445912080360304053
0.67172397012224527302
0.66906707894026573591
0.66648334604031311823
0.66396819681855356876
0.66151751053252605406
0.65912755913345733028
0.65679495823035993762
0.65451662144029809642
0.65228973014502111827
0.65011169611401409263
0.64798013956145217307
0.64486347187603332287
0.64283893903181810181
0.64477909733518679047
0.84235863964337887033
0.99144656567820377280
1.04109379548791580739
1.05064826629281626857
1.05425458464129739866
1.05781809267785797957
1.06134036627750649728
1.06483341224413252668
1.06829826586066745087
1.07173590348827962870
1.07514724746024170621
1.07853316997543879907
1.08189449691037475887
1.08523201114619238794
1.08854645563557550503
1.09183853620087956138
1.09510892415445226789
1.000
1.000
1.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.294
0.933
0.933
0.933
0.933
0.000
0.000
1.000
0.000
1.000
1.000
1.000
1.000
1.000
1.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.294
0.933
0.000
0.647
1.000
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.000
0.000
0.510
0.510
0.510
0.510
0.000
0.000
1.000
0.000
1.000
1.000
0.000
0.000
0.647
1.000
0.502
0.502
0.502
0.502
0.502
0.502
0.000
0.000
0.510
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933
0.933
0.933
0.933
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933


==> exE/I=41_81/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I41-5DS-RhoError.dat <==
0.012195 0.00000033929019904733
0.036585 0.00000001533231275275
0.060976 0.00000000268923017188
0.085366 0.00000000261266741575
0.109756 0.00000000287709456259
0.134146 0.00000000369301966785
0.158537 0.00000000275717626508
0.182927 0.00000000194110860718
0.207317 0.00000000142909373224
0.231707 0.00000000107705844243
0.256098 0.00000000083484108515
0.280488 0.00000000062449201366
0.304878 0.00000000053792659216
0.329268 0.00000000031476465878
0.353659 0.00000000050161474974
0.378049 0.00000000015314149948
0.402439 0.00000000123700694132
0.426829 0.00000000102064801055
0.451220 0.00000000156808610541
0.475610 0.00000000452833281983
0.500000 0.00000000737294891806
0.524390 0.00000000567467672852
0.548780 0.00000000340868577808
0.573171 0.11453870203608174094
0.597561 0.05957523841146494803
0.621951 0.05361899526673852279
0.646341 0.00134473953370184418
0.670732 0.00000001949273098489
0.695122 0.00000000096626484591
0.719512 0.00000000010272227513
0.743902 0.00000000004951905552
0.768293 0.00000000006854072865
0.792683 0.00000000001630695579
0.817073 0.00000000002098188290
0.841463 0.00000000000602273786
0.865854 0.00000000001157296481
0.890244 0.00000000000548228130
0.914634 0.00000000000212807549
0.939024 0.00000000000753930252
0.963415 0.00000000000669508893
0.987805 0.00000000030947244767


==> exE/I=41_81/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I41-5DS-Rho_RhoExact.dat <==
0.000000 2.414214
0.002000 2.412863
0.004000 2.411517
0.006000 2.410177
0.008000 2.408843
0.010000 2.407514
0.012000 2.406190
0.014000 2.404871
0.016000 2.403558
0.018000 2.402250
0.020000 2.400947
0.022000 2.399649
0.024000 2.398356
0.026000 2.397067
0.028000 2.395784
0.030000 2.394506
0.032000 2.393232
0.034000 2.391963
0.036000 2.390699
0.038000 2.389440
0.040000 2.388185
0.042000 2.386935
0.044000 2.385689
0.046000 2.384448
0.048000 2.383211
0.050000 2.381978
0.052000 2.380750
0.054000 2.379527
0.056000 2.378307
0.058000 2.377092
0.060000 2.375881
0.062000 2.374674
0.064000 2.373472
0.066000 2.372273
0.068000 2.371079
0.070000 2.369889
0.072000 2.368702
0.074000 2.367520
0.076000 2.366341
0.078000 2.365167
0.080000 2.363996
0.082000 2.362829
0.084000 2.361666
0.086000 2.360507
0.088000 2.359351
0.090000 2.358199
0.092000 2.357051
0.094000 2.355906
0.096000 2.354765
0.098000 2.353628
0.100000 2.352494
0.102000 2.351364
0.104000 2.350237
0.106000 2.349114
0.108000 2.347994
0.110000 2.346878
0.112000 2.345765
0.114000 2.344655
0.116000 2.343549
0.118000 2.342446
0.120000 2.341346
0.122000 2.340250
0.124000 2.339157
0.126000 2.338067
0.128000 2.336980
0.130000 2.335897
0.132000 2.334817
0.134000 2.333739
0.136000 2.332665
0.138000 2.331594
0.140000 2.330526
0.142000 2.329461
0.144000 2.328399
0.146000 2.327340
0.148000 2.326284
0.150000 2.325231
0.152000 2.324181
0.154000 2.323134
0.156000 2.322090
0.158000 2.321048
0.160000 2.320010
0.162000 2.318974
0.164000 2.317941
0.166000 2.316911
0.168000 2.315884
0.170000 2.314859
0.172000 2.313838
0.174000 2.312818
0.176000 2.311802
0.178000 2.310788
0.180000 2.309777
0.182000 2.308769
0.184000 2.307763
0.186000 2.306760
0.188000 2.305760
0.190000 2.304762
0.192000 2.303766
0.194000 2.302773
0.196000 2.301783
0.198000 2.300795
0.200000 2.299810
0.202000 2.298827
0.204000 2.297847
0.206000 2.296869
0.208000 2.295893
0.210000 2.294920
0.212000 2.293950
0.214000 2.292982
0.216000 2.292016
0.218000 2.291052
0.220000 2.290091
0.222000 2.289132
0.224000 2.288176
0.226000 2.287222
0.228000 2.286270
0.230000 2.285320
0.232000 2.284373
0.234000 2.283428
0.236000 2.282485
0.238000 2.281545
0.240000 2.280606
0.242000 2.279670
0.244000 2.278736
0.246000 2.277804
0.248000 2.276875
0.250000 2.275947
0.252000 2.275022
0.254000 2.274098
0.256000 2.273177
0.258000 2.272258
0.260000 2.271341
0.262000 2.270427
0.264000 2.269514
0.266000 2.268603
0.268000 2.267694
0.270000 2.266788
0.272000 2.265883
0.274000 2.264981
0.276000 2.264080
0.278000 2.263181
0.280000 2.262285
0.282000 2.261390
0.284000 2.260497
0.286000 2.259607
0.288000 2.258718
0.290000 2.257831
0.292000 2.256946
0.294000 2.256063
0.296000 2.255182
0.298000 2.254303
0.300000 2.253425
0.302000 2.252550
0.304000 2.251676
0.306000 2.250804
0.308000 2.249934
0.310000 2.249066
0.312000 2.248200
0.314000 2.247335
0.316000 2.246472
0.318000 2.245611
0.320000 2.244752
0.322000 2.243895
0.324000 2.243039
0.326000 2.242185
0.328000 2.241333
0.330000 2.240483
0.332000 2.239634
0.334000 2.238787
0.336000 2.237942
0.338000 2.237098
0.340000 2.236257
0.342000 2.235416
0.344000 2.234578
0.346000 2.233741
0.348000 2.232906
0.350000 2.232073
0.352000 2.231241
0.354000 2.230411
0.356000 2.229582
0.358000 2.228755
0.360000 2.227930
0.362000 2.227106
0.364000 2.226284
0.366000 2.225463
0.368000 2.224645
0.370000 2.223827
0.372000 2.223011
0.374000 2.222197
0.376000 2.221385
0.378000 2.220573
0.380000 2.219764
0.382000 2.218956
0.384000 2.218149
0.386000 2.217344
0.388000 2.216541
0.390000 2.215739
0.392000 2.214938
0.394000 2.214139
0.396000 2.213342
0.398000 2.212546
0.400000 2.211751
0.402000 2.210958
0.404000 2.210167
0.406000 2.209377
0.408000 2.208588
0.410000 2.207801
0.412000 2.207015
0.414000 2.206230
0.416000 2.205447
0.418000 2.204666
0.420000 2.203886
0.422000 2.203107
0.424000 2.202329
0.426000 2.201554
0.428000 2.200779
0.430000 2.200006
0.432000 2.199234
0.434000 2.198463
0.436000 2.197694
0.438000 2.196927
0.440000 2.196160
0.442000 2.195395
0.444000 2.194631
0.446000 2.193869
0.448000 2.193108
0.450000 2.192348
0.452000 2.191590
0.454000 2.190833
0.456000 2.190077
0.458000 2.189323
0.460000 2.188569
0.462000 2.187817
0.464000 2.187067
0.466000 2.186317
0.468000 2.185569
0.470000 2.184823
0.472000 2.184077
0.474000 2.183333
0.476000 2.182590
0.478000 2.181848
0.480000 2.181107
0.482000 2.180368
0.484000 2.179630
0.486000 2.178893
0.488000 2.178158
0.490000 2.177423
0.492000 2.176690
0.494000 2.175958
0.496000 2.175227
0.498000 2.174498
0.500000 2.173769
0.502000 2.173042
0.504000 2.172316
0.506000 2.171591
0.508000 2.170868
0.510000 2.170145
0.512000 2.169424
0.514000 2.168704
0.516000 2.167985
0.518000 2.167267
0.520000 2.166550
0.522000 2.165835
0.524000 2.165121
0.526000 2.164407
0.528000 2.163695
0.530000 2.162984
0.532000 2.162274
0.534000 2.161566
0.536000 2.160858
0.538000 2.160152
0.540000 2.159446
0.542000 2.158742
0.544000 2.158039
0.546000 2.157336
0.548000 2.156635
0.550000 2.155936
0.552000 2.155237
0.554000 2.154539
0.556000 2.153842
0.558000 2.153147
0.560000 2.152452
0.562000 2.151759
0.564000 2.151066
0.566000 2.150375
0.568000 2.149684
0.570000 2.148995
0.572000 2.148307
0.574000 2.147620
0.576000 2.146934
0.578000 2.146248
0.580000 2.145564
0.582000 2.144881
0.584000 2.144199
0.586000 2.143518
0.588000 2.142838
0.590000 2.142159
0.592000 2.141481
0.594000 2.140804
0.596000 2.140128
0.598000 2.139453
0.600000 2.138779
0.600000 2.139453
0.600000 3.739273
0.600000 3.740451
0.602000 3.741629
0.604000 3.742805
0.606000 3.743980
0.608000 3.745155
0.610000 3.746328
0.612000 3.747501
0.614000 3.748672
0.616000 3.749843
0.618000 3.751012
0.620000 3.752181
0.622000 3.753349
0.624000 3.754515
0.626000 3.755681
0.628000 3.756846
0.630000 3.758010
0.632000 3.759173
0.634000 3.760335
0.636000 3.761496
0.638000 3.762656
0.640000 3.763815
0.642000 3.764973
0.644000 3.766130
0.646000 3.767287
0.648000 3.768442
0.650000 3.769597
0.652000 3.770751
0.654000 3.771903
0.656000 3.773055
0.658000 3.774206
0.660000 3.775356
0.662000 3.776505
0.664000 3.777654
0.666000 3.778801
0.668000 3.779947
0.670000 3.781093
0.672000 3.782238
0.674000 3.783382
0.676000 3.784525
0.678000 3.785667
0.680000 3.786808
0.682000 3.787948
0.684000 3.789088
0.686000 3.790226
0.688000 3.791364
0.690000 3.792501
0.692000 3.793637
0.694000 3.794772
0.696000 3.795907
0.698000 3.797040
0.700000 3.798173
0.702000 3.799305
0.704000 3.800436
0.706000 3.801566
0.708000 3.802695
0.710000 3.803824
0.712000 3.804951
0.714000 3.806078
0.716000 3.807204
0.718000 3.808329
0.720000 3.809454
0.722000 3.810577
0.724000 3.811700
0.726000 3.812822
0.728000 3.813943
0.730000 3.815064
0.732000 3.816183
0.734000 3.817302
0.736000 3.818420
0.738000 3.819537
0.740000 3.820653
0.742000 3.821769
0.744000 3.822884
0.746000 3.823998
0.748000 3.825111
0.750000 3.826223
0.752000 3.827335
0.754000 3.828446
0.756000 3.829556
0.758000 3.830665
0.760000 3.831774
0.762000 3.832881
0.764000 3.833988
0.766000 3.835095
0.768000 3.836200
0.770000 3.837305
0.772000 3.838409
0.774000 3.839512
0.776000 3.840615
0.778000 3.841716
0.780000 3.842817
0.782000 3.843917
0.784000 3.845017
0.786000 3.846116
0.788000 3.847214
0.790000 3.848311
0.792000 3.849408
0.794000 3.850503
0.796000 3.851598
0.798000 3.852693
0.800000 3.853786
0.802000 3.854879
0.804000 3.855971
0.806000 3.857063
0.808000 3.858154
0.810000 3.859244
0.812000 3.860333
0.814000 3.861421
0.816000 3.862509
0.818000 3.863597
0.820000 3.864683
0.822000 3.865769
0.824000 3.866854
0.826000 3.867938
0.828000 3.869022
0.830000 3.870105
0.832000 3.871187
0.834000 3.872269
0.836000 3.873350
0.838000 3.874430
0.840000 3.875509
0.842000 3.876588
0.844000 3.877666
0.846000 3.878744
0.848000 3.879820
0.850000 3.880897
0.852000 3.881972
0.854000 3.883047
0.856000 3.884121
0.858000 3.885194
0.860000 3.886267
0.862000 3.887339
0.864000 3.888411
0.866000 3.889481
0.868000 3.890551
0.870000 3.891621
0.872000 3.892690
0.874000 3.893758
0.876000 3.894825
0.878000 3.895892
0.880000 3.896958
0.882000 3.898024
0.884000 3.899088
0.886000 3.900153
0.888000 3.901216
0.890000 3.902279
0.892000 3.903341
0.894000 3.904403
0.896000 3.905464
0.898000 3.906525
0.900000 3.907584
0.902000 3.908643
0.904000 3.909702
0.906000 3.910760
0.908000 3.911817
0.910000 3.912874
0.912000 3.913930
0.914000 3.914985
0.916000 3.916040
0.918000 3.917094
0.920000 3.918147
0.922000 3.919200
0.924000 3.920252
0.926000 3.921304
0.928000 3.922355
0.930000 3.923405
0.932000 3.924455
0.934000 3.925505
0.936000 3.926553
0.938000 3.927601
0.940000 3.928649
0.942000 3.929695
0.944000 3.930742
0.946000 3.931787
0.948000 3.932832
0.950000 3.933877
0.952000 3.934920
0.954000 3.935964
0.956000 3.937006
0.958000 3.938048
0.960000 3.939090
0.962000 3.940131
0.964000 3.941171
0.966000 3.942211
0.968000 3.943250
0.970000 3.944288
0.972000 3.945326
0.974000 3.946364
0.976000 3.947401
0.978000 3.948437
0.980000 3.949472
0.982000 3.950508
0.984000 3.951542
0.986000 3.952576
0.988000 3.953609
0.990000 3.954642
0.992000 3.955675
0.994000 3.956706
0.996000 3.957737
0.998000 3.958768
1.000000 3.959798


==> exE/I=41_81/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I41-5DS-Rho_RhoSubPv.dat <==
0.000000 3.313708
0.002000 3.315564
0.004000 3.317413
0.006000 3.319258
0.008000 3.321097
0.010000 3.322930
0.012000 3.324758
0.014000 3.326581
0.016000 3.328399
0.018000 3.330211
0.020000 3.332019
0.022000 3.333821
0.024000 3.335619
0.026000 3.337411
0.028000 3.339199
0.030000 3.340982
0.032000 3.342760
0.034000 3.344533
0.036000 3.346301
0.038000 3.348065
0.040000 3.349824
0.042000 3.351579
0.044000 3.353329
0.046000 3.355075
0.048000 3.356816
0.050000 3.358553
0.052000 3.360285
0.054000 3.362013
0.056000 3.363737
0.058000 3.365456
0.060000 3.367172
0.062000 3.368883
0.064000 3.370590
0.066000 3.372293
0.068000 3.373991
0.070000 3.375686
0.072000 3.377377
0.074000 3.379064
0.076000 3.380747
0.078000 3.382426
0.080000 3.384101
0.082000 3.385772
0.084000 3.387439
0.086000 3.389103
0.088000 3.390763
0.090000 3.392419
0.092000 3.394072
0.094000 3.395721
0.096000 3.397366
0.098000 3.399008
0.100000 3.400646
0.102000 3.402280
0.104000 3.403912
0.106000 3.405539
0.108000 3.407163
0.110000 3.408784
0.112000 3.410401
0.114000 3.412015
0.116000 3.413626
0.118000 3.415233
0.120000 3.416837
0.122000 3.418438
0.124000 3.420035
0.126000 3.421630
0.128000 3.423221
0.130000 3.424809
0.132000 3.426393
0.134000 3.427975
0.136000 3.429554
0.138000 3.431129
0.140000 3.432701
0.142000 3.434271
0.144000 3.435837
0.146000 3.437400
0.148000 3.438960
0.150000 3.440518
0.152000 3.442072
0.154000 3.443624
0.156000 3.445172
0.158000 3.446718
0.160000 3.448261
0.162000 3.449801
0.164000 3.451338
0.166000 3.452873
0.168000 3.454405
0.170000 3.455933
0.172000 3.457460
0.174000 3.458983
0.176000 3.460504
0.178000 3.462022
0.180000 3.463537
0.182000 3.465050
0.184000 3.466560
0.186000 3.468068
0.188000 3.469573
0.190000 3.471075
0.192000 3.472575
0.194000 3.474072
0.196000 3.475567
0.198000 3.477059
0.200000 3.478548
0.202000 3.480035
0.204000 3.481520
0.206000 3.483002
0.208000 3.484482
0.210000 3.485960
0.212000 3.487435
0.214000 3.488907
0.216000 3.490377
0.218000 3.491845
0.220000 3.493311
0.222000 3.494774
0.224000 3.496235
0.226000 3.497693
0.228000 3.499149
0.230000 3.500603
0.232000 3.502055
0.234000 3.503504
0.236000 3.504952
0.238000 3.506397
0.240000 3.507839
0.242000 3.509280
0.244000 3.510718
0.246000 3.512154
0.248000 3.513588
0.250000 3.515020
0.252000 3.516450
0.254000 3.517878
0.256000 3.519303
0.258000 3.520726
0.260000 3.522148
0.262000 3.523567
0.264000 3.524984
0.266000 3.526399
0.268000 3.527812
0.270000 3.529223
0.272000 3.530632
0.274000 3.532039
0.276000 3.533444
0.278000 3.534847
0.280000 3.536248
0.282000 3.537647
0.284000 3.539044
0.286000 3.540439
0.288000 3.541832
0.290000 3.543224
0.292000 3.544613
0.294000 3.546000
0.296000 3.547386
0.298000 3.548769
0.300000 3.550151
0.302000 3.551531
0.304000 3.552909
0.306000 3.554285
0.308000 3.555660
0.310000 3.557032
0.312000 3.558403
0.314000 3.559772
0.316000 3.561139
0.318000 3.562504
0.320000 3.563868
0.322000 3.565230
0.324000 3.566590
0.326000 3.567948
0.328000 3.569304
0.330000 3.570659
0.332000 3.572012
0.334000 3.573363
0.336000 3.574713
0.338000 3.576061
0.340000 3.577407
0.342000 3.578752
0.344000 3.580094
0.346000 3.581435
0.348000 3.582775
0.350000 3.584113
0.352000 3.585449
0.354000 3.586784
0.356000 3.588116
0.358000 3.589448
0.360000 3.590777
0.362000 3.592106
0.364000 3.593432
0.366000 3.594757
0.368000 3.596080
0.370000 3.597402
0.372000 3.598722
0.374000 3.600041
0.376000 3.601358
0.378000 3.602673
0.380000 3.603987
0.382000 3.605299
0.384000 3.606610
0.386000 3.607920
0.388000 3.609227
0.390000 3.610534
0.392000 3.611839
0.394000 3.613142
0.396000 3.614444
0.398000 3.615744
0.400000 3.617043
0.402000 3.618341
0.404000 3.619637
0.406000 3.620931
0.408000 3.622224
0.410000 3.623516
0.412000 3.624806
0.414000 3.626095
0.416000 3.627382
0.418000 3.628668
0.420000 3.629952
0.422000 3.631236
0.424000 3.632517
0.426000 3.633798
0.428000 3.635077
0.430000 3.636354
0.432000 3.637630
0.434000 3.638905
0.436000 3.640179
0.438000 3.641451
0.440000 3.642721
0.442000 3.643991
0.444000 3.645259
0.446000 3.646526
0.448000 3.647791
0.450000 3.649055
0.452000 3.650318
0.454000 3.651579
0.456000 3.652840
0.458000 3.654098
0.460000 3.655356
0.462000 3.656612
0.464000 3.657867
0.466000 3.659121
0.468000 3.660373
0.470000 3.661625
0.472000 3.662874
0.474000 3.664123
0.476000 3.665370
0.478000 3.666617
0.480000 3.667862
0.482000 3.669105
0.484000 3.670348
0.486000 3.671589
0.488000 3.672829
0.490000 3.674068
0.492000 3.675305
0.494000 3.676541
0.496000 3.677776
0.498000 3.679010
0.500000 3.680243
0.502000 3.681475
0.504000 3.682705
0.506000 3.683934
0.508000 3.685162
0.510000 3.686389
0.512000 3.687615
0.514000 3.688839
0.516000 3.690062
0.518000 3.691285
0.520000 3.692506
0.522000 3.693726
0.524000 3.694944
0.526000 3.696162
0.528000 3.697378
0.530000 3.698594
0.532000 3.699808
0.534000 3.701021
0.536000 3.702233
0.538000 3.703444
0.540000 3.704654
0.542000 3.705862
0.544000 3.707070
0.546000 3.708276
0.548000 3.709482
0.550000 3.710686
0.552000 3.711889
0.554000 3.713091
0.556000 3.714292
0.558000 3.715492
0.560000 3.716691
0.562000 3.717889
0.564000 3.719086
0.566000 3.720282
0.568000 3.721476
0.570000 3.722670
0.572000 3.723863
0.574000 3.725054
0.576000 3.726245
0.578000 3.727434
0.580000 3.728623
0.582000 3.729810
0.584000 3.730996
0.586000 3.732182
0.588000 3.733366
0.590000 3.734550
0.592000 3.735732
0.594000 3.736913
0.596000 3.738094
0.598000 3.739273
0.600000 3.740451


==> exE/I=41_81/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I41-5DS-Rho_RhoSupPv.dat <==
0.600000 2.138779
0.602000 2.138106
0.604000 2.137434
0.606000 2.136763
0.608000 2.136093
0.610000 2.135424
0.612000 2.134756
0.614000 2.134089
0.616000 2.133423
0.618000 2.132758
0.620000 2.132093
0.622000 2.131430
0.624000 2.130768
0.626000 2.130106
0.628000 2.129446
0.630000 2.128786
0.632000 2.128128
0.634000 2.127470
0.636000 2.126814
0.638000 2.126158
0.640000 2.125503
0.642000 2.124849
0.644000 2.124196
0.646000 2.123544
0.648000 2.122893
0.650000 2.122243
0.652000 2.121594
0.654000 2.120945
0.656000 2.120298
0.658000 2.119651
0.660000 2.119005
0.662000 2.118361
0.664000 2.117717
0.666000 2.117074
0.668000 2.116432
0.670000 2.115790
0.672000 2.115150
0.674000 2.114510
0.676000 2.113872
0.678000 2.113234
0.680000 2.112597
0.682000 2.111961
0.684000 2.111326
0.686000 2.110692
0.688000 2.110058
0.690000 2.109426
0.692000 2.108794
0.694000 2.108163
0.696000 2.107533
0.698000 2.106904
0.700000 2.106276
0.702000 2.105648
0.704000 2.105022
0.706000 2.104396
0.708000 2.103771
0.710000 2.103147
0.712000 2.102524
0.714000 2.101901
0.716000 2.101279
0.718000 2.100659
0.720000 2.100039
0.722000 2.099419
0.724000 2.098801
0.726000 2.098183
0.728000 2.097567
0.730000 2.096951
0.732000 2.096335
0.734000 2.095721
0.736000 2.095108
0.738000 2.094495
0.740000 2.093883
0.742000 2.093272
0.744000 2.092661
0.746000 2.092052
0.748000 2.091443
0.750000 2.090835
0.752000 2.090227
0.754000 2.089621
0.756000 2.089015
0.758000 2.088410
0.760000 2.087806
0.762000 2.087203
0.764000 2.086600
0.766000 2.085998
0.768000 2.085397
0.770000 2.084797
0.772000 2.084197
0.774000 2.083598
0.776000 2.083000
0.778000 2.082403
0.780000 2.081806
0.782000 2.081210
0.784000 2.080615
0.786000 2.080021
0.788000 2.079427
0.790000 2.078834
0.792000 2.078242
0.794000 2.077650
0.796000 2.077060
0.798000 2.076470
0.800000 2.075881
0.802000 2.075292
0.804000 2.074704
0.806000 2.074117
0.808000 2.073531
0.810000 2.072945
0.812000 2.072360
0.814000 2.071776
0.816000 2.071192
0.818000 2.070610
0.820000 2.070027
0.822000 2.069446
0.824000 2.068865
0.826000 2.068285
0.828000 2.067706
0.830000 2.067127
0.832000 2.066550
0.834000 2.065972
0.836000 2.065396
0.838000 2.064820
0.840000 2.064245
0.842000 2.063670
0.844000 2.063097
0.846000 2.062523
0.848000 2.061951
0.850000 2.061379
0.852000 2.060808
0.854000 2.060238
0.856000 2.059668
0.858000 2.059099
0.860000 2.058531
0.862000 2.057963
0.864000 2.057396
0.866000 2.056830
0.868000 2.056264
0.870000 2.055699
0.872000 2.055134
0.874000 2.054571
0.876000 2.054007
0.878000 2.053445
0.880000 2.052883
0.882000 2.052322
0.884000 2.051762
0.886000 2.051202
0.888000 2.050643
0.890000 2.050084
0.892000 2.049526
0.894000 2.048969
0.896000 2.048412
0.898000 2.047856
0.900000 2.047301
0.902000 2.046746
0.904000 2.046192
0.906000 2.045638
0.908000 2.045085
0.910000 2.044533
0.912000 2.043982
0.914000 2.043431
0.916000 2.042880
0.918000 2.042331
0.920000 2.041781
0.922000 2.041233
0.924000 2.040685
0.926000 2.040138
0.928000 2.039591
0.930000 2.039045
0.932000 2.038499
0.934000 2.037955
0.936000 2.037410
0.938000 2.036867
0.940000 2.036324
0.942000 2.035781
0.944000 2.035239
0.946000 2.034698
0.948000 2.034157
0.950000 2.033617
0.952000 2.033078
0.954000 2.032539
0.956000 2.032001
0.958000 2.031463
0.960000 2.030926
0.962000 2.030390
0.964000 2.029854
0.966000 2.029318
0.968000 2.028783
0.970000 2.028249
0.972000 2.027716
0.974000 2.027183
0.976000 2.026650
0.978000 2.026118
0.980000 2.025587
0.982000 2.025056
0.984000 2.024526
0.986000 2.023996
0.988000 2.023467
0.990000 2.022939
0.992000 2.022411
0.994000 2.021884
0.996000 2.021357
0.998000 2.020831
1.000000 2.020305


==> exE/I=41_81/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I41-5DS-Rho_VarSteS.dat <==
0.012195 2.406093
0.036585 2.390359
0.060976 2.375318
0.085366 2.360897
0.109756 2.347035
0.134146 2.333680
0.158537 2.320787
0.182927 2.308319
0.207317 2.296241
0.231707 2.284525
0.256098 2.273146
0.280488 2.262079
0.304878 2.251304
0.329268 2.240804
0.353659 2.230562
0.378049 2.220563
0.402439 2.210793
0.426829 2.201241
0.451220 2.191894
0.475610 2.182742
0.500000 2.173777
0.524390 2.164988
0.548780 2.156369
0.573171 2.033372
0.597561 2.841655
0.621951 3.806933
0.646341 3.768823
0.670732 3.781506
0.695122 3.795403
0.719512 3.809175
0.743902 3.822824
0.768293 3.836357
0.792683 3.849777
0.817073 3.863088
0.841463 3.876294
0.865854 3.889399
0.890244 3.902405
0.914634 3.915316
0.939024 3.928134
0.963415 3.940863
0.987805 3.953505


==> exE/I=41_81/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I41-5DS.txt <==
Conv=y
nRes=5
normRes=4.671393e-02
normRes=4.634405e-03
normRes=1.085126e-04
normRes=7.374068e-08
normRes=8.191236e-14
nG=621
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=2
CellPDMap=5
CellPDMap=2
CellPDMap=2
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
2.40609329464425147904
2.39035891090520014046
2.37531781583723988760
2.36089696025692097336
2.34703494640032328533
2.33367983423152747235
2.32078723144996867944
2.30831883318708142028
2.29624131357815475241
2.28452546572593062635
2.27314552327507968243
2.26207861882174032786
2.25130434749650909509
2.24080441088405146743
2.23056232601452242292
2.22056318069282587757
2.21079343735501732127
2.20124075046934830624
2.19189384556282051975
2.18274236971337209923
2.17377680377770543529
2.16498836435102548492
2.15636893819582864396
2.03337229957875420538
2.84165467701477458817
3.80693320008382940500
3.76882320195454489919
3.78150647740356626869
3.79540349705033097649
3.80917455881803412865
3.82282431337517891734
3.83635715753945527595
3.84977723226852175387
3.86308844305648113604
3.87629447921616288042
3.88939882955198790171
3.90240479756662050903
3.91531551478257355825
3.92813395301297640927
3.94086293555757416485
3.95350514759515503371
0.99999999999999977796
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
0.99406058803480568109
1.03640469902174880978
0.98739001956577510111
0.99986039100296897342
0.99999999972794673120
0.99999999977291864628
1.00000000008172018617
0.99999999999007982421
1.00000000000842947934
0.99999999999921962424
1.00000000000152811097
0.99999999999920619054
1.00000000000008704149
0.99999999999918443017
0.99999999999963273822
0.99999999999580613252
1.00000000000518962651
0.99999999995639687889
0.70386256365098742727
0.70003880264758011620
0.69638836381194502145
0.69289298484822026136
0.68953731631542591884
0.68630837320458215611
0.68319505744054753738
0.68018779280618069105
0.67727824783530410357
0.67445912080360315155
0.67172397012224571711
0.66906707894026562489
0.66648334604031289619
0.66396819681855367978
0.66151751053252638712
0.65912755913345733028
0.65679495823036027069
0.65451662144029809642
0.65228973014502122929
0.65011169611401420365
0.64798013956145261716
0.64589286463613770906
0.64384784302869368933
0.61456895843575354288
0.80705034206430770194
1.06033991329146437543
1.04743748159972027700
1.05068140294947287572
1.05426549234394562049
1.05781809268113113909
1.06134036627709726908
1.06483341224450667184
1.06829826586051646053
1.07173590348834624209
1.07514724746021195223
1.07853316997545234379
1.08189449691036854162
1.08523201114619571861
1.08854645563557395072
1.09183853620087600866
1.09510892415450511450
1.000
1.000
1.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.294
0.933
0.933
0.933
0.933
0.933
0.294
1.000
1.000
1.000
1.000
1.000
1.000
1.000
1.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.294
0.933
0.000
0.647
1.000
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.000
0.000
0.510
0.510
0.510
0.510
0.510
0.000
1.000
0.647
0.000
0.000
0.000
0.000
0.647
1.000
0.502
0.502
0.502
0.502
0.502
0.502
0.000
0.000
0.510
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933
0.933
0.933
0.933
0.933
0.510
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933


==> exE/I=41_81/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I41-6DS-RhoError.dat <==
0.012195 0.00000033929020482049
0.036585 0.00000001533231408501
0.060976 0.00000000268922839552
0.085366 0.00000000261266741575
0.109756 0.00000000287709500668
0.134146 0.00000000369301877967
0.158537 0.00000000275717670917
0.182927 0.00000000194110860718
0.207317 0.00000000142909373224
0.231707 0.00000000107705977470
0.256098 0.00000000083484064106
0.280488 0.00000000062449201366
0.304878 0.00000000053792525989
0.329268 0.00000000031476510287
0.353659 0.00000000050161252929
0.378049 0.00000000015314194357
0.402439 0.00000000123700605315
0.426829 0.00000000102064845464
0.451220 0.00000000156808477314
0.475610 0.00000000452833193165
0.500000 0.00000000737294802988
0.524390 0.00000000567467628443
0.548780 0.00000103869846412863
0.573171 0.26640356935202813560
0.597561 0.02353820863877498226
0.621951 0.22011110641793685261
0.646341 0.02274102151806589589
0.670732 0.00001456555105905366
0.695122 0.00000000096431529428
0.719512 0.00000000010272893647
0.743902 0.00000000004951861143
0.768293 0.00000000006854383727
0.792683 0.00000000001630695579
0.817073 0.00000000002098143881
0.841463 0.00000000000602362604
0.865854 0.00000000001157030027
0.890244 0.00000000000548139312
0.914634 0.00000000000213296047
0.939024 0.00000000000753930252
0.963415 0.00000000000669508893
0.987805 0.00000000030948310581


==> exE/I=41_81/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I41-6DS-Rho_RhoExact.dat <==
0.000000 2.414214
0.002000 2.412863
0.004000 2.411517
0.006000 2.410177
0.008000 2.408843
0.010000 2.407514
0.012000 2.406190
0.014000 2.404871
0.016000 2.403558
0.018000 2.402250
0.020000 2.400947
0.022000 2.399649
0.024000 2.398356
0.026000 2.397067
0.028000 2.395784
0.030000 2.394506
0.032000 2.393232
0.034000 2.391963
0.036000 2.390699
0.038000 2.389440
0.040000 2.388185
0.042000 2.386935
0.044000 2.385689
0.046000 2.384448
0.048000 2.383211
0.050000 2.381978
0.052000 2.380750
0.054000 2.379527
0.056000 2.378307
0.058000 2.377092
0.060000 2.375881
0.062000 2.374674
0.064000 2.373472
0.066000 2.372273
0.068000 2.371079
0.070000 2.369889
0.072000 2.368702
0.074000 2.367520
0.076000 2.366341
0.078000 2.365167
0.080000 2.363996
0.082000 2.362829
0.084000 2.361666
0.086000 2.360507
0.088000 2.359351
0.090000 2.358199
0.092000 2.357051
0.094000 2.355906
0.096000 2.354765
0.098000 2.353628
0.100000 2.352494
0.102000 2.351364
0.104000 2.350237
0.106000 2.349114
0.108000 2.347994
0.110000 2.346878
0.112000 2.345765
0.114000 2.344655
0.116000 2.343549
0.118000 2.342446
0.120000 2.341346
0.122000 2.340250
0.124000 2.339157
0.126000 2.338067
0.128000 2.336980
0.130000 2.335897
0.132000 2.334817
0.134000 2.333739
0.136000 2.332665
0.138000 2.331594
0.140000 2.330526
0.142000 2.329461
0.144000 2.328399
0.146000 2.327340
0.148000 2.326284
0.150000 2.325231
0.152000 2.324181
0.154000 2.323134
0.156000 2.322090
0.158000 2.321048
0.160000 2.320010
0.162000 2.318974
0.164000 2.317941
0.166000 2.316911
0.168000 2.315884
0.170000 2.314859
0.172000 2.313838
0.174000 2.312818
0.176000 2.311802
0.178000 2.310788
0.180000 2.309777
0.182000 2.308769
0.184000 2.307763
0.186000 2.306760
0.188000 2.305760
0.190000 2.304762
0.192000 2.303766
0.194000 2.302773
0.196000 2.301783
0.198000 2.300795
0.200000 2.299810
0.202000 2.298827
0.204000 2.297847
0.206000 2.296869
0.208000 2.295893
0.210000 2.294920
0.212000 2.293950
0.214000 2.292982
0.216000 2.292016
0.218000 2.291052
0.220000 2.290091
0.222000 2.289132
0.224000 2.288176
0.226000 2.287222
0.228000 2.286270
0.230000 2.285320
0.232000 2.284373
0.234000 2.283428
0.236000 2.282485
0.238000 2.281545
0.240000 2.280606
0.242000 2.279670
0.244000 2.278736
0.246000 2.277804
0.248000 2.276875
0.250000 2.275947
0.252000 2.275022
0.254000 2.274098
0.256000 2.273177
0.258000 2.272258
0.260000 2.271341
0.262000 2.270427
0.264000 2.269514
0.266000 2.268603
0.268000 2.267694
0.270000 2.266788
0.272000 2.265883
0.274000 2.264981
0.276000 2.264080
0.278000 2.263181
0.280000 2.262285
0.282000 2.261390
0.284000 2.260497
0.286000 2.259607
0.288000 2.258718
0.290000 2.257831
0.292000 2.256946
0.294000 2.256063
0.296000 2.255182
0.298000 2.254303
0.300000 2.253425
0.302000 2.252550
0.304000 2.251676
0.306000 2.250804
0.308000 2.249934
0.310000 2.249066
0.312000 2.248200
0.314000 2.247335
0.316000 2.246472
0.318000 2.245611
0.320000 2.244752
0.322000 2.243895
0.324000 2.243039
0.326000 2.242185
0.328000 2.241333
0.330000 2.240483
0.332000 2.239634
0.334000 2.238787
0.336000 2.237942
0.338000 2.237098
0.340000 2.236257
0.342000 2.235416
0.344000 2.234578
0.346000 2.233741
0.348000 2.232906
0.350000 2.232073
0.352000 2.231241
0.354000 2.230411
0.356000 2.229582
0.358000 2.228755
0.360000 2.227930
0.362000 2.227106
0.364000 2.226284
0.366000 2.225463
0.368000 2.224645
0.370000 2.223827
0.372000 2.223011
0.374000 2.222197
0.376000 2.221385
0.378000 2.220573
0.380000 2.219764
0.382000 2.218956
0.384000 2.218149
0.386000 2.217344
0.388000 2.216541
0.390000 2.215739
0.392000 2.214938
0.394000 2.214139
0.396000 2.213342
0.398000 2.212546
0.400000 2.211751
0.402000 2.210958
0.404000 2.210167
0.406000 2.209377
0.408000 2.208588
0.410000 2.207801
0.412000 2.207015
0.414000 2.206230
0.416000 2.205447
0.418000 2.204666
0.420000 2.203886
0.422000 2.203107
0.424000 2.202329
0.426000 2.201554
0.428000 2.200779
0.430000 2.200006
0.432000 2.199234
0.434000 2.198463
0.436000 2.197694
0.438000 2.196927
0.440000 2.196160
0.442000 2.195395
0.444000 2.194631
0.446000 2.193869
0.448000 2.193108
0.450000 2.192348
0.452000 2.191590
0.454000 2.190833
0.456000 2.190077
0.458000 2.189323
0.460000 2.188569
0.462000 2.187817
0.464000 2.187067
0.466000 2.186317
0.468000 2.185569
0.470000 2.184823
0.472000 2.184077
0.474000 2.183333
0.476000 2.182590
0.478000 2.181848
0.480000 2.181107
0.482000 2.180368
0.484000 2.179630
0.486000 2.178893
0.488000 2.178158
0.490000 2.177423
0.492000 2.176690
0.494000 2.175958
0.496000 2.175227
0.498000 2.174498
0.500000 2.173769
0.502000 2.173042
0.504000 2.172316
0.506000 2.171591
0.508000 2.170868
0.510000 2.170145
0.512000 2.169424
0.514000 2.168704
0.516000 2.167985
0.518000 2.167267
0.520000 2.166550
0.522000 2.165835
0.524000 2.165121
0.526000 2.164407
0.528000 2.163695
0.530000 2.162984
0.532000 2.162274
0.534000 2.161566
0.536000 2.160858
0.538000 2.160152
0.540000 2.159446
0.542000 2.158742
0.544000 2.158039
0.546000 2.157336
0.548000 2.156635
0.550000 2.155936
0.552000 2.155237
0.554000 2.154539
0.556000 2.153842
0.558000 2.153147
0.560000 2.152452
0.562000 2.151759
0.564000 2.151066
0.566000 2.150375
0.568000 2.149684
0.570000 2.148995
0.572000 2.148307
0.574000 2.147620
0.576000 2.146934
0.578000 2.146248
0.580000 2.145564
0.582000 2.144881
0.584000 2.144199
0.586000 2.143518
0.588000 2.142838
0.590000 2.142159
0.592000 2.141481
0.594000 2.140804
0.596000 2.140128
0.598000 2.139453
0.600000 2.138779
0.600000 2.139453
0.600000 3.739273
0.600000 3.740451
0.602000 3.741629
0.604000 3.742805
0.606000 3.743980
0.608000 3.745155
0.610000 3.746328
0.612000 3.747501
0.614000 3.748672
0.616000 3.749843
0.618000 3.751012
0.620000 3.752181
0.622000 3.753349
0.624000 3.754515
0.626000 3.755681
0.628000 3.756846
0.630000 3.758010
0.632000 3.759173
0.634000 3.760335
0.636000 3.761496
0.638000 3.762656
0.640000 3.763815
0.642000 3.764973
0.644000 3.766130
0.646000 3.767287
0.648000 3.768442
0.650000 3.769597
0.652000 3.770751
0.654000 3.771903
0.656000 3.773055
0.658000 3.774206
0.660000 3.775356
0.662000 3.776505
0.664000 3.777654
0.666000 3.778801
0.668000 3.779947
0.670000 3.781093
0.672000 3.782238
0.674000 3.783382
0.676000 3.784525
0.678000 3.785667
0.680000 3.786808
0.682000 3.787948
0.684000 3.789088
0.686000 3.790226
0.688000 3.791364
0.690000 3.792501
0.692000 3.793637
0.694000 3.794772
0.696000 3.795907
0.698000 3.797040
0.700000 3.798173
0.702000 3.799305
0.704000 3.800436
0.706000 3.801566
0.708000 3.802695
0.710000 3.803824
0.712000 3.804951
0.714000 3.806078
0.716000 3.807204
0.718000 3.808329
0.720000 3.809454
0.722000 3.810577
0.724000 3.811700
0.726000 3.812822
0.728000 3.813943
0.730000 3.815064
0.732000 3.816183
0.734000 3.817302
0.736000 3.818420
0.738000 3.819537
0.740000 3.820653
0.742000 3.821769
0.744000 3.822884
0.746000 3.823998
0.748000 3.825111
0.750000 3.826223
0.752000 3.827335
0.754000 3.828446
0.756000 3.829556
0.758000 3.830665
0.760000 3.831774
0.762000 3.832881
0.764000 3.833988
0.766000 3.835095
0.768000 3.836200
0.770000 3.837305
0.772000 3.838409
0.774000 3.839512
0.776000 3.840615
0.778000 3.841716
0.780000 3.842817
0.782000 3.843917
0.784000 3.845017
0.786000 3.846116
0.788000 3.847214
0.790000 3.848311
0.792000 3.849408
0.794000 3.850503
0.796000 3.851598
0.798000 3.852693
0.800000 3.853786
0.802000 3.854879
0.804000 3.855971
0.806000 3.857063
0.808000 3.858154
0.810000 3.859244
0.812000 3.860333
0.814000 3.861421
0.816000 3.862509
0.818000 3.863597
0.820000 3.864683
0.822000 3.865769
0.824000 3.866854
0.826000 3.867938
0.828000 3.869022
0.830000 3.870105
0.832000 3.871187
0.834000 3.872269
0.836000 3.873350
0.838000 3.874430
0.840000 3.875509
0.842000 3.876588
0.844000 3.877666
0.846000 3.878744
0.848000 3.879820
0.850000 3.880897
0.852000 3.881972
0.854000 3.883047
0.856000 3.884121
0.858000 3.885194
0.860000 3.886267
0.862000 3.887339
0.864000 3.888411
0.866000 3.889481
0.868000 3.890551
0.870000 3.891621
0.872000 3.892690
0.874000 3.893758
0.876000 3.894825
0.878000 3.895892
0.880000 3.896958
0.882000 3.898024
0.884000 3.899088
0.886000 3.900153
0.888000 3.901216
0.890000 3.902279
0.892000 3.903341
0.894000 3.904403
0.896000 3.905464
0.898000 3.906525
0.900000 3.907584
0.902000 3.908643
0.904000 3.909702
0.906000 3.910760
0.908000 3.911817
0.910000 3.912874
0.912000 3.913930
0.914000 3.914985
0.916000 3.916040
0.918000 3.917094
0.920000 3.918147
0.922000 3.919200
0.924000 3.920252
0.926000 3.921304
0.928000 3.922355
0.930000 3.923405
0.932000 3.924455
0.934000 3.925505
0.936000 3.926553
0.938000 3.927601
0.940000 3.928649
0.942000 3.929695
0.944000 3.930742
0.946000 3.931787
0.948000 3.932832
0.950000 3.933877
0.952000 3.934920
0.954000 3.935964
0.956000 3.937006
0.958000 3.938048
0.960000 3.939090
0.962000 3.940131
0.964000 3.941171
0.966000 3.942211
0.968000 3.943250
0.970000 3.944288
0.972000 3.945326
0.974000 3.946364
0.976000 3.947401
0.978000 3.948437
0.980000 3.949472
0.982000 3.950508
0.984000 3.951542
0.986000 3.952576
0.988000 3.953609
0.990000 3.954642
0.992000 3.955675
0.994000 3.956706
0.996000 3.957737
0.998000 3.958768
1.000000 3.959798


==> exE/I=41_81/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I41-6DS-Rho_RhoSubPv.dat <==
0.000000 3.313708
0.002000 3.315564
0.004000 3.317413
0.006000 3.319258
0.008000 3.321097
0.010000 3.322930
0.012000 3.324758
0.014000 3.326581
0.016000 3.328399
0.018000 3.330211
0.020000 3.332019
0.022000 3.333821
0.024000 3.335619
0.026000 3.337411
0.028000 3.339199
0.030000 3.340982
0.032000 3.342760
0.034000 3.344533
0.036000 3.346301
0.038000 3.348065
0.040000 3.349824
0.042000 3.351579
0.044000 3.353329
0.046000 3.355075
0.048000 3.356816
0.050000 3.358553
0.052000 3.360285
0.054000 3.362013
0.056000 3.363737
0.058000 3.365456
0.060000 3.367172
0.062000 3.368883
0.064000 3.370590
0.066000 3.372293
0.068000 3.373991
0.070000 3.375686
0.072000 3.377377
0.074000 3.379064
0.076000 3.380747
0.078000 3.382426
0.080000 3.384101
0.082000 3.385772
0.084000 3.387439
0.086000 3.389103
0.088000 3.390763
0.090000 3.392419
0.092000 3.394072
0.094000 3.395721
0.096000 3.397366
0.098000 3.399008
0.100000 3.400646
0.102000 3.402280
0.104000 3.403912
0.106000 3.405539
0.108000 3.407163
0.110000 3.408784
0.112000 3.410401
0.114000 3.412015
0.116000 3.413626
0.118000 3.415233
0.120000 3.416837
0.122000 3.418438
0.124000 3.420035
0.126000 3.421630
0.128000 3.423221
0.130000 3.424809
0.132000 3.426393
0.134000 3.427975
0.136000 3.429554
0.138000 3.431129
0.140000 3.432701
0.142000 3.434271
0.144000 3.435837
0.146000 3.437400
0.148000 3.438960
0.150000 3.440518
0.152000 3.442072
0.154000 3.443624
0.156000 3.445172
0.158000 3.446718
0.160000 3.448261
0.162000 3.449801
0.164000 3.451338
0.166000 3.452873
0.168000 3.454405
0.170000 3.455933
0.172000 3.457460
0.174000 3.458983
0.176000 3.460504
0.178000 3.462022
0.180000 3.463537
0.182000 3.465050
0.184000 3.466560
0.186000 3.468068
0.188000 3.469573
0.190000 3.471075
0.192000 3.472575
0.194000 3.474072
0.196000 3.475567
0.198000 3.477059
0.200000 3.478548
0.202000 3.480035
0.204000 3.481520
0.206000 3.483002
0.208000 3.484482
0.210000 3.485960
0.212000 3.487435
0.214000 3.488907
0.216000 3.490377
0.218000 3.491845
0.220000 3.493311
0.222000 3.494774
0.224000 3.496235
0.226000 3.497693
0.228000 3.499149
0.230000 3.500603
0.232000 3.502055
0.234000 3.503504
0.236000 3.504952
0.238000 3.506397
0.240000 3.507839
0.242000 3.509280
0.244000 3.510718
0.246000 3.512154
0.248000 3.513588
0.250000 3.515020
0.252000 3.516450
0.254000 3.517878
0.256000 3.519303
0.258000 3.520726
0.260000 3.522148
0.262000 3.523567
0.264000 3.524984
0.266000 3.526399
0.268000 3.527812
0.270000 3.529223
0.272000 3.530632
0.274000 3.532039
0.276000 3.533444
0.278000 3.534847
0.280000 3.536248
0.282000 3.537647
0.284000 3.539044
0.286000 3.540439
0.288000 3.541832
0.290000 3.543224
0.292000 3.544613
0.294000 3.546000
0.296000 3.547386
0.298000 3.548769
0.300000 3.550151
0.302000 3.551531
0.304000 3.552909
0.306000 3.554285
0.308000 3.555660
0.310000 3.557032
0.312000 3.558403
0.314000 3.559772
0.316000 3.561139
0.318000 3.562504
0.320000 3.563868
0.322000 3.565230
0.324000 3.566590
0.326000 3.567948
0.328000 3.569304
0.330000 3.570659
0.332000 3.572012
0.334000 3.573363
0.336000 3.574713
0.338000 3.576061
0.340000 3.577407
0.342000 3.578752
0.344000 3.580094
0.346000 3.581435
0.348000 3.582775
0.350000 3.584113
0.352000 3.585449
0.354000 3.586784
0.356000 3.588116
0.358000 3.589448
0.360000 3.590777
0.362000 3.592106
0.364000 3.593432
0.366000 3.594757
0.368000 3.596080
0.370000 3.597402
0.372000 3.598722
0.374000 3.600041
0.376000 3.601358
0.378000 3.602673
0.380000 3.603987
0.382000 3.605299
0.384000 3.606610
0.386000 3.607920
0.388000 3.609227
0.390000 3.610534
0.392000 3.611839
0.394000 3.613142
0.396000 3.614444
0.398000 3.615744
0.400000 3.617043
0.402000 3.618341
0.404000 3.619637
0.406000 3.620931
0.408000 3.622224
0.410000 3.623516
0.412000 3.624806
0.414000 3.626095
0.416000 3.627382
0.418000 3.628668
0.420000 3.629952
0.422000 3.631236
0.424000 3.632517
0.426000 3.633798
0.428000 3.635077
0.430000 3.636354
0.432000 3.637630
0.434000 3.638905
0.436000 3.640179
0.438000 3.641451
0.440000 3.642721
0.442000 3.643991
0.444000 3.645259
0.446000 3.646526
0.448000 3.647791
0.450000 3.649055
0.452000 3.650318
0.454000 3.651579
0.456000 3.652840
0.458000 3.654098
0.460000 3.655356
0.462000 3.656612
0.464000 3.657867
0.466000 3.659121
0.468000 3.660373
0.470000 3.661625
0.472000 3.662874
0.474000 3.664123
0.476000 3.665370
0.478000 3.666617
0.480000 3.667862
0.482000 3.669105
0.484000 3.670348
0.486000 3.671589
0.488000 3.672829
0.490000 3.674068
0.492000 3.675305
0.494000 3.676541
0.496000 3.677776
0.498000 3.679010
0.500000 3.680243
0.502000 3.681475
0.504000 3.682705
0.506000 3.683934
0.508000 3.685162
0.510000 3.686389
0.512000 3.687615
0.514000 3.688839
0.516000 3.690062
0.518000 3.691285
0.520000 3.692506
0.522000 3.693726
0.524000 3.694944
0.526000 3.696162
0.528000 3.697378
0.530000 3.698594
0.532000 3.699808
0.534000 3.701021
0.536000 3.702233
0.538000 3.703444
0.540000 3.704654
0.542000 3.705862
0.544000 3.707070
0.546000 3.708276
0.548000 3.709482
0.550000 3.710686
0.552000 3.711889
0.554000 3.713091
0.556000 3.714292
0.558000 3.715492
0.560000 3.716691
0.562000 3.717889
0.564000 3.719086
0.566000 3.720282
0.568000 3.721476
0.570000 3.722670
0.572000 3.723863
0.574000 3.725054
0.576000 3.726245
0.578000 3.727434
0.580000 3.728623
0.582000 3.729810
0.584000 3.730996
0.586000 3.732182
0.588000 3.733366
0.590000 3.734550
0.592000 3.735732
0.594000 3.736913
0.596000 3.738094
0.598000 3.739273
0.600000 3.740451


==> exE/I=41_81/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I41-6DS-Rho_RhoSupPv.dat <==
0.600000 2.138779
0.602000 2.138106
0.604000 2.137434
0.606000 2.136763
0.608000 2.136093
0.610000 2.135424
0.612000 2.134756
0.614000 2.134089
0.616000 2.133423
0.618000 2.132758
0.620000 2.132093
0.622000 2.131430
0.624000 2.130768
0.626000 2.130106
0.628000 2.129446
0.630000 2.128786
0.632000 2.128128
0.634000 2.127470
0.636000 2.126814
0.638000 2.126158
0.640000 2.125503
0.642000 2.124849
0.644000 2.124196
0.646000 2.123544
0.648000 2.122893
0.650000 2.122243
0.652000 2.121594
0.654000 2.120945
0.656000 2.120298
0.658000 2.119651
0.660000 2.119005
0.662000 2.118361
0.664000 2.117717
0.666000 2.117074
0.668000 2.116432
0.670000 2.115790
0.672000 2.115150
0.674000 2.114510
0.676000 2.113872
0.678000 2.113234
0.680000 2.112597
0.682000 2.111961
0.684000 2.111326
0.686000 2.110692
0.688000 2.110058
0.690000 2.109426
0.692000 2.108794
0.694000 2.108163
0.696000 2.107533
0.698000 2.106904
0.700000 2.106276
0.702000 2.105648
0.704000 2.105022
0.706000 2.104396
0.708000 2.103771
0.710000 2.103147
0.712000 2.102524
0.714000 2.101901
0.716000 2.101279
0.718000 2.100659
0.720000 2.100039
0.722000 2.099419
0.724000 2.098801
0.726000 2.098183
0.728000 2.097567
0.730000 2.096951
0.732000 2.096335
0.734000 2.095721
0.736000 2.095108
0.738000 2.094495
0.740000 2.093883
0.742000 2.093272
0.744000 2.092661
0.746000 2.092052
0.748000 2.091443
0.750000 2.090835
0.752000 2.090227
0.754000 2.089621
0.756000 2.089015
0.758000 2.088410
0.760000 2.087806
0.762000 2.087203
0.764000 2.086600
0.766000 2.085998
0.768000 2.085397
0.770000 2.084797
0.772000 2.084197
0.774000 2.083598
0.776000 2.083000
0.778000 2.082403
0.780000 2.081806
0.782000 2.081210
0.784000 2.080615
0.786000 2.080021
0.788000 2.079427
0.790000 2.078834
0.792000 2.078242
0.794000 2.077650
0.796000 2.077060
0.798000 2.076470
0.800000 2.075881
0.802000 2.075292
0.804000 2.074704
0.806000 2.074117
0.808000 2.073531
0.810000 2.072945
0.812000 2.072360
0.814000 2.071776
0.816000 2.071192
0.818000 2.070610
0.820000 2.070027
0.822000 2.069446
0.824000 2.068865
0.826000 2.068285
0.828000 2.067706
0.830000 2.067127
0.832000 2.066550
0.834000 2.065972
0.836000 2.065396
0.838000 2.064820
0.840000 2.064245
0.842000 2.063670
0.844000 2.063097
0.846000 2.062523
0.848000 2.061951
0.850000 2.061379
0.852000 2.060808
0.854000 2.060238
0.856000 2.059668
0.858000 2.059099
0.860000 2.058531
0.862000 2.057963
0.864000 2.057396
0.866000 2.056830
0.868000 2.056264
0.870000 2.055699
0.872000 2.055134
0.874000 2.054571
0.876000 2.054007
0.878000 2.053445
0.880000 2.052883
0.882000 2.052322
0.884000 2.051762
0.886000 2.051202
0.888000 2.050643
0.890000 2.050084
0.892000 2.049526
0.894000 2.048969
0.896000 2.048412
0.898000 2.047856
0.900000 2.047301
0.902000 2.046746
0.904000 2.046192
0.906000 2.045638
0.908000 2.045085
0.910000 2.044533
0.912000 2.043982
0.914000 2.043431
0.916000 2.042880
0.918000 2.042331
0.920000 2.041781
0.922000 2.041233
0.924000 2.040685
0.926000 2.040138
0.928000 2.039591
0.930000 2.039045
0.932000 2.038499
0.934000 2.037955
0.936000 2.037410
0.938000 2.036867
0.940000 2.036324
0.942000 2.035781
0.944000 2.035239
0.946000 2.034698
0.948000 2.034157
0.950000 2.033617
0.952000 2.033078
0.954000 2.032539
0.956000 2.032001
0.958000 2.031463
0.960000 2.030926
0.962000 2.030390
0.964000 2.029854
0.966000 2.029318
0.968000 2.028783
0.970000 2.028249
0.972000 2.027716
0.974000 2.027183
0.976000 2.026650
0.978000 2.026118
0.980000 2.025587
0.982000 2.025056
0.984000 2.024526
0.986000 2.023996
0.988000 2.023467
0.990000 2.022939
0.992000 2.022411
0.994000 2.021884
0.996000 2.021357
0.998000 2.020831
1.000000 2.020305


==> exE/I=41_81/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I41-6DS-Rho_VarSteS.dat <==
0.012195 2.406093
0.036585 2.390359
0.060976 2.375318
0.085366 2.360897
0.109756 2.347035
0.134146 2.333680
0.158537 2.320787
0.182927 2.308319
0.207317 2.296241
0.231707 2.284525
0.256098 2.273146
0.280488 2.262079
0.304878 2.251304
0.329268 2.240804
0.353659 2.230562
0.378049 2.220563
0.402439 2.210793
0.426829 2.201241
0.451220 2.191894
0.475610 2.182742
0.500000 2.173777
0.524390 2.164988
0.548780 2.156368
0.573171 1.881507
0.597561 2.805618
0.621951 3.973425
0.646341 3.790219
0.670732 3.781521
0.695122 3.795403
0.719512 3.809175
0.743902 3.822824
0.768293 3.836357
0.792683 3.849777
0.817073 3.863088
0.841463 3.876294
0.865854 3.889399
0.890244 3.902405
0.914634 3.915316
0.939024 3.928134
0.963415 3.940863
0.987805 3.953505


==> exE/I=41_81/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I41-6DS.txt <==
Conv=y
nRes=4
normRes=5.202579e-03
normRes=7.001853e-05
normRes=1.977989e-08
normRes=3.509992e-15
nG=497
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=2
CellPDMap=5
CellPDMap=2
CellPDMap=2
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=1
CellPDMap=5
CellPDMap=1
CellPDMap=2
CellPDMap=2
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
2.40609329464424570588
2.39035891090520147273
2.37531781583724166396
2.36089696025692097336
2.34703494640032372942
2.33367983423152658418
2.32078723144996912353
2.30831883318708142028
2.29624131357815475241
2.28452546572593195862
2.27314552327507923835
2.26207861882174032786
2.25130434749650776283
2.24080441088405191152
2.23056232601452020248
2.22056318069282543348
2.21079343735501643309
2.20124075046934786215
2.19189384556281918748
2.18274236971337121105
2.17377680377770454712
2.16498836435102504083
2.15636789608867873724
1.88150743226280781073
2.80561764724208462241
3.97342531123502773482
3.79021948393890895090
3.78152102346189433746
3.79540349705228052812
3.80917455881804078999
3.82282431337517847325
3.83635715753945216733
3.84977723226852175387
3.86308844305648158013
3.87629447921616199224
3.88939882955199056624
3.90240479756662139721
3.91531551478257844323
3.92813395301297640927
3.94086293555757416485
3.95350514759516569185
0.99999999999999977796
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
0.98130535481987402058
1.04673661295031505958
0.95953824727676839679
0.99762966104290196068
0.99999847367203376081
0.99999999977271880613
1.00000000008171907595
0.99999999999007971319
1.00000000000842925729
0.99999999999921973526
1.00000000000152788893
0.99999999999920630156
1.00000000000008726353
0.99999999999918431914
0.99999999999963262720
0.99999999999580568844
1.00000000000518962651
0.99999999995639565764
0.70386256365098598398
0.70003880264758044927
0.69638836381194546554
0.69289298484822026136
0.68953731631542614089
0.68630837320458193407
0.68319505744054753738
0.68018779280618058003
0.67727824783530432562
0.67445912080360337360
0.67172397012224527302
0.66906707894026573591
0.66648334604031256312
0.66396819681855379081
0.66151751053252594303
0.65912755913345744130
0.65679495823036004865
0.65451662144029809642
0.65228973014502089622
0.65011169611401409263
0.64798013956145228409
0.64589286463613748701
0.64384758250190610163
0.57964063013623834397
0.79538386850435072173
1.11011151539891295137
1.05337436622729052615
1.05068544142541697717
1.05426549234450006587
1.05781809268112980682
1.06134036627709749112
1.06483341224450578366
1.06829826586051623849
1.07173590348834646413
1.07514724746021173019
1.07853316997545256584
1.08189449691036898571
1.08523201114619638474
1.08854645563557461685
1.09183853620087578662
1.09510892415450800108
1.000
1.000
1.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.294
0.933
0.933
0.933
0.933
0.933
0.000
1.000
0.000
1.000
1.000
1.000
1.000
1.000
1.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.294
0.933
0.000
0.647
1.000
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.000
0.000
0.510
0.510
0.510
0.510
0.510
0.502
1.000
0.502
1.000
0.000
0.000
0.000
0.647
1.000
0.502
0.502
0.502
0.502
0.502
0.502
0.000
0.000
0.510
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933
0.933
0.933
0.933
0.933
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933


==> exE/I=41_81/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I41-7DS-RhoError.dat <==
0.012195 0.00000033929019771506
0.036585 0.00000001533231408501
0.060976 0.00000000268922928370
0.085366 0.00000000261266741575
0.109756 0.00000000287709367441
0.134146 0.00000000369301922376
0.158537 0.00000000275717493281
0.182927 0.00000000194110771901
0.207317 0.00000000142909417633
0.231707 0.00000000107705933061
0.256098 0.00000000083484064106
0.280488 0.00000000062449156957
0.304878 0.00000000053792659216
0.329268 0.00000000031476377060
0.353659 0.00000000050161297338
0.378049 0.00000000015314238766
0.402439 0.00000000123700649723
0.426829 0.00000000102064845464
0.451220 0.00000000156808521723
0.475610 0.00000000452833193165
0.500000 0.00000000737294802988
0.524390 0.00000000567467584034
0.548780 0.00006787254844109469
0.573171 0.17742260005244525622
0.597561 0.06734013562250495966
0.621951 0.08322541308311137698
0.646341 0.02676954822311694571
0.670732 0.00002041182190160029
0.695122 0.00000048813559239136
0.719512 0.00000000010272449558
0.743902 0.00000000004952216415
0.768293 0.00000000006854028456
0.792683 0.00000000001630828805
0.817073 0.00000000002098010654
0.841463 0.00000000000602362604
0.865854 0.00000000001157207663
0.890244 0.00000000000548361356
0.914634 0.00000000000213207230
0.939024 0.00000000000753752616
0.963415 0.00000000000669242439
0.987805 0.00000000030948443808


==> exE/I=41_81/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I41-7DS-Rho_RhoExact.dat <==
0.000000 2.414214
0.002000 2.412863
0.004000 2.411517
0.006000 2.410177
0.008000 2.408843
0.010000 2.407514
0.012000 2.406190
0.014000 2.404871
0.016000 2.403558
0.018000 2.402250
0.020000 2.400947
0.022000 2.399649
0.024000 2.398356
0.026000 2.397067
0.028000 2.395784
0.030000 2.394506
0.032000 2.393232
0.034000 2.391963
0.036000 2.390699
0.038000 2.389440
0.040000 2.388185
0.042000 2.386935
0.044000 2.385689
0.046000 2.384448
0.048000 2.383211
0.050000 2.381978
0.052000 2.380750
0.054000 2.379527
0.056000 2.378307
0.058000 2.377092
0.060000 2.375881
0.062000 2.374674
0.064000 2.373472
0.066000 2.372273
0.068000 2.371079
0.070000 2.369889
0.072000 2.368702
0.074000 2.367520
0.076000 2.366341
0.078000 2.365167
0.080000 2.363996
0.082000 2.362829
0.084000 2.361666
0.086000 2.360507
0.088000 2.359351
0.090000 2.358199
0.092000 2.357051
0.094000 2.355906
0.096000 2.354765
0.098000 2.353628
0.100000 2.352494
0.102000 2.351364
0.104000 2.350237
0.106000 2.349114
0.108000 2.347994
0.110000 2.346878
0.112000 2.345765
0.114000 2.344655
0.116000 2.343549
0.118000 2.342446
0.120000 2.341346
0.122000 2.340250
0.124000 2.339157
0.126000 2.338067
0.128000 2.336980
0.130000 2.335897
0.132000 2.334817
0.134000 2.333739
0.136000 2.332665
0.138000 2.331594
0.140000 2.330526
0.142000 2.329461
0.144000 2.328399
0.146000 2.327340
0.148000 2.326284
0.150000 2.325231
0.152000 2.324181
0.154000 2.323134
0.156000 2.322090
0.158000 2.321048
0.160000 2.320010
0.162000 2.318974
0.164000 2.317941
0.166000 2.316911
0.168000 2.315884
0.170000 2.314859
0.172000 2.313838
0.174000 2.312818
0.176000 2.311802
0.178000 2.310788
0.180000 2.309777
0.182000 2.308769
0.184000 2.307763
0.186000 2.306760
0.188000 2.305760
0.190000 2.304762
0.192000 2.303766
0.194000 2.302773
0.196000 2.301783
0.198000 2.300795
0.200000 2.299810
0.202000 2.298827
0.204000 2.297847
0.206000 2.296869
0.208000 2.295893
0.210000 2.294920
0.212000 2.293950
0.214000 2.292982
0.216000 2.292016
0.218000 2.291052
0.220000 2.290091
0.222000 2.289132
0.224000 2.288176
0.226000 2.287222
0.228000 2.286270
0.230000 2.285320
0.232000 2.284373
0.234000 2.283428
0.236000 2.282485
0.238000 2.281545
0.240000 2.280606
0.242000 2.279670
0.244000 2.278736
0.246000 2.277804
0.248000 2.276875
0.250000 2.275947
0.252000 2.275022
0.254000 2.274098
0.256000 2.273177
0.258000 2.272258
0.260000 2.271341
0.262000 2.270427
0.264000 2.269514
0.266000 2.268603
0.268000 2.267694
0.270000 2.266788
0.272000 2.265883
0.274000 2.264981
0.276000 2.264080
0.278000 2.263181
0.280000 2.262285
0.282000 2.261390
0.284000 2.260497
0.286000 2.259607
0.288000 2.258718
0.290000 2.257831
0.292000 2.256946
0.294000 2.256063
0.296000 2.255182
0.298000 2.254303
0.300000 2.253425
0.302000 2.252550
0.304000 2.251676
0.306000 2.250804
0.308000 2.249934
0.310000 2.249066
0.312000 2.248200
0.314000 2.247335
0.316000 2.246472
0.318000 2.245611
0.320000 2.244752
0.322000 2.243895
0.324000 2.243039
0.326000 2.242185
0.328000 2.241333
0.330000 2.240483
0.332000 2.239634
0.334000 2.238787
0.336000 2.237942
0.338000 2.237098
0.340000 2.236257
0.342000 2.235416
0.344000 2.234578
0.346000 2.233741
0.348000 2.232906
0.350000 2.232073
0.352000 2.231241
0.354000 2.230411
0.356000 2.229582
0.358000 2.228755
0.360000 2.227930
0.362000 2.227106
0.364000 2.226284
0.366000 2.225463
0.368000 2.224645
0.370000 2.223827
0.372000 2.223011
0.374000 2.222197
0.376000 2.221385
0.378000 2.220573
0.380000 2.219764
0.382000 2.218956
0.384000 2.218149
0.386000 2.217344
0.388000 2.216541
0.390000 2.215739
0.392000 2.214938
0.394000 2.214139
0.396000 2.213342
0.398000 2.212546
0.400000 2.211751
0.402000 2.210958
0.404000 2.210167
0.406000 2.209377
0.408000 2.208588
0.410000 2.207801
0.412000 2.207015
0.414000 2.206230
0.416000 2.205447
0.418000 2.204666
0.420000 2.203886
0.422000 2.203107
0.424000 2.202329
0.426000 2.201554
0.428000 2.200779
0.430000 2.200006
0.432000 2.199234
0.434000 2.198463
0.436000 2.197694
0.438000 2.196927
0.440000 2.196160
0.442000 2.195395
0.444000 2.194631
0.446000 2.193869
0.448000 2.193108
0.450000 2.192348
0.452000 2.191590
0.454000 2.190833
0.456000 2.190077
0.458000 2.189323
0.460000 2.188569
0.462000 2.187817
0.464000 2.187067
0.466000 2.186317
0.468000 2.185569
0.470000 2.184823
0.472000 2.184077
0.474000 2.183333
0.476000 2.182590
0.478000 2.181848
0.480000 2.181107
0.482000 2.180368
0.484000 2.179630
0.486000 2.178893
0.488000 2.178158
0.490000 2.177423
0.492000 2.176690
0.494000 2.175958
0.496000 2.175227
0.498000 2.174498
0.500000 2.173769
0.502000 2.173042
0.504000 2.172316
0.506000 2.171591
0.508000 2.170868
0.510000 2.170145
0.512000 2.169424
0.514000 2.168704
0.516000 2.167985
0.518000 2.167267
0.520000 2.166550
0.522000 2.165835
0.524000 2.165121
0.526000 2.164407
0.528000 2.163695
0.530000 2.162984
0.532000 2.162274
0.534000 2.161566
0.536000 2.160858
0.538000 2.160152
0.540000 2.159446
0.542000 2.158742
0.544000 2.158039
0.546000 2.157336
0.548000 2.156635
0.550000 2.155936
0.552000 2.155237
0.554000 2.154539
0.556000 2.153842
0.558000 2.153147
0.560000 2.152452
0.562000 2.151759
0.564000 2.151066
0.566000 2.150375
0.568000 2.149684
0.570000 2.148995
0.572000 2.148307
0.574000 2.147620
0.576000 2.146934
0.578000 2.146248
0.580000 2.145564
0.582000 2.144881
0.584000 2.144199
0.586000 2.143518
0.588000 2.142838
0.590000 2.142159
0.592000 2.141481
0.594000 2.140804
0.596000 2.140128
0.598000 2.139453
0.600000 2.138779
0.600000 2.139453
0.600000 3.739273
0.600000 3.740451
0.602000 3.741629
0.604000 3.742805
0.606000 3.743980
0.608000 3.745155
0.610000 3.746328
0.612000 3.747501
0.614000 3.748672
0.616000 3.749843
0.618000 3.751012
0.620000 3.752181
0.622000 3.753349
0.624000 3.754515
0.626000 3.755681
0.628000 3.756846
0.630000 3.758010
0.632000 3.759173
0.634000 3.760335
0.636000 3.761496
0.638000 3.762656
0.640000 3.763815
0.642000 3.764973
0.644000 3.766130
0.646000 3.767287
0.648000 3.768442
0.650000 3.769597
0.652000 3.770751
0.654000 3.771903
0.656000 3.773055
0.658000 3.774206
0.660000 3.775356
0.662000 3.776505
0.664000 3.777654
0.666000 3.778801
0.668000 3.779947
0.670000 3.781093
0.672000 3.782238
0.674000 3.783382
0.676000 3.784525
0.678000 3.785667
0.680000 3.786808
0.682000 3.787948
0.684000 3.789088
0.686000 3.790226
0.688000 3.791364
0.690000 3.792501
0.692000 3.793637
0.694000 3.794772
0.696000 3.795907
0.698000 3.797040
0.700000 3.798173
0.702000 3.799305
0.704000 3.800436
0.706000 3.801566
0.708000 3.802695
0.710000 3.803824
0.712000 3.804951
0.714000 3.806078
0.716000 3.807204
0.718000 3.808329
0.720000 3.809454
0.722000 3.810577
0.724000 3.811700
0.726000 3.812822
0.728000 3.813943
0.730000 3.815064
0.732000 3.816183
0.734000 3.817302
0.736000 3.818420
0.738000 3.819537
0.740000 3.820653
0.742000 3.821769
0.744000 3.822884
0.746000 3.823998
0.748000 3.825111
0.750000 3.826223
0.752000 3.827335
0.754000 3.828446
0.756000 3.829556
0.758000 3.830665
0.760000 3.831774
0.762000 3.832881
0.764000 3.833988
0.766000 3.835095
0.768000 3.836200
0.770000 3.837305
0.772000 3.838409
0.774000 3.839512
0.776000 3.840615
0.778000 3.841716
0.780000 3.842817
0.782000 3.843917
0.784000 3.845017
0.786000 3.846116
0.788000 3.847214
0.790000 3.848311
0.792000 3.849408
0.794000 3.850503
0.796000 3.851598
0.798000 3.852693
0.800000 3.853786
0.802000 3.854879
0.804000 3.855971
0.806000 3.857063
0.808000 3.858154
0.810000 3.859244
0.812000 3.860333
0.814000 3.861421
0.816000 3.862509
0.818000 3.863597
0.820000 3.864683
0.822000 3.865769
0.824000 3.866854
0.826000 3.867938
0.828000 3.869022
0.830000 3.870105
0.832000 3.871187
0.834000 3.872269
0.836000 3.873350
0.838000 3.874430
0.840000 3.875509
0.842000 3.876588
0.844000 3.877666
0.846000 3.878744
0.848000 3.879820
0.850000 3.880897
0.852000 3.881972
0.854000 3.883047
0.856000 3.884121
0.858000 3.885194
0.860000 3.886267
0.862000 3.887339
0.864000 3.888411
0.866000 3.889481
0.868000 3.890551
0.870000 3.891621
0.872000 3.892690
0.874000 3.893758
0.876000 3.894825
0.878000 3.895892
0.880000 3.896958
0.882000 3.898024
0.884000 3.899088
0.886000 3.900153
0.888000 3.901216
0.890000 3.902279
0.892000 3.903341
0.894000 3.904403
0.896000 3.905464
0.898000 3.906525
0.900000 3.907584
0.902000 3.908643
0.904000 3.909702
0.906000 3.910760
0.908000 3.911817
0.910000 3.912874
0.912000 3.913930
0.914000 3.914985
0.916000 3.916040
0.918000 3.917094
0.920000 3.918147
0.922000 3.919200
0.924000 3.920252
0.926000 3.921304
0.928000 3.922355
0.930000 3.923405
0.932000 3.924455
0.934000 3.925505
0.936000 3.926553
0.938000 3.927601
0.940000 3.928649
0.942000 3.929695
0.944000 3.930742
0.946000 3.931787
0.948000 3.932832
0.950000 3.933877
0.952000 3.934920
0.954000 3.935964
0.956000 3.937006
0.958000 3.938048
0.960000 3.939090
0.962000 3.940131
0.964000 3.941171
0.966000 3.942211
0.968000 3.943250
0.970000 3.944288
0.972000 3.945326
0.974000 3.946364
0.976000 3.947401
0.978000 3.948437
0.980000 3.949472
0.982000 3.950508
0.984000 3.951542
0.986000 3.952576
0.988000 3.953609
0.990000 3.954642
0.992000 3.955675
0.994000 3.956706
0.996000 3.957737
0.998000 3.958768
1.000000 3.959798


==> exE/I=41_81/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I41-7DS-Rho_RhoSubPv.dat <==
0.000000 3.313708
0.002000 3.315564
0.004000 3.317413
0.006000 3.319258
0.008000 3.321097
0.010000 3.322930
0.012000 3.324758
0.014000 3.326581
0.016000 3.328399
0.018000 3.330211
0.020000 3.332019
0.022000 3.333821
0.024000 3.335619
0.026000 3.337411
0.028000 3.339199
0.030000 3.340982
0.032000 3.342760
0.034000 3.344533
0.036000 3.346301
0.038000 3.348065
0.040000 3.349824
0.042000 3.351579
0.044000 3.353329
0.046000 3.355075
0.048000 3.356816
0.050000 3.358553
0.052000 3.360285
0.054000 3.362013
0.056000 3.363737
0.058000 3.365456
0.060000 3.367172
0.062000 3.368883
0.064000 3.370590
0.066000 3.372293
0.068000 3.373991
0.070000 3.375686
0.072000 3.377377
0.074000 3.379064
0.076000 3.380747
0.078000 3.382426
0.080000 3.384101
0.082000 3.385772
0.084000 3.387439
0.086000 3.389103
0.088000 3.390763
0.090000 3.392419
0.092000 3.394072
0.094000 3.395721
0.096000 3.397366
0.098000 3.399008
0.100000 3.400646
0.102000 3.402280
0.104000 3.403912
0.106000 3.405539
0.108000 3.407163
0.110000 3.408784
0.112000 3.410401
0.114000 3.412015
0.116000 3.413626
0.118000 3.415233
0.120000 3.416837
0.122000 3.418438
0.124000 3.420035
0.126000 3.421630
0.128000 3.423221
0.130000 3.424809
0.132000 3.426393
0.134000 3.427975
0.136000 3.429554
0.138000 3.431129
0.140000 3.432701
0.142000 3.434271
0.144000 3.435837
0.146000 3.437400
0.148000 3.438960
0.150000 3.440518
0.152000 3.442072
0.154000 3.443624
0.156000 3.445172
0.158000 3.446718
0.160000 3.448261
0.162000 3.449801
0.164000 3.451338
0.166000 3.452873
0.168000 3.454405
0.170000 3.455933
0.172000 3.457460
0.174000 3.458983
0.176000 3.460504
0.178000 3.462022
0.180000 3.463537
0.182000 3.465050
0.184000 3.466560
0.186000 3.468068
0.188000 3.469573
0.190000 3.471075
0.192000 3.472575
0.194000 3.474072
0.196000 3.475567
0.198000 3.477059
0.200000 3.478548
0.202000 3.480035
0.204000 3.481520
0.206000 3.483002
0.208000 3.484482
0.210000 3.485960
0.212000 3.487435
0.214000 3.488907
0.216000 3.490377
0.218000 3.491845
0.220000 3.493311
0.222000 3.494774
0.224000 3.496235
0.226000 3.497693
0.228000 3.499149
0.230000 3.500603
0.232000 3.502055
0.234000 3.503504
0.236000 3.504952
0.238000 3.506397
0.240000 3.507839
0.242000 3.509280
0.244000 3.510718
0.246000 3.512154
0.248000 3.513588
0.250000 3.515020
0.252000 3.516450
0.254000 3.517878
0.256000 3.519303
0.258000 3.520726
0.260000 3.522148
0.262000 3.523567
0.264000 3.524984
0.266000 3.526399
0.268000 3.527812
0.270000 3.529223
0.272000 3.530632
0.274000 3.532039
0.276000 3.533444
0.278000 3.534847
0.280000 3.536248
0.282000 3.537647
0.284000 3.539044
0.286000 3.540439
0.288000 3.541832
0.290000 3.543224
0.292000 3.544613
0.294000 3.546000
0.296000 3.547386
0.298000 3.548769
0.300000 3.550151
0.302000 3.551531
0.304000 3.552909
0.306000 3.554285
0.308000 3.555660
0.310000 3.557032
0.312000 3.558403
0.314000 3.559772
0.316000 3.561139
0.318000 3.562504
0.320000 3.563868
0.322000 3.565230
0.324000 3.566590
0.326000 3.567948
0.328000 3.569304
0.330000 3.570659
0.332000 3.572012
0.334000 3.573363
0.336000 3.574713
0.338000 3.576061
0.340000 3.577407
0.342000 3.578752
0.344000 3.580094
0.346000 3.581435
0.348000 3.582775
0.350000 3.584113
0.352000 3.585449
0.354000 3.586784
0.356000 3.588116
0.358000 3.589448
0.360000 3.590777
0.362000 3.592106
0.364000 3.593432
0.366000 3.594757
0.368000 3.596080
0.370000 3.597402
0.372000 3.598722
0.374000 3.600041
0.376000 3.601358
0.378000 3.602673
0.380000 3.603987
0.382000 3.605299
0.384000 3.606610
0.386000 3.607920
0.388000 3.609227
0.390000 3.610534
0.392000 3.611839
0.394000 3.613142
0.396000 3.614444
0.398000 3.615744
0.400000 3.617043
0.402000 3.618341
0.404000 3.619637
0.406000 3.620931
0.408000 3.622224
0.410000 3.623516
0.412000 3.624806
0.414000 3.626095
0.416000 3.627382
0.418000 3.628668
0.420000 3.629952
0.422000 3.631236
0.424000 3.632517
0.426000 3.633798
0.428000 3.635077
0.430000 3.636354
0.432000 3.637630
0.434000 3.638905
0.436000 3.640179
0.438000 3.641451
0.440000 3.642721
0.442000 3.643991
0.444000 3.645259
0.446000 3.646526
0.448000 3.647791
0.450000 3.649055
0.452000 3.650318
0.454000 3.651579
0.456000 3.652840
0.458000 3.654098
0.460000 3.655356
0.462000 3.656612
0.464000 3.657867
0.466000 3.659121
0.468000 3.660373
0.470000 3.661625
0.472000 3.662874
0.474000 3.664123
0.476000 3.665370
0.478000 3.666617
0.480000 3.667862
0.482000 3.669105
0.484000 3.670348
0.486000 3.671589
0.488000 3.672829
0.490000 3.674068
0.492000 3.675305
0.494000 3.676541
0.496000 3.677776
0.498000 3.679010
0.500000 3.680243
0.502000 3.681475
0.504000 3.682705
0.506000 3.683934
0.508000 3.685162
0.510000 3.686389
0.512000 3.687615
0.514000 3.688839
0.516000 3.690062
0.518000 3.691285
0.520000 3.692506
0.522000 3.693726
0.524000 3.694944
0.526000 3.696162
0.528000 3.697378
0.530000 3.698594
0.532000 3.699808
0.534000 3.701021
0.536000 3.702233
0.538000 3.703444
0.540000 3.704654
0.542000 3.705862
0.544000 3.707070
0.546000 3.708276
0.548000 3.709482
0.550000 3.710686
0.552000 3.711889
0.554000 3.713091
0.556000 3.714292
0.558000 3.715492
0.560000 3.716691
0.562000 3.717889
0.564000 3.719086
0.566000 3.720282
0.568000 3.721476
0.570000 3.722670
0.572000 3.723863
0.574000 3.725054
0.576000 3.726245
0.578000 3.727434
0.580000 3.728623
0.582000 3.729810
0.584000 3.730996
0.586000 3.732182
0.588000 3.733366
0.590000 3.734550
0.592000 3.735732
0.594000 3.736913
0.596000 3.738094
0.598000 3.739273
0.600000 3.740451


==> exE/I=41_81/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I41-7DS-Rho_RhoSupPv.dat <==
0.600000 2.138779
0.602000 2.138106
0.604000 2.137434
0.606000 2.136763
0.608000 2.136093
0.610000 2.135424
0.612000 2.134756
0.614000 2.134089
0.616000 2.133423
0.618000 2.132758
0.620000 2.132093
0.622000 2.131430
0.624000 2.130768
0.626000 2.130106
0.628000 2.129446
0.630000 2.128786
0.632000 2.128128
0.634000 2.127470
0.636000 2.126814
0.638000 2.126158
0.640000 2.125503
0.642000 2.124849
0.644000 2.124196
0.646000 2.123544
0.648000 2.122893
0.650000 2.122243
0.652000 2.121594
0.654000 2.120945
0.656000 2.120298
0.658000 2.119651
0.660000 2.119005
0.662000 2.118361
0.664000 2.117717
0.666000 2.117074
0.668000 2.116432
0.670000 2.115790
0.672000 2.115150
0.674000 2.114510
0.676000 2.113872
0.678000 2.113234
0.680000 2.112597
0.682000 2.111961
0.684000 2.111326
0.686000 2.110692
0.688000 2.110058
0.690000 2.109426
0.692000 2.108794
0.694000 2.108163
0.696000 2.107533
0.698000 2.106904
0.700000 2.106276
0.702000 2.105648
0.704000 2.105022
0.706000 2.104396
0.708000 2.103771
0.710000 2.103147
0.712000 2.102524
0.714000 2.101901
0.716000 2.101279
0.718000 2.100659
0.720000 2.100039
0.722000 2.099419
0.724000 2.098801
0.726000 2.098183
0.728000 2.097567
0.730000 2.096951
0.732000 2.096335
0.734000 2.095721
0.736000 2.095108
0.738000 2.094495
0.740000 2.093883
0.742000 2.093272
0.744000 2.092661
0.746000 2.092052
0.748000 2.091443
0.750000 2.090835
0.752000 2.090227
0.754000 2.089621
0.756000 2.089015
0.758000 2.088410
0.760000 2.087806
0.762000 2.087203
0.764000 2.086600
0.766000 2.085998
0.768000 2.085397
0.770000 2.084797
0.772000 2.084197
0.774000 2.083598
0.776000 2.083000
0.778000 2.082403
0.780000 2.081806
0.782000 2.081210
0.784000 2.080615
0.786000 2.080021
0.788000 2.079427
0.790000 2.078834
0.792000 2.078242
0.794000 2.077650
0.796000 2.077060
0.798000 2.076470
0.800000 2.075881
0.802000 2.075292
0.804000 2.074704
0.806000 2.074117
0.808000 2.073531
0.810000 2.072945
0.812000 2.072360
0.814000 2.071776
0.816000 2.071192
0.818000 2.070610
0.820000 2.070027
0.822000 2.069446
0.824000 2.068865
0.826000 2.068285
0.828000 2.067706
0.830000 2.067127
0.832000 2.066550
0.834000 2.065972
0.836000 2.065396
0.838000 2.064820
0.840000 2.064245
0.842000 2.063670
0.844000 2.063097
0.846000 2.062523
0.848000 2.061951
0.850000 2.061379
0.852000 2.060808
0.854000 2.060238
0.856000 2.059668
0.858000 2.059099
0.860000 2.058531
0.862000 2.057963
0.864000 2.057396
0.866000 2.056830
0.868000 2.056264
0.870000 2.055699
0.872000 2.055134
0.874000 2.054571
0.876000 2.054007
0.878000 2.053445
0.880000 2.052883
0.882000 2.052322
0.884000 2.051762
0.886000 2.051202
0.888000 2.050643
0.890000 2.050084
0.892000 2.049526
0.894000 2.048969
0.896000 2.048412
0.898000 2.047856
0.900000 2.047301
0.902000 2.046746
0.904000 2.046192
0.906000 2.045638
0.908000 2.045085
0.910000 2.044533
0.912000 2.043982
0.914000 2.043431
0.916000 2.042880
0.918000 2.042331
0.920000 2.041781
0.922000 2.041233
0.924000 2.040685
0.926000 2.040138
0.928000 2.039591
0.930000 2.039045
0.932000 2.038499
0.934000 2.037955
0.936000 2.037410
0.938000 2.036867
0.940000 2.036324
0.942000 2.035781
0.944000 2.035239
0.946000 2.034698
0.948000 2.034157
0.950000 2.033617
0.952000 2.033078
0.954000 2.032539
0.956000 2.032001
0.958000 2.031463
0.960000 2.030926
0.962000 2.030390
0.964000 2.029854
0.966000 2.029318
0.968000 2.028783
0.970000 2.028249
0.972000 2.027716
0.974000 2.027183
0.976000 2.026650
0.978000 2.026118
0.980000 2.025587
0.982000 2.025056
0.984000 2.024526
0.986000 2.023996
0.988000 2.023467
0.990000 2.022939
0.992000 2.022411
0.994000 2.021884
0.996000 2.021357
0.998000 2.020831
1.000000 2.020305


==> exE/I=41_81/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I41-7DS-Rho_VarSteS.dat <==
0.012195 2.406093
0.036585 2.390359
0.060976 2.375318
0.085366 2.360897
0.109756 2.347035
0.134146 2.333680
0.158537 2.320787
0.182927 2.308319
0.207317 2.296241
0.231707 2.284525
0.256098 2.273146
0.280488 2.262079
0.304878 2.251304
0.329268 2.240804
0.353659 2.230562
0.378049 2.220563
0.402439 2.210793
0.426829 2.201241
0.451220 2.191894
0.475610 2.182742
0.500000 2.173777
0.524390 2.164988
0.548780 2.156437
0.573171 1.970488
0.597561 2.849420
0.621951 3.836540
0.646341 3.794248
0.670732 3.781527
0.695122 3.795403
0.719512 3.809175
0.743902 3.822824
0.768293 3.836357
0.792683 3.849777
0.817073 3.863088
0.841463 3.876294
0.865854 3.889399
0.890244 3.902405
0.914634 3.915316
0.939024 3.928134
0.963415 3.940863
0.987805 3.953505


==> exE/I=41_81/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I41-7DS.txt <==
Conv=y
nRes=4
normRes=2.877582e-03
normRes=2.058496e-05
normRes=7.604366e-10
normRes=1.676290e-15
nG=497
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=1
CellPDMap=5
CellPDMap=1
CellPDMap=2
CellPDMap=2
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=0
CellPDMap=5
CellPDMap=0
CellPDMap=2
CellPDMap=1
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
2.40609329464425281131
2.39035891090520147273
2.37531781583724077578
2.36089696025692097336
2.34703494640032239715
2.33367983423152702827
2.32078723144996734717
2.30831883318708053210
2.29624131357815519650
2.28452546572593151453
2.27314552327507923835
2.26207861882173988377
2.25130434749650909509
2.24080441088405057926
2.23056232601452064657
2.22056318069282498939
2.21079343735501687718
2.20124075046934786215
2.19189384556281963157
2.18274236971337121105
2.17377680377770454712
2.16498836435102459674
2.15643680733558396057
1.97048840156239069010
2.84941957422581459980
3.83653961790020225919
3.79424801064396000072
3.78152686973273688409
3.79540300988100343105
3.80917455881803634909
3.82282431337518202596
3.83635715753945572004
3.84977723226852308613
3.86308844305648291240
3.87629447921616199224
3.88939882955198878989
3.90240479756661917676
3.91531551478257755505
3.92813395301297818563
3.94086293555757682938
3.95350514759516702412
0.99999999999999977796
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
0.99123471682105979141
1.03506113271576105639
0.97191766575731497468
0.99720731929528294568
0.99999801983615499434
1.00000005141738945724
1.00000000008171907595
0.99999999999007993523
1.00000000000842925729
0.99999999999921973526
1.00000000000152766688
0.99999999999920607952
1.00000000000008704149
0.99999999999918443017
0.99999999999963262720
0.99999999999580568844
1.00000000000518962651
0.99999999995639565764
0.70386256365098820442
0.70003880264758033825
0.69638836381194524350
0.69289298484822037238
0.68953731631542580782
0.68630837320458204509
0.68319505744054720431
0.68018779280618046901
0.67727824783530421460
0.67445912080360337360
0.67172397012224538404
0.66906707894026562489
0.66648334604031289619
0.66396819681855356876
0.66151751053252594303
0.65912755913345721925
0.65679495823036015967
0.65451662144029798540
0.65228973014502100725
0.65011169611401398161
0.64798013956145228409
0.64589286463613748701
0.64386481031363240746
0.59946193316419871255
0.80943261444886160927
1.07245367642749656056
1.05449296168141337660
1.05068700864921593663
1.05426535693436607133
1.05781809268112936273
1.06134036627709771317
1.06483341224450644980
1.06829826586051646053
1.07173590348834668617
1.07514724746021195223
1.07853316997545256584
1.08189449691036854162
1.08523201114619705088
1.08854645563557506094
1.09183853620087645275
1.09510892415450844517
1.000
1.000
1.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.294
0.933
0.933
0.933
0.933
0.933
0.000
1.000
0.000
1.000
1.000
1.000
1.000
1.000
1.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.294
0.933
0.000
0.647
1.000
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.000
0.000
0.510
0.510
0.510
0.510
0.510
0.502
1.000
0.502
1.000
1.000
0.000
0.000
0.647
1.000
0.502
0.502
0.502
0.502
0.502
0.502
0.000
0.000
0.510
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933
0.933
0.933
0.933
0.933
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933


==> exE/I=41_81/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I41-8DS-RhoError.dat <==
0.012195 0.00000033929019549461
0.036585 0.00000001533231364093
0.060976 0.00000000268922883961
0.085366 0.00000000261266741575
0.109756 0.00000000287709323032
0.134146 0.00000000369301877967
0.158537 0.00000000275717493281
0.182927 0.00000000194110816309
0.207317 0.00000000142909284406
0.231707 0.00000000107705844243
0.256098 0.00000000083483930879
0.280488 0.00000000062449068139
0.304878 0.00000000053792525989
0.329268 0.00000000031476465878
0.353659 0.00000000050161386156
0.378049 0.00000000015314149948
0.402439 0.00000000123700605315
0.426829 0.00000000102064845464
0.451220 0.00000000156808521723
0.475610 0.00000000452833148756
0.500000 0.00000000737294758579
0.524390 0.00000000567467584034
0.548780 0.00425528244152761914
0.573171 0.01138878652098940236
0.597561 0.20517742936760230421
0.621951 0.19049935933927786280
0.646341 0.02166065213011769686
0.670732 0.00011138466244453582
0.695122 0.00003924419274881075
0.719512 0.00000000009097522735
0.743902 0.00000000005098943490
0.768293 0.00000000006987876944
0.792683 0.00000000001684741235
0.817073 0.00000000002122479970
0.841463 0.00000000000591438010
0.865854 0.00000000001161781782
0.890244 0.00000000000546451773
0.914634 0.00000000000211208828
0.939024 0.00000000000753574980
0.963415 0.00000000000668176625
0.987805 0.00000000030927838068


==> exE/I=41_81/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I41-8DS-Rho_RhoExact.dat <==
0.000000 2.414214
0.002000 2.412863
0.004000 2.411517
0.006000 2.410177
0.008000 2.408843
0.010000 2.407514
0.012000 2.406190
0.014000 2.404871
0.016000 2.403558
0.018000 2.402250
0.020000 2.400947
0.022000 2.399649
0.024000 2.398356
0.026000 2.397067
0.028000 2.395784
0.030000 2.394506
0.032000 2.393232
0.034000 2.391963
0.036000 2.390699
0.038000 2.389440
0.040000 2.388185
0.042000 2.386935
0.044000 2.385689
0.046000 2.384448
0.048000 2.383211
0.050000 2.381978
0.052000 2.380750
0.054000 2.379527
0.056000 2.378307
0.058000 2.377092
0.060000 2.375881
0.062000 2.374674
0.064000 2.373472
0.066000 2.372273
0.068000 2.371079
0.070000 2.369889
0.072000 2.368702
0.074000 2.367520
0.076000 2.366341
0.078000 2.365167
0.080000 2.363996
0.082000 2.362829
0.084000 2.361666
0.086000 2.360507
0.088000 2.359351
0.090000 2.358199
0.092000 2.357051
0.094000 2.355906
0.096000 2.354765
0.098000 2.353628
0.100000 2.352494
0.102000 2.351364
0.104000 2.350237
0.106000 2.349114
0.108000 2.347994
0.110000 2.346878
0.112000 2.345765
0.114000 2.344655
0.116000 2.343549
0.118000 2.342446
0.120000 2.341346
0.122000 2.340250
0.124000 2.339157
0.126000 2.338067
0.128000 2.336980
0.130000 2.335897
0.132000 2.334817
0.134000 2.333739
0.136000 2.332665
0.138000 2.331594
0.140000 2.330526
0.142000 2.329461
0.144000 2.328399
0.146000 2.327340
0.148000 2.326284
0.150000 2.325231
0.152000 2.324181
0.154000 2.323134
0.156000 2.322090
0.158000 2.321048
0.160000 2.320010
0.162000 2.318974
0.164000 2.317941
0.166000 2.316911
0.168000 2.315884
0.170000 2.314859
0.172000 2.313838
0.174000 2.312818
0.176000 2.311802
0.178000 2.310788
0.180000 2.309777
0.182000 2.308769
0.184000 2.307763
0.186000 2.306760
0.188000 2.305760
0.190000 2.304762
0.192000 2.303766
0.194000 2.302773
0.196000 2.301783
0.198000 2.300795
0.200000 2.299810
0.202000 2.298827
0.204000 2.297847
0.206000 2.296869
0.208000 2.295893
0.210000 2.294920
0.212000 2.293950
0.214000 2.292982
0.216000 2.292016
0.218000 2.291052
0.220000 2.290091
0.222000 2.289132
0.224000 2.288176
0.226000 2.287222
0.228000 2.286270
0.230000 2.285320
0.232000 2.284373
0.234000 2.283428
0.236000 2.282485
0.238000 2.281545
0.240000 2.280606
0.242000 2.279670
0.244000 2.278736
0.246000 2.277804
0.248000 2.276875
0.250000 2.275947
0.252000 2.275022
0.254000 2.274098
0.256000 2.273177
0.258000 2.272258
0.260000 2.271341
0.262000 2.270427
0.264000 2.269514
0.266000 2.268603
0.268000 2.267694
0.270000 2.266788
0.272000 2.265883
0.274000 2.264981
0.276000 2.264080
0.278000 2.263181
0.280000 2.262285
0.282000 2.261390
0.284000 2.260497
0.286000 2.259607
0.288000 2.258718
0.290000 2.257831
0.292000 2.256946
0.294000 2.256063
0.296000 2.255182
0.298000 2.254303
0.300000 2.253425
0.302000 2.252550
0.304000 2.251676
0.306000 2.250804
0.308000 2.249934
0.310000 2.249066
0.312000 2.248200
0.314000 2.247335
0.316000 2.246472
0.318000 2.245611
0.320000 2.244752
0.322000 2.243895
0.324000 2.243039
0.326000 2.242185
0.328000 2.241333
0.330000 2.240483
0.332000 2.239634
0.334000 2.238787
0.336000 2.237942
0.338000 2.237098
0.340000 2.236257
0.342000 2.235416
0.344000 2.234578
0.346000 2.233741
0.348000 2.232906
0.350000 2.232073
0.352000 2.231241
0.354000 2.230411
0.356000 2.229582
0.358000 2.228755
0.360000 2.227930
0.362000 2.227106
0.364000 2.226284
0.366000 2.225463
0.368000 2.224645
0.370000 2.223827
0.372000 2.223011
0.374000 2.222197
0.376000 2.221385
0.378000 2.220573
0.380000 2.219764
0.382000 2.218956
0.384000 2.218149
0.386000 2.217344
0.388000 2.216541
0.390000 2.215739
0.392000 2.214938
0.394000 2.214139
0.396000 2.213342
0.398000 2.212546
0.400000 2.211751
0.402000 2.210958
0.404000 2.210167
0.406000 2.209377
0.408000 2.208588
0.410000 2.207801
0.412000 2.207015
0.414000 2.206230
0.416000 2.205447
0.418000 2.204666
0.420000 2.203886
0.422000 2.203107
0.424000 2.202329
0.426000 2.201554
0.428000 2.200779
0.430000 2.200006
0.432000 2.199234
0.434000 2.198463
0.436000 2.197694
0.438000 2.196927
0.440000 2.196160
0.442000 2.195395
0.444000 2.194631
0.446000 2.193869
0.448000 2.193108
0.450000 2.192348
0.452000 2.191590
0.454000 2.190833
0.456000 2.190077
0.458000 2.189323
0.460000 2.188569
0.462000 2.187817
0.464000 2.187067
0.466000 2.186317
0.468000 2.185569
0.470000 2.184823
0.472000 2.184077
0.474000 2.183333
0.476000 2.182590
0.478000 2.181848
0.480000 2.181107
0.482000 2.180368
0.484000 2.179630
0.486000 2.178893
0.488000 2.178158
0.490000 2.177423
0.492000 2.176690
0.494000 2.175958
0.496000 2.175227
0.498000 2.174498
0.500000 2.173769
0.502000 2.173042
0.504000 2.172316
0.506000 2.171591
0.508000 2.170868
0.510000 2.170145
0.512000 2.169424
0.514000 2.168704
0.516000 2.167985
0.518000 2.167267
0.520000 2.166550
0.522000 2.165835
0.524000 2.165121
0.526000 2.164407
0.528000 2.163695
0.530000 2.162984
0.532000 2.162274
0.534000 2.161566
0.536000 2.160858
0.538000 2.160152
0.540000 2.159446
0.542000 2.158742
0.544000 2.158039
0.546000 2.157336
0.548000 2.156635
0.550000 2.155936
0.552000 2.155237
0.554000 2.154539
0.556000 2.153842
0.558000 2.153147
0.560000 2.152452
0.562000 2.151759
0.564000 2.151066
0.566000 2.150375
0.568000 2.149684
0.570000 2.148995
0.572000 2.148307
0.574000 2.147620
0.576000 2.146934
0.578000 2.146248
0.580000 2.145564
0.582000 2.144881
0.584000 2.144199
0.586000 2.143518
0.588000 2.142838
0.590000 2.142159
0.592000 2.141481
0.594000 2.140804
0.596000 2.140128
0.598000 2.139453
0.600000 2.138779
0.600000 2.139453
0.600000 3.739273
0.600000 3.740451
0.602000 3.741629
0.604000 3.742805
0.606000 3.743980
0.608000 3.745155
0.610000 3.746328
0.612000 3.747501
0.614000 3.748672
0.616000 3.749843
0.618000 3.751012
0.620000 3.752181
0.622000 3.753349
0.624000 3.754515
0.626000 3.755681
0.628000 3.756846
0.630000 3.758010
0.632000 3.759173
0.634000 3.760335
0.636000 3.761496
0.638000 3.762656
0.640000 3.763815
0.642000 3.764973
0.644000 3.766130
0.646000 3.767287
0.648000 3.768442
0.650000 3.769597
0.652000 3.770751
0.654000 3.771903
0.656000 3.773055
0.658000 3.774206
0.660000 3.775356
0.662000 3.776505
0.664000 3.777654
0.666000 3.778801
0.668000 3.779947
0.670000 3.781093
0.672000 3.782238
0.674000 3.783382
0.676000 3.784525
0.678000 3.785667
0.680000 3.786808
0.682000 3.787948
0.684000 3.789088
0.686000 3.790226
0.688000 3.791364
0.690000 3.792501
0.692000 3.793637
0.694000 3.794772
0.696000 3.795907
0.698000 3.797040
0.700000 3.798173
0.702000 3.799305
0.704000 3.800436
0.706000 3.801566
0.708000 3.802695
0.710000 3.803824
0.712000 3.804951
0.714000 3.806078
0.716000 3.807204
0.718000 3.808329
0.720000 3.809454
0.722000 3.810577
0.724000 3.811700
0.726000 3.812822
0.728000 3.813943
0.730000 3.815064
0.732000 3.816183
0.734000 3.817302
0.736000 3.818420
0.738000 3.819537
0.740000 3.820653
0.742000 3.821769
0.744000 3.822884
0.746000 3.823998
0.748000 3.825111
0.750000 3.826223
0.752000 3.827335
0.754000 3.828446
0.756000 3.829556
0.758000 3.830665
0.760000 3.831774
0.762000 3.832881
0.764000 3.833988
0.766000 3.835095
0.768000 3.836200
0.770000 3.837305
0.772000 3.838409
0.774000 3.839512
0.776000 3.840615
0.778000 3.841716
0.780000 3.842817
0.782000 3.843917
0.784000 3.845017
0.786000 3.846116
0.788000 3.847214
0.790000 3.848311
0.792000 3.849408
0.794000 3.850503
0.796000 3.851598
0.798000 3.852693
0.800000 3.853786
0.802000 3.854879
0.804000 3.855971
0.806000 3.857063
0.808000 3.858154
0.810000 3.859244
0.812000 3.860333
0.814000 3.861421
0.816000 3.862509
0.818000 3.863597
0.820000 3.864683
0.822000 3.865769
0.824000 3.866854
0.826000 3.867938
0.828000 3.869022
0.830000 3.870105
0.832000 3.871187
0.834000 3.872269
0.836000 3.873350
0.838000 3.874430
0.840000 3.875509
0.842000 3.876588
0.844000 3.877666
0.846000 3.878744
0.848000 3.879820
0.850000 3.880897
0.852000 3.881972
0.854000 3.883047
0.856000 3.884121
0.858000 3.885194
0.860000 3.886267
0.862000 3.887339
0.864000 3.888411
0.866000 3.889481
0.868000 3.890551
0.870000 3.891621
0.872000 3.892690
0.874000 3.893758
0.876000 3.894825
0.878000 3.895892
0.880000 3.896958
0.882000 3.898024
0.884000 3.899088
0.886000 3.900153
0.888000 3.901216
0.890000 3.902279
0.892000 3.903341
0.894000 3.904403
0.896000 3.905464
0.898000 3.906525
0.900000 3.907584
0.902000 3.908643
0.904000 3.909702
0.906000 3.910760
0.908000 3.911817
0.910000 3.912874
0.912000 3.913930
0.914000 3.914985
0.916000 3.916040
0.918000 3.917094
0.920000 3.918147
0.922000 3.919200
0.924000 3.920252
0.926000 3.921304
0.928000 3.922355
0.930000 3.923405
0.932000 3.924455
0.934000 3.925505
0.936000 3.926553
0.938000 3.927601
0.940000 3.928649
0.942000 3.929695
0.944000 3.930742
0.946000 3.931787
0.948000 3.932832
0.950000 3.933877
0.952000 3.934920
0.954000 3.935964
0.956000 3.937006
0.958000 3.938048
0.960000 3.939090
0.962000 3.940131
0.964000 3.941171
0.966000 3.942211
0.968000 3.943250
0.970000 3.944288
0.972000 3.945326
0.974000 3.946364
0.976000 3.947401
0.978000 3.948437
0.980000 3.949472
0.982000 3.950508
0.984000 3.951542
0.986000 3.952576
0.988000 3.953609
0.990000 3.954642
0.992000 3.955675
0.994000 3.956706
0.996000 3.957737
0.998000 3.958768
1.000000 3.959798


==> exE/I=41_81/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I41-8DS-Rho_RhoSubPv.dat <==
0.000000 3.313708
0.002000 3.315564
0.004000 3.317413
0.006000 3.319258
0.008000 3.321097
0.010000 3.322930
0.012000 3.324758
0.014000 3.326581
0.016000 3.328399
0.018000 3.330211
0.020000 3.332019
0.022000 3.333821
0.024000 3.335619
0.026000 3.337411
0.028000 3.339199
0.030000 3.340982
0.032000 3.342760
0.034000 3.344533
0.036000 3.346301
0.038000 3.348065
0.040000 3.349824
0.042000 3.351579
0.044000 3.353329
0.046000 3.355075
0.048000 3.356816
0.050000 3.358553
0.052000 3.360285
0.054000 3.362013
0.056000 3.363737
0.058000 3.365456
0.060000 3.367172
0.062000 3.368883
0.064000 3.370590
0.066000 3.372293
0.068000 3.373991
0.070000 3.375686
0.072000 3.377377
0.074000 3.379064
0.076000 3.380747
0.078000 3.382426
0.080000 3.384101
0.082000 3.385772
0.084000 3.387439
0.086000 3.389103
0.088000 3.390763
0.090000 3.392419
0.092000 3.394072
0.094000 3.395721
0.096000 3.397366
0.098000 3.399008
0.100000 3.400646
0.102000 3.402280
0.104000 3.403912
0.106000 3.405539
0.108000 3.407163
0.110000 3.408784
0.112000 3.410401
0.114000 3.412015
0.116000 3.413626
0.118000 3.415233
0.120000 3.416837
0.122000 3.418438
0.124000 3.420035
0.126000 3.421630
0.128000 3.423221
0.130000 3.424809
0.132000 3.426393
0.134000 3.427975
0.136000 3.429554
0.138000 3.431129
0.140000 3.432701
0.142000 3.434271
0.144000 3.435837
0.146000 3.437400
0.148000 3.438960
0.150000 3.440518
0.152000 3.442072
0.154000 3.443624
0.156000 3.445172
0.158000 3.446718
0.160000 3.448261
0.162000 3.449801
0.164000 3.451338
0.166000 3.452873
0.168000 3.454405
0.170000 3.455933
0.172000 3.457460
0.174000 3.458983
0.176000 3.460504
0.178000 3.462022
0.180000 3.463537
0.182000 3.465050
0.184000 3.466560
0.186000 3.468068
0.188000 3.469573
0.190000 3.471075
0.192000 3.472575
0.194000 3.474072
0.196000 3.475567
0.198000 3.477059
0.200000 3.478548
0.202000 3.480035
0.204000 3.481520
0.206000 3.483002
0.208000 3.484482
0.210000 3.485960
0.212000 3.487435
0.214000 3.488907
0.216000 3.490377
0.218000 3.491845
0.220000 3.493311
0.222000 3.494774
0.224000 3.496235
0.226000 3.497693
0.228000 3.499149
0.230000 3.500603
0.232000 3.502055
0.234000 3.503504
0.236000 3.504952
0.238000 3.506397
0.240000 3.507839
0.242000 3.509280
0.244000 3.510718
0.246000 3.512154
0.248000 3.513588
0.250000 3.515020
0.252000 3.516450
0.254000 3.517878
0.256000 3.519303
0.258000 3.520726
0.260000 3.522148
0.262000 3.523567
0.264000 3.524984
0.266000 3.526399
0.268000 3.527812
0.270000 3.529223
0.272000 3.530632
0.274000 3.532039
0.276000 3.533444
0.278000 3.534847
0.280000 3.536248
0.282000 3.537647
0.284000 3.539044
0.286000 3.540439
0.288000 3.541832
0.290000 3.543224
0.292000 3.544613
0.294000 3.546000
0.296000 3.547386
0.298000 3.548769
0.300000 3.550151
0.302000 3.551531
0.304000 3.552909
0.306000 3.554285
0.308000 3.555660
0.310000 3.557032
0.312000 3.558403
0.314000 3.559772
0.316000 3.561139
0.318000 3.562504
0.320000 3.563868
0.322000 3.565230
0.324000 3.566590
0.326000 3.567948
0.328000 3.569304
0.330000 3.570659
0.332000 3.572012
0.334000 3.573363
0.336000 3.574713
0.338000 3.576061
0.340000 3.577407
0.342000 3.578752
0.344000 3.580094
0.346000 3.581435
0.348000 3.582775
0.350000 3.584113
0.352000 3.585449
0.354000 3.586784
0.356000 3.588116
0.358000 3.589448
0.360000 3.590777
0.362000 3.592106
0.364000 3.593432
0.366000 3.594757
0.368000 3.596080
0.370000 3.597402
0.372000 3.598722
0.374000 3.600041
0.376000 3.601358
0.378000 3.602673
0.380000 3.603987
0.382000 3.605299
0.384000 3.606610
0.386000 3.607920
0.388000 3.609227
0.390000 3.610534
0.392000 3.611839
0.394000 3.613142
0.396000 3.614444
0.398000 3.615744
0.400000 3.617043
0.402000 3.618341
0.404000 3.619637
0.406000 3.620931
0.408000 3.622224
0.410000 3.623516
0.412000 3.624806
0.414000 3.626095
0.416000 3.627382
0.418000 3.628668
0.420000 3.629952
0.422000 3.631236
0.424000 3.632517
0.426000 3.633798
0.428000 3.635077
0.430000 3.636354
0.432000 3.637630
0.434000 3.638905
0.436000 3.640179
0.438000 3.641451
0.440000 3.642721
0.442000 3.643991
0.444000 3.645259
0.446000 3.646526
0.448000 3.647791
0.450000 3.649055
0.452000 3.650318
0.454000 3.651579
0.456000 3.652840
0.458000 3.654098
0.460000 3.655356
0.462000 3.656612
0.464000 3.657867
0.466000 3.659121
0.468000 3.660373
0.470000 3.661625
0.472000 3.662874
0.474000 3.664123
0.476000 3.665370
0.478000 3.666617
0.480000 3.667862
0.482000 3.669105
0.484000 3.670348
0.486000 3.671589
0.488000 3.672829
0.490000 3.674068
0.492000 3.675305
0.494000 3.676541
0.496000 3.677776
0.498000 3.679010
0.500000 3.680243
0.502000 3.681475
0.504000 3.682705
0.506000 3.683934
0.508000 3.685162
0.510000 3.686389
0.512000 3.687615
0.514000 3.688839
0.516000 3.690062
0.518000 3.691285
0.520000 3.692506
0.522000 3.693726
0.524000 3.694944
0.526000 3.696162
0.528000 3.697378
0.530000 3.698594
0.532000 3.699808
0.534000 3.701021
0.536000 3.702233
0.538000 3.703444
0.540000 3.704654
0.542000 3.705862
0.544000 3.707070
0.546000 3.708276
0.548000 3.709482
0.550000 3.710686
0.552000 3.711889
0.554000 3.713091
0.556000 3.714292
0.558000 3.715492
0.560000 3.716691
0.562000 3.717889
0.564000 3.719086
0.566000 3.720282
0.568000 3.721476
0.570000 3.722670
0.572000 3.723863
0.574000 3.725054
0.576000 3.726245
0.578000 3.727434
0.580000 3.728623
0.582000 3.729810
0.584000 3.730996
0.586000 3.732182
0.588000 3.733366
0.590000 3.734550
0.592000 3.735732
0.594000 3.736913
0.596000 3.738094
0.598000 3.739273
0.600000 3.740451


==> exE/I=41_81/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I41-8DS-Rho_RhoSupPv.dat <==
0.600000 2.138779
0.602000 2.138106
0.604000 2.137434
0.606000 2.136763
0.608000 2.136093
0.610000 2.135424
0.612000 2.134756
0.614000 2.134089
0.616000 2.133423
0.618000 2.132758
0.620000 2.132093
0.622000 2.131430
0.624000 2.130768
0.626000 2.130106
0.628000 2.129446
0.630000 2.128786
0.632000 2.128128
0.634000 2.127470
0.636000 2.126814
0.638000 2.126158
0.640000 2.125503
0.642000 2.124849
0.644000 2.124196
0.646000 2.123544
0.648000 2.122893
0.650000 2.122243
0.652000 2.121594
0.654000 2.120945
0.656000 2.120298
0.658000 2.119651
0.660000 2.119005
0.662000 2.118361
0.664000 2.117717
0.666000 2.117074
0.668000 2.116432
0.670000 2.115790
0.672000 2.115150
0.674000 2.114510
0.676000 2.113872
0.678000 2.113234
0.680000 2.112597
0.682000 2.111961
0.684000 2.111326
0.686000 2.110692
0.688000 2.110058
0.690000 2.109426
0.692000 2.108794
0.694000 2.108163
0.696000 2.107533
0.698000 2.106904
0.700000 2.106276
0.702000 2.105648
0.704000 2.105022
0.706000 2.104396
0.708000 2.103771
0.710000 2.103147
0.712000 2.102524
0.714000 2.101901
0.716000 2.101279
0.718000 2.100659
0.720000 2.100039
0.722000 2.099419
0.724000 2.098801
0.726000 2.098183
0.728000 2.097567
0.730000 2.096951
0.732000 2.096335
0.734000 2.095721
0.736000 2.095108
0.738000 2.094495
0.740000 2.093883
0.742000 2.093272
0.744000 2.092661
0.746000 2.092052
0.748000 2.091443
0.750000 2.090835
0.752000 2.090227
0.754000 2.089621
0.756000 2.089015
0.758000 2.088410
0.760000 2.087806
0.762000 2.087203
0.764000 2.086600
0.766000 2.085998
0.768000 2.085397
0.770000 2.084797
0.772000 2.084197
0.774000 2.083598
0.776000 2.083000
0.778000 2.082403
0.780000 2.081806
0.782000 2.081210
0.784000 2.080615
0.786000 2.080021
0.788000 2.079427
0.790000 2.078834
0.792000 2.078242
0.794000 2.077650
0.796000 2.077060
0.798000 2.076470
0.800000 2.075881
0.802000 2.075292
0.804000 2.074704
0.806000 2.074117
0.808000 2.073531
0.810000 2.072945
0.812000 2.072360
0.814000 2.071776
0.816000 2.071192
0.818000 2.070610
0.820000 2.070027
0.822000 2.069446
0.824000 2.068865
0.826000 2.068285
0.828000 2.067706
0.830000 2.067127
0.832000 2.066550
0.834000 2.065972
0.836000 2.065396
0.838000 2.064820
0.840000 2.064245
0.842000 2.063670
0.844000 2.063097
0.846000 2.062523
0.848000 2.061951
0.850000 2.061379
0.852000 2.060808
0.854000 2.060238
0.856000 2.059668
0.858000 2.059099
0.860000 2.058531
0.862000 2.057963
0.864000 2.057396
0.866000 2.056830
0.868000 2.056264
0.870000 2.055699
0.872000 2.055134
0.874000 2.054571
0.876000 2.054007
0.878000 2.053445
0.880000 2.052883
0.882000 2.052322
0.884000 2.051762
0.886000 2.051202
0.888000 2.050643
0.890000 2.050084
0.892000 2.049526
0.894000 2.048969
0.896000 2.048412
0.898000 2.047856
0.900000 2.047301
0.902000 2.046746
0.904000 2.046192
0.906000 2.045638
0.908000 2.045085
0.910000 2.044533
0.912000 2.043982
0.914000 2.043431
0.916000 2.042880
0.918000 2.042331
0.920000 2.041781
0.922000 2.041233
0.924000 2.040685
0.926000 2.040138
0.928000 2.039591
0.930000 2.039045
0.932000 2.038499
0.934000 2.037955
0.936000 2.037410
0.938000 2.036867
0.940000 2.036324
0.942000 2.035781
0.944000 2.035239
0.946000 2.034698
0.948000 2.034157
0.950000 2.033617
0.952000 2.033078
0.954000 2.032539
0.956000 2.032001
0.958000 2.031463
0.960000 2.030926
0.962000 2.030390
0.964000 2.029854
0.966000 2.029318
0.968000 2.028783
0.970000 2.028249
0.972000 2.027716
0.974000 2.027183
0.976000 2.026650
0.978000 2.026118
0.980000 2.025587
0.982000 2.025056
0.984000 2.024526
0.986000 2.023996
0.988000 2.023467
0.990000 2.022939
0.992000 2.022411
0.994000 2.021884
0.996000 2.021357
0.998000 2.020831
1.000000 2.020305


==> exE/I=41_81/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I41-8DS-Rho_VarSteS.dat <==
0.012195 2.406093
0.036585 2.390359
0.060976 2.375318
0.085366 2.360897
0.109756 2.347035
0.134146 2.333680
0.158537 2.320787
0.182927 2.308319
0.207317 2.296241
0.231707 2.284525
0.256098 2.273146
0.280488 2.262079
0.304878 2.251304
0.329268 2.240804
0.353659 2.230562
0.378049 2.220563
0.402439 2.210793
0.426829 2.201241
0.451220 2.191894
0.475610 2.182742
0.500000 2.173777
0.524390 2.164988
0.548780 2.152114
0.573171 2.159300
0.597561 2.987257
0.621951 3.562815
0.646341 3.745818
0.670732 3.781395
0.695122 3.795364
0.719512 3.809175
0.743902 3.822824
0.768293 3.836357
0.792683 3.849777
0.817073 3.863088
0.841463 3.876294
0.865854 3.889399
0.890244 3.902405
0.914634 3.915316
0.939024 3.928134
0.963415 3.940863
0.987805 3.953505


==> exE/I=41_81/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I41-8DS.txt <==
Conv=y
nRes=5
normRes=1.418034e-02
normRes=3.937349e-03
normRes=3.405945e-05
normRes=7.118354e-09
normRes=2.124994e-15
nG=621
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=0
CellPDMap=5
CellPDMap=0
CellPDMap=2
CellPDMap=1
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=2
CellPDMap=0
CellPDMap=5
CellPDMap=0
CellPDMap=2
CellPDMap=1
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
2.40609329464425503176
2.39035891090520102864
2.37531781583724121987
2.36089696025692097336
2.34703494640032195306
2.33367983423152658418
2.32078723144996734717
2.30831883318708097619
2.29624131357815386423
2.28452546572593062635
2.27314552327507790608
2.26207861882173899559
2.25130434749650776283
2.24080441088405146743
2.23056232601452153474
2.22056318069282587757
2.21079343735501643309
2.20124075046934786215
2.19189384556281963157
2.18274236971337076696
2.17377680377770410303
2.16498836435102459674
2.15211365234561524673
2.15929978813582534869
2.98725686797091194435
3.56281484547781301941
3.74581781029072535816
3.78139507324839074798
3.79536425382384701166
3.80917455880628708087
3.82282431337664929671
3.83635715753811723516
3.84977723226906221043
3.86308844305623821924
3.87629447921627123819
3.88939882955194304870
3.90240479756663827260
3.91531551478255757104
3.92813395301297996198
3.94086293555758748752
3.95350514759496096673
0.99999999999999977796
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00185690814088812495
1.04335343249402390242
1.01807638401242539494
1.00223736049201495035
1.00001960520049548720
1.00000415990011792822
1.00000000008298939314
0.99999999998991995209
1.00000000000857647287
0.99999999999915900606
1.00000000000155542246
0.99999999999919420013
1.00000000000009214851
0.99999999999918198768
0.99999999999963418151
0.99999999999580579946
1.00000000000518829424
0.99999999995641997153
0.70386256365098853749
0.70003880264758011620
0.69638836381194535452
0.69289298484822037238
0.68953731631542580782
0.68630837320458193407
0.68319505744054709329
0.68018779280618058003
0.67727824783530388153
0.67445912080360326257
0.67172397012224505097
0.66906707894026551386
0.66648334604031256312
0.66396819681855356876
0.66151751053252616508
0.65912755913345733028
0.65679495823036015967
0.65451662144029798540
0.65228973014502089622
0.65011169611401387058
0.64798013956145217307
0.64589286463613737599
0.64283893903181765772
0.64439468335358385254
0.84191766703221249113
0.99123880277216103174
1.04106145321066656528
1.05064801524472639649
1.05425458462536392190
1.05781809267785775752
1.06134036627750694137
1.06483341224413252668
1.06829826586066745087
1.07173590348827829644
1.07514724746024237234
1.07853316997543990929
1.08189449691037409274
1.08523201114619172181
1.08854645563557483889
1.09183853620087956138
1.09510892415445071357
1.000
1.000
1.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.294
0.933
0.933
0.933
0.933
0.933
0.000
1.000
0.000
1.000
1.000
1.000
1.000
1.000
1.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.294
0.933
0.000
0.647
1.000
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.000
0.000
0.510
0.510
0.510
0.510
0.510
0.000
1.000
0.000
1.000
1.000
0.000
0.000
0.647
1.000
0.502
0.502
0.502
0.502
0.502
0.502
0.000
0.000
0.510
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933
0.933
0.933
0.933
0.933
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933


==> exE/I=41_81/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I41-9DS-RhoError.dat <==
0.012195 0.00000033929020393231
0.036585 0.00000001533231319684
0.060976 0.00000000268922883961
0.085366 0.00000000261266785984
0.109756 0.00000000287709456259
0.134146 0.00000000369301833558
0.158537 0.00000000275717670917
0.182927 0.00000000194110860718
0.207317 0.00000000142909373224
0.231707 0.00000000107705888652
0.256098 0.00000000083484064106
0.280488 0.00000000062449245775
0.304878 0.00000000053792570398
0.329268 0.00000000031476510287
0.353659 0.00000000050161430565
0.378049 0.00000000015314105539
0.402439 0.00000000123700694132
0.426829 0.00000000102064756646
0.451220 0.00000000156808610541
0.475610 0.00000000452833281983
0.500000 0.00000000737294847397
0.524390 0.00000111979681527430
0.548780 0.00425528244152584278
0.573171 0.01138922419296717337
0.597561 0.20517788617402521467
0.621951 0.19049915899807023933
0.646341 0.02166062171427407534
0.670732 0.00011138442653146896
0.695122 0.00003924419276213342
0.719512 0.00000000009098188869
0.743902 0.00000000005098765854
0.768293 0.00000000006988010171
0.792683 0.00000000001684963280
0.817073 0.00000000002122302334
0.841463 0.00000000000591704463
0.865854 0.00000000001162137053
0.890244 0.00000000000546629408
0.914634 0.00000000000211830553
0.939024 0.00000000000753574980
0.963415 0.00000000000668221034
0.987805 0.00000000030930502604


==> exE/I=41_81/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I41-9DS-Rho_RhoExact.dat <==
0.000000 2.414214
0.002000 2.412863
0.004000 2.411517
0.006000 2.410177
0.008000 2.408843
0.010000 2.407514
0.012000 2.406190
0.014000 2.404871
0.016000 2.403558
0.018000 2.402250
0.020000 2.400947
0.022000 2.399649
0.024000 2.398356
0.026000 2.397067
0.028000 2.395784
0.030000 2.394506
0.032000 2.393232
0.034000 2.391963
0.036000 2.390699
0.038000 2.389440
0.040000 2.388185
0.042000 2.386935
0.044000 2.385689
0.046000 2.384448
0.048000 2.383211
0.050000 2.381978
0.052000 2.380750
0.054000 2.379527
0.056000 2.378307
0.058000 2.377092
0.060000 2.375881
0.062000 2.374674
0.064000 2.373472
0.066000 2.372273
0.068000 2.371079
0.070000 2.369889
0.072000 2.368702
0.074000 2.367520
0.076000 2.366341
0.078000 2.365167
0.080000 2.363996
0.082000 2.362829
0.084000 2.361666
0.086000 2.360507
0.088000 2.359351
0.090000 2.358199
0.092000 2.357051
0.094000 2.355906
0.096000 2.354765
0.098000 2.353628
0.100000 2.352494
0.102000 2.351364
0.104000 2.350237
0.106000 2.349114
0.108000 2.347994
0.110000 2.346878
0.112000 2.345765
0.114000 2.344655
0.116000 2.343549
0.118000 2.342446
0.120000 2.341346
0.122000 2.340250
0.124000 2.339157
0.126000 2.338067
0.128000 2.336980
0.130000 2.335897
0.132000 2.334817
0.134000 2.333739
0.136000 2.332665
0.138000 2.331594
0.140000 2.330526
0.142000 2.329461
0.144000 2.328399
0.146000 2.327340
0.148000 2.326284
0.150000 2.325231
0.152000 2.324181
0.154000 2.323134
0.156000 2.322090
0.158000 2.321048
0.160000 2.320010
0.162000 2.318974
0.164000 2.317941
0.166000 2.316911
0.168000 2.315884
0.170000 2.314859
0.172000 2.313838
0.174000 2.312818
0.176000 2.311802
0.178000 2.310788
0.180000 2.309777
0.182000 2.308769
0.184000 2.307763
0.186000 2.306760
0.188000 2.305760
0.190000 2.304762
0.192000 2.303766
0.194000 2.302773
0.196000 2.301783
0.198000 2.300795
0.200000 2.299810
0.202000 2.298827
0.204000 2.297847
0.206000 2.296869
0.208000 2.295893
0.210000 2.294920
0.212000 2.293950
0.214000 2.292982
0.216000 2.292016
0.218000 2.291052
0.220000 2.290091
0.222000 2.289132
0.224000 2.288176
0.226000 2.287222
0.228000 2.286270
0.230000 2.285320
0.232000 2.284373
0.234000 2.283428
0.236000 2.282485
0.238000 2.281545
0.240000 2.280606
0.242000 2.279670
0.244000 2.278736
0.246000 2.277804
0.248000 2.276875
0.250000 2.275947
0.252000 2.275022
0.254000 2.274098
0.256000 2.273177
0.258000 2.272258
0.260000 2.271341
0.262000 2.270427
0.264000 2.269514
0.266000 2.268603
0.268000 2.267694
0.270000 2.266788
0.272000 2.265883
0.274000 2.264981
0.276000 2.264080
0.278000 2.263181
0.280000 2.262285
0.282000 2.261390
0.284000 2.260497
0.286000 2.259607
0.288000 2.258718
0.290000 2.257831
0.292000 2.256946
0.294000 2.256063
0.296000 2.255182
0.298000 2.254303
0.300000 2.253425
0.302000 2.252550
0.304000 2.251676
0.306000 2.250804
0.308000 2.249934
0.310000 2.249066
0.312000 2.248200
0.314000 2.247335
0.316000 2.246472
0.318000 2.245611
0.320000 2.244752
0.322000 2.243895
0.324000 2.243039
0.326000 2.242185
0.328000 2.241333
0.330000 2.240483
0.332000 2.239634
0.334000 2.238787
0.336000 2.237942
0.338000 2.237098
0.340000 2.236257
0.342000 2.235416
0.344000 2.234578
0.346000 2.233741
0.348000 2.232906
0.350000 2.232073
0.352000 2.231241
0.354000 2.230411
0.356000 2.229582
0.358000 2.228755
0.360000 2.227930
0.362000 2.227106
0.364000 2.226284
0.366000 2.225463
0.368000 2.224645
0.370000 2.223827
0.372000 2.223011
0.374000 2.222197
0.376000 2.221385
0.378000 2.220573
0.380000 2.219764
0.382000 2.218956
0.384000 2.218149
0.386000 2.217344
0.388000 2.216541
0.390000 2.215739
0.392000 2.214938
0.394000 2.214139
0.396000 2.213342
0.398000 2.212546
0.400000 2.211751
0.402000 2.210958
0.404000 2.210167
0.406000 2.209377
0.408000 2.208588
0.410000 2.207801
0.412000 2.207015
0.414000 2.206230
0.416000 2.205447
0.418000 2.204666
0.420000 2.203886
0.422000 2.203107
0.424000 2.202329
0.426000 2.201554
0.428000 2.200779
0.430000 2.200006
0.432000 2.199234
0.434000 2.198463
0.436000 2.197694
0.438000 2.196927
0.440000 2.196160
0.442000 2.195395
0.444000 2.194631
0.446000 2.193869
0.448000 2.193108
0.450000 2.192348
0.452000 2.191590
0.454000 2.190833
0.456000 2.190077
0.458000 2.189323
0.460000 2.188569
0.462000 2.187817
0.464000 2.187067
0.466000 2.186317
0.468000 2.185569
0.470000 2.184823
0.472000 2.184077
0.474000 2.183333
0.476000 2.182590
0.478000 2.181848
0.480000 2.181107
0.482000 2.180368
0.484000 2.179630
0.486000 2.178893
0.488000 2.178158
0.490000 2.177423
0.492000 2.176690
0.494000 2.175958
0.496000 2.175227
0.498000 2.174498
0.500000 2.173769
0.502000 2.173042
0.504000 2.172316
0.506000 2.171591
0.508000 2.170868
0.510000 2.170145
0.512000 2.169424
0.514000 2.168704
0.516000 2.167985
0.518000 2.167267
0.520000 2.166550
0.522000 2.165835
0.524000 2.165121
0.526000 2.164407
0.528000 2.163695
0.530000 2.162984
0.532000 2.162274
0.534000 2.161566
0.536000 2.160858
0.538000 2.160152
0.540000 2.159446
0.542000 2.158742
0.544000 2.158039
0.546000 2.157336
0.548000 2.156635
0.550000 2.155936
0.552000 2.155237
0.554000 2.154539
0.556000 2.153842
0.558000 2.153147
0.560000 2.152452
0.562000 2.151759
0.564000 2.151066
0.566000 2.150375
0.568000 2.149684
0.570000 2.148995
0.572000 2.148307
0.574000 2.147620
0.576000 2.146934
0.578000 2.146248
0.580000 2.145564
0.582000 2.144881
0.584000 2.144199
0.586000 2.143518
0.588000 2.142838
0.590000 2.142159
0.592000 2.141481
0.594000 2.140804
0.596000 2.140128
0.598000 2.139453
0.600000 2.138779
0.600000 2.139453
0.600000 3.739273
0.600000 3.740451
0.602000 3.741629
0.604000 3.742805
0.606000 3.743980
0.608000 3.745155
0.610000 3.746328
0.612000 3.747501
0.614000 3.748672
0.616000 3.749843
0.618000 3.751012
0.620000 3.752181
0.622000 3.753349
0.624000 3.754515
0.626000 3.755681
0.628000 3.756846
0.630000 3.758010
0.632000 3.759173
0.634000 3.760335
0.636000 3.761496
0.638000 3.762656
0.640000 3.763815
0.642000 3.764973
0.644000 3.766130
0.646000 3.767287
0.648000 3.768442
0.650000 3.769597
0.652000 3.770751
0.654000 3.771903
0.656000 3.773055
0.658000 3.774206
0.660000 3.775356
0.662000 3.776505
0.664000 3.777654
0.666000 3.778801
0.668000 3.779947
0.670000 3.781093
0.672000 3.782238
0.674000 3.783382
0.676000 3.784525
0.678000 3.785667
0.680000 3.786808
0.682000 3.787948
0.684000 3.789088
0.686000 3.790226
0.688000 3.791364
0.690000 3.792501
0.692000 3.793637
0.694000 3.794772
0.696000 3.795907
0.698000 3.797040
0.700000 3.798173
0.702000 3.799305
0.704000 3.800436
0.706000 3.801566
0.708000 3.802695
0.710000 3.803824
0.712000 3.804951
0.714000 3.806078
0.716000 3.807204
0.718000 3.808329
0.720000 3.809454
0.722000 3.810577
0.724000 3.811700
0.726000 3.812822
0.728000 3.813943
0.730000 3.815064
0.732000 3.816183
0.734000 3.817302
0.736000 3.818420
0.738000 3.819537
0.740000 3.820653
0.742000 3.821769
0.744000 3.822884
0.746000 3.823998
0.748000 3.825111
0.750000 3.826223
0.752000 3.827335
0.754000 3.828446
0.756000 3.829556
0.758000 3.830665
0.760000 3.831774
0.762000 3.832881
0.764000 3.833988
0.766000 3.835095
0.768000 3.836200
0.770000 3.837305
0.772000 3.838409
0.774000 3.839512
0.776000 3.840615
0.778000 3.841716
0.780000 3.842817
0.782000 3.843917
0.784000 3.845017
0.786000 3.846116
0.788000 3.847214
0.790000 3.848311
0.792000 3.849408
0.794000 3.850503
0.796000 3.851598
0.798000 3.852693
0.800000 3.853786
0.802000 3.854879
0.804000 3.855971
0.806000 3.857063
0.808000 3.858154
0.810000 3.859244
0.812000 3.860333
0.814000 3.861421
0.816000 3.862509
0.818000 3.863597
0.820000 3.864683
0.822000 3.865769
0.824000 3.866854
0.826000 3.867938
0.828000 3.869022
0.830000 3.870105
0.832000 3.871187
0.834000 3.872269
0.836000 3.873350
0.838000 3.874430
0.840000 3.875509
0.842000 3.876588
0.844000 3.877666
0.846000 3.878744
0.848000 3.879820
0.850000 3.880897
0.852000 3.881972
0.854000 3.883047
0.856000 3.884121
0.858000 3.885194
0.860000 3.886267
0.862000 3.887339
0.864000 3.888411
0.866000 3.889481
0.868000 3.890551
0.870000 3.891621
0.872000 3.892690
0.874000 3.893758
0.876000 3.894825
0.878000 3.895892
0.880000 3.896958
0.882000 3.898024
0.884000 3.899088
0.886000 3.900153
0.888000 3.901216
0.890000 3.902279
0.892000 3.903341
0.894000 3.904403
0.896000 3.905464
0.898000 3.906525
0.900000 3.907584
0.902000 3.908643
0.904000 3.909702
0.906000 3.910760
0.908000 3.911817
0.910000 3.912874
0.912000 3.913930
0.914000 3.914985
0.916000 3.916040
0.918000 3.917094
0.920000 3.918147
0.922000 3.919200
0.924000 3.920252
0.926000 3.921304
0.928000 3.922355
0.930000 3.923405
0.932000 3.924455
0.934000 3.925505
0.936000 3.926553
0.938000 3.927601
0.940000 3.928649
0.942000 3.929695
0.944000 3.930742
0.946000 3.931787
0.948000 3.932832
0.950000 3.933877
0.952000 3.934920
0.954000 3.935964
0.956000 3.937006
0.958000 3.938048
0.960000 3.939090
0.962000 3.940131
0.964000 3.941171
0.966000 3.942211
0.968000 3.943250
0.970000 3.944288
0.972000 3.945326
0.974000 3.946364
0.976000 3.947401
0.978000 3.948437
0.980000 3.949472
0.982000 3.950508
0.984000 3.951542
0.986000 3.952576
0.988000 3.953609
0.990000 3.954642
0.992000 3.955675
0.994000 3.956706
0.996000 3.957737
0.998000 3.958768
1.000000 3.959798


==> exE/I=41_81/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I41-9DS-Rho_RhoSubPv.dat <==
0.000000 3.313708
0.002000 3.315564
0.004000 3.317413
0.006000 3.319258
0.008000 3.321097
0.010000 3.322930
0.012000 3.324758
0.014000 3.326581
0.016000 3.328399
0.018000 3.330211
0.020000 3.332019
0.022000 3.333821
0.024000 3.335619
0.026000 3.337411
0.028000 3.339199
0.030000 3.340982
0.032000 3.342760
0.034000 3.344533
0.036000 3.346301
0.038000 3.348065
0.040000 3.349824
0.042000 3.351579
0.044000 3.353329
0.046000 3.355075
0.048000 3.356816
0.050000 3.358553
0.052000 3.360285
0.054000 3.362013
0.056000 3.363737
0.058000 3.365456
0.060000 3.367172
0.062000 3.368883
0.064000 3.370590
0.066000 3.372293
0.068000 3.373991
0.070000 3.375686
0.072000 3.377377
0.074000 3.379064
0.076000 3.380747
0.078000 3.382426
0.080000 3.384101
0.082000 3.385772
0.084000 3.387439
0.086000 3.389103
0.088000 3.390763
0.090000 3.392419
0.092000 3.394072
0.094000 3.395721
0.096000 3.397366
0.098000 3.399008
0.100000 3.400646
0.102000 3.402280
0.104000 3.403912
0.106000 3.405539
0.108000 3.407163
0.110000 3.408784
0.112000 3.410401
0.114000 3.412015
0.116000 3.413626
0.118000 3.415233
0.120000 3.416837
0.122000 3.418438
0.124000 3.420035
0.126000 3.421630
0.128000 3.423221
0.130000 3.424809
0.132000 3.426393
0.134000 3.427975
0.136000 3.429554
0.138000 3.431129
0.140000 3.432701
0.142000 3.434271
0.144000 3.435837
0.146000 3.437400
0.148000 3.438960
0.150000 3.440518
0.152000 3.442072
0.154000 3.443624
0.156000 3.445172
0.158000 3.446718
0.160000 3.448261
0.162000 3.449801
0.164000 3.451338
0.166000 3.452873
0.168000 3.454405
0.170000 3.455933
0.172000 3.457460
0.174000 3.458983
0.176000 3.460504
0.178000 3.462022
0.180000 3.463537
0.182000 3.465050
0.184000 3.466560
0.186000 3.468068
0.188000 3.469573
0.190000 3.471075
0.192000 3.472575
0.194000 3.474072
0.196000 3.475567
0.198000 3.477059
0.200000 3.478548
0.202000 3.480035
0.204000 3.481520
0.206000 3.483002
0.208000 3.484482
0.210000 3.485960
0.212000 3.487435
0.214000 3.488907
0.216000 3.490377
0.218000 3.491845
0.220000 3.493311
0.222000 3.494774
0.224000 3.496235
0.226000 3.497693
0.228000 3.499149
0.230000 3.500603
0.232000 3.502055
0.234000 3.503504
0.236000 3.504952
0.238000 3.506397
0.240000 3.507839
0.242000 3.509280
0.244000 3.510718
0.246000 3.512154
0.248000 3.513588
0.250000 3.515020
0.252000 3.516450
0.254000 3.517878
0.256000 3.519303
0.258000 3.520726
0.260000 3.522148
0.262000 3.523567
0.264000 3.524984
0.266000 3.526399
0.268000 3.527812
0.270000 3.529223
0.272000 3.530632
0.274000 3.532039
0.276000 3.533444
0.278000 3.534847
0.280000 3.536248
0.282000 3.537647
0.284000 3.539044
0.286000 3.540439
0.288000 3.541832
0.290000 3.543224
0.292000 3.544613
0.294000 3.546000
0.296000 3.547386
0.298000 3.548769
0.300000 3.550151
0.302000 3.551531
0.304000 3.552909
0.306000 3.554285
0.308000 3.555660
0.310000 3.557032
0.312000 3.558403
0.314000 3.559772
0.316000 3.561139
0.318000 3.562504
0.320000 3.563868
0.322000 3.565230
0.324000 3.566590
0.326000 3.567948
0.328000 3.569304
0.330000 3.570659
0.332000 3.572012
0.334000 3.573363
0.336000 3.574713
0.338000 3.576061
0.340000 3.577407
0.342000 3.578752
0.344000 3.580094
0.346000 3.581435
0.348000 3.582775
0.350000 3.584113
0.352000 3.585449
0.354000 3.586784
0.356000 3.588116
0.358000 3.589448
0.360000 3.590777
0.362000 3.592106
0.364000 3.593432
0.366000 3.594757
0.368000 3.596080
0.370000 3.597402
0.372000 3.598722
0.374000 3.600041
0.376000 3.601358
0.378000 3.602673
0.380000 3.603987
0.382000 3.605299
0.384000 3.606610
0.386000 3.607920
0.388000 3.609227
0.390000 3.610534
0.392000 3.611839
0.394000 3.613142
0.396000 3.614444
0.398000 3.615744
0.400000 3.617043
0.402000 3.618341
0.404000 3.619637
0.406000 3.620931
0.408000 3.622224
0.410000 3.623516
0.412000 3.624806
0.414000 3.626095
0.416000 3.627382
0.418000 3.628668
0.420000 3.629952
0.422000 3.631236
0.424000 3.632517
0.426000 3.633798
0.428000 3.635077
0.430000 3.636354
0.432000 3.637630
0.434000 3.638905
0.436000 3.640179
0.438000 3.641451
0.440000 3.642721
0.442000 3.643991
0.444000 3.645259
0.446000 3.646526
0.448000 3.647791
0.450000 3.649055
0.452000 3.650318
0.454000 3.651579
0.456000 3.652840
0.458000 3.654098
0.460000 3.655356
0.462000 3.656612
0.464000 3.657867
0.466000 3.659121
0.468000 3.660373
0.470000 3.661625
0.472000 3.662874
0.474000 3.664123
0.476000 3.665370
0.478000 3.666617
0.480000 3.667862
0.482000 3.669105
0.484000 3.670348
0.486000 3.671589
0.488000 3.672829
0.490000 3.674068
0.492000 3.675305
0.494000 3.676541
0.496000 3.677776
0.498000 3.679010
0.500000 3.680243
0.502000 3.681475
0.504000 3.682705
0.506000 3.683934
0.508000 3.685162
0.510000 3.686389
0.512000 3.687615
0.514000 3.688839
0.516000 3.690062
0.518000 3.691285
0.520000 3.692506
0.522000 3.693726
0.524000 3.694944
0.526000 3.696162
0.528000 3.697378
0.530000 3.698594
0.532000 3.699808
0.534000 3.701021
0.536000 3.702233
0.538000 3.703444
0.540000 3.704654
0.542000 3.705862
0.544000 3.707070
0.546000 3.708276
0.548000 3.709482
0.550000 3.710686
0.552000 3.711889
0.554000 3.713091
0.556000 3.714292
0.558000 3.715492
0.560000 3.716691
0.562000 3.717889
0.564000 3.719086
0.566000 3.720282
0.568000 3.721476
0.570000 3.722670
0.572000 3.723863
0.574000 3.725054
0.576000 3.726245
0.578000 3.727434
0.580000 3.728623
0.582000 3.729810
0.584000 3.730996
0.586000 3.732182
0.588000 3.733366
0.590000 3.734550
0.592000 3.735732
0.594000 3.736913
0.596000 3.738094
0.598000 3.739273
0.600000 3.740451


==> exE/I=41_81/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I41-9DS-Rho_RhoSupPv.dat <==
0.600000 2.138779
0.602000 2.138106
0.604000 2.137434
0.606000 2.136763
0.608000 2.136093
0.610000 2.135424
0.612000 2.134756
0.614000 2.134089
0.616000 2.133423
0.618000 2.132758
0.620000 2.132093
0.622000 2.131430
0.624000 2.130768
0.626000 2.130106
0.628000 2.129446
0.630000 2.128786
0.632000 2.128128
0.634000 2.127470
0.636000 2.126814
0.638000 2.126158
0.640000 2.125503
0.642000 2.124849
0.644000 2.124196
0.646000 2.123544
0.648000 2.122893
0.650000 2.122243
0.652000 2.121594
0.654000 2.120945
0.656000 2.120298
0.658000 2.119651
0.660000 2.119005
0.662000 2.118361
0.664000 2.117717
0.666000 2.117074
0.668000 2.116432
0.670000 2.115790
0.672000 2.115150
0.674000 2.114510
0.676000 2.113872
0.678000 2.113234
0.680000 2.112597
0.682000 2.111961
0.684000 2.111326
0.686000 2.110692
0.688000 2.110058
0.690000 2.109426
0.692000 2.108794
0.694000 2.108163
0.696000 2.107533
0.698000 2.106904
0.700000 2.106276
0.702000 2.105648
0.704000 2.105022
0.706000 2.104396
0.708000 2.103771
0.710000 2.103147
0.712000 2.102524
0.714000 2.101901
0.716000 2.101279
0.718000 2.100659
0.720000 2.100039
0.722000 2.099419
0.724000 2.098801
0.726000 2.098183
0.728000 2.097567
0.730000 2.096951
0.732000 2.096335
0.734000 2.095721
0.736000 2.095108
0.738000 2.094495
0.740000 2.093883
0.742000 2.093272
0.744000 2.092661
0.746000 2.092052
0.748000 2.091443
0.750000 2.090835
0.752000 2.090227
0.754000 2.089621
0.756000 2.089015
0.758000 2.088410
0.760000 2.087806
0.762000 2.087203
0.764000 2.086600
0.766000 2.085998
0.768000 2.085397
0.770000 2.084797
0.772000 2.084197
0.774000 2.083598
0.776000 2.083000
0.778000 2.082403
0.780000 2.081806
0.782000 2.081210
0.784000 2.080615
0.786000 2.080021
0.788000 2.079427
0.790000 2.078834
0.792000 2.078242
0.794000 2.077650
0.796000 2.077060
0.798000 2.076470
0.800000 2.075881
0.802000 2.075292
0.804000 2.074704
0.806000 2.074117
0.808000 2.073531
0.810000 2.072945
0.812000 2.072360
0.814000 2.071776
0.816000 2.071192
0.818000 2.070610
0.820000 2.070027
0.822000 2.069446
0.824000 2.068865
0.826000 2.068285
0.828000 2.067706
0.830000 2.067127
0.832000 2.066550
0.834000 2.065972
0.836000 2.065396
0.838000 2.064820
0.840000 2.064245
0.842000 2.063670
0.844000 2.063097
0.846000 2.062523
0.848000 2.061951
0.850000 2.061379
0.852000 2.060808
0.854000 2.060238
0.856000 2.059668
0.858000 2.059099
0.860000 2.058531
0.862000 2.057963
0.864000 2.057396
0.866000 2.056830
0.868000 2.056264
0.870000 2.055699
0.872000 2.055134
0.874000 2.054571
0.876000 2.054007
0.878000 2.053445
0.880000 2.052883
0.882000 2.052322
0.884000 2.051762
0.886000 2.051202
0.888000 2.050643
0.890000 2.050084
0.892000 2.049526
0.894000 2.048969
0.896000 2.048412
0.898000 2.047856
0.900000 2.047301
0.902000 2.046746
0.904000 2.046192
0.906000 2.045638
0.908000 2.045085
0.910000 2.044533
0.912000 2.043982
0.914000 2.043431
0.916000 2.042880
0.918000 2.042331
0.920000 2.041781
0.922000 2.041233
0.924000 2.040685
0.926000 2.040138
0.928000 2.039591
0.930000 2.039045
0.932000 2.038499
0.934000 2.037955
0.936000 2.037410
0.938000 2.036867
0.940000 2.036324
0.942000 2.035781
0.944000 2.035239
0.946000 2.034698
0.948000 2.034157
0.950000 2.033617
0.952000 2.033078
0.954000 2.032539
0.956000 2.032001
0.958000 2.031463
0.960000 2.030926
0.962000 2.030390
0.964000 2.029854
0.966000 2.029318
0.968000 2.028783
0.970000 2.028249
0.972000 2.027716
0.974000 2.027183
0.976000 2.026650
0.978000 2.026118
0.980000 2.025587
0.982000 2.025056
0.984000 2.024526
0.986000 2.023996
0.988000 2.023467
0.990000 2.022939
0.992000 2.022411
0.994000 2.021884
0.996000 2.021357
0.998000 2.020831
1.000000 2.020305


==> exE/I=41_81/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I41-9DS-Rho_VarSteS.dat <==
0.012195 2.406093
0.036585 2.390359
0.060976 2.375318
0.085366 2.360897
0.109756 2.347035
0.134146 2.333680
0.158537 2.320787
0.182927 2.308319
0.207317 2.296241
0.231707 2.284525
0.256098 2.273146
0.280488 2.262079
0.304878 2.251304
0.329268 2.240804
0.353659 2.230562
0.378049 2.220563
0.402439 2.210793
0.426829 2.201241
0.451220 2.191894
0.475610 2.182742
0.500000 2.173777
0.524390 2.164987
0.548780 2.152114
0.573171 2.159300
0.597561 2.987257
0.621951 3.562815
0.646341 3.745818
0.670732 3.781395
0.695122 3.795364
0.719512 3.809175
0.743902 3.822824
0.768293 3.836357
0.792683 3.849777
0.817073 3.863088
0.841463 3.876294
0.865854 3.889399
0.890244 3.902405
0.914634 3.915316
0.939024 3.928134
0.963415 3.940863
0.987805 3.953505


==> exE/I=41_81/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I41-9DS.txt <==
Conv=y
nRes=1
normRes=5.117351e-13
nG=125
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=2
CellPDMap=0
CellPDMap=5
CellPDMap=0
CellPDMap=2
CellPDMap=1
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=1
CellPDMap=0
CellPDMap=5
CellPDMap=0
CellPDMap=2
CellPDMap=1
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
2.40609329464424659406
2.39035891090520058455
2.37531781583724121987
2.36089696025692052928
2.34703494640032328533
2.33367983423152614009
2.32078723144996912353
2.30831883318708142028
2.29624131357815475241
2.28452546572593107044
2.27314552327507923835
2.26207861882174077195
2.25130434749650820692
2.24080441088405191152
2.23056232601452197883
2.22056318069282632166
2.21079343735501732127
2.20124075046934875033
2.19189384556282051975
2.18274236971337209923
2.17377680377770499121
2.16498723887953348211
2.15211365234561702309
2.15930022580780311969
2.98725732477733485482
3.56281504581902064288
3.74581784070656897967
3.78139507348430381484
3.79536425382383368898
3.80917455880629374221
3.82282431337664752036
3.83635715753811590290
3.84977723226906443088
3.86308844305623999560
3.87629447921626857365
3.88939882955193949599
3.90240479756663649624
3.91531551478256378829
3.92813395301297996198
3.94086293555758704343
3.95350514759498761208
0.99999999999999977796
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00185695966925236711
1.04335342751349635648
1.01807636802487477823
1.00223735738923558358
1.00001960517574595144
1.00000415990011060074
1.00000000008299094745
0.99999999998992017414
1.00000000000857625082
0.99999999999915889504
1.00000000000155497837
0.99999999999919420013
1.00000000000009237056
0.99999999999918209870
0.99999999999963418151
0.99999999999580535537
1.00000000000518851628
0.99999999995641719597
0.70386256365098676113
0.70003880264758011620
0.69638836381194524350
0.69289298484822026136
0.68953731631542591884
0.68630837320458193407
0.68319505744054742635
0.68018779280618069105
0.67727824783530399255
0.67445912080360326257
0.67172397012224527302
0.66906707894026573591
0.66648334604031278516
0.66396819681855367978
0.66151751053252627610
0.65912755913345755232
0.65679495823036027069
0.65451662144029820745
0.65228973014502111827
0.65011169611401409263
0.64798013956145250614
0.64589258326825504941
0.64283893903181810181
0.64439478299750585499
0.84191778147540208277
0.99123885674585621164
1.04106146162642221320
1.05064801531022422587
1.05425458462536902893
1.05781809267785775752
1.06134036627750649728
1.06483341224413252668
1.06829826586066789496
1.07173590348827896257
1.07514724746024170621
1.07853316997543902112
1.08189449691037364865
1.08523201114619283203
1.08854645563557528298
1.09183853620087933933
1.09510892415445781900
1.000
1.000
1.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.294
0.933
0.933
0.933
0.933
0.000
0.000
1.000
0.000
1.000
1.000
1.000
1.000
1.000
1.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.294
0.933
0.000
0.647
1.000
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.000
0.000
0.510
0.510
0.510
0.510
0.000
0.000
1.000
0.000
1.000
1.000
0.000
0.000
0.647
1.000
0.502
0.502
0.502
0.502
0.502
0.502
0.000
0.000
0.510
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933
0.933
0.933
0.933
1.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933


==> exE/I=41_81/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I81-10DS-RhoError.dat <==
0.006173 0.00000001044710673526
0.018519 0.00000000048639714478
0.030864 0.00000000008441958244
0.043210 0.00000000009046807747
0.055556 0.00000000009689005154
0.067901 0.00000000013886092276
0.080247 0.00000000011799272670
0.092593 0.00000000009504486087
0.104938 0.00000000007853717676
0.117284 0.00000000006582379086
0.129630 0.00000000005543299153
0.141975 0.00000000004687672472
0.154321 0.00000000003983036123
0.166667 0.00000000003400479898
0.179012 0.00000000002916245023
0.191358 0.00000000002511413300
0.203704 0.00000000002171329783
0.216049 0.00000000001884359335
0.228395 0.00000000001641176084
0.240741 0.00000000001434052876
0.253086 0.00000000001257216553
0.265432 0.00000000001105604497
0.277778 0.00000000000975086678
0.290123 0.00000000000862421246
0.302469 0.00000000000765032482
0.314815 0.00000000000680122625
0.327160 0.00000000000606314998
0.339506 0.00000000000541611200
0.351852 0.00000000000484901008
0.364198 0.00000000000434985381
0.376543 0.00000000000391686683
0.388889 0.00000000000352118334
0.401235 0.00000000000319477778
0.413580 0.00000000000285638180
0.425926 0.00000000000266364708
0.438272 0.00000000000224842367
0.450617 0.00000000000242295073
0.462963 0.00000000000135402800
0.475309 0.00000000000315525384
0.487654 0.00000000000138866696
0.500000 0.00000000000909272657
0.512346 0.00000000000753930252
0.524691 0.00000000001178435127
0.537037 0.00000000003614664124
0.549383 0.00000000006150591148
0.561728 0.00001677239273245590
0.574074 0.00211596100039646018
0.586420 0.00945905499963561880
0.598765 0.20141897551731791083
0.611111 0.19012687893210111767
0.623457 0.01857004901563596988
0.635802 0.00007089862531683977
0.648148 0.00001100630905259692
0.660494 0.00000000000176214598
0.672840 0.00000000000151256785
0.685185 0.00000000000202904360
0.697531 0.00000000000045830006
0.709877 0.00000000000061550764
0.722222 0.00000000000017719159
0.734568 0.00000000000039390713
0.746914 0.00000000000028421709
0.759259 0.00000000000027000624
0.771605 0.00000000000023447910
0.783951 0.00000000000026156854
0.796296 0.00000000000024380498
0.808642 0.00000000000019539925
0.820988 0.00000000000018518520
0.833333 0.00000000000020650148
0.845679 0.00000000000019584334
0.858025 0.00000000000015010215
0.870370 0.00000000000014122037
0.882716 0.00000000000016608936
0.895062 0.00000000000015898394
0.907407 0.00000000000011413093
0.919753 0.00000000000010924595
0.932099 0.00000000000013500312
0.944444 0.00000000000010125234
0.956790 0.00000000000005817569
0.969136 0.00000000000008881784
0.981481 0.00000000000011279866
0.993827 0.00000000000442668124


==> exE/I=41_81/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I81-10DS-Rho_RhoExact.dat <==
0.000000 2.414214
0.002000 2.412863
0.004000 2.411517
0.006000 2.410177
0.008000 2.408843
0.010000 2.407514
0.012000 2.406190
0.014000 2.404871
0.016000 2.403558
0.018000 2.402250
0.020000 2.400947
0.022000 2.399649
0.024000 2.398356
0.026000 2.397067
0.028000 2.395784
0.030000 2.394506
0.032000 2.393232
0.034000 2.391963
0.036000 2.390699
0.038000 2.389440
0.040000 2.388185
0.042000 2.386935
0.044000 2.385689
0.046000 2.384448
0.048000 2.383211
0.050000 2.381978
0.052000 2.380750
0.054000 2.379527
0.056000 2.378307
0.058000 2.377092
0.060000 2.375881
0.062000 2.374674
0.064000 2.373472
0.066000 2.372273
0.068000 2.371079
0.070000 2.369889
0.072000 2.368702
0.074000 2.367520
0.076000 2.366341
0.078000 2.365167
0.080000 2.363996
0.082000 2.362829
0.084000 2.361666
0.086000 2.360507
0.088000 2.359351
0.090000 2.358199
0.092000 2.357051
0.094000 2.355906
0.096000 2.354765
0.098000 2.353628
0.100000 2.352494
0.102000 2.351364
0.104000 2.350237
0.106000 2.349114
0.108000 2.347994
0.110000 2.346878
0.112000 2.345765
0.114000 2.344655
0.116000 2.343549
0.118000 2.342446
0.120000 2.341346
0.122000 2.340250
0.124000 2.339157
0.126000 2.338067
0.128000 2.336980
0.130000 2.335897
0.132000 2.334817
0.134000 2.333739
0.136000 2.332665
0.138000 2.331594
0.140000 2.330526
0.142000 2.329461
0.144000 2.328399
0.146000 2.327340
0.148000 2.326284
0.150000 2.325231
0.152000 2.324181
0.154000 2.323134
0.156000 2.322090
0.158000 2.321048
0.160000 2.320010
0.162000 2.318974
0.164000 2.317941
0.166000 2.316911
0.168000 2.315884
0.170000 2.314859
0.172000 2.313838
0.174000 2.312818
0.176000 2.311802
0.178000 2.310788
0.180000 2.309777
0.182000 2.308769
0.184000 2.307763
0.186000 2.306760
0.188000 2.305760
0.190000 2.304762
0.192000 2.303766
0.194000 2.302773
0.196000 2.301783
0.198000 2.300795
0.200000 2.299810
0.202000 2.298827
0.204000 2.297847
0.206000 2.296869
0.208000 2.295893
0.210000 2.294920
0.212000 2.293950
0.214000 2.292982
0.216000 2.292016
0.218000 2.291052
0.220000 2.290091
0.222000 2.289132
0.224000 2.288176
0.226000 2.287222
0.228000 2.286270
0.230000 2.285320
0.232000 2.284373
0.234000 2.283428
0.236000 2.282485
0.238000 2.281545
0.240000 2.280606
0.242000 2.279670
0.244000 2.278736
0.246000 2.277804
0.248000 2.276875
0.250000 2.275947
0.252000 2.275022
0.254000 2.274098
0.256000 2.273177
0.258000 2.272258
0.260000 2.271341
0.262000 2.270427
0.264000 2.269514
0.266000 2.268603
0.268000 2.267694
0.270000 2.266788
0.272000 2.265883
0.274000 2.264981
0.276000 2.264080
0.278000 2.263181
0.280000 2.262285
0.282000 2.261390
0.284000 2.260497
0.286000 2.259607
0.288000 2.258718
0.290000 2.257831
0.292000 2.256946
0.294000 2.256063
0.296000 2.255182
0.298000 2.254303
0.300000 2.253425
0.302000 2.252550
0.304000 2.251676
0.306000 2.250804
0.308000 2.249934
0.310000 2.249066
0.312000 2.248200
0.314000 2.247335
0.316000 2.246472
0.318000 2.245611
0.320000 2.244752
0.322000 2.243895
0.324000 2.243039
0.326000 2.242185
0.328000 2.241333
0.330000 2.240483
0.332000 2.239634
0.334000 2.238787
0.336000 2.237942
0.338000 2.237098
0.340000 2.236257
0.342000 2.235416
0.344000 2.234578
0.346000 2.233741
0.348000 2.232906
0.350000 2.232073
0.352000 2.231241
0.354000 2.230411
0.356000 2.229582
0.358000 2.228755
0.360000 2.227930
0.362000 2.227106
0.364000 2.226284
0.366000 2.225463
0.368000 2.224645
0.370000 2.223827
0.372000 2.223011
0.374000 2.222197
0.376000 2.221385
0.378000 2.220573
0.380000 2.219764
0.382000 2.218956
0.384000 2.218149
0.386000 2.217344
0.388000 2.216541
0.390000 2.215739
0.392000 2.214938
0.394000 2.214139
0.396000 2.213342
0.398000 2.212546
0.400000 2.211751
0.402000 2.210958
0.404000 2.210167
0.406000 2.209377
0.408000 2.208588
0.410000 2.207801
0.412000 2.207015
0.414000 2.206230
0.416000 2.205447
0.418000 2.204666
0.420000 2.203886
0.422000 2.203107
0.424000 2.202329
0.426000 2.201554
0.428000 2.200779
0.430000 2.200006
0.432000 2.199234
0.434000 2.198463
0.436000 2.197694
0.438000 2.196927
0.440000 2.196160
0.442000 2.195395
0.444000 2.194631
0.446000 2.193869
0.448000 2.193108
0.450000 2.192348
0.452000 2.191590
0.454000 2.190833
0.456000 2.190077
0.458000 2.189323
0.460000 2.188569
0.462000 2.187817
0.464000 2.187067
0.466000 2.186317
0.468000 2.185569
0.470000 2.184823
0.472000 2.184077
0.474000 2.183333
0.476000 2.182590
0.478000 2.181848
0.480000 2.181107
0.482000 2.180368
0.484000 2.179630
0.486000 2.178893
0.488000 2.178158
0.490000 2.177423
0.492000 2.176690
0.494000 2.175958
0.496000 2.175227
0.498000 2.174498
0.500000 2.173769
0.502000 2.173042
0.504000 2.172316
0.506000 2.171591
0.508000 2.170868
0.510000 2.170145
0.512000 2.169424
0.514000 2.168704
0.516000 2.167985
0.518000 2.167267
0.520000 2.166550
0.522000 2.165835
0.524000 2.165121
0.526000 2.164407
0.528000 2.163695
0.530000 2.162984
0.532000 2.162274
0.534000 2.161566
0.536000 2.160858
0.538000 2.160152
0.540000 2.159446
0.542000 2.158742
0.544000 2.158039
0.546000 2.157336
0.548000 2.156635
0.550000 2.155936
0.552000 2.155237
0.554000 2.154539
0.556000 2.153842
0.558000 2.153147
0.560000 2.152452
0.562000 2.151759
0.564000 2.151066
0.566000 2.150375
0.568000 2.149684
0.570000 2.148995
0.572000 2.148307
0.574000 2.147620
0.576000 2.146934
0.578000 2.146248
0.580000 2.145564
0.582000 2.144881
0.584000 2.144199
0.586000 2.143518
0.588000 2.142838
0.590000 2.142159
0.592000 2.141481
0.594000 2.140804
0.596000 2.140128
0.598000 2.139453
0.600000 2.138779
0.600000 2.139453
0.600000 3.739273
0.600000 3.740451
0.602000 3.741629
0.604000 3.742805
0.606000 3.743980
0.608000 3.745155
0.610000 3.746328
0.612000 3.747501
0.614000 3.748672
0.616000 3.749843
0.618000 3.751012
0.620000 3.752181
0.622000 3.753349
0.624000 3.754515
0.626000 3.755681
0.628000 3.756846
0.630000 3.758010
0.632000 3.759173
0.634000 3.760335
0.636000 3.761496
0.638000 3.762656
0.640000 3.763815
0.642000 3.764973
0.644000 3.766130
0.646000 3.767287
0.648000 3.768442
0.650000 3.769597
0.652000 3.770751
0.654000 3.771903
0.656000 3.773055
0.658000 3.774206
0.660000 3.775356
0.662000 3.776505
0.664000 3.777654
0.666000 3.778801
0.668000 3.779947
0.670000 3.781093
0.672000 3.782238
0.674000 3.783382
0.676000 3.784525
0.678000 3.785667
0.680000 3.786808
0.682000 3.787948
0.684000 3.789088
0.686000 3.790226
0.688000 3.791364
0.690000 3.792501
0.692000 3.793637
0.694000 3.794772
0.696000 3.795907
0.698000 3.797040
0.700000 3.798173
0.702000 3.799305
0.704000 3.800436
0.706000 3.801566
0.708000 3.802695
0.710000 3.803824
0.712000 3.804951
0.714000 3.806078
0.716000 3.807204
0.718000 3.808329
0.720000 3.809454
0.722000 3.810577
0.724000 3.811700
0.726000 3.812822
0.728000 3.813943
0.730000 3.815064
0.732000 3.816183
0.734000 3.817302
0.736000 3.818420
0.738000 3.819537
0.740000 3.820653
0.742000 3.821769
0.744000 3.822884
0.746000 3.823998
0.748000 3.825111
0.750000 3.826223
0.752000 3.827335
0.754000 3.828446
0.756000 3.829556
0.758000 3.830665
0.760000 3.831774
0.762000 3.832881
0.764000 3.833988
0.766000 3.835095
0.768000 3.836200
0.770000 3.837305
0.772000 3.838409
0.774000 3.839512
0.776000 3.840615
0.778000 3.841716
0.780000 3.842817
0.782000 3.843917
0.784000 3.845017
0.786000 3.846116
0.788000 3.847214
0.790000 3.848311
0.792000 3.849408
0.794000 3.850503
0.796000 3.851598
0.798000 3.852693
0.800000 3.853786
0.802000 3.854879
0.804000 3.855971
0.806000 3.857063
0.808000 3.858154
0.810000 3.859244
0.812000 3.860333
0.814000 3.861421
0.816000 3.862509
0.818000 3.863597
0.820000 3.864683
0.822000 3.865769
0.824000 3.866854
0.826000 3.867938
0.828000 3.869022
0.830000 3.870105
0.832000 3.871187
0.834000 3.872269
0.836000 3.873350
0.838000 3.874430
0.840000 3.875509
0.842000 3.876588
0.844000 3.877666
0.846000 3.878744
0.848000 3.879820
0.850000 3.880897
0.852000 3.881972
0.854000 3.883047
0.856000 3.884121
0.858000 3.885194
0.860000 3.886267
0.862000 3.887339
0.864000 3.888411
0.866000 3.889481
0.868000 3.890551
0.870000 3.891621
0.872000 3.892690
0.874000 3.893758
0.876000 3.894825
0.878000 3.895892
0.880000 3.896958
0.882000 3.898024
0.884000 3.899088
0.886000 3.900153
0.888000 3.901216
0.890000 3.902279
0.892000 3.903341
0.894000 3.904403
0.896000 3.905464
0.898000 3.906525
0.900000 3.907584
0.902000 3.908643
0.904000 3.909702
0.906000 3.910760
0.908000 3.911817
0.910000 3.912874
0.912000 3.913930
0.914000 3.914985
0.916000 3.916040
0.918000 3.917094
0.920000 3.918147
0.922000 3.919200
0.924000 3.920252
0.926000 3.921304
0.928000 3.922355
0.930000 3.923405
0.932000 3.924455
0.934000 3.925505
0.936000 3.926553
0.938000 3.927601
0.940000 3.928649
0.942000 3.929695
0.944000 3.930742
0.946000 3.931787
0.948000 3.932832
0.950000 3.933877
0.952000 3.934920
0.954000 3.935964
0.956000 3.937006
0.958000 3.938048
0.960000 3.939090
0.962000 3.940131
0.964000 3.941171
0.966000 3.942211
0.968000 3.943250
0.970000 3.944288
0.972000 3.945326
0.974000 3.946364
0.976000 3.947401
0.978000 3.948437
0.980000 3.949472
0.982000 3.950508
0.984000 3.951542
0.986000 3.952576
0.988000 3.953609
0.990000 3.954642
0.992000 3.955675
0.994000 3.956706
0.996000 3.957737
0.998000 3.958768
1.000000 3.959798


==> exE/I=41_81/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I81-10DS-Rho_RhoSubPv.dat <==
0.000000 3.313708
0.002000 3.315564
0.004000 3.317413
0.006000 3.319258
0.008000 3.321097
0.010000 3.322930
0.012000 3.324758
0.014000 3.326581
0.016000 3.328399
0.018000 3.330211
0.020000 3.332019
0.022000 3.333821
0.024000 3.335619
0.026000 3.337411
0.028000 3.339199
0.030000 3.340982
0.032000 3.342760
0.034000 3.344533
0.036000 3.346301
0.038000 3.348065
0.040000 3.349824
0.042000 3.351579
0.044000 3.353329
0.046000 3.355075
0.048000 3.356816
0.050000 3.358553
0.052000 3.360285
0.054000 3.362013
0.056000 3.363737
0.058000 3.365456
0.060000 3.367172
0.062000 3.368883
0.064000 3.370590
0.066000 3.372293
0.068000 3.373991
0.070000 3.375686
0.072000 3.377377
0.074000 3.379064
0.076000 3.380747
0.078000 3.382426
0.080000 3.384101
0.082000 3.385772
0.084000 3.387439
0.086000 3.389103
0.088000 3.390763
0.090000 3.392419
0.092000 3.394072
0.094000 3.395721
0.096000 3.397366
0.098000 3.399008
0.100000 3.400646
0.102000 3.402280
0.104000 3.403912
0.106000 3.405539
0.108000 3.407163
0.110000 3.408784
0.112000 3.410401
0.114000 3.412015
0.116000 3.413626
0.118000 3.415233
0.120000 3.416837
0.122000 3.418438
0.124000 3.420035
0.126000 3.421630
0.128000 3.423221
0.130000 3.424809
0.132000 3.426393
0.134000 3.427975
0.136000 3.429554
0.138000 3.431129
0.140000 3.432701
0.142000 3.434271
0.144000 3.435837
0.146000 3.437400
0.148000 3.438960
0.150000 3.440518
0.152000 3.442072
0.154000 3.443624
0.156000 3.445172
0.158000 3.446718
0.160000 3.448261
0.162000 3.449801
0.164000 3.451338
0.166000 3.452873
0.168000 3.454405
0.170000 3.455933
0.172000 3.457460
0.174000 3.458983
0.176000 3.460504
0.178000 3.462022
0.180000 3.463537
0.182000 3.465050
0.184000 3.466560
0.186000 3.468068
0.188000 3.469573
0.190000 3.471075
0.192000 3.472575
0.194000 3.474072
0.196000 3.475567
0.198000 3.477059
0.200000 3.478548
0.202000 3.480035
0.204000 3.481520
0.206000 3.483002
0.208000 3.484482
0.210000 3.485960
0.212000 3.487435
0.214000 3.488907
0.216000 3.490377
0.218000 3.491845
0.220000 3.493311
0.222000 3.494774
0.224000 3.496235
0.226000 3.497693
0.228000 3.499149
0.230000 3.500603
0.232000 3.502055
0.234000 3.503504
0.236000 3.504952
0.238000 3.506397
0.240000 3.507839
0.242000 3.509280
0.244000 3.510718
0.246000 3.512154
0.248000 3.513588
0.250000 3.515020
0.252000 3.516450
0.254000 3.517878
0.256000 3.519303
0.258000 3.520726
0.260000 3.522148
0.262000 3.523567
0.264000 3.524984
0.266000 3.526399
0.268000 3.527812
0.270000 3.529223
0.272000 3.530632
0.274000 3.532039
0.276000 3.533444
0.278000 3.534847
0.280000 3.536248
0.282000 3.537647
0.284000 3.539044
0.286000 3.540439
0.288000 3.541832
0.290000 3.543224
0.292000 3.544613
0.294000 3.546000
0.296000 3.547386
0.298000 3.548769
0.300000 3.550151
0.302000 3.551531
0.304000 3.552909
0.306000 3.554285
0.308000 3.555660
0.310000 3.557032
0.312000 3.558403
0.314000 3.559772
0.316000 3.561139
0.318000 3.562504
0.320000 3.563868
0.322000 3.565230
0.324000 3.566590
0.326000 3.567948
0.328000 3.569304
0.330000 3.570659
0.332000 3.572012
0.334000 3.573363
0.336000 3.574713
0.338000 3.576061
0.340000 3.577407
0.342000 3.578752
0.344000 3.580094
0.346000 3.581435
0.348000 3.582775
0.350000 3.584113
0.352000 3.585449
0.354000 3.586784
0.356000 3.588116
0.358000 3.589448
0.360000 3.590777
0.362000 3.592106
0.364000 3.593432
0.366000 3.594757
0.368000 3.596080
0.370000 3.597402
0.372000 3.598722
0.374000 3.600041
0.376000 3.601358
0.378000 3.602673
0.380000 3.603987
0.382000 3.605299
0.384000 3.606610
0.386000 3.607920
0.388000 3.609227
0.390000 3.610534
0.392000 3.611839
0.394000 3.613142
0.396000 3.614444
0.398000 3.615744
0.400000 3.617043
0.402000 3.618341
0.404000 3.619637
0.406000 3.620931
0.408000 3.622224
0.410000 3.623516
0.412000 3.624806
0.414000 3.626095
0.416000 3.627382
0.418000 3.628668
0.420000 3.629952
0.422000 3.631236
0.424000 3.632517
0.426000 3.633798
0.428000 3.635077
0.430000 3.636354
0.432000 3.637630
0.434000 3.638905
0.436000 3.640179
0.438000 3.641451
0.440000 3.642721
0.442000 3.643991
0.444000 3.645259
0.446000 3.646526
0.448000 3.647791
0.450000 3.649055
0.452000 3.650318
0.454000 3.651579
0.456000 3.652840
0.458000 3.654098
0.460000 3.655356
0.462000 3.656612
0.464000 3.657867
0.466000 3.659121
0.468000 3.660373
0.470000 3.661625
0.472000 3.662874
0.474000 3.664123
0.476000 3.665370
0.478000 3.666617
0.480000 3.667862
0.482000 3.669105
0.484000 3.670348
0.486000 3.671589
0.488000 3.672829
0.490000 3.674068
0.492000 3.675305
0.494000 3.676541
0.496000 3.677776
0.498000 3.679010
0.500000 3.680243
0.502000 3.681475
0.504000 3.682705
0.506000 3.683934
0.508000 3.685162
0.510000 3.686389
0.512000 3.687615
0.514000 3.688839
0.516000 3.690062
0.518000 3.691285
0.520000 3.692506
0.522000 3.693726
0.524000 3.694944
0.526000 3.696162
0.528000 3.697378
0.530000 3.698594
0.532000 3.699808
0.534000 3.701021
0.536000 3.702233
0.538000 3.703444
0.540000 3.704654
0.542000 3.705862
0.544000 3.707070
0.546000 3.708276
0.548000 3.709482
0.550000 3.710686
0.552000 3.711889
0.554000 3.713091
0.556000 3.714292
0.558000 3.715492
0.560000 3.716691
0.562000 3.717889
0.564000 3.719086
0.566000 3.720282
0.568000 3.721476
0.570000 3.722670
0.572000 3.723863
0.574000 3.725054
0.576000 3.726245
0.578000 3.727434
0.580000 3.728623
0.582000 3.729810
0.584000 3.730996
0.586000 3.732182
0.588000 3.733366
0.590000 3.734550
0.592000 3.735732
0.594000 3.736913
0.596000 3.738094
0.598000 3.739273
0.600000 3.740451


==> exE/I=41_81/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I81-10DS-Rho_RhoSupPv.dat <==
0.600000 2.138779
0.602000 2.138106
0.604000 2.137434
0.606000 2.136763
0.608000 2.136093
0.610000 2.135424
0.612000 2.134756
0.614000 2.134089
0.616000 2.133423
0.618000 2.132758
0.620000 2.132093
0.622000 2.131430
0.624000 2.130768
0.626000 2.130106
0.628000 2.129446
0.630000 2.128786
0.632000 2.128128
0.634000 2.127470
0.636000 2.126814
0.638000 2.126158
0.640000 2.125503
0.642000 2.124849
0.644000 2.124196
0.646000 2.123544
0.648000 2.122893
0.650000 2.122243
0.652000 2.121594
0.654000 2.120945
0.656000 2.120298
0.658000 2.119651
0.660000 2.119005
0.662000 2.118361
0.664000 2.117717
0.666000 2.117074
0.668000 2.116432
0.670000 2.115790
0.672000 2.115150
0.674000 2.114510
0.676000 2.113872
0.678000 2.113234
0.680000 2.112597
0.682000 2.111961
0.684000 2.111326
0.686000 2.110692
0.688000 2.110058
0.690000 2.109426
0.692000 2.108794
0.694000 2.108163
0.696000 2.107533
0.698000 2.106904
0.700000 2.106276
0.702000 2.105648
0.704000 2.105022
0.706000 2.104396
0.708000 2.103771
0.710000 2.103147
0.712000 2.102524
0.714000 2.101901
0.716000 2.101279
0.718000 2.100659
0.720000 2.100039
0.722000 2.099419
0.724000 2.098801
0.726000 2.098183
0.728000 2.097567
0.730000 2.096951
0.732000 2.096335
0.734000 2.095721
0.736000 2.095108
0.738000 2.094495
0.740000 2.093883
0.742000 2.093272
0.744000 2.092661
0.746000 2.092052
0.748000 2.091443
0.750000 2.090835
0.752000 2.090227
0.754000 2.089621
0.756000 2.089015
0.758000 2.088410
0.760000 2.087806
0.762000 2.087203
0.764000 2.086600
0.766000 2.085998
0.768000 2.085397
0.770000 2.084797
0.772000 2.084197
0.774000 2.083598
0.776000 2.083000
0.778000 2.082403
0.780000 2.081806
0.782000 2.081210
0.784000 2.080615
0.786000 2.080021
0.788000 2.079427
0.790000 2.078834
0.792000 2.078242
0.794000 2.077650
0.796000 2.077060
0.798000 2.076470
0.800000 2.075881
0.802000 2.075292
0.804000 2.074704
0.806000 2.074117
0.808000 2.073531
0.810000 2.072945
0.812000 2.072360
0.814000 2.071776
0.816000 2.071192
0.818000 2.070610
0.820000 2.070027
0.822000 2.069446
0.824000 2.068865
0.826000 2.068285
0.828000 2.067706
0.830000 2.067127
0.832000 2.066550
0.834000 2.065972
0.836000 2.065396
0.838000 2.064820
0.840000 2.064245
0.842000 2.063670
0.844000 2.063097
0.846000 2.062523
0.848000 2.061951
0.850000 2.061379
0.852000 2.060808
0.854000 2.060238
0.856000 2.059668
0.858000 2.059099
0.860000 2.058531
0.862000 2.057963
0.864000 2.057396
0.866000 2.056830
0.868000 2.056264
0.870000 2.055699
0.872000 2.055134
0.874000 2.054571
0.876000 2.054007
0.878000 2.053445
0.880000 2.052883
0.882000 2.052322
0.884000 2.051762
0.886000 2.051202
0.888000 2.050643
0.890000 2.050084
0.892000 2.049526
0.894000 2.048969
0.896000 2.048412
0.898000 2.047856
0.900000 2.047301
0.902000 2.046746
0.904000 2.046192
0.906000 2.045638
0.908000 2.045085
0.910000 2.044533
0.912000 2.043982
0.914000 2.043431
0.916000 2.042880
0.918000 2.042331
0.920000 2.041781
0.922000 2.041233
0.924000 2.040685
0.926000 2.040138
0.928000 2.039591
0.930000 2.039045
0.932000 2.038499
0.934000 2.037955
0.936000 2.037410
0.938000 2.036867
0.940000 2.036324
0.942000 2.035781
0.944000 2.035239
0.946000 2.034698
0.948000 2.034157
0.950000 2.033617
0.952000 2.033078
0.954000 2.032539
0.956000 2.032001
0.958000 2.031463
0.960000 2.030926
0.962000 2.030390
0.964000 2.029854
0.966000 2.029318
0.968000 2.028783
0.970000 2.028249
0.972000 2.027716
0.974000 2.027183
0.976000 2.026650
0.978000 2.026118
0.980000 2.025587
0.982000 2.025056
0.984000 2.024526
0.986000 2.023996
0.988000 2.023467
0.990000 2.022939
0.992000 2.022411
0.994000 2.021884
0.996000 2.021357
0.998000 2.020831
1.000000 2.020305


==> exE/I=41_81/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I81-10DS-Rho_VarSteS.dat <==
0.006173 2.410070
0.018519 2.401920
0.030864 2.393962
0.043210 2.386188
0.055556 2.378585
0.067901 2.371144
0.080247 2.363858
0.092593 2.356717
0.104938 2.349715
0.117284 2.342846
0.129630 2.336102
0.141975 2.329479
0.154321 2.322971
0.166667 2.316573
0.179012 2.310281
0.191358 2.304089
0.203704 2.297996
0.216049 2.291996
0.228395 2.286086
0.240741 2.280263
0.253086 2.274523
0.265432 2.268865
0.277778 2.263284
0.290123 2.257779
0.302469 2.252347
0.314815 2.246986
0.327160 2.241693
0.339506 2.236467
0.351852 2.231305
0.364198 2.226205
0.376543 2.221167
0.388889 2.216187
0.401235 2.211264
0.413580 2.206397
0.425926 2.201584
0.438272 2.196825
0.450617 2.192116
0.462963 2.187458
0.475309 2.182848
0.487654 2.178287
0.500000 2.173771
0.512346 2.169301
0.524691 2.164876
0.537037 2.160493
0.549383 2.156153
0.561728 2.151871
0.574074 2.145480
0.586420 2.152836
0.598765 2.982198
0.611111 3.556851
0.623457 3.735627
0.635802 3.761309
0.648148 3.768515
0.660494 3.775639
0.672840 3.782717
0.685185 3.789761
0.697531 3.796773
0.709877 3.803753
0.722222 3.810701
0.734568 3.817618
0.746914 3.824505
0.759259 3.831362
0.771605 3.838190
0.783951 3.844989
0.796296 3.851759
0.808642 3.858502
0.820988 3.865218
0.833333 3.871907
0.845679 3.878570
0.858025 3.885206
0.870370 3.891818
0.882716 3.898404
0.895062 3.904965
0.907407 3.911503
0.919753 3.918016
0.932099 3.924506
0.944444 3.930973
0.956790 3.937417
0.969136 3.943839
0.981481 3.950238
0.993827 3.956616


==> exE/I=41_81/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I81-10DS.txt <==
Conv=y
nRes=2
normRes=5.643882e-11
normRes=3.605384e-14
nG=489
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=1
CellPDMap=0
CellPDMap=5
CellPDMap=0
CellPDMap=2
CellPDMap=1
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=0
CellPDMap=0
CellPDMap=5
CellPDMap=0
CellPDMap=2
CellPDMap=1
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
2.41007043708420010120
2.40191957999867744533
2.39396244217183840064
2.38618758984359535802
2.37858465611476654900
2.37114421617743786896
2.36385767211271158317
2.35671715447415364153
2.34971543872684662801
2.34284587368091301585
2.33610231980300753207
2.32947909579670797697
2.32297093214446404019
2.31657293053457902232
2.31028052828665231289
2.30408946704277495243
2.29799576511554359826
2.29199569298408745155
2.28608575151090631650
2.28026265251918758281
2.27452330142534586699
2.26886478166709171234
2.26328434070527029220
2.25777937740935952249
2.25234743066306064563
2.24698616904880710266
2.24169338148892505203
2.23646696873717676368
2.23130493562817466824
2.22620538400372991461
2.22116650624529432534
2.21618657935015983540
2.21126395949671961105
2.20639707705000898130
2.20158443196540520859
2.19682458955087644981
2.19211617655751789258
2.18745787756031306870
2.18284843162015729234
2.17828662916285731299
2.17377130914460359179
2.16930135628333564668
2.16487569873968022094
2.16049330560061525475
2.15615318484012119526
2.15187115358507696783
2.14548001358749473866
2.15283613294547260253
2.98219805514834490623
3.55685137232725212542
3.73562692896483117266
3.76130854368380251884
3.76851538174150668681
3.77563853429978557585
3.78271657656592230623
3.78976118784605686685
3.79677301963816482555
3.80375270285967603812
3.81070084877598391770
3.81761804982391206309
3.82450488042147451750
3.83136189771974899898
3.83818964232081105692
3.84498863895515352596
3.85175939712508030865
3.85850241171443819610
3.86521816356758574074
3.87190712003915393780
3.87856973551644923504
3.88520645191619395931
3.89181769915705766394
3.89840389560945332903
3.90496544852388627334
3.91150275443912986972
3.91801619957132851724
3.92450616018517051131
3.93097300294807272536
3.93741708526836120541
3.94383875561781138686
3.95023835384153532146
3.95661621145624753382
0.99999999999999988898
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00138855358118550321
1.04313895572671433420
1.01757958804143289200
1.00189046548584448360
1.00000944277370029667
1.00000114024854314110
1.00000000000230149233
0.99999999999972100095
1.00000000000023647750
0.99999999999997857270
1.00000000000004485301
0.99999999999998145928
1.00000000000000222045
0.99999999999999356071
0.99999999999999800160
0.99999999999999633626
0.99999999999999733546
0.99999999999999744649
0.99999999999999766853
0.99999999999999777955
0.99999999999999789058
0.99999999999999811262
0.99999999999999822364
0.99999999999999833467
0.99999999999999800160
0.99999999999999822364
0.99999999999999877875
0.99999999999999855671
0.99999999999999944489
0.99999999999999167333
0.99999999999999455991
0.99999999999994149125
1.00000000000007349676
0.99999999999937483341
0.70482972952483768925
0.70284761071253820663
0.70091392171490940477
0.69902580409192938138
0.69718066611880336048
0.69537615159355214978
0.69361011103645131559
0.69188057708589301154
0.69018574360814721746
0.68852394780574477373
0.68689365479534936210
0.68529344425285532161
0.68372199879887540774
0.68217809385548511258
0.68066058875258439453
0.67916841890069601373
0.67770058887796913449
0.67625616630418605713
0.67483427639497173267
0.67343409710612300856
0.67205485479174342789
0.67069582031126095956
0.66935630552988656383
0.66803566016498983071
0.66673326893749607081
0.66544854899301353335
0.66418094756212409102
0.66292993983326786722
0.66169502701509841369
0.66047573456806807357
0.65927161058754002454
0.65808222432283747239
0.65690716481855848663
0.65574603966596178850
0.65459847385389180463
0.65346410870934046322
0.65234260092008189424
0.65123362162986153656
0.65013685560390366280
0.64905200044865951625
0.64797876590317726730
0.64691687314694112931
0.64586605422010823219
0.64482605139442283892
0.64379661666338028336
0.64278170430870029683
0.64126731249792612299
0.64290047300824448850
0.84070026483760451619
0.98980936534388364034
1.03850280614629086884
1.04547204248229297363
1.04733162959449566110
1.04916831315939895752
1.05099341918571598242
1.05281016746469102685
1.05461872087186581126
1.05641923713630880854
1.05821186907448461234
1.05999676479554194586
1.06177406790401596126
1.06354391768766420867
1.06530644929701101553
1.06706179391467781414
1.06881007891624002504
1.07055142802266045621
1.07228596144502841270
1.07401379602200175434
1.07573504535040598284
1.07744981990942312322
1.07915822717871989767
1.08086037175089999529
1.08255635543858930170
1.08424627737648071601
1.08593023411861056005
1.08760831973115457139
1.08928062588095797558
1.09094724192011871544
1.09260825496656810429
1.09426374998154884999
1.09591380984449249247
1.000
1.000
1.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.294
0.933
0.933
0.933
0.933
0.000
0.000
1.000
0.000
1.000
1.000
1.000
1.000
1.000
1.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.294
0.933
0.000
0.647
1.000
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.000
0.000
0.510
0.510
0.510
0.510
0.000
0.000
1.000
0.000
1.000
1.000
0.000
0.000
0.647
1.000
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.000
0.000
0.510
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933
0.933
0.933
0.933
1.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933


==> exE/I=41_81/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I81-11DS-RhoError.dat <==
0.006173 0.00000001044710540299
0.018519 0.00000000048639714478
0.030864 0.00000000008441958244
0.043210 0.00000000009046674521
0.055556 0.00000000009688960745
0.067901 0.00000000013886047867
0.080247 0.00000000011799405897
0.092593 0.00000000009504486087
0.104938 0.00000000007853806494
0.117284 0.00000000006582556722
0.129630 0.00000000005543432380
0.141975 0.00000000004687894517
0.154321 0.00000000003983258168
0.166667 0.00000000003400746351
0.179012 0.00000000002916333841
0.191358 0.00000000002511413300
0.203704 0.00000000002171329783
0.216049 0.00000000001884359335
0.228395 0.00000000001641176084
0.240741 0.00000000001434097285
0.253086 0.00000000001257216553
0.265432 0.00000000001105693315
0.277778 0.00000000000975264314
0.290123 0.00000000000862510063
0.302469 0.00000000000764943664
0.314815 0.00000000000680033807
0.327160 0.00000000000606181771
0.339506 0.00000000000541700018
0.351852 0.00000000000485034235
0.364198 0.00000000000435118608
0.376543 0.00000000000391731092
0.388889 0.00000000000352207152
0.401235 0.00000000000319522186
0.413580 0.00000000000285726998
0.425926 0.00000000000266409117
0.438272 0.00000000000224931185
0.450617 0.00000000000242383891
0.462963 0.00000000000135447209
0.475309 0.00000000000315658610
0.487654 0.00000000000138822287
0.500000 0.00000000000909405884
0.512346 0.00000000000753841434
0.524691 0.00000000001178479536
0.537037 0.00000000003614664124
0.549383 0.00000000006150679965
0.561728 0.00213586113587860282
0.574074 0.00211596100039646018
0.586420 0.01029228128643033813
0.598765 0.20229417050722808824
0.611111 0.18974126120359580128
0.623457 0.01851184908959258024
0.635802 0.00007050404085262585
0.648148 0.00001100629612249548
0.660494 0.00000000000175948145
0.672840 0.00000000000150857105
0.685185 0.00000000000203037587
0.697531 0.00000000000045785598
0.709877 0.00000000000061417538
0.722222 0.00000000000017896795
0.734568 0.00000000000039834802
0.746914 0.00000000000028599345
0.759259 0.00000000000027089442
0.771605 0.00000000000023714364
0.783951 0.00000000000026423308
0.796296 0.00000000000024913405
0.808642 0.00000000000019939606
0.820988 0.00000000000018474111
0.833333 0.00000000000020783375
0.845679 0.00000000000019761970
0.858025 0.00000000000015143442
0.870370 0.00000000000013988810
0.882716 0.00000000000016742163
0.895062 0.00000000000016164847
0.907407 0.00000000000011635137
0.919753 0.00000000000011102230
0.932099 0.00000000000013677948
0.944444 0.00000000000009947598
0.956790 0.00000000000005417888
0.969136 0.00000000000009370282
0.981481 0.00000000000011590728
0.993827 0.00000000000442268444


==> exE/I=41_81/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I81-11DS-Rho_RhoExact.dat <==
0.000000 2.414214
0.002000 2.412863
0.004000 2.411517
0.006000 2.410177
0.008000 2.408843
0.010000 2.407514
0.012000 2.406190
0.014000 2.404871
0.016000 2.403558
0.018000 2.402250
0.020000 2.400947
0.022000 2.399649
0.024000 2.398356
0.026000 2.397067
0.028000 2.395784
0.030000 2.394506
0.032000 2.393232
0.034000 2.391963
0.036000 2.390699
0.038000 2.389440
0.040000 2.388185
0.042000 2.386935
0.044000 2.385689
0.046000 2.384448
0.048000 2.383211
0.050000 2.381978
0.052000 2.380750
0.054000 2.379527
0.056000 2.378307
0.058000 2.377092
0.060000 2.375881
0.062000 2.374674
0.064000 2.373472
0.066000 2.372273
0.068000 2.371079
0.070000 2.369889
0.072000 2.368702
0.074000 2.367520
0.076000 2.366341
0.078000 2.365167
0.080000 2.363996
0.082000 2.362829
0.084000 2.361666
0.086000 2.360507
0.088000 2.359351
0.090000 2.358199
0.092000 2.357051
0.094000 2.355906
0.096000 2.354765
0.098000 2.353628
0.100000 2.352494
0.102000 2.351364
0.104000 2.350237
0.106000 2.349114
0.108000 2.347994
0.110000 2.346878
0.112000 2.345765
0.114000 2.344655
0.116000 2.343549
0.118000 2.342446
0.120000 2.341346
0.122000 2.340250
0.124000 2.339157
0.126000 2.338067
0.128000 2.336980
0.130000 2.335897
0.132000 2.334817
0.134000 2.333739
0.136000 2.332665
0.138000 2.331594
0.140000 2.330526
0.142000 2.329461
0.144000 2.328399
0.146000 2.327340
0.148000 2.326284
0.150000 2.325231
0.152000 2.324181
0.154000 2.323134
0.156000 2.322090
0.158000 2.321048
0.160000 2.320010
0.162000 2.318974
0.164000 2.317941
0.166000 2.316911
0.168000 2.315884
0.170000 2.314859
0.172000 2.313838
0.174000 2.312818
0.176000 2.311802
0.178000 2.310788
0.180000 2.309777
0.182000 2.308769
0.184000 2.307763
0.186000 2.306760
0.188000 2.305760
0.190000 2.304762
0.192000 2.303766
0.194000 2.302773
0.196000 2.301783
0.198000 2.300795
0.200000 2.299810
0.202000 2.298827
0.204000 2.297847
0.206000 2.296869
0.208000 2.295893
0.210000 2.294920
0.212000 2.293950
0.214000 2.292982
0.216000 2.292016
0.218000 2.291052
0.220000 2.290091
0.222000 2.289132
0.224000 2.288176
0.226000 2.287222
0.228000 2.286270
0.230000 2.285320
0.232000 2.284373
0.234000 2.283428
0.236000 2.282485
0.238000 2.281545
0.240000 2.280606
0.242000 2.279670
0.244000 2.278736
0.246000 2.277804
0.248000 2.276875
0.250000 2.275947
0.252000 2.275022
0.254000 2.274098
0.256000 2.273177
0.258000 2.272258
0.260000 2.271341
0.262000 2.270427
0.264000 2.269514
0.266000 2.268603
0.268000 2.267694
0.270000 2.266788
0.272000 2.265883
0.274000 2.264981
0.276000 2.264080
0.278000 2.263181
0.280000 2.262285
0.282000 2.261390
0.284000 2.260497
0.286000 2.259607
0.288000 2.258718
0.290000 2.257831
0.292000 2.256946
0.294000 2.256063
0.296000 2.255182
0.298000 2.254303
0.300000 2.253425
0.302000 2.252550
0.304000 2.251676
0.306000 2.250804
0.308000 2.249934
0.310000 2.249066
0.312000 2.248200
0.314000 2.247335
0.316000 2.246472
0.318000 2.245611
0.320000 2.244752
0.322000 2.243895
0.324000 2.243039
0.326000 2.242185
0.328000 2.241333
0.330000 2.240483
0.332000 2.239634
0.334000 2.238787
0.336000 2.237942
0.338000 2.237098
0.340000 2.236257
0.342000 2.235416
0.344000 2.234578
0.346000 2.233741
0.348000 2.232906
0.350000 2.232073
0.352000 2.231241
0.354000 2.230411
0.356000 2.229582
0.358000 2.228755
0.360000 2.227930
0.362000 2.227106
0.364000 2.226284
0.366000 2.225463
0.368000 2.224645
0.370000 2.223827
0.372000 2.223011
0.374000 2.222197
0.376000 2.221385
0.378000 2.220573
0.380000 2.219764
0.382000 2.218956
0.384000 2.218149
0.386000 2.217344
0.388000 2.216541
0.390000 2.215739
0.392000 2.214938
0.394000 2.214139
0.396000 2.213342
0.398000 2.212546
0.400000 2.211751
0.402000 2.210958
0.404000 2.210167
0.406000 2.209377
0.408000 2.208588
0.410000 2.207801
0.412000 2.207015
0.414000 2.206230
0.416000 2.205447
0.418000 2.204666
0.420000 2.203886
0.422000 2.203107
0.424000 2.202329
0.426000 2.201554
0.428000 2.200779
0.430000 2.200006
0.432000 2.199234
0.434000 2.198463
0.436000 2.197694
0.438000 2.196927
0.440000 2.196160
0.442000 2.195395
0.444000 2.194631
0.446000 2.193869
0.448000 2.193108
0.450000 2.192348
0.452000 2.191590
0.454000 2.190833
0.456000 2.190077
0.458000 2.189323
0.460000 2.188569
0.462000 2.187817
0.464000 2.187067
0.466000 2.186317
0.468000 2.185569
0.470000 2.184823
0.472000 2.184077
0.474000 2.183333
0.476000 2.182590
0.478000 2.181848
0.480000 2.181107
0.482000 2.180368
0.484000 2.179630
0.486000 2.178893
0.488000 2.178158
0.490000 2.177423
0.492000 2.176690
0.494000 2.175958
0.496000 2.175227
0.498000 2.174498
0.500000 2.173769
0.502000 2.173042
0.504000 2.172316
0.506000 2.171591
0.508000 2.170868
0.510000 2.170145
0.512000 2.169424
0.514000 2.168704
0.516000 2.167985
0.518000 2.167267
0.520000 2.166550
0.522000 2.165835
0.524000 2.165121
0.526000 2.164407
0.528000 2.163695
0.530000 2.162984
0.532000 2.162274
0.534000 2.161566
0.536000 2.160858
0.538000 2.160152
0.540000 2.159446
0.542000 2.158742
0.544000 2.158039
0.546000 2.157336
0.548000 2.156635
0.550000 2.155936
0.552000 2.155237
0.554000 2.154539
0.556000 2.153842
0.558000 2.153147
0.560000 2.152452
0.562000 2.151759
0.564000 2.151066
0.566000 2.150375
0.568000 2.149684
0.570000 2.148995
0.572000 2.148307
0.574000 2.147620
0.576000 2.146934
0.578000 2.146248
0.580000 2.145564
0.582000 2.144881
0.584000 2.144199
0.586000 2.143518
0.588000 2.142838
0.590000 2.142159
0.592000 2.141481
0.594000 2.140804
0.596000 2.140128
0.598000 2.139453
0.600000 2.138779
0.600000 2.139453
0.600000 3.739273
0.600000 3.740451
0.602000 3.741629
0.604000 3.742805
0.606000 3.743980
0.608000 3.745155
0.610000 3.746328
0.612000 3.747501
0.614000 3.748672
0.616000 3.749843
0.618000 3.751012
0.620000 3.752181
0.622000 3.753349
0.624000 3.754515
0.626000 3.755681
0.628000 3.756846
0.630000 3.758010
0.632000 3.759173
0.634000 3.760335
0.636000 3.761496
0.638000 3.762656
0.640000 3.763815
0.642000 3.764973
0.644000 3.766130
0.646000 3.767287
0.648000 3.768442
0.650000 3.769597
0.652000 3.770751
0.654000 3.771903
0.656000 3.773055
0.658000 3.774206
0.660000 3.775356
0.662000 3.776505
0.664000 3.777654
0.666000 3.778801
0.668000 3.779947
0.670000 3.781093
0.672000 3.782238
0.674000 3.783382
0.676000 3.784525
0.678000 3.785667
0.680000 3.786808
0.682000 3.787948
0.684000 3.789088
0.686000 3.790226
0.688000 3.791364
0.690000 3.792501
0.692000 3.793637
0.694000 3.794772
0.696000 3.795907
0.698000 3.797040
0.700000 3.798173
0.702000 3.799305
0.704000 3.800436
0.706000 3.801566
0.708000 3.802695
0.710000 3.803824
0.712000 3.804951
0.714000 3.806078
0.716000 3.807204
0.718000 3.808329
0.720000 3.809454
0.722000 3.810577
0.724000 3.811700
0.726000 3.812822
0.728000 3.813943
0.730000 3.815064
0.732000 3.816183
0.734000 3.817302
0.736000 3.818420
0.738000 3.819537
0.740000 3.820653
0.742000 3.821769
0.744000 3.822884
0.746000 3.823998
0.748000 3.825111
0.750000 3.826223
0.752000 3.827335
0.754000 3.828446
0.756000 3.829556
0.758000 3.830665
0.760000 3.831774
0.762000 3.832881
0.764000 3.833988
0.766000 3.835095
0.768000 3.836200
0.770000 3.837305
0.772000 3.838409
0.774000 3.839512
0.776000 3.840615
0.778000 3.841716
0.780000 3.842817
0.782000 3.843917
0.784000 3.845017
0.786000 3.846116
0.788000 3.847214
0.790000 3.848311
0.792000 3.849408
0.794000 3.850503
0.796000 3.851598
0.798000 3.852693
0.800000 3.853786
0.802000 3.854879
0.804000 3.855971
0.806000 3.857063
0.808000 3.858154
0.810000 3.859244
0.812000 3.860333
0.814000 3.861421
0.816000 3.862509
0.818000 3.863597
0.820000 3.864683
0.822000 3.865769
0.824000 3.866854
0.826000 3.867938
0.828000 3.869022
0.830000 3.870105
0.832000 3.871187
0.834000 3.872269
0.836000 3.873350
0.838000 3.874430
0.840000 3.875509
0.842000 3.876588
0.844000 3.877666
0.846000 3.878744
0.848000 3.879820
0.850000 3.880897
0.852000 3.881972
0.854000 3.883047
0.856000 3.884121
0.858000 3.885194
0.860000 3.886267
0.862000 3.887339
0.864000 3.888411
0.866000 3.889481
0.868000 3.890551
0.870000 3.891621
0.872000 3.892690
0.874000 3.893758
0.876000 3.894825
0.878000 3.895892
0.880000 3.896958
0.882000 3.898024
0.884000 3.899088
0.886000 3.900153
0.888000 3.901216
0.890000 3.902279
0.892000 3.903341
0.894000 3.904403
0.896000 3.905464
0.898000 3.906525
0.900000 3.907584
0.902000 3.908643
0.904000 3.909702
0.906000 3.910760
0.908000 3.911817
0.910000 3.912874
0.912000 3.913930
0.914000 3.914985
0.916000 3.916040
0.918000 3.917094
0.920000 3.918147
0.922000 3.919200
0.924000 3.920252
0.926000 3.921304
0.928000 3.922355
0.930000 3.923405
0.932000 3.924455
0.934000 3.925505
0.936000 3.926553
0.938000 3.927601
0.940000 3.928649
0.942000 3.929695
0.944000 3.930742
0.946000 3.931787
0.948000 3.932832
0.950000 3.933877
0.952000 3.934920
0.954000 3.935964
0.956000 3.937006
0.958000 3.938048
0.960000 3.939090
0.962000 3.940131
0.964000 3.941171
0.966000 3.942211
0.968000 3.943250
0.970000 3.944288
0.972000 3.945326
0.974000 3.946364
0.976000 3.947401
0.978000 3.948437
0.980000 3.949472
0.982000 3.950508
0.984000 3.951542
0.986000 3.952576
0.988000 3.953609
0.990000 3.954642
0.992000 3.955675
0.994000 3.956706
0.996000 3.957737
0.998000 3.958768
1.000000 3.959798


==> exE/I=41_81/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I81-11DS-Rho_RhoSubPv.dat <==
0.000000 3.313708
0.002000 3.315564
0.004000 3.317413
0.006000 3.319258
0.008000 3.321097
0.010000 3.322930
0.012000 3.324758
0.014000 3.326581
0.016000 3.328399
0.018000 3.330211
0.020000 3.332019
0.022000 3.333821
0.024000 3.335619
0.026000 3.337411
0.028000 3.339199
0.030000 3.340982
0.032000 3.342760
0.034000 3.344533
0.036000 3.346301
0.038000 3.348065
0.040000 3.349824
0.042000 3.351579
0.044000 3.353329
0.046000 3.355075
0.048000 3.356816
0.050000 3.358553
0.052000 3.360285
0.054000 3.362013
0.056000 3.363737
0.058000 3.365456
0.060000 3.367172
0.062000 3.368883
0.064000 3.370590
0.066000 3.372293
0.068000 3.373991
0.070000 3.375686
0.072000 3.377377
0.074000 3.379064
0.076000 3.380747
0.078000 3.382426
0.080000 3.384101
0.082000 3.385772
0.084000 3.387439
0.086000 3.389103
0.088000 3.390763
0.090000 3.392419
0.092000 3.394072
0.094000 3.395721
0.096000 3.397366
0.098000 3.399008
0.100000 3.400646
0.102000 3.402280
0.104000 3.403912
0.106000 3.405539
0.108000 3.407163
0.110000 3.408784
0.112000 3.410401
0.114000 3.412015
0.116000 3.413626
0.118000 3.415233
0.120000 3.416837
0.122000 3.418438
0.124000 3.420035
0.126000 3.421630
0.128000 3.423221
0.130000 3.424809
0.132000 3.426393
0.134000 3.427975
0.136000 3.429554
0.138000 3.431129
0.140000 3.432701
0.142000 3.434271
0.144000 3.435837
0.146000 3.437400
0.148000 3.438960
0.150000 3.440518
0.152000 3.442072
0.154000 3.443624
0.156000 3.445172
0.158000 3.446718
0.160000 3.448261
0.162000 3.449801
0.164000 3.451338
0.166000 3.452873
0.168000 3.454405
0.170000 3.455933
0.172000 3.457460
0.174000 3.458983
0.176000 3.460504
0.178000 3.462022
0.180000 3.463537
0.182000 3.465050
0.184000 3.466560
0.186000 3.468068
0.188000 3.469573
0.190000 3.471075
0.192000 3.472575
0.194000 3.474072
0.196000 3.475567
0.198000 3.477059
0.200000 3.478548
0.202000 3.480035
0.204000 3.481520
0.206000 3.483002
0.208000 3.484482
0.210000 3.485960
0.212000 3.487435
0.214000 3.488907
0.216000 3.490377
0.218000 3.491845
0.220000 3.493311
0.222000 3.494774
0.224000 3.496235
0.226000 3.497693
0.228000 3.499149
0.230000 3.500603
0.232000 3.502055
0.234000 3.503504
0.236000 3.504952
0.238000 3.506397
0.240000 3.507839
0.242000 3.509280
0.244000 3.510718
0.246000 3.512154
0.248000 3.513588
0.250000 3.515020
0.252000 3.516450
0.254000 3.517878
0.256000 3.519303
0.258000 3.520726
0.260000 3.522148
0.262000 3.523567
0.264000 3.524984
0.266000 3.526399
0.268000 3.527812
0.270000 3.529223
0.272000 3.530632
0.274000 3.532039
0.276000 3.533444
0.278000 3.534847
0.280000 3.536248
0.282000 3.537647
0.284000 3.539044
0.286000 3.540439
0.288000 3.541832
0.290000 3.543224
0.292000 3.544613
0.294000 3.546000
0.296000 3.547386
0.298000 3.548769
0.300000 3.550151
0.302000 3.551531
0.304000 3.552909
0.306000 3.554285
0.308000 3.555660
0.310000 3.557032
0.312000 3.558403
0.314000 3.559772
0.316000 3.561139
0.318000 3.562504
0.320000 3.563868
0.322000 3.565230
0.324000 3.566590
0.326000 3.567948
0.328000 3.569304
0.330000 3.570659
0.332000 3.572012
0.334000 3.573363
0.336000 3.574713
0.338000 3.576061
0.340000 3.577407
0.342000 3.578752
0.344000 3.580094
0.346000 3.581435
0.348000 3.582775
0.350000 3.584113
0.352000 3.585449
0.354000 3.586784
0.356000 3.588116
0.358000 3.589448
0.360000 3.590777
0.362000 3.592106
0.364000 3.593432
0.366000 3.594757
0.368000 3.596080
0.370000 3.597402
0.372000 3.598722
0.374000 3.600041
0.376000 3.601358
0.378000 3.602673
0.380000 3.603987
0.382000 3.605299
0.384000 3.606610
0.386000 3.607920
0.388000 3.609227
0.390000 3.610534
0.392000 3.611839
0.394000 3.613142
0.396000 3.614444
0.398000 3.615744
0.400000 3.617043
0.402000 3.618341
0.404000 3.619637
0.406000 3.620931
0.408000 3.622224
0.410000 3.623516
0.412000 3.624806
0.414000 3.626095
0.416000 3.627382
0.418000 3.628668
0.420000 3.629952
0.422000 3.631236
0.424000 3.632517
0.426000 3.633798
0.428000 3.635077
0.430000 3.636354
0.432000 3.637630
0.434000 3.638905
0.436000 3.640179
0.438000 3.641451
0.440000 3.642721
0.442000 3.643991
0.444000 3.645259
0.446000 3.646526
0.448000 3.647791
0.450000 3.649055
0.452000 3.650318
0.454000 3.651579
0.456000 3.652840
0.458000 3.654098
0.460000 3.655356
0.462000 3.656612
0.464000 3.657867
0.466000 3.659121
0.468000 3.660373
0.470000 3.661625
0.472000 3.662874
0.474000 3.664123
0.476000 3.665370
0.478000 3.666617
0.480000 3.667862
0.482000 3.669105
0.484000 3.670348
0.486000 3.671589
0.488000 3.672829
0.490000 3.674068
0.492000 3.675305
0.494000 3.676541
0.496000 3.677776
0.498000 3.679010
0.500000 3.680243
0.502000 3.681475
0.504000 3.682705
0.506000 3.683934
0.508000 3.685162
0.510000 3.686389
0.512000 3.687615
0.514000 3.688839
0.516000 3.690062
0.518000 3.691285
0.520000 3.692506
0.522000 3.693726
0.524000 3.694944
0.526000 3.696162
0.528000 3.697378
0.530000 3.698594
0.532000 3.699808
0.534000 3.701021
0.536000 3.702233
0.538000 3.703444
0.540000 3.704654
0.542000 3.705862
0.544000 3.707070
0.546000 3.708276
0.548000 3.709482
0.550000 3.710686
0.552000 3.711889
0.554000 3.713091
0.556000 3.714292
0.558000 3.715492
0.560000 3.716691
0.562000 3.717889
0.564000 3.719086
0.566000 3.720282
0.568000 3.721476
0.570000 3.722670
0.572000 3.723863
0.574000 3.725054
0.576000 3.726245
0.578000 3.727434
0.580000 3.728623
0.582000 3.729810
0.584000 3.730996
0.586000 3.732182
0.588000 3.733366
0.590000 3.734550
0.592000 3.735732
0.594000 3.736913
0.596000 3.738094
0.598000 3.739273
0.600000 3.740451


==> exE/I=41_81/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I81-11DS-Rho_RhoSupPv.dat <==
0.600000 2.138779
0.602000 2.138106
0.604000 2.137434
0.606000 2.136763
0.608000 2.136093
0.610000 2.135424
0.612000 2.134756
0.614000 2.134089
0.616000 2.133423
0.618000 2.132758
0.620000 2.132093
0.622000 2.131430
0.624000 2.130768
0.626000 2.130106
0.628000 2.129446
0.630000 2.128786
0.632000 2.128128
0.634000 2.127470
0.636000 2.126814
0.638000 2.126158
0.640000 2.125503
0.642000 2.124849
0.644000 2.124196
0.646000 2.123544
0.648000 2.122893
0.650000 2.122243
0.652000 2.121594
0.654000 2.120945
0.656000 2.120298
0.658000 2.119651
0.660000 2.119005
0.662000 2.118361
0.664000 2.117717
0.666000 2.117074
0.668000 2.116432
0.670000 2.115790
0.672000 2.115150
0.674000 2.114510
0.676000 2.113872
0.678000 2.113234
0.680000 2.112597
0.682000 2.111961
0.684000 2.111326
0.686000 2.110692
0.688000 2.110058
0.690000 2.109426
0.692000 2.108794
0.694000 2.108163
0.696000 2.107533
0.698000 2.106904
0.700000 2.106276
0.702000 2.105648
0.704000 2.105022
0.706000 2.104396
0.708000 2.103771
0.710000 2.103147
0.712000 2.102524
0.714000 2.101901
0.716000 2.101279
0.718000 2.100659
0.720000 2.100039
0.722000 2.099419
0.724000 2.098801
0.726000 2.098183
0.728000 2.097567
0.730000 2.096951
0.732000 2.096335
0.734000 2.095721
0.736000 2.095108
0.738000 2.094495
0.740000 2.093883
0.742000 2.093272
0.744000 2.092661
0.746000 2.092052
0.748000 2.091443
0.750000 2.090835
0.752000 2.090227
0.754000 2.089621
0.756000 2.089015
0.758000 2.088410
0.760000 2.087806
0.762000 2.087203
0.764000 2.086600
0.766000 2.085998
0.768000 2.085397
0.770000 2.084797
0.772000 2.084197
0.774000 2.083598
0.776000 2.083000
0.778000 2.082403
0.780000 2.081806
0.782000 2.081210
0.784000 2.080615
0.786000 2.080021
0.788000 2.079427
0.790000 2.078834
0.792000 2.078242
0.794000 2.077650
0.796000 2.077060
0.798000 2.076470
0.800000 2.075881
0.802000 2.075292
0.804000 2.074704
0.806000 2.074117
0.808000 2.073531
0.810000 2.072945
0.812000 2.072360
0.814000 2.071776
0.816000 2.071192
0.818000 2.070610
0.820000 2.070027
0.822000 2.069446
0.824000 2.068865
0.826000 2.068285
0.828000 2.067706
0.830000 2.067127
0.832000 2.066550
0.834000 2.065972
0.836000 2.065396
0.838000 2.064820
0.840000 2.064245
0.842000 2.063670
0.844000 2.063097
0.846000 2.062523
0.848000 2.061951
0.850000 2.061379
0.852000 2.060808
0.854000 2.060238
0.856000 2.059668
0.858000 2.059099
0.860000 2.058531
0.862000 2.057963
0.864000 2.057396
0.866000 2.056830
0.868000 2.056264
0.870000 2.055699
0.872000 2.055134
0.874000 2.054571
0.876000 2.054007
0.878000 2.053445
0.880000 2.052883
0.882000 2.052322
0.884000 2.051762
0.886000 2.051202
0.888000 2.050643
0.890000 2.050084
0.892000 2.049526
0.894000 2.048969
0.896000 2.048412
0.898000 2.047856
0.900000 2.047301
0.902000 2.046746
0.904000 2.046192
0.906000 2.045638
0.908000 2.045085
0.910000 2.044533
0.912000 2.043982
0.914000 2.043431
0.916000 2.042880
0.918000 2.042331
0.920000 2.041781
0.922000 2.041233
0.924000 2.040685
0.926000 2.040138
0.928000 2.039591
0.930000 2.039045
0.932000 2.038499
0.934000 2.037955
0.936000 2.037410
0.938000 2.036867
0.940000 2.036324
0.942000 2.035781
0.944000 2.035239
0.946000 2.034698
0.948000 2.034157
0.950000 2.033617
0.952000 2.033078
0.954000 2.032539
0.956000 2.032001
0.958000 2.031463
0.960000 2.030926
0.962000 2.030390
0.964000 2.029854
0.966000 2.029318
0.968000 2.028783
0.970000 2.028249
0.972000 2.027716
0.974000 2.027183
0.976000 2.026650
0.978000 2.026118
0.980000 2.025587
0.982000 2.025056
0.984000 2.024526
0.986000 2.023996
0.988000 2.023467
0.990000 2.022939
0.992000 2.022411
0.994000 2.021884
0.996000 2.021357
0.998000 2.020831
1.000000 2.020305


==> exE/I=41_81/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I81-11DS-Rho_VarSteS.dat <==
0.006173 2.410070
0.018519 2.401920
0.030864 2.393962
0.043210 2.386188
0.055556 2.378585
0.067901 2.371144
0.080247 2.363858
0.092593 2.356717
0.104938 2.349715
0.117284 2.342846
0.129630 2.336102
0.141975 2.329479
0.154321 2.322971
0.166667 2.316573
0.179012 2.310281
0.191358 2.304089
0.203704 2.297996
0.216049 2.291996
0.228395 2.286086
0.240741 2.280263
0.253086 2.274523
0.265432 2.268865
0.277778 2.263284
0.290123 2.257779
0.302469 2.252347
0.314815 2.246986
0.327160 2.241693
0.339506 2.236467
0.351852 2.231305
0.364198 2.226205
0.376543 2.221167
0.388889 2.216187
0.401235 2.211264
0.413580 2.206397
0.425926 2.201584
0.438272 2.196825
0.450617 2.192116
0.462963 2.187458
0.475309 2.182848
0.487654 2.178287
0.500000 2.173771
0.512346 2.169301
0.524691 2.164876
0.537037 2.160493
0.549383 2.156153
0.561728 2.149719
0.574074 2.145480
0.586420 2.153669
0.598765 2.983073
0.611111 3.557237
0.623457 3.735685
0.635802 3.761309
0.648148 3.768515
0.660494 3.775639
0.672840 3.782717
0.685185 3.789761
0.697531 3.796773
0.709877 3.803753
0.722222 3.810701
0.734568 3.817618
0.746914 3.824505
0.759259 3.831362
0.771605 3.838190
0.783951 3.844989
0.796296 3.851759
0.808642 3.858502
0.820988 3.865218
0.833333 3.871907
0.845679 3.878570
0.858025 3.885206
0.870370 3.891818
0.882716 3.898404
0.895062 3.904965
0.907407 3.911503
0.919753 3.918016
0.932099 3.924506
0.944444 3.930973
0.956790 3.937417
0.969136 3.943839
0.981481 3.950238
0.993827 3.956616


==> exE/I=41_81/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I81-11DS.txt <==
Conv=y
nRes=3
normRes=5.367425e-07
normRes=3.164444e-12
normRes=2.042873e-15
nG=733
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=0
CellPDMap=0
CellPDMap=5
CellPDMap=0
CellPDMap=2
CellPDMap=1
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
2.41007043708420143346
2.40191957999867744533
2.39396244217183840064
2.38618758984359669029
2.37858465611476610491
2.37114421617743742488
2.36385767211271291544
2.35671715447415364153
2.34971543872684751619
2.34284587368091479220
2.33610231980300886434
2.32947909579671019742
2.32297093214446626064
2.31657293053458168686
2.31028052828665320106
2.30408946704277495243
2.29799576511554359826
2.29199569298408745155
2.28608575151090631650
2.28026265251918802690
2.27452330142534586699
2.26886478166709260051
2.26328434070527206856
2.25777937740936041067
2.25234743066305975745
2.24698616904880621448
2.24169338148892371976
2.23646696873717765186
2.23130493562817600051
2.22620538400373124688
2.22116650624529476943
2.21618657935016072358
2.21126395949672005514
2.20639707705000986948
2.20158443196540565268
2.19682458955087733798
2.19211617655751878075
2.18745787756031351279
2.18284843162015862461
2.17828662916285775708
2.17377130914460492406
2.16930135628333653486
2.16487569873968066503
2.16049330560061525475
2.15615318484012208344
2.14971852005646590911
2.14548001358749473866
2.15366935923226732186
2.98307325013825508364
3.55723699005575744181
3.73568512889087456230
3.76130893826826673276
3.76851538175443678824
3.77563853429978291132
3.78271657656591830943
3.78976118784605553458
3.79677301963816438146
3.80375270285967737038
3.81070084877598214135
3.81761804982390762220
3.82450488042147274115
3.83136189771974811080
3.83818964232080839238
3.84498863895515086142
3.85175939712507497958
3.85850241171443419930
3.86521816356758618483
3.87190712003915260553
3.87856973551644745868
3.88520645191619262704
3.89181769915705899621
3.89840389560945199676
3.90496544852388360880
3.91150275443912764928
3.91801619957132674088
3.92450616018516873496
3.93097300294807450172
3.93741708526835720861
3.94383875561780650187
3.95023835384153221284
3.95661621145624353701
0.99999999999999988898
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00148763733514400975
1.04312985085418308273
1.01754896039697495524
1.00188459205447544242
1.00000940212411149055
1.00000114024720709871
1.00000000000230082620
0.99999999999972111198
1.00000000000023625546
0.99999999999997890576
1.00000000000004485301
0.99999999999998112621
1.00000000000000222045
0.99999999999999333866
0.99999999999999789058
0.99999999999999644729
0.99999999999999733546
0.99999999999999722444
0.99999999999999766853
0.99999999999999777955
0.99999999999999789058
0.99999999999999811262
0.99999999999999822364
0.99999999999999811262
0.99999999999999855671
0.99999999999999811262
0.99999999999999900080
0.99999999999999822364
1.00000000000000000000
0.99999999999999156231
0.99999999999999444888
0.99999999999994149125
1.00000000000007349676
0.99999999999937538853
0.70482972952483835538
0.70284761071253820663
0.70091392171490929375
0.69902580409192982547
0.69718066611880302741
0.69537615159355192773
0.69361011103645175968
0.69188057708589290051
0.69018574360814743951
0.68852394780574521782
0.68689365479534969516
0.68529344425285598774
0.68372199879887585183
0.68217809385548577872
0.68066058875258450556
0.67916841890069601373
0.67770058887796913449
0.67625616630418605713
0.67483427639497162165
0.67343409710612323060
0.67205485479174353891
0.67069582031126107058
0.66935630552988689690
0.66803566016499005276
0.66673326893749584876
0.66544854899301342233
0.66418094756212375795
0.66292993983326820029
0.66169502701509874676
0.66047573456806840664
0.65927161058754035761
0.65808222432283791647
0.65690716481855848663
0.65574603966596189952
0.65459847385389191565
0.65346410870934079629
0.65234260092008222731
0.65123362162986164758
0.65013685560390399587
0.64905200044865962727
0.64797876590317748935
0.64691687314694124034
0.64586605422010834321
0.64482605139442294995
0.64379661666338061643
0.64227134365608795630
0.64126731249792623402
0.64309005437719191089
0.84091944636342763619
0.98991322629412359380
1.03851889208313630242
1.04547215181600217093
1.04733162959808456804
1.04916831315939762526
1.05099341918571553833
1.05281016746469124890
1.05461872087186581126
1.05641923713630903059
1.05821186907448416825
1.05999676479554127972
1.06177406790401596126
1.06354391768766420867
1.06530644929701079349
1.06706179391467737005
1.06881007891623980299
1.07055142802265956803
1.07228596144502863474
1.07401379602200108820
1.07573504535040553876
1.07744981990942245709
1.07915822717872034175
1.08086037175089955120
1.08255635543858885761
1.08424627737648049397
1.08593023411861078209
1.08760831973115368321
1.08928062588095797558
1.09094724192011782726
1.09260825496656721612
1.09426374998154884999
1.09591380984449160430
1.000
1.000
1.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.294
0.933
0.933
0.933
0.933
0.000
0.000
1.000
0.000
1.000
1.000
1.000
1.000
1.000
1.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.294
0.933
0.000
0.647
1.000
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.000
0.000
0.510
0.510
0.510
0.510
0.000
0.000
1.000
0.000
1.000
1.000
0.000
0.000
0.647
1.000
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.000
0.000
0.510
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933
0.933
0.933
0.933
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933


==> exE/I=41_81/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I81-5DS-RhoError.dat <==
0.006173 0.00000001044710096210
0.018519 0.00000000048639758887
0.030864 0.00000000008441869426
0.043210 0.00000000009046674521
0.055556 0.00000000009689049563
0.067901 0.00000000013886314321
0.080247 0.00000000011799272670
0.092593 0.00000000009504530496
0.104938 0.00000000007853717676
0.117284 0.00000000006582423495
0.129630 0.00000000005543299153
0.141975 0.00000000004687716881
0.154321 0.00000000003983124941
0.166667 0.00000000003400568716
0.179012 0.00000000002916289432
0.191358 0.00000000002511280073
0.203704 0.00000000002171240965
0.216049 0.00000000001884270517
0.228395 0.00000000001641087266
0.240741 0.00000000001433964059
0.253086 0.00000000001257216553
0.265432 0.00000000001105604497
0.277778 0.00000000000975131087
0.290123 0.00000000000862465654
0.302469 0.00000000000764988073
0.314815 0.00000000000680078216
0.327160 0.00000000000606270589
0.339506 0.00000000000541566791
0.351852 0.00000000000484945417
0.364198 0.00000000000434940972
0.376543 0.00000000000391642274
0.388889 0.00000000000352162743
0.401235 0.00000000000319522186
0.413580 0.00000000000285549362
0.425926 0.00000000000266364708
0.438272 0.00000000000224886776
0.450617 0.00000000000242383891
0.462963 0.00000000000135536027
0.475309 0.00000000000315658610
0.487654 0.00000000000138822287
0.500000 0.00000000000909405884
0.512346 0.00000000000753930252
0.524691 0.00000000001178390718
0.537037 0.00000000003614619715
0.549383 0.00000000006150635556
0.561728 0.00000000005321965091
0.574074 0.00000000003863265263
0.586420 0.11429551676934845972
0.598765 0.05897429476793325520
0.611111 0.05394984310407391348
0.623457 0.00137136982463470503
0.635802 0.00000001803322158267
0.648148 0.00000000002627142948
0.660494 0.00000000000272137868
0.672840 0.00000000000139310785
0.685185 0.00000000000191935356
0.697531 0.00000000000041699977
0.709877 0.00000000000059641181
0.722222 0.00000000000018696156
0.734568 0.00000000000039257486
0.746914 0.00000000000028732572
0.759259 0.00000000000026911806
0.771605 0.00000000000023359092
0.783951 0.00000000000025934810
0.796296 0.00000000000024291680
0.808642 0.00000000000019406698
0.820988 0.00000000000018296475
0.833333 0.00000000000020738966
0.845679 0.00000000000019717561
0.858025 0.00000000000014876989
0.870370 0.00000000000013899992
0.882716 0.00000000000016653345
0.895062 0.00000000000015942803
0.907407 0.00000000000011679546
0.919753 0.00000000000010791368
0.932099 0.00000000000013455903
0.944444 0.00000000000010036416
0.956790 0.00000000000005817569
0.969136 0.00000000000009325873
0.981481 0.00000000000011768364
0.993827 0.00000000000443911574


==> exE/I=41_81/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I81-5DS-Rho_RhoExact.dat <==
0.000000 2.414214
0.002000 2.412863
0.004000 2.411517
0.006000 2.410177
0.008000 2.408843
0.010000 2.407514
0.012000 2.406190
0.014000 2.404871
0.016000 2.403558
0.018000 2.402250
0.020000 2.400947
0.022000 2.399649
0.024000 2.398356
0.026000 2.397067
0.028000 2.395784
0.030000 2.394506
0.032000 2.393232
0.034000 2.391963
0.036000 2.390699
0.038000 2.389440
0.040000 2.388185
0.042000 2.386935
0.044000 2.385689
0.046000 2.384448
0.048000 2.383211
0.050000 2.381978
0.052000 2.380750
0.054000 2.379527
0.056000 2.378307
0.058000 2.377092
0.060000 2.375881
0.062000 2.374674
0.064000 2.373472
0.066000 2.372273
0.068000 2.371079
0.070000 2.369889
0.072000 2.368702
0.074000 2.367520
0.076000 2.366341
0.078000 2.365167
0.080000 2.363996
0.082000 2.362829
0.084000 2.361666
0.086000 2.360507
0.088000 2.359351
0.090000 2.358199
0.092000 2.357051
0.094000 2.355906
0.096000 2.354765
0.098000 2.353628
0.100000 2.352494
0.102000 2.351364
0.104000 2.350237
0.106000 2.349114
0.108000 2.347994
0.110000 2.346878
0.112000 2.345765
0.114000 2.344655
0.116000 2.343549
0.118000 2.342446
0.120000 2.341346
0.122000 2.340250
0.124000 2.339157
0.126000 2.338067
0.128000 2.336980
0.130000 2.335897
0.132000 2.334817
0.134000 2.333739
0.136000 2.332665
0.138000 2.331594
0.140000 2.330526
0.142000 2.329461
0.144000 2.328399
0.146000 2.327340
0.148000 2.326284
0.150000 2.325231
0.152000 2.324181
0.154000 2.323134
0.156000 2.322090
0.158000 2.321048
0.160000 2.320010
0.162000 2.318974
0.164000 2.317941
0.166000 2.316911
0.168000 2.315884
0.170000 2.314859
0.172000 2.313838
0.174000 2.312818
0.176000 2.311802
0.178000 2.310788
0.180000 2.309777
0.182000 2.308769
0.184000 2.307763
0.186000 2.306760
0.188000 2.305760
0.190000 2.304762
0.192000 2.303766
0.194000 2.302773
0.196000 2.301783
0.198000 2.300795
0.200000 2.299810
0.202000 2.298827
0.204000 2.297847
0.206000 2.296869
0.208000 2.295893
0.210000 2.294920
0.212000 2.293950
0.214000 2.292982
0.216000 2.292016
0.218000 2.291052
0.220000 2.290091
0.222000 2.289132
0.224000 2.288176
0.226000 2.287222
0.228000 2.286270
0.230000 2.285320
0.232000 2.284373
0.234000 2.283428
0.236000 2.282485
0.238000 2.281545
0.240000 2.280606
0.242000 2.279670
0.244000 2.278736
0.246000 2.277804
0.248000 2.276875
0.250000 2.275947
0.252000 2.275022
0.254000 2.274098
0.256000 2.273177
0.258000 2.272258
0.260000 2.271341
0.262000 2.270427
0.264000 2.269514
0.266000 2.268603
0.268000 2.267694
0.270000 2.266788
0.272000 2.265883
0.274000 2.264981
0.276000 2.264080
0.278000 2.263181
0.280000 2.262285
0.282000 2.261390
0.284000 2.260497
0.286000 2.259607
0.288000 2.258718
0.290000 2.257831
0.292000 2.256946
0.294000 2.256063
0.296000 2.255182
0.298000 2.254303
0.300000 2.253425
0.302000 2.252550
0.304000 2.251676
0.306000 2.250804
0.308000 2.249934
0.310000 2.249066
0.312000 2.248200
0.314000 2.247335
0.316000 2.246472
0.318000 2.245611
0.320000 2.244752
0.322000 2.243895
0.324000 2.243039
0.326000 2.242185
0.328000 2.241333
0.330000 2.240483
0.332000 2.239634
0.334000 2.238787
0.336000 2.237942
0.338000 2.237098
0.340000 2.236257
0.342000 2.235416
0.344000 2.234578
0.346000 2.233741
0.348000 2.232906
0.350000 2.232073
0.352000 2.231241
0.354000 2.230411
0.356000 2.229582
0.358000 2.228755
0.360000 2.227930
0.362000 2.227106
0.364000 2.226284
0.366000 2.225463
0.368000 2.224645
0.370000 2.223827
0.372000 2.223011
0.374000 2.222197
0.376000 2.221385
0.378000 2.220573
0.380000 2.219764
0.382000 2.218956
0.384000 2.218149
0.386000 2.217344
0.388000 2.216541
0.390000 2.215739
0.392000 2.214938
0.394000 2.214139
0.396000 2.213342
0.398000 2.212546
0.400000 2.211751
0.402000 2.210958
0.404000 2.210167
0.406000 2.209377
0.408000 2.208588
0.410000 2.207801
0.412000 2.207015
0.414000 2.206230
0.416000 2.205447
0.418000 2.204666
0.420000 2.203886
0.422000 2.203107
0.424000 2.202329
0.426000 2.201554
0.428000 2.200779
0.430000 2.200006
0.432000 2.199234
0.434000 2.198463
0.436000 2.197694
0.438000 2.196927
0.440000 2.196160
0.442000 2.195395
0.444000 2.194631
0.446000 2.193869
0.448000 2.193108
0.450000 2.192348
0.452000 2.191590
0.454000 2.190833
0.456000 2.190077
0.458000 2.189323
0.460000 2.188569
0.462000 2.187817
0.464000 2.187067
0.466000 2.186317
0.468000 2.185569
0.470000 2.184823
0.472000 2.184077
0.474000 2.183333
0.476000 2.182590
0.478000 2.181848
0.480000 2.181107
0.482000 2.180368
0.484000 2.179630
0.486000 2.178893
0.488000 2.178158
0.490000 2.177423
0.492000 2.176690
0.494000 2.175958
0.496000 2.175227
0.498000 2.174498
0.500000 2.173769
0.502000 2.173042
0.504000 2.172316
0.506000 2.171591
0.508000 2.170868
0.510000 2.170145
0.512000 2.169424
0.514000 2.168704
0.516000 2.167985
0.518000 2.167267
0.520000 2.166550
0.522000 2.165835
0.524000 2.165121
0.526000 2.164407
0.528000 2.163695
0.530000 2.162984
0.532000 2.162274
0.534000 2.161566
0.536000 2.160858
0.538000 2.160152
0.540000 2.159446
0.542000 2.158742
0.544000 2.158039
0.546000 2.157336
0.548000 2.156635
0.550000 2.155936
0.552000 2.155237
0.554000 2.154539
0.556000 2.153842
0.558000 2.153147
0.560000 2.152452
0.562000 2.151759
0.564000 2.151066
0.566000 2.150375
0.568000 2.149684
0.570000 2.148995
0.572000 2.148307
0.574000 2.147620
0.576000 2.146934
0.578000 2.146248
0.580000 2.145564
0.582000 2.144881
0.584000 2.144199
0.586000 2.143518
0.588000 2.142838
0.590000 2.142159
0.592000 2.141481
0.594000 2.140804
0.596000 2.140128
0.598000 2.139453
0.600000 2.138779
0.600000 2.139453
0.600000 3.739273
0.600000 3.740451
0.602000 3.741629
0.604000 3.742805
0.606000 3.743980
0.608000 3.745155
0.610000 3.746328
0.612000 3.747501
0.614000 3.748672
0.616000 3.749843
0.618000 3.751012
0.620000 3.752181
0.622000 3.753349
0.624000 3.754515
0.626000 3.755681
0.628000 3.756846
0.630000 3.758010
0.632000 3.759173
0.634000 3.760335
0.636000 3.761496
0.638000 3.762656
0.640000 3.763815
0.642000 3.764973
0.644000 3.766130
0.646000 3.767287
0.648000 3.768442
0.650000 3.769597
0.652000 3.770751
0.654000 3.771903
0.656000 3.773055
0.658000 3.774206
0.660000 3.775356
0.662000 3.776505
0.664000 3.777654
0.666000 3.778801
0.668000 3.779947
0.670000 3.781093
0.672000 3.782238
0.674000 3.783382
0.676000 3.784525
0.678000 3.785667
0.680000 3.786808
0.682000 3.787948
0.684000 3.789088
0.686000 3.790226
0.688000 3.791364
0.690000 3.792501
0.692000 3.793637
0.694000 3.794772
0.696000 3.795907
0.698000 3.797040
0.700000 3.798173
0.702000 3.799305
0.704000 3.800436
0.706000 3.801566
0.708000 3.802695
0.710000 3.803824
0.712000 3.804951
0.714000 3.806078
0.716000 3.807204
0.718000 3.808329
0.720000 3.809454
0.722000 3.810577
0.724000 3.811700
0.726000 3.812822
0.728000 3.813943
0.730000 3.815064
0.732000 3.816183
0.734000 3.817302
0.736000 3.818420
0.738000 3.819537
0.740000 3.820653
0.742000 3.821769
0.744000 3.822884
0.746000 3.823998
0.748000 3.825111
0.750000 3.826223
0.752000 3.827335
0.754000 3.828446
0.756000 3.829556
0.758000 3.830665
0.760000 3.831774
0.762000 3.832881
0.764000 3.833988
0.766000 3.835095
0.768000 3.836200
0.770000 3.837305
0.772000 3.838409
0.774000 3.839512
0.776000 3.840615
0.778000 3.841716
0.780000 3.842817
0.782000 3.843917
0.784000 3.845017
0.786000 3.846116
0.788000 3.847214
0.790000 3.848311
0.792000 3.849408
0.794000 3.850503
0.796000 3.851598
0.798000 3.852693
0.800000 3.853786
0.802000 3.854879
0.804000 3.855971
0.806000 3.857063
0.808000 3.858154
0.810000 3.859244
0.812000 3.860333
0.814000 3.861421
0.816000 3.862509
0.818000 3.863597
0.820000 3.864683
0.822000 3.865769
0.824000 3.866854
0.826000 3.867938
0.828000 3.869022
0.830000 3.870105
0.832000 3.871187
0.834000 3.872269
0.836000 3.873350
0.838000 3.874430
0.840000 3.875509
0.842000 3.876588
0.844000 3.877666
0.846000 3.878744
0.848000 3.879820
0.850000 3.880897
0.852000 3.881972
0.854000 3.883047
0.856000 3.884121
0.858000 3.885194
0.860000 3.886267
0.862000 3.887339
0.864000 3.888411
0.866000 3.889481
0.868000 3.890551
0.870000 3.891621
0.872000 3.892690
0.874000 3.893758
0.876000 3.894825
0.878000 3.895892
0.880000 3.896958
0.882000 3.898024
0.884000 3.899088
0.886000 3.900153
0.888000 3.901216
0.890000 3.902279
0.892000 3.903341
0.894000 3.904403
0.896000 3.905464
0.898000 3.906525
0.900000 3.907584
0.902000 3.908643
0.904000 3.909702
0.906000 3.910760
0.908000 3.911817
0.910000 3.912874
0.912000 3.913930
0.914000 3.914985
0.916000 3.916040
0.918000 3.917094
0.920000 3.918147
0.922000 3.919200
0.924000 3.920252
0.926000 3.921304
0.928000 3.922355
0.930000 3.923405
0.932000 3.924455
0.934000 3.925505
0.936000 3.926553
0.938000 3.927601
0.940000 3.928649
0.942000 3.929695
0.944000 3.930742
0.946000 3.931787
0.948000 3.932832
0.950000 3.933877
0.952000 3.934920
0.954000 3.935964
0.956000 3.937006
0.958000 3.938048
0.960000 3.939090
0.962000 3.940131
0.964000 3.941171
0.966000 3.942211
0.968000 3.943250
0.970000 3.944288
0.972000 3.945326
0.974000 3.946364
0.976000 3.947401
0.978000 3.948437
0.980000 3.949472
0.982000 3.950508
0.984000 3.951542
0.986000 3.952576
0.988000 3.953609
0.990000 3.954642
0.992000 3.955675
0.994000 3.956706
0.996000 3.957737
0.998000 3.958768
1.000000 3.959798


==> exE/I=41_81/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I81-5DS-Rho_RhoSubPv.dat <==
0.000000 3.313708
0.002000 3.315564
0.004000 3.317413
0.006000 3.319258
0.008000 3.321097
0.010000 3.322930
0.012000 3.324758
0.014000 3.326581
0.016000 3.328399
0.018000 3.330211
0.020000 3.332019
0.022000 3.333821
0.024000 3.335619
0.026000 3.337411
0.028000 3.339199
0.030000 3.340982
0.032000 3.342760
0.034000 3.344533
0.036000 3.346301
0.038000 3.348065
0.040000 3.349824
0.042000 3.351579
0.044000 3.353329
0.046000 3.355075
0.048000 3.356816
0.050000 3.358553
0.052000 3.360285
0.054000 3.362013
0.056000 3.363737
0.058000 3.365456
0.060000 3.367172
0.062000 3.368883
0.064000 3.370590
0.066000 3.372293
0.068000 3.373991
0.070000 3.375686
0.072000 3.377377
0.074000 3.379064
0.076000 3.380747
0.078000 3.382426
0.080000 3.384101
0.082000 3.385772
0.084000 3.387439
0.086000 3.389103
0.088000 3.390763
0.090000 3.392419
0.092000 3.394072
0.094000 3.395721
0.096000 3.397366
0.098000 3.399008
0.100000 3.400646
0.102000 3.402280
0.104000 3.403912
0.106000 3.405539
0.108000 3.407163
0.110000 3.408784
0.112000 3.410401
0.114000 3.412015
0.116000 3.413626
0.118000 3.415233
0.120000 3.416837
0.122000 3.418438
0.124000 3.420035
0.126000 3.421630
0.128000 3.423221
0.130000 3.424809
0.132000 3.426393
0.134000 3.427975
0.136000 3.429554
0.138000 3.431129
0.140000 3.432701
0.142000 3.434271
0.144000 3.435837
0.146000 3.437400
0.148000 3.438960
0.150000 3.440518
0.152000 3.442072
0.154000 3.443624
0.156000 3.445172
0.158000 3.446718
0.160000 3.448261
0.162000 3.449801
0.164000 3.451338
0.166000 3.452873
0.168000 3.454405
0.170000 3.455933
0.172000 3.457460
0.174000 3.458983
0.176000 3.460504
0.178000 3.462022
0.180000 3.463537
0.182000 3.465050
0.184000 3.466560
0.186000 3.468068
0.188000 3.469573
0.190000 3.471075
0.192000 3.472575
0.194000 3.474072
0.196000 3.475567
0.198000 3.477059
0.200000 3.478548
0.202000 3.480035
0.204000 3.481520
0.206000 3.483002
0.208000 3.484482
0.210000 3.485960
0.212000 3.487435
0.214000 3.488907
0.216000 3.490377
0.218000 3.491845
0.220000 3.493311
0.222000 3.494774
0.224000 3.496235
0.226000 3.497693
0.228000 3.499149
0.230000 3.500603
0.232000 3.502055
0.234000 3.503504
0.236000 3.504952
0.238000 3.506397
0.240000 3.507839
0.242000 3.509280
0.244000 3.510718
0.246000 3.512154
0.248000 3.513588
0.250000 3.515020
0.252000 3.516450
0.254000 3.517878
0.256000 3.519303
0.258000 3.520726
0.260000 3.522148
0.262000 3.523567
0.264000 3.524984
0.266000 3.526399
0.268000 3.527812
0.270000 3.529223
0.272000 3.530632
0.274000 3.532039
0.276000 3.533444
0.278000 3.534847
0.280000 3.536248
0.282000 3.537647
0.284000 3.539044
0.286000 3.540439
0.288000 3.541832
0.290000 3.543224
0.292000 3.544613
0.294000 3.546000
0.296000 3.547386
0.298000 3.548769
0.300000 3.550151
0.302000 3.551531
0.304000 3.552909
0.306000 3.554285
0.308000 3.555660
0.310000 3.557032
0.312000 3.558403
0.314000 3.559772
0.316000 3.561139
0.318000 3.562504
0.320000 3.563868
0.322000 3.565230
0.324000 3.566590
0.326000 3.567948
0.328000 3.569304
0.330000 3.570659
0.332000 3.572012
0.334000 3.573363
0.336000 3.574713
0.338000 3.576061
0.340000 3.577407
0.342000 3.578752
0.344000 3.580094
0.346000 3.581435
0.348000 3.582775
0.350000 3.584113
0.352000 3.585449
0.354000 3.586784
0.356000 3.588116
0.358000 3.589448
0.360000 3.590777
0.362000 3.592106
0.364000 3.593432
0.366000 3.594757
0.368000 3.596080
0.370000 3.597402
0.372000 3.598722
0.374000 3.600041
0.376000 3.601358
0.378000 3.602673
0.380000 3.603987
0.382000 3.605299
0.384000 3.606610
0.386000 3.607920
0.388000 3.609227
0.390000 3.610534
0.392000 3.611839
0.394000 3.613142
0.396000 3.614444
0.398000 3.615744
0.400000 3.617043
0.402000 3.618341
0.404000 3.619637
0.406000 3.620931
0.408000 3.622224
0.410000 3.623516
0.412000 3.624806
0.414000 3.626095
0.416000 3.627382
0.418000 3.628668
0.420000 3.629952
0.422000 3.631236
0.424000 3.632517
0.426000 3.633798
0.428000 3.635077
0.430000 3.636354
0.432000 3.637630
0.434000 3.638905
0.436000 3.640179
0.438000 3.641451
0.440000 3.642721
0.442000 3.643991
0.444000 3.645259
0.446000 3.646526
0.448000 3.647791
0.450000 3.649055
0.452000 3.650318
0.454000 3.651579
0.456000 3.652840
0.458000 3.654098
0.460000 3.655356
0.462000 3.656612
0.464000 3.657867
0.466000 3.659121
0.468000 3.660373
0.470000 3.661625
0.472000 3.662874
0.474000 3.664123
0.476000 3.665370
0.478000 3.666617
0.480000 3.667862
0.482000 3.669105
0.484000 3.670348
0.486000 3.671589
0.488000 3.672829
0.490000 3.674068
0.492000 3.675305
0.494000 3.676541
0.496000 3.677776
0.498000 3.679010
0.500000 3.680243
0.502000 3.681475
0.504000 3.682705
0.506000 3.683934
0.508000 3.685162
0.510000 3.686389
0.512000 3.687615
0.514000 3.688839
0.516000 3.690062
0.518000 3.691285
0.520000 3.692506
0.522000 3.693726
0.524000 3.694944
0.526000 3.696162
0.528000 3.697378
0.530000 3.698594
0.532000 3.699808
0.534000 3.701021
0.536000 3.702233
0.538000 3.703444
0.540000 3.704654
0.542000 3.705862
0.544000 3.707070
0.546000 3.708276
0.548000 3.709482
0.550000 3.710686
0.552000 3.711889
0.554000 3.713091
0.556000 3.714292
0.558000 3.715492
0.560000 3.716691
0.562000 3.717889
0.564000 3.719086
0.566000 3.720282
0.568000 3.721476
0.570000 3.722670
0.572000 3.723863
0.574000 3.725054
0.576000 3.726245
0.578000 3.727434
0.580000 3.728623
0.582000 3.729810
0.584000 3.730996
0.586000 3.732182
0.588000 3.733366
0.590000 3.734550
0.592000 3.735732
0.594000 3.736913
0.596000 3.738094
0.598000 3.739273
0.600000 3.740451


==> exE/I=41_81/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I81-5DS-Rho_RhoSupPv.dat <==
0.600000 2.138779
0.602000 2.138106
0.604000 2.137434
0.606000 2.136763
0.608000 2.136093
0.610000 2.135424
0.612000 2.134756
0.614000 2.134089
0.616000 2.133423
0.618000 2.132758
0.620000 2.132093
0.622000 2.131430
0.624000 2.130768
0.626000 2.130106
0.628000 2.129446
0.630000 2.128786
0.632000 2.128128
0.634000 2.127470
0.636000 2.126814
0.638000 2.126158
0.640000 2.125503
0.642000 2.124849
0.644000 2.124196
0.646000 2.123544
0.648000 2.122893
0.650000 2.122243
0.652000 2.121594
0.654000 2.120945
0.656000 2.120298
0.658000 2.119651
0.660000 2.119005
0.662000 2.118361
0.664000 2.117717
0.666000 2.117074
0.668000 2.116432
0.670000 2.115790
0.672000 2.115150
0.674000 2.114510
0.676000 2.113872
0.678000 2.113234
0.680000 2.112597
0.682000 2.111961
0.684000 2.111326
0.686000 2.110692
0.688000 2.110058
0.690000 2.109426
0.692000 2.108794
0.694000 2.108163
0.696000 2.107533
0.698000 2.106904
0.700000 2.106276
0.702000 2.105648
0.704000 2.105022
0.706000 2.104396
0.708000 2.103771
0.710000 2.103147
0.712000 2.102524
0.714000 2.101901
0.716000 2.101279
0.718000 2.100659
0.720000 2.100039
0.722000 2.099419
0.724000 2.098801
0.726000 2.098183
0.728000 2.097567
0.730000 2.096951
0.732000 2.096335
0.734000 2.095721
0.736000 2.095108
0.738000 2.094495
0.740000 2.093883
0.742000 2.093272
0.744000 2.092661
0.746000 2.092052
0.748000 2.091443
0.750000 2.090835
0.752000 2.090227
0.754000 2.089621
0.756000 2.089015
0.758000 2.088410
0.760000 2.087806
0.762000 2.087203
0.764000 2.086600
0.766000 2.085998
0.768000 2.085397
0.770000 2.084797
0.772000 2.084197
0.774000 2.083598
0.776000 2.083000
0.778000 2.082403
0.780000 2.081806
0.782000 2.081210
0.784000 2.080615
0.786000 2.080021
0.788000 2.079427
0.790000 2.078834
0.792000 2.078242
0.794000 2.077650
0.796000 2.077060
0.798000 2.076470
0.800000 2.075881
0.802000 2.075292
0.804000 2.074704
0.806000 2.074117
0.808000 2.073531
0.810000 2.072945
0.812000 2.072360
0.814000 2.071776
0.816000 2.071192
0.818000 2.070610
0.820000 2.070027
0.822000 2.069446
0.824000 2.068865
0.826000 2.068285
0.828000 2.067706
0.830000 2.067127
0.832000 2.066550
0.834000 2.065972
0.836000 2.065396
0.838000 2.064820
0.840000 2.064245
0.842000 2.063670
0.844000 2.063097
0.846000 2.062523
0.848000 2.061951
0.850000 2.061379
0.852000 2.060808
0.854000 2.060238
0.856000 2.059668
0.858000 2.059099
0.860000 2.058531
0.862000 2.057963
0.864000 2.057396
0.866000 2.056830
0.868000 2.056264
0.870000 2.055699
0.872000 2.055134
0.874000 2.054571
0.876000 2.054007
0.878000 2.053445
0.880000 2.052883
0.882000 2.052322
0.884000 2.051762
0.886000 2.051202
0.888000 2.050643
0.890000 2.050084
0.892000 2.049526
0.894000 2.048969
0.896000 2.048412
0.898000 2.047856
0.900000 2.047301
0.902000 2.046746
0.904000 2.046192
0.906000 2.045638
0.908000 2.045085
0.910000 2.044533
0.912000 2.043982
0.914000 2.043431
0.916000 2.042880
0.918000 2.042331
0.920000 2.041781
0.922000 2.041233
0.924000 2.040685
0.926000 2.040138
0.928000 2.039591
0.930000 2.039045
0.932000 2.038499
0.934000 2.037955
0.936000 2.037410
0.938000 2.036867
0.940000 2.036324
0.942000 2.035781
0.944000 2.035239
0.946000 2.034698
0.948000 2.034157
0.950000 2.033617
0.952000 2.033078
0.954000 2.032539
0.956000 2.032001
0.958000 2.031463
0.960000 2.030926
0.962000 2.030390
0.964000 2.029854
0.966000 2.029318
0.968000 2.028783
0.970000 2.028249
0.972000 2.027716
0.974000 2.027183
0.976000 2.026650
0.978000 2.026118
0.980000 2.025587
0.982000 2.025056
0.984000 2.024526
0.986000 2.023996
0.988000 2.023467
0.990000 2.022939
0.992000 2.022411
0.994000 2.021884
0.996000 2.021357
0.998000 2.020831
1.000000 2.020305


==> exE/I=41_81/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I81-5DS-Rho_VarSteS.dat <==
0.006173 2.410070
0.018519 2.401920
0.030864 2.393962
0.043210 2.386188
0.055556 2.378585
0.067901 2.371144
0.080247 2.363858
0.092593 2.356717
0.104938 2.349715
0.117284 2.342846
0.129630 2.336102
0.141975 2.329479
0.154321 2.322971
0.166667 2.316573
0.179012 2.310281
0.191358 2.304089
0.203704 2.297996
0.216049 2.291996
0.228395 2.286086
0.240741 2.280263
0.253086 2.274523
0.265432 2.268865
0.277778 2.263284
0.290123 2.257779
0.302469 2.252347
0.314815 2.246986
0.327160 2.241693
0.339506 2.236467
0.351852 2.231305
0.364198 2.226205
0.376543 2.221167
0.388889 2.216187
0.401235 2.211264
0.413580 2.206397
0.425926 2.201584
0.438272 2.196825
0.450617 2.192116
0.462963 2.187458
0.475309 2.182848
0.487654 2.178287
0.500000 2.173771
0.512346 2.169301
0.524691 2.164876
0.537037 2.160493
0.549383 2.156153
0.561728 2.151854
0.574074 2.147596
0.586420 2.029082
0.598765 2.839753
0.611111 3.800928
0.623457 3.755568
0.635802 3.761379
0.648148 3.768526
0.660494 3.775639
0.672840 3.782717
0.685185 3.789761
0.697531 3.796773
0.709877 3.803753
0.722222 3.810701
0.734568 3.817618
0.746914 3.824505
0.759259 3.831362
0.771605 3.838190
0.783951 3.844989
0.796296 3.851759
0.808642 3.858502
0.820988 3.865218
0.833333 3.871907
0.845679 3.878570
0.858025 3.885206
0.870370 3.891818
0.882716 3.898404
0.895062 3.904965
0.907407 3.911503
0.919753 3.918016
0.932099 3.924506
0.944444 3.930973
0.956790 3.937417
0.969136 3.943839
0.981481 3.950238
0.993827 3.956616


==> exE/I=41_81/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I81-5DS.txt <==
Conv=y
nRes=5
normRes=4.782176e-02
normRes=4.806724e-03
normRes=1.177073e-04
normRes=8.785832e-08
normRes=1.861899e-13
nG=1221
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=2
CellPDMap=5
CellPDMap=2
CellPDMap=2
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
2.41007043708420587436
2.40191957999867788942
2.39396244217183928882
2.38618758984359669029
2.37858465611476699308
2.37114421617744008941
2.36385767211271158317
2.35671715447415408562
2.34971543872684662801
2.34284587368091345994
2.33610231980300753207
2.32947909579670842106
2.32297093214446492837
2.31657293053457991050
2.31028052828665275698
2.30408946704277362016
2.29799576511554271008
2.29199569298408656337
2.28608575151090542832
2.28026265251918669463
2.27452330142534586699
2.26886478166709171234
2.26328434070527073629
2.25777937740935996658
2.25234743066306020154
2.24698616904880665857
2.24169338148892460794
2.23646696873717631959
2.23130493562817511233
2.22620538400372947052
2.22116650624529388125
2.21618657935016027949
2.21126395949672005514
2.20639707705000809312
2.20158443196540520859
2.19682458955087689390
2.19211617655751878075
2.18745787756031440097
2.18284843162015862461
2.17828662916285775708
2.17377130914460492406
2.16930135628333564668
2.16487569873967977685
2.16049330560061481066
2.15615318484012163935
2.15185438124556416284
2.14759597462652385147
2.02908156117648852401
2.83975337439896025060
3.80092809436342715657
3.75556834780510184757
3.76137946034234094128
3.76852638802428785425
3.77563853430074480855
3.78271657656580284623
3.78976118784616655688
3.79677301963812352525
3.80375270285969513395
3.81070084877597414774
3.81761804982391339536
3.82450488042147140888
3.83136189771974988716
3.83818964232081194510
3.84498863895515574640
3.85175939712508119683
3.85850241171443952837
3.86521816356758796118
3.87190712003915304962
3.87856973551644790277
3.88520645191619529157
3.89181769915705988439
3.89840389560945288494
3.90496544852388582925
3.91150275443912720519
3.91801619957132984950
3.92450616018517095540
3.93097300294807361354
3.93741708526836120541
3.94383875561780694596
3.95023835384153043648
3.95661621145625996832
1.00000000000000022204
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
0.99407831611305497166
1.03629603753191834592
0.98742938378553135603
0.99985948412887704073
0.99999999819055362948
0.99999999999368016645
1.00000000000220135021
0.99999999999973343545
1.00000000000022515323
0.99999999999998323563
1.00000000000004285461
0.99999999999998223643
1.00000000000000177636
0.99999999999999367173
0.99999999999999811262
0.99999999999999644729
0.99999999999999744649
0.99999999999999744649
0.99999999999999766853
0.99999999999999777955
0.99999999999999777955
0.99999999999999811262
0.99999999999999822364
0.99999999999999833467
0.99999999999999855671
0.99999999999999822364
0.99999999999999888978
0.99999999999999833467
0.99999999999999966693
0.99999999999999145128
0.99999999999999444888
0.99999999999994115818
1.00000000000007371881
0.99999999999937327910
0.70482972952484035378
0.70284761071253831766
0.70091392171490951579
0.69902580409192993649
0.69718066611880336048
0.69537615159355270489
0.69361011103645142661
0.69188057708589312256
0.69018574360814721746
0.68852394780574477373
0.68689365479534936210
0.68529344425285532161
0.68372199879887551877
0.68217809385548533463
0.68066058875258450556
0.67916841890069579168
0.67770058887796891245
0.67625616630418572406
0.67483427639497151063
0.67343409710612267549
0.67205485479174342789
0.67069582031126095956
0.66935630552988667485
0.66803566016499005276
0.66673326893749584876
0.66544854899301331130
0.66418094756212386898
0.66292993983326786722
0.66169502701509852471
0.66047573456806796255
0.65927161058754024658
0.65808222432283758341
0.65690716481855859765
0.65574603966596156646
0.65459847385389169361
0.65346410870934057424
0.65234260092008211629
0.65123362162986186963
0.65013685560390410689
0.64905200044865973830
0.64797876590317737833
0.64691687314694101829
0.64586605422010812116
0.64482605139442283892
0.64379661666338050541
0.64277751122382198457
0.64176850502814286603
0.61355165354106211417
0.80660669671195306396
1.05877596787884731278
1.04402090702167837932
1.04549235423874131712
1.04733468113249328368
1.04916831315966496696
1.05099341918568267573
1.05281016746472166901
1.05461872087185426494
1.05641923713631435966
1.05821186907448194781
1.05999676479554283404
1.06177406790401529513
1.06354391768766443072
1.06530644929701123758
1.06706179391467825823
1.06881007891624046913
1.07055142802266090030
1.07228596144502907883
1.07401379602200153229
1.07573504535040553876
1.07744981990942334527
1.07915822717872011971
1.08086037175089955120
1.08255635543858907965
1.08424627737648071601
1.08593023411861144822
1.08760831973115434934
1.08928062588095819763
1.09094724192011893749
1.09260825496656721612
1.09426374998154796181
1.09591380984449604519
1.000
1.000
1.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.294
0.933
0.933
0.933
0.933
0.933
0.294
1.000
1.000
1.000
1.000
1.000
1.000
1.000
1.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.294
0.933
0.000
0.647
1.000
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.000
0.000
0.510
0.510
0.510
0.510
0.510
0.000
1.000
0.647
0.000
0.000
0.000
0.000
0.647
1.000
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.000
0.000
0.510
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933
0.933
0.933
0.933
0.933
0.510
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933


==> exE/I=41_81/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I81-6DS-RhoError.dat <==
0.006173 0.00000001044710851161
0.018519 0.00000000048639803296
0.030864 0.00000000008441958244
0.043210 0.00000000009046807747
0.055556 0.00000000009689049563
0.067901 0.00000000013886092276
0.080247 0.00000000011799317079
0.092593 0.00000000009504574905
0.104938 0.00000000007853895312
0.117284 0.00000000006582467904
0.129630 0.00000000005543254744
0.141975 0.00000000004687805699
0.154321 0.00000000003983169350
0.166667 0.00000000003400568716
0.179012 0.00000000002916245023
0.191358 0.00000000002511368891
0.203704 0.00000000002171329783
0.216049 0.00000000001884226108
0.228395 0.00000000001641087266
0.240741 0.00000000001434186103
0.253086 0.00000000001257216553
0.265432 0.00000000001105648906
0.277778 0.00000000000975175496
0.290123 0.00000000000862510063
0.302469 0.00000000000764988073
0.314815 0.00000000000680167034
0.327160 0.00000000000606270589
0.339506 0.00000000000541655609
0.351852 0.00000000000484989826
0.364198 0.00000000000435074199
0.376543 0.00000000000391642274
0.388889 0.00000000000352073926
0.401235 0.00000000000319477778
0.413580 0.00000000000285549362
0.425926 0.00000000000266364708
0.438272 0.00000000000224842367
0.450617 0.00000000000242428300
0.462963 0.00000000000135536027
0.475309 0.00000000000315569793
0.487654 0.00000000000138911105
0.500000 0.00000000000909228248
0.512346 0.00000000000753930252
0.524691 0.00000000001178435127
0.537037 0.00000000003614708532
0.549383 0.00000000006150635556
0.561728 0.00000000005321965091
0.574074 0.00000012180937503103
0.586420 0.26476143238287241921
0.598765 0.02032148550974044454
0.611111 0.22124117189825742713
0.623457 0.02318298577502053703
0.635802 0.00001592000596950527
0.648148 0.00000000002388400588
0.660494 0.00000000000272670775
0.672840 0.00000000000139088741
0.685185 0.00000000000191624494
0.697531 0.00000000000041655568
0.709877 0.00000000000059197092
0.722222 0.00000000000018696156
0.734568 0.00000000000039124259
0.746914 0.00000000000028688163
0.759259 0.00000000000027000624
0.771605 0.00000000000023403501
0.783951 0.00000000000026201263
0.796296 0.00000000000024691360
0.808642 0.00000000000019939606
0.820988 0.00000000000018340884
0.833333 0.00000000000020827784
0.845679 0.00000000000019406698
0.858025 0.00000000000014876989
0.870370 0.00000000000014122037
0.882716 0.00000000000016697754
0.895062 0.00000000000015765167
0.907407 0.00000000000011590728
0.919753 0.00000000000011191048
0.932099 0.00000000000013411494
0.944444 0.00000000000010125234
0.956790 0.00000000000005284662
0.969136 0.00000000000009059420
0.981481 0.00000000000011679546
0.993827 0.00000000000443467485


==> exE/I=41_81/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I81-6DS-Rho_RhoExact.dat <==
0.000000 2.414214
0.002000 2.412863
0.004000 2.411517
0.006000 2.410177
0.008000 2.408843
0.010000 2.407514
0.012000 2.406190
0.014000 2.404871
0.016000 2.403558
0.018000 2.402250
0.020000 2.400947
0.022000 2.399649
0.024000 2.398356
0.026000 2.397067
0.028000 2.395784
0.030000 2.394506
0.032000 2.393232
0.034000 2.391963
0.036000 2.390699
0.038000 2.389440
0.040000 2.388185
0.042000 2.386935
0.044000 2.385689
0.046000 2.384448
0.048000 2.383211
0.050000 2.381978
0.052000 2.380750
0.054000 2.379527
0.056000 2.378307
0.058000 2.377092
0.060000 2.375881
0.062000 2.374674
0.064000 2.373472
0.066000 2.372273
0.068000 2.371079
0.070000 2.369889
0.072000 2.368702
0.074000 2.367520
0.076000 2.366341
0.078000 2.365167
0.080000 2.363996
0.082000 2.362829
0.084000 2.361666
0.086000 2.360507
0.088000 2.359351
0.090000 2.358199
0.092000 2.357051
0.094000 2.355906
0.096000 2.354765
0.098000 2.353628
0.100000 2.352494
0.102000 2.351364
0.104000 2.350237
0.106000 2.349114
0.108000 2.347994
0.110000 2.346878
0.112000 2.345765
0.114000 2.344655
0.116000 2.343549
0.118000 2.342446
0.120000 2.341346
0.122000 2.340250
0.124000 2.339157
0.126000 2.338067
0.128000 2.336980
0.130000 2.335897
0.132000 2.334817
0.134000 2.333739
0.136000 2.332665
0.138000 2.331594
0.140000 2.330526
0.142000 2.329461
0.144000 2.328399
0.146000 2.327340
0.148000 2.326284
0.150000 2.325231
0.152000 2.324181
0.154000 2.323134
0.156000 2.322090
0.158000 2.321048
0.160000 2.320010
0.162000 2.318974
0.164000 2.317941
0.166000 2.316911
0.168000 2.315884
0.170000 2.314859
0.172000 2.313838
0.174000 2.312818
0.176000 2.311802
0.178000 2.310788
0.180000 2.309777
0.182000 2.308769
0.184000 2.307763
0.186000 2.306760
0.188000 2.305760
0.190000 2.304762
0.192000 2.303766
0.194000 2.302773
0.196000 2.301783
0.198000 2.300795
0.200000 2.299810
0.202000 2.298827
0.204000 2.297847
0.206000 2.296869
0.208000 2.295893
0.210000 2.294920
0.212000 2.293950
0.214000 2.292982
0.216000 2.292016
0.218000 2.291052
0.220000 2.290091
0.222000 2.289132
0.224000 2.288176
0.226000 2.287222
0.228000 2.286270
0.230000 2.285320
0.232000 2.284373
0.234000 2.283428
0.236000 2.282485
0.238000 2.281545
0.240000 2.280606
0.242000 2.279670
0.244000 2.278736
0.246000 2.277804
0.248000 2.276875
0.250000 2.275947
0.252000 2.275022
0.254000 2.274098
0.256000 2.273177
0.258000 2.272258
0.260000 2.271341
0.262000 2.270427
0.264000 2.269514
0.266000 2.268603
0.268000 2.267694
0.270000 2.266788
0.272000 2.265883
0.274000 2.264981
0.276000 2.264080
0.278000 2.263181
0.280000 2.262285
0.282000 2.261390
0.284000 2.260497
0.286000 2.259607
0.288000 2.258718
0.290000 2.257831
0.292000 2.256946
0.294000 2.256063
0.296000 2.255182
0.298000 2.254303
0.300000 2.253425
0.302000 2.252550
0.304000 2.251676
0.306000 2.250804
0.308000 2.249934
0.310000 2.249066
0.312000 2.248200
0.314000 2.247335
0.316000 2.246472
0.318000 2.245611
0.320000 2.244752
0.322000 2.243895
0.324000 2.243039
0.326000 2.242185
0.328000 2.241333
0.330000 2.240483
0.332000 2.239634
0.334000 2.238787
0.336000 2.237942
0.338000 2.237098
0.340000 2.236257
0.342000 2.235416
0.344000 2.234578
0.346000 2.233741
0.348000 2.232906
0.350000 2.232073
0.352000 2.231241
0.354000 2.230411
0.356000 2.229582
0.358000 2.228755
0.360000 2.227930
0.362000 2.227106
0.364000 2.226284
0.366000 2.225463
0.368000 2.224645
0.370000 2.223827
0.372000 2.223011
0.374000 2.222197
0.376000 2.221385
0.378000 2.220573
0.380000 2.219764
0.382000 2.218956
0.384000 2.218149
0.386000 2.217344
0.388000 2.216541
0.390000 2.215739
0.392000 2.214938
0.394000 2.214139
0.396000 2.213342
0.398000 2.212546
0.400000 2.211751
0.402000 2.210958
0.404000 2.210167
0.406000 2.209377
0.408000 2.208588
0.410000 2.207801
0.412000 2.207015
0.414000 2.206230
0.416000 2.205447
0.418000 2.204666
0.420000 2.203886
0.422000 2.203107
0.424000 2.202329
0.426000 2.201554
0.428000 2.200779
0.430000 2.200006
0.432000 2.199234
0.434000 2.198463
0.436000 2.197694
0.438000 2.196927
0.440000 2.196160
0.442000 2.195395
0.444000 2.194631
0.446000 2.193869
0.448000 2.193108
0.450000 2.192348
0.452000 2.191590
0.454000 2.190833
0.456000 2.190077
0.458000 2.189323
0.460000 2.188569
0.462000 2.187817
0.464000 2.187067
0.466000 2.186317
0.468000 2.185569
0.470000 2.184823
0.472000 2.184077
0.474000 2.183333
0.476000 2.182590
0.478000 2.181848
0.480000 2.181107
0.482000 2.180368
0.484000 2.179630
0.486000 2.178893
0.488000 2.178158
0.490000 2.177423
0.492000 2.176690
0.494000 2.175958
0.496000 2.175227
0.498000 2.174498
0.500000 2.173769
0.502000 2.173042
0.504000 2.172316
0.506000 2.171591
0.508000 2.170868
0.510000 2.170145
0.512000 2.169424
0.514000 2.168704
0.516000 2.167985
0.518000 2.167267
0.520000 2.166550
0.522000 2.165835
0.524000 2.165121
0.526000 2.164407
0.528000 2.163695
0.530000 2.162984
0.532000 2.162274
0.534000 2.161566
0.536000 2.160858
0.538000 2.160152
0.540000 2.159446
0.542000 2.158742
0.544000 2.158039
0.546000 2.157336
0.548000 2.156635
0.550000 2.155936
0.552000 2.155237
0.554000 2.154539
0.556000 2.153842
0.558000 2.153147
0.560000 2.152452
0.562000 2.151759
0.564000 2.151066
0.566000 2.150375
0.568000 2.149684
0.570000 2.148995
0.572000 2.148307
0.574000 2.147620
0.576000 2.146934
0.578000 2.146248
0.580000 2.145564
0.582000 2.144881
0.584000 2.144199
0.586000 2.143518
0.588000 2.142838
0.590000 2.142159
0.592000 2.141481
0.594000 2.140804
0.596000 2.140128
0.598000 2.139453
0.600000 2.138779
0.600000 2.139453
0.600000 3.739273
0.600000 3.740451
0.602000 3.741629
0.604000 3.742805
0.606000 3.743980
0.608000 3.745155
0.610000 3.746328
0.612000 3.747501
0.614000 3.748672
0.616000 3.749843
0.618000 3.751012
0.620000 3.752181
0.622000 3.753349
0.624000 3.754515
0.626000 3.755681
0.628000 3.756846
0.630000 3.758010
0.632000 3.759173
0.634000 3.760335
0.636000 3.761496
0.638000 3.762656
0.640000 3.763815
0.642000 3.764973
0.644000 3.766130
0.646000 3.767287
0.648000 3.768442
0.650000 3.769597
0.652000 3.770751
0.654000 3.771903
0.656000 3.773055
0.658000 3.774206
0.660000 3.775356
0.662000 3.776505
0.664000 3.777654
0.666000 3.778801
0.668000 3.779947
0.670000 3.781093
0.672000 3.782238
0.674000 3.783382
0.676000 3.784525
0.678000 3.785667
0.680000 3.786808
0.682000 3.787948
0.684000 3.789088
0.686000 3.790226
0.688000 3.791364
0.690000 3.792501
0.692000 3.793637
0.694000 3.794772
0.696000 3.795907
0.698000 3.797040
0.700000 3.798173
0.702000 3.799305
0.704000 3.800436
0.706000 3.801566
0.708000 3.802695
0.710000 3.803824
0.712000 3.804951
0.714000 3.806078
0.716000 3.807204
0.718000 3.808329
0.720000 3.809454
0.722000 3.810577
0.724000 3.811700
0.726000 3.812822
0.728000 3.813943
0.730000 3.815064
0.732000 3.816183
0.734000 3.817302
0.736000 3.818420
0.738000 3.819537
0.740000 3.820653
0.742000 3.821769
0.744000 3.822884
0.746000 3.823998
0.748000 3.825111
0.750000 3.826223
0.752000 3.827335
0.754000 3.828446
0.756000 3.829556
0.758000 3.830665
0.760000 3.831774
0.762000 3.832881
0.764000 3.833988
0.766000 3.835095
0.768000 3.836200
0.770000 3.837305
0.772000 3.838409
0.774000 3.839512
0.776000 3.840615
0.778000 3.841716
0.780000 3.842817
0.782000 3.843917
0.784000 3.845017
0.786000 3.846116
0.788000 3.847214
0.790000 3.848311
0.792000 3.849408
0.794000 3.850503
0.796000 3.851598
0.798000 3.852693
0.800000 3.853786
0.802000 3.854879
0.804000 3.855971
0.806000 3.857063
0.808000 3.858154
0.810000 3.859244
0.812000 3.860333
0.814000 3.861421
0.816000 3.862509
0.818000 3.863597
0.820000 3.864683
0.822000 3.865769
0.824000 3.866854
0.826000 3.867938
0.828000 3.869022
0.830000 3.870105
0.832000 3.871187
0.834000 3.872269
0.836000 3.873350
0.838000 3.874430
0.840000 3.875509
0.842000 3.876588
0.844000 3.877666
0.846000 3.878744
0.848000 3.879820
0.850000 3.880897
0.852000 3.881972
0.854000 3.883047
0.856000 3.884121
0.858000 3.885194
0.860000 3.886267
0.862000 3.887339
0.864000 3.888411
0.866000 3.889481
0.868000 3.890551
0.870000 3.891621
0.872000 3.892690
0.874000 3.893758
0.876000 3.894825
0.878000 3.895892
0.880000 3.896958
0.882000 3.898024
0.884000 3.899088
0.886000 3.900153
0.888000 3.901216
0.890000 3.902279
0.892000 3.903341
0.894000 3.904403
0.896000 3.905464
0.898000 3.906525
0.900000 3.907584
0.902000 3.908643
0.904000 3.909702
0.906000 3.910760
0.908000 3.911817
0.910000 3.912874
0.912000 3.913930
0.914000 3.914985
0.916000 3.916040
0.918000 3.917094
0.920000 3.918147
0.922000 3.919200
0.924000 3.920252
0.926000 3.921304
0.928000 3.922355
0.930000 3.923405
0.932000 3.924455
0.934000 3.925505
0.936000 3.926553
0.938000 3.927601
0.940000 3.928649
0.942000 3.929695
0.944000 3.930742
0.946000 3.931787
0.948000 3.932832
0.950000 3.933877
0.952000 3.934920
0.954000 3.935964
0.956000 3.937006
0.958000 3.938048
0.960000 3.939090
0.962000 3.940131
0.964000 3.941171
0.966000 3.942211
0.968000 3.943250
0.970000 3.944288
0.972000 3.945326
0.974000 3.946364
0.976000 3.947401
0.978000 3.948437
0.980000 3.949472
0.982000 3.950508
0.984000 3.951542
0.986000 3.952576
0.988000 3.953609
0.990000 3.954642
0.992000 3.955675
0.994000 3.956706
0.996000 3.957737
0.998000 3.958768
1.000000 3.959798


==> exE/I=41_81/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I81-6DS-Rho_RhoSubPv.dat <==
0.000000 3.313708
0.002000 3.315564
0.004000 3.317413
0.006000 3.319258
0.008000 3.321097
0.010000 3.322930
0.012000 3.324758
0.014000 3.326581
0.016000 3.328399
0.018000 3.330211
0.020000 3.332019
0.022000 3.333821
0.024000 3.335619
0.026000 3.337411
0.028000 3.339199
0.030000 3.340982
0.032000 3.342760
0.034000 3.344533
0.036000 3.346301
0.038000 3.348065
0.040000 3.349824
0.042000 3.351579
0.044000 3.353329
0.046000 3.355075
0.048000 3.356816
0.050000 3.358553
0.052000 3.360285
0.054000 3.362013
0.056000 3.363737
0.058000 3.365456
0.060000 3.367172
0.062000 3.368883
0.064000 3.370590
0.066000 3.372293
0.068000 3.373991
0.070000 3.375686
0.072000 3.377377
0.074000 3.379064
0.076000 3.380747
0.078000 3.382426
0.080000 3.384101
0.082000 3.385772
0.084000 3.387439
0.086000 3.389103
0.088000 3.390763
0.090000 3.392419
0.092000 3.394072
0.094000 3.395721
0.096000 3.397366
0.098000 3.399008
0.100000 3.400646
0.102000 3.402280
0.104000 3.403912
0.106000 3.405539
0.108000 3.407163
0.110000 3.408784
0.112000 3.410401
0.114000 3.412015
0.116000 3.413626
0.118000 3.415233
0.120000 3.416837
0.122000 3.418438
0.124000 3.420035
0.126000 3.421630
0.128000 3.423221
0.130000 3.424809
0.132000 3.426393
0.134000 3.427975
0.136000 3.429554
0.138000 3.431129
0.140000 3.432701
0.142000 3.434271
0.144000 3.435837
0.146000 3.437400
0.148000 3.438960
0.150000 3.440518
0.152000 3.442072
0.154000 3.443624
0.156000 3.445172
0.158000 3.446718
0.160000 3.448261
0.162000 3.449801
0.164000 3.451338
0.166000 3.452873
0.168000 3.454405
0.170000 3.455933
0.172000 3.457460
0.174000 3.458983
0.176000 3.460504
0.178000 3.462022
0.180000 3.463537
0.182000 3.465050
0.184000 3.466560
0.186000 3.468068
0.188000 3.469573
0.190000 3.471075
0.192000 3.472575
0.194000 3.474072
0.196000 3.475567
0.198000 3.477059
0.200000 3.478548
0.202000 3.480035
0.204000 3.481520
0.206000 3.483002
0.208000 3.484482
0.210000 3.485960
0.212000 3.487435
0.214000 3.488907
0.216000 3.490377
0.218000 3.491845
0.220000 3.493311
0.222000 3.494774
0.224000 3.496235
0.226000 3.497693
0.228000 3.499149
0.230000 3.500603
0.232000 3.502055
0.234000 3.503504
0.236000 3.504952
0.238000 3.506397
0.240000 3.507839
0.242000 3.509280
0.244000 3.510718
0.246000 3.512154
0.248000 3.513588
0.250000 3.515020
0.252000 3.516450
0.254000 3.517878
0.256000 3.519303
0.258000 3.520726
0.260000 3.522148
0.262000 3.523567
0.264000 3.524984
0.266000 3.526399
0.268000 3.527812
0.270000 3.529223
0.272000 3.530632
0.274000 3.532039
0.276000 3.533444
0.278000 3.534847
0.280000 3.536248
0.282000 3.537647
0.284000 3.539044
0.286000 3.540439
0.288000 3.541832
0.290000 3.543224
0.292000 3.544613
0.294000 3.546000
0.296000 3.547386
0.298000 3.548769
0.300000 3.550151
0.302000 3.551531
0.304000 3.552909
0.306000 3.554285
0.308000 3.555660
0.310000 3.557032
0.312000 3.558403
0.314000 3.559772
0.316000 3.561139
0.318000 3.562504
0.320000 3.563868
0.322000 3.565230
0.324000 3.566590
0.326000 3.567948
0.328000 3.569304
0.330000 3.570659
0.332000 3.572012
0.334000 3.573363
0.336000 3.574713
0.338000 3.576061
0.340000 3.577407
0.342000 3.578752
0.344000 3.580094
0.346000 3.581435
0.348000 3.582775
0.350000 3.584113
0.352000 3.585449
0.354000 3.586784
0.356000 3.588116
0.358000 3.589448
0.360000 3.590777
0.362000 3.592106
0.364000 3.593432
0.366000 3.594757
0.368000 3.596080
0.370000 3.597402
0.372000 3.598722
0.374000 3.600041
0.376000 3.601358
0.378000 3.602673
0.380000 3.603987
0.382000 3.605299
0.384000 3.606610
0.386000 3.607920
0.388000 3.609227
0.390000 3.610534
0.392000 3.611839
0.394000 3.613142
0.396000 3.614444
0.398000 3.615744
0.400000 3.617043
0.402000 3.618341
0.404000 3.619637
0.406000 3.620931
0.408000 3.622224
0.410000 3.623516
0.412000 3.624806
0.414000 3.626095
0.416000 3.627382
0.418000 3.628668
0.420000 3.629952
0.422000 3.631236
0.424000 3.632517
0.426000 3.633798
0.428000 3.635077
0.430000 3.636354
0.432000 3.637630
0.434000 3.638905
0.436000 3.640179
0.438000 3.641451
0.440000 3.642721
0.442000 3.643991
0.444000 3.645259
0.446000 3.646526
0.448000 3.647791
0.450000 3.649055
0.452000 3.650318
0.454000 3.651579
0.456000 3.652840
0.458000 3.654098
0.460000 3.655356
0.462000 3.656612
0.464000 3.657867
0.466000 3.659121
0.468000 3.660373
0.470000 3.661625
0.472000 3.662874
0.474000 3.664123
0.476000 3.665370
0.478000 3.666617
0.480000 3.667862
0.482000 3.669105
0.484000 3.670348
0.486000 3.671589
0.488000 3.672829
0.490000 3.674068
0.492000 3.675305
0.494000 3.676541
0.496000 3.677776
0.498000 3.679010
0.500000 3.680243
0.502000 3.681475
0.504000 3.682705
0.506000 3.683934
0.508000 3.685162
0.510000 3.686389
0.512000 3.687615
0.514000 3.688839
0.516000 3.690062
0.518000 3.691285
0.520000 3.692506
0.522000 3.693726
0.524000 3.694944
0.526000 3.696162
0.528000 3.697378
0.530000 3.698594
0.532000 3.699808
0.534000 3.701021
0.536000 3.702233
0.538000 3.703444
0.540000 3.704654
0.542000 3.705862
0.544000 3.707070
0.546000 3.708276
0.548000 3.709482
0.550000 3.710686
0.552000 3.711889
0.554000 3.713091
0.556000 3.714292
0.558000 3.715492
0.560000 3.716691
0.562000 3.717889
0.564000 3.719086
0.566000 3.720282
0.568000 3.721476
0.570000 3.722670
0.572000 3.723863
0.574000 3.725054
0.576000 3.726245
0.578000 3.727434
0.580000 3.728623
0.582000 3.729810
0.584000 3.730996
0.586000 3.732182
0.588000 3.733366
0.590000 3.734550
0.592000 3.735732
0.594000 3.736913
0.596000 3.738094
0.598000 3.739273
0.600000 3.740451


==> exE/I=41_81/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I81-6DS-Rho_RhoSupPv.dat <==
0.600000 2.138779
0.602000 2.138106
0.604000 2.137434
0.606000 2.136763
0.608000 2.136093
0.610000 2.135424
0.612000 2.134756
0.614000 2.134089
0.616000 2.133423
0.618000 2.132758
0.620000 2.132093
0.622000 2.131430
0.624000 2.130768
0.626000 2.130106
0.628000 2.129446
0.630000 2.128786
0.632000 2.128128
0.634000 2.127470
0.636000 2.126814
0.638000 2.126158
0.640000 2.125503
0.642000 2.124849
0.644000 2.124196
0.646000 2.123544
0.648000 2.122893
0.650000 2.122243
0.652000 2.121594
0.654000 2.120945
0.656000 2.120298
0.658000 2.119651
0.660000 2.119005
0.662000 2.118361
0.664000 2.117717
0.666000 2.117074
0.668000 2.116432
0.670000 2.115790
0.672000 2.115150
0.674000 2.114510
0.676000 2.113872
0.678000 2.113234
0.680000 2.112597
0.682000 2.111961
0.684000 2.111326
0.686000 2.110692
0.688000 2.110058
0.690000 2.109426
0.692000 2.108794
0.694000 2.108163
0.696000 2.107533
0.698000 2.106904
0.700000 2.106276
0.702000 2.105648
0.704000 2.105022
0.706000 2.104396
0.708000 2.103771
0.710000 2.103147
0.712000 2.102524
0.714000 2.101901
0.716000 2.101279
0.718000 2.100659
0.720000 2.100039
0.722000 2.099419
0.724000 2.098801
0.726000 2.098183
0.728000 2.097567
0.730000 2.096951
0.732000 2.096335
0.734000 2.095721
0.736000 2.095108
0.738000 2.094495
0.740000 2.093883
0.742000 2.093272
0.744000 2.092661
0.746000 2.092052
0.748000 2.091443
0.750000 2.090835
0.752000 2.090227
0.754000 2.089621
0.756000 2.089015
0.758000 2.088410
0.760000 2.087806
0.762000 2.087203
0.764000 2.086600
0.766000 2.085998
0.768000 2.085397
0.770000 2.084797
0.772000 2.084197
0.774000 2.083598
0.776000 2.083000
0.778000 2.082403
0.780000 2.081806
0.782000 2.081210
0.784000 2.080615
0.786000 2.080021
0.788000 2.079427
0.790000 2.078834
0.792000 2.078242
0.794000 2.077650
0.796000 2.077060
0.798000 2.076470
0.800000 2.075881
0.802000 2.075292
0.804000 2.074704
0.806000 2.074117
0.808000 2.073531
0.810000 2.072945
0.812000 2.072360
0.814000 2.071776
0.816000 2.071192
0.818000 2.070610
0.820000 2.070027
0.822000 2.069446
0.824000 2.068865
0.826000 2.068285
0.828000 2.067706
0.830000 2.067127
0.832000 2.066550
0.834000 2.065972
0.836000 2.065396
0.838000 2.064820
0.840000 2.064245
0.842000 2.063670
0.844000 2.063097
0.846000 2.062523
0.848000 2.061951
0.850000 2.061379
0.852000 2.060808
0.854000 2.060238
0.856000 2.059668
0.858000 2.059099
0.860000 2.058531
0.862000 2.057963
0.864000 2.057396
0.866000 2.056830
0.868000 2.056264
0.870000 2.055699
0.872000 2.055134
0.874000 2.054571
0.876000 2.054007
0.878000 2.053445
0.880000 2.052883
0.882000 2.052322
0.884000 2.051762
0.886000 2.051202
0.888000 2.050643
0.890000 2.050084
0.892000 2.049526
0.894000 2.048969
0.896000 2.048412
0.898000 2.047856
0.900000 2.047301
0.902000 2.046746
0.904000 2.046192
0.906000 2.045638
0.908000 2.045085
0.910000 2.044533
0.912000 2.043982
0.914000 2.043431
0.916000 2.042880
0.918000 2.042331
0.920000 2.041781
0.922000 2.041233
0.924000 2.040685
0.926000 2.040138
0.928000 2.039591
0.930000 2.039045
0.932000 2.038499
0.934000 2.037955
0.936000 2.037410
0.938000 2.036867
0.940000 2.036324
0.942000 2.035781
0.944000 2.035239
0.946000 2.034698
0.948000 2.034157
0.950000 2.033617
0.952000 2.033078
0.954000 2.032539
0.956000 2.032001
0.958000 2.031463
0.960000 2.030926
0.962000 2.030390
0.964000 2.029854
0.966000 2.029318
0.968000 2.028783
0.970000 2.028249
0.972000 2.027716
0.974000 2.027183
0.976000 2.026650
0.978000 2.026118
0.980000 2.025587
0.982000 2.025056
0.984000 2.024526
0.986000 2.023996
0.988000 2.023467
0.990000 2.022939
0.992000 2.022411
0.994000 2.021884
0.996000 2.021357
0.998000 2.020831
1.000000 2.020305


==> exE/I=41_81/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I81-6DS-Rho_VarSteS.dat <==
0.006173 2.410070
0.018519 2.401920
0.030864 2.393962
0.043210 2.386188
0.055556 2.378585
0.067901 2.371144
0.080247 2.363858
0.092593 2.356717
0.104938 2.349715
0.117284 2.342846
0.129630 2.336102
0.141975 2.329479
0.154321 2.322971
0.166667 2.316573
0.179012 2.310281
0.191358 2.304089
0.203704 2.297996
0.216049 2.291996
0.228395 2.286086
0.240741 2.280263
0.253086 2.274523
0.265432 2.268865
0.277778 2.263284
0.290123 2.257779
0.302469 2.252347
0.314815 2.246986
0.327160 2.241693
0.339506 2.236467
0.351852 2.231305
0.364198 2.226205
0.376543 2.221167
0.388889 2.216187
0.401235 2.211264
0.413580 2.206397
0.425926 2.201584
0.438272 2.196825
0.450617 2.192116
0.462963 2.187458
0.475309 2.182848
0.487654 2.178287
0.500000 2.173771
0.512346 2.169301
0.524691 2.164876
0.537037 2.160493
0.549383 2.156153
0.561728 2.151854
0.574074 2.147596
0.586420 1.878616
0.598765 2.801101
0.611111 3.968219
0.623457 3.777380
0.635802 3.761395
0.648148 3.768526
0.660494 3.775639
0.672840 3.782717
0.685185 3.789761
0.697531 3.796773
0.709877 3.803753
0.722222 3.810701
0.734568 3.817618
0.746914 3.824505
0.759259 3.831362
0.771605 3.838190
0.783951 3.844989
0.796296 3.851759
0.808642 3.858502
0.820988 3.865218
0.833333 3.871907
0.845679 3.878570
0.858025 3.885206
0.870370 3.891818
0.882716 3.898404
0.895062 3.904965
0.907407 3.911503
0.919753 3.918016
0.932099 3.924506
0.944444 3.930973
0.956790 3.937417
0.969136 3.943839
0.981481 3.950238
0.993827 3.956616


==> exE/I=41_81/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I81-6DS.txt <==
Conv=y
nRes=4
normRes=5.309542e-03
normRes=7.302191e-05
normRes=1.866923e-08
normRes=1.079810e-13
nG=977
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=2
CellPDMap=5
CellPDMap=2
CellPDMap=2
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=1
CellPDMap=5
CellPDMap=1
CellPDMap=2
CellPDMap=2
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
2.41007043708419832484
2.40191957999867833351
2.39396244217183840064
2.38618758984359535802
2.37858465611476699308
2.37114421617743786896
2.36385767211271202726
2.35671715447415452971
2.34971543872684840437
2.34284587368091390402
2.33610231980300708798
2.32947909579670930924
2.32297093214446537246
2.31657293053457991050
2.31028052828665231289
2.30408946704277450834
2.29799576511554359826
2.29199569298408611928
2.28608575151090542832
2.28026265251918891508
2.27452330142534586699
2.26886478166709215643
2.26328434070527118038
2.25777937740936041067
2.25234743066306020154
2.24698616904880754674
2.24169338148892460794
2.23646696873717720777
2.23130493562817555642
2.22620538400373080279
2.22116650624529388125
2.21618657935015939131
2.21126395949671961105
2.20639707705000809312
2.20158443196540520859
2.19682458955087644981
2.19211617655751922484
2.18745787756031440097
2.18284843162015773643
2.17828662916285686890
2.17377130914460314770
2.16930135628333564668
2.16487569873968022094
2.16049330560061569884
2.15615318484012163935
2.15185438124556416284
2.14759585277851616780
1.87861564556296456452
2.80110056514076743994
3.96821942315761067022
3.77737996375548767958
3.76139536231508886388
3.76852638802667527784
3.77563853430075013762
3.78271657656580062579
3.78976118784616966551
3.79677301963812308117
3.80375270285969957484
3.81070084877597414774
3.81761804982391472763
3.82450488042147185297
3.83136189771974899898
3.83818964232081150101
3.84498863895515308187
3.85175939712507720003
3.85850241171443419930
3.86521816356758751709
3.87190712003915216144
3.87856973551645101139
3.88520645191619529157
3.89181769915705766394
3.89840389560945244085
3.90496544852388760560
3.91150275443912809337
3.91801619957132585270
3.92450616018517139949
3.93097300294807272536
3.93741708526835587634
3.94383875561780961050
3.95023835384153132466
3.95661621145625552742
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
0.98129216798022611545
1.04676958004943543301
0.95953911843705730345
0.99761445449702268462
0.99999835986722196424
0.99999999999343802681
1.00000000000220112817
0.99999999999973354647
1.00000000000022493118
0.99999999999998345768
1.00000000000004263256
0.99999999999998223643
1.00000000000000177636
0.99999999999999356071
0.99999999999999811262
0.99999999999999644729
0.99999999999999744649
0.99999999999999722444
0.99999999999999777955
0.99999999999999733546
0.99999999999999811262
0.99999999999999800160
0.99999999999999811262
0.99999999999999822364
0.99999999999999833467
0.99999999999999811262
0.99999999999999888978
0.99999999999999822364
0.99999999999999988898
0.99999999999999122924
0.99999999999999478195
0.99999999999994104716
1.00000000000007349676
0.99999999999937350115
0.70482972952483813334
0.70284761071253842868
0.70091392171490951579
0.69902580409192971445
0.69718066611880347150
0.69537615159355214978
0.69361011103645153764
0.69188057708589334460
0.69018574360814766155
0.68852394780574488475
0.68689365479534914005
0.68529344425285565467
0.68372199879887551877
0.68217809385548533463
0.68066058875258439453
0.67916841890069601373
0.67770058887796902347
0.67625616630418572406
0.67483427639497151063
0.67343409710612323060
0.67205485479174364993
0.67069582031126107058
0.66935630552988667485
0.66803566016498994173
0.66673326893749584876
0.66544854899301375539
0.66418094756212398000
0.66292993983326808927
0.66169502701509863574
0.66047573456806829562
0.65927161058754013556
0.65808222432283747239
0.65690716481855837561
0.65574603966596156646
0.65459847385389169361
0.65346410870934057424
0.65234260092008222731
0.65123362162986198065
0.65013685560390366280
0.64905200044865962727
0.64797876590317704526
0.64691687314694112931
0.64586605422010812116
0.64482605139442306097
0.64379661666338061643
0.64277751122382209559
0.64176847456614094511
0.57897941058987600904
0.79425486265350742077
1.10875591812421725457
1.05006466498639805529
1.04549676049093309693
1.04733468113317029768
1.04916831315966319060
1.05099341918568289778
1.05281016746472211310
1.05461872087185404290
1.05641923713631546988
1.05821186907448194781
1.05999676479554261199
1.06177406790401507308
1.06354391768766376458
1.06530644929701079349
1.06706179391467781414
1.06881007891624002504
1.07055142802265979007
1.07228596144502907883
1.07401379602200086616
1.07573504535040642693
1.07744981990942334527
1.07915822717871989767
1.08086037175089977325
1.08255635543858952374
1.08424627737648049397
1.08593023411861011596
1.08760831973115412730
1.08928062588095797558
1.09094724192011760522
1.09260825496656743816
1.09426374998154818385
1.09591380984449515701
1.000
1.000
1.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.294
0.933
0.933
0.933
0.933
0.933
0.000
1.000
0.000
1.000
1.000
1.000
1.000
1.000
1.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.294
0.933
0.000
0.647
1.000
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.000
0.000
0.510
0.510
0.510
0.510
0.510
0.502
1.000
0.502
1.000
0.000
0.000
0.000
0.647
1.000
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.000
0.000
0.510
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933
0.933
0.933
0.933
0.933
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933


==> exE/I=41_81/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I81-7DS-RhoError.dat <==
0.006173 0.00000001044711339659
0.018519 0.00000000048639892114
0.030864 0.00000000008441913835
0.043210 0.00000000009046985383
0.055556 0.00000000009688960745
0.067901 0.00000000013886003458
0.080247 0.00000000011799317079
0.092593 0.00000000009504397269
0.104938 0.00000000007853673267
0.117284 0.00000000006582467904
0.129630 0.00000000005543299153
0.141975 0.00000000004687672472
0.154321 0.00000000003983036123
0.166667 0.00000000003400613124
0.179012 0.00000000002916200614
0.191358 0.00000000002511280073
0.203704 0.00000000002171329783
0.216049 0.00000000001884314926
0.228395 0.00000000001641131675
0.240741 0.00000000001433964059
0.253086 0.00000000001257305371
0.265432 0.00000000001105648906
0.277778 0.00000000000975086678
0.290123 0.00000000000862421246
0.302469 0.00000000000764854846
0.314815 0.00000000000680122625
0.327160 0.00000000000606226180
0.339506 0.00000000000541744427
0.351852 0.00000000000484945417
0.364198 0.00000000000435163017
0.376543 0.00000000000391686683
0.388889 0.00000000000352118334
0.401235 0.00000000000319433369
0.413580 0.00000000000285638180
0.425926 0.00000000000266364708
0.438272 0.00000000000224842367
0.450617 0.00000000000242383891
0.462963 0.00000000000135447209
0.475309 0.00000000000315569793
0.487654 0.00000000000138911105
0.500000 0.00000000000909361475
0.512346 0.00000000000753841434
0.524691 0.00000000001178523945
0.537037 0.00000000003614664124
0.549383 0.00000000006150591148
0.561728 0.00000000005321876273
0.574074 0.00001640131985913840
0.586420 0.17677972995531621159
0.598765 0.06556624119330045630
0.611111 0.08385416058001160522
0.623457 0.02732088688253409003
0.635802 0.00002212236103638077
0.648148 0.00000007340834295988
0.660494 0.00000000000273070455
0.672840 0.00000000000139177558
0.685185 0.00000000000191935356
0.697531 0.00000000000041877612
0.709877 0.00000000000059818817
0.722222 0.00000000000018873791
0.734568 0.00000000000039035442
0.746914 0.00000000000028599345
0.759259 0.00000000000026911806
0.771605 0.00000000000023669955
0.783951 0.00000000000026334490
0.796296 0.00000000000024424907
0.808642 0.00000000000020072832
0.820988 0.00000000000018429702
0.833333 0.00000000000021005420
0.845679 0.00000000000019539925
0.858025 0.00000000000014832580
0.870370 0.00000000000014033219
0.882716 0.00000000000016653345
0.895062 0.00000000000016031620
0.907407 0.00000000000011635137
0.919753 0.00000000000010791368
0.932099 0.00000000000013411494
0.944444 0.00000000000009992007
0.956790 0.00000000000005462297
0.969136 0.00000000000009015011
0.981481 0.00000000000011324275
0.993827 0.00000000000442135217


==> exE/I=41_81/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I81-7DS-Rho_RhoExact.dat <==
0.000000 2.414214
0.002000 2.412863
0.004000 2.411517
0.006000 2.410177
0.008000 2.408843
0.010000 2.407514
0.012000 2.406190
0.014000 2.404871
0.016000 2.403558
0.018000 2.402250
0.020000 2.400947
0.022000 2.399649
0.024000 2.398356
0.026000 2.397067
0.028000 2.395784
0.030000 2.394506
0.032000 2.393232
0.034000 2.391963
0.036000 2.390699
0.038000 2.389440
0.040000 2.388185
0.042000 2.386935
0.044000 2.385689
0.046000 2.384448
0.048000 2.383211
0.050000 2.381978
0.052000 2.380750
0.054000 2.379527
0.056000 2.378307
0.058000 2.377092
0.060000 2.375881
0.062000 2.374674
0.064000 2.373472
0.066000 2.372273
0.068000 2.371079
0.070000 2.369889
0.072000 2.368702
0.074000 2.367520
0.076000 2.366341
0.078000 2.365167
0.080000 2.363996
0.082000 2.362829
0.084000 2.361666
0.086000 2.360507
0.088000 2.359351
0.090000 2.358199
0.092000 2.357051
0.094000 2.355906
0.096000 2.354765
0.098000 2.353628
0.100000 2.352494
0.102000 2.351364
0.104000 2.350237
0.106000 2.349114
0.108000 2.347994
0.110000 2.346878
0.112000 2.345765
0.114000 2.344655
0.116000 2.343549
0.118000 2.342446
0.120000 2.341346
0.122000 2.340250
0.124000 2.339157
0.126000 2.338067
0.128000 2.336980
0.130000 2.335897
0.132000 2.334817
0.134000 2.333739
0.136000 2.332665
0.138000 2.331594
0.140000 2.330526
0.142000 2.329461
0.144000 2.328399
0.146000 2.327340
0.148000 2.326284
0.150000 2.325231
0.152000 2.324181
0.154000 2.323134
0.156000 2.322090
0.158000 2.321048
0.160000 2.320010
0.162000 2.318974
0.164000 2.317941
0.166000 2.316911
0.168000 2.315884
0.170000 2.314859
0.172000 2.313838
0.174000 2.312818
0.176000 2.311802
0.178000 2.310788
0.180000 2.309777
0.182000 2.308769
0.184000 2.307763
0.186000 2.306760
0.188000 2.305760
0.190000 2.304762
0.192000 2.303766
0.194000 2.302773
0.196000 2.301783
0.198000 2.300795
0.200000 2.299810
0.202000 2.298827
0.204000 2.297847
0.206000 2.296869
0.208000 2.295893
0.210000 2.294920
0.212000 2.293950
0.214000 2.292982
0.216000 2.292016
0.218000 2.291052
0.220000 2.290091
0.222000 2.289132
0.224000 2.288176
0.226000 2.287222
0.228000 2.286270
0.230000 2.285320
0.232000 2.284373
0.234000 2.283428
0.236000 2.282485
0.238000 2.281545
0.240000 2.280606
0.242000 2.279670
0.244000 2.278736
0.246000 2.277804
0.248000 2.276875
0.250000 2.275947
0.252000 2.275022
0.254000 2.274098
0.256000 2.273177
0.258000 2.272258
0.260000 2.271341
0.262000 2.270427
0.264000 2.269514
0.266000 2.268603
0.268000 2.267694
0.270000 2.266788
0.272000 2.265883
0.274000 2.264981
0.276000 2.264080
0.278000 2.263181
0.280000 2.262285
0.282000 2.261390
0.284000 2.260497
0.286000 2.259607
0.288000 2.258718
0.290000 2.257831
0.292000 2.256946
0.294000 2.256063
0.296000 2.255182
0.298000 2.254303
0.300000 2.253425
0.302000 2.252550
0.304000 2.251676
0.306000 2.250804
0.308000 2.249934
0.310000 2.249066
0.312000 2.248200
0.314000 2.247335
0.316000 2.246472
0.318000 2.245611
0.320000 2.244752
0.322000 2.243895
0.324000 2.243039
0.326000 2.242185
0.328000 2.241333
0.330000 2.240483
0.332000 2.239634
0.334000 2.238787
0.336000 2.237942
0.338000 2.237098
0.340000 2.236257
0.342000 2.235416
0.344000 2.234578
0.346000 2.233741
0.348000 2.232906
0.350000 2.232073
0.352000 2.231241
0.354000 2.230411
0.356000 2.229582
0.358000 2.228755
0.360000 2.227930
0.362000 2.227106
0.364000 2.226284
0.366000 2.225463
0.368000 2.224645
0.370000 2.223827
0.372000 2.223011
0.374000 2.222197
0.376000 2.221385
0.378000 2.220573
0.380000 2.219764
0.382000 2.218956
0.384000 2.218149
0.386000 2.217344
0.388000 2.216541
0.390000 2.215739
0.392000 2.214938
0.394000 2.214139
0.396000 2.213342
0.398000 2.212546
0.400000 2.211751
0.402000 2.210958
0.404000 2.210167
0.406000 2.209377
0.408000 2.208588
0.410000 2.207801
0.412000 2.207015
0.414000 2.206230
0.416000 2.205447
0.418000 2.204666
0.420000 2.203886
0.422000 2.203107
0.424000 2.202329
0.426000 2.201554
0.428000 2.200779
0.430000 2.200006
0.432000 2.199234
0.434000 2.198463
0.436000 2.197694
0.438000 2.196927
0.440000 2.196160
0.442000 2.195395
0.444000 2.194631
0.446000 2.193869
0.448000 2.193108
0.450000 2.192348
0.452000 2.191590
0.454000 2.190833
0.456000 2.190077
0.458000 2.189323
0.460000 2.188569
0.462000 2.187817
0.464000 2.187067
0.466000 2.186317
0.468000 2.185569
0.470000 2.184823
0.472000 2.184077
0.474000 2.183333
0.476000 2.182590
0.478000 2.181848
0.480000 2.181107
0.482000 2.180368
0.484000 2.179630
0.486000 2.178893
0.488000 2.178158
0.490000 2.177423
0.492000 2.176690
0.494000 2.175958
0.496000 2.175227
0.498000 2.174498
0.500000 2.173769
0.502000 2.173042
0.504000 2.172316
0.506000 2.171591
0.508000 2.170868
0.510000 2.170145
0.512000 2.169424
0.514000 2.168704
0.516000 2.167985
0.518000 2.167267
0.520000 2.166550
0.522000 2.165835
0.524000 2.165121
0.526000 2.164407
0.528000 2.163695
0.530000 2.162984
0.532000 2.162274
0.534000 2.161566
0.536000 2.160858
0.538000 2.160152
0.540000 2.159446
0.542000 2.158742
0.544000 2.158039
0.546000 2.157336
0.548000 2.156635
0.550000 2.155936
0.552000 2.155237
0.554000 2.154539
0.556000 2.153842
0.558000 2.153147
0.560000 2.152452
0.562000 2.151759
0.564000 2.151066
0.566000 2.150375
0.568000 2.149684
0.570000 2.148995
0.572000 2.148307
0.574000 2.147620
0.576000 2.146934
0.578000 2.146248
0.580000 2.145564
0.582000 2.144881
0.584000 2.144199
0.586000 2.143518
0.588000 2.142838
0.590000 2.142159
0.592000 2.141481
0.594000 2.140804
0.596000 2.140128
0.598000 2.139453
0.600000 2.138779
0.600000 2.139453
0.600000 3.739273
0.600000 3.740451
0.602000 3.741629
0.604000 3.742805
0.606000 3.743980
0.608000 3.745155
0.610000 3.746328
0.612000 3.747501
0.614000 3.748672
0.616000 3.749843
0.618000 3.751012
0.620000 3.752181
0.622000 3.753349
0.624000 3.754515
0.626000 3.755681
0.628000 3.756846
0.630000 3.758010
0.632000 3.759173
0.634000 3.760335
0.636000 3.761496
0.638000 3.762656
0.640000 3.763815
0.642000 3.764973
0.644000 3.766130
0.646000 3.767287
0.648000 3.768442
0.650000 3.769597
0.652000 3.770751
0.654000 3.771903
0.656000 3.773055
0.658000 3.774206
0.660000 3.775356
0.662000 3.776505
0.664000 3.777654
0.666000 3.778801
0.668000 3.779947
0.670000 3.781093
0.672000 3.782238
0.674000 3.783382
0.676000 3.784525
0.678000 3.785667
0.680000 3.786808
0.682000 3.787948
0.684000 3.789088
0.686000 3.790226
0.688000 3.791364
0.690000 3.792501
0.692000 3.793637
0.694000 3.794772
0.696000 3.795907
0.698000 3.797040
0.700000 3.798173
0.702000 3.799305
0.704000 3.800436
0.706000 3.801566
0.708000 3.802695
0.710000 3.803824
0.712000 3.804951
0.714000 3.806078
0.716000 3.807204
0.718000 3.808329
0.720000 3.809454
0.722000 3.810577
0.724000 3.811700
0.726000 3.812822
0.728000 3.813943
0.730000 3.815064
0.732000 3.816183
0.734000 3.817302
0.736000 3.818420
0.738000 3.819537
0.740000 3.820653
0.742000 3.821769
0.744000 3.822884
0.746000 3.823998
0.748000 3.825111
0.750000 3.826223
0.752000 3.827335
0.754000 3.828446
0.756000 3.829556
0.758000 3.830665
0.760000 3.831774
0.762000 3.832881
0.764000 3.833988
0.766000 3.835095
0.768000 3.836200
0.770000 3.837305
0.772000 3.838409
0.774000 3.839512
0.776000 3.840615
0.778000 3.841716
0.780000 3.842817
0.782000 3.843917
0.784000 3.845017
0.786000 3.846116
0.788000 3.847214
0.790000 3.848311
0.792000 3.849408
0.794000 3.850503
0.796000 3.851598
0.798000 3.852693
0.800000 3.853786
0.802000 3.854879
0.804000 3.855971
0.806000 3.857063
0.808000 3.858154
0.810000 3.859244
0.812000 3.860333
0.814000 3.861421
0.816000 3.862509
0.818000 3.863597
0.820000 3.864683
0.822000 3.865769
0.824000 3.866854
0.826000 3.867938
0.828000 3.869022
0.830000 3.870105
0.832000 3.871187
0.834000 3.872269
0.836000 3.873350
0.838000 3.874430
0.840000 3.875509
0.842000 3.876588
0.844000 3.877666
0.846000 3.878744
0.848000 3.879820
0.850000 3.880897
0.852000 3.881972
0.854000 3.883047
0.856000 3.884121
0.858000 3.885194
0.860000 3.886267
0.862000 3.887339
0.864000 3.888411
0.866000 3.889481
0.868000 3.890551
0.870000 3.891621
0.872000 3.892690
0.874000 3.893758
0.876000 3.894825
0.878000 3.895892
0.880000 3.896958
0.882000 3.898024
0.884000 3.899088
0.886000 3.900153
0.888000 3.901216
0.890000 3.902279
0.892000 3.903341
0.894000 3.904403
0.896000 3.905464
0.898000 3.906525
0.900000 3.907584
0.902000 3.908643
0.904000 3.909702
0.906000 3.910760
0.908000 3.911817
0.910000 3.912874
0.912000 3.913930
0.914000 3.914985
0.916000 3.916040
0.918000 3.917094
0.920000 3.918147
0.922000 3.919200
0.924000 3.920252
0.926000 3.921304
0.928000 3.922355
0.930000 3.923405
0.932000 3.924455
0.934000 3.925505
0.936000 3.926553
0.938000 3.927601
0.940000 3.928649
0.942000 3.929695
0.944000 3.930742
0.946000 3.931787
0.948000 3.932832
0.950000 3.933877
0.952000 3.934920
0.954000 3.935964
0.956000 3.937006
0.958000 3.938048
0.960000 3.939090
0.962000 3.940131
0.964000 3.941171
0.966000 3.942211
0.968000 3.943250
0.970000 3.944288
0.972000 3.945326
0.974000 3.946364
0.976000 3.947401
0.978000 3.948437
0.980000 3.949472
0.982000 3.950508
0.984000 3.951542
0.986000 3.952576
0.988000 3.953609
0.990000 3.954642
0.992000 3.955675
0.994000 3.956706
0.996000 3.957737
0.998000 3.958768
1.000000 3.959798


==> exE/I=41_81/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I81-7DS-Rho_RhoSubPv.dat <==
0.000000 3.313708
0.002000 3.315564
0.004000 3.317413
0.006000 3.319258
0.008000 3.321097
0.010000 3.322930
0.012000 3.324758
0.014000 3.326581
0.016000 3.328399
0.018000 3.330211
0.020000 3.332019
0.022000 3.333821
0.024000 3.335619
0.026000 3.337411
0.028000 3.339199
0.030000 3.340982
0.032000 3.342760
0.034000 3.344533
0.036000 3.346301
0.038000 3.348065
0.040000 3.349824
0.042000 3.351579
0.044000 3.353329
0.046000 3.355075
0.048000 3.356816
0.050000 3.358553
0.052000 3.360285
0.054000 3.362013
0.056000 3.363737
0.058000 3.365456
0.060000 3.367172
0.062000 3.368883
0.064000 3.370590
0.066000 3.372293
0.068000 3.373991
0.070000 3.375686
0.072000 3.377377
0.074000 3.379064
0.076000 3.380747
0.078000 3.382426
0.080000 3.384101
0.082000 3.385772
0.084000 3.387439
0.086000 3.389103
0.088000 3.390763
0.090000 3.392419
0.092000 3.394072
0.094000 3.395721
0.096000 3.397366
0.098000 3.399008
0.100000 3.400646
0.102000 3.402280
0.104000 3.403912
0.106000 3.405539
0.108000 3.407163
0.110000 3.408784
0.112000 3.410401
0.114000 3.412015
0.116000 3.413626
0.118000 3.415233
0.120000 3.416837
0.122000 3.418438
0.124000 3.420035
0.126000 3.421630
0.128000 3.423221
0.130000 3.424809
0.132000 3.426393
0.134000 3.427975
0.136000 3.429554
0.138000 3.431129
0.140000 3.432701
0.142000 3.434271
0.144000 3.435837
0.146000 3.437400
0.148000 3.438960
0.150000 3.440518
0.152000 3.442072
0.154000 3.443624
0.156000 3.445172
0.158000 3.446718
0.160000 3.448261
0.162000 3.449801
0.164000 3.451338
0.166000 3.452873
0.168000 3.454405
0.170000 3.455933
0.172000 3.457460
0.174000 3.458983
0.176000 3.460504
0.178000 3.462022
0.180000 3.463537
0.182000 3.465050
0.184000 3.466560
0.186000 3.468068
0.188000 3.469573
0.190000 3.471075
0.192000 3.472575
0.194000 3.474072
0.196000 3.475567
0.198000 3.477059
0.200000 3.478548
0.202000 3.480035
0.204000 3.481520
0.206000 3.483002
0.208000 3.484482
0.210000 3.485960
0.212000 3.487435
0.214000 3.488907
0.216000 3.490377
0.218000 3.491845
0.220000 3.493311
0.222000 3.494774
0.224000 3.496235
0.226000 3.497693
0.228000 3.499149
0.230000 3.500603
0.232000 3.502055
0.234000 3.503504
0.236000 3.504952
0.238000 3.506397
0.240000 3.507839
0.242000 3.509280
0.244000 3.510718
0.246000 3.512154
0.248000 3.513588
0.250000 3.515020
0.252000 3.516450
0.254000 3.517878
0.256000 3.519303
0.258000 3.520726
0.260000 3.522148
0.262000 3.523567
0.264000 3.524984
0.266000 3.526399
0.268000 3.527812
0.270000 3.529223
0.272000 3.530632
0.274000 3.532039
0.276000 3.533444
0.278000 3.534847
0.280000 3.536248
0.282000 3.537647
0.284000 3.539044
0.286000 3.540439
0.288000 3.541832
0.290000 3.543224
0.292000 3.544613
0.294000 3.546000
0.296000 3.547386
0.298000 3.548769
0.300000 3.550151
0.302000 3.551531
0.304000 3.552909
0.306000 3.554285
0.308000 3.555660
0.310000 3.557032
0.312000 3.558403
0.314000 3.559772
0.316000 3.561139
0.318000 3.562504
0.320000 3.563868
0.322000 3.565230
0.324000 3.566590
0.326000 3.567948
0.328000 3.569304
0.330000 3.570659
0.332000 3.572012
0.334000 3.573363
0.336000 3.574713
0.338000 3.576061
0.340000 3.577407
0.342000 3.578752
0.344000 3.580094
0.346000 3.581435
0.348000 3.582775
0.350000 3.584113
0.352000 3.585449
0.354000 3.586784
0.356000 3.588116
0.358000 3.589448
0.360000 3.590777
0.362000 3.592106
0.364000 3.593432
0.366000 3.594757
0.368000 3.596080
0.370000 3.597402
0.372000 3.598722
0.374000 3.600041
0.376000 3.601358
0.378000 3.602673
0.380000 3.603987
0.382000 3.605299
0.384000 3.606610
0.386000 3.607920
0.388000 3.609227
0.390000 3.610534
0.392000 3.611839
0.394000 3.613142
0.396000 3.614444
0.398000 3.615744
0.400000 3.617043
0.402000 3.618341
0.404000 3.619637
0.406000 3.620931
0.408000 3.622224
0.410000 3.623516
0.412000 3.624806
0.414000 3.626095
0.416000 3.627382
0.418000 3.628668
0.420000 3.629952
0.422000 3.631236
0.424000 3.632517
0.426000 3.633798
0.428000 3.635077
0.430000 3.636354
0.432000 3.637630
0.434000 3.638905
0.436000 3.640179
0.438000 3.641451
0.440000 3.642721
0.442000 3.643991
0.444000 3.645259
0.446000 3.646526
0.448000 3.647791
0.450000 3.649055
0.452000 3.650318
0.454000 3.651579
0.456000 3.652840
0.458000 3.654098
0.460000 3.655356
0.462000 3.656612
0.464000 3.657867
0.466000 3.659121
0.468000 3.660373
0.470000 3.661625
0.472000 3.662874
0.474000 3.664123
0.476000 3.665370
0.478000 3.666617
0.480000 3.667862
0.482000 3.669105
0.484000 3.670348
0.486000 3.671589
0.488000 3.672829
0.490000 3.674068
0.492000 3.675305
0.494000 3.676541
0.496000 3.677776
0.498000 3.679010
0.500000 3.680243
0.502000 3.681475
0.504000 3.682705
0.506000 3.683934
0.508000 3.685162
0.510000 3.686389
0.512000 3.687615
0.514000 3.688839
0.516000 3.690062
0.518000 3.691285
0.520000 3.692506
0.522000 3.693726
0.524000 3.694944
0.526000 3.696162
0.528000 3.697378
0.530000 3.698594
0.532000 3.699808
0.534000 3.701021
0.536000 3.702233
0.538000 3.703444
0.540000 3.704654
0.542000 3.705862
0.544000 3.707070
0.546000 3.708276
0.548000 3.709482
0.550000 3.710686
0.552000 3.711889
0.554000 3.713091
0.556000 3.714292
0.558000 3.715492
0.560000 3.716691
0.562000 3.717889
0.564000 3.719086
0.566000 3.720282
0.568000 3.721476
0.570000 3.722670
0.572000 3.723863
0.574000 3.725054
0.576000 3.726245
0.578000 3.727434
0.580000 3.728623
0.582000 3.729810
0.584000 3.730996
0.586000 3.732182
0.588000 3.733366
0.590000 3.734550
0.592000 3.735732
0.594000 3.736913
0.596000 3.738094
0.598000 3.739273
0.600000 3.740451


==> exE/I=41_81/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I81-7DS-Rho_RhoSupPv.dat <==
0.600000 2.138779
0.602000 2.138106
0.604000 2.137434
0.606000 2.136763
0.608000 2.136093
0.610000 2.135424
0.612000 2.134756
0.614000 2.134089
0.616000 2.133423
0.618000 2.132758
0.620000 2.132093
0.622000 2.131430
0.624000 2.130768
0.626000 2.130106
0.628000 2.129446
0.630000 2.128786
0.632000 2.128128
0.634000 2.127470
0.636000 2.126814
0.638000 2.126158
0.640000 2.125503
0.642000 2.124849
0.644000 2.124196
0.646000 2.123544
0.648000 2.122893
0.650000 2.122243
0.652000 2.121594
0.654000 2.120945
0.656000 2.120298
0.658000 2.119651
0.660000 2.119005
0.662000 2.118361
0.664000 2.117717
0.666000 2.117074
0.668000 2.116432
0.670000 2.115790
0.672000 2.115150
0.674000 2.114510
0.676000 2.113872
0.678000 2.113234
0.680000 2.112597
0.682000 2.111961
0.684000 2.111326
0.686000 2.110692
0.688000 2.110058
0.690000 2.109426
0.692000 2.108794
0.694000 2.108163
0.696000 2.107533
0.698000 2.106904
0.700000 2.106276
0.702000 2.105648
0.704000 2.105022
0.706000 2.104396
0.708000 2.103771
0.710000 2.103147
0.712000 2.102524
0.714000 2.101901
0.716000 2.101279
0.718000 2.100659
0.720000 2.100039
0.722000 2.099419
0.724000 2.098801
0.726000 2.098183
0.728000 2.097567
0.730000 2.096951
0.732000 2.096335
0.734000 2.095721
0.736000 2.095108
0.738000 2.094495
0.740000 2.093883
0.742000 2.093272
0.744000 2.092661
0.746000 2.092052
0.748000 2.091443
0.750000 2.090835
0.752000 2.090227
0.754000 2.089621
0.756000 2.089015
0.758000 2.088410
0.760000 2.087806
0.762000 2.087203
0.764000 2.086600
0.766000 2.085998
0.768000 2.085397
0.770000 2.084797
0.772000 2.084197
0.774000 2.083598
0.776000 2.083000
0.778000 2.082403
0.780000 2.081806
0.782000 2.081210
0.784000 2.080615
0.786000 2.080021
0.788000 2.079427
0.790000 2.078834
0.792000 2.078242
0.794000 2.077650
0.796000 2.077060
0.798000 2.076470
0.800000 2.075881
0.802000 2.075292
0.804000 2.074704
0.806000 2.074117
0.808000 2.073531
0.810000 2.072945
0.812000 2.072360
0.814000 2.071776
0.816000 2.071192
0.818000 2.070610
0.820000 2.070027
0.822000 2.069446
0.824000 2.068865
0.826000 2.068285
0.828000 2.067706
0.830000 2.067127
0.832000 2.066550
0.834000 2.065972
0.836000 2.065396
0.838000 2.064820
0.840000 2.064245
0.842000 2.063670
0.844000 2.063097
0.846000 2.062523
0.848000 2.061951
0.850000 2.061379
0.852000 2.060808
0.854000 2.060238
0.856000 2.059668
0.858000 2.059099
0.860000 2.058531
0.862000 2.057963
0.864000 2.057396
0.866000 2.056830
0.868000 2.056264
0.870000 2.055699
0.872000 2.055134
0.874000 2.054571
0.876000 2.054007
0.878000 2.053445
0.880000 2.052883
0.882000 2.052322
0.884000 2.051762
0.886000 2.051202
0.888000 2.050643
0.890000 2.050084
0.892000 2.049526
0.894000 2.048969
0.896000 2.048412
0.898000 2.047856
0.900000 2.047301
0.902000 2.046746
0.904000 2.046192
0.906000 2.045638
0.908000 2.045085
0.910000 2.044533
0.912000 2.043982
0.914000 2.043431
0.916000 2.042880
0.918000 2.042331
0.920000 2.041781
0.922000 2.041233
0.924000 2.040685
0.926000 2.040138
0.928000 2.039591
0.930000 2.039045
0.932000 2.038499
0.934000 2.037955
0.936000 2.037410
0.938000 2.036867
0.940000 2.036324
0.942000 2.035781
0.944000 2.035239
0.946000 2.034698
0.948000 2.034157
0.950000 2.033617
0.952000 2.033078
0.954000 2.032539
0.956000 2.032001
0.958000 2.031463
0.960000 2.030926
0.962000 2.030390
0.964000 2.029854
0.966000 2.029318
0.968000 2.028783
0.970000 2.028249
0.972000 2.027716
0.974000 2.027183
0.976000 2.026650
0.978000 2.026118
0.980000 2.025587
0.982000 2.025056
0.984000 2.024526
0.986000 2.023996
0.988000 2.023467
0.990000 2.022939
0.992000 2.022411
0.994000 2.021884
0.996000 2.021357
0.998000 2.020831
1.000000 2.020305


==> exE/I=41_81/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I81-7DS-Rho_VarSteS.dat <==
0.006173 2.410070
0.018519 2.401920
0.030864 2.393962
0.043210 2.386188
0.055556 2.378585
0.067901 2.371144
0.080247 2.363858
0.092593 2.356717
0.104938 2.349715
0.117284 2.342846
0.129630 2.336102
0.141975 2.329479
0.154321 2.322971
0.166667 2.316573
0.179012 2.310281
0.191358 2.304089
0.203704 2.297996
0.216049 2.291996
0.228395 2.286086
0.240741 2.280263
0.253086 2.274523
0.265432 2.268865
0.277778 2.263284
0.290123 2.257779
0.302469 2.252347
0.314815 2.246986
0.327160 2.241693
0.339506 2.236467
0.351852 2.231305
0.364198 2.226205
0.376543 2.221167
0.388889 2.216187
0.401235 2.211264
0.413580 2.206397
0.425926 2.201584
0.438272 2.196825
0.450617 2.192116
0.462963 2.187458
0.475309 2.182848
0.487654 2.178287
0.500000 2.173771
0.512346 2.169301
0.524691 2.164876
0.537037 2.160493
0.549383 2.156153
0.561728 2.151854
0.574074 2.147612
0.586420 1.966597
0.598765 2.846345
0.611111 3.830832
0.623457 3.781518
0.635802 3.761402
0.648148 3.768526
0.660494 3.775639
0.672840 3.782717
0.685185 3.789761
0.697531 3.796773
0.709877 3.803753
0.722222 3.810701
0.734568 3.817618
0.746914 3.824505
0.759259 3.831362
0.771605 3.838190
0.783951 3.844989
0.796296 3.851759
0.808642 3.858502
0.820988 3.865218
0.833333 3.871907
0.845679 3.878570
0.858025 3.885206
0.870370 3.891818
0.882716 3.898404
0.895062 3.904965
0.907407 3.911503
0.919753 3.918016
0.932099 3.924506
0.944444 3.930973
0.956790 3.937417
0.969136 3.943839
0.981481 3.950238
0.993827 3.956616


==> exE/I=41_81/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I81-7DS.txt <==
Conv=y
nRes=4
normRes=2.910605e-03
normRes=2.143561e-05
normRes=8.514564e-10
normRes=2.142238e-15
nG=977
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=1
CellPDMap=5
CellPDMap=1
CellPDMap=2
CellPDMap=2
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=0
CellPDMap=5
CellPDMap=0
CellPDMap=2
CellPDMap=1
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
2.41007043708419343986
2.40191957999867922169
2.39396244217183884473
2.38618758984359358166
2.37858465611476610491
2.37114421617743698079
2.36385767211271202726
2.35671715447415275335
2.34971543872684618393
2.34284587368091390402
2.33610231980300753207
2.32947909579670797697
2.32297093214446404019
2.31657293053458035459
2.31028052828665186880
2.30408946704277362016
2.29799576511554359826
2.29199569298408700746
2.28608575151090587241
2.28026265251918669463
2.27452330142534675517
2.26886478166709215643
2.26328434070527029220
2.25777937740935952249
2.25234743066305886927
2.24698616904880710266
2.24169338148892416385
2.23646696873717809595
2.23130493562817511233
2.22620538400373169097
2.22116650624529432534
2.21618657935015983540
2.21126395949671916696
2.20639707705000898130
2.20158443196540520859
2.19682458955087644981
2.19211617655751878075
2.18745787756031351279
2.18284843162015773643
2.17828662916285686890
2.17377130914460447997
2.16930135628333653486
2.16487569873968110912
2.16049330560061525475
2.15615318484012119526
2.15185438124556327466
2.14761237590775033723
1.96659734799052077214
2.84634532082432745170
3.83083241183936484830
3.78151786486300123258
3.76140156467015573938
3.76852631464221632385
3.77563853430075413442
3.78271657656580151396
3.78976118784616655688
3.79677301963812530161
3.80375270285969335760
3.81070084877597237139
3.81761804982391561580
3.82450488042147274115
3.83136189771974988716
3.83818964232080883647
3.84498863895515174960
3.85175939712507986457
3.85850241171443286703
3.86521816356758662891
3.87190712003915038508
3.87856973551644967912
3.88520645191619573566
3.89181769915705855212
3.89840389560945288494
3.90496544852388494107
3.91150275443912764928
3.91801619957132984950
3.92450616018517139949
3.93097300294807405763
3.93741708526835765269
3.94383875561781005459
3.95023835384153487738
3.95661621145624220475
0.99999999999999977796
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
0.99124954974553147746
1.03500180101787364606
0.97191419247866661646
0.99718638888506927476
0.99999774399035956662
1.00000000759608598244
1.00000000000220357066
0.99999999999973310238
1.00000000000022515323
0.99999999999998334665
1.00000000000004263256
0.99999999999998234745
1.00000000000000177636
0.99999999999999356071
0.99999999999999822364
0.99999999999999633626
0.99999999999999777955
0.99999999999999700240
0.99999999999999777955
0.99999999999999755751
0.99999999999999789058
0.99999999999999811262
0.99999999999999811262
0.99999999999999789058
0.99999999999999866773
0.99999999999999800160
0.99999999999999911182
0.99999999999999822364
1.00000000000000000000
0.99999999999999134026
0.99999999999999467093
0.99999999999994115818
1.00000000000007349676
0.99999999999937549955
0.70482972952483691209
0.70284761071253853970
0.70091392171490951579
0.69902580409192927036
0.69718066611880313843
0.69537615159355192773
0.69361011103645164866
0.69188057708589278949
0.69018574360814710644
0.68852394780574477373
0.68689365479534936210
0.68529344425285532161
0.68372199879887529672
0.68217809385548544565
0.68066058875258417249
0.67916841890069556964
0.67770058887796902347
0.67625616630418594610
0.67483427639497151063
0.67343409710612278651
0.67205485479174364993
0.67069582031126107058
0.66935630552988656383
0.66803566016498983071
0.66673326893749562672
0.66544854899301353335
0.66418094756212386898
0.66292993983326831131
0.66169502701509852471
0.66047573456806851766
0.65927161058754013556
0.65808222432283747239
0.65690716481855848663
0.65574603966596178850
0.65459847385389169361
0.65346410870934046322
0.65234260092008222731
0.65123362162986164758
0.65013685560390388485
0.64905200044865951625
0.64797876590317737833
0.64691687314694135136
0.64586605422010845423
0.64482605139442294995
0.64379661666338039439
0.64277751122382198457
0.64177260534844948747
0.59854506275866503628
0.80868455677398842774
1.07097429750511508040
1.05121198088119705005
1.04549847104408732967
1.04733466078701131785
1.04916831315966518900
1.05099341918568289778
1.05281016746472144696
1.05461872087185448699
1.05641923713631391557
1.05821186907448172576
1.05999676479554327813
1.06177406790401551717
1.06354391768766443072
1.06530644929701079349
1.06706179391467714801
1.06881007891624024708
1.07055142802265912394
1.07228596144502863474
1.07401379602200064411
1.07573504535040576080
1.07744981990942334527
1.07915822717872034175
1.08086037175089955120
1.08255635543858930170
1.08424627737648071601
1.08593023411861100413
1.08760831973115390525
1.08928062588095819763
1.09094724192011760522
1.09260825496656788225
1.09426374998154907203
1.09591380984449138225
1.000
1.000
1.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.294
0.933
0.933
0.933
0.933
0.933
0.000
1.000
0.000
1.000
1.000
1.000
1.000
1.000
1.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.294
0.933
0.000
0.647
1.000
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.000
0.000
0.510
0.510
0.510
0.510
0.510
0.502
1.000
0.502
1.000
1.000
0.000
0.000
0.647
1.000
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.000
0.000
0.510
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933
0.933
0.933
0.933
0.933
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933


==> exE/I=41_81/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I81-8DS-RhoError.dat <==
0.006173 0.00000001044710362663
0.018519 0.00000000048639670069
0.030864 0.00000000008441825017
0.043210 0.00000000009046763338
0.055556 0.00000000009689005154
0.067901 0.00000000013886181094
0.080247 0.00000000011799139443
0.092593 0.00000000009504530496
0.104938 0.00000000007853628858
0.117284 0.00000000006582423495
0.129630 0.00000000005543476789
0.141975 0.00000000004687850108
0.154321 0.00000000003983124941
0.166667 0.00000000003400701942
0.179012 0.00000000002916245023
0.191358 0.00000000002511413300
0.203704 0.00000000002171240965
0.216049 0.00000000001884181700
0.228395 0.00000000001641087266
0.240741 0.00000000001434097285
0.253086 0.00000000001257349780
0.265432 0.00000000001105604497
0.277778 0.00000000000975131087
0.290123 0.00000000000862465654
0.302469 0.00000000000764943664
0.314815 0.00000000000680122625
0.327160 0.00000000000606226180
0.339506 0.00000000000541566791
0.351852 0.00000000000484945417
0.364198 0.00000000000435118608
0.376543 0.00000000000391597865
0.388889 0.00000000000352118334
0.401235 0.00000000000319522186
0.413580 0.00000000000285638180
0.425926 0.00000000000266320299
0.438272 0.00000000000224931185
0.450617 0.00000000000242472709
0.462963 0.00000000000135580436
0.475309 0.00000000000315703019
0.487654 0.00000000000138733469
0.500000 0.00000000000909317066
0.512346 0.00000000000753885843
0.524691 0.00000000001178479536
0.537037 0.00000000003614752941
0.549383 0.00000000006150724374
0.561728 0.00000000005322009500
0.574074 0.00211596100039646018
0.586420 0.00946554393794984961
0.598765 0.20142579542989746955
0.611111 0.19012387262248431341
0.623457 0.01856959492011389656
0.635802 0.00007089554193306924
0.648148 0.00001100630893979826
0.660494 0.00000000000175992554
0.672840 0.00000000000151256785
0.685185 0.00000000000202948769
0.697531 0.00000000000045918824
0.709877 0.00000000000061506356
0.722222 0.00000000000017852386
0.734568 0.00000000000039701575
0.746914 0.00000000000028244074
0.759259 0.00000000000027133851
0.771605 0.00000000000023847591
0.783951 0.00000000000026334490
0.796296 0.00000000000024824587
0.808642 0.00000000000019984014
0.820988 0.00000000000018696156
0.833333 0.00000000000020650148
0.845679 0.00000000000019451107
0.858025 0.00000000000014965806
0.870370 0.00000000000014210855
0.882716 0.00000000000016697754
0.895062 0.00000000000016164847
0.907407 0.00000000000011723955
0.919753 0.00000000000011279866
0.932099 0.00000000000013544721
0.944444 0.00000000000009903189
0.956790 0.00000000000005417888
0.969136 0.00000000000009015011
0.981481 0.00000000000011324275
0.993827 0.00000000000440580905


==> exE/I=41_81/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I81-8DS-Rho_RhoExact.dat <==
0.000000 2.414214
0.002000 2.412863
0.004000 2.411517
0.006000 2.410177
0.008000 2.408843
0.010000 2.407514
0.012000 2.406190
0.014000 2.404871
0.016000 2.403558
0.018000 2.402250
0.020000 2.400947
0.022000 2.399649
0.024000 2.398356
0.026000 2.397067
0.028000 2.395784
0.030000 2.394506
0.032000 2.393232
0.034000 2.391963
0.036000 2.390699
0.038000 2.389440
0.040000 2.388185
0.042000 2.386935
0.044000 2.385689
0.046000 2.384448
0.048000 2.383211
0.050000 2.381978
0.052000 2.380750
0.054000 2.379527
0.056000 2.378307
0.058000 2.377092
0.060000 2.375881
0.062000 2.374674
0.064000 2.373472
0.066000 2.372273
0.068000 2.371079
0.070000 2.369889
0.072000 2.368702
0.074000 2.367520
0.076000 2.366341
0.078000 2.365167
0.080000 2.363996
0.082000 2.362829
0.084000 2.361666
0.086000 2.360507
0.088000 2.359351
0.090000 2.358199
0.092000 2.357051
0.094000 2.355906
0.096000 2.354765
0.098000 2.353628
0.100000 2.352494
0.102000 2.351364
0.104000 2.350237
0.106000 2.349114
0.108000 2.347994
0.110000 2.346878
0.112000 2.345765
0.114000 2.344655
0.116000 2.343549
0.118000 2.342446
0.120000 2.341346
0.122000 2.340250
0.124000 2.339157
0.126000 2.338067
0.128000 2.336980
0.130000 2.335897
0.132000 2.334817
0.134000 2.333739
0.136000 2.332665
0.138000 2.331594
0.140000 2.330526
0.142000 2.329461
0.144000 2.328399
0.146000 2.327340
0.148000 2.326284
0.150000 2.325231
0.152000 2.324181
0.154000 2.323134
0.156000 2.322090
0.158000 2.321048
0.160000 2.320010
0.162000 2.318974
0.164000 2.317941
0.166000 2.316911
0.168000 2.315884
0.170000 2.314859
0.172000 2.313838
0.174000 2.312818
0.176000 2.311802
0.178000 2.310788
0.180000 2.309777
0.182000 2.308769
0.184000 2.307763
0.186000 2.306760
0.188000 2.305760
0.190000 2.304762
0.192000 2.303766
0.194000 2.302773
0.196000 2.301783
0.198000 2.300795
0.200000 2.299810
0.202000 2.298827
0.204000 2.297847
0.206000 2.296869
0.208000 2.295893
0.210000 2.294920
0.212000 2.293950
0.214000 2.292982
0.216000 2.292016
0.218000 2.291052
0.220000 2.290091
0.222000 2.289132
0.224000 2.288176
0.226000 2.287222
0.228000 2.286270
0.230000 2.285320
0.232000 2.284373
0.234000 2.283428
0.236000 2.282485
0.238000 2.281545
0.240000 2.280606
0.242000 2.279670
0.244000 2.278736
0.246000 2.277804
0.248000 2.276875
0.250000 2.275947
0.252000 2.275022
0.254000 2.274098
0.256000 2.273177
0.258000 2.272258
0.260000 2.271341
0.262000 2.270427
0.264000 2.269514
0.266000 2.268603
0.268000 2.267694
0.270000 2.266788
0.272000 2.265883
0.274000 2.264981
0.276000 2.264080
0.278000 2.263181
0.280000 2.262285
0.282000 2.261390
0.284000 2.260497
0.286000 2.259607
0.288000 2.258718
0.290000 2.257831
0.292000 2.256946
0.294000 2.256063
0.296000 2.255182
0.298000 2.254303
0.300000 2.253425
0.302000 2.252550
0.304000 2.251676
0.306000 2.250804
0.308000 2.249934
0.310000 2.249066
0.312000 2.248200
0.314000 2.247335
0.316000 2.246472
0.318000 2.245611
0.320000 2.244752
0.322000 2.243895
0.324000 2.243039
0.326000 2.242185
0.328000 2.241333
0.330000 2.240483
0.332000 2.239634
0.334000 2.238787
0.336000 2.237942
0.338000 2.237098
0.340000 2.236257
0.342000 2.235416
0.344000 2.234578
0.346000 2.233741
0.348000 2.232906
0.350000 2.232073
0.352000 2.231241
0.354000 2.230411
0.356000 2.229582
0.358000 2.228755
0.360000 2.227930
0.362000 2.227106
0.364000 2.226284
0.366000 2.225463
0.368000 2.224645
0.370000 2.223827
0.372000 2.223011
0.374000 2.222197
0.376000 2.221385
0.378000 2.220573
0.380000 2.219764
0.382000 2.218956
0.384000 2.218149
0.386000 2.217344
0.388000 2.216541
0.390000 2.215739
0.392000 2.214938
0.394000 2.214139
0.396000 2.213342
0.398000 2.212546
0.400000 2.211751
0.402000 2.210958
0.404000 2.210167
0.406000 2.209377
0.408000 2.208588
0.410000 2.207801
0.412000 2.207015
0.414000 2.206230
0.416000 2.205447
0.418000 2.204666
0.420000 2.203886
0.422000 2.203107
0.424000 2.202329
0.426000 2.201554
0.428000 2.200779
0.430000 2.200006
0.432000 2.199234
0.434000 2.198463
0.436000 2.197694
0.438000 2.196927
0.440000 2.196160
0.442000 2.195395
0.444000 2.194631
0.446000 2.193869
0.448000 2.193108
0.450000 2.192348
0.452000 2.191590
0.454000 2.190833
0.456000 2.190077
0.458000 2.189323
0.460000 2.188569
0.462000 2.187817
0.464000 2.187067
0.466000 2.186317
0.468000 2.185569
0.470000 2.184823
0.472000 2.184077
0.474000 2.183333
0.476000 2.182590
0.478000 2.181848
0.480000 2.181107
0.482000 2.180368
0.484000 2.179630
0.486000 2.178893
0.488000 2.178158
0.490000 2.177423
0.492000 2.176690
0.494000 2.175958
0.496000 2.175227
0.498000 2.174498
0.500000 2.173769
0.502000 2.173042
0.504000 2.172316
0.506000 2.171591
0.508000 2.170868
0.510000 2.170145
0.512000 2.169424
0.514000 2.168704
0.516000 2.167985
0.518000 2.167267
0.520000 2.166550
0.522000 2.165835
0.524000 2.165121
0.526000 2.164407
0.528000 2.163695
0.530000 2.162984
0.532000 2.162274
0.534000 2.161566
0.536000 2.160858
0.538000 2.160152
0.540000 2.159446
0.542000 2.158742
0.544000 2.158039
0.546000 2.157336
0.548000 2.156635
0.550000 2.155936
0.552000 2.155237
0.554000 2.154539
0.556000 2.153842
0.558000 2.153147
0.560000 2.152452
0.562000 2.151759
0.564000 2.151066
0.566000 2.150375
0.568000 2.149684
0.570000 2.148995
0.572000 2.148307
0.574000 2.147620
0.576000 2.146934
0.578000 2.146248
0.580000 2.145564
0.582000 2.144881
0.584000 2.144199
0.586000 2.143518
0.588000 2.142838
0.590000 2.142159
0.592000 2.141481
0.594000 2.140804
0.596000 2.140128
0.598000 2.139453
0.600000 2.138779
0.600000 2.139453
0.600000 3.739273
0.600000 3.740451
0.602000 3.741629
0.604000 3.742805
0.606000 3.743980
0.608000 3.745155
0.610000 3.746328
0.612000 3.747501
0.614000 3.748672
0.616000 3.749843
0.618000 3.751012
0.620000 3.752181
0.622000 3.753349
0.624000 3.754515
0.626000 3.755681
0.628000 3.756846
0.630000 3.758010
0.632000 3.759173
0.634000 3.760335
0.636000 3.761496
0.638000 3.762656
0.640000 3.763815
0.642000 3.764973
0.644000 3.766130
0.646000 3.767287
0.648000 3.768442
0.650000 3.769597
0.652000 3.770751
0.654000 3.771903
0.656000 3.773055
0.658000 3.774206
0.660000 3.775356
0.662000 3.776505
0.664000 3.777654
0.666000 3.778801
0.668000 3.779947
0.670000 3.781093
0.672000 3.782238
0.674000 3.783382
0.676000 3.784525
0.678000 3.785667
0.680000 3.786808
0.682000 3.787948
0.684000 3.789088
0.686000 3.790226
0.688000 3.791364
0.690000 3.792501
0.692000 3.793637
0.694000 3.794772
0.696000 3.795907
0.698000 3.797040
0.700000 3.798173
0.702000 3.799305
0.704000 3.800436
0.706000 3.801566
0.708000 3.802695
0.710000 3.803824
0.712000 3.804951
0.714000 3.806078
0.716000 3.807204
0.718000 3.808329
0.720000 3.809454
0.722000 3.810577
0.724000 3.811700
0.726000 3.812822
0.728000 3.813943
0.730000 3.815064
0.732000 3.816183
0.734000 3.817302
0.736000 3.818420
0.738000 3.819537
0.740000 3.820653
0.742000 3.821769
0.744000 3.822884
0.746000 3.823998
0.748000 3.825111
0.750000 3.826223
0.752000 3.827335
0.754000 3.828446
0.756000 3.829556
0.758000 3.830665
0.760000 3.831774
0.762000 3.832881
0.764000 3.833988
0.766000 3.835095
0.768000 3.836200
0.770000 3.837305
0.772000 3.838409
0.774000 3.839512
0.776000 3.840615
0.778000 3.841716
0.780000 3.842817
0.782000 3.843917
0.784000 3.845017
0.786000 3.846116
0.788000 3.847214
0.790000 3.848311
0.792000 3.849408
0.794000 3.850503
0.796000 3.851598
0.798000 3.852693
0.800000 3.853786
0.802000 3.854879
0.804000 3.855971
0.806000 3.857063
0.808000 3.858154
0.810000 3.859244
0.812000 3.860333
0.814000 3.861421
0.816000 3.862509
0.818000 3.863597
0.820000 3.864683
0.822000 3.865769
0.824000 3.866854
0.826000 3.867938
0.828000 3.869022
0.830000 3.870105
0.832000 3.871187
0.834000 3.872269
0.836000 3.873350
0.838000 3.874430
0.840000 3.875509
0.842000 3.876588
0.844000 3.877666
0.846000 3.878744
0.848000 3.879820
0.850000 3.880897
0.852000 3.881972
0.854000 3.883047
0.856000 3.884121
0.858000 3.885194
0.860000 3.886267
0.862000 3.887339
0.864000 3.888411
0.866000 3.889481
0.868000 3.890551
0.870000 3.891621
0.872000 3.892690
0.874000 3.893758
0.876000 3.894825
0.878000 3.895892
0.880000 3.896958
0.882000 3.898024
0.884000 3.899088
0.886000 3.900153
0.888000 3.901216
0.890000 3.902279
0.892000 3.903341
0.894000 3.904403
0.896000 3.905464
0.898000 3.906525
0.900000 3.907584
0.902000 3.908643
0.904000 3.909702
0.906000 3.910760
0.908000 3.911817
0.910000 3.912874
0.912000 3.913930
0.914000 3.914985
0.916000 3.916040
0.918000 3.917094
0.920000 3.918147
0.922000 3.919200
0.924000 3.920252
0.926000 3.921304
0.928000 3.922355
0.930000 3.923405
0.932000 3.924455
0.934000 3.925505
0.936000 3.926553
0.938000 3.927601
0.940000 3.928649
0.942000 3.929695
0.944000 3.930742
0.946000 3.931787
0.948000 3.932832
0.950000 3.933877
0.952000 3.934920
0.954000 3.935964
0.956000 3.937006
0.958000 3.938048
0.960000 3.939090
0.962000 3.940131
0.964000 3.941171
0.966000 3.942211
0.968000 3.943250
0.970000 3.944288
0.972000 3.945326
0.974000 3.946364
0.976000 3.947401
0.978000 3.948437
0.980000 3.949472
0.982000 3.950508
0.984000 3.951542
0.986000 3.952576
0.988000 3.953609
0.990000 3.954642
0.992000 3.955675
0.994000 3.956706
0.996000 3.957737
0.998000 3.958768
1.000000 3.959798


==> exE/I=41_81/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I81-8DS-Rho_RhoSubPv.dat <==
0.000000 3.313708
0.002000 3.315564
0.004000 3.317413
0.006000 3.319258
0.008000 3.321097
0.010000 3.322930
0.012000 3.324758
0.014000 3.326581
0.016000 3.328399
0.018000 3.330211
0.020000 3.332019
0.022000 3.333821
0.024000 3.335619
0.026000 3.337411
0.028000 3.339199
0.030000 3.340982
0.032000 3.342760
0.034000 3.344533
0.036000 3.346301
0.038000 3.348065
0.040000 3.349824
0.042000 3.351579
0.044000 3.353329
0.046000 3.355075
0.048000 3.356816
0.050000 3.358553
0.052000 3.360285
0.054000 3.362013
0.056000 3.363737
0.058000 3.365456
0.060000 3.367172
0.062000 3.368883
0.064000 3.370590
0.066000 3.372293
0.068000 3.373991
0.070000 3.375686
0.072000 3.377377
0.074000 3.379064
0.076000 3.380747
0.078000 3.382426
0.080000 3.384101
0.082000 3.385772
0.084000 3.387439
0.086000 3.389103
0.088000 3.390763
0.090000 3.392419
0.092000 3.394072
0.094000 3.395721
0.096000 3.397366
0.098000 3.399008
0.100000 3.400646
0.102000 3.402280
0.104000 3.403912
0.106000 3.405539
0.108000 3.407163
0.110000 3.408784
0.112000 3.410401
0.114000 3.412015
0.116000 3.413626
0.118000 3.415233
0.120000 3.416837
0.122000 3.418438
0.124000 3.420035
0.126000 3.421630
0.128000 3.423221
0.130000 3.424809
0.132000 3.426393
0.134000 3.427975
0.136000 3.429554
0.138000 3.431129
0.140000 3.432701
0.142000 3.434271
0.144000 3.435837
0.146000 3.437400
0.148000 3.438960
0.150000 3.440518
0.152000 3.442072
0.154000 3.443624
0.156000 3.445172
0.158000 3.446718
0.160000 3.448261
0.162000 3.449801
0.164000 3.451338
0.166000 3.452873
0.168000 3.454405
0.170000 3.455933
0.172000 3.457460
0.174000 3.458983
0.176000 3.460504
0.178000 3.462022
0.180000 3.463537
0.182000 3.465050
0.184000 3.466560
0.186000 3.468068
0.188000 3.469573
0.190000 3.471075
0.192000 3.472575
0.194000 3.474072
0.196000 3.475567
0.198000 3.477059
0.200000 3.478548
0.202000 3.480035
0.204000 3.481520
0.206000 3.483002
0.208000 3.484482
0.210000 3.485960
0.212000 3.487435
0.214000 3.488907
0.216000 3.490377
0.218000 3.491845
0.220000 3.493311
0.222000 3.494774
0.224000 3.496235
0.226000 3.497693
0.228000 3.499149
0.230000 3.500603
0.232000 3.502055
0.234000 3.503504
0.236000 3.504952
0.238000 3.506397
0.240000 3.507839
0.242000 3.509280
0.244000 3.510718
0.246000 3.512154
0.248000 3.513588
0.250000 3.515020
0.252000 3.516450
0.254000 3.517878
0.256000 3.519303
0.258000 3.520726
0.260000 3.522148
0.262000 3.523567
0.264000 3.524984
0.266000 3.526399
0.268000 3.527812
0.270000 3.529223
0.272000 3.530632
0.274000 3.532039
0.276000 3.533444
0.278000 3.534847
0.280000 3.536248
0.282000 3.537647
0.284000 3.539044
0.286000 3.540439
0.288000 3.541832
0.290000 3.543224
0.292000 3.544613
0.294000 3.546000
0.296000 3.547386
0.298000 3.548769
0.300000 3.550151
0.302000 3.551531
0.304000 3.552909
0.306000 3.554285
0.308000 3.555660
0.310000 3.557032
0.312000 3.558403
0.314000 3.559772
0.316000 3.561139
0.318000 3.562504
0.320000 3.563868
0.322000 3.565230
0.324000 3.566590
0.326000 3.567948
0.328000 3.569304
0.330000 3.570659
0.332000 3.572012
0.334000 3.573363
0.336000 3.574713
0.338000 3.576061
0.340000 3.577407
0.342000 3.578752
0.344000 3.580094
0.346000 3.581435
0.348000 3.582775
0.350000 3.584113
0.352000 3.585449
0.354000 3.586784
0.356000 3.588116
0.358000 3.589448
0.360000 3.590777
0.362000 3.592106
0.364000 3.593432
0.366000 3.594757
0.368000 3.596080
0.370000 3.597402
0.372000 3.598722
0.374000 3.600041
0.376000 3.601358
0.378000 3.602673
0.380000 3.603987
0.382000 3.605299
0.384000 3.606610
0.386000 3.607920
0.388000 3.609227
0.390000 3.610534
0.392000 3.611839
0.394000 3.613142
0.396000 3.614444
0.398000 3.615744
0.400000 3.617043
0.402000 3.618341
0.404000 3.619637
0.406000 3.620931
0.408000 3.622224
0.410000 3.623516
0.412000 3.624806
0.414000 3.626095
0.416000 3.627382
0.418000 3.628668
0.420000 3.629952
0.422000 3.631236
0.424000 3.632517
0.426000 3.633798
0.428000 3.635077
0.430000 3.636354
0.432000 3.637630
0.434000 3.638905
0.436000 3.640179
0.438000 3.641451
0.440000 3.642721
0.442000 3.643991
0.444000 3.645259
0.446000 3.646526
0.448000 3.647791
0.450000 3.649055
0.452000 3.650318
0.454000 3.651579
0.456000 3.652840
0.458000 3.654098
0.460000 3.655356
0.462000 3.656612
0.464000 3.657867
0.466000 3.659121
0.468000 3.660373
0.470000 3.661625
0.472000 3.662874
0.474000 3.664123
0.476000 3.665370
0.478000 3.666617
0.480000 3.667862
0.482000 3.669105
0.484000 3.670348
0.486000 3.671589
0.488000 3.672829
0.490000 3.674068
0.492000 3.675305
0.494000 3.676541
0.496000 3.677776
0.498000 3.679010
0.500000 3.680243
0.502000 3.681475
0.504000 3.682705
0.506000 3.683934
0.508000 3.685162
0.510000 3.686389
0.512000 3.687615
0.514000 3.688839
0.516000 3.690062
0.518000 3.691285
0.520000 3.692506
0.522000 3.693726
0.524000 3.694944
0.526000 3.696162
0.528000 3.697378
0.530000 3.698594
0.532000 3.699808
0.534000 3.701021
0.536000 3.702233
0.538000 3.703444
0.540000 3.704654
0.542000 3.705862
0.544000 3.707070
0.546000 3.708276
0.548000 3.709482
0.550000 3.710686
0.552000 3.711889
0.554000 3.713091
0.556000 3.714292
0.558000 3.715492
0.560000 3.716691
0.562000 3.717889
0.564000 3.719086
0.566000 3.720282
0.568000 3.721476
0.570000 3.722670
0.572000 3.723863
0.574000 3.725054
0.576000 3.726245
0.578000 3.727434
0.580000 3.728623
0.582000 3.729810
0.584000 3.730996
0.586000 3.732182
0.588000 3.733366
0.590000 3.734550
0.592000 3.735732
0.594000 3.736913
0.596000 3.738094
0.598000 3.739273
0.600000 3.740451


==> exE/I=41_81/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I81-8DS-Rho_RhoSupPv.dat <==
0.600000 2.138779
0.602000 2.138106
0.604000 2.137434
0.606000 2.136763
0.608000 2.136093
0.610000 2.135424
0.612000 2.134756
0.614000 2.134089
0.616000 2.133423
0.618000 2.132758
0.620000 2.132093
0.622000 2.131430
0.624000 2.130768
0.626000 2.130106
0.628000 2.129446
0.630000 2.128786
0.632000 2.128128
0.634000 2.127470
0.636000 2.126814
0.638000 2.126158
0.640000 2.125503
0.642000 2.124849
0.644000 2.124196
0.646000 2.123544
0.648000 2.122893
0.650000 2.122243
0.652000 2.121594
0.654000 2.120945
0.656000 2.120298
0.658000 2.119651
0.660000 2.119005
0.662000 2.118361
0.664000 2.117717
0.666000 2.117074
0.668000 2.116432
0.670000 2.115790
0.672000 2.115150
0.674000 2.114510
0.676000 2.113872
0.678000 2.113234
0.680000 2.112597
0.682000 2.111961
0.684000 2.111326
0.686000 2.110692
0.688000 2.110058
0.690000 2.109426
0.692000 2.108794
0.694000 2.108163
0.696000 2.107533
0.698000 2.106904
0.700000 2.106276
0.702000 2.105648
0.704000 2.105022
0.706000 2.104396
0.708000 2.103771
0.710000 2.103147
0.712000 2.102524
0.714000 2.101901
0.716000 2.101279
0.718000 2.100659
0.720000 2.100039
0.722000 2.099419
0.724000 2.098801
0.726000 2.098183
0.728000 2.097567
0.730000 2.096951
0.732000 2.096335
0.734000 2.095721
0.736000 2.095108
0.738000 2.094495
0.740000 2.093883
0.742000 2.093272
0.744000 2.092661
0.746000 2.092052
0.748000 2.091443
0.750000 2.090835
0.752000 2.090227
0.754000 2.089621
0.756000 2.089015
0.758000 2.088410
0.760000 2.087806
0.762000 2.087203
0.764000 2.086600
0.766000 2.085998
0.768000 2.085397
0.770000 2.084797
0.772000 2.084197
0.774000 2.083598
0.776000 2.083000
0.778000 2.082403
0.780000 2.081806
0.782000 2.081210
0.784000 2.080615
0.786000 2.080021
0.788000 2.079427
0.790000 2.078834
0.792000 2.078242
0.794000 2.077650
0.796000 2.077060
0.798000 2.076470
0.800000 2.075881
0.802000 2.075292
0.804000 2.074704
0.806000 2.074117
0.808000 2.073531
0.810000 2.072945
0.812000 2.072360
0.814000 2.071776
0.816000 2.071192
0.818000 2.070610
0.820000 2.070027
0.822000 2.069446
0.824000 2.068865
0.826000 2.068285
0.828000 2.067706
0.830000 2.067127
0.832000 2.066550
0.834000 2.065972
0.836000 2.065396
0.838000 2.064820
0.840000 2.064245
0.842000 2.063670
0.844000 2.063097
0.846000 2.062523
0.848000 2.061951
0.850000 2.061379
0.852000 2.060808
0.854000 2.060238
0.856000 2.059668
0.858000 2.059099
0.860000 2.058531
0.862000 2.057963
0.864000 2.057396
0.866000 2.056830
0.868000 2.056264
0.870000 2.055699
0.872000 2.055134
0.874000 2.054571
0.876000 2.054007
0.878000 2.053445
0.880000 2.052883
0.882000 2.052322
0.884000 2.051762
0.886000 2.051202
0.888000 2.050643
0.890000 2.050084
0.892000 2.049526
0.894000 2.048969
0.896000 2.048412
0.898000 2.047856
0.900000 2.047301
0.902000 2.046746
0.904000 2.046192
0.906000 2.045638
0.908000 2.045085
0.910000 2.044533
0.912000 2.043982
0.914000 2.043431
0.916000 2.042880
0.918000 2.042331
0.920000 2.041781
0.922000 2.041233
0.924000 2.040685
0.926000 2.040138
0.928000 2.039591
0.930000 2.039045
0.932000 2.038499
0.934000 2.037955
0.936000 2.037410
0.938000 2.036867
0.940000 2.036324
0.942000 2.035781
0.944000 2.035239
0.946000 2.034698
0.948000 2.034157
0.950000 2.033617
0.952000 2.033078
0.954000 2.032539
0.956000 2.032001
0.958000 2.031463
0.960000 2.030926
0.962000 2.030390
0.964000 2.029854
0.966000 2.029318
0.968000 2.028783
0.970000 2.028249
0.972000 2.027716
0.974000 2.027183
0.976000 2.026650
0.978000 2.026118
0.980000 2.025587
0.982000 2.025056
0.984000 2.024526
0.986000 2.023996
0.988000 2.023467
0.990000 2.022939
0.992000 2.022411
0.994000 2.021884
0.996000 2.021357
0.998000 2.020831
1.000000 2.020305


==> exE/I=41_81/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I81-8DS-Rho_VarSteS.dat <==
0.006173 2.410070
0.018519 2.401920
0.030864 2.393962
0.043210 2.386188
0.055556 2.378585
0.067901 2.371144
0.080247 2.363858
0.092593 2.356717
0.104938 2.349715
0.117284 2.342846
0.129630 2.336102
0.141975 2.329479
0.154321 2.322971
0.166667 2.316573
0.179012 2.310281
0.191358 2.304089
0.203704 2.297996
0.216049 2.291996
0.228395 2.286086
0.240741 2.280263
0.253086 2.274523
0.265432 2.268865
0.277778 2.263284
0.290123 2.257779
0.302469 2.252347
0.314815 2.246986
0.327160 2.241693
0.339506 2.236467
0.351852 2.231305
0.364198 2.226205
0.376543 2.221167
0.388889 2.216187
0.401235 2.211264
0.413580 2.206397
0.425926 2.201584
0.438272 2.196825
0.450617 2.192116
0.462963 2.187458
0.475309 2.182848
0.487654 2.178287
0.500000 2.173771
0.512346 2.169301
0.524691 2.164876
0.537037 2.160493
0.549383 2.156153
0.561728 2.151854
0.574074 2.145480
0.586420 2.152843
0.598765 2.982205
0.611111 3.556854
0.623457 3.735627
0.635802 3.761309
0.648148 3.768515
0.660494 3.775639
0.672840 3.782717
0.685185 3.789761
0.697531 3.796773
0.709877 3.803753
0.722222 3.810701
0.734568 3.817618
0.746914 3.824505
0.759259 3.831362
0.771605 3.838190
0.783951 3.844989
0.796296 3.851759
0.808642 3.858502
0.820988 3.865218
0.833333 3.871907
0.845679 3.878570
0.858025 3.885206
0.870370 3.891818
0.882716 3.898404
0.895062 3.904965
0.907407 3.911503
0.919753 3.918016
0.932099 3.924506
0.944444 3.930973
0.956790 3.937417
0.969136 3.943839
0.981481 3.950238
0.993827 3.956616


==> exE/I=41_81/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I81-8DS.txt <==
Conv=y
nRes=5
normRes=1.428438e-02
normRes=2.784414e-03
normRes=1.726619e-05
normRes=2.032230e-09
normRes=7.197820e-14
nG=1221
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=0
CellPDMap=5
CellPDMap=0
CellPDMap=2
CellPDMap=1
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=2
CellPDMap=0
CellPDMap=5
CellPDMap=0
CellPDMap=2
CellPDMap=1
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
2.41007043708420320982
2.40191957999867700124
2.39396244217183973291
2.38618758984359580211
2.37858465611476654900
2.37114421617743875714
2.36385767211271025090
2.35671715447415408562
2.34971543872684573984
2.34284587368091345994
2.33610231980300930843
2.32947909579670975333
2.32297093214446492837
2.31657293053458124277
2.31028052828665231289
2.30408946704277495243
2.29799576511554271008
2.29199569298408567519
2.28608575151090542832
2.28026265251918802690
2.27452330142534719926
2.26886478166709171234
2.26328434070527073629
2.25777937740935996658
2.25234743066305975745
2.24698616904880710266
2.24169338148892416385
2.23646696873717631959
2.23130493562817511233
2.22620538400373124688
2.22116650624529343716
2.21618657935015983540
2.21126395949672005514
2.20639707705000898130
2.20158443196540476450
2.19682458955087733798
2.19211617655751966893
2.18745787756031484506
2.18284843162015906870
2.17828662916285864526
2.17377130914460403588
2.16930135628333609077
2.16487569873968066503
2.16049330560061614293
2.15615318484012252753
2.15185438124556460693
2.14548001358749473866
2.15284262188378683334
2.98220487506092446495
3.55685437863686892968
3.73562738306035324598
3.76130854676718628937
3.76851538174161948547
3.77563853429978335541
3.78271657656592230623
3.78976118784605642276
3.79677301963816571373
3.80375270285967648221
3.81070084877598258544
3.81761804982390895447
3.82450488042147629386
3.83136189771974766671
3.83818964232080706012
3.84498863895515174960
3.85175939712507586776
3.85850241171443375521
3.86521816356758396438
3.87190712003915393780
3.87856973551645056730
3.88520645191619440340
3.89181769915705677576
3.89840389560945244085
3.90496544852388360880
3.91150275443912676110
3.91801619957132496452
3.92450616018517006722
3.93097300294807494581
3.93741708526835720861
3.94383875561781005459
3.95023835384153487738
3.95661621145622666162
0.99999999999999988898
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00138932575651073975
1.04313888515969321880
1.01757934933182547788
1.00189041966042302612
1.00000944245605505323
1.00000114024853581363
1.00000000000230060415
0.99999999999972100095
1.00000000000023647750
0.99999999999997846167
1.00000000000004463097
0.99999999999998123723
1.00000000000000244249
0.99999999999999367173
0.99999999999999789058
0.99999999999999644729
0.99999999999999733546
0.99999999999999744649
0.99999999999999755751
0.99999999999999766853
0.99999999999999789058
0.99999999999999822364
0.99999999999999811262
0.99999999999999822364
0.99999999999999844569
0.99999999999999833467
0.99999999999999911182
0.99999999999999833467
0.99999999999999977796
0.99999999999999134026
0.99999999999999455991
0.99999999999994149125
1.00000000000007349676
0.99999999999937727591
0.70482972952484013174
0.70284761071253787357
0.70091392171490973784
0.69902580409192971445
0.69718066611880324945
0.69537615159355248284
0.69361011103645120457
0.69188057708589312256
0.69018574360814699542
0.68852394780574488475
0.68689365479534980619
0.68529344425285587672
0.68372199879887551877
0.68217809385548566770
0.68066058875258439453
0.67916841890069601373
0.67770058887796891245
0.67625616630418539099
0.67483427639497139960
0.67343409710612300856
0.67205485479174398300
0.67069582031126107058
0.66935630552988667485
0.66803566016498994173
0.66673326893749584876
0.66544854899301353335
0.66418094756212386898
0.66292993983326786722
0.66169502701509852471
0.66047573456806840664
0.65927161058754002454
0.65808222432283758341
0.65690716481855859765
0.65574603966596178850
0.65459847385389169361
0.65346410870934079629
0.65234260092008233833
0.65123362162986198065
0.65013685560390399587
0.64905200044865984932
0.64797876590317726730
0.64691687314694124034
0.64586605422010834321
0.64482605139442328301
0.64379661666338072745
0.64277751122382209559
0.64126731249792612299
0.64290194934950450900
0.84070197270797575317
0.98981017503216017772
1.03850293165384277572
1.04547204333665422205
1.04733162959452341667
1.04916831315939895752
1.05099341918571598242
1.05281016746469080481
1.05461872087186603331
1.05641923713630925263
1.05821186907448461234
1.05999676479554127972
1.06177406790401640535
1.06354391768766420867
1.06530644929701012735
1.06706179391467714801
1.06881007891623958095
1.07055142802265934598
1.07228596144502841270
1.07401379602200131025
1.07573504535040598284
1.07744981990942312322
1.07915822717871945358
1.08086037175089977325
1.08255635543858863556
1.08424627737648027193
1.08593023411861011596
1.08760831973115434934
1.08928062588095841967
1.09094724192011782726
1.09260825496656766020
1.09426374998154907203
1.09591380984448671931
1.000
1.000
1.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.294
0.933
0.933
0.933
0.933
0.933
0.000
1.000
0.000
1.000
1.000
1.000
1.000
1.000
1.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.294
0.933
0.000
0.647
1.000
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.000
0.000
0.510
0.510
0.510
0.510
0.510
0.000
1.000
0.000
1.000
1.000
0.000
0.000
0.647
1.000
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.000
0.000
0.510
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933
0.933
0.933
0.933
0.933
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933


==> exE/I=41_81/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I81-9DS-RhoError.dat <==
0.006173 0.00000001044710540299
0.018519 0.00000000048639714478
0.030864 0.00000000008442047061
0.043210 0.00000000009046807747
0.055556 0.00000000009688916336
0.067901 0.00000000013886181094
0.080247 0.00000000011799228261
0.092593 0.00000000009504530496
0.104938 0.00000000007853628858
0.117284 0.00000000006582334677
0.129630 0.00000000005543254744
0.141975 0.00000000004687761290
0.154321 0.00000000003983080532
0.166667 0.00000000003400613124
0.179012 0.00000000002916245023
0.191358 0.00000000002511324482
0.203704 0.00000000002171152147
0.216049 0.00000000001884314926
0.228395 0.00000000001641131675
0.240741 0.00000000001434141694
0.253086 0.00000000001257260962
0.265432 0.00000000001105515679
0.277778 0.00000000000975086678
0.290123 0.00000000000862376837
0.302469 0.00000000000764943664
0.314815 0.00000000000680078216
0.327160 0.00000000000606314998
0.339506 0.00000000000541655609
0.351852 0.00000000000485078644
0.364198 0.00000000000434985381
0.376543 0.00000000000391642274
0.388889 0.00000000000352162743
0.401235 0.00000000000319477778
0.413580 0.00000000000285638180
0.425926 0.00000000000266275890
0.438272 0.00000000000224886776
0.450617 0.00000000000242295073
0.462963 0.00000000000135491618
0.475309 0.00000000000315658610
0.487654 0.00000000000138955514
0.500000 0.00000000000909405884
0.512346 0.00000000000753930252
0.524691 0.00000000001178435127
0.537037 0.00000000003614530897
0.549383 0.00000000006150546739
0.561728 0.00000012637252710945
0.574074 0.00211596100039646018
0.586420 0.00946559285008019557
0.598765 0.20142584683659103817
0.611111 0.19012384996180076158
0.623457 0.01856959149729897618
0.635802 0.00007089551869210453
0.648148 0.00001100630892780785
0.660494 0.00000000000175726100
0.672840 0.00000000000151301194
0.685185 0.00000000000202726724
0.697531 0.00000000000045785598
0.709877 0.00000000000061328720
0.722222 0.00000000000017452706
0.734568 0.00000000000039701575
0.746914 0.00000000000028244074
0.759259 0.00000000000027089442
0.771605 0.00000000000023270275
0.783951 0.00000000000025890401
0.796296 0.00000000000024646951
0.808642 0.00000000000019806379
0.820988 0.00000000000018252067
0.833333 0.00000000000020783375
0.845679 0.00000000000019406698
0.858025 0.00000000000014876989
0.870370 0.00000000000013722357
0.882716 0.00000000000016431301
0.895062 0.00000000000015898394
0.907407 0.00000000000011546319
0.919753 0.00000000000011102230
0.932099 0.00000000000013455903
0.944444 0.00000000000009992007
0.956790 0.00000000000005817569
0.969136 0.00000000000008482104
0.981481 0.00000000000011191048
0.993827 0.00000000000442801351


==> exE/I=41_81/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I81-9DS-Rho_RhoExact.dat <==
0.000000 2.414214
0.002000 2.412863
0.004000 2.411517
0.006000 2.410177
0.008000 2.408843
0.010000 2.407514
0.012000 2.406190
0.014000 2.404871
0.016000 2.403558
0.018000 2.402250
0.020000 2.400947
0.022000 2.399649
0.024000 2.398356
0.026000 2.397067
0.028000 2.395784
0.030000 2.394506
0.032000 2.393232
0.034000 2.391963
0.036000 2.390699
0.038000 2.389440
0.040000 2.388185
0.042000 2.386935
0.044000 2.385689
0.046000 2.384448
0.048000 2.383211
0.050000 2.381978
0.052000 2.380750
0.054000 2.379527
0.056000 2.378307
0.058000 2.377092
0.060000 2.375881
0.062000 2.374674
0.064000 2.373472
0.066000 2.372273
0.068000 2.371079
0.070000 2.369889
0.072000 2.368702
0.074000 2.367520
0.076000 2.366341
0.078000 2.365167
0.080000 2.363996
0.082000 2.362829
0.084000 2.361666
0.086000 2.360507
0.088000 2.359351
0.090000 2.358199
0.092000 2.357051
0.094000 2.355906
0.096000 2.354765
0.098000 2.353628
0.100000 2.352494
0.102000 2.351364
0.104000 2.350237
0.106000 2.349114
0.108000 2.347994
0.110000 2.346878
0.112000 2.345765
0.114000 2.344655
0.116000 2.343549
0.118000 2.342446
0.120000 2.341346
0.122000 2.340250
0.124000 2.339157
0.126000 2.338067
0.128000 2.336980
0.130000 2.335897
0.132000 2.334817
0.134000 2.333739
0.136000 2.332665
0.138000 2.331594
0.140000 2.330526
0.142000 2.329461
0.144000 2.328399
0.146000 2.327340
0.148000 2.326284
0.150000 2.325231
0.152000 2.324181
0.154000 2.323134
0.156000 2.322090
0.158000 2.321048
0.160000 2.320010
0.162000 2.318974
0.164000 2.317941
0.166000 2.316911
0.168000 2.315884
0.170000 2.314859
0.172000 2.313838
0.174000 2.312818
0.176000 2.311802
0.178000 2.310788
0.180000 2.309777
0.182000 2.308769
0.184000 2.307763
0.186000 2.306760
0.188000 2.305760
0.190000 2.304762
0.192000 2.303766
0.194000 2.302773
0.196000 2.301783
0.198000 2.300795
0.200000 2.299810
0.202000 2.298827
0.204000 2.297847
0.206000 2.296869
0.208000 2.295893
0.210000 2.294920
0.212000 2.293950
0.214000 2.292982
0.216000 2.292016
0.218000 2.291052
0.220000 2.290091
0.222000 2.289132
0.224000 2.288176
0.226000 2.287222
0.228000 2.286270
0.230000 2.285320
0.232000 2.284373
0.234000 2.283428
0.236000 2.282485
0.238000 2.281545
0.240000 2.280606
0.242000 2.279670
0.244000 2.278736
0.246000 2.277804
0.248000 2.276875
0.250000 2.275947
0.252000 2.275022
0.254000 2.274098
0.256000 2.273177
0.258000 2.272258
0.260000 2.271341
0.262000 2.270427
0.264000 2.269514
0.266000 2.268603
0.268000 2.267694
0.270000 2.266788
0.272000 2.265883
0.274000 2.264981
0.276000 2.264080
0.278000 2.263181
0.280000 2.262285
0.282000 2.261390
0.284000 2.260497
0.286000 2.259607
0.288000 2.258718
0.290000 2.257831
0.292000 2.256946
0.294000 2.256063
0.296000 2.255182
0.298000 2.254303
0.300000 2.253425
0.302000 2.252550
0.304000 2.251676
0.306000 2.250804
0.308000 2.249934
0.310000 2.249066
0.312000 2.248200
0.314000 2.247335
0.316000 2.246472
0.318000 2.245611
0.320000 2.244752
0.322000 2.243895
0.324000 2.243039
0.326000 2.242185
0.328000 2.241333
0.330000 2.240483
0.332000 2.239634
0.334000 2.238787
0.336000 2.237942
0.338000 2.237098
0.340000 2.236257
0.342000 2.235416
0.344000 2.234578
0.346000 2.233741
0.348000 2.232906
0.350000 2.232073
0.352000 2.231241
0.354000 2.230411
0.356000 2.229582
0.358000 2.228755
0.360000 2.227930
0.362000 2.227106
0.364000 2.226284
0.366000 2.225463
0.368000 2.224645
0.370000 2.223827
0.372000 2.223011
0.374000 2.222197
0.376000 2.221385
0.378000 2.220573
0.380000 2.219764
0.382000 2.218956
0.384000 2.218149
0.386000 2.217344
0.388000 2.216541
0.390000 2.215739
0.392000 2.214938
0.394000 2.214139
0.396000 2.213342
0.398000 2.212546
0.400000 2.211751
0.402000 2.210958
0.404000 2.210167
0.406000 2.209377
0.408000 2.208588
0.410000 2.207801
0.412000 2.207015
0.414000 2.206230
0.416000 2.205447
0.418000 2.204666
0.420000 2.203886
0.422000 2.203107
0.424000 2.202329
0.426000 2.201554
0.428000 2.200779
0.430000 2.200006
0.432000 2.199234
0.434000 2.198463
0.436000 2.197694
0.438000 2.196927
0.440000 2.196160
0.442000 2.195395
0.444000 2.194631
0.446000 2.193869
0.448000 2.193108
0.450000 2.192348
0.452000 2.191590
0.454000 2.190833
0.456000 2.190077
0.458000 2.189323
0.460000 2.188569
0.462000 2.187817
0.464000 2.187067
0.466000 2.186317
0.468000 2.185569
0.470000 2.184823
0.472000 2.184077
0.474000 2.183333
0.476000 2.182590
0.478000 2.181848
0.480000 2.181107
0.482000 2.180368
0.484000 2.179630
0.486000 2.178893
0.488000 2.178158
0.490000 2.177423
0.492000 2.176690
0.494000 2.175958
0.496000 2.175227
0.498000 2.174498
0.500000 2.173769
0.502000 2.173042
0.504000 2.172316
0.506000 2.171591
0.508000 2.170868
0.510000 2.170145
0.512000 2.169424
0.514000 2.168704
0.516000 2.167985
0.518000 2.167267
0.520000 2.166550
0.522000 2.165835
0.524000 2.165121
0.526000 2.164407
0.528000 2.163695
0.530000 2.162984
0.532000 2.162274
0.534000 2.161566
0.536000 2.160858
0.538000 2.160152
0.540000 2.159446
0.542000 2.158742
0.544000 2.158039
0.546000 2.157336
0.548000 2.156635
0.550000 2.155936
0.552000 2.155237
0.554000 2.154539
0.556000 2.153842
0.558000 2.153147
0.560000 2.152452
0.562000 2.151759
0.564000 2.151066
0.566000 2.150375
0.568000 2.149684
0.570000 2.148995
0.572000 2.148307
0.574000 2.147620
0.576000 2.146934
0.578000 2.146248
0.580000 2.145564
0.582000 2.144881
0.584000 2.144199
0.586000 2.143518
0.588000 2.142838
0.590000 2.142159
0.592000 2.141481
0.594000 2.140804
0.596000 2.140128
0.598000 2.139453
0.600000 2.138779
0.600000 2.139453
0.600000 3.739273
0.600000 3.740451
0.602000 3.741629
0.604000 3.742805
0.606000 3.743980
0.608000 3.745155
0.610000 3.746328
0.612000 3.747501
0.614000 3.748672
0.616000 3.749843
0.618000 3.751012
0.620000 3.752181
0.622000 3.753349
0.624000 3.754515
0.626000 3.755681
0.628000 3.756846
0.630000 3.758010
0.632000 3.759173
0.634000 3.760335
0.636000 3.761496
0.638000 3.762656
0.640000 3.763815
0.642000 3.764973
0.644000 3.766130
0.646000 3.767287
0.648000 3.768442
0.650000 3.769597
0.652000 3.770751
0.654000 3.771903
0.656000 3.773055
0.658000 3.774206
0.660000 3.775356
0.662000 3.776505
0.664000 3.777654
0.666000 3.778801
0.668000 3.779947
0.670000 3.781093
0.672000 3.782238
0.674000 3.783382
0.676000 3.784525
0.678000 3.785667
0.680000 3.786808
0.682000 3.787948
0.684000 3.789088
0.686000 3.790226
0.688000 3.791364
0.690000 3.792501
0.692000 3.793637
0.694000 3.794772
0.696000 3.795907
0.698000 3.797040
0.700000 3.798173
0.702000 3.799305
0.704000 3.800436
0.706000 3.801566
0.708000 3.802695
0.710000 3.803824
0.712000 3.804951
0.714000 3.806078
0.716000 3.807204
0.718000 3.808329
0.720000 3.809454
0.722000 3.810577
0.724000 3.811700
0.726000 3.812822
0.728000 3.813943
0.730000 3.815064
0.732000 3.816183
0.734000 3.817302
0.736000 3.818420
0.738000 3.819537
0.740000 3.820653
0.742000 3.821769
0.744000 3.822884
0.746000 3.823998
0.748000 3.825111
0.750000 3.826223
0.752000 3.827335
0.754000 3.828446
0.756000 3.829556
0.758000 3.830665
0.760000 3.831774
0.762000 3.832881
0.764000 3.833988
0.766000 3.835095
0.768000 3.836200
0.770000 3.837305
0.772000 3.838409
0.774000 3.839512
0.776000 3.840615
0.778000 3.841716
0.780000 3.842817
0.782000 3.843917
0.784000 3.845017
0.786000 3.846116
0.788000 3.847214
0.790000 3.848311
0.792000 3.849408
0.794000 3.850503
0.796000 3.851598
0.798000 3.852693
0.800000 3.853786
0.802000 3.854879
0.804000 3.855971
0.806000 3.857063
0.808000 3.858154
0.810000 3.859244
0.812000 3.860333
0.814000 3.861421
0.816000 3.862509
0.818000 3.863597
0.820000 3.864683
0.822000 3.865769
0.824000 3.866854
0.826000 3.867938
0.828000 3.869022
0.830000 3.870105
0.832000 3.871187
0.834000 3.872269
0.836000 3.873350
0.838000 3.874430
0.840000 3.875509
0.842000 3.876588
0.844000 3.877666
0.846000 3.878744
0.848000 3.879820
0.850000 3.880897
0.852000 3.881972
0.854000 3.883047
0.856000 3.884121
0.858000 3.885194
0.860000 3.886267
0.862000 3.887339
0.864000 3.888411
0.866000 3.889481
0.868000 3.890551
0.870000 3.891621
0.872000 3.892690
0.874000 3.893758
0.876000 3.894825
0.878000 3.895892
0.880000 3.896958
0.882000 3.898024
0.884000 3.899088
0.886000 3.900153
0.888000 3.901216
0.890000 3.902279
0.892000 3.903341
0.894000 3.904403
0.896000 3.905464
0.898000 3.906525
0.900000 3.907584
0.902000 3.908643
0.904000 3.909702
0.906000 3.910760
0.908000 3.911817
0.910000 3.912874
0.912000 3.913930
0.914000 3.914985
0.916000 3.916040
0.918000 3.917094
0.920000 3.918147
0.922000 3.919200
0.924000 3.920252
0.926000 3.921304
0.928000 3.922355
0.930000 3.923405
0.932000 3.924455
0.934000 3.925505
0.936000 3.926553
0.938000 3.927601
0.940000 3.928649
0.942000 3.929695
0.944000 3.930742
0.946000 3.931787
0.948000 3.932832
0.950000 3.933877
0.952000 3.934920
0.954000 3.935964
0.956000 3.937006
0.958000 3.938048
0.960000 3.939090
0.962000 3.940131
0.964000 3.941171
0.966000 3.942211
0.968000 3.943250
0.970000 3.944288
0.972000 3.945326
0.974000 3.946364
0.976000 3.947401
0.978000 3.948437
0.980000 3.949472
0.982000 3.950508
0.984000 3.951542
0.986000 3.952576
0.988000 3.953609
0.990000 3.954642
0.992000 3.955675
0.994000 3.956706
0.996000 3.957737
0.998000 3.958768
1.000000 3.959798


==> exE/I=41_81/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I81-9DS-Rho_RhoSubPv.dat <==
0.000000 3.313708
0.002000 3.315564
0.004000 3.317413
0.006000 3.319258
0.008000 3.321097
0.010000 3.322930
0.012000 3.324758
0.014000 3.326581
0.016000 3.328399
0.018000 3.330211
0.020000 3.332019
0.022000 3.333821
0.024000 3.335619
0.026000 3.337411
0.028000 3.339199
0.030000 3.340982
0.032000 3.342760
0.034000 3.344533
0.036000 3.346301
0.038000 3.348065
0.040000 3.349824
0.042000 3.351579
0.044000 3.353329
0.046000 3.355075
0.048000 3.356816
0.050000 3.358553
0.052000 3.360285
0.054000 3.362013
0.056000 3.363737
0.058000 3.365456
0.060000 3.367172
0.062000 3.368883
0.064000 3.370590
0.066000 3.372293
0.068000 3.373991
0.070000 3.375686
0.072000 3.377377
0.074000 3.379064
0.076000 3.380747
0.078000 3.382426
0.080000 3.384101
0.082000 3.385772
0.084000 3.387439
0.086000 3.389103
0.088000 3.390763
0.090000 3.392419
0.092000 3.394072
0.094000 3.395721
0.096000 3.397366
0.098000 3.399008
0.100000 3.400646
0.102000 3.402280
0.104000 3.403912
0.106000 3.405539
0.108000 3.407163
0.110000 3.408784
0.112000 3.410401
0.114000 3.412015
0.116000 3.413626
0.118000 3.415233
0.120000 3.416837
0.122000 3.418438
0.124000 3.420035
0.126000 3.421630
0.128000 3.423221
0.130000 3.424809
0.132000 3.426393
0.134000 3.427975
0.136000 3.429554
0.138000 3.431129
0.140000 3.432701
0.142000 3.434271
0.144000 3.435837
0.146000 3.437400
0.148000 3.438960
0.150000 3.440518
0.152000 3.442072
0.154000 3.443624
0.156000 3.445172
0.158000 3.446718
0.160000 3.448261
0.162000 3.449801
0.164000 3.451338
0.166000 3.452873
0.168000 3.454405
0.170000 3.455933
0.172000 3.457460
0.174000 3.458983
0.176000 3.460504
0.178000 3.462022
0.180000 3.463537
0.182000 3.465050
0.184000 3.466560
0.186000 3.468068
0.188000 3.469573
0.190000 3.471075
0.192000 3.472575
0.194000 3.474072
0.196000 3.475567
0.198000 3.477059
0.200000 3.478548
0.202000 3.480035
0.204000 3.481520
0.206000 3.483002
0.208000 3.484482
0.210000 3.485960
0.212000 3.487435
0.214000 3.488907
0.216000 3.490377
0.218000 3.491845
0.220000 3.493311
0.222000 3.494774
0.224000 3.496235
0.226000 3.497693
0.228000 3.499149
0.230000 3.500603
0.232000 3.502055
0.234000 3.503504
0.236000 3.504952
0.238000 3.506397
0.240000 3.507839
0.242000 3.509280
0.244000 3.510718
0.246000 3.512154
0.248000 3.513588
0.250000 3.515020
0.252000 3.516450
0.254000 3.517878
0.256000 3.519303
0.258000 3.520726
0.260000 3.522148
0.262000 3.523567
0.264000 3.524984
0.266000 3.526399
0.268000 3.527812
0.270000 3.529223
0.272000 3.530632
0.274000 3.532039
0.276000 3.533444
0.278000 3.534847
0.280000 3.536248
0.282000 3.537647
0.284000 3.539044
0.286000 3.540439
0.288000 3.541832
0.290000 3.543224
0.292000 3.544613
0.294000 3.546000
0.296000 3.547386
0.298000 3.548769
0.300000 3.550151
0.302000 3.551531
0.304000 3.552909
0.306000 3.554285
0.308000 3.555660
0.310000 3.557032
0.312000 3.558403
0.314000 3.559772
0.316000 3.561139
0.318000 3.562504
0.320000 3.563868
0.322000 3.565230
0.324000 3.566590
0.326000 3.567948
0.328000 3.569304
0.330000 3.570659
0.332000 3.572012
0.334000 3.573363
0.336000 3.574713
0.338000 3.576061
0.340000 3.577407
0.342000 3.578752
0.344000 3.580094
0.346000 3.581435
0.348000 3.582775
0.350000 3.584113
0.352000 3.585449
0.354000 3.586784
0.356000 3.588116
0.358000 3.589448
0.360000 3.590777
0.362000 3.592106
0.364000 3.593432
0.366000 3.594757
0.368000 3.596080
0.370000 3.597402
0.372000 3.598722
0.374000 3.600041
0.376000 3.601358
0.378000 3.602673
0.380000 3.603987
0.382000 3.605299
0.384000 3.606610
0.386000 3.607920
0.388000 3.609227
0.390000 3.610534
0.392000 3.611839
0.394000 3.613142
0.396000 3.614444
0.398000 3.615744
0.400000 3.617043
0.402000 3.618341
0.404000 3.619637
0.406000 3.620931
0.408000 3.622224
0.410000 3.623516
0.412000 3.624806
0.414000 3.626095
0.416000 3.627382
0.418000 3.628668
0.420000 3.629952
0.422000 3.631236
0.424000 3.632517
0.426000 3.633798
0.428000 3.635077
0.430000 3.636354
0.432000 3.637630
0.434000 3.638905
0.436000 3.640179
0.438000 3.641451
0.440000 3.642721
0.442000 3.643991
0.444000 3.645259
0.446000 3.646526
0.448000 3.647791
0.450000 3.649055
0.452000 3.650318
0.454000 3.651579
0.456000 3.652840
0.458000 3.654098
0.460000 3.655356
0.462000 3.656612
0.464000 3.657867
0.466000 3.659121
0.468000 3.660373
0.470000 3.661625
0.472000 3.662874
0.474000 3.664123
0.476000 3.665370
0.478000 3.666617
0.480000 3.667862
0.482000 3.669105
0.484000 3.670348
0.486000 3.671589
0.488000 3.672829
0.490000 3.674068
0.492000 3.675305
0.494000 3.676541
0.496000 3.677776
0.498000 3.679010
0.500000 3.680243
0.502000 3.681475
0.504000 3.682705
0.506000 3.683934
0.508000 3.685162
0.510000 3.686389
0.512000 3.687615
0.514000 3.688839
0.516000 3.690062
0.518000 3.691285
0.520000 3.692506
0.522000 3.693726
0.524000 3.694944
0.526000 3.696162
0.528000 3.697378
0.530000 3.698594
0.532000 3.699808
0.534000 3.701021
0.536000 3.702233
0.538000 3.703444
0.540000 3.704654
0.542000 3.705862
0.544000 3.707070
0.546000 3.708276
0.548000 3.709482
0.550000 3.710686
0.552000 3.711889
0.554000 3.713091
0.556000 3.714292
0.558000 3.715492
0.560000 3.716691
0.562000 3.717889
0.564000 3.719086
0.566000 3.720282
0.568000 3.721476
0.570000 3.722670
0.572000 3.723863
0.574000 3.725054
0.576000 3.726245
0.578000 3.727434
0.580000 3.728623
0.582000 3.729810
0.584000 3.730996
0.586000 3.732182
0.588000 3.733366
0.590000 3.734550
0.592000 3.735732
0.594000 3.736913
0.596000 3.738094
0.598000 3.739273
0.600000 3.740451


==> exE/I=41_81/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I81-9DS-Rho_RhoSupPv.dat <==
0.600000 2.138779
0.602000 2.138106
0.604000 2.137434
0.606000 2.136763
0.608000 2.136093
0.610000 2.135424
0.612000 2.134756
0.614000 2.134089
0.616000 2.133423
0.618000 2.132758
0.620000 2.132093
0.622000 2.131430
0.624000 2.130768
0.626000 2.130106
0.628000 2.129446
0.630000 2.128786
0.632000 2.128128
0.634000 2.127470
0.636000 2.126814
0.638000 2.126158
0.640000 2.125503
0.642000 2.124849
0.644000 2.124196
0.646000 2.123544
0.648000 2.122893
0.650000 2.122243
0.652000 2.121594
0.654000 2.120945
0.656000 2.120298
0.658000 2.119651
0.660000 2.119005
0.662000 2.118361
0.664000 2.117717
0.666000 2.117074
0.668000 2.116432
0.670000 2.115790
0.672000 2.115150
0.674000 2.114510
0.676000 2.113872
0.678000 2.113234
0.680000 2.112597
0.682000 2.111961
0.684000 2.111326
0.686000 2.110692
0.688000 2.110058
0.690000 2.109426
0.692000 2.108794
0.694000 2.108163
0.696000 2.107533
0.698000 2.106904
0.700000 2.106276
0.702000 2.105648
0.704000 2.105022
0.706000 2.104396
0.708000 2.103771
0.710000 2.103147
0.712000 2.102524
0.714000 2.101901
0.716000 2.101279
0.718000 2.100659
0.720000 2.100039
0.722000 2.099419
0.724000 2.098801
0.726000 2.098183
0.728000 2.097567
0.730000 2.096951
0.732000 2.096335
0.734000 2.095721
0.736000 2.095108
0.738000 2.094495
0.740000 2.093883
0.742000 2.093272
0.744000 2.092661
0.746000 2.092052
0.748000 2.091443
0.750000 2.090835
0.752000 2.090227
0.754000 2.089621
0.756000 2.089015
0.758000 2.088410
0.760000 2.087806
0.762000 2.087203
0.764000 2.086600
0.766000 2.085998
0.768000 2.085397
0.770000 2.084797
0.772000 2.084197
0.774000 2.083598
0.776000 2.083000
0.778000 2.082403
0.780000 2.081806
0.782000 2.081210
0.784000 2.080615
0.786000 2.080021
0.788000 2.079427
0.790000 2.078834
0.792000 2.078242
0.794000 2.077650
0.796000 2.077060
0.798000 2.076470
0.800000 2.075881
0.802000 2.075292
0.804000 2.074704
0.806000 2.074117
0.808000 2.073531
0.810000 2.072945
0.812000 2.072360
0.814000 2.071776
0.816000 2.071192
0.818000 2.070610
0.820000 2.070027
0.822000 2.069446
0.824000 2.068865
0.826000 2.068285
0.828000 2.067706
0.830000 2.067127
0.832000 2.066550
0.834000 2.065972
0.836000 2.065396
0.838000 2.064820
0.840000 2.064245
0.842000 2.063670
0.844000 2.063097
0.846000 2.062523
0.848000 2.061951
0.850000 2.061379
0.852000 2.060808
0.854000 2.060238
0.856000 2.059668
0.858000 2.059099
0.860000 2.058531
0.862000 2.057963
0.864000 2.057396
0.866000 2.056830
0.868000 2.056264
0.870000 2.055699
0.872000 2.055134
0.874000 2.054571
0.876000 2.054007
0.878000 2.053445
0.880000 2.052883
0.882000 2.052322
0.884000 2.051762
0.886000 2.051202
0.888000 2.050643
0.890000 2.050084
0.892000 2.049526
0.894000 2.048969
0.896000 2.048412
0.898000 2.047856
0.900000 2.047301
0.902000 2.046746
0.904000 2.046192
0.906000 2.045638
0.908000 2.045085
0.910000 2.044533
0.912000 2.043982
0.914000 2.043431
0.916000 2.042880
0.918000 2.042331
0.920000 2.041781
0.922000 2.041233
0.924000 2.040685
0.926000 2.040138
0.928000 2.039591
0.930000 2.039045
0.932000 2.038499
0.934000 2.037955
0.936000 2.037410
0.938000 2.036867
0.940000 2.036324
0.942000 2.035781
0.944000 2.035239
0.946000 2.034698
0.948000 2.034157
0.950000 2.033617
0.952000 2.033078
0.954000 2.032539
0.956000 2.032001
0.958000 2.031463
0.960000 2.030926
0.962000 2.030390
0.964000 2.029854
0.966000 2.029318
0.968000 2.028783
0.970000 2.028249
0.972000 2.027716
0.974000 2.027183
0.976000 2.026650
0.978000 2.026118
0.980000 2.025587
0.982000 2.025056
0.984000 2.024526
0.986000 2.023996
0.988000 2.023467
0.990000 2.022939
0.992000 2.022411
0.994000 2.021884
0.996000 2.021357
0.998000 2.020831
1.000000 2.020305


==> exE/I=41_81/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I81-9DS-Rho_VarSteS.dat <==
0.006173 2.410070
0.018519 2.401920
0.030864 2.393962
0.043210 2.386188
0.055556 2.378585
0.067901 2.371144
0.080247 2.363858
0.092593 2.356717
0.104938 2.349715
0.117284 2.342846
0.129630 2.336102
0.141975 2.329479
0.154321 2.322971
0.166667 2.316573
0.179012 2.310281
0.191358 2.304089
0.203704 2.297996
0.216049 2.291996
0.228395 2.286086
0.240741 2.280263
0.253086 2.274523
0.265432 2.268865
0.277778 2.263284
0.290123 2.257779
0.302469 2.252347
0.314815 2.246986
0.327160 2.241693
0.339506 2.236467
0.351852 2.231305
0.364198 2.226205
0.376543 2.221167
0.388889 2.216187
0.401235 2.211264
0.413580 2.206397
0.425926 2.201584
0.438272 2.196825
0.450617 2.192116
0.462963 2.187458
0.475309 2.182848
0.487654 2.178287
0.500000 2.173771
0.512346 2.169301
0.524691 2.164876
0.537037 2.160493
0.549383 2.156153
0.561728 2.151854
0.574074 2.145480
0.586420 2.152843
0.598765 2.982205
0.611111 3.556854
0.623457 3.735627
0.635802 3.761309
0.648148 3.768515
0.660494 3.775639
0.672840 3.782717
0.685185 3.789761
0.697531 3.796773
0.709877 3.803753
0.722222 3.810701
0.734568 3.817618
0.746914 3.824505
0.759259 3.831362
0.771605 3.838190
0.783951 3.844989
0.796296 3.851759
0.808642 3.858502
0.820988 3.865218
0.833333 3.871907
0.845679 3.878570
0.858025 3.885206
0.870370 3.891818
0.882716 3.898404
0.895062 3.904965
0.907407 3.911503
0.919753 3.918016
0.932099 3.924506
0.944444 3.930973
0.956790 3.937417
0.969136 3.943839
0.981481 3.950238
0.993827 3.956616


==> exE/I=41_81/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/iMOOD/res-I81-9DS.txt <==
Conv=y
nRes=1
normRes=1.441258e-13
nG=245
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=2
CellPDMap=0
CellPDMap=5
CellPDMap=0
CellPDMap=2
CellPDMap=1
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=1
CellPDMap=0
CellPDMap=5
CellPDMap=0
CellPDMap=2
CellPDMap=1
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
2.41007043708420143346
2.40191957999867744533
2.39396244217183751246
2.38618758984359535802
2.37858465611476566082
2.37114421617743875714
2.36385767211271113908
2.35671715447415408562
2.34971543872684573984
2.34284587368091257176
2.33610231980300708798
2.32947909579670886515
2.32297093214446448428
2.31657293053458035459
2.31028052828665231289
2.30408946704277406425
2.29799576511554182190
2.29199569298408700746
2.28608575151090587241
2.28026265251918847099
2.27452330142534631108
2.26886478166709082416
2.26328434070527029220
2.25777937740935907840
2.25234743066305975745
2.24698616904880665857
2.24169338148892505203
2.23646696873717720777
2.23130493562817644460
2.22620538400372991461
2.22116650624529388125
2.21618657935016027949
2.21126395949671961105
2.20639707705000898130
2.20158443196540432041
2.19682458955087689390
2.19211617655751789258
2.18745787756031395688
2.18284843162015862461
2.17828662916285642481
2.17377130914460492406
2.16930135628333564668
2.16487569873968022094
2.16049330560061392248
2.15615318484012075118
2.15185425481981740248
2.14548001358749473866
2.15284267079591717930
2.98220492646761803357
3.55685440129755248151
3.73562738648316816636
3.76130854679042725408
3.76851538174163147588
3.77563853429978069087
3.78271657656592275032
3.78976118784605864320
3.79677301963816438146
3.80375270285967825856
3.81070084877598658224
3.81761804982390895447
3.82450488042147629386
3.83136189771974811080
3.83818964232081283328
3.84498863895515619049
3.85175939712507764412
3.85850241171443553156
3.86521816356758840527
3.87190712003915260553
3.87856973551645101139
3.88520645191619529157
3.89181769915706166074
3.89840389560945510539
3.90496544852388627334
3.91150275443912853746
3.91801619957132674088
3.92450616018517095540
3.93097300294807405763
3.93741708526836120541
3.94383875561781538366
3.95023835384153620964
3.95661621145624886609
0.99999999999999988898
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00000000000000000000
1.00138933157695975140
1.04313888462775539168
1.01757934753249856819
1.00189041931500488758
1.00000944245366096830
1.00000114024853958838
1.00000000000229993802
0.99999999999972088993
1.00000000000023603342
0.99999999999997857270
1.00000000000004507505
0.99999999999998090416
1.00000000000000244249
0.99999999999999322764
0.99999999999999800160
0.99999999999999655831
0.99999999999999744649
0.99999999999999733546
0.99999999999999755751
0.99999999999999755751
0.99999999999999811262
0.99999999999999777955
0.99999999999999822364
0.99999999999999811262
0.99999999999999833467
0.99999999999999811262
0.99999999999999888978
0.99999999999999822364
1.00000000000000000000
0.99999999999999134026
0.99999999999999478195
0.99999999999994104716
1.00000000000007349676
0.99999999999937438933
0.70482972952483746720
0.70284761071253809561
0.70091392171490929375
0.69902580409192949240
0.69718066611880324945
0.69537615159355237182
0.69361011103645142661
0.69188057708589312256
0.69018574360814710644
0.68852394780574455169
0.68689365479534914005
0.68529344425285565467
0.68372199879887529672
0.68217809385548533463
0.68066058875258428351
0.67916841890069590271
0.67770058887796857938
0.67625616630418594610
0.67483427639497162165
0.67343409710612311958
0.67205485479174364993
0.67069582031126073751
0.66935630552988645281
0.66803566016498960867
0.66673326893749573774
0.66544854899301342233
0.66418094756212398000
0.66292993983326797824
0.66169502701509885778
0.66047573456806829562
0.65927161058754002454
0.65808222432283769443
0.65690716481855837561
0.65574603966596167748
0.65459847385389147156
0.65346410870934057424
0.65234260092008189424
0.65123362162986175861
0.65013685560390399587
0.64905200044865940523
0.64797876590317737833
0.64691687314694112931
0.64586605422010812116
0.64482605139442261688
0.64379661666338028336
0.64277747961738607163
0.64126731249792612299
0.64290196047783043642
0.84070198558145470269
0.98981018113535490510
1.03850293259987580541
1.04547204334309418172
1.04733162959452585916
1.04916831315939851343
1.05099341918571620447
1.05281016746469147094
1.05461872087186581126
1.05641923713630925263
1.05821186907448505643
1.05999676479554105768
1.06177406790401640535
1.06354391768766420867
1.06530644929701123758
1.06706179391467825823
1.06881007891623980299
1.07055142802265979007
1.07228596144502930088
1.07401379602200086616
1.07573504535040642693
1.07744981990942312322
1.07915822717872056380
1.08086037175089999529
1.08255635543858930170
1.08424627737648049397
1.08593023411861033800
1.08760831973115434934
1.08928062588095797558
1.09094724192011893749
1.09260825496656899247
1.09426374998154951612
1.09591380984449293656
1.000
1.000
1.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.294
0.933
0.933
0.933
0.933
0.000
0.000
1.000
0.000
1.000
1.000
1.000
1.000
1.000
1.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.294
0.933
0.000
0.647
1.000
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.000
0.000
0.510
0.510
0.510
0.510
0.000
0.000
1.000
0.000
1.000
1.000
0.000
0.000
0.647
1.000
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.000
0.000
0.510
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933
0.933
0.933
0.933
1.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933


==> exE/I=41_81/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/res-I41-11DS-RhoError.dat <==
0.012195 0.00000033929018883327
0.036585 0.00000001533231230866
0.060976 0.00000000268922928370
0.085366 0.00000000261266652757
0.109756 0.00000000287709411850
0.134146 0.00000000369301789149
0.158537 0.00000000275717537690
0.182927 0.00000000194110816309
0.207317 0.00000000142909328815
0.231707 0.00000000107705799834
0.256098 0.00000000083483975288
0.280488 0.00000000062449201366
0.304878 0.00000000053792659216
0.329268 0.00000000031476510287
0.353659 0.00000000050161297338
0.378049 0.00000000015314149948
0.402439 0.00000000123700560906
0.426829 0.00000000102064801055
0.451220 0.00000000156808566132
0.475610 0.00000000452833237574
0.500000 0.00000000737294758579
0.524390 0.00433723522845097520
0.548780 0.00425528244152628687
0.573171 0.01307711525910004724
0.597561 0.20693740715864894497
0.621951 0.18972821854429611221
0.646341 0.02154376286854642331
0.670732 0.00011048040240302370
0.695122 0.00003924413541911420
0.719512 0.00000000009097345099
0.743902 0.00000000005098854672
0.768293 0.00000000006988054579
0.792683 0.00000000001684741235
0.817073 0.00000000002122080289
0.841463 0.00000000000591793281
0.865854 0.00000000001162181462
0.890244 0.00000000000546318546
0.914634 0.00000000000211564100
0.939024 0.00000000000753397345
0.963415 0.00000000000668087807
0.987805 0.00000000030928504202


==> exE/I=41_81/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/res-I41-11DS-Rho_RhoExact.dat <==
0.000000 2.414214
0.002000 2.412863
0.004000 2.411517
0.006000 2.410177
0.008000 2.408843
0.010000 2.407514
0.012000 2.406190
0.014000 2.404871
0.016000 2.403558
0.018000 2.402250
0.020000 2.400947
0.022000 2.399649
0.024000 2.398356
0.026000 2.397067
0.028000 2.395784
0.030000 2.394506
0.032000 2.393232
0.034000 2.391963
0.036000 2.390699
0.038000 2.389440
0.040000 2.388185
0.042000 2.386935
0.044000 2.385689
0.046000 2.384448
0.048000 2.383211
0.050000 2.381978
0.052000 2.380750
0.054000 2.379527
0.056000 2.378307
0.058000 2.377092
0.060000 2.375881
0.062000 2.374674
0.064000 2.373472
0.066000 2.372273
0.068000 2.371079
0.070000 2.369889
0.072000 2.368702
0.074000 2.367520
0.076000 2.366341
0.078000 2.365167
0.080000 2.363996
0.082000 2.362829
0.084000 2.361666
0.086000 2.360507
0.088000 2.359351
0.090000 2.358199
0.092000 2.357051
0.094000 2.355906
0.096000 2.354765
0.098000 2.353628
0.100000 2.352494
0.102000 2.351364
0.104000 2.350237
0.106000 2.349114
0.108000 2.347994
0.110000 2.346878
0.112000 2.345765
0.114000 2.344655
0.116000 2.343549
0.118000 2.342446
0.120000 2.341346
0.122000 2.340250
0.124000 2.339157
0.126000 2.338067
0.128000 2.336980
0.130000 2.335897
0.132000 2.334817
0.134000 2.333739
0.136000 2.332665
0.138000 2.331594
0.140000 2.330526
0.142000 2.329461
0.144000 2.328399
0.146000 2.327340
0.148000 2.326284
0.150000 2.325231
0.152000 2.324181
0.154000 2.323134
0.156000 2.322090
0.158000 2.321048
0.160000 2.320010
0.162000 2.318974
0.164000 2.317941
0.166000 2.316911
0.168000 2.315884
0.170000 2.314859
0.172000 2.313838
0.174000 2.312818
0.176000 2.311802
0.178000 2.310788
0.180000 2.309777
0.182000 2.308769
0.184000 2.307763
0.186000 2.306760
0.188000 2.305760
0.190000 2.304762
0.192000 2.303766
0.194000 2.302773
0.196000 2.301783
0.198000 2.300795
0.200000 2.299810
0.202000 2.298827
0.204000 2.297847
0.206000 2.296869
0.208000 2.295893
0.210000 2.294920
0.212000 2.293950
0.214000 2.292982
0.216000 2.292016
0.218000 2.291052
0.220000 2.290091
0.222000 2.289132
0.224000 2.288176
0.226000 2.287222
0.228000 2.286270
0.230000 2.285320
0.232000 2.284373
0.234000 2.283428
0.236000 2.282485
0.238000 2.281545
0.240000 2.280606
0.242000 2.279670
0.244000 2.278736
0.246000 2.277804
0.248000 2.276875
0.250000 2.275947
0.252000 2.275022
0.254000 2.274098
0.256000 2.273177
0.258000 2.272258
0.260000 2.271341
0.262000 2.270427
0.264000 2.269514
0.266000 2.268603
0.268000 2.267694
0.270000 2.266788
0.272000 2.265883
0.274000 2.264981
0.276000 2.264080
0.278000 2.263181
0.280000 2.262285
0.282000 2.261390
0.284000 2.260497
0.286000 2.259607
0.288000 2.258718
0.290000 2.257831
0.292000 2.256946
0.294000 2.256063
0.296000 2.255182
0.298000 2.254303
0.300000 2.253425
0.302000 2.252550
0.304000 2.251676
0.306000 2.250804
0.308000 2.249934
0.310000 2.249066
0.312000 2.248200
0.314000 2.247335
0.316000 2.246472
0.318000 2.245611
0.320000 2.244752
0.322000 2.243895
0.324000 2.243039
0.326000 2.242185
0.328000 2.241333
0.330000 2.240483
0.332000 2.239634
0.334000 2.238787
0.336000 2.237942
0.338000 2.237098
0.340000 2.236257
0.342000 2.235416
0.344000 2.234578
0.346000 2.233741
0.348000 2.232906
0.350000 2.232073
0.352000 2.231241
0.354000 2.230411
0.356000 2.229582
0.358000 2.228755
0.360000 2.227930
0.362000 2.227106
0.364000 2.226284
0.366000 2.225463
0.368000 2.224645
0.370000 2.223827
0.372000 2.223011
0.374000 2.222197
0.376000 2.221385
0.378000 2.220573
0.380000 2.219764
0.382000 2.218956
0.384000 2.218149
0.386000 2.217344
0.388000 2.216541
0.390000 2.215739
0.392000 2.214938
0.394000 2.214139
0.396000 2.213342
0.398000 2.212546
0.400000 2.211751
0.402000 2.210958
0.404000 2.210167
0.406000 2.209377
0.408000 2.208588
0.410000 2.207801
0.412000 2.207015
0.414000 2.206230
0.416000 2.205447
0.418000 2.204666
0.420000 2.203886
0.422000 2.203107
0.424000 2.202329
0.426000 2.201554
0.428000 2.200779
0.430000 2.200006
0.432000 2.199234
0.434000 2.198463
0.436000 2.197694
0.438000 2.196927
0.440000 2.196160
0.442000 2.195395
0.444000 2.194631
0.446000 2.193869
0.448000 2.193108
0.450000 2.192348
0.452000 2.191590
0.454000 2.190833
0.456000 2.190077
0.458000 2.189323
0.460000 2.188569
0.462000 2.187817
0.464000 2.187067
0.466000 2.186317
0.468000 2.185569
0.470000 2.184823
0.472000 2.184077
0.474000 2.183333
0.476000 2.182590
0.478000 2.181848
0.480000 2.181107
0.482000 2.180368
0.484000 2.179630
0.486000 2.178893
0.488000 2.178158
0.490000 2.177423
0.492000 2.176690
0.494000 2.175958
0.496000 2.175227
0.498000 2.174498
0.500000 2.173769
0.502000 2.173042
0.504000 2.172316
0.506000 2.171591
0.508000 2.170868
0.510000 2.170145
0.512000 2.169424
0.514000 2.168704
0.516000 2.167985
0.518000 2.167267
0.520000 2.166550
0.522000 2.165835
0.524000 2.165121
0.526000 2.164407
0.528000 2.163695
0.530000 2.162984
0.532000 2.162274
0.534000 2.161566
0.536000 2.160858
0.538000 2.160152
0.540000 2.159446
0.542000 2.158742
0.544000 2.158039
0.546000 2.157336
0.548000 2.156635
0.550000 2.155936
0.552000 2.155237
0.554000 2.154539
0.556000 2.153842
0.558000 2.153147
0.560000 2.152452
0.562000 2.151759
0.564000 2.151066
0.566000 2.150375
0.568000 2.149684
0.570000 2.148995
0.572000 2.148307
0.574000 2.147620
0.576000 2.146934
0.578000 2.146248
0.580000 2.145564
0.582000 2.144881
0.584000 2.144199
0.586000 2.143518
0.588000 2.142838
0.590000 2.142159
0.592000 2.141481
0.594000 2.140804
0.596000 2.140128
0.598000 2.139453
0.600000 2.138779
0.600000 2.139453
0.600000 3.739273
0.600000 3.740451
0.602000 3.741629
0.604000 3.742805
0.606000 3.743980
0.608000 3.745155
0.610000 3.746328
0.612000 3.747501
0.614000 3.748672
0.616000 3.749843
0.618000 3.751012
0.620000 3.752181
0.622000 3.753349
0.624000 3.754515
0.626000 3.755681
0.628000 3.756846
0.630000 3.758010
0.632000 3.759173
0.634000 3.760335
0.636000 3.761496
0.638000 3.762656
0.640000 3.763815
0.642000 3.764973
0.644000 3.766130
0.646000 3.767287
0.648000 3.768442
0.650000 3.769597
0.652000 3.770751
0.654000 3.771903
0.656000 3.773055
0.658000 3.774206
0.660000 3.775356
0.662000 3.776505
0.664000 3.777654
0.666000 3.778801
0.668000 3.779947
0.670000 3.781093
0.672000 3.782238
0.674000 3.783382
0.676000 3.784525
0.678000 3.785667
0.680000 3.786808
0.682000 3.787948
0.684000 3.789088
0.686000 3.790226
0.688000 3.791364
0.690000 3.792501
0.692000 3.793637
0.694000 3.794772
0.696000 3.795907
0.698000 3.797040
0.700000 3.798173
0.702000 3.799305
0.704000 3.800436
0.706000 3.801566
0.708000 3.802695
0.710000 3.803824
0.712000 3.804951
0.714000 3.806078
0.716000 3.807204
0.718000 3.808329
0.720000 3.809454
0.722000 3.810577
0.724000 3.811700
0.726000 3.812822
0.728000 3.813943
0.730000 3.815064
0.732000 3.816183
0.734000 3.817302
0.736000 3.818420
0.738000 3.819537
0.740000 3.820653
0.742000 3.821769
0.744000 3.822884
0.746000 3.823998
0.748000 3.825111
0.750000 3.826223
0.752000 3.827335
0.754000 3.828446
0.756000 3.829556
0.758000 3.830665
0.760000 3.831774
0.762000 3.832881
0.764000 3.833988
0.766000 3.835095
0.768000 3.836200
0.770000 3.837305
0.772000 3.838409
0.774000 3.839512
0.776000 3.840615
0.778000 3.841716
0.780000 3.842817
0.782000 3.843917
0.784000 3.845017
0.786000 3.846116
0.788000 3.847214
0.790000 3.848311
0.792000 3.849408
0.794000 3.850503
0.796000 3.851598
0.798000 3.852693
0.800000 3.853786
0.802000 3.854879
0.804000 3.855971
0.806000 3.857063
0.808000 3.858154
0.810000 3.859244
0.812000 3.860333
0.814000 3.861421
0.816000 3.862509
0.818000 3.863597
0.820000 3.864683
0.822000 3.865769
0.824000 3.866854
0.826000 3.867938
0.828000 3.869022
0.830000 3.870105
0.832000 3.871187
0.834000 3.872269
0.836000 3.873350
0.838000 3.874430
0.840000 3.875509
0.842000 3.876588
0.844000 3.877666
0.846000 3.878744
0.848000 3.879820
0.850000 3.880897
0.852000 3.881972
0.854000 3.883047
0.856000 3.884121
0.858000 3.885194
0.860000 3.886267
0.862000 3.887339
0.864000 3.888411
0.866000 3.889481
0.868000 3.890551
0.870000 3.891621
0.872000 3.892690
0.874000 3.893758
0.876000 3.894825
0.878000 3.895892
0.880000 3.896958
0.882000 3.898024
0.884000 3.899088
0.886000 3.900153
0.888000 3.901216
0.890000 3.902279
0.892000 3.903341
0.894000 3.904403
0.896000 3.905464
0.898000 3.906525
0.900000 3.907584
0.902000 3.908643
0.904000 3.909702
0.906000 3.910760
0.908000 3.911817
0.910000 3.912874
0.912000 3.913930
0.914000 3.914985
0.916000 3.916040
0.918000 3.917094
0.920000 3.918147
0.922000 3.919200
0.924000 3.920252
0.926000 3.921304
0.928000 3.922355
0.930000 3.923405
0.932000 3.924455
0.934000 3.925505
0.936000 3.926553
0.938000 3.927601
0.940000 3.928649
0.942000 3.929695
0.944000 3.930742
0.946000 3.931787
0.948000 3.932832
0.950000 3.933877
0.952000 3.934920
0.954000 3.935964
0.956000 3.937006
0.958000 3.938048
0.960000 3.939090
0.962000 3.940131
0.964000 3.941171
0.966000 3.942211
0.968000 3.943250
0.970000 3.944288
0.972000 3.945326
0.974000 3.946364
0.976000 3.947401
0.978000 3.948437
0.980000 3.949472
0.982000 3.950508
0.984000 3.951542
0.986000 3.952576
0.988000 3.953609
0.990000 3.954642
0.992000 3.955675
0.994000 3.956706
0.996000 3.957737
0.998000 3.958768
1.000000 3.959798


==> exE/I=41_81/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/res-I41-11DS-Rho_RhoSubPv.dat <==
0.000000 3.313708
0.002000 3.315564
0.004000 3.317413
0.006000 3.319258
0.008000 3.321097
0.010000 3.322930
0.012000 3.324758
0.014000 3.326581
0.016000 3.328399
0.018000 3.330211
0.020000 3.332019
0.022000 3.333821
0.024000 3.335619
0.026000 3.337411
0.028000 3.339199
0.030000 3.340982
0.032000 3.342760
0.034000 3.344533
0.036000 3.346301
0.038000 3.348065
0.040000 3.349824
0.042000 3.351579
0.044000 3.353329
0.046000 3.355075
0.048000 3.356816
0.050000 3.358553
0.052000 3.360285
0.054000 3.362013
0.056000 3.363737
0.058000 3.365456
0.060000 3.367172
0.062000 3.368883
0.064000 3.370590
0.066000 3.372293
0.068000 3.373991
0.070000 3.375686
0.072000 3.377377
0.074000 3.379064
0.076000 3.380747
0.078000 3.382426
0.080000 3.384101
0.082000 3.385772
0.084000 3.387439
0.086000 3.389103
0.088000 3.390763
0.090000 3.392419
0.092000 3.394072
0.094000 3.395721
0.096000 3.397366
0.098000 3.399008
0.100000 3.400646
0.102000 3.402280
0.104000 3.403912
0.106000 3.405539
0.108000 3.407163
0.110000 3.408784
0.112000 3.410401
0.114000 3.412015
0.116000 3.413626
0.118000 3.415233
0.120000 3.416837
0.122000 3.418438
0.124000 3.420035
0.126000 3.421630
0.128000 3.423221
0.130000 3.424809
0.132000 3.426393
0.134000 3.427975
0.136000 3.429554
0.138000 3.431129
0.140000 3.432701
0.142000 3.434271
0.144000 3.435837
0.146000 3.437400
0.148000 3.438960
0.150000 3.440518
0.152000 3.442072
0.154000 3.443624
0.156000 3.445172
0.158000 3.446718
0.160000 3.448261
0.162000 3.449801
0.164000 3.451338
0.166000 3.452873
0.168000 3.454405
0.170000 3.455933
0.172000 3.457460
0.174000 3.458983
0.176000 3.460504
0.178000 3.462022
0.180000 3.463537
0.182000 3.465050
0.184000 3.466560
0.186000 3.468068
0.188000 3.469573
0.190000 3.471075
0.192000 3.472575
0.194000 3.474072
0.196000 3.475567
0.198000 3.477059
0.200000 3.478548
0.202000 3.480035
0.204000 3.481520
0.206000 3.483002
0.208000 3.484482
0.210000 3.485960
0.212000 3.487435
0.214000 3.488907
0.216000 3.490377
0.218000 3.491845
0.220000 3.493311
0.222000 3.494774
0.224000 3.496235
0.226000 3.497693
0.228000 3.499149
0.230000 3.500603
0.232000 3.502055
0.234000 3.503504
0.236000 3.504952
0.238000 3.506397
0.240000 3.507839
0.242000 3.509280
0.244000 3.510718
0.246000 3.512154
0.248000 3.513588
0.250000 3.515020
0.252000 3.516450
0.254000 3.517878
0.256000 3.519303
0.258000 3.520726
0.260000 3.522148
0.262000 3.523567
0.264000 3.524984
0.266000 3.526399
0.268000 3.527812
0.270000 3.529223
0.272000 3.530632
0.274000 3.532039
0.276000 3.533444
0.278000 3.534847
0.280000 3.536248
0.282000 3.537647
0.284000 3.539044
0.286000 3.540439
0.288000 3.541832
0.290000 3.543224
0.292000 3.544613
0.294000 3.546000
0.296000 3.547386
0.298000 3.548769
0.300000 3.550151
0.302000 3.551531
0.304000 3.552909
0.306000 3.554285
0.308000 3.555660
0.310000 3.557032
0.312000 3.558403
0.314000 3.559772
0.316000 3.561139
0.318000 3.562504
0.320000 3.563868
0.322000 3.565230
0.324000 3.566590
0.326000 3.567948
0.328000 3.569304
0.330000 3.570659
0.332000 3.572012
0.334000 3.573363
0.336000 3.574713
0.338000 3.576061
0.340000 3.577407
0.342000 3.578752
0.344000 3.580094
0.346000 3.581435
0.348000 3.582775
0.350000 3.584113
0.352000 3.585449
0.354000 3.586784
0.356000 3.588116
0.358000 3.589448
0.360000 3.590777
0.362000 3.592106
0.364000 3.593432
0.366000 3.594757
0.368000 3.596080
0.370000 3.597402
0.372000 3.598722
0.374000 3.600041
0.376000 3.601358
0.378000 3.602673
0.380000 3.603987
0.382000 3.605299
0.384000 3.606610
0.386000 3.607920
0.388000 3.609227
0.390000 3.610534
0.392000 3.611839
0.394000 3.613142
0.396000 3.614444
0.398000 3.615744
0.400000 3.617043
0.402000 3.618341
0.404000 3.619637
0.406000 3.620931
0.408000 3.622224
0.410000 3.623516
0.412000 3.624806
0.414000 3.626095
0.416000 3.627382
0.418000 3.628668
0.420000 3.629952
0.422000 3.631236
0.424000 3.632517
0.426000 3.633798
0.428000 3.635077
0.430000 3.636354
0.432000 3.637630
0.434000 3.638905
0.436000 3.640179
0.438000 3.641451
0.440000 3.642721
0.442000 3.643991
0.444000 3.645259
0.446000 3.646526
0.448000 3.647791
0.450000 3.649055
0.452000 3.650318
0.454000 3.651579
0.456000 3.652840
0.458000 3.654098
0.460000 3.655356
0.462000 3.656612
0.464000 3.657867
0.466000 3.659121
0.468000 3.660373
0.470000 3.661625
0.472000 3.662874
0.474000 3.664123
0.476000 3.665370
0.478000 3.666617
0.480000 3.667862
0.482000 3.669105
0.484000 3.670348
0.486000 3.671589
0.488000 3.672829
0.490000 3.674068
0.492000 3.675305
0.494000 3.676541
0.496000 3.677776
0.498000 3.679010
0.500000 3.680243
0.502000 3.681475
0.504000 3.682705
0.506000 3.683934
0.508000 3.685162
0.510000 3.686389
0.512000 3.687615
0.514000 3.688839
0.516000 3.690062
0.518000 3.691285
0.520000 3.692506
0.522000 3.693726
0.524000 3.694944
0.526000 3.696162
0.528000 3.697378
0.530000 3.698594
0.532000 3.699808
0.534000 3.701021
0.536000 3.702233
0.538000 3.703444
0.540000 3.704654
0.542000 3.705862
0.544000 3.707070
0.546000 3.708276
0.548000 3.709482
0.550000 3.710686
0.552000 3.711889
0.554000 3.713091
0.556000 3.714292
0.558000 3.715492
0.560000 3.716691
0.562000 3.717889
0.564000 3.719086
0.566000 3.720282
0.568000 3.721476
0.570000 3.722670
0.572000 3.723863
0.574000 3.725054
0.576000 3.726245
0.578000 3.727434
0.580000 3.728623
0.582000 3.729810
0.584000 3.730996
0.586000 3.732182
0.588000 3.733366
0.590000 3.734550
0.592000 3.735732
0.594000 3.736913
0.596000 3.738094
0.598000 3.739273
0.600000 3.740451


==> exE/I=41_81/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/res-I41-11DS-Rho_RhoSupPv.dat <==
0.600000 2.138779
0.602000 2.138106
0.604000 2.137434
0.606000 2.136763
0.608000 2.136093
0.610000 2.135424
0.612000 2.134756
0.614000 2.134089
0.616000 2.133423
0.618000 2.132758
0.620000 2.132093
0.622000 2.131430
0.624000 2.130768
0.626000 2.130106
0.628000 2.129446
0.630000 2.128786
0.632000 2.128128
0.634000 2.127470
0.636000 2.126814
0.638000 2.126158
0.640000 2.125503
0.642000 2.124849
0.644000 2.124196
0.646000 2.123544
0.648000 2.122893
0.650000 2.122243
0.652000 2.121594
0.654000 2.120945
0.656000 2.120298
0.658000 2.119651
0.660000 2.119005
0.662000 2.118361
0.664000 2.117717
0.666000 2.117074
0.668000 2.116432
0.670000 2.115790
0.672000 2.115150
0.674000 2.114510
0.676000 2.113872
0.678000 2.113234
0.680000 2.112597
0.682000 2.111961
0.684000 2.111326
0.686000 2.110692
0.688000 2.110058
0.690000 2.109426
0.692000 2.108794
0.694000 2.108163
0.696000 2.107533
0.698000 2.106904
0.700000 2.106276
0.702000 2.105648
0.704000 2.105022
0.706000 2.104396
0.708000 2.103771
0.710000 2.103147
0.712000 2.102524
0.714000 2.101901
0.716000 2.101279
0.718000 2.100659
0.720000 2.100039
0.722000 2.099419
0.724000 2.098801
0.726000 2.098183
0.728000 2.097567
0.730000 2.096951
0.732000 2.096335
0.734000 2.095721
0.736000 2.095108
0.738000 2.094495
0.740000 2.093883
0.742000 2.093272
0.744000 2.092661
0.746000 2.092052
0.748000 2.091443
0.750000 2.090835
0.752000 2.090227
0.754000 2.089621
0.756000 2.089015
0.758000 2.088410
0.760000 2.087806
0.762000 2.087203
0.764000 2.086600
0.766000 2.085998
0.768000 2.085397
0.770000 2.084797
0.772000 2.084197
0.774000 2.083598
0.776000 2.083000
0.778000 2.082403
0.780000 2.081806
0.782000 2.081210
0.784000 2.080615
0.786000 2.080021
0.788000 2.079427
0.790000 2.078834
0.792000 2.078242
0.794000 2.077650
0.796000 2.077060
0.798000 2.076470
0.800000 2.075881
0.802000 2.075292
0.804000 2.074704
0.806000 2.074117
0.808000 2.073531
0.810000 2.072945
0.812000 2.072360
0.814000 2.071776
0.816000 2.071192
0.818000 2.070610
0.820000 2.070027
0.822000 2.069446
0.824000 2.068865
0.826000 2.068285
0.828000 2.067706
0.830000 2.067127
0.832000 2.066550
0.834000 2.065972
0.836000 2.065396
0.838000 2.064820
0.840000 2.064245
0.842000 2.063670
0.844000 2.063097
0.846000 2.062523
0.848000 2.061951
0.850000 2.061379
0.852000 2.060808
0.854000 2.060238
0.856000 2.059668
0.858000 2.059099
0.860000 2.058531
0.862000 2.057963
0.864000 2.057396
0.866000 2.056830
0.868000 2.056264
0.870000 2.055699
0.872000 2.055134
0.874000 2.054571
0.876000 2.054007
0.878000 2.053445
0.880000 2.052883
0.882000 2.052322
0.884000 2.051762
0.886000 2.051202
0.888000 2.050643
0.890000 2.050084
0.892000 2.049526
0.894000 2.048969
0.896000 2.048412
0.898000 2.047856
0.900000 2.047301
0.902000 2.046746
0.904000 2.046192
0.906000 2.045638
0.908000 2.045085
0.910000 2.044533
0.912000 2.043982
0.914000 2.043431
0.916000 2.042880
0.918000 2.042331
0.920000 2.041781
0.922000 2.041233
0.924000 2.040685
0.926000 2.040138
0.928000 2.039591
0.930000 2.039045
0.932000 2.038499
0.934000 2.037955
0.936000 2.037410
0.938000 2.036867
0.940000 2.036324
0.942000 2.035781
0.944000 2.035239
0.946000 2.034698
0.948000 2.034157
0.950000 2.033617
0.952000 2.033078
0.954000 2.032539
0.956000 2.032001
0.958000 2.031463
0.960000 2.030926
0.962000 2.030390
0.964000 2.029854
0.966000 2.029318
0.968000 2.028783
0.970000 2.028249
0.972000 2.027716
0.974000 2.027183
0.976000 2.026650
0.978000 2.026118
0.980000 2.025587
0.982000 2.025056
0.984000 2.024526
0.986000 2.023996
0.988000 2.023467
0.990000 2.022939
0.992000 2.022411
0.994000 2.021884
0.996000 2.021357
0.998000 2.020831
1.000000 2.020305


==> exE/I=41_81/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/res-I41-11DS-Rho_VarSteS.dat <==
0.012195 2.406093
0.036585 2.390359
0.060976 2.375318
0.085366 2.360897
0.109756 2.347035
0.134146 2.333680
0.158537 2.320787
0.182927 2.308319
0.207317 2.296241
0.231707 2.284525
0.256098 2.273146
0.280488 2.262079
0.304878 2.251304
0.329268 2.240804
0.353659 2.230562
0.378049 2.220563
0.402439 2.210793
0.426829 2.201241
0.451220 2.191894
0.475610 2.182742
0.500000 2.173777
0.524390 2.160651
0.548780 2.152114
0.573171 2.160988
0.597561 2.989017
0.621951 3.563586
0.646341 3.745935
0.670732 3.781396
0.695122 3.795364
0.719512 3.809175
0.743902 3.822824
0.768293 3.836357
0.792683 3.849777
0.817073 3.863088
0.841463 3.876294
0.865854 3.889399
0.890244 3.902405
0.914634 3.915316
0.939024 3.928134
0.963415 3.940863
0.987805 3.953505


==> exE/I=41_81/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/res-I81-11DS-RhoError.dat <==
0.006173 0.00000001044710540299
0.018519 0.00000000048639714478
0.030864 0.00000000008441958244
0.043210 0.00000000009046674521
0.055556 0.00000000009688960745
0.067901 0.00000000013886047867
0.080247 0.00000000011799405897
0.092593 0.00000000009504486087
0.104938 0.00000000007853806494
0.117284 0.00000000006582556722
0.129630 0.00000000005543432380
0.141975 0.00000000004687894517
0.154321 0.00000000003983258168
0.166667 0.00000000003400746351
0.179012 0.00000000002916333841
0.191358 0.00000000002511413300
0.203704 0.00000000002171329783
0.216049 0.00000000001884359335
0.228395 0.00000000001641176084
0.240741 0.00000000001434097285
0.253086 0.00000000001257216553
0.265432 0.00000000001105693315
0.277778 0.00000000000975264314
0.290123 0.00000000000862510063
0.302469 0.00000000000764943664
0.314815 0.00000000000680033807
0.327160 0.00000000000606181771
0.339506 0.00000000000541700018
0.351852 0.00000000000485034235
0.364198 0.00000000000435118608
0.376543 0.00000000000391731092
0.388889 0.00000000000352207152
0.401235 0.00000000000319522186
0.413580 0.00000000000285726998
0.425926 0.00000000000266409117
0.438272 0.00000000000224931185
0.450617 0.00000000000242383891
0.462963 0.00000000000135447209
0.475309 0.00000000000315658610
0.487654 0.00000000000138822287
0.500000 0.00000000000909405884
0.512346 0.00000000000753841434
0.524691 0.00000000001178479536
0.537037 0.00000000003614664124
0.549383 0.00000000006150679965
0.561728 0.00213586113587860282
0.574074 0.00211596100039646018
0.586420 0.01029228128643033813
0.598765 0.20229417050722808824
0.611111 0.18974126120359580128
0.623457 0.01851184908959258024
0.635802 0.00007050404085262585
0.648148 0.00001100629612249548
0.660494 0.00000000000175948145
0.672840 0.00000000000150857105
0.685185 0.00000000000203037587
0.697531 0.00000000000045785598
0.709877 0.00000000000061417538
0.722222 0.00000000000017896795
0.734568 0.00000000000039834802
0.746914 0.00000000000028599345
0.759259 0.00000000000027089442
0.771605 0.00000000000023714364
0.783951 0.00000000000026423308
0.796296 0.00000000000024913405
0.808642 0.00000000000019939606
0.820988 0.00000000000018474111
0.833333 0.00000000000020783375
0.845679 0.00000000000019761970
0.858025 0.00000000000015143442
0.870370 0.00000000000013988810
0.882716 0.00000000000016742163
0.895062 0.00000000000016164847
0.907407 0.00000000000011635137
0.919753 0.00000000000011102230
0.932099 0.00000000000013677948
0.944444 0.00000000000009947598
0.956790 0.00000000000005417888
0.969136 0.00000000000009370282
0.981481 0.00000000000011590728
0.993827 0.00000000000442268444


==> exE/I=41_81/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/res-I81-11DS-Rho_RhoExact.dat <==
0.000000 2.414214
0.002000 2.412863
0.004000 2.411517
0.006000 2.410177
0.008000 2.408843
0.010000 2.407514
0.012000 2.406190
0.014000 2.404871
0.016000 2.403558
0.018000 2.402250
0.020000 2.400947
0.022000 2.399649
0.024000 2.398356
0.026000 2.397067
0.028000 2.395784
0.030000 2.394506
0.032000 2.393232
0.034000 2.391963
0.036000 2.390699
0.038000 2.389440
0.040000 2.388185
0.042000 2.386935
0.044000 2.385689
0.046000 2.384448
0.048000 2.383211
0.050000 2.381978
0.052000 2.380750
0.054000 2.379527
0.056000 2.378307
0.058000 2.377092
0.060000 2.375881
0.062000 2.374674
0.064000 2.373472
0.066000 2.372273
0.068000 2.371079
0.070000 2.369889
0.072000 2.368702
0.074000 2.367520
0.076000 2.366341
0.078000 2.365167
0.080000 2.363996
0.082000 2.362829
0.084000 2.361666
0.086000 2.360507
0.088000 2.359351
0.090000 2.358199
0.092000 2.357051
0.094000 2.355906
0.096000 2.354765
0.098000 2.353628
0.100000 2.352494
0.102000 2.351364
0.104000 2.350237
0.106000 2.349114
0.108000 2.347994
0.110000 2.346878
0.112000 2.345765
0.114000 2.344655
0.116000 2.343549
0.118000 2.342446
0.120000 2.341346
0.122000 2.340250
0.124000 2.339157
0.126000 2.338067
0.128000 2.336980
0.130000 2.335897
0.132000 2.334817
0.134000 2.333739
0.136000 2.332665
0.138000 2.331594
0.140000 2.330526
0.142000 2.329461
0.144000 2.328399
0.146000 2.327340
0.148000 2.326284
0.150000 2.325231
0.152000 2.324181
0.154000 2.323134
0.156000 2.322090
0.158000 2.321048
0.160000 2.320010
0.162000 2.318974
0.164000 2.317941
0.166000 2.316911
0.168000 2.315884
0.170000 2.314859
0.172000 2.313838
0.174000 2.312818
0.176000 2.311802
0.178000 2.310788
0.180000 2.309777
0.182000 2.308769
0.184000 2.307763
0.186000 2.306760
0.188000 2.305760
0.190000 2.304762
0.192000 2.303766
0.194000 2.302773
0.196000 2.301783
0.198000 2.300795
0.200000 2.299810
0.202000 2.298827
0.204000 2.297847
0.206000 2.296869
0.208000 2.295893
0.210000 2.294920
0.212000 2.293950
0.214000 2.292982
0.216000 2.292016
0.218000 2.291052
0.220000 2.290091
0.222000 2.289132
0.224000 2.288176
0.226000 2.287222
0.228000 2.286270
0.230000 2.285320
0.232000 2.284373
0.234000 2.283428
0.236000 2.282485
0.238000 2.281545
0.240000 2.280606
0.242000 2.279670
0.244000 2.278736
0.246000 2.277804
0.248000 2.276875
0.250000 2.275947
0.252000 2.275022
0.254000 2.274098
0.256000 2.273177
0.258000 2.272258
0.260000 2.271341
0.262000 2.270427
0.264000 2.269514
0.266000 2.268603
0.268000 2.267694
0.270000 2.266788
0.272000 2.265883
0.274000 2.264981
0.276000 2.264080
0.278000 2.263181
0.280000 2.262285
0.282000 2.261390
0.284000 2.260497
0.286000 2.259607
0.288000 2.258718
0.290000 2.257831
0.292000 2.256946
0.294000 2.256063
0.296000 2.255182
0.298000 2.254303
0.300000 2.253425
0.302000 2.252550
0.304000 2.251676
0.306000 2.250804
0.308000 2.249934
0.310000 2.249066
0.312000 2.248200
0.314000 2.247335
0.316000 2.246472
0.318000 2.245611
0.320000 2.244752
0.322000 2.243895
0.324000 2.243039
0.326000 2.242185
0.328000 2.241333
0.330000 2.240483
0.332000 2.239634
0.334000 2.238787
0.336000 2.237942
0.338000 2.237098
0.340000 2.236257
0.342000 2.235416
0.344000 2.234578
0.346000 2.233741
0.348000 2.232906
0.350000 2.232073
0.352000 2.231241
0.354000 2.230411
0.356000 2.229582
0.358000 2.228755
0.360000 2.227930
0.362000 2.227106
0.364000 2.226284
0.366000 2.225463
0.368000 2.224645
0.370000 2.223827
0.372000 2.223011
0.374000 2.222197
0.376000 2.221385
0.378000 2.220573
0.380000 2.219764
0.382000 2.218956
0.384000 2.218149
0.386000 2.217344
0.388000 2.216541
0.390000 2.215739
0.392000 2.214938
0.394000 2.214139
0.396000 2.213342
0.398000 2.212546
0.400000 2.211751
0.402000 2.210958
0.404000 2.210167
0.406000 2.209377
0.408000 2.208588
0.410000 2.207801
0.412000 2.207015
0.414000 2.206230
0.416000 2.205447
0.418000 2.204666
0.420000 2.203886
0.422000 2.203107
0.424000 2.202329
0.426000 2.201554
0.428000 2.200779
0.430000 2.200006
0.432000 2.199234
0.434000 2.198463
0.436000 2.197694
0.438000 2.196927
0.440000 2.196160
0.442000 2.195395
0.444000 2.194631
0.446000 2.193869
0.448000 2.193108
0.450000 2.192348
0.452000 2.191590
0.454000 2.190833
0.456000 2.190077
0.458000 2.189323
0.460000 2.188569
0.462000 2.187817
0.464000 2.187067
0.466000 2.186317
0.468000 2.185569
0.470000 2.184823
0.472000 2.184077
0.474000 2.183333
0.476000 2.182590
0.478000 2.181848
0.480000 2.181107
0.482000 2.180368
0.484000 2.179630
0.486000 2.178893
0.488000 2.178158
0.490000 2.177423
0.492000 2.176690
0.494000 2.175958
0.496000 2.175227
0.498000 2.174498
0.500000 2.173769
0.502000 2.173042
0.504000 2.172316
0.506000 2.171591
0.508000 2.170868
0.510000 2.170145
0.512000 2.169424
0.514000 2.168704
0.516000 2.167985
0.518000 2.167267
0.520000 2.166550
0.522000 2.165835
0.524000 2.165121
0.526000 2.164407
0.528000 2.163695
0.530000 2.162984
0.532000 2.162274
0.534000 2.161566
0.536000 2.160858
0.538000 2.160152
0.540000 2.159446
0.542000 2.158742
0.544000 2.158039
0.546000 2.157336
0.548000 2.156635
0.550000 2.155936
0.552000 2.155237
0.554000 2.154539
0.556000 2.153842
0.558000 2.153147
0.560000 2.152452
0.562000 2.151759
0.564000 2.151066
0.566000 2.150375
0.568000 2.149684
0.570000 2.148995
0.572000 2.148307
0.574000 2.147620
0.576000 2.146934
0.578000 2.146248
0.580000 2.145564
0.582000 2.144881
0.584000 2.144199
0.586000 2.143518
0.588000 2.142838
0.590000 2.142159
0.592000 2.141481
0.594000 2.140804
0.596000 2.140128
0.598000 2.139453
0.600000 2.138779
0.600000 2.139453
0.600000 3.739273
0.600000 3.740451
0.602000 3.741629
0.604000 3.742805
0.606000 3.743980
0.608000 3.745155
0.610000 3.746328
0.612000 3.747501
0.614000 3.748672
0.616000 3.749843
0.618000 3.751012
0.620000 3.752181
0.622000 3.753349
0.624000 3.754515
0.626000 3.755681
0.628000 3.756846
0.630000 3.758010
0.632000 3.759173
0.634000 3.760335
0.636000 3.761496
0.638000 3.762656
0.640000 3.763815
0.642000 3.764973
0.644000 3.766130
0.646000 3.767287
0.648000 3.768442
0.650000 3.769597
0.652000 3.770751
0.654000 3.771903
0.656000 3.773055
0.658000 3.774206
0.660000 3.775356
0.662000 3.776505
0.664000 3.777654
0.666000 3.778801
0.668000 3.779947
0.670000 3.781093
0.672000 3.782238
0.674000 3.783382
0.676000 3.784525
0.678000 3.785667
0.680000 3.786808
0.682000 3.787948
0.684000 3.789088
0.686000 3.790226
0.688000 3.791364
0.690000 3.792501
0.692000 3.793637
0.694000 3.794772
0.696000 3.795907
0.698000 3.797040
0.700000 3.798173
0.702000 3.799305
0.704000 3.800436
0.706000 3.801566
0.708000 3.802695
0.710000 3.803824
0.712000 3.804951
0.714000 3.806078
0.716000 3.807204
0.718000 3.808329
0.720000 3.809454
0.722000 3.810577
0.724000 3.811700
0.726000 3.812822
0.728000 3.813943
0.730000 3.815064
0.732000 3.816183
0.734000 3.817302
0.736000 3.818420
0.738000 3.819537
0.740000 3.820653
0.742000 3.821769
0.744000 3.822884
0.746000 3.823998
0.748000 3.825111
0.750000 3.826223
0.752000 3.827335
0.754000 3.828446
0.756000 3.829556
0.758000 3.830665
0.760000 3.831774
0.762000 3.832881
0.764000 3.833988
0.766000 3.835095
0.768000 3.836200
0.770000 3.837305
0.772000 3.838409
0.774000 3.839512
0.776000 3.840615
0.778000 3.841716
0.780000 3.842817
0.782000 3.843917
0.784000 3.845017
0.786000 3.846116
0.788000 3.847214
0.790000 3.848311
0.792000 3.849408
0.794000 3.850503
0.796000 3.851598
0.798000 3.852693
0.800000 3.853786
0.802000 3.854879
0.804000 3.855971
0.806000 3.857063
0.808000 3.858154
0.810000 3.859244
0.812000 3.860333
0.814000 3.861421
0.816000 3.862509
0.818000 3.863597
0.820000 3.864683
0.822000 3.865769
0.824000 3.866854
0.826000 3.867938
0.828000 3.869022
0.830000 3.870105
0.832000 3.871187
0.834000 3.872269
0.836000 3.873350
0.838000 3.874430
0.840000 3.875509
0.842000 3.876588
0.844000 3.877666
0.846000 3.878744
0.848000 3.879820
0.850000 3.880897
0.852000 3.881972
0.854000 3.883047
0.856000 3.884121
0.858000 3.885194
0.860000 3.886267
0.862000 3.887339
0.864000 3.888411
0.866000 3.889481
0.868000 3.890551
0.870000 3.891621
0.872000 3.892690
0.874000 3.893758
0.876000 3.894825
0.878000 3.895892
0.880000 3.896958
0.882000 3.898024
0.884000 3.899088
0.886000 3.900153
0.888000 3.901216
0.890000 3.902279
0.892000 3.903341
0.894000 3.904403
0.896000 3.905464
0.898000 3.906525
0.900000 3.907584
0.902000 3.908643
0.904000 3.909702
0.906000 3.910760
0.908000 3.911817
0.910000 3.912874
0.912000 3.913930
0.914000 3.914985
0.916000 3.916040
0.918000 3.917094
0.920000 3.918147
0.922000 3.919200
0.924000 3.920252
0.926000 3.921304
0.928000 3.922355
0.930000 3.923405
0.932000 3.924455
0.934000 3.925505
0.936000 3.926553
0.938000 3.927601
0.940000 3.928649
0.942000 3.929695
0.944000 3.930742
0.946000 3.931787
0.948000 3.932832
0.950000 3.933877
0.952000 3.934920
0.954000 3.935964
0.956000 3.937006
0.958000 3.938048
0.960000 3.939090
0.962000 3.940131
0.964000 3.941171
0.966000 3.942211
0.968000 3.943250
0.970000 3.944288
0.972000 3.945326
0.974000 3.946364
0.976000 3.947401
0.978000 3.948437
0.980000 3.949472
0.982000 3.950508
0.984000 3.951542
0.986000 3.952576
0.988000 3.953609
0.990000 3.954642
0.992000 3.955675
0.994000 3.956706
0.996000 3.957737
0.998000 3.958768
1.000000 3.959798


==> exE/I=41_81/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/res-I81-11DS-Rho_RhoSubPv.dat <==
0.000000 3.313708
0.002000 3.315564
0.004000 3.317413
0.006000 3.319258
0.008000 3.321097
0.010000 3.322930
0.012000 3.324758
0.014000 3.326581
0.016000 3.328399
0.018000 3.330211
0.020000 3.332019
0.022000 3.333821
0.024000 3.335619
0.026000 3.337411
0.028000 3.339199
0.030000 3.340982
0.032000 3.342760
0.034000 3.344533
0.036000 3.346301
0.038000 3.348065
0.040000 3.349824
0.042000 3.351579
0.044000 3.353329
0.046000 3.355075
0.048000 3.356816
0.050000 3.358553
0.052000 3.360285
0.054000 3.362013
0.056000 3.363737
0.058000 3.365456
0.060000 3.367172
0.062000 3.368883
0.064000 3.370590
0.066000 3.372293
0.068000 3.373991
0.070000 3.375686
0.072000 3.377377
0.074000 3.379064
0.076000 3.380747
0.078000 3.382426
0.080000 3.384101
0.082000 3.385772
0.084000 3.387439
0.086000 3.389103
0.088000 3.390763
0.090000 3.392419
0.092000 3.394072
0.094000 3.395721
0.096000 3.397366
0.098000 3.399008
0.100000 3.400646
0.102000 3.402280
0.104000 3.403912
0.106000 3.405539
0.108000 3.407163
0.110000 3.408784
0.112000 3.410401
0.114000 3.412015
0.116000 3.413626
0.118000 3.415233
0.120000 3.416837
0.122000 3.418438
0.124000 3.420035
0.126000 3.421630
0.128000 3.423221
0.130000 3.424809
0.132000 3.426393
0.134000 3.427975
0.136000 3.429554
0.138000 3.431129
0.140000 3.432701
0.142000 3.434271
0.144000 3.435837
0.146000 3.437400
0.148000 3.438960
0.150000 3.440518
0.152000 3.442072
0.154000 3.443624
0.156000 3.445172
0.158000 3.446718
0.160000 3.448261
0.162000 3.449801
0.164000 3.451338
0.166000 3.452873
0.168000 3.454405
0.170000 3.455933
0.172000 3.457460
0.174000 3.458983
0.176000 3.460504
0.178000 3.462022
0.180000 3.463537
0.182000 3.465050
0.184000 3.466560
0.186000 3.468068
0.188000 3.469573
0.190000 3.471075
0.192000 3.472575
0.194000 3.474072
0.196000 3.475567
0.198000 3.477059
0.200000 3.478548
0.202000 3.480035
0.204000 3.481520
0.206000 3.483002
0.208000 3.484482
0.210000 3.485960
0.212000 3.487435
0.214000 3.488907
0.216000 3.490377
0.218000 3.491845
0.220000 3.493311
0.222000 3.494774
0.224000 3.496235
0.226000 3.497693
0.228000 3.499149
0.230000 3.500603
0.232000 3.502055
0.234000 3.503504
0.236000 3.504952
0.238000 3.506397
0.240000 3.507839
0.242000 3.509280
0.244000 3.510718
0.246000 3.512154
0.248000 3.513588
0.250000 3.515020
0.252000 3.516450
0.254000 3.517878
0.256000 3.519303
0.258000 3.520726
0.260000 3.522148
0.262000 3.523567
0.264000 3.524984
0.266000 3.526399
0.268000 3.527812
0.270000 3.529223
0.272000 3.530632
0.274000 3.532039
0.276000 3.533444
0.278000 3.534847
0.280000 3.536248
0.282000 3.537647
0.284000 3.539044
0.286000 3.540439
0.288000 3.541832
0.290000 3.543224
0.292000 3.544613
0.294000 3.546000
0.296000 3.547386
0.298000 3.548769
0.300000 3.550151
0.302000 3.551531
0.304000 3.552909
0.306000 3.554285
0.308000 3.555660
0.310000 3.557032
0.312000 3.558403
0.314000 3.559772
0.316000 3.561139
0.318000 3.562504
0.320000 3.563868
0.322000 3.565230
0.324000 3.566590
0.326000 3.567948
0.328000 3.569304
0.330000 3.570659
0.332000 3.572012
0.334000 3.573363
0.336000 3.574713
0.338000 3.576061
0.340000 3.577407
0.342000 3.578752
0.344000 3.580094
0.346000 3.581435
0.348000 3.582775
0.350000 3.584113
0.352000 3.585449
0.354000 3.586784
0.356000 3.588116
0.358000 3.589448
0.360000 3.590777
0.362000 3.592106
0.364000 3.593432
0.366000 3.594757
0.368000 3.596080
0.370000 3.597402
0.372000 3.598722
0.374000 3.600041
0.376000 3.601358
0.378000 3.602673
0.380000 3.603987
0.382000 3.605299
0.384000 3.606610
0.386000 3.607920
0.388000 3.609227
0.390000 3.610534
0.392000 3.611839
0.394000 3.613142
0.396000 3.614444
0.398000 3.615744
0.400000 3.617043
0.402000 3.618341
0.404000 3.619637
0.406000 3.620931
0.408000 3.622224
0.410000 3.623516
0.412000 3.624806
0.414000 3.626095
0.416000 3.627382
0.418000 3.628668
0.420000 3.629952
0.422000 3.631236
0.424000 3.632517
0.426000 3.633798
0.428000 3.635077
0.430000 3.636354
0.432000 3.637630
0.434000 3.638905
0.436000 3.640179
0.438000 3.641451
0.440000 3.642721
0.442000 3.643991
0.444000 3.645259
0.446000 3.646526
0.448000 3.647791
0.450000 3.649055
0.452000 3.650318
0.454000 3.651579
0.456000 3.652840
0.458000 3.654098
0.460000 3.655356
0.462000 3.656612
0.464000 3.657867
0.466000 3.659121
0.468000 3.660373
0.470000 3.661625
0.472000 3.662874
0.474000 3.664123
0.476000 3.665370
0.478000 3.666617
0.480000 3.667862
0.482000 3.669105
0.484000 3.670348
0.486000 3.671589
0.488000 3.672829
0.490000 3.674068
0.492000 3.675305
0.494000 3.676541
0.496000 3.677776
0.498000 3.679010
0.500000 3.680243
0.502000 3.681475
0.504000 3.682705
0.506000 3.683934
0.508000 3.685162
0.510000 3.686389
0.512000 3.687615
0.514000 3.688839
0.516000 3.690062
0.518000 3.691285
0.520000 3.692506
0.522000 3.693726
0.524000 3.694944
0.526000 3.696162
0.528000 3.697378
0.530000 3.698594
0.532000 3.699808
0.534000 3.701021
0.536000 3.702233
0.538000 3.703444
0.540000 3.704654
0.542000 3.705862
0.544000 3.707070
0.546000 3.708276
0.548000 3.709482
0.550000 3.710686
0.552000 3.711889
0.554000 3.713091
0.556000 3.714292
0.558000 3.715492
0.560000 3.716691
0.562000 3.717889
0.564000 3.719086
0.566000 3.720282
0.568000 3.721476
0.570000 3.722670
0.572000 3.723863
0.574000 3.725054
0.576000 3.726245
0.578000 3.727434
0.580000 3.728623
0.582000 3.729810
0.584000 3.730996
0.586000 3.732182
0.588000 3.733366
0.590000 3.734550
0.592000 3.735732
0.594000 3.736913
0.596000 3.738094
0.598000 3.739273
0.600000 3.740451


==> exE/I=41_81/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/res-I81-11DS-Rho_RhoSupPv.dat <==
0.600000 2.138779
0.602000 2.138106
0.604000 2.137434
0.606000 2.136763
0.608000 2.136093
0.610000 2.135424
0.612000 2.134756
0.614000 2.134089
0.616000 2.133423
0.618000 2.132758
0.620000 2.132093
0.622000 2.131430
0.624000 2.130768
0.626000 2.130106
0.628000 2.129446
0.630000 2.128786
0.632000 2.128128
0.634000 2.127470
0.636000 2.126814
0.638000 2.126158
0.640000 2.125503
0.642000 2.124849
0.644000 2.124196
0.646000 2.123544
0.648000 2.122893
0.650000 2.122243
0.652000 2.121594
0.654000 2.120945
0.656000 2.120298
0.658000 2.119651
0.660000 2.119005
0.662000 2.118361
0.664000 2.117717
0.666000 2.117074
0.668000 2.116432
0.670000 2.115790
0.672000 2.115150
0.674000 2.114510
0.676000 2.113872
0.678000 2.113234
0.680000 2.112597
0.682000 2.111961
0.684000 2.111326
0.686000 2.110692
0.688000 2.110058
0.690000 2.109426
0.692000 2.108794
0.694000 2.108163
0.696000 2.107533
0.698000 2.106904
0.700000 2.106276
0.702000 2.105648
0.704000 2.105022
0.706000 2.104396
0.708000 2.103771
0.710000 2.103147
0.712000 2.102524
0.714000 2.101901
0.716000 2.101279
0.718000 2.100659
0.720000 2.100039
0.722000 2.099419
0.724000 2.098801
0.726000 2.098183
0.728000 2.097567
0.730000 2.096951
0.732000 2.096335
0.734000 2.095721
0.736000 2.095108
0.738000 2.094495
0.740000 2.093883
0.742000 2.093272
0.744000 2.092661
0.746000 2.092052
0.748000 2.091443
0.750000 2.090835
0.752000 2.090227
0.754000 2.089621
0.756000 2.089015
0.758000 2.088410
0.760000 2.087806
0.762000 2.087203
0.764000 2.086600
0.766000 2.085998
0.768000 2.085397
0.770000 2.084797
0.772000 2.084197
0.774000 2.083598
0.776000 2.083000
0.778000 2.082403
0.780000 2.081806
0.782000 2.081210
0.784000 2.080615
0.786000 2.080021
0.788000 2.079427
0.790000 2.078834
0.792000 2.078242
0.794000 2.077650
0.796000 2.077060
0.798000 2.076470
0.800000 2.075881
0.802000 2.075292
0.804000 2.074704
0.806000 2.074117
0.808000 2.073531
0.810000 2.072945
0.812000 2.072360
0.814000 2.071776
0.816000 2.071192
0.818000 2.070610
0.820000 2.070027
0.822000 2.069446
0.824000 2.068865
0.826000 2.068285
0.828000 2.067706
0.830000 2.067127
0.832000 2.066550
0.834000 2.065972
0.836000 2.065396
0.838000 2.064820
0.840000 2.064245
0.842000 2.063670
0.844000 2.063097
0.846000 2.062523
0.848000 2.061951
0.850000 2.061379
0.852000 2.060808
0.854000 2.060238
0.856000 2.059668
0.858000 2.059099
0.860000 2.058531
0.862000 2.057963
0.864000 2.057396
0.866000 2.056830
0.868000 2.056264
0.870000 2.055699
0.872000 2.055134
0.874000 2.054571
0.876000 2.054007
0.878000 2.053445
0.880000 2.052883
0.882000 2.052322
0.884000 2.051762
0.886000 2.051202
0.888000 2.050643
0.890000 2.050084
0.892000 2.049526
0.894000 2.048969
0.896000 2.048412
0.898000 2.047856
0.900000 2.047301
0.902000 2.046746
0.904000 2.046192
0.906000 2.045638
0.908000 2.045085
0.910000 2.044533
0.912000 2.043982
0.914000 2.043431
0.916000 2.042880
0.918000 2.042331
0.920000 2.041781
0.922000 2.041233
0.924000 2.040685
0.926000 2.040138
0.928000 2.039591
0.930000 2.039045
0.932000 2.038499
0.934000 2.037955
0.936000 2.037410
0.938000 2.036867
0.940000 2.036324
0.942000 2.035781
0.944000 2.035239
0.946000 2.034698
0.948000 2.034157
0.950000 2.033617
0.952000 2.033078
0.954000 2.032539
0.956000 2.032001
0.958000 2.031463
0.960000 2.030926
0.962000 2.030390
0.964000 2.029854
0.966000 2.029318
0.968000 2.028783
0.970000 2.028249
0.972000 2.027716
0.974000 2.027183
0.976000 2.026650
0.978000 2.026118
0.980000 2.025587
0.982000 2.025056
0.984000 2.024526
0.986000 2.023996
0.988000 2.023467
0.990000 2.022939
0.992000 2.022411
0.994000 2.021884
0.996000 2.021357
0.998000 2.020831
1.000000 2.020305


==> exE/I=41_81/out_NLSfsolveV3_8DSv1New5210_Var0-MOOD/res-I81-11DS-Rho_VarSteS.dat <==
0.006173 2.410070
0.018519 2.401920
0.030864 2.393962
0.043210 2.386188
0.055556 2.378585
0.067901 2.371144
0.080247 2.363858
0.092593 2.356717
0.104938 2.349715
0.117284 2.342846
0.129630 2.336102
0.141975 2.329479
0.154321 2.322971
0.166667 2.316573
0.179012 2.310281
0.191358 2.304089
0.203704 2.297996
0.216049 2.291996
0.228395 2.286086
0.240741 2.280263
0.253086 2.274523
0.265432 2.268865
0.277778 2.263284
0.290123 2.257779
0.302469 2.252347
0.314815 2.246986
0.327160 2.241693
0.339506 2.236467
0.351852 2.231305
0.364198 2.226205
0.376543 2.221167
0.388889 2.216187
0.401235 2.211264
0.413580 2.206397
0.425926 2.201584
0.438272 2.196825
0.450617 2.192116
0.462963 2.187458
0.475309 2.182848
0.487654 2.178287
0.500000 2.173771
0.512346 2.169301
0.524691 2.164876
0.537037 2.160493
0.549383 2.156153
0.561728 2.149719
0.574074 2.145480
0.586420 2.153669
0.598765 2.983073
0.611111 3.557237
0.623457 3.735685
0.635802 3.761309
0.648148 3.768515
0.660494 3.775639
0.672840 3.782717
0.685185 3.789761
0.697531 3.796773
0.709877 3.803753
0.722222 3.810701
0.734568 3.817618
0.746914 3.824505
0.759259 3.831362
0.771605 3.838190
0.783951 3.844989
0.796296 3.851759
0.808642 3.858502
0.820988 3.865218
0.833333 3.871907
0.845679 3.878570
0.858025 3.885206
0.870370 3.891818
0.882716 3.898404
0.895062 3.904965
0.907407 3.911503
0.919753 3.918016
0.932099 3.924506
0.944444 3.930973
0.956790 3.937417
0.969136 3.943839
0.981481 3.950238
0.993827 3.956616


==> exE/RhoExact.dat <==
0.000000 2.414214
0.002000 2.412863
0.004000 2.411517
0.006000 2.410177
0.008000 2.408843
0.010000 2.407514
0.012000 2.406190
0.014000 2.404871
0.016000 2.403558
0.018000 2.402250
0.020000 2.400947
0.022000 2.399649
0.024000 2.398356
0.026000 2.397067
0.028000 2.395784
0.030000 2.394506
0.032000 2.393232
0.034000 2.391963
0.036000 2.390699
0.038000 2.389440
0.040000 2.388185
0.042000 2.386935
0.044000 2.385689
0.046000 2.384448
0.048000 2.383211
0.050000 2.381978
0.052000 2.380750
0.054000 2.379527
0.056000 2.378307
0.058000 2.377092
0.060000 2.375881
0.062000 2.374674
0.064000 2.373472
0.066000 2.372273
0.068000 2.371079
0.070000 2.369889
0.072000 2.368702
0.074000 2.367520
0.076000 2.366341
0.078000 2.365167
0.080000 2.363996
0.082000 2.362829
0.084000 2.361666
0.086000 2.360507
0.088000 2.359351
0.090000 2.358199
0.092000 2.357051
0.094000 2.355906
0.096000 2.354765
0.098000 2.353628
0.100000 2.352494
0.102000 2.351364
0.104000 2.350237
0.106000 2.349114
0.108000 2.347994
0.110000 2.346878
0.112000 2.345765
0.114000 2.344655
0.116000 2.343549
0.118000 2.342446
0.120000 2.341346
0.122000 2.340250
0.124000 2.339157
0.126000 2.338067
0.128000 2.336980
0.130000 2.335897
0.132000 2.334817
0.134000 2.333739
0.136000 2.332665
0.138000 2.331594
0.140000 2.330526
0.142000 2.329461
0.144000 2.328399
0.146000 2.327340
0.148000 2.326284
0.150000 2.325231
0.152000 2.324181
0.154000 2.323134
0.156000 2.322090
0.158000 2.321048
0.160000 2.320010
0.162000 2.318974
0.164000 2.317941
0.166000 2.316911
0.168000 2.315884
0.170000 2.314859
0.172000 2.313838
0.174000 2.312818
0.176000 2.311802
0.178000 2.310788
0.180000 2.309777
0.182000 2.308769
0.184000 2.307763
0.186000 2.306760
0.188000 2.305760
0.190000 2.304762
0.192000 2.303766
0.194000 2.302773
0.196000 2.301783
0.198000 2.300795
0.200000 2.299810
0.202000 2.298827
0.204000 2.297847
0.206000 2.296869
0.208000 2.295893
0.210000 2.294920
0.212000 2.293950
0.214000 2.292982
0.216000 2.292016
0.218000 2.291052
0.220000 2.290091
0.222000 2.289132
0.224000 2.288176
0.226000 2.287222
0.228000 2.286270
0.230000 2.285320
0.232000 2.284373
0.234000 2.283428
0.236000 2.282485
0.238000 2.281545
0.240000 2.280606
0.242000 2.279670
0.244000 2.278736
0.246000 2.277804
0.248000 2.276875
0.250000 2.275947
0.252000 2.275022
0.254000 2.274098
0.256000 2.273177
0.258000 2.272258
0.260000 2.271341
0.262000 2.270427
0.264000 2.269514
0.266000 2.268603
0.268000 2.267694
0.270000 2.266788
0.272000 2.265883
0.274000 2.264981
0.276000 2.264080
0.278000 2.263181
0.280000 2.262285
0.282000 2.261390
0.284000 2.260497
0.286000 2.259607
0.288000 2.258718
0.290000 2.257831
0.292000 2.256946
0.294000 2.256063
0.296000 2.255182
0.298000 2.254303
0.300000 2.253425
0.302000 2.252550
0.304000 2.251676
0.306000 2.250804
0.308000 2.249934
0.310000 2.249066
0.312000 2.248200
0.314000 2.247335
0.316000 2.246472
0.318000 2.245611
0.320000 2.244752
0.322000 2.243895
0.324000 2.243039
0.326000 2.242185
0.328000 2.241333
0.330000 2.240483
0.332000 2.239634
0.334000 2.238787
0.336000 2.237942
0.338000 2.237098
0.340000 2.236257
0.342000 2.235416
0.344000 2.234578
0.346000 2.233741
0.348000 2.232906
0.350000 2.232073
0.352000 2.231241
0.354000 2.230411
0.356000 2.229582
0.358000 2.228755
0.360000 2.227930
0.362000 2.227106
0.364000 2.226284
0.366000 2.225463
0.368000 2.224645
0.370000 2.223827
0.372000 2.223011
0.374000 2.222197
0.376000 2.221385
0.378000 2.220573
0.380000 2.219764
0.382000 2.218956
0.384000 2.218149
0.386000 2.217344
0.388000 2.216541
0.390000 2.215739
0.392000 2.214938
0.394000 2.214139
0.396000 2.213342
0.398000 2.212546
0.400000 2.211751
0.402000 2.210958
0.404000 2.210167
0.406000 2.209377
0.408000 2.208588
0.410000 2.207801
0.412000 2.207015
0.414000 2.206230
0.416000 2.205447
0.418000 2.204666
0.420000 2.203886
0.422000 2.203107
0.424000 2.202329
0.426000 2.201554
0.428000 2.200779
0.430000 2.200006
0.432000 2.199234
0.434000 2.198463
0.436000 2.197694
0.438000 2.196927
0.440000 2.196160
0.442000 2.195395
0.444000 2.194631
0.446000 2.193869
0.448000 2.193108
0.450000 2.192348
0.452000 2.191590
0.454000 2.190833
0.456000 2.190077
0.458000 2.189323
0.460000 2.188569
0.462000 2.187817
0.464000 2.187067
0.466000 2.186317
0.468000 2.185569
0.470000 2.184823
0.472000 2.184077
0.474000 2.183333
0.476000 2.182590
0.478000 2.181848
0.480000 2.181107
0.482000 2.180368
0.484000 2.179630
0.486000 2.178893
0.488000 2.178158
0.490000 2.177423
0.492000 2.176690
0.494000 2.175958
0.496000 2.175227
0.498000 2.174498
0.500000 2.173769
0.502000 2.173042
0.504000 2.172316
0.506000 2.171591
0.508000 2.170868
0.510000 2.170145
0.512000 2.169424
0.514000 2.168704
0.516000 2.167985
0.518000 2.167267
0.520000 2.166550
0.522000 2.165835
0.524000 2.165121
0.526000 2.164407
0.528000 2.163695
0.530000 2.162984
0.532000 2.162274
0.534000 2.161566
0.536000 2.160858
0.538000 2.160152
0.540000 2.159446
0.542000 2.158742
0.544000 2.158039
0.546000 2.157336
0.548000 2.156635
0.550000 2.155936
0.552000 2.155237
0.554000 2.154539
0.556000 2.153842
0.558000 2.153147
0.560000 2.152452
0.562000 2.151759
0.564000 2.151066
0.566000 2.150375
0.568000 2.149684
0.570000 2.148995
0.572000 2.148307
0.574000 2.147620
0.576000 2.146934
0.578000 2.146248
0.580000 2.145564
0.582000 2.144881
0.584000 2.144199
0.586000 2.143518
0.588000 2.142838
0.590000 2.142159
0.592000 2.141481
0.594000 2.140804
0.596000 2.140128
0.598000 2.139453
0.600000 2.138779
0.600000 2.139453
0.600000 3.739273
0.600000 3.740451
0.602000 3.741629
0.604000 3.742805
0.606000 3.743980
0.608000 3.745155
0.610000 3.746328
0.612000 3.747501
0.614000 3.748672
0.616000 3.749843
0.618000 3.751012
0.620000 3.752181
0.622000 3.753349
0.624000 3.754515
0.626000 3.755681
0.628000 3.756846
0.630000 3.758010
0.632000 3.759173
0.634000 3.760335
0.636000 3.761496
0.638000 3.762656
0.640000 3.763815
0.642000 3.764973
0.644000 3.766130
0.646000 3.767287
0.648000 3.768442
0.650000 3.769597
0.652000 3.770751
0.654000 3.771903
0.656000 3.773055
0.658000 3.774206
0.660000 3.775356
0.662000 3.776505
0.664000 3.777654
0.666000 3.778801
0.668000 3.779947
0.670000 3.781093
0.672000 3.782238
0.674000 3.783382
0.676000 3.784525
0.678000 3.785667
0.680000 3.786808
0.682000 3.787948
0.684000 3.789088
0.686000 3.790226
0.688000 3.791364
0.690000 3.792501
0.692000 3.793637
0.694000 3.794772
0.696000 3.795907
0.698000 3.797040
0.700000 3.798173
0.702000 3.799305
0.704000 3.800436
0.706000 3.801566
0.708000 3.802695
0.710000 3.803824
0.712000 3.804951
0.714000 3.806078
0.716000 3.807204
0.718000 3.808329
0.720000 3.809454
0.722000 3.810577
0.724000 3.811700
0.726000 3.812822
0.728000 3.813943
0.730000 3.815064
0.732000 3.816183
0.734000 3.817302
0.736000 3.818420
0.738000 3.819537
0.740000 3.820653
0.742000 3.821769
0.744000 3.822884
0.746000 3.823998
0.748000 3.825111
0.750000 3.826223
0.752000 3.827335
0.754000 3.828446
0.756000 3.829556
0.758000 3.830665
0.760000 3.831774
0.762000 3.832881
0.764000 3.833988
0.766000 3.835095
0.768000 3.836200
0.770000 3.837305
0.772000 3.838409
0.774000 3.839512
0.776000 3.840615
0.778000 3.841716
0.780000 3.842817
0.782000 3.843917
0.784000 3.845017
0.786000 3.846116
0.788000 3.847214
0.790000 3.848311
0.792000 3.849408
0.794000 3.850503
0.796000 3.851598
0.798000 3.852693
0.800000 3.853786
0.802000 3.854879
0.804000 3.855971
0.806000 3.857063
0.808000 3.858154
0.810000 3.859244
0.812000 3.860333
0.814000 3.861421
0.816000 3.862509
0.818000 3.863597
0.820000 3.864683
0.822000 3.865769
0.824000 3.866854
0.826000 3.867938
0.828000 3.869022
0.830000 3.870105
0.832000 3.871187
0.834000 3.872269
0.836000 3.873350
0.838000 3.874430
0.840000 3.875509
0.842000 3.876588
0.844000 3.877666
0.846000 3.878744
0.848000 3.879820
0.850000 3.880897
0.852000 3.881972
0.854000 3.883047
0.856000 3.884121
0.858000 3.885194
0.860000 3.886267
0.862000 3.887339
0.864000 3.888411
0.866000 3.889481
0.868000 3.890551
0.870000 3.891621
0.872000 3.892690
0.874000 3.893758
0.876000 3.894825
0.878000 3.895892
0.880000 3.896958
0.882000 3.898024
0.884000 3.899088
0.886000 3.900153
0.888000 3.901216
0.890000 3.902279
0.892000 3.903341
0.894000 3.904403
0.896000 3.905464
0.898000 3.906525
0.900000 3.907584
0.902000 3.908643
0.904000 3.909702
0.906000 3.910760
0.908000 3.911817
0.910000 3.912874
0.912000 3.913930
0.914000 3.914985
0.916000 3.916040
0.918000 3.917094
0.920000 3.918147
0.922000 3.919200
0.924000 3.920252
0.926000 3.921304
0.928000 3.922355
0.930000 3.923405
0.932000 3.924455
0.934000 3.925505
0.936000 3.926553
0.938000 3.927601
0.940000 3.928649
0.942000 3.929695
0.944000 3.930742
0.946000 3.931787
0.948000 3.932832
0.950000 3.933877
0.952000 3.934920
0.954000 3.935964
0.956000 3.937006
0.958000 3.938048
0.960000 3.939090
0.962000 3.940131
0.964000 3.941171
0.966000 3.942211
0.968000 3.943250
0.970000 3.944288
0.972000 3.945326
0.974000 3.946364
0.976000 3.947401
0.978000 3.948437
0.980000 3.949472
0.982000 3.950508
0.984000 3.951542
0.986000 3.952576
0.988000 3.953609
0.990000 3.954642
0.992000 3.955675
0.994000 3.956706
0.996000 3.957737
0.998000 3.958768
1.000000 3.959798


==> exE/RhoSubPv.dat <==
0.000000 3.313708
0.002000 3.315564
0.004000 3.317413
0.006000 3.319258
0.008000 3.321097
0.010000 3.322930
0.012000 3.324758
0.014000 3.326581
0.016000 3.328399
0.018000 3.330211
0.020000 3.332019
0.022000 3.333821
0.024000 3.335619
0.026000 3.337411
0.028000 3.339199
0.030000 3.340982
0.032000 3.342760
0.034000 3.344533
0.036000 3.346301
0.038000 3.348065
0.040000 3.349824
0.042000 3.351579
0.044000 3.353329
0.046000 3.355075
0.048000 3.356816
0.050000 3.358553
0.052000 3.360285
0.054000 3.362013
0.056000 3.363737
0.058000 3.365456
0.060000 3.367172
0.062000 3.368883
0.064000 3.370590
0.066000 3.372293
0.068000 3.373991
0.070000 3.375686
0.072000 3.377377
0.074000 3.379064
0.076000 3.380747
0.078000 3.382426
0.080000 3.384101
0.082000 3.385772
0.084000 3.387439
0.086000 3.389103
0.088000 3.390763
0.090000 3.392419
0.092000 3.394072
0.094000 3.395721
0.096000 3.397366
0.098000 3.399008
0.100000 3.400646
0.102000 3.402280
0.104000 3.403912
0.106000 3.405539
0.108000 3.407163
0.110000 3.408784
0.112000 3.410401
0.114000 3.412015
0.116000 3.413626
0.118000 3.415233
0.120000 3.416837
0.122000 3.418438
0.124000 3.420035
0.126000 3.421630
0.128000 3.423221
0.130000 3.424809
0.132000 3.426393
0.134000 3.427975
0.136000 3.429554
0.138000 3.431129
0.140000 3.432701
0.142000 3.434271
0.144000 3.435837
0.146000 3.437400
0.148000 3.438960
0.150000 3.440518
0.152000 3.442072
0.154000 3.443624
0.156000 3.445172
0.158000 3.446718
0.160000 3.448261
0.162000 3.449801
0.164000 3.451338
0.166000 3.452873
0.168000 3.454405
0.170000 3.455933
0.172000 3.457460
0.174000 3.458983
0.176000 3.460504
0.178000 3.462022
0.180000 3.463537
0.182000 3.465050
0.184000 3.466560
0.186000 3.468068
0.188000 3.469573
0.190000 3.471075
0.192000 3.472575
0.194000 3.474072
0.196000 3.475567
0.198000 3.477059
0.200000 3.478548
0.202000 3.480035
0.204000 3.481520
0.206000 3.483002
0.208000 3.484482
0.210000 3.485960
0.212000 3.487435
0.214000 3.488907
0.216000 3.490377
0.218000 3.491845
0.220000 3.493311
0.222000 3.494774
0.224000 3.496235
0.226000 3.497693
0.228000 3.499149
0.230000 3.500603
0.232000 3.502055
0.234000 3.503504
0.236000 3.504952
0.238000 3.506397
0.240000 3.507839
0.242000 3.509280
0.244000 3.510718
0.246000 3.512154
0.248000 3.513588
0.250000 3.515020
0.252000 3.516450
0.254000 3.517878
0.256000 3.519303
0.258000 3.520726
0.260000 3.522148
0.262000 3.523567
0.264000 3.524984
0.266000 3.526399
0.268000 3.527812
0.270000 3.529223
0.272000 3.530632
0.274000 3.532039
0.276000 3.533444
0.278000 3.534847
0.280000 3.536248
0.282000 3.537647
0.284000 3.539044
0.286000 3.540439
0.288000 3.541832
0.290000 3.543224
0.292000 3.544613
0.294000 3.546000
0.296000 3.547386
0.298000 3.548769
0.300000 3.550151
0.302000 3.551531
0.304000 3.552909
0.306000 3.554285
0.308000 3.555660
0.310000 3.557032
0.312000 3.558403
0.314000 3.559772
0.316000 3.561139
0.318000 3.562504
0.320000 3.563868
0.322000 3.565230
0.324000 3.566590
0.326000 3.567948
0.328000 3.569304
0.330000 3.570659
0.332000 3.572012
0.334000 3.573363
0.336000 3.574713
0.338000 3.576061
0.340000 3.577407
0.342000 3.578752
0.344000 3.580094
0.346000 3.581435
0.348000 3.582775
0.350000 3.584113
0.352000 3.585449
0.354000 3.586784
0.356000 3.588116
0.358000 3.589448
0.360000 3.590777
0.362000 3.592106
0.364000 3.593432
0.366000 3.594757
0.368000 3.596080
0.370000 3.597402
0.372000 3.598722
0.374000 3.600041
0.376000 3.601358
0.378000 3.602673
0.380000 3.603987
0.382000 3.605299
0.384000 3.606610
0.386000 3.607920
0.388000 3.609227
0.390000 3.610534
0.392000 3.611839
0.394000 3.613142
0.396000 3.614444
0.398000 3.615744
0.400000 3.617043
0.402000 3.618341
0.404000 3.619637
0.406000 3.620931
0.408000 3.622224
0.410000 3.623516
0.412000 3.624806
0.414000 3.626095
0.416000 3.627382
0.418000 3.628668
0.420000 3.629952
0.422000 3.631236
0.424000 3.632517
0.426000 3.633798
0.428000 3.635077
0.430000 3.636354
0.432000 3.637630
0.434000 3.638905
0.436000 3.640179
0.438000 3.641451
0.440000 3.642721
0.442000 3.643991
0.444000 3.645259
0.446000 3.646526
0.448000 3.647791
0.450000 3.649055
0.452000 3.650318
0.454000 3.651579
0.456000 3.652840
0.458000 3.654098
0.460000 3.655356
0.462000 3.656612
0.464000 3.657867
0.466000 3.659121
0.468000 3.660373
0.470000 3.661625
0.472000 3.662874
0.474000 3.664123
0.476000 3.665370
0.478000 3.666617
0.480000 3.667862
0.482000 3.669105
0.484000 3.670348
0.486000 3.671589
0.488000 3.672829
0.490000 3.674068
0.492000 3.675305
0.494000 3.676541
0.496000 3.677776
0.498000 3.679010
0.500000 3.680243
0.502000 3.681475
0.504000 3.682705
0.506000 3.683934
0.508000 3.685162
0.510000 3.686389
0.512000 3.687615
0.514000 3.688839
0.516000 3.690062
0.518000 3.691285
0.520000 3.692506
0.522000 3.693726
0.524000 3.694944
0.526000 3.696162
0.528000 3.697378
0.530000 3.698594
0.532000 3.699808
0.534000 3.701021
0.536000 3.702233
0.538000 3.703444
0.540000 3.704654
0.542000 3.705862
0.544000 3.707070
0.546000 3.708276
0.548000 3.709482
0.550000 3.710686
0.552000 3.711889
0.554000 3.713091
0.556000 3.714292
0.558000 3.715492
0.560000 3.716691
0.562000 3.717889
0.564000 3.719086
0.566000 3.720282
0.568000 3.721476
0.570000 3.722670
0.572000 3.723863
0.574000 3.725054
0.576000 3.726245
0.578000 3.727434
0.580000 3.728623
0.582000 3.729810
0.584000 3.730996
0.586000 3.732182
0.588000 3.733366
0.590000 3.734550
0.592000 3.735732
0.594000 3.736913
0.596000 3.738094
0.598000 3.739273
0.600000 3.740451
0.602000 3.741629
0.604000 3.742805
0.606000 3.743980
0.608000 3.745155
0.610000 3.746328
0.612000 3.747501
0.614000 3.748672
0.616000 3.749843
0.618000 3.751012
0.620000 3.752181
0.622000 3.753349
0.624000 3.754515
0.626000 3.755681
0.628000 3.756846
0.630000 3.758010
0.632000 3.759173
0.634000 3.760335
0.636000 3.761496
0.638000 3.762656
0.640000 3.763815
0.642000 3.764973
0.644000 3.766130
0.646000 3.767287
0.648000 3.768442
0.650000 3.769597
0.652000 3.770751
0.654000 3.771903
0.656000 3.773055
0.658000 3.774206
0.660000 3.775356
0.662000 3.776505
0.664000 3.777654
0.666000 3.778801
0.668000 3.779947
0.670000 3.781093
0.672000 3.782238
0.674000 3.783382
0.676000 3.784525
0.678000 3.785667
0.680000 3.786808
0.682000 3.787948
0.684000 3.789088
0.686000 3.790226
0.688000 3.791364
0.690000 3.792501
0.692000 3.793637
0.694000 3.794772
0.696000 3.795907
0.698000 3.797040
0.700000 3.798173
0.702000 3.799305
0.704000 3.800436
0.706000 3.801566
0.708000 3.802695
0.710000 3.803824
0.712000 3.804951
0.714000 3.806078
0.716000 3.807204
0.718000 3.808329
0.720000 3.809454
0.722000 3.810577
0.724000 3.811700
0.726000 3.812822
0.728000 3.813943
0.730000 3.815064
0.732000 3.816183
0.734000 3.817302
0.736000 3.818420
0.738000 3.819537
0.740000 3.820653
0.742000 3.821769
0.744000 3.822884
0.746000 3.823998
0.748000 3.825111
0.750000 3.826223
0.752000 3.827335
0.754000 3.828446
0.756000 3.829556
0.758000 3.830665
0.760000 3.831774
0.762000 3.832881
0.764000 3.833988
0.766000 3.835095
0.768000 3.836200
0.770000 3.837305
0.772000 3.838409
0.774000 3.839512
0.776000 3.840615
0.778000 3.841716
0.780000 3.842817
0.782000 3.843917
0.784000 3.845017
0.786000 3.846116
0.788000 3.847214
0.790000 3.848311
0.792000 3.849408
0.794000 3.850503
0.796000 3.851598
0.798000 3.852693
0.800000 3.853786
0.802000 3.854879
0.804000 3.855971
0.806000 3.857063
0.808000 3.858154
0.810000 3.859244
0.812000 3.860333
0.814000 3.861421
0.816000 3.862509
0.818000 3.863597
0.820000 3.864683
0.822000 3.865769
0.824000 3.866854
0.826000 3.867938
0.828000 3.869022
0.830000 3.870105
0.832000 3.871187
0.834000 3.872269
0.836000 3.873350
0.838000 3.874430
0.840000 3.875509
0.842000 3.876588
0.844000 3.877666
0.846000 3.878744
0.848000 3.879820
0.850000 3.880897
0.852000 3.881972
0.854000 3.883047
0.856000 3.884121
0.858000 3.885194
0.860000 3.886267
0.862000 3.887339
0.864000 3.888411
0.866000 3.889481
0.868000 3.890551
0.870000 3.891621
0.872000 3.892690
0.874000 3.893758
0.876000 3.894825
0.878000 3.895892
0.880000 3.896958
0.882000 3.898024
0.884000 3.899088
0.886000 3.900153
0.888000 3.901216
0.890000 3.902279
0.892000 3.903341
0.894000 3.904403
0.896000 3.905464
0.898000 3.906525
0.900000 3.907584
0.902000 3.908643
0.904000 3.909702
0.906000 3.910760
0.908000 3.911817
0.910000 3.912874
0.912000 3.913930
0.914000 3.914985
0.916000 3.916040
0.918000 3.917094
0.920000 3.918147
0.922000 3.919200
0.924000 3.920252
0.926000 3.921304
0.928000 3.922355
0.930000 3.923405
0.932000 3.924455
0.934000 3.925505
0.936000 3.926553
0.938000 3.927601
0.940000 3.928649
0.942000 3.929695
0.944000 3.930742
0.946000 3.931787
0.948000 3.932832
0.950000 3.933877
0.952000 3.934920
0.954000 3.935964
0.956000 3.937006
0.958000 3.938048
0.960000 3.939090
0.962000 3.940131
0.964000 3.941171
0.966000 3.942211
0.968000 3.943250
0.970000 3.944288
0.972000 3.945326
0.974000 3.946364
0.976000 3.947401
0.978000 3.948437
0.980000 3.949472
0.982000 3.950508
0.984000 3.951542
0.986000 3.952576
0.988000 3.953609
0.990000 3.954642
0.992000 3.955675
0.994000 3.956706
0.996000 3.957737
0.998000 3.958768
1.000000 3.959798



==> exE/RhoSupPv.dat <==
0.000000 2.414214
0.002000 2.412863
0.004000 2.411517
0.006000 2.410177
0.008000 2.408843
0.010000 2.407514
0.012000 2.406190
0.014000 2.404871
0.016000 2.403558
0.018000 2.402250
0.020000 2.400947
0.022000 2.399649
0.024000 2.398356
0.026000 2.397067
0.028000 2.395784
0.030000 2.394506
0.032000 2.393232
0.034000 2.391963
0.036000 2.390699
0.038000 2.389440
0.040000 2.388185
0.042000 2.386935
0.044000 2.385689
0.046000 2.384448
0.048000 2.383211
0.050000 2.381978
0.052000 2.380750
0.054000 2.379527
0.056000 2.378307
0.058000 2.377092
0.060000 2.375881
0.062000 2.374674
0.064000 2.373472
0.066000 2.372273
0.068000 2.371079
0.070000 2.369889
0.072000 2.368702
0.074000 2.367520
0.076000 2.366341
0.078000 2.365167
0.080000 2.363996
0.082000 2.362829
0.084000 2.361666
0.086000 2.360507
0.088000 2.359351
0.090000 2.358199
0.092000 2.357051
0.094000 2.355906
0.096000 2.354765
0.098000 2.353628
0.100000 2.352494
0.102000 2.351364
0.104000 2.350237
0.106000 2.349114
0.108000 2.347994
0.110000 2.346878
0.112000 2.345765
0.114000 2.344655
0.116000 2.343549
0.118000 2.342446
0.120000 2.341346
0.122000 2.340250
0.124000 2.339157
0.126000 2.338067
0.128000 2.336980
0.130000 2.335897
0.132000 2.334817
0.134000 2.333739
0.136000 2.332665
0.138000 2.331594
0.140000 2.330526
0.142000 2.329461
0.144000 2.328399
0.146000 2.327340
0.148000 2.326284
0.150000 2.325231
0.152000 2.324181
0.154000 2.323134
0.156000 2.322090
0.158000 2.321048
0.160000 2.320010
0.162000 2.318974
0.164000 2.317941
0.166000 2.316911
0.168000 2.315884
0.170000 2.314859
0.172000 2.313838
0.174000 2.312818
0.176000 2.311802
0.178000 2.310788
0.180000 2.309777
0.182000 2.308769
0.184000 2.307763
0.186000 2.306760
0.188000 2.305760
0.190000 2.304762
0.192000 2.303766
0.194000 2.302773
0.196000 2.301783
0.198000 2.300795
0.200000 2.299810
0.202000 2.298827
0.204000 2.297847
0.206000 2.296869
0.208000 2.295893
0.210000 2.294920
0.212000 2.293950
0.214000 2.292982
0.216000 2.292016
0.218000 2.291052
0.220000 2.290091
0.222000 2.289132
0.224000 2.288176
0.226000 2.287222
0.228000 2.286270
0.230000 2.285320
0.232000 2.284373
0.234000 2.283428
0.236000 2.282485
0.238000 2.281545
0.240000 2.280606
0.242000 2.279670
0.244000 2.278736
0.246000 2.277804
0.248000 2.276875
0.250000 2.275947
0.252000 2.275022
0.254000 2.274098
0.256000 2.273177
0.258000 2.272258
0.260000 2.271341
0.262000 2.270427
0.264000 2.269514
0.266000 2.268603
0.268000 2.267694
0.270000 2.266788
0.272000 2.265883
0.274000 2.264981
0.276000 2.264080
0.278000 2.263181
0.280000 2.262285
0.282000 2.261390
0.284000 2.260497
0.286000 2.259607
0.288000 2.258718
0.290000 2.257831
0.292000 2.256946
0.294000 2.256063
0.296000 2.255182
0.298000 2.254303
0.300000 2.253425
0.302000 2.252550
0.304000 2.251676
0.306000 2.250804
0.308000 2.249934
0.310000 2.249066
0.312000 2.248200
0.314000 2.247335
0.316000 2.246472
0.318000 2.245611
0.320000 2.244752
0.322000 2.243895
0.324000 2.243039
0.326000 2.242185
0.328000 2.241333
0.330000 2.240483
0.332000 2.239634
0.334000 2.238787
0.336000 2.237942
0.338000 2.237098
0.340000 2.236257
0.342000 2.235416
0.344000 2.234578
0.346000 2.233741
0.348000 2.232906
0.350000 2.232073
0.352000 2.231241
0.354000 2.230411
0.356000 2.229582
0.358000 2.228755
0.360000 2.227930
0.362000 2.227106
0.364000 2.226284
0.366000 2.225463
0.368000 2.224645
0.370000 2.223827
0.372000 2.223011
0.374000 2.222197
0.376000 2.221385
0.378000 2.220573
0.380000 2.219764
0.382000 2.218956
0.384000 2.218149
0.386000 2.217344
0.388000 2.216541
0.390000 2.215739
0.392000 2.214938
0.394000 2.214139
0.396000 2.213342
0.398000 2.212546
0.400000 2.211751
0.402000 2.210958
0.404000 2.210167
0.406000 2.209377
0.408000 2.208588
0.410000 2.207801
0.412000 2.207015
0.414000 2.206230
0.416000 2.205447
0.418000 2.204666
0.420000 2.203886
0.422000 2.203107
0.424000 2.202329
0.426000 2.201554
0.428000 2.200779
0.430000 2.200006
0.432000 2.199234
0.434000 2.198463
0.436000 2.197694
0.438000 2.196927
0.440000 2.196160
0.442000 2.195395
0.444000 2.194631
0.446000 2.193869
0.448000 2.193108
0.450000 2.192348
0.452000 2.191590
0.454000 2.190833
0.456000 2.190077
0.458000 2.189323
0.460000 2.188569
0.462000 2.187817
0.464000 2.187067
0.466000 2.186317
0.468000 2.185569
0.470000 2.184823
0.472000 2.184077
0.474000 2.183333
0.476000 2.182590
0.478000 2.181848
0.480000 2.181107
0.482000 2.180368
0.484000 2.179630
0.486000 2.178893
0.488000 2.178158
0.490000 2.177423
0.492000 2.176690
0.494000 2.175958
0.496000 2.175227
0.498000 2.174498
0.500000 2.173769
0.502000 2.173042
0.504000 2.172316
0.506000 2.171591
0.508000 2.170868
0.510000 2.170145
0.512000 2.169424
0.514000 2.168704
0.516000 2.167985
0.518000 2.167267
0.520000 2.166550
0.522000 2.165835
0.524000 2.165121
0.526000 2.164407
0.528000 2.163695
0.530000 2.162984
0.532000 2.162274
0.534000 2.161566
0.536000 2.160858
0.538000 2.160152
0.540000 2.159446
0.542000 2.158742
0.544000 2.158039
0.546000 2.157336
0.548000 2.156635
0.550000 2.155936
0.552000 2.155237
0.554000 2.154539
0.556000 2.153842
0.558000 2.153147
0.560000 2.152452
0.562000 2.151759
0.564000 2.151066
0.566000 2.150375
0.568000 2.149684
0.570000 2.148995
0.572000 2.148307
0.574000 2.147620
0.576000 2.146934
0.578000 2.146248
0.580000 2.145564
0.582000 2.144881
0.584000 2.144199
0.586000 2.143518
0.588000 2.142838
0.590000 2.142159
0.592000 2.141481
0.594000 2.140804
0.596000 2.140128
0.598000 2.139453
0.600000 2.138779
0.602000 2.138106
0.604000 2.137434
0.606000 2.136763
0.608000 2.136093
0.610000 2.135424
0.612000 2.134756
0.614000 2.134089
0.616000 2.133423
0.618000 2.132758
0.620000 2.132093
0.622000 2.131430
0.624000 2.130768
0.626000 2.130106
0.628000 2.129446
0.630000 2.128786
0.632000 2.128128
0.634000 2.127470
0.636000 2.126814
0.638000 2.126158
0.640000 2.125503
0.642000 2.124849
0.644000 2.124196
0.646000 2.123544
0.648000 2.122893
0.650000 2.122243
0.652000 2.121594
0.654000 2.120945
0.656000 2.120298
0.658000 2.119651
0.660000 2.119005
0.662000 2.118361
0.664000 2.117717
0.666000 2.117074
0.668000 2.116432
0.670000 2.115790
0.672000 2.115150
0.674000 2.114510
0.676000 2.113872
0.678000 2.113234
0.680000 2.112597
0.682000 2.111961
0.684000 2.111326
0.686000 2.110692
0.688000 2.110058
0.690000 2.109426
0.692000 2.108794
0.694000 2.108163
0.696000 2.107533
0.698000 2.106904
0.700000 2.106276
0.702000 2.105648
0.704000 2.105022
0.706000 2.104396
0.708000 2.103771
0.710000 2.103147
0.712000 2.102524
0.714000 2.101901
0.716000 2.101279
0.718000 2.100659
0.720000 2.100039
0.722000 2.099419
0.724000 2.098801
0.726000 2.098183
0.728000 2.097567
0.730000 2.096951
0.732000 2.096335
0.734000 2.095721
0.736000 2.095108
0.738000 2.094495
0.740000 2.093883
0.742000 2.093272
0.744000 2.092661
0.746000 2.092052
0.748000 2.091443
0.750000 2.090835
0.752000 2.090227
0.754000 2.089621
0.756000 2.089015
0.758000 2.088410
0.760000 2.087806
0.762000 2.087203
0.764000 2.086600
0.766000 2.085998
0.768000 2.085397
0.770000 2.084797
0.772000 2.084197
0.774000 2.083598
0.776000 2.083000
0.778000 2.082403
0.780000 2.081806
0.782000 2.081210
0.784000 2.080615
0.786000 2.080021
0.788000 2.079427
0.790000 2.078834
0.792000 2.078242
0.794000 2.077650
0.796000 2.077060
0.798000 2.076470
0.800000 2.075881
0.802000 2.075292
0.804000 2.074704
0.806000 2.074117
0.808000 2.073531
0.810000 2.072945
0.812000 2.072360
0.814000 2.071776
0.816000 2.071192
0.818000 2.070610
0.820000 2.070027
0.822000 2.069446
0.824000 2.068865
0.826000 2.068285
0.828000 2.067706
0.830000 2.067127
0.832000 2.066550
0.834000 2.065972
0.836000 2.065396
0.838000 2.064820
0.840000 2.064245
0.842000 2.063670
0.844000 2.063097
0.846000 2.062523
0.848000 2.061951
0.850000 2.061379
0.852000 2.060808
0.854000 2.060238
0.856000 2.059668
0.858000 2.059099
0.860000 2.058531
0.862000 2.057963
0.864000 2.057396
0.866000 2.056830
0.868000 2.056264
0.870000 2.055699
0.872000 2.055134
0.874000 2.054571
0.876000 2.054007
0.878000 2.053445
0.880000 2.052883
0.882000 2.052322
0.884000 2.051762
0.886000 2.051202
0.888000 2.050643
0.890000 2.050084
0.892000 2.049526
0.894000 2.048969
0.896000 2.048412
0.898000 2.047856
0.900000 2.047301
0.902000 2.046746
0.904000 2.046192
0.906000 2.045638
0.908000 2.045085
0.910000 2.044533
0.912000 2.043982
0.914000 2.043431
0.916000 2.042880
0.918000 2.042331
0.920000 2.041781
0.922000 2.041233
0.924000 2.040685
0.926000 2.040138
0.928000 2.039591
0.930000 2.039045
0.932000 2.038499
0.934000 2.037955
0.936000 2.037410
0.938000 2.036867
0.940000 2.036324
0.942000 2.035781
0.944000 2.035239
0.946000 2.034698
0.948000 2.034157
0.950000 2.033617
0.952000 2.033078
0.954000 2.032539
0.956000 2.032001
0.958000 2.031463
0.960000 2.030926
0.962000 2.030390
0.964000 2.029854
0.966000 2.029318
0.968000 2.028783
0.970000 2.028249
0.972000 2.027716
0.974000 2.027183
0.976000 2.026650
0.978000 2.026118
0.980000 2.025587
0.982000 2.025056
0.984000 2.024526
0.986000 2.023996
0.988000 2.023467
0.990000 2.022939
0.992000 2.022411
0.994000 2.021884
0.996000 2.021357
0.998000 2.020831
1.000000 2.020305


==> exL/ex1_I=40/out_LSgauss_7MOODNew5210/Titles-I160.txt <==
res-I160-1MOOD


==> exL/ex1_I=40/out_LSgauss_7MOODNew5210/Titles-I40.txt <==
res-I40-1MOOD


==> exL/ex1_I=40/out_LSgauss_7MOODNew5210/Titles-I80.txt <==
res-I80-1MOOD


==> exL/ex1_I=40/out_LSgauss_7MOODNew5210/iMOOD/res-I160-1MOOD-CPD.dat <==
0.003125 5 1.000000 0.000000 0.000000
0.009375 5 1.000000 0.647000 0.000000
0.015625 5 1.000000 1.000000 0.000000
0.021875 5 0.000000 0.502000 0.000000
0.028125 5 0.000000 0.502000 0.000000
0.034375 5 0.000000 0.502000 0.000000
0.040625 5 0.000000 0.502000 0.000000
0.046875 5 0.000000 0.502000 0.000000
0.053125 5 0.000000 0.502000 0.000000
0.059375 5 0.000000 0.502000 0.000000
0.065625 5 0.000000 0.502000 0.000000
0.071875 5 0.000000 0.502000 0.000000
0.078125 5 0.000000 0.502000 0.000000
0.084375 5 0.000000 0.502000 0.000000
0.090625 5 0.000000 0.502000 0.000000
0.096875 5 0.000000 0.502000 0.000000
0.103125 5 0.000000 0.502000 0.000000
0.109375 5 0.000000 0.502000 0.000000
0.115625 5 0.000000 0.502000 0.000000
0.121875 5 0.000000 0.502000 0.000000
0.128125 5 0.000000 0.502000 0.000000
0.134375 5 0.000000 0.502000 0.000000
0.140625 5 0.000000 0.502000 0.000000
0.146875 5 0.000000 0.502000 0.000000
0.153125 5 0.000000 0.502000 0.000000
0.159375 5 0.000000 0.502000 0.000000
0.165625 5 0.000000 0.502000 0.000000
0.171875 5 0.000000 0.502000 0.000000
0.178125 5 0.000000 0.502000 0.000000
0.184375 5 0.000000 0.502000 0.000000
0.190625 5 0.000000 0.502000 0.000000
0.196875 5 0.000000 0.502000 0.000000
0.203125 5 0.000000 0.502000 0.000000
0.209375 5 0.000000 0.502000 0.000000
0.215625 5 0.000000 0.502000 0.000000
0.221875 5 0.000000 0.502000 0.000000
0.228125 5 0.000000 0.502000 0.000000
0.234375 5 0.000000 0.502000 0.000000
0.240625 5 0.000000 0.502000 0.000000
0.246875 5 0.000000 0.502000 0.000000
0.253125 5 0.000000 0.502000 0.000000
0.259375 5 0.000000 0.502000 0.000000
0.265625 5 0.000000 0.502000 0.000000
0.271875 5 0.000000 0.502000 0.000000
0.278125 5 0.000000 0.502000 0.000000
0.284375 5 0.000000 0.502000 0.000000
0.290625 5 0.000000 0.502000 0.000000
0.296875 5 0.000000 0.502000 0.000000
0.303125 5 0.000000 0.502000 0.000000
0.309375 5 0.000000 0.502000 0.000000
0.315625 5 0.000000 0.502000 0.000000
0.321875 5 0.000000 0.502000 0.000000
0.328125 5 0.000000 0.502000 0.000000
0.334375 5 0.000000 0.502000 0.000000
0.340625 5 0.000000 0.502000 0.000000
0.346875 5 0.000000 0.502000 0.000000
0.353125 5 0.000000 0.502000 0.000000
0.359375 5 0.000000 0.502000 0.000000
0.365625 5 0.000000 0.502000 0.000000
0.371875 5 0.000000 0.502000 0.000000
0.378125 5 0.000000 0.502000 0.000000
0.384375 5 0.000000 0.502000 0.000000
0.390625 5 0.000000 0.502000 0.000000
0.396875 5 0.000000 0.502000 0.000000
0.403125 5 0.000000 0.502000 0.000000
0.409375 5 0.000000 0.502000 0.000000
0.415625 5 0.000000 0.502000 0.000000
0.421875 5 0.000000 0.502000 0.000000
0.428125 5 0.000000 0.502000 0.000000
0.434375 5 0.000000 0.502000 0.000000
0.440625 5 0.000000 0.502000 0.000000
0.446875 5 0.000000 0.502000 0.000000
0.453125 5 0.000000 0.502000 0.000000
0.459375 5 0.000000 0.502000 0.000000
0.465625 5 0.000000 0.502000 0.000000
0.471875 5 0.000000 0.502000 0.000000
0.478125 5 0.000000 0.502000 0.000000
0.484375 5 0.000000 0.502000 0.000000
0.490625 5 0.000000 0.502000 0.000000
0.496875 5 0.000000 0.502000 0.000000
0.503125 5 0.000000 0.502000 0.000000
0.509375 5 0.000000 0.502000 0.000000
0.515625 5 0.000000 0.502000 0.000000
0.521875 5 0.000000 0.502000 0.000000
0.528125 5 0.000000 0.502000 0.000000
0.534375 5 0.000000 0.502000 0.000000
0.540625 5 0.000000 0.502000 0.000000
0.546875 5 0.000000 0.502000 0.000000
0.553125 5 0.000000 0.502000 0.000000
0.559375 5 0.000000 0.502000 0.000000
0.565625 5 0.000000 0.502000 0.000000
0.571875 5 0.000000 0.502000 0.000000
0.578125 5 0.000000 0.502000 0.000000
0.584375 5 0.000000 0.502000 0.000000
0.590625 5 0.000000 0.502000 0.000000
0.596875 5 0.000000 0.502000 0.000000
0.603125 5 0.000000 0.502000 0.000000
0.609375 5 0.000000 0.502000 0.000000
0.615625 5 0.000000 0.502000 0.000000
0.621875 5 0.000000 0.502000 0.000000
0.628125 5 0.000000 0.502000 0.000000
0.634375 5 0.000000 0.502000 0.000000
0.640625 5 0.000000 0.502000 0.000000
0.646875 5 0.000000 0.502000 0.000000
0.653125 5 0.000000 0.502000 0.000000
0.659375 5 0.000000 0.502000 0.000000
0.665625 5 0.000000 0.502000 0.000000
0.671875 5 0.000000 0.502000 0.000000
0.678125 5 0.000000 0.502000 0.000000
0.684375 5 0.000000 0.502000 0.000000
0.690625 5 0.000000 0.502000 0.000000
0.696875 5 0.000000 0.502000 0.000000
0.703125 5 0.000000 0.502000 0.000000
0.709375 5 0.000000 0.502000 0.000000
0.715625 5 0.000000 0.502000 0.000000
0.721875 5 0.000000 0.502000 0.000000
0.728125 5 0.000000 0.502000 0.000000
0.734375 5 0.000000 0.502000 0.000000
0.740625 5 0.000000 0.502000 0.000000
0.746875 5 0.000000 0.502000 0.000000
0.753125 5 0.000000 0.502000 0.000000
0.759375 5 0.000000 0.502000 0.000000
0.765625 5 0.000000 0.502000 0.000000
0.771875 5 0.000000 0.502000 0.000000
0.778125 5 0.000000 0.502000 0.000000
0.784375 5 0.000000 0.502000 0.000000
0.790625 5 0.000000 0.502000 0.000000
0.796875 5 0.000000 0.502000 0.000000
0.803125 5 0.000000 0.502000 0.000000
0.809375 5 0.000000 0.502000 0.000000
0.815625 5 0.000000 0.502000 0.000000
0.821875 5 0.000000 0.502000 0.000000
0.828125 5 0.000000 0.502000 0.000000
0.834375 5 0.000000 0.502000 0.000000
0.840625 5 0.000000 0.502000 0.000000
0.846875 5 0.000000 0.502000 0.000000
0.853125 5 0.000000 0.502000 0.000000
0.859375 5 0.000000 0.502000 0.000000
0.865625 5 0.000000 0.502000 0.000000
0.871875 5 0.000000 0.502000 0.000000
0.878125 5 0.000000 0.502000 0.000000
0.884375 5 0.000000 0.502000 0.000000
0.890625 5 0.000000 0.502000 0.000000
0.896875 5 0.000000 0.502000 0.000000
0.903125 5 0.000000 0.502000 0.000000
0.909375 5 0.000000 0.502000 0.000000
0.915625 5 0.000000 0.502000 0.000000
0.921875 5 0.000000 0.502000 0.000000
0.928125 5 0.000000 0.502000 0.000000
0.934375 5 0.000000 0.502000 0.000000
0.940625 5 0.000000 0.502000 0.000000
0.946875 5 0.000000 0.502000 0.000000
0.953125 5 0.000000 0.502000 0.000000
0.959375 5 0.000000 0.502000 0.000000
0.965625 5 0.000000 0.502000 0.000000
0.971875 5 0.000000 0.502000 0.000000
0.978125 5 0.000000 0.502000 0.000000
0.984375 5 0.000000 0.000000 1.000000
0.990625 5 0.294000 0.000000 0.510000
0.996875 5 0.933000 0.510000 0.933000


==> exL/ex1_I=40/out_LSgauss_7MOODNew5210/iMOOD/res-I160-1MOOD-PhiError.dat <==
0.003125 0.00000000454047832665
0.009375 0.00000000020989004978
0.015625 0.00000000003663869208
0.021875 0.00000000003785932678
0.028125 0.00000000004106409657
0.034375 0.00000000005543021597
0.040625 0.00000000004263961406
0.046875 0.00000000002945271804
0.053125 0.00000000001961397711
0.059375 0.00000000001196798216
0.065625 0.00000000000584465809
0.071875 0.00000000000098182573
0.078125 0.00000000000282029955
0.084375 0.00000000000574759684
0.090625 0.00000000000796454569
0.096875 0.00000000000960367896
0.103125 0.00000000001077876677
0.109375 0.00000000001158184659
0.115625 0.00000000001208808054
0.121875 0.00000000001236233338
0.128125 0.00000000001245453740
0.134375 0.00000000001240824110
0.140625 0.00000000001225780588
0.146875 0.00000000001203120936
0.153125 0.00000000001175232134
0.159375 0.00000000001143671269
0.165625 0.00000000001110211922
0.171875 0.00000000001075947664
0.178125 0.00000000001041816633
0.184375 0.00000000001008673700
0.190625 0.00000000000976821402
0.196875 0.00000000000947017464
0.203125 0.00000000000919528342
0.209375 0.00000000000894612162
0.215625 0.00000000000872593664
0.221875 0.00000000000853353499
0.228125 0.00000000000837271918
0.234375 0.00000000000824368351
0.240625 0.00000000000814684431
0.246875 0.00000000000808353384
0.253125 0.00000000000805056022
0.259375 0.00000000000805419620
0.265625 0.00000000000808922374
0.271875 0.00000000000815525425
0.278125 0.00000000000825767232
0.284375 0.00000000000838853986
0.290625 0.00000000000855465698
0.296875 0.00000000000874780803
0.303125 0.00000000000897407149
0.309375 0.00000000000922625865
0.315625 0.00000000000950217682
0.321875 0.00000000000980454606
0.328125 0.00000000001012218087
0.334375 0.00000000001045777354
0.340625 0.00000000001079974998
0.346875 0.00000000001114017212
0.353125 0.00000000001147523743
0.359375 0.00000000001178479536
0.365625 0.00000000001206157396
0.371875 0.00000000001228100954
0.378125 0.00000000001241917680
0.384375 0.00000000001245384351
0.390625 0.00000000001234101710
0.396875 0.00000000001204580879
0.403125 0.00000000001150934903
0.409375 0.00000000001066660649
0.415625 0.00000000000944638812
0.421875 0.00000000000774530440
0.428125 0.00000000000545818946
0.434375 0.00000000000244110288
0.440625 0.00000000000147087897
0.446875 0.00000000000646677156
0.453125 0.00000000001279082396
0.459375 0.00000000002071065541
0.465625 0.00000000003056138675
0.471875 0.00000000004272832088
0.478125 0.00000000005765232736
0.484375 0.00000000007586514750
0.490625 0.00000000009795325662
0.496875 0.00000000012460460441
0.503125 0.00000000015657936059
0.509375 0.00000000019472601309
0.515625 0.00000000023993607101
0.521875 0.00000000029318425465
0.528125 0.00000000035542685461
0.534375 0.00000000042757342111
0.540625 0.00000000051039805715
0.546875 0.00000000060437127525
0.553125 0.00000000070955458176
0.559375 0.00000000082528434087
0.565625 0.00000000094988855670
0.571875 0.00000000108028036516
0.578125 0.00000000121140969478
0.584375 0.00000000133575184247
0.590625 0.00000000144254108658
0.596875 0.00000000151711232466
0.603125 0.00000000154017032461
0.609375 0.00000000148739653927
0.615625 0.00000000132923427820
0.621875 0.00000000103147901331
0.628125 0.00000000055684301614
0.634375 0.00000000013211198802
0.640625 0.00000000106800512878
0.646875 0.00000000227172913814
0.653125 0.00000000374315667351
0.659375 0.00000000545014910980
0.665625 0.00000000731712523905
0.671875 0.00000000921510645568
0.678125 0.00000001095697599318
0.684375 0.00000001230146617903
0.690625 0.00000001297013474399
0.696875 0.00000001268001714738
0.703125 0.00000001119123438365
0.709375 0.00000000836508740054
0.715625 0.00000000422155344015
0.721875 0.00000000101848207645
0.728125 0.00000000692250556877
0.734375 0.00000001287980999631
0.740625 0.00000001818112638219
0.746875 0.00000002213428251796
0.753125 0.00000002419179001567
0.759375 0.00000002405928800631
0.765625 0.00000002175633961876
0.771875 0.00000001761209245110
0.778125 0.00000001219764023119
0.784375 0.00000000621353024588
0.790625 0.00000000036211045273
0.796875 0.00000000476438599684
0.803125 0.00000000875832595337
0.809375 0.00000001142412342503
0.815625 0.00000001276308414511
0.821875 0.00000001292865603464
0.828125 0.00000001216810507909
0.834375 0.00000001076563527214
0.840625 0.00000000899627727868
0.846875 0.00000000709526559728
0.853125 0.00000000524282262049
0.859375 0.00000000356120977152
0.865625 0.00000000212047635006
0.871875 0.00000000094850882704
0.878125 0.00000000004255029662
0.884375 0.00000000061996019429
0.890625 0.00000000107247133396
0.896875 0.00000000135256505995
0.903125 0.00000000149713674791
0.909375 0.00000000154016954745
0.915625 0.00000000150994727832
0.921875 0.00000000143165818089
0.928125 0.00000000132080196780
0.934375 0.00000000119876114590
0.940625 0.00000000105971925679
0.946875 0.00000000094728291877
0.953125 0.00000000078437217832
0.959375 0.00000000075809675204
0.965625 0.00000000045561487916
0.971875 0.00000000081020617992
0.978125 0.00000000026639307427
0.984375 0.00000000207443151545
0.990625 0.00000000171201752774
0.996875 0.00000000263226879182


==> exL/ex1_I=40/out_LSgauss_7MOODNew5210/iMOOD/res-I160-1MOOD-Phi_PhiExact.dat <==
0.000000 0.333333
0.002000 0.330564
0.004000 0.327841
0.006000 0.325163
0.008000 0.322530
0.010000 0.319941
0.012000 0.317394
0.014000 0.314891
0.016000 0.312429
0.018000 0.310009
0.020000 0.307629
0.022000 0.305289
0.024000 0.302989
0.026000 0.300727
0.028000 0.298503
0.030000 0.296317
0.032000 0.294168
0.034000 0.292055
0.036000 0.289978
0.038000 0.287936
0.040000 0.285928
0.042000 0.283955
0.044000 0.282016
0.046000 0.280109
0.048000 0.278235
0.050000 0.276393
0.052000 0.274583
0.054000 0.272804
0.056000 0.271055
0.058000 0.269337
0.060000 0.267648
0.062000 0.265989
0.064000 0.264358
0.066000 0.262756
0.068000 0.261182
0.070000 0.259635
0.072000 0.258116
0.074000 0.256623
0.076000 0.255157
0.078000 0.253716
0.080000 0.252302
0.082000 0.250912
0.084000 0.249548
0.086000 0.248208
0.088000 0.246892
0.090000 0.245600
0.092000 0.244332
0.094000 0.243087
0.096000 0.241865
0.098000 0.240665
0.100000 0.239488
0.102000 0.238333
0.104000 0.237199
0.106000 0.236087
0.108000 0.234996
0.110000 0.233926
0.112000 0.232877
0.114000 0.231848
0.116000 0.230839
0.118000 0.229850
0.120000 0.228880
0.122000 0.227930
0.124000 0.226999
0.126000 0.226087
0.128000 0.225194
0.130000 0.224319
0.132000 0.223462
0.134000 0.222624
0.136000 0.221803
0.138000 0.221000
0.140000 0.220215
0.142000 0.219446
0.144000 0.218695
0.146000 0.217961
0.148000 0.217243
0.150000 0.216542
0.152000 0.215858
0.154000 0.215190
0.156000 0.214537
0.158000 0.213901
0.160000 0.213281
0.162000 0.212676
0.164000 0.212087
0.166000 0.211513
0.168000 0.210954
0.170000 0.210411
0.172000 0.209882
0.174000 0.209368
0.176000 0.208869
0.178000 0.208385
0.180000 0.207915
0.182000 0.207460
0.184000 0.207019
0.186000 0.206592
0.188000 0.206179
0.190000 0.205780
0.192000 0.205395
0.194000 0.205024
0.196000 0.204667
0.198000 0.204324
0.200000 0.203994
0.202000 0.203677
0.204000 0.203374
0.206000 0.203085
0.208000 0.202808
0.210000 0.202545
0.212000 0.202296
0.214000 0.202059
0.216000 0.201835
0.218000 0.201625
0.220000 0.201427
0.222000 0.201243
0.224000 0.201071
0.226000 0.200912
0.228000 0.200766
0.230000 0.200633
0.232000 0.200512
0.234000 0.200405
0.236000 0.200310
0.238000 0.200228
0.240000 0.200158
0.242000 0.200101
0.244000 0.200057
0.246000 0.200025
0.248000 0.200006
0.250000 0.200000
0.252000 0.200006
0.254000 0.200025
0.256000 0.200057
0.258000 0.200101
0.260000 0.200158
0.262000 0.200228
0.264000 0.200310
0.266000 0.200405
0.268000 0.200512
0.270000 0.200633
0.272000 0.200766
0.274000 0.200912
0.276000 0.201071
0.278000 0.201243
0.280000 0.201427
0.282000 0.201625
0.284000 0.201835
0.286000 0.202059
0.288000 0.202296
0.290000 0.202545
0.292000 0.202808
0.294000 0.203085
0.296000 0.203374
0.298000 0.203677
0.300000 0.203994
0.302000 0.204324
0.304000 0.204667
0.306000 0.205024
0.308000 0.205395
0.310000 0.205780
0.312000 0.206179
0.314000 0.206592
0.316000 0.207019
0.318000 0.207460
0.320000 0.207915
0.322000 0.208385
0.324000 0.208869
0.326000 0.209368
0.328000 0.209882
0.330000 0.210411
0.332000 0.210954
0.334000 0.211513
0.336000 0.212087
0.338000 0.212676
0.340000 0.213281
0.342000 0.213901
0.344000 0.214537
0.346000 0.215190
0.348000 0.215858
0.350000 0.216542
0.352000 0.217243
0.354000 0.217961
0.356000 0.218695
0.358000 0.219446
0.360000 0.220215
0.362000 0.221000
0.364000 0.221803
0.366000 0.222624
0.368000 0.223462
0.370000 0.224319
0.372000 0.225194
0.374000 0.226087
0.376000 0.226999
0.378000 0.227930
0.380000 0.228880
0.382000 0.229850
0.384000 0.230839
0.386000 0.231848
0.388000 0.232877
0.390000 0.233926
0.392000 0.234996
0.394000 0.236087
0.396000 0.237199
0.398000 0.238333
0.400000 0.239488
0.402000 0.240665
0.404000 0.241865
0.406000 0.243087
0.408000 0.244332
0.410000 0.245600
0.412000 0.246892
0.414000 0.248208
0.416000 0.249548
0.418000 0.250912
0.420000 0.252302
0.422000 0.253716
0.424000 0.255157
0.426000 0.256623
0.428000 0.258116
0.430000 0.259635
0.432000 0.261182
0.434000 0.262756
0.436000 0.264358
0.438000 0.265989
0.440000 0.267648
0.442000 0.269337
0.444000 0.271055
0.446000 0.272804
0.448000 0.274583
0.450000 0.276393
0.452000 0.278235
0.454000 0.280109
0.456000 0.282016
0.458000 0.283955
0.460000 0.285928
0.462000 0.287936
0.464000 0.289978
0.466000 0.292055
0.468000 0.294168
0.470000 0.296317
0.472000 0.298503
0.474000 0.300727
0.476000 0.302989
0.478000 0.305289
0.480000 0.307629
0.482000 0.310009
0.484000 0.312429
0.486000 0.314891
0.488000 0.317394
0.490000 0.319941
0.492000 0.322530
0.494000 0.325163
0.496000 0.327841
0.498000 0.330564
0.500000 0.333333
0.502000 0.336149
0.504000 0.339013
0.506000 0.341925
0.508000 0.344886
0.510000 0.347896
0.512000 0.350958
0.514000 0.354070
0.516000 0.357235
0.518000 0.360453
0.520000 0.363725
0.522000 0.367051
0.524000 0.370432
0.526000 0.373870
0.528000 0.377365
0.530000 0.380918
0.532000 0.384530
0.534000 0.388201
0.536000 0.391933
0.538000 0.395726
0.540000 0.399581
0.542000 0.403500
0.544000 0.407482
0.546000 0.411529
0.548000 0.415642
0.550000 0.419821
0.552000 0.424068
0.554000 0.428383
0.556000 0.432767
0.558000 0.437220
0.560000 0.441745
0.562000 0.446341
0.564000 0.451009
0.566000 0.455750
0.568000 0.460564
0.570000 0.465454
0.572000 0.470418
0.574000 0.475458
0.576000 0.480575
0.578000 0.485769
0.580000 0.491040
0.582000 0.496390
0.584000 0.501818
0.586000 0.507326
0.588000 0.512912
0.590000 0.518579
0.592000 0.524326
0.594000 0.530153
0.596000 0.536060
0.598000 0.542048
0.600000 0.548117
0.602000 0.554265
0.604000 0.560494
0.606000 0.566803
0.608000 0.573192
0.610000 0.579659
0.612000 0.586205
0.614000 0.592828
0.616000 0.599529
0.618000 0.606305
0.620000 0.613156
0.622000 0.620081
0.624000 0.627077
0.626000 0.634144
0.628000 0.641280
0.630000 0.648482
0.632000 0.655749
0.634000 0.663078
0.636000 0.670467
0.638000 0.677913
0.640000 0.685413
0.642000 0.692964
0.644000 0.700563
0.646000 0.708206
0.648000 0.715888
0.650000 0.723607
0.652000 0.731357
0.654000 0.739134
0.656000 0.746933
0.658000 0.754749
0.660000 0.762576
0.662000 0.770409
0.664000 0.778242
0.666000 0.786069
0.668000 0.793882
0.670000 0.801676
0.672000 0.809443
0.674000 0.817176
0.676000 0.824867
0.678000 0.832508
0.680000 0.840092
0.682000 0.847610
0.684000 0.855053
0.686000 0.862414
0.688000 0.869682
0.690000 0.876849
0.692000 0.883906
0.694000 0.890843
0.696000 0.897651
0.698000 0.904320
0.700000 0.910841
0.702000 0.917203
0.704000 0.923398
0.706000 0.929416
0.708000 0.935247
0.710000 0.940881
0.712000 0.946310
0.714000 0.951523
0.716000 0.956513
0.718000 0.961271
0.720000 0.965787
0.722000 0.970053
0.724000 0.974063
0.726000 0.977807
0.728000 0.981280
0.730000 0.984474
0.732000 0.987384
0.734000 0.990003
0.736000 0.992327
0.738000 0.994350
0.740000 0.996069
0.742000 0.997480
0.744000 0.998581
0.746000 0.999369
0.748000 0.999842
0.750000 1.000000
0.752000 0.999842
0.754000 0.999369
0.756000 0.998581
0.758000 0.997480
0.760000 0.996069
0.762000 0.994350
0.764000 0.992327
0.766000 0.990003
0.768000 0.987384
0.770000 0.984474
0.772000 0.981280
0.774000 0.977807
0.776000 0.974063
0.778000 0.970053
0.780000 0.965787
0.782000 0.961271
0.784000 0.956513
0.786000 0.951523
0.788000 0.946310
0.790000 0.940881
0.792000 0.935247
0.794000 0.929416
0.796000 0.923398
0.798000 0.917203
0.800000 0.910841
0.802000 0.904320
0.804000 0.897651
0.806000 0.890843
0.808000 0.883906
0.810000 0.876849
0.812000 0.869682
0.814000 0.862414
0.816000 0.855053
0.818000 0.847610
0.820000 0.840092
0.822000 0.832508
0.824000 0.824867
0.826000 0.817176
0.828000 0.809443
0.830000 0.801676
0.832000 0.793882
0.834000 0.786069
0.836000 0.778242
0.838000 0.770409
0.840000 0.762576
0.842000 0.754749
0.844000 0.746933
0.846000 0.739134
0.848000 0.731357
0.850000 0.723607
0.852000 0.715888
0.854000 0.708206
0.856000 0.700563
0.858000 0.692964
0.860000 0.685413
0.862000 0.677913
0.864000 0.670467
0.866000 0.663078
0.868000 0.655749
0.870000 0.648482
0.872000 0.641280
0.874000 0.634144
0.876000 0.627077
0.878000 0.620081
0.880000 0.613156
0.882000 0.606305
0.884000 0.599529
0.886000 0.592828
0.888000 0.586205
0.890000 0.579659
0.892000 0.573192
0.894000 0.566803
0.896000 0.560494
0.898000 0.554265
0.900000 0.548117
0.902000 0.542048
0.904000 0.536060
0.906000 0.530153
0.908000 0.524326
0.910000 0.518579
0.912000 0.512912
0.914000 0.507326
0.916000 0.501818
0.918000 0.496390
0.920000 0.491040
0.922000 0.485769
0.924000 0.480575
0.926000 0.475458
0.928000 0.470418
0.930000 0.465454
0.932000 0.460564
0.934000 0.455750
0.936000 0.451009
0.938000 0.446341
0.940000 0.441745
0.942000 0.437220
0.944000 0.432767
0.946000 0.428383
0.948000 0.424068
0.950000 0.419821
0.952000 0.415642
0.954000 0.411529
0.956000 0.407482
0.958000 0.403500
0.960000 0.399581
0.962000 0.395726
0.964000 0.391933
0.966000 0.388201
0.968000 0.384530
0.970000 0.380918
0.972000 0.377365
0.974000 0.373870
0.976000 0.370432
0.978000 0.367051
0.980000 0.363725
0.982000 0.360453
0.984000 0.357235
0.986000 0.354070
0.988000 0.350958
0.990000 0.347896
0.992000 0.344886
0.994000 0.341925
0.996000 0.339013
0.998000 0.336149
1.000000 0.333333


==> exL/ex1_I=40/out_LSgauss_7MOODNew5210/iMOOD/res-I160-1MOOD-Phi_VarSteS.dat <==
0.003125 0.329045
0.009375 0.320763
0.015625 0.312905
0.021875 0.305450
0.028125 0.298381
0.034375 0.291677
0.040625 0.285322
0.046875 0.279298
0.053125 0.273591
0.059375 0.268185
0.065625 0.263066
0.071875 0.258221
0.078125 0.253638
0.084375 0.249305
0.090625 0.245211
0.096875 0.241347
0.103125 0.237702
0.109375 0.234267
0.115625 0.231035
0.121875 0.227997
0.128125 0.225146
0.134375 0.222476
0.140625 0.219980
0.146875 0.217652
0.153125 0.215487
0.159375 0.213479
0.165625 0.211625
0.171875 0.209921
0.178125 0.208361
0.184375 0.206943
0.190625 0.205664
0.196875 0.204521
0.203125 0.203511
0.209375 0.202631
0.215625 0.201881
0.221875 0.201259
0.228125 0.200763
0.234375 0.200391
0.240625 0.200144
0.246875 0.200021
0.253125 0.200021
0.259375 0.200144
0.265625 0.200391
0.271875 0.200763
0.278125 0.201259
0.284375 0.201881
0.290625 0.202631
0.296875 0.203511
0.303125 0.204521
0.309375 0.205664
0.315625 0.206943
0.321875 0.208361
0.328125 0.209921
0.334375 0.211625
0.340625 0.213479
0.346875 0.215487
0.353125 0.217652
0.359375 0.219980
0.365625 0.222476
0.371875 0.225146
0.378125 0.227997
0.384375 0.231035
0.390625 0.234267
0.396875 0.237702
0.403125 0.241347
0.409375 0.245211
0.415625 0.249305
0.421875 0.253638
0.428125 0.258221
0.434375 0.263066
0.440625 0.268185
0.446875 0.273591
0.453125 0.279298
0.459375 0.285322
0.465625 0.291677
0.471875 0.298381
0.478125 0.305450
0.484375 0.312905
0.490625 0.320763
0.496875 0.329045
0.503125 0.337774
0.509375 0.346971
0.515625 0.356659
0.521875 0.366864
0.528125 0.377609
0.534375 0.388921
0.540625 0.400825
0.546875 0.413347
0.553125 0.426515
0.559375 0.440352
0.565625 0.454885
0.571875 0.470136
0.578125 0.486128
0.584375 0.502877
0.590625 0.520399
0.596875 0.538703
0.603125 0.557792
0.609375 0.577662
0.615625 0.598298
0.621875 0.619675
0.628125 0.641755
0.634375 0.664483
0.640625 0.687788
0.646875 0.711578
0.653125 0.735738
0.659375 0.760132
0.665625 0.784597
0.671875 0.808945
0.678125 0.832960
0.684375 0.856406
0.690625 0.879021
0.696875 0.900528
0.703125 0.920639
0.709375 0.939059
0.715625 0.955501
0.721875 0.969689
0.728125 0.981374
0.734375 0.990341
0.740625 0.996418
0.746875 0.999486
0.753125 0.999486
0.759375 0.996418
0.765625 0.990341
0.771875 0.981374
0.778125 0.969689
0.784375 0.955501
0.790625 0.939059
0.796875 0.920639
0.803125 0.900528
0.809375 0.879021
0.815625 0.856406
0.821875 0.832960
0.828125 0.808945
0.834375 0.784597
0.840625 0.760132
0.846875 0.735738
0.853125 0.711578
0.859375 0.687788
0.865625 0.664483
0.871875 0.641755
0.878125 0.619675
0.884375 0.598298
0.890625 0.577662
0.896875 0.557792
0.903125 0.538703
0.909375 0.520399
0.915625 0.502877
0.921875 0.486128
0.928125 0.470136
0.934375 0.454885
0.940625 0.440352
0.946875 0.426515
0.953125 0.413347
0.959375 0.400825
0.965625 0.388921
0.971875 0.377609
0.978125 0.366864
0.984375 0.356659
0.990625 0.346971
0.996875 0.337774


==> exL/ex1_I=40/out_LSgauss_7MOODNew5210/iMOOD/res-I160-1MOOD.txt <==
Conv=y
nRes=1
normRes=3.270921e-15
nG=0
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
0.32904524242602606332
0.32076267166595628932
0.31290458603432330653
0.30545048718482337158
0.29838086554568987729
0.29167719022105864646
0.28532189484861181228
0.27929835674166136883
0.27359087061676434782
0.26818461855258052262
0.26306563743430200208
0.25822078485017657679
0.25363770421175207970
0.24930478971131003751
0.24521115159679404694
0.24134658213462448217
0.23770152254121015845
0.23426703109134558445
0.23103475255311781145
0.22799688905199322342
0.22514617242943260611
0.22247583813196414315
0.21997960064375096656
0.21765163045810892450
0.21548653257022520879
0.21347932646364789488
0.21162542755632723912
0.20992063006751290888
0.20836109126421478721
0.20694331704483159839
0.20566414881764547018
0.20452075163292773863
0.20351060352918787233
0.20263148605647859912
0.20188147594250296923
0.20125893787045143202
0.20076251834095473758
0.20039114059419052549
0.20014400057199183136
0.20002056390372405237
0.20002056390369288286
0.20014400057189832283
0.20039114059403514978
0.20076251834073816083
0.20125893787017468117
0.20188147594216734881
0.20263148605608624631
0.20351060352874131287
0.20452075163243071954
0.20566414881710257112
0.20694331704424887008
0.20836109126360027877
0.20992063006687655680
0.21162542755568194974
0.21347932646301004400
0.21548653256961494695
0.21765163045755200888
0.21997960064327892749
0.22247583813161650457
0.22514617242925799578
0.22799688905205159339
0.23103475255348251971
0.23426703109210628151
0.23770152254247617352
0.24134658213652904202
0.24521115159949777307
0.24930478971500771856
0.25363770421667869437
0.25822078485661542624
0.26306563744258659732
0.26818461856307918012
0.27359087062991066519
0.27929835675832476172
0.28532189487053977173
0.29167719024592619892
0.29838086554402726280
0.30545048708931066272
0.31290458592182091024
0.32076267177789197227
0.32904523776094179999
0.33777375298462763986
0.34697063990912302422
0.35665923243579278346
0.36686371006620654978
0.37760900255987017715
0.38892065853552587607
0.40082467035241603481
0.41334724638695197196
0.42651452050416771566
0.44035218714561130682
0.45488504907120008713
0.47013646348730797619
0.48612767119134281391
0.50287699263861473931
0.52039887472674617452
0.53870277290582513352
0.55779185535200259682
0.57766151986883362834
0.59829772046742268898
0.61967510984726115186
0.64175501689349978562
0.66448329539684514167
0.68778810187393812914
0.71157768663929177322
0.73573831258458433080
0.76013244903199317370
0.78459742099429763407
0.80894472330487277034
0.83296022907838951355
0.85640552632578625936
0.87902059816094590960
0.90052801425300332827
0.92063871937747510099
0.93905938839923530637
0.95550117085089580904
0.96968948455197490066
0.98137435558297403393
0.99034066575927814924
0.99641758439241689960
0.99948645062562668784
0.99948644856813695370
0.99641757851425494241
0.99034065688274852679
0.98137434489338692956
0.96968947337279953747
0.95550116041582922044
0.93905937967203712002
0.92063871295062682520
0.90052801033131157915
0.87902059661491915854
0.85640552678741965753
0.83296023105006877785
0.80894472625787172682
0.78459742444280722307
0.76013245257810813094
0.73573831593670657725
0.71157768961038436739
0.68778810436714288290
0.66448329738520917065
0.64175501839884019351
0.61967511092130178607
0.59829772117669599574
0.57766152028375894467
0.55779185553960719535
0.53870277292579127337
0.52039887462912715055
0.50287699246441908141
0.48612767097109454983
0.47013646324677771382
0.45488504882232771998
0.44035218691118432899
0.42651452026643904558
0.41334724620695112440
0.40082467010471017899
0.38892065850748458455
0.37760900210509767971
0.36686371062578360114
0.35665923060129745004
0.34697064181586034781
0.33777375050893820863
1.000
1.000
1.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.294
0.933
0.000
0.647
1.000
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.000
0.000
0.510
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933


==> exL/ex1_I=40/out_LSgauss_7MOODNew5210/iMOOD/res-I40-1MOOD-CPD.dat <==
0.012500 5 1.000000 0.000000 0.000000
0.037500 5 1.000000 0.647000 0.000000
0.062500 5 1.000000 1.000000 0.000000
0.087500 5 0.000000 0.502000 0.000000
0.112500 5 0.000000 0.502000 0.000000
0.137500 5 0.000000 0.502000 0.000000
0.162500 5 0.000000 0.502000 0.000000
0.187500 5 0.000000 0.502000 0.000000
0.212500 5 0.000000 0.502000 0.000000
0.237500 5 0.000000 0.502000 0.000000
0.262500 5 0.000000 0.502000 0.000000
0.287500 5 0.000000 0.502000 0.000000
0.312500 5 0.000000 0.502000 0.000000
0.337500 5 0.000000 0.502000 0.000000
0.362500 5 0.000000 0.502000 0.000000
0.387500 5 0.000000 0.502000 0.000000
0.412500 5 0.000000 0.502000 0.000000
0.437500 5 0.000000 0.502000 0.000000
0.462500 5 0.000000 0.502000 0.000000
0.487500 5 0.000000 0.502000 0.000000
0.512500 5 0.000000 0.502000 0.000000
0.537500 5 0.000000 0.502000 0.000000
0.562500 5 0.000000 0.502000 0.000000
0.587500 5 0.000000 0.502000 0.000000
0.612500 5 0.000000 0.502000 0.000000
0.637500 5 0.000000 0.502000 0.000000
0.662500 5 0.000000 0.502000 0.000000
0.687500 5 0.000000 0.502000 0.000000
0.712500 5 0.000000 0.502000 0.000000
0.737500 5 0.000000 0.502000 0.000000
0.762500 5 0.000000 0.502000 0.000000
0.787500 5 0.000000 0.502000 0.000000
0.812500 5 0.000000 0.502000 0.000000
0.837500 5 0.000000 0.502000 0.000000
0.862500 5 0.000000 0.502000 0.000000
0.887500 5 0.000000 0.502000 0.000000
0.912500 5 0.000000 0.502000 0.000000
0.937500 5 0.000000 0.000000 1.000000
0.962500 5 0.294000 0.000000 0.510000
0.987500 5 0.933000 0.510000 0.933000


==> exL/ex1_I=40/out_LSgauss_7MOODNew5210/iMOOD/res-I40-1MOOD-PhiError.dat <==
0.012500 0.00000096564641549612
0.037500 0.00000006986082723426
0.062500 0.00000001122566356537
0.087500 0.00000002363509923886
0.112500 0.00000002227462342352
0.137500 0.00000004640463577288
0.162500 0.00000004912012441238
0.187500 0.00000004459557592651
0.212500 0.00000003942454279704
0.237500 0.00000003556233524327
0.262500 0.00000003359520914237
0.287500 0.00000003372329643314
0.312500 0.00000003594416483899
0.337500 0.00000004000481718114
0.362500 0.00000004510496964816
0.387500 0.00000004913873755119
0.412500 0.00000004703266384687
0.437500 0.00000002728115217066
0.462500 0.00000003491777456066
0.487500 0.00000019034757092751
0.512500 0.00000053568569086115
0.537500 0.00000123282815561732
0.562500 0.00000247945566655972
0.587500 0.00000426846168410933
0.612500 0.00000556985698596524
0.637500 0.00000273772254055782
0.662500 0.00001064555854390914
0.687500 0.00003425813972646186
0.712500 0.00004053295481165620
0.737500 0.00000742116377550062
0.762500 0.00006861029770077742
0.787500 0.00005860604489460464
0.812500 0.00000462744854812236
0.837500 0.00003830074037336484
0.862500 0.00003200223771115951
0.887500 0.00000427183015505594
0.912500 0.00000709144153798746
0.937500 0.00003098051476246866
0.962500 0.00002540912155046815
0.987500 0.00003863362217015887


==> exL/ex1_I=40/out_LSgauss_7MOODNew5210/iMOOD/res-I40-1MOOD-Phi_PhiExact.dat <==
0.000000 0.333333
0.002000 0.330564
0.004000 0.327841
0.006000 0.325163
0.008000 0.322530
0.010000 0.319941
0.012000 0.317394
0.014000 0.314891
0.016000 0.312429
0.018000 0.310009
0.020000 0.307629
0.022000 0.305289
0.024000 0.302989
0.026000 0.300727
0.028000 0.298503
0.030000 0.296317
0.032000 0.294168
0.034000 0.292055
0.036000 0.289978
0.038000 0.287936
0.040000 0.285928
0.042000 0.283955
0.044000 0.282016
0.046000 0.280109
0.048000 0.278235
0.050000 0.276393
0.052000 0.274583
0.054000 0.272804
0.056000 0.271055
0.058000 0.269337
0.060000 0.267648
0.062000 0.265989
0.064000 0.264358
0.066000 0.262756
0.068000 0.261182
0.070000 0.259635
0.072000 0.258116
0.074000 0.256623
0.076000 0.255157
0.078000 0.253716
0.080000 0.252302
0.082000 0.250912
0.084000 0.249548
0.086000 0.248208
0.088000 0.246892
0.090000 0.245600
0.092000 0.244332
0.094000 0.243087
0.096000 0.241865
0.098000 0.240665
0.100000 0.239488
0.102000 0.238333
0.104000 0.237199
0.106000 0.236087
0.108000 0.234996
0.110000 0.233926
0.112000 0.232877
0.114000 0.231848
0.116000 0.230839
0.118000 0.229850
0.120000 0.228880
0.122000 0.227930
0.124000 0.226999
0.126000 0.226087
0.128000 0.225194
0.130000 0.224319
0.132000 0.223462
0.134000 0.222624
0.136000 0.221803
0.138000 0.221000
0.140000 0.220215
0.142000 0.219446
0.144000 0.218695
0.146000 0.217961
0.148000 0.217243
0.150000 0.216542
0.152000 0.215858
0.154000 0.215190
0.156000 0.214537
0.158000 0.213901
0.160000 0.213281
0.162000 0.212676
0.164000 0.212087
0.166000 0.211513
0.168000 0.210954
0.170000 0.210411
0.172000 0.209882
0.174000 0.209368
0.176000 0.208869
0.178000 0.208385
0.180000 0.207915
0.182000 0.207460
0.184000 0.207019
0.186000 0.206592
0.188000 0.206179
0.190000 0.205780
0.192000 0.205395
0.194000 0.205024
0.196000 0.204667
0.198000 0.204324
0.200000 0.203994
0.202000 0.203677
0.204000 0.203374
0.206000 0.203085
0.208000 0.202808
0.210000 0.202545
0.212000 0.202296
0.214000 0.202059
0.216000 0.201835
0.218000 0.201625
0.220000 0.201427
0.222000 0.201243
0.224000 0.201071
0.226000 0.200912
0.228000 0.200766
0.230000 0.200633
0.232000 0.200512
0.234000 0.200405
0.236000 0.200310
0.238000 0.200228
0.240000 0.200158
0.242000 0.200101
0.244000 0.200057
0.246000 0.200025
0.248000 0.200006
0.250000 0.200000
0.252000 0.200006
0.254000 0.200025
0.256000 0.200057
0.258000 0.200101
0.260000 0.200158
0.262000 0.200228
0.264000 0.200310
0.266000 0.200405
0.268000 0.200512
0.270000 0.200633
0.272000 0.200766
0.274000 0.200912
0.276000 0.201071
0.278000 0.201243
0.280000 0.201427
0.282000 0.201625
0.284000 0.201835
0.286000 0.202059
0.288000 0.202296
0.290000 0.202545
0.292000 0.202808
0.294000 0.203085
0.296000 0.203374
0.298000 0.203677
0.300000 0.203994
0.302000 0.204324
0.304000 0.204667
0.306000 0.205024
0.308000 0.205395
0.310000 0.205780
0.312000 0.206179
0.314000 0.206592
0.316000 0.207019
0.318000 0.207460
0.320000 0.207915
0.322000 0.208385
0.324000 0.208869
0.326000 0.209368
0.328000 0.209882
0.330000 0.210411
0.332000 0.210954
0.334000 0.211513
0.336000 0.212087
0.338000 0.212676
0.340000 0.213281
0.342000 0.213901
0.344000 0.214537
0.346000 0.215190
0.348000 0.215858
0.350000 0.216542
0.352000 0.217243
0.354000 0.217961
0.356000 0.218695
0.358000 0.219446
0.360000 0.220215
0.362000 0.221000
0.364000 0.221803
0.366000 0.222624
0.368000 0.223462
0.370000 0.224319
0.372000 0.225194
0.374000 0.226087
0.376000 0.226999
0.378000 0.227930
0.380000 0.228880
0.382000 0.229850
0.384000 0.230839
0.386000 0.231848
0.388000 0.232877
0.390000 0.233926
0.392000 0.234996
0.394000 0.236087
0.396000 0.237199
0.398000 0.238333
0.400000 0.239488
0.402000 0.240665
0.404000 0.241865
0.406000 0.243087
0.408000 0.244332
0.410000 0.245600
0.412000 0.246892
0.414000 0.248208
0.416000 0.249548
0.418000 0.250912
0.420000 0.252302
0.422000 0.253716
0.424000 0.255157
0.426000 0.256623
0.428000 0.258116
0.430000 0.259635
0.432000 0.261182
0.434000 0.262756
0.436000 0.264358
0.438000 0.265989
0.440000 0.267648
0.442000 0.269337
0.444000 0.271055
0.446000 0.272804
0.448000 0.274583
0.450000 0.276393
0.452000 0.278235
0.454000 0.280109
0.456000 0.282016
0.458000 0.283955
0.460000 0.285928
0.462000 0.287936
0.464000 0.289978
0.466000 0.292055
0.468000 0.294168
0.470000 0.296317
0.472000 0.298503
0.474000 0.300727
0.476000 0.302989
0.478000 0.305289
0.480000 0.307629
0.482000 0.310009
0.484000 0.312429
0.486000 0.314891
0.488000 0.317394
0.490000 0.319941
0.492000 0.322530
0.494000 0.325163
0.496000 0.327841
0.498000 0.330564
0.500000 0.333333
0.502000 0.336149
0.504000 0.339013
0.506000 0.341925
0.508000 0.344886
0.510000 0.347896
0.512000 0.350958
0.514000 0.354070
0.516000 0.357235
0.518000 0.360453
0.520000 0.363725
0.522000 0.367051
0.524000 0.370432
0.526000 0.373870
0.528000 0.377365
0.530000 0.380918
0.532000 0.384530
0.534000 0.388201
0.536000 0.391933
0.538000 0.395726
0.540000 0.399581
0.542000 0.403500
0.544000 0.407482
0.546000 0.411529
0.548000 0.415642
0.550000 0.419821
0.552000 0.424068
0.554000 0.428383
0.556000 0.432767
0.558000 0.437220
0.560000 0.441745
0.562000 0.446341
0.564000 0.451009
0.566000 0.455750
0.568000 0.460564
0.570000 0.465454
0.572000 0.470418
0.574000 0.475458
0.576000 0.480575
0.578000 0.485769
0.580000 0.491040
0.582000 0.496390
0.584000 0.501818
0.586000 0.507326
0.588000 0.512912
0.590000 0.518579
0.592000 0.524326
0.594000 0.530153
0.596000 0.536060
0.598000 0.542048
0.600000 0.548117
0.602000 0.554265
0.604000 0.560494
0.606000 0.566803
0.608000 0.573192
0.610000 0.579659
0.612000 0.586205
0.614000 0.592828
0.616000 0.599529
0.618000 0.606305
0.620000 0.613156
0.622000 0.620081
0.624000 0.627077
0.626000 0.634144
0.628000 0.641280
0.630000 0.648482
0.632000 0.655749
0.634000 0.663078
0.636000 0.670467
0.638000 0.677913
0.640000 0.685413
0.642000 0.692964
0.644000 0.700563
0.646000 0.708206
0.648000 0.715888
0.650000 0.723607
0.652000 0.731357
0.654000 0.739134
0.656000 0.746933
0.658000 0.754749
0.660000 0.762576
0.662000 0.770409
0.664000 0.778242
0.666000 0.786069
0.668000 0.793882
0.670000 0.801676
0.672000 0.809443
0.674000 0.817176
0.676000 0.824867
0.678000 0.832508
0.680000 0.840092
0.682000 0.847610
0.684000 0.855053
0.686000 0.862414
0.688000 0.869682
0.690000 0.876849
0.692000 0.883906
0.694000 0.890843
0.696000 0.897651
0.698000 0.904320
0.700000 0.910841
0.702000 0.917203
0.704000 0.923398
0.706000 0.929416
0.708000 0.935247
0.710000 0.940881
0.712000 0.946310
0.714000 0.951523
0.716000 0.956513
0.718000 0.961271
0.720000 0.965787
0.722000 0.970053
0.724000 0.974063
0.726000 0.977807
0.728000 0.981280
0.730000 0.984474
0.732000 0.987384
0.734000 0.990003
0.736000 0.992327
0.738000 0.994350
0.740000 0.996069
0.742000 0.997480
0.744000 0.998581
0.746000 0.999369
0.748000 0.999842
0.750000 1.000000
0.752000 0.999842
0.754000 0.999369
0.756000 0.998581
0.758000 0.997480
0.760000 0.996069
0.762000 0.994350
0.764000 0.992327
0.766000 0.990003
0.768000 0.987384
0.770000 0.984474
0.772000 0.981280
0.774000 0.977807
0.776000 0.974063
0.778000 0.970053
0.780000 0.965787
0.782000 0.961271
0.784000 0.956513
0.786000 0.951523
0.788000 0.946310
0.790000 0.940881
0.792000 0.935247
0.794000 0.929416
0.796000 0.923398
0.798000 0.917203
0.800000 0.910841
0.802000 0.904320
0.804000 0.897651
0.806000 0.890843
0.808000 0.883906
0.810000 0.876849
0.812000 0.869682
0.814000 0.862414
0.816000 0.855053
0.818000 0.847610
0.820000 0.840092
0.822000 0.832508
0.824000 0.824867
0.826000 0.817176
0.828000 0.809443
0.830000 0.801676
0.832000 0.793882
0.834000 0.786069
0.836000 0.778242
0.838000 0.770409
0.840000 0.762576
0.842000 0.754749
0.844000 0.746933
0.846000 0.739134
0.848000 0.731357
0.850000 0.723607
0.852000 0.715888
0.854000 0.708206
0.856000 0.700563
0.858000 0.692964
0.860000 0.685413
0.862000 0.677913
0.864000 0.670467
0.866000 0.663078
0.868000 0.655749
0.870000 0.648482
0.872000 0.641280
0.874000 0.634144
0.876000 0.627077
0.878000 0.620081
0.880000 0.613156
0.882000 0.606305
0.884000 0.599529
0.886000 0.592828
0.888000 0.586205
0.890000 0.579659
0.892000 0.573192
0.894000 0.566803
0.896000 0.560494
0.898000 0.554265
0.900000 0.548117
0.902000 0.542048
0.904000 0.536060
0.906000 0.530153
0.908000 0.524326
0.910000 0.518579
0.912000 0.512912
0.914000 0.507326
0.916000 0.501818
0.918000 0.496390
0.920000 0.491040
0.922000 0.485769
0.924000 0.480575
0.926000 0.475458
0.928000 0.470418
0.930000 0.465454
0.932000 0.460564
0.934000 0.455750
0.936000 0.451009
0.938000 0.446341
0.940000 0.441745
0.942000 0.437220
0.944000 0.432767
0.946000 0.428383
0.948000 0.424068
0.950000 0.419821
0.952000 0.415642
0.954000 0.411529
0.956000 0.407482
0.958000 0.403500
0.960000 0.399581
0.962000 0.395726
0.964000 0.391933
0.966000 0.388201
0.968000 0.384530
0.970000 0.380918
0.972000 0.377365
0.974000 0.373870
0.976000 0.370432
0.978000 0.367051
0.980000 0.363725
0.982000 0.360453
0.984000 0.357235
0.986000 0.354070
0.988000 0.350958
0.990000 0.347896
0.992000 0.344886
0.994000 0.341925
0.996000 0.339013
0.998000 0.336149
1.000000 0.333333


==> exL/ex1_I=40/out_LSgauss_7MOODNew5210/iMOOD/res-I40-1MOOD-Phi_VarSteS.dat <==
0.012500 0.317040
0.037500 0.288670
0.062500 0.265765
0.087500 0.247375
0.112500 0.232750
0.137500 0.221313
0.162500 0.212628
0.187500 0.206372
0.212500 0.202321
0.237500 0.200330
0.262500 0.200330
0.287500 0.202321
0.312500 0.206372
0.337500 0.212628
0.362500 0.221313
0.387500 0.232750
0.412500 0.247375
0.437500 0.265766
0.462500 0.288670
0.487500 0.317041
0.512500 0.352066
0.537500 0.395174
0.562500 0.447970
0.587500 0.512022
0.612500 0.588351
0.637500 0.676398
0.662500 0.772364
0.687500 0.867263
0.712500 0.946263
0.737500 0.991897
0.762500 0.991836
0.787500 0.946164
0.812500 0.867233
0.837500 0.772392
0.862500 0.676433
0.887500 0.588361
0.912500 0.512034
0.937500 0.447941
0.962500 0.395201
0.987500 0.352028


==> exL/ex1_I=40/out_LSgauss_7MOODNew5210/iMOOD/res-I40-1MOOD.txt <==
Conv=y
nRes=1
normRes=1.926165e-15
nG=0
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
0.31703978010749422900
0.28866964675115625028
0.26576546664826011801
0.24737503326976895135
0.23275007106924963662
0.22131335680509509056
0.21262802827053062238
0.20637237177311801295
0.20232066526317227240
0.20032959140479489335
0.20032958943766904225
0.20232065956192613054
0.20637236312170670338
0.21262801915522361318
0.22131335550542852175
0.23275009793336398634
0.24737510393753231464
0.26576550515507535444
0.28866954197255467740
0.31704055540633840904
0.35206629845030712467
0.39517416224347379217
0.44796957674133480731
0.51202231115453133992
0.58835098318387091254
0.67639828636071408496
0.77236386354892283546
0.86726283457431396773
0.94626271752900581458
0.99189736306411202538
0.99183617393019152253
0.94616357852929922068
0.86723320388313596130
0.77239151873075173604
0.67643302632096280469
0.58836082487101470928
0.51203367105775299262
0.44794107568223912041
0.39520080419317960008
0.35202820051382632816
1.000
1.000
1.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.294
0.933
0.000
0.647
1.000
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.000
0.000
0.510
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933


==> exL/ex1_I=40/out_LSgauss_7MOODNew5210/iMOOD/res-I80-1MOOD-CPD.dat <==
0.006250 5 1.000000 0.000000 0.000000
0.018750 5 1.000000 0.647000 0.000000
0.031250 5 1.000000 1.000000 0.000000
0.043750 5 0.000000 0.502000 0.000000
0.056250 5 0.000000 0.502000 0.000000
0.068750 5 0.000000 0.502000 0.000000
0.081250 5 0.000000 0.502000 0.000000
0.093750 5 0.000000 0.502000 0.000000
0.106250 5 0.000000 0.502000 0.000000
0.118750 5 0.000000 0.502000 0.000000
0.131250 5 0.000000 0.502000 0.000000
0.143750 5 0.000000 0.502000 0.000000
0.156250 5 0.000000 0.502000 0.000000
0.168750 5 0.000000 0.502000 0.000000
0.181250 5 0.000000 0.502000 0.000000
0.193750 5 0.000000 0.502000 0.000000
0.206250 5 0.000000 0.502000 0.000000
0.218750 5 0.000000 0.502000 0.000000
0.231250 5 0.000000 0.502000 0.000000
0.243750 5 0.000000 0.502000 0.000000
0.256250 5 0.000000 0.502000 0.000000
0.268750 5 0.000000 0.502000 0.000000
0.281250 5 0.000000 0.502000 0.000000
0.293750 5 0.000000 0.502000 0.000000
0.306250 5 0.000000 0.502000 0.000000
0.318750 5 0.000000 0.502000 0.000000
0.331250 5 0.000000 0.502000 0.000000
0.343750 5 0.000000 0.502000 0.000000
0.356250 5 0.000000 0.502000 0.000000
0.368750 5 0.000000 0.502000 0.000000
0.381250 5 0.000000 0.502000 0.000000
0.393750 5 0.000000 0.502000 0.000000
0.406250 5 0.000000 0.502000 0.000000
0.418750 5 0.000000 0.502000 0.000000
0.431250 5 0.000000 0.502000 0.000000
0.443750 5 0.000000 0.502000 0.000000
0.456250 5 0.000000 0.502000 0.000000
0.468750 5 0.000000 0.502000 0.000000
0.481250 5 0.000000 0.502000 0.000000
0.493750 5 0.000000 0.502000 0.000000
0.506250 5 0.000000 0.502000 0.000000
0.518750 5 0.000000 0.502000 0.000000
0.531250 5 0.000000 0.502000 0.000000
0.543750 5 0.000000 0.502000 0.000000
0.556250 5 0.000000 0.502000 0.000000
0.568750 5 0.000000 0.502000 0.000000
0.581250 5 0.000000 0.502000 0.000000
0.593750 5 0.000000 0.502000 0.000000
0.606250 5 0.000000 0.502000 0.000000
0.618750 5 0.000000 0.502000 0.000000
0.631250 5 0.000000 0.502000 0.000000
0.643750 5 0.000000 0.502000 0.000000
0.656250 5 0.000000 0.502000 0.000000
0.668750 5 0.000000 0.502000 0.000000
0.681250 5 0.000000 0.502000 0.000000
0.693750 5 0.000000 0.502000 0.000000
0.706250 5 0.000000 0.502000 0.000000
0.718750 5 0.000000 0.502000 0.000000
0.731250 5 0.000000 0.502000 0.000000
0.743750 5 0.000000 0.502000 0.000000
0.756250 5 0.000000 0.502000 0.000000
0.768750 5 0.000000 0.502000 0.000000
0.781250 5 0.000000 0.502000 0.000000
0.793750 5 0.000000 0.502000 0.000000
0.806250 5 0.000000 0.502000 0.000000
0.818750 5 0.000000 0.502000 0.000000
0.831250 5 0.000000 0.502000 0.000000
0.843750 5 0.000000 0.502000 0.000000
0.856250 5 0.000000 0.502000 0.000000
0.868750 5 0.000000 0.502000 0.000000
0.881250 5 0.000000 0.502000 0.000000
0.893750 5 0.000000 0.502000 0.000000
0.906250 5 0.000000 0.502000 0.000000
0.918750 5 0.000000 0.502000 0.000000
0.931250 5 0.000000 0.502000 0.000000
0.943750 5 0.000000 0.502000 0.000000
0.956250 5 0.000000 0.502000 0.000000
0.968750 5 0.000000 0.000000 1.000000
0.981250 5 0.294000 0.000000 0.510000
0.993750 5 0.933000 0.510000 0.933000


==> exL/ex1_I=40/out_LSgauss_7MOODNew5210/iMOOD/res-I80-1MOOD-PhiError.dat <==
0.006250 0.00000011462483590075
0.018750 0.00000000489169232898
0.031250 0.00000000088411139521
0.043750 0.00000000065160937757
0.056250 0.00000000078964063066
0.068750 0.00000000060280669345
0.081250 0.00000000000556366064
0.093750 0.00000000042441583581
0.106250 0.00000000064571109570
0.118750 0.00000000075115610954
0.131250 0.00000000078897166578
0.143750 0.00000000078561163130
0.156250 0.00000000075847800263
0.168750 0.00000000071950026492
0.181250 0.00000000067656150127
0.193750 0.00000000063469979272
0.206250 0.00000000059706947719
0.218750 0.00000000056559767980
0.231250 0.00000000054142434980
0.243750 0.00000000052519799620
0.256250 0.00000000051725546069
0.268750 0.00000000051773901832
0.281250 0.00000000052664086980
0.293750 0.00000000054380286385
0.306250 0.00000000056886129141
0.318750 0.00000000060112412270
0.331250 0.00000000063938385142
0.343750 0.00000000068160305178
0.356250 0.00000000072445993649
0.368750 0.00000000076267328564
0.381250 0.00000000078800843628
0.393750 0.00000000078785994395
0.406250 0.00000000074318923238
0.418750 0.00000000062561589242
0.431250 0.00000000039332886947
0.443750 0.00000000001456135212
0.456250 0.00000000068561673006
0.468750 0.00000000174398567809
0.481250 0.00000000336261540834
0.493750 0.00000000577696651627
0.506250 0.00000000929758581236
0.518750 0.00000001431521295947
0.531250 0.00000002128554449365
0.543750 0.00000003066917159122
0.556250 0.00000004278481441355
0.568750 0.00000005751056941783
0.581250 0.00000007374582622344
0.593750 0.00000008855002608943
0.606250 0.00000009595764538517
0.618750 0.00000008573539767021
0.631250 0.00000004292571320619
0.643750 0.00000005005508607603
0.656250 0.00000020613327766927
0.668750 0.00000041905785796992
0.681250 0.00000064406758759628
0.693750 0.00000078606578679530
0.706250 0.00000071803670365078
0.718750 0.00000034727402165036
0.731250 0.00000029063909412486
0.743750 0.00000098439777440618
0.756250 0.00000142474644992951
0.768750 0.00000139018953604353
0.781250 0.00000090036009781080
0.793750 0.00000020038506542974
0.806250 0.00000040756173358414
0.818750 0.00000073700520752951
0.831250 0.00000077350805249843
0.843750 0.00000061694539310597
0.856250 0.00000039143796570773
0.868750 0.00000018453977268518
0.881250 0.00000003738983034296
0.893750 0.00000005086959287137
0.906250 0.00000008463574274753
0.918750 0.00000010245830456279
0.931250 0.00000007107980015686
0.943750 0.00000010739416467231
0.956250 0.00000002308007146512
0.968750 0.00000024005069293453
0.981250 0.00000019691348596140
0.993750 0.00000029735140721909


==> exL/ex1_I=40/out_LSgauss_7MOODNew5210/iMOOD/res-I80-1MOOD-Phi_PhiExact.dat <==
0.000000 0.333333
0.002000 0.330564
0.004000 0.327841
0.006000 0.325163
0.008000 0.322530
0.010000 0.319941
0.012000 0.317394
0.014000 0.314891
0.016000 0.312429
0.018000 0.310009
0.020000 0.307629
0.022000 0.305289
0.024000 0.302989
0.026000 0.300727
0.028000 0.298503
0.030000 0.296317
0.032000 0.294168
0.034000 0.292055
0.036000 0.289978
0.038000 0.287936
0.040000 0.285928
0.042000 0.283955
0.044000 0.282016
0.046000 0.280109
0.048000 0.278235
0.050000 0.276393
0.052000 0.274583
0.054000 0.272804
0.056000 0.271055
0.058000 0.269337
0.060000 0.267648
0.062000 0.265989
0.064000 0.264358
0.066000 0.262756
0.068000 0.261182
0.070000 0.259635
0.072000 0.258116
0.074000 0.256623
0.076000 0.255157
0.078000 0.253716
0.080000 0.252302
0.082000 0.250912
0.084000 0.249548
0.086000 0.248208
0.088000 0.246892
0.090000 0.245600
0.092000 0.244332
0.094000 0.243087
0.096000 0.241865
0.098000 0.240665
0.100000 0.239488
0.102000 0.238333
0.104000 0.237199
0.106000 0.236087
0.108000 0.234996
0.110000 0.233926
0.112000 0.232877
0.114000 0.231848
0.116000 0.230839
0.118000 0.229850
0.120000 0.228880
0.122000 0.227930
0.124000 0.226999
0.126000 0.226087
0.128000 0.225194
0.130000 0.224319
0.132000 0.223462
0.134000 0.222624
0.136000 0.221803
0.138000 0.221000
0.140000 0.220215
0.142000 0.219446
0.144000 0.218695
0.146000 0.217961
0.148000 0.217243
0.150000 0.216542
0.152000 0.215858
0.154000 0.215190
0.156000 0.214537
0.158000 0.213901
0.160000 0.213281
0.162000 0.212676
0.164000 0.212087
0.166000 0.211513
0.168000 0.210954
0.170000 0.210411
0.172000 0.209882
0.174000 0.209368
0.176000 0.208869
0.178000 0.208385
0.180000 0.207915
0.182000 0.207460
0.184000 0.207019
0.186000 0.206592
0.188000 0.206179
0.190000 0.205780
0.192000 0.205395
0.194000 0.205024
0.196000 0.204667
0.198000 0.204324
0.200000 0.203994
0.202000 0.203677
0.204000 0.203374
0.206000 0.203085
0.208000 0.202808
0.210000 0.202545
0.212000 0.202296
0.214000 0.202059
0.216000 0.201835
0.218000 0.201625
0.220000 0.201427
0.222000 0.201243
0.224000 0.201071
0.226000 0.200912
0.228000 0.200766
0.230000 0.200633
0.232000 0.200512
0.234000 0.200405
0.236000 0.200310
0.238000 0.200228
0.240000 0.200158
0.242000 0.200101
0.244000 0.200057
0.246000 0.200025
0.248000 0.200006
0.250000 0.200000
0.252000 0.200006
0.254000 0.200025
0.256000 0.200057
0.258000 0.200101
0.260000 0.200158
0.262000 0.200228
0.264000 0.200310
0.266000 0.200405
0.268000 0.200512
0.270000 0.200633
0.272000 0.200766
0.274000 0.200912
0.276000 0.201071
0.278000 0.201243
0.280000 0.201427
0.282000 0.201625
0.284000 0.201835
0.286000 0.202059
0.288000 0.202296
0.290000 0.202545
0.292000 0.202808
0.294000 0.203085
0.296000 0.203374
0.298000 0.203677
0.300000 0.203994
0.302000 0.204324
0.304000 0.204667
0.306000 0.205024
0.308000 0.205395
0.310000 0.205780
0.312000 0.206179
0.314000 0.206592
0.316000 0.207019
0.318000 0.207460
0.320000 0.207915
0.322000 0.208385
0.324000 0.208869
0.326000 0.209368
0.328000 0.209882
0.330000 0.210411
0.332000 0.210954
0.334000 0.211513
0.336000 0.212087
0.338000 0.212676
0.340000 0.213281
0.342000 0.213901
0.344000 0.214537
0.346000 0.215190
0.348000 0.215858
0.350000 0.216542
0.352000 0.217243
0.354000 0.217961
0.356000 0.218695
0.358000 0.219446
0.360000 0.220215
0.362000 0.221000
0.364000 0.221803
0.366000 0.222624
0.368000 0.223462
0.370000 0.224319
0.372000 0.225194
0.374000 0.226087
0.376000 0.226999
0.378000 0.227930
0.380000 0.228880
0.382000 0.229850
0.384000 0.230839
0.386000 0.231848
0.388000 0.232877
0.390000 0.233926
0.392000 0.234996
0.394000 0.236087
0.396000 0.237199
0.398000 0.238333
0.400000 0.239488
0.402000 0.240665
0.404000 0.241865
0.406000 0.243087
0.408000 0.244332
0.410000 0.245600
0.412000 0.246892
0.414000 0.248208
0.416000 0.249548
0.418000 0.250912
0.420000 0.252302
0.422000 0.253716
0.424000 0.255157
0.426000 0.256623
0.428000 0.258116
0.430000 0.259635
0.432000 0.261182
0.434000 0.262756
0.436000 0.264358
0.438000 0.265989
0.440000 0.267648
0.442000 0.269337
0.444000 0.271055
0.446000 0.272804
0.448000 0.274583
0.450000 0.276393
0.452000 0.278235
0.454000 0.280109
0.456000 0.282016
0.458000 0.283955
0.460000 0.285928
0.462000 0.287936
0.464000 0.289978
0.466000 0.292055
0.468000 0.294168
0.470000 0.296317
0.472000 0.298503
0.474000 0.300727
0.476000 0.302989
0.478000 0.305289
0.480000 0.307629
0.482000 0.310009
0.484000 0.312429
0.486000 0.314891
0.488000 0.317394
0.490000 0.319941
0.492000 0.322530
0.494000 0.325163
0.496000 0.327841
0.498000 0.330564
0.500000 0.333333
0.502000 0.336149
0.504000 0.339013
0.506000 0.341925
0.508000 0.344886
0.510000 0.347896
0.512000 0.350958
0.514000 0.354070
0.516000 0.357235
0.518000 0.360453
0.520000 0.363725
0.522000 0.367051
0.524000 0.370432
0.526000 0.373870
0.528000 0.377365
0.530000 0.380918
0.532000 0.384530
0.534000 0.388201
0.536000 0.391933
0.538000 0.395726
0.540000 0.399581
0.542000 0.403500
0.544000 0.407482
0.546000 0.411529
0.548000 0.415642
0.550000 0.419821
0.552000 0.424068
0.554000 0.428383
0.556000 0.432767
0.558000 0.437220
0.560000 0.441745
0.562000 0.446341
0.564000 0.451009
0.566000 0.455750
0.568000 0.460564
0.570000 0.465454
0.572000 0.470418
0.574000 0.475458
0.576000 0.480575
0.578000 0.485769
0.580000 0.491040
0.582000 0.496390
0.584000 0.501818
0.586000 0.507326
0.588000 0.512912
0.590000 0.518579
0.592000 0.524326
0.594000 0.530153
0.596000 0.536060
0.598000 0.542048
0.600000 0.548117
0.602000 0.554265
0.604000 0.560494
0.606000 0.566803
0.608000 0.573192
0.610000 0.579659
0.612000 0.586205
0.614000 0.592828
0.616000 0.599529
0.618000 0.606305
0.620000 0.613156
0.622000 0.620081
0.624000 0.627077
0.626000 0.634144
0.628000 0.641280
0.630000 0.648482
0.632000 0.655749
0.634000 0.663078
0.636000 0.670467
0.638000 0.677913
0.640000 0.685413
0.642000 0.692964
0.644000 0.700563
0.646000 0.708206
0.648000 0.715888
0.650000 0.723607
0.652000 0.731357
0.654000 0.739134
0.656000 0.746933
0.658000 0.754749
0.660000 0.762576
0.662000 0.770409
0.664000 0.778242
0.666000 0.786069
0.668000 0.793882
0.670000 0.801676
0.672000 0.809443
0.674000 0.817176
0.676000 0.824867
0.678000 0.832508
0.680000 0.840092
0.682000 0.847610
0.684000 0.855053
0.686000 0.862414
0.688000 0.869682
0.690000 0.876849
0.692000 0.883906
0.694000 0.890843
0.696000 0.897651
0.698000 0.904320
0.700000 0.910841
0.702000 0.917203
0.704000 0.923398
0.706000 0.929416
0.708000 0.935247
0.710000 0.940881
0.712000 0.946310
0.714000 0.951523
0.716000 0.956513
0.718000 0.961271
0.720000 0.965787
0.722000 0.970053
0.724000 0.974063
0.726000 0.977807
0.728000 0.981280
0.730000 0.984474
0.732000 0.987384
0.734000 0.990003
0.736000 0.992327
0.738000 0.994350
0.740000 0.996069
0.742000 0.997480
0.744000 0.998581
0.746000 0.999369
0.748000 0.999842
0.750000 1.000000
0.752000 0.999842
0.754000 0.999369
0.756000 0.998581
0.758000 0.997480
0.760000 0.996069
0.762000 0.994350
0.764000 0.992327
0.766000 0.990003
0.768000 0.987384
0.770000 0.984474
0.772000 0.981280
0.774000 0.977807
0.776000 0.974063
0.778000 0.970053
0.780000 0.965787
0.782000 0.961271
0.784000 0.956513
0.786000 0.951523
0.788000 0.946310
0.790000 0.940881
0.792000 0.935247
0.794000 0.929416
0.796000 0.923398
0.798000 0.917203
0.800000 0.910841
0.802000 0.904320
0.804000 0.897651
0.806000 0.890843
0.808000 0.883906
0.810000 0.876849
0.812000 0.869682
0.814000 0.862414
0.816000 0.855053
0.818000 0.847610
0.820000 0.840092
0.822000 0.832508
0.824000 0.824867
0.826000 0.817176
0.828000 0.809443
0.830000 0.801676
0.832000 0.793882
0.834000 0.786069
0.836000 0.778242
0.838000 0.770409
0.840000 0.762576
0.842000 0.754749
0.844000 0.746933
0.846000 0.739134
0.848000 0.731357
0.850000 0.723607
0.852000 0.715888
0.854000 0.708206
0.856000 0.700563
0.858000 0.692964
0.860000 0.685413
0.862000 0.677913
0.864000 0.670467
0.866000 0.663078
0.868000 0.655749
0.870000 0.648482
0.872000 0.641280
0.874000 0.634144
0.876000 0.627077
0.878000 0.620081
0.880000 0.613156
0.882000 0.606305
0.884000 0.599529
0.886000 0.592828
0.888000 0.586205
0.890000 0.579659
0.892000 0.573192
0.894000 0.566803
0.896000 0.560494
0.898000 0.554265
0.900000 0.548117
0.902000 0.542048
0.904000 0.536060
0.906000 0.530153
0.908000 0.524326
0.910000 0.518579
0.912000 0.512912
0.914000 0.507326
0.916000 0.501818
0.918000 0.496390
0.920000 0.491040
0.922000 0.485769
0.924000 0.480575
0.926000 0.475458
0.928000 0.470418
0.930000 0.465454
0.932000 0.460564
0.934000 0.455750
0.936000 0.451009
0.938000 0.446341
0.940000 0.441745
0.942000 0.437220
0.944000 0.432767
0.946000 0.428383
0.948000 0.424068
0.950000 0.419821
0.952000 0.415642
0.954000 0.411529
0.956000 0.407482
0.958000 0.403500
0.960000 0.399581
0.962000 0.395726
0.964000 0.391933
0.966000 0.388201
0.968000 0.384530
0.970000 0.380918
0.972000 0.377365
0.974000 0.373870
0.976000 0.370432
0.978000 0.367051
0.980000 0.363725
0.982000 0.360453
0.984000 0.357235
0.986000 0.354070
0.988000 0.350958
0.990000 0.347896
0.992000 0.344886
0.994000 0.341925
0.996000 0.339013
0.998000 0.336149
1.000000 0.333333


==> exL/ex1_I=40/out_LSgauss_7MOODNew5210/iMOOD/res-I80-1MOOD-Phi_VarSteS.dat <==
0.006250 0.324904
0.018750 0.309178
0.031250 0.295029
0.043750 0.282310
0.056250 0.270888
0.068750 0.260643
0.081250 0.251471
0.093750 0.243279
0.106250 0.235984
0.118750 0.229516
0.131250 0.223811
0.143750 0.218816
0.156250 0.214483
0.168750 0.210773
0.181250 0.207652
0.193750 0.205092
0.206250 0.203071
0.218750 0.201570
0.231250 0.200577
0.243750 0.200082
0.256250 0.200082
0.268750 0.200577
0.281250 0.201570
0.293750 0.203071
0.306250 0.205092
0.318750 0.207652
0.331250 0.210773
0.343750 0.214483
0.356250 0.218816
0.368750 0.223811
0.381250 0.229516
0.393750 0.235984
0.406250 0.243279
0.418750 0.251471
0.431250 0.260643
0.443750 0.270888
0.456250 0.282310
0.468750 0.295029
0.481250 0.309178
0.493750 0.324904
0.506250 0.342372
0.518750 0.361761
0.531250 0.383265
0.543750 0.407086
0.556250 0.433433
0.568750 0.462511
0.581250 0.494502
0.593750 0.529551
0.606250 0.567727
0.618750 0.608986
0.631250 0.653119
0.643750 0.699683
0.656250 0.747936
0.668750 0.796771
0.681250 0.844684
0.693750 0.889775
0.706250 0.929850
0.718750 0.962596
0.731250 0.985857
0.743750 0.997951
0.756250 0.997951
0.768750 0.985856
0.781250 0.962594
0.793750 0.929849
0.806250 0.889775
0.818750 0.844684
0.831250 0.796772
0.843750 0.747936
0.856250 0.699683
0.868750 0.653119
0.881250 0.608986
0.893750 0.567727
0.906250 0.529551
0.918750 0.494502
0.931250 0.462511
0.943750 0.433433
0.956250 0.407086
0.968750 0.383265
0.981250 0.361762
0.993750 0.342372


==> exL/ex1_I=40/out_LSgauss_7MOODNew5210/iMOOD/res-I80-1MOOD.txt <==
Conv=y
nRes=1
normRes=2.945755e-15
nG=0
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
0.32490406950606426362
0.30917753168095912786
0.29502902881592057982
0.28231012648288678069
0.27088774381085706233
0.26064321054284195212
0.25147124696278394529
0.24327886728130126981
0.23598427745076255846
0.22951582154143815306
0.22381100605719067564
0.21881561632435092557
0.21448293026377629467
0.21077302952044843498
0.20765220482079371767
0.20509245085033095402
0.20307104538079776002
0.20157020746341236528
0.20057683000065701373
0.20008228275490949621
0.20008228274696740479
0.20057682997697171001
0.20157020742445599937
0.20307104532753114667
0.20509245078449156452
0.20765220474535678319
0.21077302944033202148
0.21448293018690178791
0.21881561626319923075
0.22381100603089129630
0.22951582157829072961
0.23598427759291171202
0.24327886760007494393
0.25147124758283645463
0.26064321153897640482
0.27088774458593656291
0.28231012514566106164
0.29502902618782367306
0.30917753321003627054
0.32490394910426062536
0.34237218732576596425
0.36176145720357927305
0.38326480965544051926
0.40708592826040734813
0.43343331181089844728
0.46251069978818404316
0.49450225944812137291
0.52955073675207797734
0.56772659317219031916
0.60898633060571205622
0.65311911343001216590
0.69968294263081287632
0.74793558232072365755
0.79677148290232824301
0.84468351009067932367
0.88977507939956346217
0.92984976212006709151
0.96259567338746820919
0.98585722999335478889
0.99795105336076683766
0.99795061301210019611
0.98585613044291275919
0.96259442575334897008
0.92984884369829778894
0.88977470089550214638
0.84468360302830658437
0.79677183735252232744
0.74793599313283953833
0.69968328401369228597
0.65311934089549228410
0.60898645373094528743
0.56772663826024261091
0.52955074066636154129
0.49450223073564275600
0.46251068621894897426
0.43343324720155179675
0.40708598200964701830
0.38326459089029546456
0.36176166843227824943
0.34237189927194150441
1.000
1.000
1.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.294
0.933
0.000
0.647
1.000
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.000
0.000
0.510
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933


==> exL/ex1_I=40/out_LSgauss_7MOODNew5210/res-I160-1MOOD-CPD.dat <==
0.003125 5 1.000000 0.000000 0.000000
0.009375 5 1.000000 0.647000 0.000000
0.015625 5 1.000000 1.000000 0.000000
0.021875 5 0.000000 0.502000 0.000000
0.028125 5 0.000000 0.502000 0.000000
0.034375 5 0.000000 0.502000 0.000000
0.040625 5 0.000000 0.502000 0.000000
0.046875 5 0.000000 0.502000 0.000000
0.053125 5 0.000000 0.502000 0.000000
0.059375 5 0.000000 0.502000 0.000000
0.065625 5 0.000000 0.502000 0.000000
0.071875 5 0.000000 0.502000 0.000000
0.078125 5 0.000000 0.502000 0.000000
0.084375 5 0.000000 0.502000 0.000000
0.090625 5 0.000000 0.502000 0.000000
0.096875 5 0.000000 0.502000 0.000000
0.103125 5 0.000000 0.502000 0.000000
0.109375 5 0.000000 0.502000 0.000000
0.115625 5 0.000000 0.502000 0.000000
0.121875 5 0.000000 0.502000 0.000000
0.128125 5 0.000000 0.502000 0.000000
0.134375 5 0.000000 0.502000 0.000000
0.140625 5 0.000000 0.502000 0.000000
0.146875 5 0.000000 0.502000 0.000000
0.153125 5 0.000000 0.502000 0.000000
0.159375 5 0.000000 0.502000 0.000000
0.165625 5 0.000000 0.502000 0.000000
0.171875 5 0.000000 0.502000 0.000000
0.178125 5 0.000000 0.502000 0.000000
0.184375 5 0.000000 0.502000 0.000000
0.190625 5 0.000000 0.502000 0.000000
0.196875 5 0.000000 0.502000 0.000000
0.203125 5 0.000000 0.502000 0.000000
0.209375 5 0.000000 0.502000 0.000000
0.215625 5 0.000000 0.502000 0.000000
0.221875 5 0.000000 0.502000 0.000000
0.228125 5 0.000000 0.502000 0.000000
0.234375 5 0.000000 0.502000 0.000000
0.240625 5 0.000000 0.502000 0.000000
0.246875 5 0.000000 0.502000 0.000000
0.253125 5 0.000000 0.502000 0.000000
0.259375 5 0.000000 0.502000 0.000000
0.265625 5 0.000000 0.502000 0.000000
0.271875 5 0.000000 0.502000 0.000000
0.278125 5 0.000000 0.502000 0.000000
0.284375 5 0.000000 0.502000 0.000000
0.290625 5 0.000000 0.502000 0.000000
0.296875 5 0.000000 0.502000 0.000000
0.303125 5 0.000000 0.502000 0.000000
0.309375 5 0.000000 0.502000 0.000000
0.315625 5 0.000000 0.502000 0.000000
0.321875 5 0.000000 0.502000 0.000000
0.328125 5 0.000000 0.502000 0.000000
0.334375 5 0.000000 0.502000 0.000000
0.340625 5 0.000000 0.502000 0.000000
0.346875 5 0.000000 0.502000 0.000000
0.353125 5 0.000000 0.502000 0.000000
0.359375 5 0.000000 0.502000 0.000000
0.365625 5 0.000000 0.502000 0.000000
0.371875 5 0.000000 0.502000 0.000000
0.378125 5 0.000000 0.502000 0.000000
0.384375 5 0.000000 0.502000 0.000000
0.390625 5 0.000000 0.502000 0.000000
0.396875 5 0.000000 0.502000 0.000000
0.403125 5 0.000000 0.502000 0.000000
0.409375 5 0.000000 0.502000 0.000000
0.415625 5 0.000000 0.502000 0.000000
0.421875 5 0.000000 0.502000 0.000000
0.428125 5 0.000000 0.502000 0.000000
0.434375 5 0.000000 0.502000 0.000000
0.440625 5 0.000000 0.502000 0.000000
0.446875 5 0.000000 0.502000 0.000000
0.453125 5 0.000000 0.502000 0.000000
0.459375 5 0.000000 0.502000 0.000000
0.465625 5 0.000000 0.502000 0.000000
0.471875 5 0.000000 0.502000 0.000000
0.478125 5 0.000000 0.502000 0.000000
0.484375 5 0.000000 0.502000 0.000000
0.490625 5 0.000000 0.502000 0.000000
0.496875 5 0.000000 0.502000 0.000000
0.503125 5 0.000000 0.502000 0.000000
0.509375 5 0.000000 0.502000 0.000000
0.515625 5 0.000000 0.502000 0.000000
0.521875 5 0.000000 0.502000 0.000000
0.528125 5 0.000000 0.502000 0.000000
0.534375 5 0.000000 0.502000 0.000000
0.540625 5 0.000000 0.502000 0.000000
0.546875 5 0.000000 0.502000 0.000000
0.553125 5 0.000000 0.502000 0.000000
0.559375 5 0.000000 0.502000 0.000000
0.565625 5 0.000000 0.502000 0.000000
0.571875 5 0.000000 0.502000 0.000000
0.578125 5 0.000000 0.502000 0.000000
0.584375 5 0.000000 0.502000 0.000000
0.590625 5 0.000000 0.502000 0.000000
0.596875 5 0.000000 0.502000 0.000000
0.603125 5 0.000000 0.502000 0.000000
0.609375 5 0.000000 0.502000 0.000000
0.615625 5 0.000000 0.502000 0.000000
0.621875 5 0.000000 0.502000 0.000000
0.628125 5 0.000000 0.502000 0.000000
0.634375 5 0.000000 0.502000 0.000000
0.640625 5 0.000000 0.502000 0.000000
0.646875 5 0.000000 0.502000 0.000000
0.653125 5 0.000000 0.502000 0.000000
0.659375 5 0.000000 0.502000 0.000000
0.665625 5 0.000000 0.502000 0.000000
0.671875 5 0.000000 0.502000 0.000000
0.678125 5 0.000000 0.502000 0.000000
0.684375 5 0.000000 0.502000 0.000000
0.690625 5 0.000000 0.502000 0.000000
0.696875 5 0.000000 0.502000 0.000000
0.703125 5 0.000000 0.502000 0.000000
0.709375 5 0.000000 0.502000 0.000000
0.715625 5 0.000000 0.502000 0.000000
0.721875 5 0.000000 0.502000 0.000000
0.728125 5 0.000000 0.502000 0.000000
0.734375 5 0.000000 0.502000 0.000000
0.740625 5 0.000000 0.502000 0.000000
0.746875 5 0.000000 0.502000 0.000000
0.753125 5 0.000000 0.502000 0.000000
0.759375 5 0.000000 0.502000 0.000000
0.765625 5 0.000000 0.502000 0.000000
0.771875 5 0.000000 0.502000 0.000000
0.778125 5 0.000000 0.502000 0.000000
0.784375 5 0.000000 0.502000 0.000000
0.790625 5 0.000000 0.502000 0.000000
0.796875 5 0.000000 0.502000 0.000000
0.803125 5 0.000000 0.502000 0.000000
0.809375 5 0.000000 0.502000 0.000000
0.815625 5 0.000000 0.502000 0.000000
0.821875 5 0.000000 0.502000 0.000000
0.828125 5 0.000000 0.502000 0.000000
0.834375 5 0.000000 0.502000 0.000000
0.840625 5 0.000000 0.502000 0.000000
0.846875 5 0.000000 0.502000 0.000000
0.853125 5 0.000000 0.502000 0.000000
0.859375 5 0.000000 0.502000 0.000000
0.865625 5 0.000000 0.502000 0.000000
0.871875 5 0.000000 0.502000 0.000000
0.878125 5 0.000000 0.502000 0.000000
0.884375 5 0.000000 0.502000 0.000000
0.890625 5 0.000000 0.502000 0.000000
0.896875 5 0.000000 0.502000 0.000000
0.903125 5 0.000000 0.502000 0.000000
0.909375 5 0.000000 0.502000 0.000000
0.915625 5 0.000000 0.502000 0.000000
0.921875 5 0.000000 0.502000 0.000000
0.928125 5 0.000000 0.502000 0.000000
0.934375 5 0.000000 0.502000 0.000000
0.940625 5 0.000000 0.502000 0.000000
0.946875 5 0.000000 0.502000 0.000000
0.953125 5 0.000000 0.502000 0.000000
0.959375 5 0.000000 0.502000 0.000000
0.965625 5 0.000000 0.502000 0.000000
0.971875 5 0.000000 0.502000 0.000000
0.978125 5 0.000000 0.502000 0.000000
0.984375 5 0.000000 0.000000 1.000000
0.990625 5 0.294000 0.000000 0.510000
0.996875 5 0.933000 0.510000 0.933000


==> exL/ex1_I=40/out_LSgauss_7MOODNew5210/res-I160-1MOOD-PhiError.dat <==
0.003125 0.00000000454047832665
0.009375 0.00000000020989004978
0.015625 0.00000000003663869208
0.021875 0.00000000003785932678
0.028125 0.00000000004106409657
0.034375 0.00000000005543021597
0.040625 0.00000000004263961406
0.046875 0.00000000002945271804
0.053125 0.00000000001961397711
0.059375 0.00000000001196798216
0.065625 0.00000000000584465809
0.071875 0.00000000000098182573
0.078125 0.00000000000282029955
0.084375 0.00000000000574759684
0.090625 0.00000000000796454569
0.096875 0.00000000000960367896
0.103125 0.00000000001077876677
0.109375 0.00000000001158184659
0.115625 0.00000000001208808054
0.121875 0.00000000001236233338
0.128125 0.00000000001245453740
0.134375 0.00000000001240824110
0.140625 0.00000000001225780588
0.146875 0.00000000001203120936
0.153125 0.00000000001175232134
0.159375 0.00000000001143671269
0.165625 0.00000000001110211922
0.171875 0.00000000001075947664
0.178125 0.00000000001041816633
0.184375 0.00000000001008673700
0.190625 0.00000000000976821402
0.196875 0.00000000000947017464
0.203125 0.00000000000919528342
0.209375 0.00000000000894612162
0.215625 0.00000000000872593664
0.221875 0.00000000000853353499
0.228125 0.00000000000837271918
0.234375 0.00000000000824368351
0.240625 0.00000000000814684431
0.246875 0.00000000000808353384
0.253125 0.00000000000805056022
0.259375 0.00000000000805419620
0.265625 0.00000000000808922374
0.271875 0.00000000000815525425
0.278125 0.00000000000825767232
0.284375 0.00000000000838853986
0.290625 0.00000000000855465698
0.296875 0.00000000000874780803
0.303125 0.00000000000897407149
0.309375 0.00000000000922625865
0.315625 0.00000000000950217682
0.321875 0.00000000000980454606
0.328125 0.00000000001012218087
0.334375 0.00000000001045777354
0.340625 0.00000000001079974998
0.346875 0.00000000001114017212
0.353125 0.00000000001147523743
0.359375 0.00000000001178479536
0.365625 0.00000000001206157396
0.371875 0.00000000001228100954
0.378125 0.00000000001241917680
0.384375 0.00000000001245384351
0.390625 0.00000000001234101710
0.396875 0.00000000001204580879
0.403125 0.00000000001150934903
0.409375 0.00000000001066660649
0.415625 0.00000000000944638812
0.421875 0.00000000000774530440
0.428125 0.00000000000545818946
0.434375 0.00000000000244110288
0.440625 0.00000000000147087897
0.446875 0.00000000000646677156
0.453125 0.00000000001279082396
0.459375 0.00000000002071065541
0.465625 0.00000000003056138675
0.471875 0.00000000004272832088
0.478125 0.00000000005765232736
0.484375 0.00000000007586514750
0.490625 0.00000000009795325662
0.496875 0.00000000012460460441
0.503125 0.00000000015657936059
0.509375 0.00000000019472601309
0.515625 0.00000000023993607101
0.521875 0.00000000029318425465
0.528125 0.00000000035542685461
0.534375 0.00000000042757342111
0.540625 0.00000000051039805715
0.546875 0.00000000060437127525
0.553125 0.00000000070955458176
0.559375 0.00000000082528434087
0.565625 0.00000000094988855670
0.571875 0.00000000108028036516
0.578125 0.00000000121140969478
0.584375 0.00000000133575184247
0.590625 0.00000000144254108658
0.596875 0.00000000151711232466
0.603125 0.00000000154017032461
0.609375 0.00000000148739653927
0.615625 0.00000000132923427820
0.621875 0.00000000103147901331
0.628125 0.00000000055684301614
0.634375 0.00000000013211198802
0.640625 0.00000000106800512878
0.646875 0.00000000227172913814
0.653125 0.00000000374315667351
0.659375 0.00000000545014910980
0.665625 0.00000000731712523905
0.671875 0.00000000921510645568
0.678125 0.00000001095697599318
0.684375 0.00000001230146617903
0.690625 0.00000001297013474399
0.696875 0.00000001268001714738
0.703125 0.00000001119123438365
0.709375 0.00000000836508740054
0.715625 0.00000000422155344015
0.721875 0.00000000101848207645
0.728125 0.00000000692250556877
0.734375 0.00000001287980999631
0.740625 0.00000001818112638219
0.746875 0.00000002213428251796
0.753125 0.00000002419179001567
0.759375 0.00000002405928800631
0.765625 0.00000002175633961876
0.771875 0.00000001761209245110
0.778125 0.00000001219764023119
0.784375 0.00000000621353024588
0.790625 0.00000000036211045273
0.796875 0.00000000476438599684
0.803125 0.00000000875832595337
0.809375 0.00000001142412342503
0.815625 0.00000001276308414511
0.821875 0.00000001292865603464
0.828125 0.00000001216810507909
0.834375 0.00000001076563527214
0.840625 0.00000000899627727868
0.846875 0.00000000709526559728
0.853125 0.00000000524282262049
0.859375 0.00000000356120977152
0.865625 0.00000000212047635006
0.871875 0.00000000094850882704
0.878125 0.00000000004255029662
0.884375 0.00000000061996019429
0.890625 0.00000000107247133396
0.896875 0.00000000135256505995
0.903125 0.00000000149713674791
0.909375 0.00000000154016954745
0.915625 0.00000000150994727832
0.921875 0.00000000143165818089
0.928125 0.00000000132080196780
0.934375 0.00000000119876114590
0.940625 0.00000000105971925679
0.946875 0.00000000094728291877
0.953125 0.00000000078437217832
0.959375 0.00000000075809675204
0.965625 0.00000000045561487916
0.971875 0.00000000081020617992
0.978125 0.00000000026639307427
0.984375 0.00000000207443151545
0.990625 0.00000000171201752774
0.996875 0.00000000263226879182


==> exL/ex1_I=40/out_LSgauss_7MOODNew5210/res-I160-1MOOD-Phi_PhiExact.dat <==
0.000000 0.333333
0.002000 0.330564
0.004000 0.327841
0.006000 0.325163
0.008000 0.322530
0.010000 0.319941
0.012000 0.317394
0.014000 0.314891
0.016000 0.312429
0.018000 0.310009
0.020000 0.307629
0.022000 0.305289
0.024000 0.302989
0.026000 0.300727
0.028000 0.298503
0.030000 0.296317
0.032000 0.294168
0.034000 0.292055
0.036000 0.289978
0.038000 0.287936
0.040000 0.285928
0.042000 0.283955
0.044000 0.282016
0.046000 0.280109
0.048000 0.278235
0.050000 0.276393
0.052000 0.274583
0.054000 0.272804
0.056000 0.271055
0.058000 0.269337
0.060000 0.267648
0.062000 0.265989
0.064000 0.264358
0.066000 0.262756
0.068000 0.261182
0.070000 0.259635
0.072000 0.258116
0.074000 0.256623
0.076000 0.255157
0.078000 0.253716
0.080000 0.252302
0.082000 0.250912
0.084000 0.249548
0.086000 0.248208
0.088000 0.246892
0.090000 0.245600
0.092000 0.244332
0.094000 0.243087
0.096000 0.241865
0.098000 0.240665
0.100000 0.239488
0.102000 0.238333
0.104000 0.237199
0.106000 0.236087
0.108000 0.234996
0.110000 0.233926
0.112000 0.232877
0.114000 0.231848
0.116000 0.230839
0.118000 0.229850
0.120000 0.228880
0.122000 0.227930
0.124000 0.226999
0.126000 0.226087
0.128000 0.225194
0.130000 0.224319
0.132000 0.223462
0.134000 0.222624
0.136000 0.221803
0.138000 0.221000
0.140000 0.220215
0.142000 0.219446
0.144000 0.218695
0.146000 0.217961
0.148000 0.217243
0.150000 0.216542
0.152000 0.215858
0.154000 0.215190
0.156000 0.214537
0.158000 0.213901
0.160000 0.213281
0.162000 0.212676
0.164000 0.212087
0.166000 0.211513
0.168000 0.210954
0.170000 0.210411
0.172000 0.209882
0.174000 0.209368
0.176000 0.208869
0.178000 0.208385
0.180000 0.207915
0.182000 0.207460
0.184000 0.207019
0.186000 0.206592
0.188000 0.206179
0.190000 0.205780
0.192000 0.205395
0.194000 0.205024
0.196000 0.204667
0.198000 0.204324
0.200000 0.203994
0.202000 0.203677
0.204000 0.203374
0.206000 0.203085
0.208000 0.202808
0.210000 0.202545
0.212000 0.202296
0.214000 0.202059
0.216000 0.201835
0.218000 0.201625
0.220000 0.201427
0.222000 0.201243
0.224000 0.201071
0.226000 0.200912
0.228000 0.200766
0.230000 0.200633
0.232000 0.200512
0.234000 0.200405
0.236000 0.200310
0.238000 0.200228
0.240000 0.200158
0.242000 0.200101
0.244000 0.200057
0.246000 0.200025
0.248000 0.200006
0.250000 0.200000
0.252000 0.200006
0.254000 0.200025
0.256000 0.200057
0.258000 0.200101
0.260000 0.200158
0.262000 0.200228
0.264000 0.200310
0.266000 0.200405
0.268000 0.200512
0.270000 0.200633
0.272000 0.200766
0.274000 0.200912
0.276000 0.201071
0.278000 0.201243
0.280000 0.201427
0.282000 0.201625
0.284000 0.201835
0.286000 0.202059
0.288000 0.202296
0.290000 0.202545
0.292000 0.202808
0.294000 0.203085
0.296000 0.203374
0.298000 0.203677
0.300000 0.203994
0.302000 0.204324
0.304000 0.204667
0.306000 0.205024
0.308000 0.205395
0.310000 0.205780
0.312000 0.206179
0.314000 0.206592
0.316000 0.207019
0.318000 0.207460
0.320000 0.207915
0.322000 0.208385
0.324000 0.208869
0.326000 0.209368
0.328000 0.209882
0.330000 0.210411
0.332000 0.210954
0.334000 0.211513
0.336000 0.212087
0.338000 0.212676
0.340000 0.213281
0.342000 0.213901
0.344000 0.214537
0.346000 0.215190
0.348000 0.215858
0.350000 0.216542
0.352000 0.217243
0.354000 0.217961
0.356000 0.218695
0.358000 0.219446
0.360000 0.220215
0.362000 0.221000
0.364000 0.221803
0.366000 0.222624
0.368000 0.223462
0.370000 0.224319
0.372000 0.225194
0.374000 0.226087
0.376000 0.226999
0.378000 0.227930
0.380000 0.228880
0.382000 0.229850
0.384000 0.230839
0.386000 0.231848
0.388000 0.232877
0.390000 0.233926
0.392000 0.234996
0.394000 0.236087
0.396000 0.237199
0.398000 0.238333
0.400000 0.239488
0.402000 0.240665
0.404000 0.241865
0.406000 0.243087
0.408000 0.244332
0.410000 0.245600
0.412000 0.246892
0.414000 0.248208
0.416000 0.249548
0.418000 0.250912
0.420000 0.252302
0.422000 0.253716
0.424000 0.255157
0.426000 0.256623
0.428000 0.258116
0.430000 0.259635
0.432000 0.261182
0.434000 0.262756
0.436000 0.264358
0.438000 0.265989
0.440000 0.267648
0.442000 0.269337
0.444000 0.271055
0.446000 0.272804
0.448000 0.274583
0.450000 0.276393
0.452000 0.278235
0.454000 0.280109
0.456000 0.282016
0.458000 0.283955
0.460000 0.285928
0.462000 0.287936
0.464000 0.289978
0.466000 0.292055
0.468000 0.294168
0.470000 0.296317
0.472000 0.298503
0.474000 0.300727
0.476000 0.302989
0.478000 0.305289
0.480000 0.307629
0.482000 0.310009
0.484000 0.312429
0.486000 0.314891
0.488000 0.317394
0.490000 0.319941
0.492000 0.322530
0.494000 0.325163
0.496000 0.327841
0.498000 0.330564
0.500000 0.333333
0.502000 0.336149
0.504000 0.339013
0.506000 0.341925
0.508000 0.344886
0.510000 0.347896
0.512000 0.350958
0.514000 0.354070
0.516000 0.357235
0.518000 0.360453
0.520000 0.363725
0.522000 0.367051
0.524000 0.370432
0.526000 0.373870
0.528000 0.377365
0.530000 0.380918
0.532000 0.384530
0.534000 0.388201
0.536000 0.391933
0.538000 0.395726
0.540000 0.399581
0.542000 0.403500
0.544000 0.407482
0.546000 0.411529
0.548000 0.415642
0.550000 0.419821
0.552000 0.424068
0.554000 0.428383
0.556000 0.432767
0.558000 0.437220
0.560000 0.441745
0.562000 0.446341
0.564000 0.451009
0.566000 0.455750
0.568000 0.460564
0.570000 0.465454
0.572000 0.470418
0.574000 0.475458
0.576000 0.480575
0.578000 0.485769
0.580000 0.491040
0.582000 0.496390
0.584000 0.501818
0.586000 0.507326
0.588000 0.512912
0.590000 0.518579
0.592000 0.524326
0.594000 0.530153
0.596000 0.536060
0.598000 0.542048
0.600000 0.548117
0.602000 0.554265
0.604000 0.560494
0.606000 0.566803
0.608000 0.573192
0.610000 0.579659
0.612000 0.586205
0.614000 0.592828
0.616000 0.599529
0.618000 0.606305
0.620000 0.613156
0.622000 0.620081
0.624000 0.627077
0.626000 0.634144
0.628000 0.641280
0.630000 0.648482
0.632000 0.655749
0.634000 0.663078
0.636000 0.670467
0.638000 0.677913
0.640000 0.685413
0.642000 0.692964
0.644000 0.700563
0.646000 0.708206
0.648000 0.715888
0.650000 0.723607
0.652000 0.731357
0.654000 0.739134
0.656000 0.746933
0.658000 0.754749
0.660000 0.762576
0.662000 0.770409
0.664000 0.778242
0.666000 0.786069
0.668000 0.793882
0.670000 0.801676
0.672000 0.809443
0.674000 0.817176
0.676000 0.824867
0.678000 0.832508
0.680000 0.840092
0.682000 0.847610
0.684000 0.855053
0.686000 0.862414
0.688000 0.869682
0.690000 0.876849
0.692000 0.883906
0.694000 0.890843
0.696000 0.897651
0.698000 0.904320
0.700000 0.910841
0.702000 0.917203
0.704000 0.923398
0.706000 0.929416
0.708000 0.935247
0.710000 0.940881
0.712000 0.946310
0.714000 0.951523
0.716000 0.956513
0.718000 0.961271
0.720000 0.965787
0.722000 0.970053
0.724000 0.974063
0.726000 0.977807
0.728000 0.981280
0.730000 0.984474
0.732000 0.987384
0.734000 0.990003
0.736000 0.992327
0.738000 0.994350
0.740000 0.996069
0.742000 0.997480
0.744000 0.998581
0.746000 0.999369
0.748000 0.999842
0.750000 1.000000
0.752000 0.999842
0.754000 0.999369
0.756000 0.998581
0.758000 0.997480
0.760000 0.996069
0.762000 0.994350
0.764000 0.992327
0.766000 0.990003
0.768000 0.987384
0.770000 0.984474
0.772000 0.981280
0.774000 0.977807
0.776000 0.974063
0.778000 0.970053
0.780000 0.965787
0.782000 0.961271
0.784000 0.956513
0.786000 0.951523
0.788000 0.946310
0.790000 0.940881
0.792000 0.935247
0.794000 0.929416
0.796000 0.923398
0.798000 0.917203
0.800000 0.910841
0.802000 0.904320
0.804000 0.897651
0.806000 0.890843
0.808000 0.883906
0.810000 0.876849
0.812000 0.869682
0.814000 0.862414
0.816000 0.855053
0.818000 0.847610
0.820000 0.840092
0.822000 0.832508
0.824000 0.824867
0.826000 0.817176
0.828000 0.809443
0.830000 0.801676
0.832000 0.793882
0.834000 0.786069
0.836000 0.778242
0.838000 0.770409
0.840000 0.762576
0.842000 0.754749
0.844000 0.746933
0.846000 0.739134
0.848000 0.731357
0.850000 0.723607
0.852000 0.715888
0.854000 0.708206
0.856000 0.700563
0.858000 0.692964
0.860000 0.685413
0.862000 0.677913
0.864000 0.670467
0.866000 0.663078
0.868000 0.655749
0.870000 0.648482
0.872000 0.641280
0.874000 0.634144
0.876000 0.627077
0.878000 0.620081
0.880000 0.613156
0.882000 0.606305
0.884000 0.599529
0.886000 0.592828
0.888000 0.586205
0.890000 0.579659
0.892000 0.573192
0.894000 0.566803
0.896000 0.560494
0.898000 0.554265
0.900000 0.548117
0.902000 0.542048
0.904000 0.536060
0.906000 0.530153
0.908000 0.524326
0.910000 0.518579
0.912000 0.512912
0.914000 0.507326
0.916000 0.501818
0.918000 0.496390
0.920000 0.491040
0.922000 0.485769
0.924000 0.480575
0.926000 0.475458
0.928000 0.470418
0.930000 0.465454
0.932000 0.460564
0.934000 0.455750
0.936000 0.451009
0.938000 0.446341
0.940000 0.441745
0.942000 0.437220
0.944000 0.432767
0.946000 0.428383
0.948000 0.424068
0.950000 0.419821
0.952000 0.415642
0.954000 0.411529
0.956000 0.407482
0.958000 0.403500
0.960000 0.399581
0.962000 0.395726
0.964000 0.391933
0.966000 0.388201
0.968000 0.384530
0.970000 0.380918
0.972000 0.377365
0.974000 0.373870
0.976000 0.370432
0.978000 0.367051
0.980000 0.363725
0.982000 0.360453
0.984000 0.357235
0.986000 0.354070
0.988000 0.350958
0.990000 0.347896
0.992000 0.344886
0.994000 0.341925
0.996000 0.339013
0.998000 0.336149
1.000000 0.333333


==> exL/ex1_I=40/out_LSgauss_7MOODNew5210/res-I160-1MOOD-Phi_VarSteS.dat <==
0.003125 0.329045
0.009375 0.320763
0.015625 0.312905
0.021875 0.305450
0.028125 0.298381
0.034375 0.291677
0.040625 0.285322
0.046875 0.279298
0.053125 0.273591
0.059375 0.268185
0.065625 0.263066
0.071875 0.258221
0.078125 0.253638
0.084375 0.249305
0.090625 0.245211
0.096875 0.241347
0.103125 0.237702
0.109375 0.234267
0.115625 0.231035
0.121875 0.227997
0.128125 0.225146
0.134375 0.222476
0.140625 0.219980
0.146875 0.217652
0.153125 0.215487
0.159375 0.213479
0.165625 0.211625
0.171875 0.209921
0.178125 0.208361
0.184375 0.206943
0.190625 0.205664
0.196875 0.204521
0.203125 0.203511
0.209375 0.202631
0.215625 0.201881
0.221875 0.201259
0.228125 0.200763
0.234375 0.200391
0.240625 0.200144
0.246875 0.200021
0.253125 0.200021
0.259375 0.200144
0.265625 0.200391
0.271875 0.200763
0.278125 0.201259
0.284375 0.201881
0.290625 0.202631
0.296875 0.203511
0.303125 0.204521
0.309375 0.205664
0.315625 0.206943
0.321875 0.208361
0.328125 0.209921
0.334375 0.211625
0.340625 0.213479
0.346875 0.215487
0.353125 0.217652
0.359375 0.219980
0.365625 0.222476
0.371875 0.225146
0.378125 0.227997
0.384375 0.231035
0.390625 0.234267
0.396875 0.237702
0.403125 0.241347
0.409375 0.245211
0.415625 0.249305
0.421875 0.253638
0.428125 0.258221
0.434375 0.263066
0.440625 0.268185
0.446875 0.273591
0.453125 0.279298
0.459375 0.285322
0.465625 0.291677
0.471875 0.298381
0.478125 0.305450
0.484375 0.312905
0.490625 0.320763
0.496875 0.329045
0.503125 0.337774
0.509375 0.346971
0.515625 0.356659
0.521875 0.366864
0.528125 0.377609
0.534375 0.388921
0.540625 0.400825
0.546875 0.413347
0.553125 0.426515
0.559375 0.440352
0.565625 0.454885
0.571875 0.470136
0.578125 0.486128
0.584375 0.502877
0.590625 0.520399
0.596875 0.538703
0.603125 0.557792
0.609375 0.577662
0.615625 0.598298
0.621875 0.619675
0.628125 0.641755
0.634375 0.664483
0.640625 0.687788
0.646875 0.711578
0.653125 0.735738
0.659375 0.760132
0.665625 0.784597
0.671875 0.808945
0.678125 0.832960
0.684375 0.856406
0.690625 0.879021
0.696875 0.900528
0.703125 0.920639
0.709375 0.939059
0.715625 0.955501
0.721875 0.969689
0.728125 0.981374
0.734375 0.990341
0.740625 0.996418
0.746875 0.999486
0.753125 0.999486
0.759375 0.996418
0.765625 0.990341
0.771875 0.981374
0.778125 0.969689
0.784375 0.955501
0.790625 0.939059
0.796875 0.920639
0.803125 0.900528
0.809375 0.879021
0.815625 0.856406
0.821875 0.832960
0.828125 0.808945
0.834375 0.784597
0.840625 0.760132
0.846875 0.735738
0.853125 0.711578
0.859375 0.687788
0.865625 0.664483
0.871875 0.641755
0.878125 0.619675
0.884375 0.598298
0.890625 0.577662
0.896875 0.557792
0.903125 0.538703
0.909375 0.520399
0.915625 0.502877
0.921875 0.486128
0.928125 0.470136
0.934375 0.454885
0.940625 0.440352
0.946875 0.426515
0.953125 0.413347
0.959375 0.400825
0.965625 0.388921
0.971875 0.377609
0.978125 0.366864
0.984375 0.356659
0.990625 0.346971
0.996875 0.337774


==> exL/ex1_I=40/out_LSgauss_7MOODNew5210/res-I40-1MOOD-CPD.dat <==
0.012500 5 1.000000 0.000000 0.000000
0.037500 5 1.000000 0.647000 0.000000
0.062500 5 1.000000 1.000000 0.000000
0.087500 5 0.000000 0.502000 0.000000
0.112500 5 0.000000 0.502000 0.000000
0.137500 5 0.000000 0.502000 0.000000
0.162500 5 0.000000 0.502000 0.000000
0.187500 5 0.000000 0.502000 0.000000
0.212500 5 0.000000 0.502000 0.000000
0.237500 5 0.000000 0.502000 0.000000
0.262500 5 0.000000 0.502000 0.000000
0.287500 5 0.000000 0.502000 0.000000
0.312500 5 0.000000 0.502000 0.000000
0.337500 5 0.000000 0.502000 0.000000
0.362500 5 0.000000 0.502000 0.000000
0.387500 5 0.000000 0.502000 0.000000
0.412500 5 0.000000 0.502000 0.000000
0.437500 5 0.000000 0.502000 0.000000
0.462500 5 0.000000 0.502000 0.000000
0.487500 5 0.000000 0.502000 0.000000
0.512500 5 0.000000 0.502000 0.000000
0.537500 5 0.000000 0.502000 0.000000
0.562500 5 0.000000 0.502000 0.000000
0.587500 5 0.000000 0.502000 0.000000
0.612500 5 0.000000 0.502000 0.000000
0.637500 5 0.000000 0.502000 0.000000
0.662500 5 0.000000 0.502000 0.000000
0.687500 5 0.000000 0.502000 0.000000
0.712500 5 0.000000 0.502000 0.000000
0.737500 5 0.000000 0.502000 0.000000
0.762500 5 0.000000 0.502000 0.000000
0.787500 5 0.000000 0.502000 0.000000
0.812500 5 0.000000 0.502000 0.000000
0.837500 5 0.000000 0.502000 0.000000
0.862500 5 0.000000 0.502000 0.000000
0.887500 5 0.000000 0.502000 0.000000
0.912500 5 0.000000 0.502000 0.000000
0.937500 5 0.000000 0.000000 1.000000
0.962500 5 0.294000 0.000000 0.510000
0.987500 5 0.933000 0.510000 0.933000


==> exL/ex1_I=40/out_LSgauss_7MOODNew5210/res-I40-1MOOD-PhiError.dat <==
0.012500 0.00000096564641549612
0.037500 0.00000006986082723426
0.062500 0.00000001122566356537
0.087500 0.00000002363509923886
0.112500 0.00000002227462342352
0.137500 0.00000004640463577288
0.162500 0.00000004912012441238
0.187500 0.00000004459557592651
0.212500 0.00000003942454279704
0.237500 0.00000003556233524327
0.262500 0.00000003359520914237
0.287500 0.00000003372329643314
0.312500 0.00000003594416483899
0.337500 0.00000004000481718114
0.362500 0.00000004510496964816
0.387500 0.00000004913873755119
0.412500 0.00000004703266384687
0.437500 0.00000002728115217066
0.462500 0.00000003491777456066
0.487500 0.00000019034757092751
0.512500 0.00000053568569086115
0.537500 0.00000123282815561732
0.562500 0.00000247945566655972
0.587500 0.00000426846168410933
0.612500 0.00000556985698596524
0.637500 0.00000273772254055782
0.662500 0.00001064555854390914
0.687500 0.00003425813972646186
0.712500 0.00004053295481165620
0.737500 0.00000742116377550062
0.762500 0.00006861029770077742
0.787500 0.00005860604489460464
0.812500 0.00000462744854812236
0.837500 0.00003830074037336484
0.862500 0.00003200223771115951
0.887500 0.00000427183015505594
0.912500 0.00000709144153798746
0.937500 0.00003098051476246866
0.962500 0.00002540912155046815
0.987500 0.00003863362217015887


==> exL/ex1_I=40/out_LSgauss_7MOODNew5210/res-I40-1MOOD-Phi_PhiExact.dat <==
0.000000 0.333333
0.002000 0.330564
0.004000 0.327841
0.006000 0.325163
0.008000 0.322530
0.010000 0.319941
0.012000 0.317394
0.014000 0.314891
0.016000 0.312429
0.018000 0.310009
0.020000 0.307629
0.022000 0.305289
0.024000 0.302989
0.026000 0.300727
0.028000 0.298503
0.030000 0.296317
0.032000 0.294168
0.034000 0.292055
0.036000 0.289978
0.038000 0.287936
0.040000 0.285928
0.042000 0.283955
0.044000 0.282016
0.046000 0.280109
0.048000 0.278235
0.050000 0.276393
0.052000 0.274583
0.054000 0.272804
0.056000 0.271055
0.058000 0.269337
0.060000 0.267648
0.062000 0.265989
0.064000 0.264358
0.066000 0.262756
0.068000 0.261182
0.070000 0.259635
0.072000 0.258116
0.074000 0.256623
0.076000 0.255157
0.078000 0.253716
0.080000 0.252302
0.082000 0.250912
0.084000 0.249548
0.086000 0.248208
0.088000 0.246892
0.090000 0.245600
0.092000 0.244332
0.094000 0.243087
0.096000 0.241865
0.098000 0.240665
0.100000 0.239488
0.102000 0.238333
0.104000 0.237199
0.106000 0.236087
0.108000 0.234996
0.110000 0.233926
0.112000 0.232877
0.114000 0.231848
0.116000 0.230839
0.118000 0.229850
0.120000 0.228880
0.122000 0.227930
0.124000 0.226999
0.126000 0.226087
0.128000 0.225194
0.130000 0.224319
0.132000 0.223462
0.134000 0.222624
0.136000 0.221803
0.138000 0.221000
0.140000 0.220215
0.142000 0.219446
0.144000 0.218695
0.146000 0.217961
0.148000 0.217243
0.150000 0.216542
0.152000 0.215858
0.154000 0.215190
0.156000 0.214537
0.158000 0.213901
0.160000 0.213281
0.162000 0.212676
0.164000 0.212087
0.166000 0.211513
0.168000 0.210954
0.170000 0.210411
0.172000 0.209882
0.174000 0.209368
0.176000 0.208869
0.178000 0.208385
0.180000 0.207915
0.182000 0.207460
0.184000 0.207019
0.186000 0.206592
0.188000 0.206179
0.190000 0.205780
0.192000 0.205395
0.194000 0.205024
0.196000 0.204667
0.198000 0.204324
0.200000 0.203994
0.202000 0.203677
0.204000 0.203374
0.206000 0.203085
0.208000 0.202808
0.210000 0.202545
0.212000 0.202296
0.214000 0.202059
0.216000 0.201835
0.218000 0.201625
0.220000 0.201427
0.222000 0.201243
0.224000 0.201071
0.226000 0.200912
0.228000 0.200766
0.230000 0.200633
0.232000 0.200512
0.234000 0.200405
0.236000 0.200310
0.238000 0.200228
0.240000 0.200158
0.242000 0.200101
0.244000 0.200057
0.246000 0.200025
0.248000 0.200006
0.250000 0.200000
0.252000 0.200006
0.254000 0.200025
0.256000 0.200057
0.258000 0.200101
0.260000 0.200158
0.262000 0.200228
0.264000 0.200310
0.266000 0.200405
0.268000 0.200512
0.270000 0.200633
0.272000 0.200766
0.274000 0.200912
0.276000 0.201071
0.278000 0.201243
0.280000 0.201427
0.282000 0.201625
0.284000 0.201835
0.286000 0.202059
0.288000 0.202296
0.290000 0.202545
0.292000 0.202808
0.294000 0.203085
0.296000 0.203374
0.298000 0.203677
0.300000 0.203994
0.302000 0.204324
0.304000 0.204667
0.306000 0.205024
0.308000 0.205395
0.310000 0.205780
0.312000 0.206179
0.314000 0.206592
0.316000 0.207019
0.318000 0.207460
0.320000 0.207915
0.322000 0.208385
0.324000 0.208869
0.326000 0.209368
0.328000 0.209882
0.330000 0.210411
0.332000 0.210954
0.334000 0.211513
0.336000 0.212087
0.338000 0.212676
0.340000 0.213281
0.342000 0.213901
0.344000 0.214537
0.346000 0.215190
0.348000 0.215858
0.350000 0.216542
0.352000 0.217243
0.354000 0.217961
0.356000 0.218695
0.358000 0.219446
0.360000 0.220215
0.362000 0.221000
0.364000 0.221803
0.366000 0.222624
0.368000 0.223462
0.370000 0.224319
0.372000 0.225194
0.374000 0.226087
0.376000 0.226999
0.378000 0.227930
0.380000 0.228880
0.382000 0.229850
0.384000 0.230839
0.386000 0.231848
0.388000 0.232877
0.390000 0.233926
0.392000 0.234996
0.394000 0.236087
0.396000 0.237199
0.398000 0.238333
0.400000 0.239488
0.402000 0.240665
0.404000 0.241865
0.406000 0.243087
0.408000 0.244332
0.410000 0.245600
0.412000 0.246892
0.414000 0.248208
0.416000 0.249548
0.418000 0.250912
0.420000 0.252302
0.422000 0.253716
0.424000 0.255157
0.426000 0.256623
0.428000 0.258116
0.430000 0.259635
0.432000 0.261182
0.434000 0.262756
0.436000 0.264358
0.438000 0.265989
0.440000 0.267648
0.442000 0.269337
0.444000 0.271055
0.446000 0.272804
0.448000 0.274583
0.450000 0.276393
0.452000 0.278235
0.454000 0.280109
0.456000 0.282016
0.458000 0.283955
0.460000 0.285928
0.462000 0.287936
0.464000 0.289978
0.466000 0.292055
0.468000 0.294168
0.470000 0.296317
0.472000 0.298503
0.474000 0.300727
0.476000 0.302989
0.478000 0.305289
0.480000 0.307629
0.482000 0.310009
0.484000 0.312429
0.486000 0.314891
0.488000 0.317394
0.490000 0.319941
0.492000 0.322530
0.494000 0.325163
0.496000 0.327841
0.498000 0.330564
0.500000 0.333333
0.502000 0.336149
0.504000 0.339013
0.506000 0.341925
0.508000 0.344886
0.510000 0.347896
0.512000 0.350958
0.514000 0.354070
0.516000 0.357235
0.518000 0.360453
0.520000 0.363725
0.522000 0.367051
0.524000 0.370432
0.526000 0.373870
0.528000 0.377365
0.530000 0.380918
0.532000 0.384530
0.534000 0.388201
0.536000 0.391933
0.538000 0.395726
0.540000 0.399581
0.542000 0.403500
0.544000 0.407482
0.546000 0.411529
0.548000 0.415642
0.550000 0.419821
0.552000 0.424068
0.554000 0.428383
0.556000 0.432767
0.558000 0.437220
0.560000 0.441745
0.562000 0.446341
0.564000 0.451009
0.566000 0.455750
0.568000 0.460564
0.570000 0.465454
0.572000 0.470418
0.574000 0.475458
0.576000 0.480575
0.578000 0.485769
0.580000 0.491040
0.582000 0.496390
0.584000 0.501818
0.586000 0.507326
0.588000 0.512912
0.590000 0.518579
0.592000 0.524326
0.594000 0.530153
0.596000 0.536060
0.598000 0.542048
0.600000 0.548117
0.602000 0.554265
0.604000 0.560494
0.606000 0.566803
0.608000 0.573192
0.610000 0.579659
0.612000 0.586205
0.614000 0.592828
0.616000 0.599529
0.618000 0.606305
0.620000 0.613156
0.622000 0.620081
0.624000 0.627077
0.626000 0.634144
0.628000 0.641280
0.630000 0.648482
0.632000 0.655749
0.634000 0.663078
0.636000 0.670467
0.638000 0.677913
0.640000 0.685413
0.642000 0.692964
0.644000 0.700563
0.646000 0.708206
0.648000 0.715888
0.650000 0.723607
0.652000 0.731357
0.654000 0.739134
0.656000 0.746933
0.658000 0.754749
0.660000 0.762576
0.662000 0.770409
0.664000 0.778242
0.666000 0.786069
0.668000 0.793882
0.670000 0.801676
0.672000 0.809443
0.674000 0.817176
0.676000 0.824867
0.678000 0.832508
0.680000 0.840092
0.682000 0.847610
0.684000 0.855053
0.686000 0.862414
0.688000 0.869682
0.690000 0.876849
0.692000 0.883906
0.694000 0.890843
0.696000 0.897651
0.698000 0.904320
0.700000 0.910841
0.702000 0.917203
0.704000 0.923398
0.706000 0.929416
0.708000 0.935247
0.710000 0.940881
0.712000 0.946310
0.714000 0.951523
0.716000 0.956513
0.718000 0.961271
0.720000 0.965787
0.722000 0.970053
0.724000 0.974063
0.726000 0.977807
0.728000 0.981280
0.730000 0.984474
0.732000 0.987384
0.734000 0.990003
0.736000 0.992327
0.738000 0.994350
0.740000 0.996069
0.742000 0.997480
0.744000 0.998581
0.746000 0.999369
0.748000 0.999842
0.750000 1.000000
0.752000 0.999842
0.754000 0.999369
0.756000 0.998581
0.758000 0.997480
0.760000 0.996069
0.762000 0.994350
0.764000 0.992327
0.766000 0.990003
0.768000 0.987384
0.770000 0.984474
0.772000 0.981280
0.774000 0.977807
0.776000 0.974063
0.778000 0.970053
0.780000 0.965787
0.782000 0.961271
0.784000 0.956513
0.786000 0.951523
0.788000 0.946310
0.790000 0.940881
0.792000 0.935247
0.794000 0.929416
0.796000 0.923398
0.798000 0.917203
0.800000 0.910841
0.802000 0.904320
0.804000 0.897651
0.806000 0.890843
0.808000 0.883906
0.810000 0.876849
0.812000 0.869682
0.814000 0.862414
0.816000 0.855053
0.818000 0.847610
0.820000 0.840092
0.822000 0.832508
0.824000 0.824867
0.826000 0.817176
0.828000 0.809443
0.830000 0.801676
0.832000 0.793882
0.834000 0.786069
0.836000 0.778242
0.838000 0.770409
0.840000 0.762576
0.842000 0.754749
0.844000 0.746933
0.846000 0.739134
0.848000 0.731357
0.850000 0.723607
0.852000 0.715888
0.854000 0.708206
0.856000 0.700563
0.858000 0.692964
0.860000 0.685413
0.862000 0.677913
0.864000 0.670467
0.866000 0.663078
0.868000 0.655749
0.870000 0.648482
0.872000 0.641280
0.874000 0.634144
0.876000 0.627077
0.878000 0.620081
0.880000 0.613156
0.882000 0.606305
0.884000 0.599529
0.886000 0.592828
0.888000 0.586205
0.890000 0.579659
0.892000 0.573192
0.894000 0.566803
0.896000 0.560494
0.898000 0.554265
0.900000 0.548117
0.902000 0.542048
0.904000 0.536060
0.906000 0.530153
0.908000 0.524326
0.910000 0.518579
0.912000 0.512912
0.914000 0.507326
0.916000 0.501818
0.918000 0.496390
0.920000 0.491040
0.922000 0.485769
0.924000 0.480575
0.926000 0.475458
0.928000 0.470418
0.930000 0.465454
0.932000 0.460564
0.934000 0.455750
0.936000 0.451009
0.938000 0.446341
0.940000 0.441745
0.942000 0.437220
0.944000 0.432767
0.946000 0.428383
0.948000 0.424068
0.950000 0.419821
0.952000 0.415642
0.954000 0.411529
0.956000 0.407482
0.958000 0.403500
0.960000 0.399581
0.962000 0.395726
0.964000 0.391933
0.966000 0.388201
0.968000 0.384530
0.970000 0.380918
0.972000 0.377365
0.974000 0.373870
0.976000 0.370432
0.978000 0.367051
0.980000 0.363725
0.982000 0.360453
0.984000 0.357235
0.986000 0.354070
0.988000 0.350958
0.990000 0.347896
0.992000 0.344886
0.994000 0.341925
0.996000 0.339013
0.998000 0.336149
1.000000 0.333333


==> exL/ex1_I=40/out_LSgauss_7MOODNew5210/res-I40-1MOOD-Phi_VarSteS.dat <==
0.012500 0.317040
0.037500 0.288670
0.062500 0.265765
0.087500 0.247375
0.112500 0.232750
0.137500 0.221313
0.162500 0.212628
0.187500 0.206372
0.212500 0.202321
0.237500 0.200330
0.262500 0.200330
0.287500 0.202321
0.312500 0.206372
0.337500 0.212628
0.362500 0.221313
0.387500 0.232750
0.412500 0.247375
0.437500 0.265766
0.462500 0.288670
0.487500 0.317041
0.512500 0.352066
0.537500 0.395174
0.562500 0.447970
0.587500 0.512022
0.612500 0.588351
0.637500 0.676398
0.662500 0.772364
0.687500 0.867263
0.712500 0.946263
0.737500 0.991897
0.762500 0.991836
0.787500 0.946164
0.812500 0.867233
0.837500 0.772392
0.862500 0.676433
0.887500 0.588361
0.912500 0.512034
0.937500 0.447941
0.962500 0.395201
0.987500 0.352028


==> exL/ex1_I=40/out_LSgauss_7MOODNew5210/res-I80-1MOOD-CPD.dat <==
0.006250 5 1.000000 0.000000 0.000000
0.018750 5 1.000000 0.647000 0.000000
0.031250 5 1.000000 1.000000 0.000000
0.043750 5 0.000000 0.502000 0.000000
0.056250 5 0.000000 0.502000 0.000000
0.068750 5 0.000000 0.502000 0.000000
0.081250 5 0.000000 0.502000 0.000000
0.093750 5 0.000000 0.502000 0.000000
0.106250 5 0.000000 0.502000 0.000000
0.118750 5 0.000000 0.502000 0.000000
0.131250 5 0.000000 0.502000 0.000000
0.143750 5 0.000000 0.502000 0.000000
0.156250 5 0.000000 0.502000 0.000000
0.168750 5 0.000000 0.502000 0.000000
0.181250 5 0.000000 0.502000 0.000000
0.193750 5 0.000000 0.502000 0.000000
0.206250 5 0.000000 0.502000 0.000000
0.218750 5 0.000000 0.502000 0.000000
0.231250 5 0.000000 0.502000 0.000000
0.243750 5 0.000000 0.502000 0.000000
0.256250 5 0.000000 0.502000 0.000000
0.268750 5 0.000000 0.502000 0.000000
0.281250 5 0.000000 0.502000 0.000000
0.293750 5 0.000000 0.502000 0.000000
0.306250 5 0.000000 0.502000 0.000000
0.318750 5 0.000000 0.502000 0.000000
0.331250 5 0.000000 0.502000 0.000000
0.343750 5 0.000000 0.502000 0.000000
0.356250 5 0.000000 0.502000 0.000000
0.368750 5 0.000000 0.502000 0.000000
0.381250 5 0.000000 0.502000 0.000000
0.393750 5 0.000000 0.502000 0.000000
0.406250 5 0.000000 0.502000 0.000000
0.418750 5 0.000000 0.502000 0.000000
0.431250 5 0.000000 0.502000 0.000000
0.443750 5 0.000000 0.502000 0.000000
0.456250 5 0.000000 0.502000 0.000000
0.468750 5 0.000000 0.502000 0.000000
0.481250 5 0.000000 0.502000 0.000000
0.493750 5 0.000000 0.502000 0.000000
0.506250 5 0.000000 0.502000 0.000000
0.518750 5 0.000000 0.502000 0.000000
0.531250 5 0.000000 0.502000 0.000000
0.543750 5 0.000000 0.502000 0.000000
0.556250 5 0.000000 0.502000 0.000000
0.568750 5 0.000000 0.502000 0.000000
0.581250 5 0.000000 0.502000 0.000000
0.593750 5 0.000000 0.502000 0.000000
0.606250 5 0.000000 0.502000 0.000000
0.618750 5 0.000000 0.502000 0.000000
0.631250 5 0.000000 0.502000 0.000000
0.643750 5 0.000000 0.502000 0.000000
0.656250 5 0.000000 0.502000 0.000000
0.668750 5 0.000000 0.502000 0.000000
0.681250 5 0.000000 0.502000 0.000000
0.693750 5 0.000000 0.502000 0.000000
0.706250 5 0.000000 0.502000 0.000000
0.718750 5 0.000000 0.502000 0.000000
0.731250 5 0.000000 0.502000 0.000000
0.743750 5 0.000000 0.502000 0.000000
0.756250 5 0.000000 0.502000 0.000000
0.768750 5 0.000000 0.502000 0.000000
0.781250 5 0.000000 0.502000 0.000000
0.793750 5 0.000000 0.502000 0.000000
0.806250 5 0.000000 0.502000 0.000000
0.818750 5 0.000000 0.502000 0.000000
0.831250 5 0.000000 0.502000 0.000000
0.843750 5 0.000000 0.502000 0.000000
0.856250 5 0.000000 0.502000 0.000000
0.868750 5 0.000000 0.502000 0.000000
0.881250 5 0.000000 0.502000 0.000000
0.893750 5 0.000000 0.502000 0.000000
0.906250 5 0.000000 0.502000 0.000000
0.918750 5 0.000000 0.502000 0.000000
0.931250 5 0.000000 0.502000 0.000000
0.943750 5 0.000000 0.502000 0.000000
0.956250 5 0.000000 0.502000 0.000000
0.968750 5 0.000000 0.000000 1.000000
0.981250 5 0.294000 0.000000 0.510000
0.993750 5 0.933000 0.510000 0.933000


==> exL/ex1_I=40/out_LSgauss_7MOODNew5210/res-I80-1MOOD-PhiError.dat <==
0.006250 0.00000011462483590075
0.018750 0.00000000489169232898
0.031250 0.00000000088411139521
0.043750 0.00000000065160937757
0.056250 0.00000000078964063066
0.068750 0.00000000060280669345
0.081250 0.00000000000556366064
0.093750 0.00000000042441583581
0.106250 0.00000000064571109570
0.118750 0.00000000075115610954
0.131250 0.00000000078897166578
0.143750 0.00000000078561163130
0.156250 0.00000000075847800263
0.168750 0.00000000071950026492
0.181250 0.00000000067656150127
0.193750 0.00000000063469979272
0.206250 0.00000000059706947719
0.218750 0.00000000056559767980
0.231250 0.00000000054142434980
0.243750 0.00000000052519799620
0.256250 0.00000000051725546069
0.268750 0.00000000051773901832
0.281250 0.00000000052664086980
0.293750 0.00000000054380286385
0.306250 0.00000000056886129141
0.318750 0.00000000060112412270
0.331250 0.00000000063938385142
0.343750 0.00000000068160305178
0.356250 0.00000000072445993649
0.368750 0.00000000076267328564
0.381250 0.00000000078800843628
0.393750 0.00000000078785994395
0.406250 0.00000000074318923238
0.418750 0.00000000062561589242
0.431250 0.00000000039332886947
0.443750 0.00000000001456135212
0.456250 0.00000000068561673006
0.468750 0.00000000174398567809
0.481250 0.00000000336261540834
0.493750 0.00000000577696651627
0.506250 0.00000000929758581236
0.518750 0.00000001431521295947
0.531250 0.00000002128554449365
0.543750 0.00000003066917159122
0.556250 0.00000004278481441355
0.568750 0.00000005751056941783
0.581250 0.00000007374582622344
0.593750 0.00000008855002608943
0.606250 0.00000009595764538517
0.618750 0.00000008573539767021
0.631250 0.00000004292571320619
0.643750 0.00000005005508607603
0.656250 0.00000020613327766927
0.668750 0.00000041905785796992
0.681250 0.00000064406758759628
0.693750 0.00000078606578679530
0.706250 0.00000071803670365078
0.718750 0.00000034727402165036
0.731250 0.00000029063909412486
0.743750 0.00000098439777440618
0.756250 0.00000142474644992951
0.768750 0.00000139018953604353
0.781250 0.00000090036009781080
0.793750 0.00000020038506542974
0.806250 0.00000040756173358414
0.818750 0.00000073700520752951
0.831250 0.00000077350805249843
0.843750 0.00000061694539310597
0.856250 0.00000039143796570773
0.868750 0.00000018453977268518
0.881250 0.00000003738983034296
0.893750 0.00000005086959287137
0.906250 0.00000008463574274753
0.918750 0.00000010245830456279
0.931250 0.00000007107980015686
0.943750 0.00000010739416467231
0.956250 0.00000002308007146512
0.968750 0.00000024005069293453
0.981250 0.00000019691348596140
0.993750 0.00000029735140721909


==> exL/ex1_I=40/out_LSgauss_7MOODNew5210/res-I80-1MOOD-Phi_PhiExact.dat <==
0.000000 0.333333
0.002000 0.330564
0.004000 0.327841
0.006000 0.325163
0.008000 0.322530
0.010000 0.319941
0.012000 0.317394
0.014000 0.314891
0.016000 0.312429
0.018000 0.310009
0.020000 0.307629
0.022000 0.305289
0.024000 0.302989
0.026000 0.300727
0.028000 0.298503
0.030000 0.296317
0.032000 0.294168
0.034000 0.292055
0.036000 0.289978
0.038000 0.287936
0.040000 0.285928
0.042000 0.283955
0.044000 0.282016
0.046000 0.280109
0.048000 0.278235
0.050000 0.276393
0.052000 0.274583
0.054000 0.272804
0.056000 0.271055
0.058000 0.269337
0.060000 0.267648
0.062000 0.265989
0.064000 0.264358
0.066000 0.262756
0.068000 0.261182
0.070000 0.259635
0.072000 0.258116
0.074000 0.256623
0.076000 0.255157
0.078000 0.253716
0.080000 0.252302
0.082000 0.250912
0.084000 0.249548
0.086000 0.248208
0.088000 0.246892
0.090000 0.245600
0.092000 0.244332
0.094000 0.243087
0.096000 0.241865
0.098000 0.240665
0.100000 0.239488
0.102000 0.238333
0.104000 0.237199
0.106000 0.236087
0.108000 0.234996
0.110000 0.233926
0.112000 0.232877
0.114000 0.231848
0.116000 0.230839
0.118000 0.229850
0.120000 0.228880
0.122000 0.227930
0.124000 0.226999
0.126000 0.226087
0.128000 0.225194
0.130000 0.224319
0.132000 0.223462
0.134000 0.222624
0.136000 0.221803
0.138000 0.221000
0.140000 0.220215
0.142000 0.219446
0.144000 0.218695
0.146000 0.217961
0.148000 0.217243
0.150000 0.216542
0.152000 0.215858
0.154000 0.215190
0.156000 0.214537
0.158000 0.213901
0.160000 0.213281
0.162000 0.212676
0.164000 0.212087
0.166000 0.211513
0.168000 0.210954
0.170000 0.210411
0.172000 0.209882
0.174000 0.209368
0.176000 0.208869
0.178000 0.208385
0.180000 0.207915
0.182000 0.207460
0.184000 0.207019
0.186000 0.206592
0.188000 0.206179
0.190000 0.205780
0.192000 0.205395
0.194000 0.205024
0.196000 0.204667
0.198000 0.204324
0.200000 0.203994
0.202000 0.203677
0.204000 0.203374
0.206000 0.203085
0.208000 0.202808
0.210000 0.202545
0.212000 0.202296
0.214000 0.202059
0.216000 0.201835
0.218000 0.201625
0.220000 0.201427
0.222000 0.201243
0.224000 0.201071
0.226000 0.200912
0.228000 0.200766
0.230000 0.200633
0.232000 0.200512
0.234000 0.200405
0.236000 0.200310
0.238000 0.200228
0.240000 0.200158
0.242000 0.200101
0.244000 0.200057
0.246000 0.200025
0.248000 0.200006
0.250000 0.200000
0.252000 0.200006
0.254000 0.200025
0.256000 0.200057
0.258000 0.200101
0.260000 0.200158
0.262000 0.200228
0.264000 0.200310
0.266000 0.200405
0.268000 0.200512
0.270000 0.200633
0.272000 0.200766
0.274000 0.200912
0.276000 0.201071
0.278000 0.201243
0.280000 0.201427
0.282000 0.201625
0.284000 0.201835
0.286000 0.202059
0.288000 0.202296
0.290000 0.202545
0.292000 0.202808
0.294000 0.203085
0.296000 0.203374
0.298000 0.203677
0.300000 0.203994
0.302000 0.204324
0.304000 0.204667
0.306000 0.205024
0.308000 0.205395
0.310000 0.205780
0.312000 0.206179
0.314000 0.206592
0.316000 0.207019
0.318000 0.207460
0.320000 0.207915
0.322000 0.208385
0.324000 0.208869
0.326000 0.209368
0.328000 0.209882
0.330000 0.210411
0.332000 0.210954
0.334000 0.211513
0.336000 0.212087
0.338000 0.212676
0.340000 0.213281
0.342000 0.213901
0.344000 0.214537
0.346000 0.215190
0.348000 0.215858
0.350000 0.216542
0.352000 0.217243
0.354000 0.217961
0.356000 0.218695
0.358000 0.219446
0.360000 0.220215
0.362000 0.221000
0.364000 0.221803
0.366000 0.222624
0.368000 0.223462
0.370000 0.224319
0.372000 0.225194
0.374000 0.226087
0.376000 0.226999
0.378000 0.227930
0.380000 0.228880
0.382000 0.229850
0.384000 0.230839
0.386000 0.231848
0.388000 0.232877
0.390000 0.233926
0.392000 0.234996
0.394000 0.236087
0.396000 0.237199
0.398000 0.238333
0.400000 0.239488
0.402000 0.240665
0.404000 0.241865
0.406000 0.243087
0.408000 0.244332
0.410000 0.245600
0.412000 0.246892
0.414000 0.248208
0.416000 0.249548
0.418000 0.250912
0.420000 0.252302
0.422000 0.253716
0.424000 0.255157
0.426000 0.256623
0.428000 0.258116
0.430000 0.259635
0.432000 0.261182
0.434000 0.262756
0.436000 0.264358
0.438000 0.265989
0.440000 0.267648
0.442000 0.269337
0.444000 0.271055
0.446000 0.272804
0.448000 0.274583
0.450000 0.276393
0.452000 0.278235
0.454000 0.280109
0.456000 0.282016
0.458000 0.283955
0.460000 0.285928
0.462000 0.287936
0.464000 0.289978
0.466000 0.292055
0.468000 0.294168
0.470000 0.296317
0.472000 0.298503
0.474000 0.300727
0.476000 0.302989
0.478000 0.305289
0.480000 0.307629
0.482000 0.310009
0.484000 0.312429
0.486000 0.314891
0.488000 0.317394
0.490000 0.319941
0.492000 0.322530
0.494000 0.325163
0.496000 0.327841
0.498000 0.330564
0.500000 0.333333
0.502000 0.336149
0.504000 0.339013
0.506000 0.341925
0.508000 0.344886
0.510000 0.347896
0.512000 0.350958
0.514000 0.354070
0.516000 0.357235
0.518000 0.360453
0.520000 0.363725
0.522000 0.367051
0.524000 0.370432
0.526000 0.373870
0.528000 0.377365
0.530000 0.380918
0.532000 0.384530
0.534000 0.388201
0.536000 0.391933
0.538000 0.395726
0.540000 0.399581
0.542000 0.403500
0.544000 0.407482
0.546000 0.411529
0.548000 0.415642
0.550000 0.419821
0.552000 0.424068
0.554000 0.428383
0.556000 0.432767
0.558000 0.437220
0.560000 0.441745
0.562000 0.446341
0.564000 0.451009
0.566000 0.455750
0.568000 0.460564
0.570000 0.465454
0.572000 0.470418
0.574000 0.475458
0.576000 0.480575
0.578000 0.485769
0.580000 0.491040
0.582000 0.496390
0.584000 0.501818
0.586000 0.507326
0.588000 0.512912
0.590000 0.518579
0.592000 0.524326
0.594000 0.530153
0.596000 0.536060
0.598000 0.542048
0.600000 0.548117
0.602000 0.554265
0.604000 0.560494
0.606000 0.566803
0.608000 0.573192
0.610000 0.579659
0.612000 0.586205
0.614000 0.592828
0.616000 0.599529
0.618000 0.606305
0.620000 0.613156
0.622000 0.620081
0.624000 0.627077
0.626000 0.634144
0.628000 0.641280
0.630000 0.648482
0.632000 0.655749
0.634000 0.663078
0.636000 0.670467
0.638000 0.677913
0.640000 0.685413
0.642000 0.692964
0.644000 0.700563
0.646000 0.708206
0.648000 0.715888
0.650000 0.723607
0.652000 0.731357
0.654000 0.739134
0.656000 0.746933
0.658000 0.754749
0.660000 0.762576
0.662000 0.770409
0.664000 0.778242
0.666000 0.786069
0.668000 0.793882
0.670000 0.801676
0.672000 0.809443
0.674000 0.817176
0.676000 0.824867
0.678000 0.832508
0.680000 0.840092
0.682000 0.847610
0.684000 0.855053
0.686000 0.862414
0.688000 0.869682
0.690000 0.876849
0.692000 0.883906
0.694000 0.890843
0.696000 0.897651
0.698000 0.904320
0.700000 0.910841
0.702000 0.917203
0.704000 0.923398
0.706000 0.929416
0.708000 0.935247
0.710000 0.940881
0.712000 0.946310
0.714000 0.951523
0.716000 0.956513
0.718000 0.961271
0.720000 0.965787
0.722000 0.970053
0.724000 0.974063
0.726000 0.977807
0.728000 0.981280
0.730000 0.984474
0.732000 0.987384
0.734000 0.990003
0.736000 0.992327
0.738000 0.994350
0.740000 0.996069
0.742000 0.997480
0.744000 0.998581
0.746000 0.999369
0.748000 0.999842
0.750000 1.000000
0.752000 0.999842
0.754000 0.999369
0.756000 0.998581
0.758000 0.997480
0.760000 0.996069
0.762000 0.994350
0.764000 0.992327
0.766000 0.990003
0.768000 0.987384
0.770000 0.984474
0.772000 0.981280
0.774000 0.977807
0.776000 0.974063
0.778000 0.970053
0.780000 0.965787
0.782000 0.961271
0.784000 0.956513
0.786000 0.951523
0.788000 0.946310
0.790000 0.940881
0.792000 0.935247
0.794000 0.929416
0.796000 0.923398
0.798000 0.917203
0.800000 0.910841
0.802000 0.904320
0.804000 0.897651
0.806000 0.890843
0.808000 0.883906
0.810000 0.876849
0.812000 0.869682
0.814000 0.862414
0.816000 0.855053
0.818000 0.847610
0.820000 0.840092
0.822000 0.832508
0.824000 0.824867
0.826000 0.817176
0.828000 0.809443
0.830000 0.801676
0.832000 0.793882
0.834000 0.786069
0.836000 0.778242
0.838000 0.770409
0.840000 0.762576
0.842000 0.754749
0.844000 0.746933
0.846000 0.739134
0.848000 0.731357
0.850000 0.723607
0.852000 0.715888
0.854000 0.708206
0.856000 0.700563
0.858000 0.692964
0.860000 0.685413
0.862000 0.677913
0.864000 0.670467
0.866000 0.663078
0.868000 0.655749
0.870000 0.648482
0.872000 0.641280
0.874000 0.634144
0.876000 0.627077
0.878000 0.620081
0.880000 0.613156
0.882000 0.606305
0.884000 0.599529
0.886000 0.592828
0.888000 0.586205
0.890000 0.579659
0.892000 0.573192
0.894000 0.566803
0.896000 0.560494
0.898000 0.554265
0.900000 0.548117
0.902000 0.542048
0.904000 0.536060
0.906000 0.530153
0.908000 0.524326
0.910000 0.518579
0.912000 0.512912
0.914000 0.507326
0.916000 0.501818
0.918000 0.496390
0.920000 0.491040
0.922000 0.485769
0.924000 0.480575
0.926000 0.475458
0.928000 0.470418
0.930000 0.465454
0.932000 0.460564
0.934000 0.455750
0.936000 0.451009
0.938000 0.446341
0.940000 0.441745
0.942000 0.437220
0.944000 0.432767
0.946000 0.428383
0.948000 0.424068
0.950000 0.419821
0.952000 0.415642
0.954000 0.411529
0.956000 0.407482
0.958000 0.403500
0.960000 0.399581
0.962000 0.395726
0.964000 0.391933
0.966000 0.388201
0.968000 0.384530
0.970000 0.380918
0.972000 0.377365
0.974000 0.373870
0.976000 0.370432
0.978000 0.367051
0.980000 0.363725
0.982000 0.360453
0.984000 0.357235
0.986000 0.354070
0.988000 0.350958
0.990000 0.347896
0.992000 0.344886
0.994000 0.341925
0.996000 0.339013
0.998000 0.336149
1.000000 0.333333


==> exL/ex1_I=40/out_LSgauss_7MOODNew5210/res-I80-1MOOD-Phi_VarSteS.dat <==
0.006250 0.324904
0.018750 0.309178
0.031250 0.295029
0.043750 0.282310
0.056250 0.270888
0.068750 0.260643
0.081250 0.251471
0.093750 0.243279
0.106250 0.235984
0.118750 0.229516
0.131250 0.223811
0.143750 0.218816
0.156250 0.214483
0.168750 0.210773
0.181250 0.207652
0.193750 0.205092
0.206250 0.203071
0.218750 0.201570
0.231250 0.200577
0.243750 0.200082
0.256250 0.200082
0.268750 0.200577
0.281250 0.201570
0.293750 0.203071
0.306250 0.205092
0.318750 0.207652
0.331250 0.210773
0.343750 0.214483
0.356250 0.218816
0.368750 0.223811
0.381250 0.229516
0.393750 0.235984
0.406250 0.243279
0.418750 0.251471
0.431250 0.260643
0.443750 0.270888
0.456250 0.282310
0.468750 0.295029
0.481250 0.309178
0.493750 0.324904
0.506250 0.342372
0.518750 0.361761
0.531250 0.383265
0.543750 0.407086
0.556250 0.433433
0.568750 0.462511
0.581250 0.494502
0.593750 0.529551
0.606250 0.567727
0.618750 0.608986
0.631250 0.653119
0.643750 0.699683
0.656250 0.747936
0.668750 0.796771
0.681250 0.844684
0.693750 0.889775
0.706250 0.929850
0.718750 0.962596
0.731250 0.985857
0.743750 0.997951
0.756250 0.997951
0.768750 0.985856
0.781250 0.962594
0.793750 0.929849
0.806250 0.889775
0.818750 0.844684
0.831250 0.796772
0.843750 0.747936
0.856250 0.699683
0.868750 0.653119
0.881250 0.608986
0.893750 0.567727
0.906250 0.529551
0.918750 0.494502
0.931250 0.462511
0.943750 0.433433
0.956250 0.407086
0.968750 0.383265
0.981250 0.361762
0.993750 0.342372


==> exL/ex3_I=40/out_LSgauss_7MOODNew5210/Titles-I40.txt <==
res-I40-1MOOD
res-I40-2MOOD
res-I40-3MOOD
res-I40-4MOOD


==> exL/ex3_I=40/out_LSgauss_7MOODNew5210/iMOOD/res-I40-1MOOD-CPD.dat <==
0.012500 5 1.000000 0.000000 0.000000
0.037500 5 1.000000 0.647000 0.000000
0.062500 5 1.000000 1.000000 0.000000
0.087500 5 0.000000 0.502000 0.000000
0.112500 5 0.000000 0.502000 0.000000
0.137500 5 0.000000 0.502000 0.000000
0.162500 5 0.000000 0.502000 0.000000
0.187500 5 0.000000 0.502000 0.000000
0.212500 5 0.000000 0.502000 0.000000
0.237500 5 0.000000 0.502000 0.000000
0.262500 5 0.000000 0.502000 0.000000
0.287500 5 0.000000 0.502000 0.000000
0.312500 5 0.000000 0.502000 0.000000
0.337500 5 0.000000 0.502000 0.000000
0.362500 5 0.000000 0.502000 0.000000
0.387500 5 0.000000 0.502000 0.000000
0.412500 5 0.000000 0.502000 0.000000
0.437500 5 0.000000 0.502000 0.000000
0.462500 5 0.000000 0.502000 0.000000
0.487500 5 0.000000 0.502000 0.000000
0.512500 5 0.000000 0.502000 0.000000
0.537500 5 0.000000 0.502000 0.000000
0.562500 5 0.000000 0.502000 0.000000
0.587500 5 0.000000 0.502000 0.000000
0.612500 5 0.000000 0.502000 0.000000
0.637500 5 0.000000 0.502000 0.000000
0.662500 5 0.000000 0.502000 0.000000
0.687500 5 0.000000 0.502000 0.000000
0.712500 5 0.000000 0.502000 0.000000
0.737500 5 0.000000 0.502000 0.000000
0.762500 5 0.000000 0.502000 0.000000
0.787500 5 0.000000 0.502000 0.000000
0.812500 5 0.000000 0.502000 0.000000
0.837500 5 0.000000 0.502000 0.000000
0.862500 5 0.000000 0.502000 0.000000
0.887500 5 0.000000 0.502000 0.000000
0.912500 5 0.000000 0.502000 0.000000
0.937500 5 0.000000 0.000000 1.000000
0.962500 5 0.294000 0.000000 0.510000
0.987500 5 0.933000 0.510000 0.933000


==> exL/ex3_I=40/out_LSgauss_7MOODNew5210/iMOOD/res-I40-1MOOD-PhiError.dat <==
0.012500 0.00000095390531590356
0.037500 0.00000005100781241829
0.062500 0.00000001264006338486
0.087500 0.00000007273486557491
0.112500 0.00000010349404477861
0.137500 0.00000024898191686162
0.162500 0.00000055977549762165
0.187500 0.00000125859163918607
0.212500 0.00000283146093560394
0.237500 0.00000636988871599575
0.262500 0.00001433003418871426
0.287500 0.00003223768780691305
0.312500 0.00007252374718241805
0.337500 0.00016315366952285304
0.362500 0.00036703899146744989
0.387500 0.00082572383887558054
0.412500 0.00185752941034961205
0.437500 0.00417704767141929834
0.462500 0.00947236413581897807
0.487500 0.01956610593161228762
0.512500 0.00060130818648501672
0.537500 0.00301047205910870419
0.562500 0.00029295706691048751
0.587500 0.00034482203586355675
0.612500 0.00003784653319360842
0.637500 0.00002374063666280013
0.662500 0.00001009425114210927
0.687500 0.00000160136788690535
0.712500 0.00000026813219559940
0.737500 0.00000027459269685837
0.762500 0.00000020428949232265
0.787500 0.00000011185048998802
0.812500 0.00000005905603731732
0.837500 0.00000003610984230379
0.862500 0.00000001963385031639
0.887500 0.00000001974442107033
0.912500 0.00000000268755000199
0.937500 0.00000003692034292874
0.962500 0.00000003025191420286
0.987500 0.00000004549806705001


==> exL/ex3_I=40/out_LSgauss_7MOODNew5210/iMOOD/res-I40-1MOOD-Phi_PhiExact.dat <==
0.000000 0.500000
0.002000 0.499500
0.004000 0.499002
0.006000 0.498504
0.008000 0.498008
0.010000 0.497512
0.012000 0.497018
0.014000 0.496524
0.016000 0.496032
0.018000 0.495540
0.020000 0.495050
0.022000 0.494560
0.024000 0.494071
0.026000 0.493583
0.028000 0.493097
0.030000 0.492611
0.032000 0.492126
0.034000 0.491642
0.036000 0.491159
0.038000 0.490677
0.040000 0.490196
0.042000 0.489716
0.044000 0.489237
0.046000 0.488759
0.048000 0.488281
0.050000 0.487805
0.052000 0.487329
0.054000 0.486855
0.056000 0.486381
0.058000 0.485909
0.060000 0.485437
0.062000 0.484966
0.064000 0.484496
0.066000 0.484027
0.068000 0.483559
0.070000 0.483092
0.072000 0.482625
0.074000 0.482160
0.076000 0.481696
0.078000 0.481232
0.080000 0.480769
0.082000 0.480307
0.084000 0.479846
0.086000 0.479386
0.088000 0.478927
0.090000 0.478469
0.092000 0.478011
0.094000 0.477555
0.096000 0.477099
0.098000 0.476644
0.100000 0.476190
0.102000 0.475737
0.104000 0.475285
0.106000 0.474834
0.108000 0.474383
0.110000 0.473934
0.112000 0.473485
0.114000 0.473037
0.116000 0.472590
0.118000 0.472144
0.120000 0.471698
0.122000 0.471254
0.124000 0.470810
0.126000 0.470367
0.128000 0.469925
0.130000 0.469484
0.132000 0.469043
0.134000 0.468604
0.136000 0.468165
0.138000 0.467727
0.140000 0.467290
0.142000 0.466853
0.144000 0.466418
0.146000 0.465983
0.148000 0.465549
0.150000 0.465116
0.152000 0.464684
0.154000 0.464253
0.156000 0.463822
0.158000 0.463392
0.160000 0.462963
0.162000 0.462535
0.164000 0.462107
0.166000 0.461681
0.168000 0.461255
0.170000 0.460829
0.172000 0.460405
0.174000 0.459982
0.176000 0.459559
0.178000 0.459137
0.180000 0.458716
0.182000 0.458295
0.184000 0.457875
0.186000 0.457457
0.188000 0.457038
0.190000 0.456621
0.192000 0.456204
0.194000 0.455789
0.196000 0.455373
0.198000 0.454959
0.200000 0.454545
0.202000 0.454133
0.204000 0.453721
0.206000 0.453309
0.208000 0.452899
0.210000 0.452489
0.212000 0.452080
0.214000 0.451671
0.216000 0.451264
0.218000 0.450857
0.220000 0.450450
0.222000 0.450045
0.224000 0.449640
0.226000 0.449236
0.228000 0.448833
0.230000 0.448430
0.232000 0.448029
0.234000 0.447628
0.236000 0.447227
0.238000 0.446828
0.240000 0.446429
0.242000 0.446030
0.244000 0.445633
0.246000 0.445236
0.248000 0.444840
0.250000 0.444444
0.252000 0.444050
0.254000 0.443656
0.256000 0.443262
0.258000 0.442870
0.260000 0.442478
0.262000 0.442087
0.264000 0.441696
0.266000 0.441306
0.268000 0.440917
0.270000 0.440529
0.272000 0.440141
0.274000 0.439754
0.276000 0.439367
0.278000 0.438982
0.280000 0.438596
0.282000 0.438212
0.284000 0.437828
0.286000 0.437445
0.288000 0.437063
0.290000 0.436681
0.292000 0.436300
0.294000 0.435920
0.296000 0.435540
0.298000 0.435161
0.300000 0.434783
0.302000 0.434405
0.304000 0.434028
0.306000 0.433651
0.308000 0.433276
0.310000 0.432900
0.312000 0.432526
0.314000 0.432152
0.316000 0.431779
0.318000 0.431406
0.320000 0.431034
0.322000 0.430663
0.324000 0.430293
0.326000 0.429923
0.328000 0.429553
0.330000 0.429185
0.332000 0.428816
0.334000 0.428449
0.336000 0.428082
0.338000 0.427716
0.340000 0.427350
0.342000 0.426985
0.344000 0.426621
0.346000 0.426257
0.348000 0.425894
0.350000 0.425532
0.352000 0.425170
0.354000 0.424809
0.356000 0.424448
0.358000 0.424088
0.360000 0.423729
0.362000 0.423370
0.364000 0.423012
0.366000 0.422654
0.368000 0.422297
0.370000 0.421941
0.372000 0.421585
0.374000 0.421230
0.376000 0.420875
0.378000 0.420521
0.380000 0.420168
0.382000 0.419815
0.384000 0.419463
0.386000 0.419111
0.388000 0.418760
0.390000 0.418410
0.392000 0.418060
0.394000 0.417711
0.396000 0.417362
0.398000 0.417014
0.400000 0.416667
0.402000 0.416320
0.404000 0.415973
0.406000 0.415628
0.408000 0.415282
0.410000 0.414938
0.412000 0.414594
0.414000 0.414250
0.416000 0.413907
0.418000 0.413565
0.420000 0.413223
0.422000 0.412882
0.424000 0.412541
0.426000 0.412201
0.428000 0.411862
0.430000 0.411523
0.432000 0.411184
0.434000 0.410846
0.436000 0.410509
0.438000 0.410172
0.440000 0.409836
0.442000 0.409500
0.444000 0.409165
0.446000 0.408831
0.448000 0.408497
0.450000 0.408163
0.452000 0.407830
0.454000 0.407498
0.456000 0.407166
0.458000 0.406835
0.460000 0.406504
0.462000 0.406174
0.464000 0.405844
0.466000 0.405515
0.468000 0.405186
0.470000 0.404858
0.472000 0.404531
0.474000 0.404204
0.476000 0.403877
0.478000 0.403551
0.480000 0.403226
0.482000 0.402901
0.484000 0.402576
0.486000 0.402253
0.488000 0.401929
0.490000 0.401606
0.492000 0.401284
0.494000 0.400962
0.496000 0.400641
0.498000 0.400320
0.500000 0.400000
0.502000 0.384615
0.504000 0.370370
0.506000 0.357143
0.508000 0.344828
0.510000 0.333333
0.512000 0.322581
0.514000 0.312500
0.516000 0.303030
0.518000 0.294118
0.520000 0.285714
0.522000 0.277778
0.524000 0.270270
0.526000 0.263158
0.528000 0.256410
0.530000 0.250000
0.532000 0.243902
0.534000 0.238095
0.536000 0.232558
0.538000 0.227273
0.540000 0.222222
0.542000 0.217391
0.544000 0.212766
0.546000 0.208333
0.548000 0.204082
0.550000 0.200000
0.552000 0.196078
0.554000 0.192308
0.556000 0.188679
0.558000 0.185185
0.560000 0.181818
0.562000 0.178571
0.564000 0.175439
0.566000 0.172414
0.568000 0.169492
0.570000 0.166667
0.572000 0.163934
0.574000 0.161290
0.576000 0.158730
0.578000 0.156250
0.580000 0.153846
0.582000 0.151515
0.584000 0.149254
0.586000 0.147059
0.588000 0.144928
0.590000 0.142857
0.592000 0.140845
0.594000 0.138889
0.596000 0.136986
0.598000 0.135135
0.600000 0.133333
0.602000 0.131579
0.604000 0.129870
0.606000 0.128205
0.608000 0.126582
0.610000 0.125000
0.612000 0.123457
0.614000 0.121951
0.616000 0.120482
0.618000 0.119048
0.620000 0.117647
0.622000 0.116279
0.624000 0.114943
0.626000 0.113636
0.628000 0.112360
0.630000 0.111111
0.632000 0.109890
0.634000 0.108696
0.636000 0.107527
0.638000 0.106383
0.640000 0.105263
0.642000 0.104167
0.644000 0.103093
0.646000 0.102041
0.648000 0.101010
0.650000 0.100000
0.652000 0.099010
0.654000 0.098039
0.656000 0.097087
0.658000 0.096154
0.660000 0.095238
0.662000 0.094340
0.664000 0.093458
0.666000 0.092593
0.668000 0.091743
0.670000 0.090909
0.672000 0.090090
0.674000 0.089286
0.676000 0.088496
0.678000 0.087719
0.680000 0.086957
0.682000 0.086207
0.684000 0.085470
0.686000 0.084746
0.688000 0.084034
0.690000 0.083333
0.692000 0.082645
0.694000 0.081967
0.696000 0.081301
0.698000 0.080645
0.700000 0.080000
0.702000 0.079365
0.704000 0.078740
0.706000 0.078125
0.708000 0.077519
0.710000 0.076923
0.712000 0.076336
0.714000 0.075758
0.716000 0.075188
0.718000 0.074627
0.720000 0.074074
0.722000 0.073529
0.724000 0.072993
0.726000 0.072464
0.728000 0.071942
0.730000 0.071429
0.732000 0.070922
0.734000 0.070423
0.736000 0.069930
0.738000 0.069444
0.740000 0.068966
0.742000 0.068493
0.744000 0.068027
0.746000 0.067568
0.748000 0.067114
0.750000 0.066667
0.752000 0.066225
0.754000 0.065789
0.756000 0.065359
0.758000 0.064935
0.760000 0.064516
0.762000 0.064103
0.764000 0.063694
0.766000 0.063291
0.768000 0.062893
0.770000 0.062500
0.772000 0.062112
0.774000 0.061728
0.776000 0.061350
0.778000 0.060976
0.780000 0.060606
0.782000 0.060241
0.784000 0.059880
0.786000 0.059524
0.788000 0.059172
0.790000 0.058824
0.792000 0.058480
0.794000 0.058140
0.796000 0.057803
0.798000 0.057471
0.800000 0.057143
0.802000 0.056818
0.804000 0.056497
0.806000 0.056180
0.808000 0.055866
0.810000 0.055556
0.812000 0.055249
0.814000 0.054945
0.816000 0.054645
0.818000 0.054348
0.820000 0.054054
0.822000 0.053763
0.824000 0.053476
0.826000 0.053191
0.828000 0.052910
0.830000 0.052632
0.832000 0.052356
0.834000 0.052083
0.836000 0.051813
0.838000 0.051546
0.840000 0.051282
0.842000 0.051020
0.844000 0.050761
0.846000 0.050505
0.848000 0.050251
0.850000 0.050000
0.852000 0.049751
0.854000 0.049505
0.856000 0.049261
0.858000 0.049020
0.860000 0.048780
0.862000 0.048544
0.864000 0.048309
0.866000 0.048077
0.868000 0.047847
0.870000 0.047619
0.872000 0.047393
0.874000 0.047170
0.876000 0.046948
0.878000 0.046729
0.880000 0.046512
0.882000 0.046296
0.884000 0.046083
0.886000 0.045872
0.888000 0.045662
0.890000 0.045455
0.892000 0.045249
0.894000 0.045045
0.896000 0.044843
0.898000 0.044643
0.900000 0.044444
0.902000 0.044248
0.904000 0.044053
0.906000 0.043860
0.908000 0.043668
0.910000 0.043478
0.912000 0.043290
0.914000 0.043103
0.916000 0.042918
0.918000 0.042735
0.920000 0.042553
0.922000 0.042373
0.924000 0.042194
0.926000 0.042017
0.928000 0.041841
0.930000 0.041667
0.932000 0.041494
0.934000 0.041322
0.936000 0.041152
0.938000 0.040984
0.940000 0.040816
0.942000 0.040650
0.944000 0.040486
0.946000 0.040323
0.948000 0.040161
0.950000 0.040000
0.952000 0.039841
0.954000 0.039683
0.956000 0.039526
0.958000 0.039370
0.960000 0.039216
0.962000 0.039062
0.964000 0.038911
0.966000 0.038760
0.968000 0.038610
0.970000 0.038462
0.972000 0.038314
0.974000 0.038168
0.976000 0.038023
0.978000 0.037879
0.980000 0.037736
0.982000 0.037594
0.984000 0.037453
0.986000 0.037313
0.988000 0.037175
0.990000 0.037037
0.992000 0.036900
0.994000 0.036765
0.996000 0.036630
0.998000 0.036496
1.000000 0.036364


==> exL/ex3_I=40/out_LSgauss_7MOODNew5210/iMOOD/res-I40-1MOOD-Phi_VarSteS.dat <==
0.012500 0.496902
0.037500 0.490804
0.062500 0.484854
0.087500 0.479048
0.112500 0.473378
0.137500 0.467842
0.162500 0.462432
0.187500 0.457149
0.212500 0.451979
0.237500 0.446938
0.262500 0.441979
0.287500 0.437195
0.312500 0.432364
0.337500 0.427975
0.362500 0.422917
0.387500 0.419678
0.412500 0.412654
0.437500 0.414437
0.462500 0.396622
0.487500 0.421580
0.512500 0.324973
0.537500 0.233156
0.562500 0.178222
0.587500 0.145512
0.612500 0.123283
0.637500 0.106849
0.662500 0.094237
0.687500 0.084290
0.712500 0.076248
0.737500 0.069609
0.762500 0.064034
0.787500 0.059286
0.812500 0.055194
0.837500 0.051631
0.862500 0.048500
0.887500 0.045727
0.912500 0.043254
0.937500 0.041035
0.962500 0.039032
0.987500 0.037216


==> exL/ex3_I=40/out_LSgauss_7MOODNew5210/iMOOD/res-I40-1MOOD.txt <==
Conv=y
nRes=1
normRes=2.082963e-15
nG=0
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=2
CellPDMap=2
CellPDMap=2
CellPDMap=2
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
0.49690175384760137955
0.49080365266476089214
0.48485440865372864128
0.47904771460349265810
0.47337820238606814760
0.46784183950956792497
0.46243233626754132182
0.45714909153654886831
0.45197937869639853714
0.44693839381372468811
0.44197911742921025535
0.43719505897541777184
0.43236412042144184431
0.42797471833944139563
0.42291733423000926750
0.41967771853069185672
0.41265395201151383597
0.41443705435898248179
0.39662249442490149498
0.42157954007166920096
0.32497289288593900203
0.23315608402290238788
0.17822187617429105511
0.14551242149579854401
0.12328269673984325328
0.10684885452060033373
0.09423652268659400699
0.08429001385303991345
0.07624841195527132243
0.06960937617362453200
0.06403437042231321930
0.05928648956996310920
0.05519435624347410196
0.05163085301856763093
0.04849971708613853849
0.04572675081581079048
0.04325377432828492186
0.04103467243011659632
0.03903210108344344620
0.03721605800584653484
1.000
1.000
1.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.294
0.933
0.000
0.647
1.000
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.000
0.000
0.510
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933


==> exL/ex3_I=40/out_LSgauss_7MOODNew5210/iMOOD/res-I40-2MOOD-CPD.dat <==
0.012500 5 1.000000 0.000000 0.000000
0.037500 5 1.000000 0.647000 0.000000
0.062500 5 1.000000 1.000000 0.000000
0.087500 5 0.000000 0.502000 0.000000
0.112500 5 0.000000 0.502000 0.000000
0.137500 5 0.000000 0.502000 0.000000
0.162500 5 0.000000 0.502000 0.000000
0.187500 5 0.000000 0.502000 0.000000
0.212500 5 0.000000 0.502000 0.000000
0.237500 5 0.000000 0.502000 0.000000
0.262500 5 0.000000 0.502000 0.000000
0.287500 5 0.000000 0.502000 0.000000
0.312500 5 0.000000 0.502000 0.000000
0.337500 5 0.000000 0.502000 0.000000
0.362500 5 0.000000 0.502000 0.000000
0.387500 5 0.000000 0.502000 0.000000
0.412500 2 0.000000 0.502000 0.000000
0.437500 2 0.000000 0.502000 0.000000
0.462500 2 0.000000 0.502000 0.000000
0.487500 2 0.000000 0.502000 0.000000
0.512500 5 0.000000 0.502000 0.000000
0.537500 5 0.000000 0.502000 0.000000
0.562500 5 0.000000 0.502000 0.000000
0.587500 5 0.000000 0.502000 0.000000
0.612500 5 0.000000 0.502000 0.000000
0.637500 5 0.000000 0.502000 0.000000
0.662500 5 0.000000 0.502000 0.000000
0.687500 5 0.000000 0.502000 0.000000
0.712500 5 0.000000 0.502000 0.000000
0.737500 5 0.000000 0.502000 0.000000
0.762500 5 0.000000 0.502000 0.000000
0.787500 5 0.000000 0.502000 0.000000
0.812500 5 0.000000 0.502000 0.000000
0.837500 5 0.000000 0.502000 0.000000
0.862500 5 0.000000 0.502000 0.000000
0.887500 5 0.000000 0.502000 0.000000
0.912500 5 0.000000 0.502000 0.000000
0.937500 5 0.000000 0.000000 1.000000
0.962500 5 0.294000 0.000000 0.510000
0.987500 5 0.933000 0.510000 0.933000


==> exL/ex3_I=40/out_LSgauss_7MOODNew5210/iMOOD/res-I40-2MOOD-PhiError.dat <==
0.012500 0.00000059760173071188
0.037500 0.00000003195639147746
0.062500 0.00000000792256626969
0.087500 0.00000004557882510303
0.112500 0.00000006485449832727
0.137500 0.00000015603145103738
0.162500 0.00000035078999799376
0.187500 0.00000078871980985218
0.212500 0.00000177437992709972
0.237500 0.00000399179959942320
0.262500 0.00000898014516576007
0.287500 0.00002020229633553638
0.312500 0.00004545035397601760
0.337500 0.00010217393265526953
0.362500 0.00023143410919407303
0.387500 0.00049618111223598271
0.412500 0.00135545137585230124
0.437500 0.00363740816129137778
0.462500 0.00977058474148351230
0.487500 0.02624580085749034231
0.512500 0.00314246471629636703
0.537500 0.00325423119368409286
0.562500 0.00037575217258134508
0.587500 0.00036566322720374411
0.612500 0.00003342719189942944
0.637500 0.00002643879154498596
0.662500 0.00001034421163639831
0.687500 0.00000147198342785593
0.712500 0.00000023131536903975
0.737500 0.00000027802952023981
0.762500 0.00000020764983409138
0.787500 0.00000011222643601233
0.812500 0.00000005888977955282
0.837500 0.00000003605516468719
0.862500 0.00000001963633651514
0.887500 0.00000001974864689835
0.912500 0.00000000268667442460
0.937500 0.00000003691944890777
0.962500 0.00000003025121057126
0.987500 0.00000004549704933632


==> exL/ex3_I=40/out_LSgauss_7MOODNew5210/iMOOD/res-I40-2MOOD-Phi_PhiExact.dat <==
0.000000 0.500000
0.002000 0.499500
0.004000 0.499002
0.006000 0.498504
0.008000 0.498008
0.010000 0.497512
0.012000 0.497018
0.014000 0.496524
0.016000 0.496032
0.018000 0.495540
0.020000 0.495050
0.022000 0.494560
0.024000 0.494071
0.026000 0.493583
0.028000 0.493097
0.030000 0.492611
0.032000 0.492126
0.034000 0.491642
0.036000 0.491159
0.038000 0.490677
0.040000 0.490196
0.042000 0.489716
0.044000 0.489237
0.046000 0.488759
0.048000 0.488281
0.050000 0.487805
0.052000 0.487329
0.054000 0.486855
0.056000 0.486381
0.058000 0.485909
0.060000 0.485437
0.062000 0.484966
0.064000 0.484496
0.066000 0.484027
0.068000 0.483559
0.070000 0.483092
0.072000 0.482625
0.074000 0.482160
0.076000 0.481696
0.078000 0.481232
0.080000 0.480769
0.082000 0.480307
0.084000 0.479846
0.086000 0.479386
0.088000 0.478927
0.090000 0.478469
0.092000 0.478011
0.094000 0.477555
0.096000 0.477099
0.098000 0.476644
0.100000 0.476190
0.102000 0.475737
0.104000 0.475285
0.106000 0.474834
0.108000 0.474383
0.110000 0.473934
0.112000 0.473485
0.114000 0.473037
0.116000 0.472590
0.118000 0.472144
0.120000 0.471698
0.122000 0.471254
0.124000 0.470810
0.126000 0.470367
0.128000 0.469925
0.130000 0.469484
0.132000 0.469043
0.134000 0.468604
0.136000 0.468165
0.138000 0.467727
0.140000 0.467290
0.142000 0.466853
0.144000 0.466418
0.146000 0.465983
0.148000 0.465549
0.150000 0.465116
0.152000 0.464684
0.154000 0.464253
0.156000 0.463822
0.158000 0.463392
0.160000 0.462963
0.162000 0.462535
0.164000 0.462107
0.166000 0.461681
0.168000 0.461255
0.170000 0.460829
0.172000 0.460405
0.174000 0.459982
0.176000 0.459559
0.178000 0.459137
0.180000 0.458716
0.182000 0.458295
0.184000 0.457875
0.186000 0.457457
0.188000 0.457038
0.190000 0.456621
0.192000 0.456204
0.194000 0.455789
0.196000 0.455373
0.198000 0.454959
0.200000 0.454545
0.202000 0.454133
0.204000 0.453721
0.206000 0.453309
0.208000 0.452899
0.210000 0.452489
0.212000 0.452080
0.214000 0.451671
0.216000 0.451264
0.218000 0.450857
0.220000 0.450450
0.222000 0.450045
0.224000 0.449640
0.226000 0.449236
0.228000 0.448833
0.230000 0.448430
0.232000 0.448029
0.234000 0.447628
0.236000 0.447227
0.238000 0.446828
0.240000 0.446429
0.242000 0.446030
0.244000 0.445633
0.246000 0.445236
0.248000 0.444840
0.250000 0.444444
0.252000 0.444050
0.254000 0.443656
0.256000 0.443262
0.258000 0.442870
0.260000 0.442478
0.262000 0.442087
0.264000 0.441696
0.266000 0.441306
0.268000 0.440917
0.270000 0.440529
0.272000 0.440141
0.274000 0.439754
0.276000 0.439367
0.278000 0.438982
0.280000 0.438596
0.282000 0.438212
0.284000 0.437828
0.286000 0.437445
0.288000 0.437063
0.290000 0.436681
0.292000 0.436300
0.294000 0.435920
0.296000 0.435540
0.298000 0.435161
0.300000 0.434783
0.302000 0.434405
0.304000 0.434028
0.306000 0.433651
0.308000 0.433276
0.310000 0.432900
0.312000 0.432526
0.314000 0.432152
0.316000 0.431779
0.318000 0.431406
0.320000 0.431034
0.322000 0.430663
0.324000 0.430293
0.326000 0.429923
0.328000 0.429553
0.330000 0.429185
0.332000 0.428816
0.334000 0.428449
0.336000 0.428082
0.338000 0.427716
0.340000 0.427350
0.342000 0.426985
0.344000 0.426621
0.346000 0.426257
0.348000 0.425894
0.350000 0.425532
0.352000 0.425170
0.354000 0.424809
0.356000 0.424448
0.358000 0.424088
0.360000 0.423729
0.362000 0.423370
0.364000 0.423012
0.366000 0.422654
0.368000 0.422297
0.370000 0.421941
0.372000 0.421585
0.374000 0.421230
0.376000 0.420875
0.378000 0.420521
0.380000 0.420168
0.382000 0.419815
0.384000 0.419463
0.386000 0.419111
0.388000 0.418760
0.390000 0.418410
0.392000 0.418060
0.394000 0.417711
0.396000 0.417362
0.398000 0.417014
0.400000 0.416667
0.402000 0.416320
0.404000 0.415973
0.406000 0.415628
0.408000 0.415282
0.410000 0.414938
0.412000 0.414594
0.414000 0.414250
0.416000 0.413907
0.418000 0.413565
0.420000 0.413223
0.422000 0.412882
0.424000 0.412541
0.426000 0.412201
0.428000 0.411862
0.430000 0.411523
0.432000 0.411184
0.434000 0.410846
0.436000 0.410509
0.438000 0.410172
0.440000 0.409836
0.442000 0.409500
0.444000 0.409165
0.446000 0.408831
0.448000 0.408497
0.450000 0.408163
0.452000 0.407830
0.454000 0.407498
0.456000 0.407166
0.458000 0.406835
0.460000 0.406504
0.462000 0.406174
0.464000 0.405844
0.466000 0.405515
0.468000 0.405186
0.470000 0.404858
0.472000 0.404531
0.474000 0.404204
0.476000 0.403877
0.478000 0.403551
0.480000 0.403226
0.482000 0.402901
0.484000 0.402576
0.486000 0.402253
0.488000 0.401929
0.490000 0.401606
0.492000 0.401284
0.494000 0.400962
0.496000 0.400641
0.498000 0.400320
0.500000 0.400000
0.502000 0.384615
0.504000 0.370370
0.506000 0.357143
0.508000 0.344828
0.510000 0.333333
0.512000 0.322581
0.514000 0.312500
0.516000 0.303030
0.518000 0.294118
0.520000 0.285714
0.522000 0.277778
0.524000 0.270270
0.526000 0.263158
0.528000 0.256410
0.530000 0.250000
0.532000 0.243902
0.534000 0.238095
0.536000 0.232558
0.538000 0.227273
0.540000 0.222222
0.542000 0.217391
0.544000 0.212766
0.546000 0.208333
0.548000 0.204082
0.550000 0.200000
0.552000 0.196078
0.554000 0.192308
0.556000 0.188679
0.558000 0.185185
0.560000 0.181818
0.562000 0.178571
0.564000 0.175439
0.566000 0.172414
0.568000 0.169492
0.570000 0.166667
0.572000 0.163934
0.574000 0.161290
0.576000 0.158730
0.578000 0.156250
0.580000 0.153846
0.582000 0.151515
0.584000 0.149254
0.586000 0.147059
0.588000 0.144928
0.590000 0.142857
0.592000 0.140845
0.594000 0.138889
0.596000 0.136986
0.598000 0.135135
0.600000 0.133333
0.602000 0.131579
0.604000 0.129870
0.606000 0.128205
0.608000 0.126582
0.610000 0.125000
0.612000 0.123457
0.614000 0.121951
0.616000 0.120482
0.618000 0.119048
0.620000 0.117647
0.622000 0.116279
0.624000 0.114943
0.626000 0.113636
0.628000 0.112360
0.630000 0.111111
0.632000 0.109890
0.634000 0.108696
0.636000 0.107527
0.638000 0.106383
0.640000 0.105263
0.642000 0.104167
0.644000 0.103093
0.646000 0.102041
0.648000 0.101010
0.650000 0.100000
0.652000 0.099010
0.654000 0.098039
0.656000 0.097087
0.658000 0.096154
0.660000 0.095238
0.662000 0.094340
0.664000 0.093458
0.666000 0.092593
0.668000 0.091743
0.670000 0.090909
0.672000 0.090090
0.674000 0.089286
0.676000 0.088496
0.678000 0.087719
0.680000 0.086957
0.682000 0.086207
0.684000 0.085470
0.686000 0.084746
0.688000 0.084034
0.690000 0.083333
0.692000 0.082645
0.694000 0.081967
0.696000 0.081301
0.698000 0.080645
0.700000 0.080000
0.702000 0.079365
0.704000 0.078740
0.706000 0.078125
0.708000 0.077519
0.710000 0.076923
0.712000 0.076336
0.714000 0.075758
0.716000 0.075188
0.718000 0.074627
0.720000 0.074074
0.722000 0.073529
0.724000 0.072993
0.726000 0.072464
0.728000 0.071942
0.730000 0.071429
0.732000 0.070922
0.734000 0.070423
0.736000 0.069930
0.738000 0.069444
0.740000 0.068966
0.742000 0.068493
0.744000 0.068027
0.746000 0.067568
0.748000 0.067114
0.750000 0.066667
0.752000 0.066225
0.754000 0.065789
0.756000 0.065359
0.758000 0.064935
0.760000 0.064516
0.762000 0.064103
0.764000 0.063694
0.766000 0.063291
0.768000 0.062893
0.770000 0.062500
0.772000 0.062112
0.774000 0.061728
0.776000 0.061350
0.778000 0.060976
0.780000 0.060606
0.782000 0.060241
0.784000 0.059880
0.786000 0.059524
0.788000 0.059172
0.790000 0.058824
0.792000 0.058480
0.794000 0.058140
0.796000 0.057803
0.798000 0.057471
0.800000 0.057143
0.802000 0.056818
0.804000 0.056497
0.806000 0.056180
0.808000 0.055866
0.810000 0.055556
0.812000 0.055249
0.814000 0.054945
0.816000 0.054645
0.818000 0.054348
0.820000 0.054054
0.822000 0.053763
0.824000 0.053476
0.826000 0.053191
0.828000 0.052910
0.830000 0.052632
0.832000 0.052356
0.834000 0.052083
0.836000 0.051813
0.838000 0.051546
0.840000 0.051282
0.842000 0.051020
0.844000 0.050761
0.846000 0.050505
0.848000 0.050251
0.850000 0.050000
0.852000 0.049751
0.854000 0.049505
0.856000 0.049261
0.858000 0.049020
0.860000 0.048780
0.862000 0.048544
0.864000 0.048309
0.866000 0.048077
0.868000 0.047847
0.870000 0.047619
0.872000 0.047393
0.874000 0.047170
0.876000 0.046948
0.878000 0.046729
0.880000 0.046512
0.882000 0.046296
0.884000 0.046083
0.886000 0.045872
0.888000 0.045662
0.890000 0.045455
0.892000 0.045249
0.894000 0.045045
0.896000 0.044843
0.898000 0.044643
0.900000 0.044444
0.902000 0.044248
0.904000 0.044053
0.906000 0.043860
0.908000 0.043668
0.910000 0.043478
0.912000 0.043290
0.914000 0.043103
0.916000 0.042918
0.918000 0.042735
0.920000 0.042553
0.922000 0.042373
0.924000 0.042194
0.926000 0.042017
0.928000 0.041841
0.930000 0.041667
0.932000 0.041494
0.934000 0.041322
0.936000 0.041152
0.938000 0.040984
0.940000 0.040816
0.942000 0.040650
0.944000 0.040486
0.946000 0.040323
0.948000 0.040161
0.950000 0.040000
0.952000 0.039841
0.954000 0.039683
0.956000 0.039526
0.958000 0.039370
0.960000 0.039216
0.962000 0.039062
0.964000 0.038911
0.966000 0.038760
0.968000 0.038610
0.970000 0.038462
0.972000 0.038314
0.974000 0.038168
0.976000 0.038023
0.978000 0.037879
0.980000 0.037736
0.982000 0.037594
0.984000 0.037453
0.986000 0.037313
0.988000 0.037175
0.990000 0.037037
0.992000 0.036900
0.994000 0.036765
0.996000 0.036630
0.998000 0.036496
1.000000 0.036364


==> exL/ex3_I=40/out_LSgauss_7MOODNew5210/iMOOD/res-I40-2MOOD-Phi_VarSteS.dat <==
0.012500 0.496901
0.037500 0.490804
0.062500 0.484854
0.087500 0.479048
0.112500 0.473378
0.137500 0.467842
0.162500 0.462433
0.187500 0.457149
0.212500 0.451980
0.237500 0.446936
0.262500 0.441984
0.287500 0.437183
0.312500 0.432391
0.337500 0.427914
0.362500 0.423053
0.387500 0.419348
0.412500 0.413156
0.437500 0.413897
0.462500 0.396324
0.487500 0.428259
0.512500 0.327514
0.537500 0.233400
0.562500 0.178139
0.587500 0.145492
0.612500 0.123287
0.637500 0.106852
0.662500 0.094237
0.687500 0.084290
0.712500 0.076248
0.737500 0.069609
0.762500 0.064034
0.787500 0.059286
0.812500 0.055194
0.837500 0.051631
0.862500 0.048500
0.887500 0.045727
0.912500 0.043254
0.937500 0.041035
0.962500 0.039032
0.987500 0.037216


==> exL/ex3_I=40/out_LSgauss_7MOODNew5210/iMOOD/res-I40-2MOOD.txt <==
Conv=y
nRes=1
normRes=1.903636e-15
nG=0
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=2
CellPDMap=2
CellPDMap=2
CellPDMap=2
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=1
CellPDMap=1
CellPDMap=1
CellPDMap=1
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
0.49690139754401618788
0.49080367171618183297
0.48485441337122575645
0.47904768744745218623
0.47337824102561459894
0.46784174655910210072
0.46243254525304094971
0.45714862166471953442
0.45198043577740704135
0.44693601572460811555
0.44198446731823320954
0.43718302358394639517
0.43239119381464824476
0.42791373860257381212
0.42305293911228264436
0.41934817580405225890
0.41315603004601114678
0.41389741484885456124
0.39632427381923696075
0.42825923499754725565
0.32751404941575035235
0.23339984315747777655
0.17813908106862019753
0.14549158030445835665
0.12328711608113743226
0.10685155267548251956
0.09423677264708829604
0.08428988446858086403
0.07624837513844476278
0.06960937961044791344
0.06403437378265498803
0.05928648994590913351
0.05519435607721633746
0.05163085296389001433
0.04849971708862473724
0.04572675082003661851
0.04325377432916049925
0.04103467242922257535
0.03903210108414707780
0.03721605800482882115
1.000
1.000
1.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.294
0.933
0.000
0.647
1.000
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.000
0.000
0.510
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933


==> exL/ex3_I=40/out_LSgauss_7MOODNew5210/iMOOD/res-I40-3MOOD-CPD.dat <==
0.012500 5 1.000000 0.000000 0.000000
0.037500 5 1.000000 0.647000 0.000000
0.062500 5 1.000000 1.000000 0.000000
0.087500 5 0.000000 0.502000 0.000000
0.112500 5 0.000000 0.502000 0.000000
0.137500 5 0.000000 0.502000 0.000000
0.162500 5 0.000000 0.502000 0.000000
0.187500 5 0.000000 0.502000 0.000000
0.212500 5 0.000000 0.502000 0.000000
0.237500 5 0.000000 0.502000 0.000000
0.262500 5 0.000000 0.502000 0.000000
0.287500 5 0.000000 0.502000 0.000000
0.312500 5 0.000000 0.502000 0.000000
0.337500 5 0.000000 0.502000 0.000000
0.362500 5 0.000000 0.502000 0.000000
0.387500 5 0.000000 0.502000 0.000000
0.412500 1 0.000000 0.502000 0.000000
0.437500 1 0.000000 0.502000 0.000000
0.462500 1 0.000000 0.502000 0.000000
0.487500 1 0.000000 0.502000 0.000000
0.512500 5 0.000000 0.502000 0.000000
0.537500 5 0.000000 0.502000 0.000000
0.562500 5 0.000000 0.502000 0.000000
0.587500 5 0.000000 0.502000 0.000000
0.612500 5 0.000000 0.502000 0.000000
0.637500 5 0.000000 0.502000 0.000000
0.662500 5 0.000000 0.502000 0.000000
0.687500 5 0.000000 0.502000 0.000000
0.712500 5 0.000000 0.502000 0.000000
0.737500 5 0.000000 0.502000 0.000000
0.762500 5 0.000000 0.502000 0.000000
0.787500 5 0.000000 0.502000 0.000000
0.812500 5 0.000000 0.502000 0.000000
0.837500 5 0.000000 0.502000 0.000000
0.862500 5 0.000000 0.502000 0.000000
0.887500 5 0.000000 0.502000 0.000000
0.912500 5 0.000000 0.502000 0.000000
0.937500 5 0.000000 0.000000 1.000000
0.962500 5 0.294000 0.000000 0.510000
0.987500 5 0.933000 0.510000 0.933000


==> exL/ex3_I=40/out_LSgauss_7MOODNew5210/iMOOD/res-I40-3MOOD-PhiError.dat <==
0.012500 0.00000007564723231157
0.037500 0.00000000404767730444
0.062500 0.00000000101183328383
0.087500 0.00000000579753162144
0.112500 0.00000000825084339739
0.137500 0.00000001986691100520
0.162500 0.00000004464398567494
0.187500 0.00000010039747244672
0.212500 0.00000022584608871945
0.237500 0.00000050809957236053
0.262500 0.00000114302757880935
0.287500 0.00000257144292015177
0.312500 0.00000578591002703410
0.337500 0.00001298189675597028
0.362500 0.00002991774696881055
0.387500 0.00005659778182570685
0.412500 0.00022472917525495628
0.437500 0.00098611288212080428
0.462500 0.00413952336835610168
0.487500 0.01757296082178760877
0.512500 0.00076182935446628131
0.537500 0.00278460541614039547
0.562500 0.00026170008787557153
0.587500 0.00032849661844525091
0.612500 0.00003823734744752560
0.637500 0.00002230502382627453
0.662500 0.00000982768382909449
0.687500 0.00000164784658246431
0.712500 0.00000029348346948510
0.737500 0.00000027540548711014
0.762500 0.00000020256577885902
0.787500 0.00000011147626549635
0.812500 0.00000005910972089573
0.837500 0.00000003614524094614
0.862500 0.00000001963613462108
0.887500 0.00000001974231751689
0.912500 0.00000000268814766280
0.937500 0.00000003692053593407
0.962500 0.00000003025206716384
0.987500 0.00000004549832686995


==> exL/ex3_I=40/out_LSgauss_7MOODNew5210/iMOOD/res-I40-3MOOD-Phi_PhiExact.dat <==
0.000000 0.500000
0.002000 0.499500
0.004000 0.499002
0.006000 0.498504
0.008000 0.498008
0.010000 0.497512
0.012000 0.497018
0.014000 0.496524
0.016000 0.496032
0.018000 0.495540
0.020000 0.495050
0.022000 0.494560
0.024000 0.494071
0.026000 0.493583
0.028000 0.493097
0.030000 0.492611
0.032000 0.492126
0.034000 0.491642
0.036000 0.491159
0.038000 0.490677
0.040000 0.490196
0.042000 0.489716
0.044000 0.489237
0.046000 0.488759
0.048000 0.488281
0.050000 0.487805
0.052000 0.487329
0.054000 0.486855
0.056000 0.486381
0.058000 0.485909
0.060000 0.485437
0.062000 0.484966
0.064000 0.484496
0.066000 0.484027
0.068000 0.483559
0.070000 0.483092
0.072000 0.482625
0.074000 0.482160
0.076000 0.481696
0.078000 0.481232
0.080000 0.480769
0.082000 0.480307
0.084000 0.479846
0.086000 0.479386
0.088000 0.478927
0.090000 0.478469
0.092000 0.478011
0.094000 0.477555
0.096000 0.477099
0.098000 0.476644
0.100000 0.476190
0.102000 0.475737
0.104000 0.475285
0.106000 0.474834
0.108000 0.474383
0.110000 0.473934
0.112000 0.473485
0.114000 0.473037
0.116000 0.472590
0.118000 0.472144
0.120000 0.471698
0.122000 0.471254
0.124000 0.470810
0.126000 0.470367
0.128000 0.469925
0.130000 0.469484
0.132000 0.469043
0.134000 0.468604
0.136000 0.468165
0.138000 0.467727
0.140000 0.467290
0.142000 0.466853
0.144000 0.466418
0.146000 0.465983
0.148000 0.465549
0.150000 0.465116
0.152000 0.464684
0.154000 0.464253
0.156000 0.463822
0.158000 0.463392
0.160000 0.462963
0.162000 0.462535
0.164000 0.462107
0.166000 0.461681
0.168000 0.461255
0.170000 0.460829
0.172000 0.460405
0.174000 0.459982
0.176000 0.459559
0.178000 0.459137
0.180000 0.458716
0.182000 0.458295
0.184000 0.457875
0.186000 0.457457
0.188000 0.457038
0.190000 0.456621
0.192000 0.456204
0.194000 0.455789
0.196000 0.455373
0.198000 0.454959
0.200000 0.454545
0.202000 0.454133
0.204000 0.453721
0.206000 0.453309
0.208000 0.452899
0.210000 0.452489
0.212000 0.452080
0.214000 0.451671
0.216000 0.451264
0.218000 0.450857
0.220000 0.450450
0.222000 0.450045
0.224000 0.449640
0.226000 0.449236
0.228000 0.448833
0.230000 0.448430
0.232000 0.448029
0.234000 0.447628
0.236000 0.447227
0.238000 0.446828
0.240000 0.446429
0.242000 0.446030
0.244000 0.445633
0.246000 0.445236
0.248000 0.444840
0.250000 0.444444
0.252000 0.444050
0.254000 0.443656
0.256000 0.443262
0.258000 0.442870
0.260000 0.442478
0.262000 0.442087
0.264000 0.441696
0.266000 0.441306
0.268000 0.440917
0.270000 0.440529
0.272000 0.440141
0.274000 0.439754
0.276000 0.439367
0.278000 0.438982
0.280000 0.438596
0.282000 0.438212
0.284000 0.437828
0.286000 0.437445
0.288000 0.437063
0.290000 0.436681
0.292000 0.436300
0.294000 0.435920
0.296000 0.435540
0.298000 0.435161
0.300000 0.434783
0.302000 0.434405
0.304000 0.434028
0.306000 0.433651
0.308000 0.433276
0.310000 0.432900
0.312000 0.432526
0.314000 0.432152
0.316000 0.431779
0.318000 0.431406
0.320000 0.431034
0.322000 0.430663
0.324000 0.430293
0.326000 0.429923
0.328000 0.429553
0.330000 0.429185
0.332000 0.428816
0.334000 0.428449
0.336000 0.428082
0.338000 0.427716
0.340000 0.427350
0.342000 0.426985
0.344000 0.426621
0.346000 0.426257
0.348000 0.425894
0.350000 0.425532
0.352000 0.425170
0.354000 0.424809
0.356000 0.424448
0.358000 0.424088
0.360000 0.423729
0.362000 0.423370
0.364000 0.423012
0.366000 0.422654
0.368000 0.422297
0.370000 0.421941
0.372000 0.421585
0.374000 0.421230
0.376000 0.420875
0.378000 0.420521
0.380000 0.420168
0.382000 0.419815
0.384000 0.419463
0.386000 0.419111
0.388000 0.418760
0.390000 0.418410
0.392000 0.418060
0.394000 0.417711
0.396000 0.417362
0.398000 0.417014
0.400000 0.416667
0.402000 0.416320
0.404000 0.415973
0.406000 0.415628
0.408000 0.415282
0.410000 0.414938
0.412000 0.414594
0.414000 0.414250
0.416000 0.413907
0.418000 0.413565
0.420000 0.413223
0.422000 0.412882
0.424000 0.412541
0.426000 0.412201
0.428000 0.411862
0.430000 0.411523
0.432000 0.411184
0.434000 0.410846
0.436000 0.410509
0.438000 0.410172
0.440000 0.409836
0.442000 0.409500
0.444000 0.409165
0.446000 0.408831
0.448000 0.408497
0.450000 0.408163
0.452000 0.407830
0.454000 0.407498
0.456000 0.407166
0.458000 0.406835
0.460000 0.406504
0.462000 0.406174
0.464000 0.405844
0.466000 0.405515
0.468000 0.405186
0.470000 0.404858
0.472000 0.404531
0.474000 0.404204
0.476000 0.403877
0.478000 0.403551
0.480000 0.403226
0.482000 0.402901
0.484000 0.402576
0.486000 0.402253
0.488000 0.401929
0.490000 0.401606
0.492000 0.401284
0.494000 0.400962
0.496000 0.400641
0.498000 0.400320
0.500000 0.400000
0.502000 0.384615
0.504000 0.370370
0.506000 0.357143
0.508000 0.344828
0.510000 0.333333
0.512000 0.322581
0.514000 0.312500
0.516000 0.303030
0.518000 0.294118
0.520000 0.285714
0.522000 0.277778
0.524000 0.270270
0.526000 0.263158
0.528000 0.256410
0.530000 0.250000
0.532000 0.243902
0.534000 0.238095
0.536000 0.232558
0.538000 0.227273
0.540000 0.222222
0.542000 0.217391
0.544000 0.212766
0.546000 0.208333
0.548000 0.204082
0.550000 0.200000
0.552000 0.196078
0.554000 0.192308
0.556000 0.188679
0.558000 0.185185
0.560000 0.181818
0.562000 0.178571
0.564000 0.175439
0.566000 0.172414
0.568000 0.169492
0.570000 0.166667
0.572000 0.163934
0.574000 0.161290
0.576000 0.158730
0.578000 0.156250
0.580000 0.153846
0.582000 0.151515
0.584000 0.149254
0.586000 0.147059
0.588000 0.144928
0.590000 0.142857
0.592000 0.140845
0.594000 0.138889
0.596000 0.136986
0.598000 0.135135
0.600000 0.133333
0.602000 0.131579
0.604000 0.129870
0.606000 0.128205
0.608000 0.126582
0.610000 0.125000
0.612000 0.123457
0.614000 0.121951
0.616000 0.120482
0.618000 0.119048
0.620000 0.117647
0.622000 0.116279
0.624000 0.114943
0.626000 0.113636
0.628000 0.112360
0.630000 0.111111
0.632000 0.109890
0.634000 0.108696
0.636000 0.107527
0.638000 0.106383
0.640000 0.105263
0.642000 0.104167
0.644000 0.103093
0.646000 0.102041
0.648000 0.101010
0.650000 0.100000
0.652000 0.099010
0.654000 0.098039
0.656000 0.097087
0.658000 0.096154
0.660000 0.095238
0.662000 0.094340
0.664000 0.093458
0.666000 0.092593
0.668000 0.091743
0.670000 0.090909
0.672000 0.090090
0.674000 0.089286
0.676000 0.088496
0.678000 0.087719
0.680000 0.086957
0.682000 0.086207
0.684000 0.085470
0.686000 0.084746
0.688000 0.084034
0.690000 0.083333
0.692000 0.082645
0.694000 0.081967
0.696000 0.081301
0.698000 0.080645
0.700000 0.080000
0.702000 0.079365
0.704000 0.078740
0.706000 0.078125
0.708000 0.077519
0.710000 0.076923
0.712000 0.076336
0.714000 0.075758
0.716000 0.075188
0.718000 0.074627
0.720000 0.074074
0.722000 0.073529
0.724000 0.072993
0.726000 0.072464
0.728000 0.071942
0.730000 0.071429
0.732000 0.070922
0.734000 0.070423
0.736000 0.069930
0.738000 0.069444
0.740000 0.068966
0.742000 0.068493
0.744000 0.068027
0.746000 0.067568
0.748000 0.067114
0.750000 0.066667
0.752000 0.066225
0.754000 0.065789
0.756000 0.065359
0.758000 0.064935
0.760000 0.064516
0.762000 0.064103
0.764000 0.063694
0.766000 0.063291
0.768000 0.062893
0.770000 0.062500
0.772000 0.062112
0.774000 0.061728
0.776000 0.061350
0.778000 0.060976
0.780000 0.060606
0.782000 0.060241
0.784000 0.059880
0.786000 0.059524
0.788000 0.059172
0.790000 0.058824
0.792000 0.058480
0.794000 0.058140
0.796000 0.057803
0.798000 0.057471
0.800000 0.057143
0.802000 0.056818
0.804000 0.056497
0.806000 0.056180
0.808000 0.055866
0.810000 0.055556
0.812000 0.055249
0.814000 0.054945
0.816000 0.054645
0.818000 0.054348
0.820000 0.054054
0.822000 0.053763
0.824000 0.053476
0.826000 0.053191
0.828000 0.052910
0.830000 0.052632
0.832000 0.052356
0.834000 0.052083
0.836000 0.051813
0.838000 0.051546
0.840000 0.051282
0.842000 0.051020
0.844000 0.050761
0.846000 0.050505
0.848000 0.050251
0.850000 0.050000
0.852000 0.049751
0.854000 0.049505
0.856000 0.049261
0.858000 0.049020
0.860000 0.048780
0.862000 0.048544
0.864000 0.048309
0.866000 0.048077
0.868000 0.047847
0.870000 0.047619
0.872000 0.047393
0.874000 0.047170
0.876000 0.046948
0.878000 0.046729
0.880000 0.046512
0.882000 0.046296
0.884000 0.046083
0.886000 0.045872
0.888000 0.045662
0.890000 0.045455
0.892000 0.045249
0.894000 0.045045
0.896000 0.044843
0.898000 0.044643
0.900000 0.044444
0.902000 0.044248
0.904000 0.044053
0.906000 0.043860
0.908000 0.043668
0.910000 0.043478
0.912000 0.043290
0.914000 0.043103
0.916000 0.042918
0.918000 0.042735
0.920000 0.042553
0.922000 0.042373
0.924000 0.042194
0.926000 0.042017
0.928000 0.041841
0.930000 0.041667
0.932000 0.041494
0.934000 0.041322
0.936000 0.041152
0.938000 0.040984
0.940000 0.040816
0.942000 0.040650
0.944000 0.040486
0.946000 0.040323
0.948000 0.040161
0.950000 0.040000
0.952000 0.039841
0.954000 0.039683
0.956000 0.039526
0.958000 0.039370
0.960000 0.039216
0.962000 0.039062
0.964000 0.038911
0.966000 0.038760
0.968000 0.038610
0.970000 0.038462
0.972000 0.038314
0.974000 0.038168
0.976000 0.038023
0.978000 0.037879
0.980000 0.037736
0.982000 0.037594
0.984000 0.037453
0.986000 0.037313
0.988000 0.037175
0.990000 0.037037
0.992000 0.036900
0.994000 0.036765
0.996000 0.036630
0.998000 0.036496
1.000000 0.036364


==> exL/ex3_I=40/out_LSgauss_7MOODNew5210/iMOOD/res-I40-3MOOD-Phi_VarSteS.dat <==
0.012500 0.496901
0.037500 0.490804
0.062500 0.484854
0.087500 0.479048
0.112500 0.473378
0.137500 0.467842
0.162500 0.462433
0.187500 0.457148
0.212500 0.451982
0.237500 0.446933
0.262500 0.441992
0.287500 0.437165
0.312500 0.432431
0.337500 0.427825
0.362500 0.423254
0.387500 0.418909
0.412500 0.414287
0.437500 0.411246
0.462500 0.401955
0.487500 0.419586
0.512500 0.323610
0.537500 0.232930
0.562500 0.178253
0.587500 0.145529
0.612500 0.123282
0.637500 0.106847
0.662500 0.094236
0.687500 0.084290
0.712500 0.076248
0.737500 0.069609
0.762500 0.064034
0.787500 0.059286
0.812500 0.055194
0.837500 0.051631
0.862500 0.048500
0.887500 0.045727
0.912500 0.043254
0.937500 0.041035
0.962500 0.039032
0.987500 0.037216


==> exL/ex3_I=40/out_LSgauss_7MOODNew5210/iMOOD/res-I40-3MOOD.txt <==
Conv=y
nRes=1
normRes=1.954749e-15
nG=0
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=1
CellPDMap=1
CellPDMap=1
CellPDMap=1
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=1
CellPDMap=1
CellPDMap=0
CellPDMap=0
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
0.49690087558951778757
0.49080369962489600599
0.48485442028195874231
0.47904764766615870464
0.47337829762926952881
0.46784161039456206854
0.46243285139905326853
0.45714793334238212896
0.45198198431124542163
0.44693253202458105289
0.44199230443582016026
0.43716539273053101056
0.43243085825859722826
0.42782454656667451287
0.42325445547450790684
0.41890859247364198303
0.41428675224660849175
0.41124611956968398774
0.40195533519236437137
0.41958639496184452211
0.32360975534498770401
0.23293021737993407916
0.17825313315332597108
0.14552874691321684986
0.12328230592558933609
0.10684741890776380813
0.09423625611928099222
0.08429006033173547241
0.07624843730654520813
0.06960937698641478377
0.06403436869859975566
0.05928648919573861753
0.05519435629715768038
0.05163085305396627328
0.04849971708842284318
0.04572675081370723704
0.04325377432768726105
0.04103467243030960165
0.03903210108329048522
0.03721605800610635478
1.000
1.000
1.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.294
0.933
0.000
0.647
1.000
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.000
0.000
0.510
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933


==> exL/ex3_I=40/out_LSgauss_7MOODNew5210/iMOOD/res-I40-4MOOD-CPD.dat <==
0.012500 5 1.000000 0.000000 0.000000
0.037500 5 1.000000 0.647000 0.000000
0.062500 5 1.000000 1.000000 0.000000
0.087500 5 0.000000 0.502000 0.000000
0.112500 5 0.000000 0.502000 0.000000
0.137500 5 0.000000 0.502000 0.000000
0.162500 5 0.000000 0.502000 0.000000
0.187500 5 0.000000 0.502000 0.000000
0.212500 5 0.000000 0.502000 0.000000
0.237500 5 0.000000 0.502000 0.000000
0.262500 5 0.000000 0.502000 0.000000
0.287500 5 0.000000 0.502000 0.000000
0.312500 5 0.000000 0.502000 0.000000
0.337500 5 0.000000 0.502000 0.000000
0.362500 5 0.000000 0.502000 0.000000
0.387500 5 0.000000 0.502000 0.000000
0.412500 1 0.000000 0.502000 0.000000
0.437500 1 0.000000 0.502000 0.000000
0.462500 0 0.000000 0.000000 0.000000
0.487500 0 0.000000 0.000000 0.000000
0.512500 5 0.000000 0.502000 0.000000
0.537500 5 0.000000 0.502000 0.000000
0.562500 5 0.000000 0.502000 0.000000
0.587500 5 0.000000 0.502000 0.000000
0.612500 5 0.000000 0.502000 0.000000
0.637500 5 0.000000 0.502000 0.000000
0.662500 5 0.000000 0.502000 0.000000
0.687500 5 0.000000 0.502000 0.000000
0.712500 5 0.000000 0.502000 0.000000
0.737500 5 0.000000 0.502000 0.000000
0.762500 5 0.000000 0.502000 0.000000
0.787500 5 0.000000 0.502000 0.000000
0.812500 5 0.000000 0.502000 0.000000
0.837500 5 0.000000 0.502000 0.000000
0.862500 5 0.000000 0.502000 0.000000
0.887500 5 0.000000 0.502000 0.000000
0.912500 5 0.000000 0.502000 0.000000
0.937500 5 0.000000 0.000000 1.000000
0.962500 5 0.294000 0.000000 0.510000
0.987500 5 0.933000 0.510000 0.933000


==> exL/ex3_I=40/out_LSgauss_7MOODNew5210/iMOOD/res-I40-4MOOD-PhiError.dat <==
0.012500 0.00000014931844938282
0.037500 0.00000000798115445955
0.062500 0.00000000196673621833
0.087500 0.00000001134845689643
0.112500 0.00000001614568895247
0.137500 0.00000003882086485607
0.162500 0.00000008730687722780
0.187500 0.00000019627380087872
0.212500 0.00000044158170769970
0.237500 0.00000099339806847176
0.262500 0.00000223480955219291
0.287500 0.00000502756585746278
0.312500 0.00001131296204875953
0.337500 0.00002536100631550520
0.362500 0.00005893397855216698
0.387500 0.00010384029826127072
0.412500 0.00050587487061354297
0.437500 0.00209674138144039235
0.462500 0.00205445452031610687
0.487500 0.00201343414005655807
0.512500 0.00840824570718479158
0.537500 0.00201357409392061149
0.562500 0.00001939950969623294
0.587500 0.00026437026856210299
0.612500 0.00005081215188096344
0.637500 0.00001421094799258782
0.662500 0.00000902823584843226
0.687500 0.00000202702739933447
0.712500 0.00000040582381037602
0.737500 0.00000026605320523065
0.762500 0.00000019251706431800
0.787500 0.00000011028577510258
0.812500 0.00000005959512384274
0.837500 0.00000003631134842114
0.862500 0.00000001962999237465
0.887500 0.00000001972970683356
0.912500 0.00000000269081933124
0.937500 0.00000003692311180414
0.962500 0.00000003025409472945
0.987500 0.00000004550127369329


==> exL/ex3_I=40/out_LSgauss_7MOODNew5210/iMOOD/res-I40-4MOOD-Phi_PhiExact.dat <==
0.000000 0.500000
0.002000 0.499500
0.004000 0.499002
0.006000 0.498504
0.008000 0.498008
0.010000 0.497512
0.012000 0.497018
0.014000 0.496524
0.016000 0.496032
0.018000 0.495540
0.020000 0.495050
0.022000 0.494560
0.024000 0.494071
0.026000 0.493583
0.028000 0.493097
0.030000 0.492611
0.032000 0.492126
0.034000 0.491642
0.036000 0.491159
0.038000 0.490677
0.040000 0.490196
0.042000 0.489716
0.044000 0.489237
0.046000 0.488759
0.048000 0.488281
0.050000 0.487805
0.052000 0.487329
0.054000 0.486855
0.056000 0.486381
0.058000 0.485909
0.060000 0.485437
0.062000 0.484966
0.064000 0.484496
0.066000 0.484027
0.068000 0.483559
0.070000 0.483092
0.072000 0.482625
0.074000 0.482160
0.076000 0.481696
0.078000 0.481232
0.080000 0.480769
0.082000 0.480307
0.084000 0.479846
0.086000 0.479386
0.088000 0.478927
0.090000 0.478469
0.092000 0.478011
0.094000 0.477555
0.096000 0.477099
0.098000 0.476644
0.100000 0.476190
0.102000 0.475737
0.104000 0.475285
0.106000 0.474834
0.108000 0.474383
0.110000 0.473934
0.112000 0.473485
0.114000 0.473037
0.116000 0.472590
0.118000 0.472144
0.120000 0.471698
0.122000 0.471254
0.124000 0.470810
0.126000 0.470367
0.128000 0.469925
0.130000 0.469484
0.132000 0.469043
0.134000 0.468604
0.136000 0.468165
0.138000 0.467727
0.140000 0.467290
0.142000 0.466853
0.144000 0.466418
0.146000 0.465983
0.148000 0.465549
0.150000 0.465116
0.152000 0.464684
0.154000 0.464253
0.156000 0.463822
0.158000 0.463392
0.160000 0.462963
0.162000 0.462535
0.164000 0.462107
0.166000 0.461681
0.168000 0.461255
0.170000 0.460829
0.172000 0.460405
0.174000 0.459982
0.176000 0.459559
0.178000 0.459137
0.180000 0.458716
0.182000 0.458295
0.184000 0.457875
0.186000 0.457457
0.188000 0.457038
0.190000 0.456621
0.192000 0.456204
0.194000 0.455789
0.196000 0.455373
0.198000 0.454959
0.200000 0.454545
0.202000 0.454133
0.204000 0.453721
0.206000 0.453309
0.208000 0.452899
0.210000 0.452489
0.212000 0.452080
0.214000 0.451671
0.216000 0.451264
0.218000 0.450857
0.220000 0.450450
0.222000 0.450045
0.224000 0.449640
0.226000 0.449236
0.228000 0.448833
0.230000 0.448430
0.232000 0.448029
0.234000 0.447628
0.236000 0.447227
0.238000 0.446828
0.240000 0.446429
0.242000 0.446030
0.244000 0.445633
0.246000 0.445236
0.248000 0.444840
0.250000 0.444444
0.252000 0.444050
0.254000 0.443656
0.256000 0.443262
0.258000 0.442870
0.260000 0.442478
0.262000 0.442087
0.264000 0.441696
0.266000 0.441306
0.268000 0.440917
0.270000 0.440529
0.272000 0.440141
0.274000 0.439754
0.276000 0.439367
0.278000 0.438982
0.280000 0.438596
0.282000 0.438212
0.284000 0.437828
0.286000 0.437445
0.288000 0.437063
0.290000 0.436681
0.292000 0.436300
0.294000 0.435920
0.296000 0.435540
0.298000 0.435161
0.300000 0.434783
0.302000 0.434405
0.304000 0.434028
0.306000 0.433651
0.308000 0.433276
0.310000 0.432900
0.312000 0.432526
0.314000 0.432152
0.316000 0.431779
0.318000 0.431406
0.320000 0.431034
0.322000 0.430663
0.324000 0.430293
0.326000 0.429923
0.328000 0.429553
0.330000 0.429185
0.332000 0.428816
0.334000 0.428449
0.336000 0.428082
0.338000 0.427716
0.340000 0.427350
0.342000 0.426985
0.344000 0.426621
0.346000 0.426257
0.348000 0.425894
0.350000 0.425532
0.352000 0.425170
0.354000 0.424809
0.356000 0.424448
0.358000 0.424088
0.360000 0.423729
0.362000 0.423370
0.364000 0.423012
0.366000 0.422654
0.368000 0.422297
0.370000 0.421941
0.372000 0.421585
0.374000 0.421230
0.376000 0.420875
0.378000 0.420521
0.380000 0.420168
0.382000 0.419815
0.384000 0.419463
0.386000 0.419111
0.388000 0.418760
0.390000 0.418410
0.392000 0.418060
0.394000 0.417711
0.396000 0.417362
0.398000 0.417014
0.400000 0.416667
0.402000 0.416320
0.404000 0.415973
0.406000 0.415628
0.408000 0.415282
0.410000 0.414938
0.412000 0.414594
0.414000 0.414250
0.416000 0.413907
0.418000 0.413565
0.420000 0.413223
0.422000 0.412882
0.424000 0.412541
0.426000 0.412201
0.428000 0.411862
0.430000 0.411523
0.432000 0.411184
0.434000 0.410846
0.436000 0.410509
0.438000 0.410172
0.440000 0.409836
0.442000 0.409500
0.444000 0.409165
0.446000 0.408831
0.448000 0.408497
0.450000 0.408163
0.452000 0.407830
0.454000 0.407498
0.456000 0.407166
0.458000 0.406835
0.460000 0.406504
0.462000 0.406174
0.464000 0.405844
0.466000 0.405515
0.468000 0.405186
0.470000 0.404858
0.472000 0.404531
0.474000 0.404204
0.476000 0.403877
0.478000 0.403551
0.480000 0.403226
0.482000 0.402901
0.484000 0.402576
0.486000 0.402253
0.488000 0.401929
0.490000 0.401606
0.492000 0.401284
0.494000 0.400962
0.496000 0.400641
0.498000 0.400320
0.500000 0.400000
0.502000 0.384615
0.504000 0.370370
0.506000 0.357143
0.508000 0.344828
0.510000 0.333333
0.512000 0.322581
0.514000 0.312500
0.516000 0.303030
0.518000 0.294118
0.520000 0.285714
0.522000 0.277778
0.524000 0.270270
0.526000 0.263158
0.528000 0.256410
0.530000 0.250000
0.532000 0.243902
0.534000 0.238095
0.536000 0.232558
0.538000 0.227273
0.540000 0.222222
0.542000 0.217391
0.544000 0.212766
0.546000 0.208333
0.548000 0.204082
0.550000 0.200000
0.552000 0.196078
0.554000 0.192308
0.556000 0.188679
0.558000 0.185185
0.560000 0.181818
0.562000 0.178571
0.564000 0.175439
0.566000 0.172414
0.568000 0.169492
0.570000 0.166667
0.572000 0.163934
0.574000 0.161290
0.576000 0.158730
0.578000 0.156250
0.580000 0.153846
0.582000 0.151515
0.584000 0.149254
0.586000 0.147059
0.588000 0.144928
0.590000 0.142857
0.592000 0.140845
0.594000 0.138889
0.596000 0.136986
0.598000 0.135135
0.600000 0.133333
0.602000 0.131579
0.604000 0.129870
0.606000 0.128205
0.608000 0.126582
0.610000 0.125000
0.612000 0.123457
0.614000 0.121951
0.616000 0.120482
0.618000 0.119048
0.620000 0.117647
0.622000 0.116279
0.624000 0.114943
0.626000 0.113636
0.628000 0.112360
0.630000 0.111111
0.632000 0.109890
0.634000 0.108696
0.636000 0.107527
0.638000 0.106383
0.640000 0.105263
0.642000 0.104167
0.644000 0.103093
0.646000 0.102041
0.648000 0.101010
0.650000 0.100000
0.652000 0.099010
0.654000 0.098039
0.656000 0.097087
0.658000 0.096154
0.660000 0.095238
0.662000 0.094340
0.664000 0.093458
0.666000 0.092593
0.668000 0.091743
0.670000 0.090909
0.672000 0.090090
0.674000 0.089286
0.676000 0.088496
0.678000 0.087719
0.680000 0.086957
0.682000 0.086207
0.684000 0.085470
0.686000 0.084746
0.688000 0.084034
0.690000 0.083333
0.692000 0.082645
0.694000 0.081967
0.696000 0.081301
0.698000 0.080645
0.700000 0.080000
0.702000 0.079365
0.704000 0.078740
0.706000 0.078125
0.708000 0.077519
0.710000 0.076923
0.712000 0.076336
0.714000 0.075758
0.716000 0.075188
0.718000 0.074627
0.720000 0.074074
0.722000 0.073529
0.724000 0.072993
0.726000 0.072464
0.728000 0.071942
0.730000 0.071429
0.732000 0.070922
0.734000 0.070423
0.736000 0.069930
0.738000 0.069444
0.740000 0.068966
0.742000 0.068493
0.744000 0.068027
0.746000 0.067568
0.748000 0.067114
0.750000 0.066667
0.752000 0.066225
0.754000 0.065789
0.756000 0.065359
0.758000 0.064935
0.760000 0.064516
0.762000 0.064103
0.764000 0.063694
0.766000 0.063291
0.768000 0.062893
0.770000 0.062500
0.772000 0.062112
0.774000 0.061728
0.776000 0.061350
0.778000 0.060976
0.780000 0.060606
0.782000 0.060241
0.784000 0.059880
0.786000 0.059524
0.788000 0.059172
0.790000 0.058824
0.792000 0.058480
0.794000 0.058140
0.796000 0.057803
0.798000 0.057471
0.800000 0.057143
0.802000 0.056818
0.804000 0.056497
0.806000 0.056180
0.808000 0.055866
0.810000 0.055556
0.812000 0.055249
0.814000 0.054945
0.816000 0.054645
0.818000 0.054348
0.820000 0.054054
0.822000 0.053763
0.824000 0.053476
0.826000 0.053191
0.828000 0.052910
0.830000 0.052632
0.832000 0.052356
0.834000 0.052083
0.836000 0.051813
0.838000 0.051546
0.840000 0.051282
0.842000 0.051020
0.844000 0.050761
0.846000 0.050505
0.848000 0.050251
0.850000 0.050000
0.852000 0.049751
0.854000 0.049505
0.856000 0.049261
0.858000 0.049020
0.860000 0.048780
0.862000 0.048544
0.864000 0.048309
0.866000 0.048077
0.868000 0.047847
0.870000 0.047619
0.872000 0.047393
0.874000 0.047170
0.876000 0.046948
0.878000 0.046729
0.880000 0.046512
0.882000 0.046296
0.884000 0.046083
0.886000 0.045872
0.888000 0.045662
0.890000 0.045455
0.892000 0.045249
0.894000 0.045045
0.896000 0.044843
0.898000 0.044643
0.900000 0.044444
0.902000 0.044248
0.904000 0.044053
0.906000 0.043860
0.908000 0.043668
0.910000 0.043478
0.912000 0.043290
0.914000 0.043103
0.916000 0.042918
0.918000 0.042735
0.920000 0.042553
0.922000 0.042373
0.924000 0.042194
0.926000 0.042017
0.928000 0.041841
0.930000 0.041667
0.932000 0.041494
0.934000 0.041322
0.936000 0.041152
0.938000 0.040984
0.940000 0.040816
0.942000 0.040650
0.944000 0.040486
0.946000 0.040323
0.948000 0.040161
0.950000 0.040000
0.952000 0.039841
0.954000 0.039683
0.956000 0.039526
0.958000 0.039370
0.960000 0.039216
0.962000 0.039062
0.964000 0.038911
0.966000 0.038760
0.968000 0.038610
0.970000 0.038462
0.972000 0.038314
0.974000 0.038168
0.976000 0.038023
0.978000 0.037879
0.980000 0.037736
0.982000 0.037594
0.984000 0.037453
0.986000 0.037313
0.988000 0.037175
0.990000 0.037037
0.992000 0.036900
0.994000 0.036765
0.996000 0.036630
0.998000 0.036496
1.000000 0.036364


==> exL/ex3_I=40/out_LSgauss_7MOODNew5210/iMOOD/res-I40-4MOOD-Phi_VarSteS.dat <==
0.012500 0.496901
0.037500 0.490804
0.062500 0.484854
0.087500 0.479048
0.112500 0.473378
0.137500 0.467842
0.162500 0.462433
0.187500 0.457148
0.212500 0.451983
0.237500 0.446931
0.262500 0.441996
0.287500 0.437158
0.312500 0.432448
0.337500 0.427786
0.362500 0.423343
0.387500 0.418748
0.412500 0.415017
0.437500 0.408163
0.462500 0.404040
0.487500 0.400000
0.512500 0.315963
0.537500 0.232159
0.562500 0.178495
0.587500 0.145593
0.612500 0.123270
0.637500 0.106839
0.662500 0.094235
0.687500 0.084290
0.712500 0.076249
0.737500 0.069609
0.762500 0.064034
0.787500 0.059286
0.812500 0.055194
0.837500 0.051631
0.862500 0.048500
0.887500 0.045727
0.912500 0.043254
0.937500 0.041035
0.962500 0.039032
0.987500 0.037216


==> exL/ex3_I=40/out_LSgauss_7MOODNew5210/iMOOD/res-I40-4MOOD.txt <==
Conv=y
nRes=1
normRes=1.546362e-15
nG=0
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=1
CellPDMap=1
CellPDMap=0
CellPDMap=0
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
0.49690065062383609318
0.49080371165372776998
0.48485442326052824447
0.47904763052017018676
0.47337832202580187868
0.46784155170678620728
0.46243298334991617127
0.45714763667110880352
0.45198265173904184078
0.44693103052694022059
0.44199568227295116252
0.43715779372175339601
0.43244795713067302190
0.42778620366360303739
0.42334330720002888437
0.41874815439355500546
0.41501735629247699100
0.40816326530612279111
0.40404040404040436618
0.40000000000000035527
0.31596333899226919373
0.23215918605771429517
0.17849543373150530967
0.14559287326309999777
0.12326973112115589826
0.10683932483193012142
0.09423545667130032999
0.08429043951255234257
0.07624854964688609904
0.06960936763413290429
0.06403435864988521464
0.05928648800524822376
0.05519435678256062738
0.05163085322007374828
0.04849971708228059675
0.04572675080109655371
0.04325377432501559261
0.04103467243288547173
0.03903210108126291961
0.03721605800905317812
1.000
1.000
1.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.294
0.933
0.000
0.647
1.000
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.000
0.000
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.000
0.000
0.510
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933


==> exL/ex3_I=40/out_LSgauss_7MOODNew5210/res-I40-4MOOD-CPD.dat <==
0.012500 5 1.000000 0.000000 0.000000
0.037500 5 1.000000 0.647000 0.000000
0.062500 5 1.000000 1.000000 0.000000
0.087500 5 0.000000 0.502000 0.000000
0.112500 5 0.000000 0.502000 0.000000
0.137500 5 0.000000 0.502000 0.000000
0.162500 5 0.000000 0.502000 0.000000
0.187500 5 0.000000 0.502000 0.000000
0.212500 5 0.000000 0.502000 0.000000
0.237500 5 0.000000 0.502000 0.000000
0.262500 5 0.000000 0.502000 0.000000
0.287500 5 0.000000 0.502000 0.000000
0.312500 5 0.000000 0.502000 0.000000
0.337500 5 0.000000 0.502000 0.000000
0.362500 5 0.000000 0.502000 0.000000
0.387500 5 0.000000 0.502000 0.000000
0.412500 1 0.000000 0.502000 0.000000
0.437500 1 0.000000 0.502000 0.000000
0.462500 0 0.000000 0.000000 0.000000
0.487500 0 0.000000 0.000000 0.000000
0.512500 5 0.000000 0.502000 0.000000
0.537500 5 0.000000 0.502000 0.000000
0.562500 5 0.000000 0.502000 0.000000
0.587500 5 0.000000 0.502000 0.000000
0.612500 5 0.000000 0.502000 0.000000
0.637500 5 0.000000 0.502000 0.000000
0.662500 5 0.000000 0.502000 0.000000
0.687500 5 0.000000 0.502000 0.000000
0.712500 5 0.000000 0.502000 0.000000
0.737500 5 0.000000 0.502000 0.000000
0.762500 5 0.000000 0.502000 0.000000
0.787500 5 0.000000 0.502000 0.000000
0.812500 5 0.000000 0.502000 0.000000
0.837500 5 0.000000 0.502000 0.000000
0.862500 5 0.000000 0.502000 0.000000
0.887500 5 0.000000 0.502000 0.000000
0.912500 5 0.000000 0.502000 0.000000
0.937500 5 0.000000 0.000000 1.000000
0.962500 5 0.294000 0.000000 0.510000
0.987500 5 0.933000 0.510000 0.933000


==> exL/ex3_I=40/out_LSgauss_7MOODNew5210/res-I40-4MOOD-PhiError.dat <==
0.012500 0.00000014931844938282
0.037500 0.00000000798115445955
0.062500 0.00000000196673621833
0.087500 0.00000001134845689643
0.112500 0.00000001614568895247
0.137500 0.00000003882086485607
0.162500 0.00000008730687722780
0.187500 0.00000019627380087872
0.212500 0.00000044158170769970
0.237500 0.00000099339806847176
0.262500 0.00000223480955219291
0.287500 0.00000502756585746278
0.312500 0.00001131296204875953
0.337500 0.00002536100631550520
0.362500 0.00005893397855216698
0.387500 0.00010384029826127072
0.412500 0.00050587487061354297
0.437500 0.00209674138144039235
0.462500 0.00205445452031610687
0.487500 0.00201343414005655807
0.512500 0.00840824570718479158
0.537500 0.00201357409392061149
0.562500 0.00001939950969623294
0.587500 0.00026437026856210299
0.612500 0.00005081215188096344
0.637500 0.00001421094799258782
0.662500 0.00000902823584843226
0.687500 0.00000202702739933447
0.712500 0.00000040582381037602
0.737500 0.00000026605320523065
0.762500 0.00000019251706431800
0.787500 0.00000011028577510258
0.812500 0.00000005959512384274
0.837500 0.00000003631134842114
0.862500 0.00000001962999237465
0.887500 0.00000001972970683356
0.912500 0.00000000269081933124
0.937500 0.00000003692311180414
0.962500 0.00000003025409472945
0.987500 0.00000004550127369329


==> exL/ex3_I=40/out_LSgauss_7MOODNew5210/res-I40-4MOOD-Phi_PhiExact.dat <==
0.000000 0.500000
0.002000 0.499500
0.004000 0.499002
0.006000 0.498504
0.008000 0.498008
0.010000 0.497512
0.012000 0.497018
0.014000 0.496524
0.016000 0.496032
0.018000 0.495540
0.020000 0.495050
0.022000 0.494560
0.024000 0.494071
0.026000 0.493583
0.028000 0.493097
0.030000 0.492611
0.032000 0.492126
0.034000 0.491642
0.036000 0.491159
0.038000 0.490677
0.040000 0.490196
0.042000 0.489716
0.044000 0.489237
0.046000 0.488759
0.048000 0.488281
0.050000 0.487805
0.052000 0.487329
0.054000 0.486855
0.056000 0.486381
0.058000 0.485909
0.060000 0.485437
0.062000 0.484966
0.064000 0.484496
0.066000 0.484027
0.068000 0.483559
0.070000 0.483092
0.072000 0.482625
0.074000 0.482160
0.076000 0.481696
0.078000 0.481232
0.080000 0.480769
0.082000 0.480307
0.084000 0.479846
0.086000 0.479386
0.088000 0.478927
0.090000 0.478469
0.092000 0.478011
0.094000 0.477555
0.096000 0.477099
0.098000 0.476644
0.100000 0.476190
0.102000 0.475737
0.104000 0.475285
0.106000 0.474834
0.108000 0.474383
0.110000 0.473934
0.112000 0.473485
0.114000 0.473037
0.116000 0.472590
0.118000 0.472144
0.120000 0.471698
0.122000 0.471254
0.124000 0.470810
0.126000 0.470367
0.128000 0.469925
0.130000 0.469484
0.132000 0.469043
0.134000 0.468604
0.136000 0.468165
0.138000 0.467727
0.140000 0.467290
0.142000 0.466853
0.144000 0.466418
0.146000 0.465983
0.148000 0.465549
0.150000 0.465116
0.152000 0.464684
0.154000 0.464253
0.156000 0.463822
0.158000 0.463392
0.160000 0.462963
0.162000 0.462535
0.164000 0.462107
0.166000 0.461681
0.168000 0.461255
0.170000 0.460829
0.172000 0.460405
0.174000 0.459982
0.176000 0.459559
0.178000 0.459137
0.180000 0.458716
0.182000 0.458295
0.184000 0.457875
0.186000 0.457457
0.188000 0.457038
0.190000 0.456621
0.192000 0.456204
0.194000 0.455789
0.196000 0.455373
0.198000 0.454959
0.200000 0.454545
0.202000 0.454133
0.204000 0.453721
0.206000 0.453309
0.208000 0.452899
0.210000 0.452489
0.212000 0.452080
0.214000 0.451671
0.216000 0.451264
0.218000 0.450857
0.220000 0.450450
0.222000 0.450045
0.224000 0.449640
0.226000 0.449236
0.228000 0.448833
0.230000 0.448430
0.232000 0.448029
0.234000 0.447628
0.236000 0.447227
0.238000 0.446828
0.240000 0.446429
0.242000 0.446030
0.244000 0.445633
0.246000 0.445236
0.248000 0.444840
0.250000 0.444444
0.252000 0.444050
0.254000 0.443656
0.256000 0.443262
0.258000 0.442870
0.260000 0.442478
0.262000 0.442087
0.264000 0.441696
0.266000 0.441306
0.268000 0.440917
0.270000 0.440529
0.272000 0.440141
0.274000 0.439754
0.276000 0.439367
0.278000 0.438982
0.280000 0.438596
0.282000 0.438212
0.284000 0.437828
0.286000 0.437445
0.288000 0.437063
0.290000 0.436681
0.292000 0.436300
0.294000 0.435920
0.296000 0.435540
0.298000 0.435161
0.300000 0.434783
0.302000 0.434405
0.304000 0.434028
0.306000 0.433651
0.308000 0.433276
0.310000 0.432900
0.312000 0.432526
0.314000 0.432152
0.316000 0.431779
0.318000 0.431406
0.320000 0.431034
0.322000 0.430663
0.324000 0.430293
0.326000 0.429923
0.328000 0.429553
0.330000 0.429185
0.332000 0.428816
0.334000 0.428449
0.336000 0.428082
0.338000 0.427716
0.340000 0.427350
0.342000 0.426985
0.344000 0.426621
0.346000 0.426257
0.348000 0.425894
0.350000 0.425532
0.352000 0.425170
0.354000 0.424809
0.356000 0.424448
0.358000 0.424088
0.360000 0.423729
0.362000 0.423370
0.364000 0.423012
0.366000 0.422654
0.368000 0.422297
0.370000 0.421941
0.372000 0.421585
0.374000 0.421230
0.376000 0.420875
0.378000 0.420521
0.380000 0.420168
0.382000 0.419815
0.384000 0.419463
0.386000 0.419111
0.388000 0.418760
0.390000 0.418410
0.392000 0.418060
0.394000 0.417711
0.396000 0.417362
0.398000 0.417014
0.400000 0.416667
0.402000 0.416320
0.404000 0.415973
0.406000 0.415628
0.408000 0.415282
0.410000 0.414938
0.412000 0.414594
0.414000 0.414250
0.416000 0.413907
0.418000 0.413565
0.420000 0.413223
0.422000 0.412882
0.424000 0.412541
0.426000 0.412201
0.428000 0.411862
0.430000 0.411523
0.432000 0.411184
0.434000 0.410846
0.436000 0.410509
0.438000 0.410172
0.440000 0.409836
0.442000 0.409500
0.444000 0.409165
0.446000 0.408831
0.448000 0.408497
0.450000 0.408163
0.452000 0.407830
0.454000 0.407498
0.456000 0.407166
0.458000 0.406835
0.460000 0.406504
0.462000 0.406174
0.464000 0.405844
0.466000 0.405515
0.468000 0.405186
0.470000 0.404858
0.472000 0.404531
0.474000 0.404204
0.476000 0.403877
0.478000 0.403551
0.480000 0.403226
0.482000 0.402901
0.484000 0.402576
0.486000 0.402253
0.488000 0.401929
0.490000 0.401606
0.492000 0.401284
0.494000 0.400962
0.496000 0.400641
0.498000 0.400320
0.500000 0.400000
0.502000 0.384615
0.504000 0.370370
0.506000 0.357143
0.508000 0.344828
0.510000 0.333333
0.512000 0.322581
0.514000 0.312500
0.516000 0.303030
0.518000 0.294118
0.520000 0.285714
0.522000 0.277778
0.524000 0.270270
0.526000 0.263158
0.528000 0.256410
0.530000 0.250000
0.532000 0.243902
0.534000 0.238095
0.536000 0.232558
0.538000 0.227273
0.540000 0.222222
0.542000 0.217391
0.544000 0.212766
0.546000 0.208333
0.548000 0.204082
0.550000 0.200000
0.552000 0.196078
0.554000 0.192308
0.556000 0.188679
0.558000 0.185185
0.560000 0.181818
0.562000 0.178571
0.564000 0.175439
0.566000 0.172414
0.568000 0.169492
0.570000 0.166667
0.572000 0.163934
0.574000 0.161290
0.576000 0.158730
0.578000 0.156250
0.580000 0.153846
0.582000 0.151515
0.584000 0.149254
0.586000 0.147059
0.588000 0.144928
0.590000 0.142857
0.592000 0.140845
0.594000 0.138889
0.596000 0.136986
0.598000 0.135135
0.600000 0.133333
0.602000 0.131579
0.604000 0.129870
0.606000 0.128205
0.608000 0.126582
0.610000 0.125000
0.612000 0.123457
0.614000 0.121951
0.616000 0.120482
0.618000 0.119048
0.620000 0.117647
0.622000 0.116279
0.624000 0.114943
0.626000 0.113636
0.628000 0.112360
0.630000 0.111111
0.632000 0.109890
0.634000 0.108696
0.636000 0.107527
0.638000 0.106383
0.640000 0.105263
0.642000 0.104167
0.644000 0.103093
0.646000 0.102041
0.648000 0.101010
0.650000 0.100000
0.652000 0.099010
0.654000 0.098039
0.656000 0.097087
0.658000 0.096154
0.660000 0.095238
0.662000 0.094340
0.664000 0.093458
0.666000 0.092593
0.668000 0.091743
0.670000 0.090909
0.672000 0.090090
0.674000 0.089286
0.676000 0.088496
0.678000 0.087719
0.680000 0.086957
0.682000 0.086207
0.684000 0.085470
0.686000 0.084746
0.688000 0.084034
0.690000 0.083333
0.692000 0.082645
0.694000 0.081967
0.696000 0.081301
0.698000 0.080645
0.700000 0.080000
0.702000 0.079365
0.704000 0.078740
0.706000 0.078125
0.708000 0.077519
0.710000 0.076923
0.712000 0.076336
0.714000 0.075758
0.716000 0.075188
0.718000 0.074627
0.720000 0.074074
0.722000 0.073529
0.724000 0.072993
0.726000 0.072464
0.728000 0.071942
0.730000 0.071429
0.732000 0.070922
0.734000 0.070423
0.736000 0.069930
0.738000 0.069444
0.740000 0.068966
0.742000 0.068493
0.744000 0.068027
0.746000 0.067568
0.748000 0.067114
0.750000 0.066667
0.752000 0.066225
0.754000 0.065789
0.756000 0.065359
0.758000 0.064935
0.760000 0.064516
0.762000 0.064103
0.764000 0.063694
0.766000 0.063291
0.768000 0.062893
0.770000 0.062500
0.772000 0.062112
0.774000 0.061728
0.776000 0.061350
0.778000 0.060976
0.780000 0.060606
0.782000 0.060241
0.784000 0.059880
0.786000 0.059524
0.788000 0.059172
0.790000 0.058824
0.792000 0.058480
0.794000 0.058140
0.796000 0.057803
0.798000 0.057471
0.800000 0.057143
0.802000 0.056818
0.804000 0.056497
0.806000 0.056180
0.808000 0.055866
0.810000 0.055556
0.812000 0.055249
0.814000 0.054945
0.816000 0.054645
0.818000 0.054348
0.820000 0.054054
0.822000 0.053763
0.824000 0.053476
0.826000 0.053191
0.828000 0.052910
0.830000 0.052632
0.832000 0.052356
0.834000 0.052083
0.836000 0.051813
0.838000 0.051546
0.840000 0.051282
0.842000 0.051020
0.844000 0.050761
0.846000 0.050505
0.848000 0.050251
0.850000 0.050000
0.852000 0.049751
0.854000 0.049505
0.856000 0.049261
0.858000 0.049020
0.860000 0.048780
0.862000 0.048544
0.864000 0.048309
0.866000 0.048077
0.868000 0.047847
0.870000 0.047619
0.872000 0.047393
0.874000 0.047170
0.876000 0.046948
0.878000 0.046729
0.880000 0.046512
0.882000 0.046296
0.884000 0.046083
0.886000 0.045872
0.888000 0.045662
0.890000 0.045455
0.892000 0.045249
0.894000 0.045045
0.896000 0.044843
0.898000 0.044643
0.900000 0.044444
0.902000 0.044248
0.904000 0.044053
0.906000 0.043860
0.908000 0.043668
0.910000 0.043478
0.912000 0.043290
0.914000 0.043103
0.916000 0.042918
0.918000 0.042735
0.920000 0.042553
0.922000 0.042373
0.924000 0.042194
0.926000 0.042017
0.928000 0.041841
0.930000 0.041667
0.932000 0.041494
0.934000 0.041322
0.936000 0.041152
0.938000 0.040984
0.940000 0.040816
0.942000 0.040650
0.944000 0.040486
0.946000 0.040323
0.948000 0.040161
0.950000 0.040000
0.952000 0.039841
0.954000 0.039683
0.956000 0.039526
0.958000 0.039370
0.960000 0.039216
0.962000 0.039062
0.964000 0.038911
0.966000 0.038760
0.968000 0.038610
0.970000 0.038462
0.972000 0.038314
0.974000 0.038168
0.976000 0.038023
0.978000 0.037879
0.980000 0.037736
0.982000 0.037594
0.984000 0.037453
0.986000 0.037313
0.988000 0.037175
0.990000 0.037037
0.992000 0.036900
0.994000 0.036765
0.996000 0.036630
0.998000 0.036496
1.000000 0.036364


==> exL/ex3_I=40/out_LSgauss_7MOODNew5210/res-I40-4MOOD-Phi_VarSteS.dat <==
0.012500 0.496901
0.037500 0.490804
0.062500 0.484854
0.087500 0.479048
0.112500 0.473378
0.137500 0.467842
0.162500 0.462433
0.187500 0.457148
0.212500 0.451983
0.237500 0.446931
0.262500 0.441996
0.287500 0.437158
0.312500 0.432448
0.337500 0.427786
0.362500 0.423343
0.387500 0.418748
0.412500 0.415017
0.437500 0.408163
0.462500 0.404040
0.487500 0.400000
0.512500 0.315963
0.537500 0.232159
0.562500 0.178495
0.587500 0.145593
0.612500 0.123270
0.637500 0.106839
0.662500 0.094235
0.687500 0.084290
0.712500 0.076249
0.737500 0.069609
0.762500 0.064034
0.787500 0.059286
0.812500 0.055194
0.837500 0.051631
0.862500 0.048500
0.887500 0.045727
0.912500 0.043254
0.937500 0.041035
0.962500 0.039032
0.987500 0.037216


==> exL/ex3_I=40/out_LSgauss_8DSv1New5210/Titles-I40.txt <==
res-I40-1MOOD
res-I40-2MOOD
res-I40-3MOOD
res-I40-4MOOD
res-I40-5DS
res-I40-6DS
res-I40-7DS
res-I40-8DS


==> exL/ex3_I=40/out_LSgauss_8DSv1New5210/iMOOD/res-I40-5DS-CPD.dat <==
0.012500 5 1.000000 0.000000 0.000000
0.037500 5 1.000000 0.647000 0.000000
0.062500 5 1.000000 1.000000 0.000000
0.087500 5 0.000000 0.502000 0.000000
0.112500 5 0.000000 0.502000 0.000000
0.137500 5 0.000000 0.502000 0.000000
0.162500 5 0.000000 0.502000 0.000000
0.187500 5 0.000000 0.502000 0.000000
0.212500 5 0.000000 0.502000 0.000000
0.237500 5 0.000000 0.502000 0.000000
0.262500 5 0.000000 0.502000 0.000000
0.287500 5 0.000000 0.502000 0.000000
0.312500 5 0.000000 0.502000 0.000000
0.337500 5 0.000000 0.000000 1.000000
0.362500 5 0.294000 0.000000 0.510000
0.387500 5 0.933000 0.510000 0.933000
0.412500 5 0.933000 0.510000 0.933000
0.437500 5 0.933000 0.510000 0.933000
0.462500 5 0.933000 0.510000 0.933000
0.487500 5 1.000000 0.000000 0.000000
0.512500 5 1.000000 0.000000 0.000000
0.537500 5 1.000000 0.647000 0.000000
0.562500 5 1.000000 1.000000 0.000000
0.587500 5 0.000000 0.502000 0.000000
0.612500 5 0.000000 0.502000 0.000000
0.637500 5 0.000000 0.502000 0.000000
0.662500 5 0.000000 0.502000 0.000000
0.687500 5 0.000000 0.502000 0.000000
0.712500 5 0.000000 0.502000 0.000000
0.737500 5 0.000000 0.502000 0.000000
0.762500 5 0.000000 0.502000 0.000000
0.787500 5 0.000000 0.502000 0.000000
0.812500 5 0.000000 0.502000 0.000000
0.837500 5 0.000000 0.502000 0.000000
0.862500 5 0.000000 0.502000 0.000000
0.887500 5 0.000000 0.502000 0.000000
0.912500 5 0.000000 0.502000 0.000000
0.937500 5 0.000000 0.000000 1.000000
0.962500 5 0.294000 0.000000 0.510000
0.987500 5 0.933000 0.510000 0.933000


==> exL/ex3_I=40/out_LSgauss_8DSv1New5210/iMOOD/res-I40-5DS-PhiError.dat <==
0.012500 0.00000000047915954537
0.037500 0.00000000002277233957
0.062500 0.00000000000391209287
0.087500 0.00000000000451905180
0.112500 0.00000000000472655248
0.137500 0.00000000000748795470
0.162500 0.00000000000701572134
0.187500 0.00000000000654498677
0.212500 0.00000000000556160673
0.237500 0.00000000000616251494
0.262500 0.00000000000340638628
0.287500 0.00000000000831834601
0.312500 0.00000000000379207776
0.337500 0.00000000002438088620
0.362500 0.00000000002023109458
0.387500 0.00000000003160988138
0.412500 0.00000000009772971321
0.437500 0.00000000016712531359
0.462500 0.00000000014640078039
0.487500 0.15168381647826340020
0.512500 0.00456264782028514837
0.537500 0.00014829418471914990
0.562500 0.00002547459380233819
0.587500 0.00001364331777387040
0.612500 0.00001770548585519616
0.637500 0.00001330930655935036
0.662500 0.00000498679635291266
0.687500 0.00000157736426778521
0.712500 0.00000065283815561812
0.737500 0.00000034924798197888
0.762500 0.00000019121217852136
0.787500 0.00000010448018094439
0.812500 0.00000005873300742976
0.837500 0.00000003658432688042
0.862500 0.00000001974220998485
0.887500 0.00000001972936243544
0.912500 0.00000000269602631192
0.937500 0.00000003691534124911
0.962500 0.00000003024801285834
0.987500 0.00000004549369262558


==> exL/ex3_I=40/out_LSgauss_8DSv1New5210/iMOOD/res-I40-5DS-Phi_PhiExact.dat <==
0.000000 0.500000
0.002000 0.499500
0.004000 0.499002
0.006000 0.498504
0.008000 0.498008
0.010000 0.497512
0.012000 0.497018
0.014000 0.496524
0.016000 0.496032
0.018000 0.495540
0.020000 0.495050
0.022000 0.494560
0.024000 0.494071
0.026000 0.493583
0.028000 0.493097
0.030000 0.492611
0.032000 0.492126
0.034000 0.491642
0.036000 0.491159
0.038000 0.490677
0.040000 0.490196
0.042000 0.489716
0.044000 0.489237
0.046000 0.488759
0.048000 0.488281
0.050000 0.487805
0.052000 0.487329
0.054000 0.486855
0.056000 0.486381
0.058000 0.485909
0.060000 0.485437
0.062000 0.484966
0.064000 0.484496
0.066000 0.484027
0.068000 0.483559
0.070000 0.483092
0.072000 0.482625
0.074000 0.482160
0.076000 0.481696
0.078000 0.481232
0.080000 0.480769
0.082000 0.480307
0.084000 0.479846
0.086000 0.479386
0.088000 0.478927
0.090000 0.478469
0.092000 0.478011
0.094000 0.477555
0.096000 0.477099
0.098000 0.476644
0.100000 0.476190
0.102000 0.475737
0.104000 0.475285
0.106000 0.474834
0.108000 0.474383
0.110000 0.473934
0.112000 0.473485
0.114000 0.473037
0.116000 0.472590
0.118000 0.472144
0.120000 0.471698
0.122000 0.471254
0.124000 0.470810
0.126000 0.470367
0.128000 0.469925
0.130000 0.469484
0.132000 0.469043
0.134000 0.468604
0.136000 0.468165
0.138000 0.467727
0.140000 0.467290
0.142000 0.466853
0.144000 0.466418
0.146000 0.465983
0.148000 0.465549
0.150000 0.465116
0.152000 0.464684
0.154000 0.464253
0.156000 0.463822
0.158000 0.463392
0.160000 0.462963
0.162000 0.462535
0.164000 0.462107
0.166000 0.461681
0.168000 0.461255
0.170000 0.460829
0.172000 0.460405
0.174000 0.459982
0.176000 0.459559
0.178000 0.459137
0.180000 0.458716
0.182000 0.458295
0.184000 0.457875
0.186000 0.457457
0.188000 0.457038
0.190000 0.456621
0.192000 0.456204
0.194000 0.455789
0.196000 0.455373
0.198000 0.454959
0.200000 0.454545
0.202000 0.454133
0.204000 0.453721
0.206000 0.453309
0.208000 0.452899
0.210000 0.452489
0.212000 0.452080
0.214000 0.451671
0.216000 0.451264
0.218000 0.450857
0.220000 0.450450
0.222000 0.450045
0.224000 0.449640
0.226000 0.449236
0.228000 0.448833
0.230000 0.448430
0.232000 0.448029
0.234000 0.447628
0.236000 0.447227
0.238000 0.446828
0.240000 0.446429
0.242000 0.446030
0.244000 0.445633
0.246000 0.445236
0.248000 0.444840
0.250000 0.444444
0.252000 0.444050
0.254000 0.443656
0.256000 0.443262
0.258000 0.442870
0.260000 0.442478
0.262000 0.442087
0.264000 0.441696
0.266000 0.441306
0.268000 0.440917
0.270000 0.440529
0.272000 0.440141
0.274000 0.439754
0.276000 0.439367
0.278000 0.438982
0.280000 0.438596
0.282000 0.438212
0.284000 0.437828
0.286000 0.437445
0.288000 0.437063
0.290000 0.436681
0.292000 0.436300
0.294000 0.435920
0.296000 0.435540
0.298000 0.435161
0.300000 0.434783
0.302000 0.434405
0.304000 0.434028
0.306000 0.433651
0.308000 0.433276
0.310000 0.432900
0.312000 0.432526
0.314000 0.432152
0.316000 0.431779
0.318000 0.431406
0.320000 0.431034
0.322000 0.430663
0.324000 0.430293
0.326000 0.429923
0.328000 0.429553
0.330000 0.429185
0.332000 0.428816
0.334000 0.428449
0.336000 0.428082
0.338000 0.427716
0.340000 0.427350
0.342000 0.426985
0.344000 0.426621
0.346000 0.426257
0.348000 0.425894
0.350000 0.425532
0.352000 0.425170
0.354000 0.424809
0.356000 0.424448
0.358000 0.424088
0.360000 0.423729
0.362000 0.423370
0.364000 0.423012
0.366000 0.422654
0.368000 0.422297
0.370000 0.421941
0.372000 0.421585
0.374000 0.421230
0.376000 0.420875
0.378000 0.420521
0.380000 0.420168
0.382000 0.419815
0.384000 0.419463
0.386000 0.419111
0.388000 0.418760
0.390000 0.418410
0.392000 0.418060
0.394000 0.417711
0.396000 0.417362
0.398000 0.417014
0.400000 0.416667
0.402000 0.416320
0.404000 0.415973
0.406000 0.415628
0.408000 0.415282
0.410000 0.414938
0.412000 0.414594
0.414000 0.414250
0.416000 0.413907
0.418000 0.413565
0.420000 0.413223
0.422000 0.412882
0.424000 0.412541
0.426000 0.412201
0.428000 0.411862
0.430000 0.411523
0.432000 0.411184
0.434000 0.410846
0.436000 0.410509
0.438000 0.410172
0.440000 0.409836
0.442000 0.409500
0.444000 0.409165
0.446000 0.408831
0.448000 0.408497
0.450000 0.408163
0.452000 0.407830
0.454000 0.407498
0.456000 0.407166
0.458000 0.406835
0.460000 0.406504
0.462000 0.406174
0.464000 0.405844
0.466000 0.405515
0.468000 0.405186
0.470000 0.404858
0.472000 0.404531
0.474000 0.404204
0.476000 0.403877
0.478000 0.403551
0.480000 0.403226
0.482000 0.402901
0.484000 0.402576
0.486000 0.402253
0.488000 0.401929
0.490000 0.401606
0.492000 0.401284
0.494000 0.400962
0.496000 0.400641
0.498000 0.400320
0.500000 0.400000
0.502000 0.384615
0.504000 0.370370
0.506000 0.357143
0.508000 0.344828
0.510000 0.333333
0.512000 0.322581
0.514000 0.312500
0.516000 0.303030
0.518000 0.294118
0.520000 0.285714
0.522000 0.277778
0.524000 0.270270
0.526000 0.263158
0.528000 0.256410
0.530000 0.250000
0.532000 0.243902
0.534000 0.238095
0.536000 0.232558
0.538000 0.227273
0.540000 0.222222
0.542000 0.217391
0.544000 0.212766
0.546000 0.208333
0.548000 0.204082
0.550000 0.200000
0.552000 0.196078
0.554000 0.192308
0.556000 0.188679
0.558000 0.185185
0.560000 0.181818
0.562000 0.178571
0.564000 0.175439
0.566000 0.172414
0.568000 0.169492
0.570000 0.166667
0.572000 0.163934
0.574000 0.161290
0.576000 0.158730
0.578000 0.156250
0.580000 0.153846
0.582000 0.151515
0.584000 0.149254
0.586000 0.147059
0.588000 0.144928
0.590000 0.142857
0.592000 0.140845
0.594000 0.138889
0.596000 0.136986
0.598000 0.135135
0.600000 0.133333
0.602000 0.131579
0.604000 0.129870
0.606000 0.128205
0.608000 0.126582
0.610000 0.125000
0.612000 0.123457
0.614000 0.121951
0.616000 0.120482
0.618000 0.119048
0.620000 0.117647
0.622000 0.116279
0.624000 0.114943
0.626000 0.113636
0.628000 0.112360
0.630000 0.111111
0.632000 0.109890
0.634000 0.108696
0.636000 0.107527
0.638000 0.106383
0.640000 0.105263
0.642000 0.104167
0.644000 0.103093
0.646000 0.102041
0.648000 0.101010
0.650000 0.100000
0.652000 0.099010
0.654000 0.098039
0.656000 0.097087
0.658000 0.096154
0.660000 0.095238
0.662000 0.094340
0.664000 0.093458
0.666000 0.092593
0.668000 0.091743
0.670000 0.090909
0.672000 0.090090
0.674000 0.089286
0.676000 0.088496
0.678000 0.087719
0.680000 0.086957
0.682000 0.086207
0.684000 0.085470
0.686000 0.084746
0.688000 0.084034
0.690000 0.083333
0.692000 0.082645
0.694000 0.081967
0.696000 0.081301
0.698000 0.080645
0.700000 0.080000
0.702000 0.079365
0.704000 0.078740
0.706000 0.078125
0.708000 0.077519
0.710000 0.076923
0.712000 0.076336
0.714000 0.075758
0.716000 0.075188
0.718000 0.074627
0.720000 0.074074
0.722000 0.073529
0.724000 0.072993
0.726000 0.072464
0.728000 0.071942
0.730000 0.071429
0.732000 0.070922
0.734000 0.070423
0.736000 0.069930
0.738000 0.069444
0.740000 0.068966
0.742000 0.068493
0.744000 0.068027
0.746000 0.067568
0.748000 0.067114
0.750000 0.066667
0.752000 0.066225
0.754000 0.065789
0.756000 0.065359
0.758000 0.064935
0.760000 0.064516
0.762000 0.064103
0.764000 0.063694
0.766000 0.063291
0.768000 0.062893
0.770000 0.062500
0.772000 0.062112
0.774000 0.061728
0.776000 0.061350
0.778000 0.060976
0.780000 0.060606
0.782000 0.060241
0.784000 0.059880
0.786000 0.059524
0.788000 0.059172
0.790000 0.058824
0.792000 0.058480
0.794000 0.058140
0.796000 0.057803
0.798000 0.057471
0.800000 0.057143
0.802000 0.056818
0.804000 0.056497
0.806000 0.056180
0.808000 0.055866
0.810000 0.055556
0.812000 0.055249
0.814000 0.054945
0.816000 0.054645
0.818000 0.054348
0.820000 0.054054
0.822000 0.053763
0.824000 0.053476
0.826000 0.053191
0.828000 0.052910
0.830000 0.052632
0.832000 0.052356
0.834000 0.052083
0.836000 0.051813
0.838000 0.051546
0.840000 0.051282
0.842000 0.051020
0.844000 0.050761
0.846000 0.050505
0.848000 0.050251
0.850000 0.050000
0.852000 0.049751
0.854000 0.049505
0.856000 0.049261
0.858000 0.049020
0.860000 0.048780
0.862000 0.048544
0.864000 0.048309
0.866000 0.048077
0.868000 0.047847
0.870000 0.047619
0.872000 0.047393
0.874000 0.047170
0.876000 0.046948
0.878000 0.046729
0.880000 0.046512
0.882000 0.046296
0.884000 0.046083
0.886000 0.045872
0.888000 0.045662
0.890000 0.045455
0.892000 0.045249
0.894000 0.045045
0.896000 0.044843
0.898000 0.044643
0.900000 0.044444
0.902000 0.044248
0.904000 0.044053
0.906000 0.043860
0.908000 0.043668
0.910000 0.043478
0.912000 0.043290
0.914000 0.043103
0.916000 0.042918
0.918000 0.042735
0.920000 0.042553
0.922000 0.042373
0.924000 0.042194
0.926000 0.042017
0.928000 0.041841
0.930000 0.041667
0.932000 0.041494
0.934000 0.041322
0.936000 0.041152
0.938000 0.040984
0.940000 0.040816
0.942000 0.040650
0.944000 0.040486
0.946000 0.040323
0.948000 0.040161
0.950000 0.040000
0.952000 0.039841
0.954000 0.039683
0.956000 0.039526
0.958000 0.039370
0.960000 0.039216
0.962000 0.039062
0.964000 0.038911
0.966000 0.038760
0.968000 0.038610
0.970000 0.038462
0.972000 0.038314
0.974000 0.038168
0.976000 0.038023
0.978000 0.037879
0.980000 0.037736
0.982000 0.037594
0.984000 0.037453
0.986000 0.037313
0.988000 0.037175
0.990000 0.037037
0.992000 0.036900
0.994000 0.036765
0.996000 0.036630
0.998000 0.036496
1.000000 0.036364


==> exL/ex3_I=40/out_LSgauss_8DSv1New5210/iMOOD/res-I40-5DS-Phi_VarSteS.dat <==
0.012500 0.496901
0.037500 0.490804
0.062500 0.484854
0.087500 0.479048
0.112500 0.473378
0.137500 0.467842
0.162500 0.462433
0.187500 0.457148
0.212500 0.451982
0.237500 0.446932
0.262500 0.441993
0.287500 0.437163
0.312500 0.432437
0.337500 0.427812
0.362500 0.423284
0.387500 0.418852
0.412500 0.414511
0.437500 0.410260
0.462500 0.406095
0.487500 0.553697
0.512500 0.319809
0.537500 0.230294
0.562500 0.178489
0.587500 0.145844
0.612500 0.123338
0.637500 0.106838
0.662500 0.094231
0.687500 0.084290
0.712500 0.076249
0.737500 0.069609
0.762500 0.064034
0.787500 0.059286
0.812500 0.055194
0.837500 0.051631
0.862500 0.048500
0.887500 0.045727
0.912500 0.043254
0.937500 0.041035
0.962500 0.039032
0.987500 0.037216


==> exL/ex3_I=40/out_LSgauss_8DSv1New5210/iMOOD/res-I40-5DS.txt <==
Conv=y
nRes=1
normRes=2.302207e-15
nG=0
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=2
CellPDMap=2
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
0.49690079946312593062
0.49080370369534565000
0.48485442128987993327
0.47904764186410803140
0.47337830588483947869
0.46784159053513901805
0.46243289605005466480
0.45714783295145466901
0.45198221016289574781
0.44693202393117120730
0.44199344746680535589
0.43716282129592920480
0.43243664416483218460
0.42781156469429942879
0.42328437320124562282
0.41885199472342615756
0.41451148151959316124
0.41026000685468849705
0.40609485870712125344
0.55369725061832031354
0.31980893687916883694
0.23029390614851283359
0.17848935864739920443
0.14584360021388823037
0.12333824875889205785
0.10683842319049688396
0.09423141523180481038
0.08428998984942079331
0.07624879666123134114
0.06960945082890965252
0.06403435734499941800
0.05928648219965406557
0.05519435592044421440
0.05163085349305220756
0.04849971719449820695
0.04572675080075215559
0.04325377431980861193
0.04103467242511491669
0.03903210108734479072
0.03721605800147211041
1.000
1.000
1.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.294
0.933
0.933
0.933
0.933
1.000
1.000
1.000
1.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.294
0.933
0.000
0.647
1.000
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.000
0.000
0.510
0.510
0.510
0.510
0.000
0.000
0.647
1.000
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.000
0.000
0.510
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933
0.933
0.933
0.933
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933


==> exL/ex3_I=40/out_LSgauss_8DSv1New5210/iMOOD/res-I40-6DS-CPD.dat <==
0.012500 5 1.000000 0.000000 0.000000
0.037500 5 1.000000 0.647000 0.000000
0.062500 5 1.000000 1.000000 0.000000
0.087500 5 0.000000 0.502000 0.000000
0.112500 5 0.000000 0.502000 0.000000
0.137500 5 0.000000 0.502000 0.000000
0.162500 5 0.000000 0.502000 0.000000
0.187500 5 0.000000 0.502000 0.000000
0.212500 5 0.000000 0.502000 0.000000
0.237500 5 0.000000 0.502000 0.000000
0.262500 5 0.000000 0.502000 0.000000
0.287500 5 0.000000 0.502000 0.000000
0.312500 5 0.000000 0.502000 0.000000
0.337500 5 0.000000 0.000000 1.000000
0.362500 5 0.294000 0.000000 0.510000
0.387500 5 0.933000 0.510000 0.933000
0.412500 5 0.933000 0.510000 0.933000
0.437500 5 0.933000 0.510000 0.933000
0.462500 2 0.000000 0.000000 1.000000
0.487500 2 1.000000 1.000000 0.000000
0.512500 5 1.000000 0.000000 0.000000
0.537500 5 1.000000 0.647000 0.000000
0.562500 5 1.000000 1.000000 0.000000
0.587500 5 0.000000 0.502000 0.000000
0.612500 5 0.000000 0.502000 0.000000
0.637500 5 0.000000 0.502000 0.000000
0.662500 5 0.000000 0.502000 0.000000
0.687500 5 0.000000 0.502000 0.000000
0.712500 5 0.000000 0.502000 0.000000
0.737500 5 0.000000 0.502000 0.000000
0.762500 5 0.000000 0.502000 0.000000
0.787500 5 0.000000 0.502000 0.000000
0.812500 5 0.000000 0.502000 0.000000
0.837500 5 0.000000 0.502000 0.000000
0.862500 5 0.000000 0.502000 0.000000
0.887500 5 0.000000 0.502000 0.000000
0.912500 5 0.000000 0.502000 0.000000
0.937500 5 0.000000 0.000000 1.000000
0.962500 5 0.294000 0.000000 0.510000
0.987500 5 0.933000 0.510000 0.933000


==> exL/ex3_I=40/out_LSgauss_8DSv1New5210/iMOOD/res-I40-6DS-PhiError.dat <==
0.012500 0.00000000047915854617
0.037500 0.00000000002277245059
0.062500 0.00000000000391192634
0.087500 0.00000000000451882975
0.112500 0.00000000000472660799
0.137500 0.00000000000748817675
0.162500 0.00000000000701577685
0.187500 0.00000000000654509780
0.212500 0.00000000000556166224
0.237500 0.00000000000616262597
0.262500 0.00000000000340638628
0.287500 0.00000000000831840152
0.312500 0.00000000000379207776
0.337500 0.00000000002438094171
0.362500 0.00000000002023120560
0.387500 0.00000000003160960382
0.412500 0.00000000009772938014
0.437500 0.00000037277601466768
0.462500 0.00000059505307697938
0.487500 0.11361117673627757485
0.512500 0.00456264782028492633
0.537500 0.00014829418471920541
0.562500 0.00002547459380231043
0.587500 0.00001364331777381489
0.612500 0.00001770548585522391
0.637500 0.00001330930655939200
0.662500 0.00000498679635294041
0.687500 0.00000157736426781296
0.712500 0.00000065283815565975
0.737500 0.00000034924798202052
0.762500 0.00000019121217856299
0.787500 0.00000010448018097908
0.812500 0.00000005873300747139
0.837500 0.00000003658432692205
0.862500 0.00000001974221001955
0.887500 0.00000001972936247013
0.912500 0.00000000269602627723
0.937500 0.00000003691534127687
0.962500 0.00000003024801283058
0.987500 0.00000004549369264639


==> exL/ex3_I=40/out_LSgauss_8DSv1New5210/iMOOD/res-I40-6DS-Phi_PhiExact.dat <==
0.000000 0.500000
0.002000 0.499500
0.004000 0.499002
0.006000 0.498504
0.008000 0.498008
0.010000 0.497512
0.012000 0.497018
0.014000 0.496524
0.016000 0.496032
0.018000 0.495540
0.020000 0.495050
0.022000 0.494560
0.024000 0.494071
0.026000 0.493583
0.028000 0.493097
0.030000 0.492611
0.032000 0.492126
0.034000 0.491642
0.036000 0.491159
0.038000 0.490677
0.040000 0.490196
0.042000 0.489716
0.044000 0.489237
0.046000 0.488759
0.048000 0.488281
0.050000 0.487805
0.052000 0.487329
0.054000 0.486855
0.056000 0.486381
0.058000 0.485909
0.060000 0.485437
0.062000 0.484966
0.064000 0.484496
0.066000 0.484027
0.068000 0.483559
0.070000 0.483092
0.072000 0.482625
0.074000 0.482160
0.076000 0.481696
0.078000 0.481232
0.080000 0.480769
0.082000 0.480307
0.084000 0.479846
0.086000 0.479386
0.088000 0.478927
0.090000 0.478469
0.092000 0.478011
0.094000 0.477555
0.096000 0.477099
0.098000 0.476644
0.100000 0.476190
0.102000 0.475737
0.104000 0.475285
0.106000 0.474834
0.108000 0.474383
0.110000 0.473934
0.112000 0.473485
0.114000 0.473037
0.116000 0.472590
0.118000 0.472144
0.120000 0.471698
0.122000 0.471254
0.124000 0.470810
0.126000 0.470367
0.128000 0.469925
0.130000 0.469484
0.132000 0.469043
0.134000 0.468604
0.136000 0.468165
0.138000 0.467727
0.140000 0.467290
0.142000 0.466853
0.144000 0.466418
0.146000 0.465983
0.148000 0.465549
0.150000 0.465116
0.152000 0.464684
0.154000 0.464253
0.156000 0.463822
0.158000 0.463392
0.160000 0.462963
0.162000 0.462535
0.164000 0.462107
0.166000 0.461681
0.168000 0.461255
0.170000 0.460829
0.172000 0.460405
0.174000 0.459982
0.176000 0.459559
0.178000 0.459137
0.180000 0.458716
0.182000 0.458295
0.184000 0.457875
0.186000 0.457457
0.188000 0.457038
0.190000 0.456621
0.192000 0.456204
0.194000 0.455789
0.196000 0.455373
0.198000 0.454959
0.200000 0.454545
0.202000 0.454133
0.204000 0.453721
0.206000 0.453309
0.208000 0.452899
0.210000 0.452489
0.212000 0.452080
0.214000 0.451671
0.216000 0.451264
0.218000 0.450857
0.220000 0.450450
0.222000 0.450045
0.224000 0.449640
0.226000 0.449236
0.228000 0.448833
0.230000 0.448430
0.232000 0.448029
0.234000 0.447628
0.236000 0.447227
0.238000 0.446828
0.240000 0.446429
0.242000 0.446030
0.244000 0.445633
0.246000 0.445236
0.248000 0.444840
0.250000 0.444444
0.252000 0.444050
0.254000 0.443656
0.256000 0.443262
0.258000 0.442870
0.260000 0.442478
0.262000 0.442087
0.264000 0.441696
0.266000 0.441306
0.268000 0.440917
0.270000 0.440529
0.272000 0.440141
0.274000 0.439754
0.276000 0.439367
0.278000 0.438982
0.280000 0.438596
0.282000 0.438212
0.284000 0.437828
0.286000 0.437445
0.288000 0.437063
0.290000 0.436681
0.292000 0.436300
0.294000 0.435920
0.296000 0.435540
0.298000 0.435161
0.300000 0.434783
0.302000 0.434405
0.304000 0.434028
0.306000 0.433651
0.308000 0.433276
0.310000 0.432900
0.312000 0.432526
0.314000 0.432152
0.316000 0.431779
0.318000 0.431406
0.320000 0.431034
0.322000 0.430663
0.324000 0.430293
0.326000 0.429923
0.328000 0.429553
0.330000 0.429185
0.332000 0.428816
0.334000 0.428449
0.336000 0.428082
0.338000 0.427716
0.340000 0.427350
0.342000 0.426985
0.344000 0.426621
0.346000 0.426257
0.348000 0.425894
0.350000 0.425532
0.352000 0.425170
0.354000 0.424809
0.356000 0.424448
0.358000 0.424088
0.360000 0.423729
0.362000 0.423370
0.364000 0.423012
0.366000 0.422654
0.368000 0.422297
0.370000 0.421941
0.372000 0.421585
0.374000 0.421230
0.376000 0.420875
0.378000 0.420521
0.380000 0.420168
0.382000 0.419815
0.384000 0.419463
0.386000 0.419111
0.388000 0.418760
0.390000 0.418410
0.392000 0.418060
0.394000 0.417711
0.396000 0.417362
0.398000 0.417014
0.400000 0.416667
0.402000 0.416320
0.404000 0.415973
0.406000 0.415628
0.408000 0.415282
0.410000 0.414938
0.412000 0.414594
0.414000 0.414250
0.416000 0.413907
0.418000 0.413565
0.420000 0.413223
0.422000 0.412882
0.424000 0.412541
0.426000 0.412201
0.428000 0.411862
0.430000 0.411523
0.432000 0.411184
0.434000 0.410846
0.436000 0.410509
0.438000 0.410172
0.440000 0.409836
0.442000 0.409500
0.444000 0.409165
0.446000 0.408831
0.448000 0.408497
0.450000 0.408163
0.452000 0.407830
0.454000 0.407498
0.456000 0.407166
0.458000 0.406835
0.460000 0.406504
0.462000 0.406174
0.464000 0.405844
0.466000 0.405515
0.468000 0.405186
0.470000 0.404858
0.472000 0.404531
0.474000 0.404204
0.476000 0.403877
0.478000 0.403551
0.480000 0.403226
0.482000 0.402901
0.484000 0.402576
0.486000 0.402253
0.488000 0.401929
0.490000 0.401606
0.492000 0.401284
0.494000 0.400962
0.496000 0.400641
0.498000 0.400320
0.500000 0.400000
0.502000 0.384615
0.504000 0.370370
0.506000 0.357143
0.508000 0.344828
0.510000 0.333333
0.512000 0.322581
0.514000 0.312500
0.516000 0.303030
0.518000 0.294118
0.520000 0.285714
0.522000 0.277778
0.524000 0.270270
0.526000 0.263158
0.528000 0.256410
0.530000 0.250000
0.532000 0.243902
0.534000 0.238095
0.536000 0.232558
0.538000 0.227273
0.540000 0.222222
0.542000 0.217391
0.544000 0.212766
0.546000 0.208333
0.548000 0.204082
0.550000 0.200000
0.552000 0.196078
0.554000 0.192308
0.556000 0.188679
0.558000 0.185185
0.560000 0.181818
0.562000 0.178571
0.564000 0.175439
0.566000 0.172414
0.568000 0.169492
0.570000 0.166667
0.572000 0.163934
0.574000 0.161290
0.576000 0.158730
0.578000 0.156250
0.580000 0.153846
0.582000 0.151515
0.584000 0.149254
0.586000 0.147059
0.588000 0.144928
0.590000 0.142857
0.592000 0.140845
0.594000 0.138889
0.596000 0.136986
0.598000 0.135135
0.600000 0.133333
0.602000 0.131579
0.604000 0.129870
0.606000 0.128205
0.608000 0.126582
0.610000 0.125000
0.612000 0.123457
0.614000 0.121951
0.616000 0.120482
0.618000 0.119048
0.620000 0.117647
0.622000 0.116279
0.624000 0.114943
0.626000 0.113636
0.628000 0.112360
0.630000 0.111111
0.632000 0.109890
0.634000 0.108696
0.636000 0.107527
0.638000 0.106383
0.640000 0.105263
0.642000 0.104167
0.644000 0.103093
0.646000 0.102041
0.648000 0.101010
0.650000 0.100000
0.652000 0.099010
0.654000 0.098039
0.656000 0.097087
0.658000 0.096154
0.660000 0.095238
0.662000 0.094340
0.664000 0.093458
0.666000 0.092593
0.668000 0.091743
0.670000 0.090909
0.672000 0.090090
0.674000 0.089286
0.676000 0.088496
0.678000 0.087719
0.680000 0.086957
0.682000 0.086207
0.684000 0.085470
0.686000 0.084746
0.688000 0.084034
0.690000 0.083333
0.692000 0.082645
0.694000 0.081967
0.696000 0.081301
0.698000 0.080645
0.700000 0.080000
0.702000 0.079365
0.704000 0.078740
0.706000 0.078125
0.708000 0.077519
0.710000 0.076923
0.712000 0.076336
0.714000 0.075758
0.716000 0.075188
0.718000 0.074627
0.720000 0.074074
0.722000 0.073529
0.724000 0.072993
0.726000 0.072464
0.728000 0.071942
0.730000 0.071429
0.732000 0.070922
0.734000 0.070423
0.736000 0.069930
0.738000 0.069444
0.740000 0.068966
0.742000 0.068493
0.744000 0.068027
0.746000 0.067568
0.748000 0.067114
0.750000 0.066667
0.752000 0.066225
0.754000 0.065789
0.756000 0.065359
0.758000 0.064935
0.760000 0.064516
0.762000 0.064103
0.764000 0.063694
0.766000 0.063291
0.768000 0.062893
0.770000 0.062500
0.772000 0.062112
0.774000 0.061728
0.776000 0.061350
0.778000 0.060976
0.780000 0.060606
0.782000 0.060241
0.784000 0.059880
0.786000 0.059524
0.788000 0.059172
0.790000 0.058824
0.792000 0.058480
0.794000 0.058140
0.796000 0.057803
0.798000 0.057471
0.800000 0.057143
0.802000 0.056818
0.804000 0.056497
0.806000 0.056180
0.808000 0.055866
0.810000 0.055556
0.812000 0.055249
0.814000 0.054945
0.816000 0.054645
0.818000 0.054348
0.820000 0.054054
0.822000 0.053763
0.824000 0.053476
0.826000 0.053191
0.828000 0.052910
0.830000 0.052632
0.832000 0.052356
0.834000 0.052083
0.836000 0.051813
0.838000 0.051546
0.840000 0.051282
0.842000 0.051020
0.844000 0.050761
0.846000 0.050505
0.848000 0.050251
0.850000 0.050000
0.852000 0.049751
0.854000 0.049505
0.856000 0.049261
0.858000 0.049020
0.860000 0.048780
0.862000 0.048544
0.864000 0.048309
0.866000 0.048077
0.868000 0.047847
0.870000 0.047619
0.872000 0.047393
0.874000 0.047170
0.876000 0.046948
0.878000 0.046729
0.880000 0.046512
0.882000 0.046296
0.884000 0.046083
0.886000 0.045872
0.888000 0.045662
0.890000 0.045455
0.892000 0.045249
0.894000 0.045045
0.896000 0.044843
0.898000 0.044643
0.900000 0.044444
0.902000 0.044248
0.904000 0.044053
0.906000 0.043860
0.908000 0.043668
0.910000 0.043478
0.912000 0.043290
0.914000 0.043103
0.916000 0.042918
0.918000 0.042735
0.920000 0.042553
0.922000 0.042373
0.924000 0.042194
0.926000 0.042017
0.928000 0.041841
0.930000 0.041667
0.932000 0.041494
0.934000 0.041322
0.936000 0.041152
0.938000 0.040984
0.940000 0.040816
0.942000 0.040650
0.944000 0.040486
0.946000 0.040323
0.948000 0.040161
0.950000 0.040000
0.952000 0.039841
0.954000 0.039683
0.956000 0.039526
0.958000 0.039370
0.960000 0.039216
0.962000 0.039062
0.964000 0.038911
0.966000 0.038760
0.968000 0.038610
0.970000 0.038462
0.972000 0.038314
0.974000 0.038168
0.976000 0.038023
0.978000 0.037879
0.980000 0.037736
0.982000 0.037594
0.984000 0.037453
0.986000 0.037313
0.988000 0.037175
0.990000 0.037037
0.992000 0.036900
0.994000 0.036765
0.996000 0.036630
0.998000 0.036496
1.000000 0.036364


==> exL/ex3_I=40/out_LSgauss_8DSv1New5210/iMOOD/res-I40-6DS-Phi_VarSteS.dat <==
0.012500 0.496901
0.037500 0.490804
0.062500 0.484854
0.087500 0.479048
0.112500 0.473378
0.137500 0.467842
0.162500 0.462433
0.187500 0.457148
0.212500 0.451982
0.237500 0.446932
0.262500 0.441993
0.287500 0.437163
0.312500 0.432437
0.337500 0.427812
0.362500 0.423284
0.387500 0.418852
0.412500 0.414511
0.437500 0.410260
0.462500 0.406094
0.487500 0.515625
0.512500 0.319809
0.537500 0.230294
0.562500 0.178489
0.587500 0.145844
0.612500 0.123338
0.637500 0.106838
0.662500 0.094231
0.687500 0.084290
0.712500 0.076249
0.737500 0.069609
0.762500 0.064034
0.787500 0.059286
0.812500 0.055194
0.837500 0.051631
0.862500 0.048500
0.887500 0.045727
0.912500 0.043254
0.937500 0.041035
0.962500 0.039032
0.987500 0.037216


==> exL/ex3_I=40/out_LSgauss_8DSv1New5210/iMOOD/res-I40-6DS.txt <==
Conv=y
nRes=1
normRes=2.094765e-15
nG=0
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=2
CellPDMap=2
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=1
CellPDMap=1
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
0.49690079946312692982
0.49080370369534576103
0.48485442128988009980
0.47904764186410825344
0.47337830588483953420
0.46784159053513924009
0.46243289605005472032
0.45714783295145478004
0.45198221016289580332
0.44693202393117131832
0.44199344746680535589
0.43716282129592926031
0.43243664416483218460
0.42781156469429948430
0.42328437320124551180
0.41885199472342588001
0.41451148151959282817
0.41025963391154851578
0.40609426350764349367
0.51562461087633448820
0.31980893687916905899
0.23029390614851288910
0.17848935864739923218
0.14584360021388828588
0.12333824875889208561
0.10683842319049692560
0.09423141523180483814
0.08428998984942082107
0.07624879666123138278
0.06960945082890969415
0.06403435734499945964
0.05928648219965410027
0.05519435592044425604
0.05163085349305224919
0.04849971719449824165
0.04572675080075219028
0.04325377431980864662
0.04103467242511494445
0.03903210108734481848
0.03721605800147213122
1.000
1.000
1.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.294
0.933
0.933
0.933
0.000
1.000
1.000
1.000
1.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.294
0.933
0.000
0.647
1.000
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.000
0.000
0.510
0.510
0.510
0.000
1.000
0.000
0.647
1.000
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.000
0.000
0.510
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933
0.933
0.933
1.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933


==> exL/ex3_I=40/out_LSgauss_8DSv1New5210/iMOOD/res-I40-7DS-CPD.dat <==
0.012500 5 1.000000 0.000000 0.000000
0.037500 5 1.000000 0.647000 0.000000
0.062500 5 1.000000 1.000000 0.000000
0.087500 5 0.000000 0.502000 0.000000
0.112500 5 0.000000 0.502000 0.000000
0.137500 5 0.000000 0.502000 0.000000
0.162500 5 0.000000 0.502000 0.000000
0.187500 5 0.000000 0.502000 0.000000
0.212500 5 0.000000 0.502000 0.000000
0.237500 5 0.000000 0.502000 0.000000
0.262500 5 0.000000 0.502000 0.000000
0.287500 5 0.000000 0.502000 0.000000
0.312500 5 0.000000 0.502000 0.000000
0.337500 5 0.000000 0.000000 1.000000
0.362500 5 0.294000 0.000000 0.510000
0.387500 5 0.933000 0.510000 0.933000
0.412500 5 0.933000 0.510000 0.933000
0.437500 5 0.933000 0.510000 0.933000
0.462500 1 0.000000 0.000000 1.000000
0.487500 1 1.000000 1.000000 0.000000
0.512500 5 1.000000 0.000000 0.000000
0.537500 5 1.000000 0.647000 0.000000
0.562500 5 1.000000 1.000000 0.000000
0.587500 5 0.000000 0.502000 0.000000
0.612500 5 0.000000 0.502000 0.000000
0.637500 5 0.000000 0.502000 0.000000
0.662500 5 0.000000 0.502000 0.000000
0.687500 5 0.000000 0.502000 0.000000
0.712500 5 0.000000 0.502000 0.000000
0.737500 5 0.000000 0.502000 0.000000
0.762500 5 0.000000 0.502000 0.000000
0.787500 5 0.000000 0.502000 0.000000
0.812500 5 0.000000 0.502000 0.000000
0.837500 5 0.000000 0.502000 0.000000
0.862500 5 0.000000 0.502000 0.000000
0.887500 5 0.000000 0.502000 0.000000
0.912500 5 0.000000 0.502000 0.000000
0.937500 5 0.000000 0.000000 1.000000
0.962500 5 0.294000 0.000000 0.510000
0.987500 5 0.933000 0.510000 0.933000


==> exL/ex3_I=40/out_LSgauss_8DSv1New5210/iMOOD/res-I40-7DS-PhiError.dat <==
0.012500 0.00000000047915854617
0.037500 0.00000000002277267264
0.062500 0.00000000000391170429
0.087500 0.00000000000451871873
0.112500 0.00000000000472683004
0.137500 0.00000000000748834328
0.162500 0.00000000000701599889
0.187500 0.00000000000654531984
0.212500 0.00000000000556188429
0.237500 0.00000000000616279250
0.262500 0.00000000000340666384
0.287500 0.00000000000831856806
0.312500 0.00000000000379174470
0.337500 0.00000000002438088620
0.362500 0.00000000002023081702
0.387500 0.00000000003161021445
0.412500 0.00000000009773015730
0.437500 0.00003600285302740591
0.462500 0.00003768089957378873
0.487500 0.05792988740620141908
0.512500 0.00456264782028475979
0.537500 0.00014829418471951072
0.562500 0.00002547459380208839
0.587500 0.00001364331777364836
0.612500 0.00001770548585539045
0.637500 0.00001330930655951690
0.662500 0.00000498679635305144
0.687500 0.00000157736426791011
0.712500 0.00000065283815574302
0.737500 0.00000034924798208991
0.762500 0.00000019121217863238
0.787500 0.00000010448018103459
0.812500 0.00000005873300752690
0.837500 0.00000003658432696368
0.862500 0.00000001974221006812
0.887500 0.00000001972936251871
0.912500 0.00000000269602623559
0.937500 0.00000003691534131850
0.962500 0.00000003024801279589
0.987500 0.00000004549369268109


==> exL/ex3_I=40/out_LSgauss_8DSv1New5210/iMOOD/res-I40-7DS-Phi_PhiExact.dat <==
0.000000 0.500000
0.002000 0.499500
0.004000 0.499002
0.006000 0.498504
0.008000 0.498008
0.010000 0.497512
0.012000 0.497018
0.014000 0.496524
0.016000 0.496032
0.018000 0.495540
0.020000 0.495050
0.022000 0.494560
0.024000 0.494071
0.026000 0.493583
0.028000 0.493097
0.030000 0.492611
0.032000 0.492126
0.034000 0.491642
0.036000 0.491159
0.038000 0.490677
0.040000 0.490196
0.042000 0.489716
0.044000 0.489237
0.046000 0.488759
0.048000 0.488281
0.050000 0.487805
0.052000 0.487329
0.054000 0.486855
0.056000 0.486381
0.058000 0.485909
0.060000 0.485437
0.062000 0.484966
0.064000 0.484496
0.066000 0.484027
0.068000 0.483559
0.070000 0.483092
0.072000 0.482625
0.074000 0.482160
0.076000 0.481696
0.078000 0.481232
0.080000 0.480769
0.082000 0.480307
0.084000 0.479846
0.086000 0.479386
0.088000 0.478927
0.090000 0.478469
0.092000 0.478011
0.094000 0.477555
0.096000 0.477099
0.098000 0.476644
0.100000 0.476190
0.102000 0.475737
0.104000 0.475285
0.106000 0.474834
0.108000 0.474383
0.110000 0.473934
0.112000 0.473485
0.114000 0.473037
0.116000 0.472590
0.118000 0.472144
0.120000 0.471698
0.122000 0.471254
0.124000 0.470810
0.126000 0.470367
0.128000 0.469925
0.130000 0.469484
0.132000 0.469043
0.134000 0.468604
0.136000 0.468165
0.138000 0.467727
0.140000 0.467290
0.142000 0.466853
0.144000 0.466418
0.146000 0.465983
0.148000 0.465549
0.150000 0.465116
0.152000 0.464684
0.154000 0.464253
0.156000 0.463822
0.158000 0.463392
0.160000 0.462963
0.162000 0.462535
0.164000 0.462107
0.166000 0.461681
0.168000 0.461255
0.170000 0.460829
0.172000 0.460405
0.174000 0.459982
0.176000 0.459559
0.178000 0.459137
0.180000 0.458716
0.182000 0.458295
0.184000 0.457875
0.186000 0.457457
0.188000 0.457038
0.190000 0.456621
0.192000 0.456204
0.194000 0.455789
0.196000 0.455373
0.198000 0.454959
0.200000 0.454545
0.202000 0.454133
0.204000 0.453721
0.206000 0.453309
0.208000 0.452899
0.210000 0.452489
0.212000 0.452080
0.214000 0.451671
0.216000 0.451264
0.218000 0.450857
0.220000 0.450450
0.222000 0.450045
0.224000 0.449640
0.226000 0.449236
0.228000 0.448833
0.230000 0.448430
0.232000 0.448029
0.234000 0.447628
0.236000 0.447227
0.238000 0.446828
0.240000 0.446429
0.242000 0.446030
0.244000 0.445633
0.246000 0.445236
0.248000 0.444840
0.250000 0.444444
0.252000 0.444050
0.254000 0.443656
0.256000 0.443262
0.258000 0.442870
0.260000 0.442478
0.262000 0.442087
0.264000 0.441696
0.266000 0.441306
0.268000 0.440917
0.270000 0.440529
0.272000 0.440141
0.274000 0.439754
0.276000 0.439367
0.278000 0.438982
0.280000 0.438596
0.282000 0.438212
0.284000 0.437828
0.286000 0.437445
0.288000 0.437063
0.290000 0.436681
0.292000 0.436300
0.294000 0.435920
0.296000 0.435540
0.298000 0.435161
0.300000 0.434783
0.302000 0.434405
0.304000 0.434028
0.306000 0.433651
0.308000 0.433276
0.310000 0.432900
0.312000 0.432526
0.314000 0.432152
0.316000 0.431779
0.318000 0.431406
0.320000 0.431034
0.322000 0.430663
0.324000 0.430293
0.326000 0.429923
0.328000 0.429553
0.330000 0.429185
0.332000 0.428816
0.334000 0.428449
0.336000 0.428082
0.338000 0.427716
0.340000 0.427350
0.342000 0.426985
0.344000 0.426621
0.346000 0.426257
0.348000 0.425894
0.350000 0.425532
0.352000 0.425170
0.354000 0.424809
0.356000 0.424448
0.358000 0.424088
0.360000 0.423729
0.362000 0.423370
0.364000 0.423012
0.366000 0.422654
0.368000 0.422297
0.370000 0.421941
0.372000 0.421585
0.374000 0.421230
0.376000 0.420875
0.378000 0.420521
0.380000 0.420168
0.382000 0.419815
0.384000 0.419463
0.386000 0.419111
0.388000 0.418760
0.390000 0.418410
0.392000 0.418060
0.394000 0.417711
0.396000 0.417362
0.398000 0.417014
0.400000 0.416667
0.402000 0.416320
0.404000 0.415973
0.406000 0.415628
0.408000 0.415282
0.410000 0.414938
0.412000 0.414594
0.414000 0.414250
0.416000 0.413907
0.418000 0.413565
0.420000 0.413223
0.422000 0.412882
0.424000 0.412541
0.426000 0.412201
0.428000 0.411862
0.430000 0.411523
0.432000 0.411184
0.434000 0.410846
0.436000 0.410509
0.438000 0.410172
0.440000 0.409836
0.442000 0.409500
0.444000 0.409165
0.446000 0.408831
0.448000 0.408497
0.450000 0.408163
0.452000 0.407830
0.454000 0.407498
0.456000 0.407166
0.458000 0.406835
0.460000 0.406504
0.462000 0.406174
0.464000 0.405844
0.466000 0.405515
0.468000 0.405186
0.470000 0.404858
0.472000 0.404531
0.474000 0.404204
0.476000 0.403877
0.478000 0.403551
0.480000 0.403226
0.482000 0.402901
0.484000 0.402576
0.486000 0.402253
0.488000 0.401929
0.490000 0.401606
0.492000 0.401284
0.494000 0.400962
0.496000 0.400641
0.498000 0.400320
0.500000 0.400000
0.502000 0.384615
0.504000 0.370370
0.506000 0.357143
0.508000 0.344828
0.510000 0.333333
0.512000 0.322581
0.514000 0.312500
0.516000 0.303030
0.518000 0.294118
0.520000 0.285714
0.522000 0.277778
0.524000 0.270270
0.526000 0.263158
0.528000 0.256410
0.530000 0.250000
0.532000 0.243902
0.534000 0.238095
0.536000 0.232558
0.538000 0.227273
0.540000 0.222222
0.542000 0.217391
0.544000 0.212766
0.546000 0.208333
0.548000 0.204082
0.550000 0.200000
0.552000 0.196078
0.554000 0.192308
0.556000 0.188679
0.558000 0.185185
0.560000 0.181818
0.562000 0.178571
0.564000 0.175439
0.566000 0.172414
0.568000 0.169492
0.570000 0.166667
0.572000 0.163934
0.574000 0.161290
0.576000 0.158730
0.578000 0.156250
0.580000 0.153846
0.582000 0.151515
0.584000 0.149254
0.586000 0.147059
0.588000 0.144928
0.590000 0.142857
0.592000 0.140845
0.594000 0.138889
0.596000 0.136986
0.598000 0.135135
0.600000 0.133333
0.602000 0.131579
0.604000 0.129870
0.606000 0.128205
0.608000 0.126582
0.610000 0.125000
0.612000 0.123457
0.614000 0.121951
0.616000 0.120482
0.618000 0.119048
0.620000 0.117647
0.622000 0.116279
0.624000 0.114943
0.626000 0.113636
0.628000 0.112360
0.630000 0.111111
0.632000 0.109890
0.634000 0.108696
0.636000 0.107527
0.638000 0.106383
0.640000 0.105263
0.642000 0.104167
0.644000 0.103093
0.646000 0.102041
0.648000 0.101010
0.650000 0.100000
0.652000 0.099010
0.654000 0.098039
0.656000 0.097087
0.658000 0.096154
0.660000 0.095238
0.662000 0.094340
0.664000 0.093458
0.666000 0.092593
0.668000 0.091743
0.670000 0.090909
0.672000 0.090090
0.674000 0.089286
0.676000 0.088496
0.678000 0.087719
0.680000 0.086957
0.682000 0.086207
0.684000 0.085470
0.686000 0.084746
0.688000 0.084034
0.690000 0.083333
0.692000 0.082645
0.694000 0.081967
0.696000 0.081301
0.698000 0.080645
0.700000 0.080000
0.702000 0.079365
0.704000 0.078740
0.706000 0.078125
0.708000 0.077519
0.710000 0.076923
0.712000 0.076336
0.714000 0.075758
0.716000 0.075188
0.718000 0.074627
0.720000 0.074074
0.722000 0.073529
0.724000 0.072993
0.726000 0.072464
0.728000 0.071942
0.730000 0.071429
0.732000 0.070922
0.734000 0.070423
0.736000 0.069930
0.738000 0.069444
0.740000 0.068966
0.742000 0.068493
0.744000 0.068027
0.746000 0.067568
0.748000 0.067114
0.750000 0.066667
0.752000 0.066225
0.754000 0.065789
0.756000 0.065359
0.758000 0.064935
0.760000 0.064516
0.762000 0.064103
0.764000 0.063694
0.766000 0.063291
0.768000 0.062893
0.770000 0.062500
0.772000 0.062112
0.774000 0.061728
0.776000 0.061350
0.778000 0.060976
0.780000 0.060606
0.782000 0.060241
0.784000 0.059880
0.786000 0.059524
0.788000 0.059172
0.790000 0.058824
0.792000 0.058480
0.794000 0.058140
0.796000 0.057803
0.798000 0.057471
0.800000 0.057143
0.802000 0.056818
0.804000 0.056497
0.806000 0.056180
0.808000 0.055866
0.810000 0.055556
0.812000 0.055249
0.814000 0.054945
0.816000 0.054645
0.818000 0.054348
0.820000 0.054054
0.822000 0.053763
0.824000 0.053476
0.826000 0.053191
0.828000 0.052910
0.830000 0.052632
0.832000 0.052356
0.834000 0.052083
0.836000 0.051813
0.838000 0.051546
0.840000 0.051282
0.842000 0.051020
0.844000 0.050761
0.846000 0.050505
0.848000 0.050251
0.850000 0.050000
0.852000 0.049751
0.854000 0.049505
0.856000 0.049261
0.858000 0.049020
0.860000 0.048780
0.862000 0.048544
0.864000 0.048309
0.866000 0.048077
0.868000 0.047847
0.870000 0.047619
0.872000 0.047393
0.874000 0.047170
0.876000 0.046948
0.878000 0.046729
0.880000 0.046512
0.882000 0.046296
0.884000 0.046083
0.886000 0.045872
0.888000 0.045662
0.890000 0.045455
0.892000 0.045249
0.894000 0.045045
0.896000 0.044843
0.898000 0.044643
0.900000 0.044444
0.902000 0.044248
0.904000 0.044053
0.906000 0.043860
0.908000 0.043668
0.910000 0.043478
0.912000 0.043290
0.914000 0.043103
0.916000 0.042918
0.918000 0.042735
0.920000 0.042553
0.922000 0.042373
0.924000 0.042194
0.926000 0.042017
0.928000 0.041841
0.930000 0.041667
0.932000 0.041494
0.934000 0.041322
0.936000 0.041152
0.938000 0.040984
0.940000 0.040816
0.942000 0.040650
0.944000 0.040486
0.946000 0.040323
0.948000 0.040161
0.950000 0.040000
0.952000 0.039841
0.954000 0.039683
0.956000 0.039526
0.958000 0.039370
0.960000 0.039216
0.962000 0.039062
0.964000 0.038911
0.966000 0.038760
0.968000 0.038610
0.970000 0.038462
0.972000 0.038314
0.974000 0.038168
0.976000 0.038023
0.978000 0.037879
0.980000 0.037736
0.982000 0.037594
0.984000 0.037453
0.986000 0.037313
0.988000 0.037175
0.990000 0.037037
0.992000 0.036900
0.994000 0.036765
0.996000 0.036630
0.998000 0.036496
1.000000 0.036364


==> exL/ex3_I=40/out_LSgauss_8DSv1New5210/iMOOD/res-I40-7DS-Phi_VarSteS.dat <==
0.012500 0.496901
0.037500 0.490804
0.062500 0.484854
0.087500 0.479048
0.112500 0.473378
0.137500 0.467842
0.162500 0.462433
0.187500 0.457148
0.212500 0.451982
0.237500 0.446932
0.262500 0.441993
0.287500 0.437163
0.312500 0.432437
0.337500 0.427812
0.362500 0.423284
0.387500 0.418852
0.412500 0.414511
0.437500 0.410296
0.462500 0.406133
0.487500 0.459943
0.512500 0.319809
0.537500 0.230294
0.562500 0.178489
0.587500 0.145844
0.612500 0.123338
0.637500 0.106838
0.662500 0.094231
0.687500 0.084290
0.712500 0.076249
0.737500 0.069609
0.762500 0.064034
0.787500 0.059286
0.812500 0.055194
0.837500 0.051631
0.862500 0.048500
0.887500 0.045727
0.912500 0.043254
0.937500 0.041035
0.962500 0.039032
0.987500 0.037216


==> exL/ex3_I=40/out_LSgauss_8DSv1New5210/iMOOD/res-I40-7DS.txt <==
Conv=y
nRes=1
normRes=1.857758e-15
nG=0
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=1
CellPDMap=1
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=0
CellPDMap=0
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
0.49690079946312692982
0.49080370369534598307
0.48485442128988032184
0.47904764186410836446
0.47337830588483975625
0.46784159053513940663
0.46243289605005494236
0.45714783295145500208
0.45198221016289602536
0.44693202393117148485
0.44199344746680563345
0.43716282129592942685
0.43243664416483251767
0.42781156469429942879
0.42328437320124590038
0.41885199472342649063
0.41451148151959360533
0.41029600954059058937
0.40613253946029426178
0.45994332154625833242
0.31980893687916922552
0.23029390614851319441
0.17848935864739945423
0.14584360021388845241
0.12333824875889225214
0.10683842319049705050
0.09423141523180494916
0.08428998984942091821
0.07624879666123146604
0.06960945082890976354
0.06403435734499952903
0.05928648219965415578
0.05519435592044431155
0.05163085349305229083
0.04849971719449829022
0.04572675080075223886
0.04325377431980868825
0.04103467242511498608
0.03903210108734485317
0.03721605800147216592
1.000
1.000
1.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.294
0.933
0.933
0.933
0.000
1.000
1.000
1.000
1.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.294
0.933
0.000
0.647
1.000
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.000
0.000
0.510
0.510
0.510
0.000
1.000
0.000
0.647
1.000
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.000
0.000
0.510
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933
0.933
0.933
1.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933


==> exL/ex3_I=40/out_LSgauss_8DSv1New5210/iMOOD/res-I40-8DS-CPD.dat <==
0.012500 5 1.000000 0.000000 0.000000
0.037500 5 1.000000 0.647000 0.000000
0.062500 5 1.000000 1.000000 0.000000
0.087500 5 0.000000 0.502000 0.000000
0.112500 5 0.000000 0.502000 0.000000
0.137500 5 0.000000 0.502000 0.000000
0.162500 5 0.000000 0.502000 0.000000
0.187500 5 0.000000 0.502000 0.000000
0.212500 5 0.000000 0.502000 0.000000
0.237500 5 0.000000 0.502000 0.000000
0.262500 5 0.000000 0.502000 0.000000
0.287500 5 0.000000 0.502000 0.000000
0.312500 5 0.000000 0.502000 0.000000
0.337500 5 0.000000 0.000000 1.000000
0.362500 5 0.294000 0.000000 0.510000
0.387500 5 0.933000 0.510000 0.933000
0.412500 5 0.933000 0.510000 0.933000
0.437500 5 0.933000 0.510000 0.933000
0.462500 0 0.000000 0.000000 0.000000
0.487500 0 0.000000 0.000000 0.000000
0.512500 5 1.000000 0.000000 0.000000
0.537500 5 1.000000 0.647000 0.000000
0.562500 5 1.000000 1.000000 0.000000
0.587500 5 0.000000 0.502000 0.000000
0.612500 5 0.000000 0.502000 0.000000
0.637500 5 0.000000 0.502000 0.000000
0.662500 5 0.000000 0.502000 0.000000
0.687500 5 0.000000 0.502000 0.000000
0.712500 5 0.000000 0.502000 0.000000
0.737500 5 0.000000 0.502000 0.000000
0.762500 5 0.000000 0.502000 0.000000
0.787500 5 0.000000 0.502000 0.000000
0.812500 5 0.000000 0.502000 0.000000
0.837500 5 0.000000 0.502000 0.000000
0.862500 5 0.000000 0.502000 0.000000
0.887500 5 0.000000 0.502000 0.000000
0.912500 5 0.000000 0.502000 0.000000
0.937500 5 0.000000 0.000000 1.000000
0.962500 5 0.294000 0.000000 0.510000
0.987500 5 0.933000 0.510000 0.933000


==> exL/ex3_I=40/out_LSgauss_8DSv1New5210/iMOOD/res-I40-8DS-PhiError.dat <==
0.012500 0.00000000047915854617
0.037500 0.00000000002277245059
0.062500 0.00000000000391192634
0.087500 0.00000000000451882975
0.112500 0.00000000000472660799
0.137500 0.00000000000748817675
0.162500 0.00000000000701577685
0.187500 0.00000000000654509780
0.212500 0.00000000000556166224
0.237500 0.00000000000616262597
0.262500 0.00000000000340638628
0.287500 0.00000000000831840152
0.312500 0.00000000000379207776
0.337500 0.00000000002438094171
0.362500 0.00000000002023120560
0.387500 0.00000000003160960382
0.412500 0.00000000009772938014
0.437500 0.00209674138144055888
0.462500 0.00205445452031627340
0.487500 0.00201343414005672461
0.512500 0.00456264782028492633
0.537500 0.00014829418471920541
0.562500 0.00002547459380231043
0.587500 0.00001364331777381489
0.612500 0.00001770548585522391
0.637500 0.00001330930655939200
0.662500 0.00000498679635294041
0.687500 0.00000157736426781296
0.712500 0.00000065283815565975
0.737500 0.00000034924798202052
0.762500 0.00000019121217856299
0.787500 0.00000010448018097908
0.812500 0.00000005873300747139
0.837500 0.00000003658432692205
0.862500 0.00000001974221001261
0.887500 0.00000001972936247707
0.912500 0.00000000269602625641
0.937500 0.00000003691534129768
0.962500 0.00000003024801281670
0.987500 0.00000004549369266027


==> exL/ex3_I=40/out_LSgauss_8DSv1New5210/iMOOD/res-I40-8DS-Phi_PhiExact.dat <==
0.000000 0.500000
0.002000 0.499500
0.004000 0.499002
0.006000 0.498504
0.008000 0.498008
0.010000 0.497512
0.012000 0.497018
0.014000 0.496524
0.016000 0.496032
0.018000 0.495540
0.020000 0.495050
0.022000 0.494560
0.024000 0.494071
0.026000 0.493583
0.028000 0.493097
0.030000 0.492611
0.032000 0.492126
0.034000 0.491642
0.036000 0.491159
0.038000 0.490677
0.040000 0.490196
0.042000 0.489716
0.044000 0.489237
0.046000 0.488759
0.048000 0.488281
0.050000 0.487805
0.052000 0.487329
0.054000 0.486855
0.056000 0.486381
0.058000 0.485909
0.060000 0.485437
0.062000 0.484966
0.064000 0.484496
0.066000 0.484027
0.068000 0.483559
0.070000 0.483092
0.072000 0.482625
0.074000 0.482160
0.076000 0.481696
0.078000 0.481232
0.080000 0.480769
0.082000 0.480307
0.084000 0.479846
0.086000 0.479386
0.088000 0.478927
0.090000 0.478469
0.092000 0.478011
0.094000 0.477555
0.096000 0.477099
0.098000 0.476644
0.100000 0.476190
0.102000 0.475737
0.104000 0.475285
0.106000 0.474834
0.108000 0.474383
0.110000 0.473934
0.112000 0.473485
0.114000 0.473037
0.116000 0.472590
0.118000 0.472144
0.120000 0.471698
0.122000 0.471254
0.124000 0.470810
0.126000 0.470367
0.128000 0.469925
0.130000 0.469484
0.132000 0.469043
0.134000 0.468604
0.136000 0.468165
0.138000 0.467727
0.140000 0.467290
0.142000 0.466853
0.144000 0.466418
0.146000 0.465983
0.148000 0.465549
0.150000 0.465116
0.152000 0.464684
0.154000 0.464253
0.156000 0.463822
0.158000 0.463392
0.160000 0.462963
0.162000 0.462535
0.164000 0.462107
0.166000 0.461681
0.168000 0.461255
0.170000 0.460829
0.172000 0.460405
0.174000 0.459982
0.176000 0.459559
0.178000 0.459137
0.180000 0.458716
0.182000 0.458295
0.184000 0.457875
0.186000 0.457457
0.188000 0.457038
0.190000 0.456621
0.192000 0.456204
0.194000 0.455789
0.196000 0.455373
0.198000 0.454959
0.200000 0.454545
0.202000 0.454133
0.204000 0.453721
0.206000 0.453309
0.208000 0.452899
0.210000 0.452489
0.212000 0.452080
0.214000 0.451671
0.216000 0.451264
0.218000 0.450857
0.220000 0.450450
0.222000 0.450045
0.224000 0.449640
0.226000 0.449236
0.228000 0.448833
0.230000 0.448430
0.232000 0.448029
0.234000 0.447628
0.236000 0.447227
0.238000 0.446828
0.240000 0.446429
0.242000 0.446030
0.244000 0.445633
0.246000 0.445236
0.248000 0.444840
0.250000 0.444444
0.252000 0.444050
0.254000 0.443656
0.256000 0.443262
0.258000 0.442870
0.260000 0.442478
0.262000 0.442087
0.264000 0.441696
0.266000 0.441306
0.268000 0.440917
0.270000 0.440529
0.272000 0.440141
0.274000 0.439754
0.276000 0.439367
0.278000 0.438982
0.280000 0.438596
0.282000 0.438212
0.284000 0.437828
0.286000 0.437445
0.288000 0.437063
0.290000 0.436681
0.292000 0.436300
0.294000 0.435920
0.296000 0.435540
0.298000 0.435161
0.300000 0.434783
0.302000 0.434405
0.304000 0.434028
0.306000 0.433651
0.308000 0.433276
0.310000 0.432900
0.312000 0.432526
0.314000 0.432152
0.316000 0.431779
0.318000 0.431406
0.320000 0.431034
0.322000 0.430663
0.324000 0.430293
0.326000 0.429923
0.328000 0.429553
0.330000 0.429185
0.332000 0.428816
0.334000 0.428449
0.336000 0.428082
0.338000 0.427716
0.340000 0.427350
0.342000 0.426985
0.344000 0.426621
0.346000 0.426257
0.348000 0.425894
0.350000 0.425532
0.352000 0.425170
0.354000 0.424809
0.356000 0.424448
0.358000 0.424088
0.360000 0.423729
0.362000 0.423370
0.364000 0.423012
0.366000 0.422654
0.368000 0.422297
0.370000 0.421941
0.372000 0.421585
0.374000 0.421230
0.376000 0.420875
0.378000 0.420521
0.380000 0.420168
0.382000 0.419815
0.384000 0.419463
0.386000 0.419111
0.388000 0.418760
0.390000 0.418410
0.392000 0.418060
0.394000 0.417711
0.396000 0.417362
0.398000 0.417014
0.400000 0.416667
0.402000 0.416320
0.404000 0.415973
0.406000 0.415628
0.408000 0.415282
0.410000 0.414938
0.412000 0.414594
0.414000 0.414250
0.416000 0.413907
0.418000 0.413565
0.420000 0.413223
0.422000 0.412882
0.424000 0.412541
0.426000 0.412201
0.428000 0.411862
0.430000 0.411523
0.432000 0.411184
0.434000 0.410846
0.436000 0.410509
0.438000 0.410172
0.440000 0.409836
0.442000 0.409500
0.444000 0.409165
0.446000 0.408831
0.448000 0.408497
0.450000 0.408163
0.452000 0.407830
0.454000 0.407498
0.456000 0.407166
0.458000 0.406835
0.460000 0.406504
0.462000 0.406174
0.464000 0.405844
0.466000 0.405515
0.468000 0.405186
0.470000 0.404858
0.472000 0.404531
0.474000 0.404204
0.476000 0.403877
0.478000 0.403551
0.480000 0.403226
0.482000 0.402901
0.484000 0.402576
0.486000 0.402253
0.488000 0.401929
0.490000 0.401606
0.492000 0.401284
0.494000 0.400962
0.496000 0.400641
0.498000 0.400320
0.500000 0.400000
0.502000 0.384615
0.504000 0.370370
0.506000 0.357143
0.508000 0.344828
0.510000 0.333333
0.512000 0.322581
0.514000 0.312500
0.516000 0.303030
0.518000 0.294118
0.520000 0.285714
0.522000 0.277778
0.524000 0.270270
0.526000 0.263158
0.528000 0.256410
0.530000 0.250000
0.532000 0.243902
0.534000 0.238095
0.536000 0.232558
0.538000 0.227273
0.540000 0.222222
0.542000 0.217391
0.544000 0.212766
0.546000 0.208333
0.548000 0.204082
0.550000 0.200000
0.552000 0.196078
0.554000 0.192308
0.556000 0.188679
0.558000 0.185185
0.560000 0.181818
0.562000 0.178571
0.564000 0.175439
0.566000 0.172414
0.568000 0.169492
0.570000 0.166667
0.572000 0.163934
0.574000 0.161290
0.576000 0.158730
0.578000 0.156250
0.580000 0.153846
0.582000 0.151515
0.584000 0.149254
0.586000 0.147059
0.588000 0.144928
0.590000 0.142857
0.592000 0.140845
0.594000 0.138889
0.596000 0.136986
0.598000 0.135135
0.600000 0.133333
0.602000 0.131579
0.604000 0.129870
0.606000 0.128205
0.608000 0.126582
0.610000 0.125000
0.612000 0.123457
0.614000 0.121951
0.616000 0.120482
0.618000 0.119048
0.620000 0.117647
0.622000 0.116279
0.624000 0.114943
0.626000 0.113636
0.628000 0.112360
0.630000 0.111111
0.632000 0.109890
0.634000 0.108696
0.636000 0.107527
0.638000 0.106383
0.640000 0.105263
0.642000 0.104167
0.644000 0.103093
0.646000 0.102041
0.648000 0.101010
0.650000 0.100000
0.652000 0.099010
0.654000 0.098039
0.656000 0.097087
0.658000 0.096154
0.660000 0.095238
0.662000 0.094340
0.664000 0.093458
0.666000 0.092593
0.668000 0.091743
0.670000 0.090909
0.672000 0.090090
0.674000 0.089286
0.676000 0.088496
0.678000 0.087719
0.680000 0.086957
0.682000 0.086207
0.684000 0.085470
0.686000 0.084746
0.688000 0.084034
0.690000 0.083333
0.692000 0.082645
0.694000 0.081967
0.696000 0.081301
0.698000 0.080645
0.700000 0.080000
0.702000 0.079365
0.704000 0.078740
0.706000 0.078125
0.708000 0.077519
0.710000 0.076923
0.712000 0.076336
0.714000 0.075758
0.716000 0.075188
0.718000 0.074627
0.720000 0.074074
0.722000 0.073529
0.724000 0.072993
0.726000 0.072464
0.728000 0.071942
0.730000 0.071429
0.732000 0.070922
0.734000 0.070423
0.736000 0.069930
0.738000 0.069444
0.740000 0.068966
0.742000 0.068493
0.744000 0.068027
0.746000 0.067568
0.748000 0.067114
0.750000 0.066667
0.752000 0.066225
0.754000 0.065789
0.756000 0.065359
0.758000 0.064935
0.760000 0.064516
0.762000 0.064103
0.764000 0.063694
0.766000 0.063291
0.768000 0.062893
0.770000 0.062500
0.772000 0.062112
0.774000 0.061728
0.776000 0.061350
0.778000 0.060976
0.780000 0.060606
0.782000 0.060241
0.784000 0.059880
0.786000 0.059524
0.788000 0.059172
0.790000 0.058824
0.792000 0.058480
0.794000 0.058140
0.796000 0.057803
0.798000 0.057471
0.800000 0.057143
0.802000 0.056818
0.804000 0.056497
0.806000 0.056180
0.808000 0.055866
0.810000 0.055556
0.812000 0.055249
0.814000 0.054945
0.816000 0.054645
0.818000 0.054348
0.820000 0.054054
0.822000 0.053763
0.824000 0.053476
0.826000 0.053191
0.828000 0.052910
0.830000 0.052632
0.832000 0.052356
0.834000 0.052083
0.836000 0.051813
0.838000 0.051546
0.840000 0.051282
0.842000 0.051020
0.844000 0.050761
0.846000 0.050505
0.848000 0.050251
0.850000 0.050000
0.852000 0.049751
0.854000 0.049505
0.856000 0.049261
0.858000 0.049020
0.860000 0.048780
0.862000 0.048544
0.864000 0.048309
0.866000 0.048077
0.868000 0.047847
0.870000 0.047619
0.872000 0.047393
0.874000 0.047170
0.876000 0.046948
0.878000 0.046729
0.880000 0.046512
0.882000 0.046296
0.884000 0.046083
0.886000 0.045872
0.888000 0.045662
0.890000 0.045455
0.892000 0.045249
0.894000 0.045045
0.896000 0.044843
0.898000 0.044643
0.900000 0.044444
0.902000 0.044248
0.904000 0.044053
0.906000 0.043860
0.908000 0.043668
0.910000 0.043478
0.912000 0.043290
0.914000 0.043103
0.916000 0.042918
0.918000 0.042735
0.920000 0.042553
0.922000 0.042373
0.924000 0.042194
0.926000 0.042017
0.928000 0.041841
0.930000 0.041667
0.932000 0.041494
0.934000 0.041322
0.936000 0.041152
0.938000 0.040984
0.940000 0.040816
0.942000 0.040650
0.944000 0.040486
0.946000 0.040323
0.948000 0.040161
0.950000 0.040000
0.952000 0.039841
0.954000 0.039683
0.956000 0.039526
0.958000 0.039370
0.960000 0.039216
0.962000 0.039062
0.964000 0.038911
0.966000 0.038760
0.968000 0.038610
0.970000 0.038462
0.972000 0.038314
0.974000 0.038168
0.976000 0.038023
0.978000 0.037879
0.980000 0.037736
0.982000 0.037594
0.984000 0.037453
0.986000 0.037313
0.988000 0.037175
0.990000 0.037037
0.992000 0.036900
0.994000 0.036765
0.996000 0.036630
0.998000 0.036496
1.000000 0.036364


==> exL/ex3_I=40/out_LSgauss_8DSv1New5210/iMOOD/res-I40-8DS-Phi_VarSteS.dat <==
0.012500 0.496901
0.037500 0.490804
0.062500 0.484854
0.087500 0.479048
0.112500 0.473378
0.137500 0.467842
0.162500 0.462433
0.187500 0.457148
0.212500 0.451982
0.237500 0.446932
0.262500 0.441993
0.287500 0.437163
0.312500 0.432437
0.337500 0.427812
0.362500 0.423284
0.387500 0.418852
0.412500 0.414511
0.437500 0.408163
0.462500 0.404040
0.487500 0.400000
0.512500 0.319809
0.537500 0.230294
0.562500 0.178489
0.587500 0.145844
0.612500 0.123338
0.637500 0.106838
0.662500 0.094231
0.687500 0.084290
0.712500 0.076249
0.737500 0.069609
0.762500 0.064034
0.787500 0.059286
0.812500 0.055194
0.837500 0.051631
0.862500 0.048500
0.887500 0.045727
0.912500 0.043254
0.937500 0.041035
0.962500 0.039032
0.987500 0.037216


==> exL/ex3_I=40/out_LSgauss_8DSv1New5210/iMOOD/res-I40-8DS.txt <==
Conv=y
nRes=1
normRes=2.094765e-15
nG=0
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=0
CellPDMap=0
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
0.49690079946312692982
0.49080370369534576103
0.48485442128988009980
0.47904764186410825344
0.47337830588483953420
0.46784159053513924009
0.46243289605005472032
0.45714783295145478004
0.45198221016289580332
0.44693202393117131832
0.44199344746680535589
0.43716282129592926031
0.43243664416483218460
0.42781156469429948430
0.42328437320124551180
0.41885199472342588001
0.41451148151959282817
0.40816326530612262458
0.40404040404040419965
0.40000000000000018874
0.31980893687916905899
0.23029390614851288910
0.17848935864739923218
0.14584360021388828588
0.12333824875889208561
0.10683842319049692560
0.09423141523180483814
0.08428998984942082107
0.07624879666123138278
0.06960945082890969415
0.06403435734499945964
0.05928648219965410027
0.05519435592044425604
0.05163085349305224919
0.04849971719449823471
0.04572675080075219722
0.04325377431980866744
0.04103467242511496527
0.03903210108734483236
0.03721605800147214510
1.000
1.000
1.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.294
0.933
0.933
0.933
0.000
0.000
1.000
1.000
1.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.294
0.933
0.000
0.647
1.000
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.000
0.000
0.510
0.510
0.510
0.000
0.000
0.000
0.647
1.000
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.000
0.000
0.510
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933
0.933
0.933
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933


==> exL/ex3_I=40/out_LSgauss_8DSv1New5210/res-I40-8DS-CPD.dat <==
0.012500 5 1.000000 0.000000 0.000000
0.037500 5 1.000000 0.647000 0.000000
0.062500 5 1.000000 1.000000 0.000000
0.087500 5 0.000000 0.502000 0.000000
0.112500 5 0.000000 0.502000 0.000000
0.137500 5 0.000000 0.502000 0.000000
0.162500 5 0.000000 0.502000 0.000000
0.187500 5 0.000000 0.502000 0.000000
0.212500 5 0.000000 0.502000 0.000000
0.237500 5 0.000000 0.502000 0.000000
0.262500 5 0.000000 0.502000 0.000000
0.287500 5 0.000000 0.502000 0.000000
0.312500 5 0.000000 0.502000 0.000000
0.337500 5 0.000000 0.000000 1.000000
0.362500 5 0.294000 0.000000 0.510000
0.387500 5 0.933000 0.510000 0.933000
0.412500 5 0.933000 0.510000 0.933000
0.437500 5 0.933000 0.510000 0.933000
0.462500 0 0.000000 0.000000 0.000000
0.487500 0 0.000000 0.000000 0.000000
0.512500 5 1.000000 0.000000 0.000000
0.537500 5 1.000000 0.647000 0.000000
0.562500 5 1.000000 1.000000 0.000000
0.587500 5 0.000000 0.502000 0.000000
0.612500 5 0.000000 0.502000 0.000000
0.637500 5 0.000000 0.502000 0.000000
0.662500 5 0.000000 0.502000 0.000000
0.687500 5 0.000000 0.502000 0.000000
0.712500 5 0.000000 0.502000 0.000000
0.737500 5 0.000000 0.502000 0.000000
0.762500 5 0.000000 0.502000 0.000000
0.787500 5 0.000000 0.502000 0.000000
0.812500 5 0.000000 0.502000 0.000000
0.837500 5 0.000000 0.502000 0.000000
0.862500 5 0.000000 0.502000 0.000000
0.887500 5 0.000000 0.502000 0.000000
0.912500 5 0.000000 0.502000 0.000000
0.937500 5 0.000000 0.000000 1.000000
0.962500 5 0.294000 0.000000 0.510000
0.987500 5 0.933000 0.510000 0.933000


==> exL/ex3_I=40/out_LSgauss_8DSv1New5210/res-I40-8DS-PhiError.dat <==
0.012500 0.00000000047915854617
0.037500 0.00000000002277245059
0.062500 0.00000000000391192634
0.087500 0.00000000000451882975
0.112500 0.00000000000472660799
0.137500 0.00000000000748817675
0.162500 0.00000000000701577685
0.187500 0.00000000000654509780
0.212500 0.00000000000556166224
0.237500 0.00000000000616262597
0.262500 0.00000000000340638628
0.287500 0.00000000000831840152
0.312500 0.00000000000379207776
0.337500 0.00000000002438094171
0.362500 0.00000000002023120560
0.387500 0.00000000003160960382
0.412500 0.00000000009772938014
0.437500 0.00209674138144055888
0.462500 0.00205445452031627340
0.487500 0.00201343414005672461
0.512500 0.00456264782028492633
0.537500 0.00014829418471920541
0.562500 0.00002547459380231043
0.587500 0.00001364331777381489
0.612500 0.00001770548585522391
0.637500 0.00001330930655939200
0.662500 0.00000498679635294041
0.687500 0.00000157736426781296
0.712500 0.00000065283815565975
0.737500 0.00000034924798202052
0.762500 0.00000019121217856299
0.787500 0.00000010448018097908
0.812500 0.00000005873300747139
0.837500 0.00000003658432692205
0.862500 0.00000001974221001261
0.887500 0.00000001972936247707
0.912500 0.00000000269602625641
0.937500 0.00000003691534129768
0.962500 0.00000003024801281670
0.987500 0.00000004549369266027


==> exL/ex3_I=40/out_LSgauss_8DSv1New5210/res-I40-8DS-Phi_PhiExact.dat <==
0.000000 0.500000
0.002000 0.499500
0.004000 0.499002
0.006000 0.498504
0.008000 0.498008
0.010000 0.497512
0.012000 0.497018
0.014000 0.496524
0.016000 0.496032
0.018000 0.495540
0.020000 0.495050
0.022000 0.494560
0.024000 0.494071
0.026000 0.493583
0.028000 0.493097
0.030000 0.492611
0.032000 0.492126
0.034000 0.491642
0.036000 0.491159
0.038000 0.490677
0.040000 0.490196
0.042000 0.489716
0.044000 0.489237
0.046000 0.488759
0.048000 0.488281
0.050000 0.487805
0.052000 0.487329
0.054000 0.486855
0.056000 0.486381
0.058000 0.485909
0.060000 0.485437
0.062000 0.484966
0.064000 0.484496
0.066000 0.484027
0.068000 0.483559
0.070000 0.483092
0.072000 0.482625
0.074000 0.482160
0.076000 0.481696
0.078000 0.481232
0.080000 0.480769
0.082000 0.480307
0.084000 0.479846
0.086000 0.479386
0.088000 0.478927
0.090000 0.478469
0.092000 0.478011
0.094000 0.477555
0.096000 0.477099
0.098000 0.476644
0.100000 0.476190
0.102000 0.475737
0.104000 0.475285
0.106000 0.474834
0.108000 0.474383
0.110000 0.473934
0.112000 0.473485
0.114000 0.473037
0.116000 0.472590
0.118000 0.472144
0.120000 0.471698
0.122000 0.471254
0.124000 0.470810
0.126000 0.470367
0.128000 0.469925
0.130000 0.469484
0.132000 0.469043
0.134000 0.468604
0.136000 0.468165
0.138000 0.467727
0.140000 0.467290
0.142000 0.466853
0.144000 0.466418
0.146000 0.465983
0.148000 0.465549
0.150000 0.465116
0.152000 0.464684
0.154000 0.464253
0.156000 0.463822
0.158000 0.463392
0.160000 0.462963
0.162000 0.462535
0.164000 0.462107
0.166000 0.461681
0.168000 0.461255
0.170000 0.460829
0.172000 0.460405
0.174000 0.459982
0.176000 0.459559
0.178000 0.459137
0.180000 0.458716
0.182000 0.458295
0.184000 0.457875
0.186000 0.457457
0.188000 0.457038
0.190000 0.456621
0.192000 0.456204
0.194000 0.455789
0.196000 0.455373
0.198000 0.454959
0.200000 0.454545
0.202000 0.454133
0.204000 0.453721
0.206000 0.453309
0.208000 0.452899
0.210000 0.452489
0.212000 0.452080
0.214000 0.451671
0.216000 0.451264
0.218000 0.450857
0.220000 0.450450
0.222000 0.450045
0.224000 0.449640
0.226000 0.449236
0.228000 0.448833
0.230000 0.448430
0.232000 0.448029
0.234000 0.447628
0.236000 0.447227
0.238000 0.446828
0.240000 0.446429
0.242000 0.446030
0.244000 0.445633
0.246000 0.445236
0.248000 0.444840
0.250000 0.444444
0.252000 0.444050
0.254000 0.443656
0.256000 0.443262
0.258000 0.442870
0.260000 0.442478
0.262000 0.442087
0.264000 0.441696
0.266000 0.441306
0.268000 0.440917
0.270000 0.440529
0.272000 0.440141
0.274000 0.439754
0.276000 0.439367
0.278000 0.438982
0.280000 0.438596
0.282000 0.438212
0.284000 0.437828
0.286000 0.437445
0.288000 0.437063
0.290000 0.436681
0.292000 0.436300
0.294000 0.435920
0.296000 0.435540
0.298000 0.435161
0.300000 0.434783
0.302000 0.434405
0.304000 0.434028
0.306000 0.433651
0.308000 0.433276
0.310000 0.432900
0.312000 0.432526
0.314000 0.432152
0.316000 0.431779
0.318000 0.431406
0.320000 0.431034
0.322000 0.430663
0.324000 0.430293
0.326000 0.429923
0.328000 0.429553
0.330000 0.429185
0.332000 0.428816
0.334000 0.428449
0.336000 0.428082
0.338000 0.427716
0.340000 0.427350
0.342000 0.426985
0.344000 0.426621
0.346000 0.426257
0.348000 0.425894
0.350000 0.425532
0.352000 0.425170
0.354000 0.424809
0.356000 0.424448
0.358000 0.424088
0.360000 0.423729
0.362000 0.423370
0.364000 0.423012
0.366000 0.422654
0.368000 0.422297
0.370000 0.421941
0.372000 0.421585
0.374000 0.421230
0.376000 0.420875
0.378000 0.420521
0.380000 0.420168
0.382000 0.419815
0.384000 0.419463
0.386000 0.419111
0.388000 0.418760
0.390000 0.418410
0.392000 0.418060
0.394000 0.417711
0.396000 0.417362
0.398000 0.417014
0.400000 0.416667
0.402000 0.416320
0.404000 0.415973
0.406000 0.415628
0.408000 0.415282
0.410000 0.414938
0.412000 0.414594
0.414000 0.414250
0.416000 0.413907
0.418000 0.413565
0.420000 0.413223
0.422000 0.412882
0.424000 0.412541
0.426000 0.412201
0.428000 0.411862
0.430000 0.411523
0.432000 0.411184
0.434000 0.410846
0.436000 0.410509
0.438000 0.410172
0.440000 0.409836
0.442000 0.409500
0.444000 0.409165
0.446000 0.408831
0.448000 0.408497
0.450000 0.408163
0.452000 0.407830
0.454000 0.407498
0.456000 0.407166
0.458000 0.406835
0.460000 0.406504
0.462000 0.406174
0.464000 0.405844
0.466000 0.405515
0.468000 0.405186
0.470000 0.404858
0.472000 0.404531
0.474000 0.404204
0.476000 0.403877
0.478000 0.403551
0.480000 0.403226
0.482000 0.402901
0.484000 0.402576
0.486000 0.402253
0.488000 0.401929
0.490000 0.401606
0.492000 0.401284
0.494000 0.400962
0.496000 0.400641
0.498000 0.400320
0.500000 0.400000
0.502000 0.384615
0.504000 0.370370
0.506000 0.357143
0.508000 0.344828
0.510000 0.333333
0.512000 0.322581
0.514000 0.312500
0.516000 0.303030
0.518000 0.294118
0.520000 0.285714
0.522000 0.277778
0.524000 0.270270
0.526000 0.263158
0.528000 0.256410
0.530000 0.250000
0.532000 0.243902
0.534000 0.238095
0.536000 0.232558
0.538000 0.227273
0.540000 0.222222
0.542000 0.217391
0.544000 0.212766
0.546000 0.208333
0.548000 0.204082
0.550000 0.200000
0.552000 0.196078
0.554000 0.192308
0.556000 0.188679
0.558000 0.185185
0.560000 0.181818
0.562000 0.178571
0.564000 0.175439
0.566000 0.172414
0.568000 0.169492
0.570000 0.166667
0.572000 0.163934
0.574000 0.161290
0.576000 0.158730
0.578000 0.156250
0.580000 0.153846
0.582000 0.151515
0.584000 0.149254
0.586000 0.147059
0.588000 0.144928
0.590000 0.142857
0.592000 0.140845
0.594000 0.138889
0.596000 0.136986
0.598000 0.135135
0.600000 0.133333
0.602000 0.131579
0.604000 0.129870
0.606000 0.128205
0.608000 0.126582
0.610000 0.125000
0.612000 0.123457
0.614000 0.121951
0.616000 0.120482
0.618000 0.119048
0.620000 0.117647
0.622000 0.116279
0.624000 0.114943
0.626000 0.113636
0.628000 0.112360
0.630000 0.111111
0.632000 0.109890
0.634000 0.108696
0.636000 0.107527
0.638000 0.106383
0.640000 0.105263
0.642000 0.104167
0.644000 0.103093
0.646000 0.102041
0.648000 0.101010
0.650000 0.100000
0.652000 0.099010
0.654000 0.098039
0.656000 0.097087
0.658000 0.096154
0.660000 0.095238
0.662000 0.094340
0.664000 0.093458
0.666000 0.092593
0.668000 0.091743
0.670000 0.090909
0.672000 0.090090
0.674000 0.089286
0.676000 0.088496
0.678000 0.087719
0.680000 0.086957
0.682000 0.086207
0.684000 0.085470
0.686000 0.084746
0.688000 0.084034
0.690000 0.083333
0.692000 0.082645
0.694000 0.081967
0.696000 0.081301
0.698000 0.080645
0.700000 0.080000
0.702000 0.079365
0.704000 0.078740
0.706000 0.078125
0.708000 0.077519
0.710000 0.076923
0.712000 0.076336
0.714000 0.075758
0.716000 0.075188
0.718000 0.074627
0.720000 0.074074
0.722000 0.073529
0.724000 0.072993
0.726000 0.072464
0.728000 0.071942
0.730000 0.071429
0.732000 0.070922
0.734000 0.070423
0.736000 0.069930
0.738000 0.069444
0.740000 0.068966
0.742000 0.068493
0.744000 0.068027
0.746000 0.067568
0.748000 0.067114
0.750000 0.066667
0.752000 0.066225
0.754000 0.065789
0.756000 0.065359
0.758000 0.064935
0.760000 0.064516
0.762000 0.064103
0.764000 0.063694
0.766000 0.063291
0.768000 0.062893
0.770000 0.062500
0.772000 0.062112
0.774000 0.061728
0.776000 0.061350
0.778000 0.060976
0.780000 0.060606
0.782000 0.060241
0.784000 0.059880
0.786000 0.059524
0.788000 0.059172
0.790000 0.058824
0.792000 0.058480
0.794000 0.058140
0.796000 0.057803
0.798000 0.057471
0.800000 0.057143
0.802000 0.056818
0.804000 0.056497
0.806000 0.056180
0.808000 0.055866
0.810000 0.055556
0.812000 0.055249
0.814000 0.054945
0.816000 0.054645
0.818000 0.054348
0.820000 0.054054
0.822000 0.053763
0.824000 0.053476
0.826000 0.053191
0.828000 0.052910
0.830000 0.052632
0.832000 0.052356
0.834000 0.052083
0.836000 0.051813
0.838000 0.051546
0.840000 0.051282
0.842000 0.051020
0.844000 0.050761
0.846000 0.050505
0.848000 0.050251
0.850000 0.050000
0.852000 0.049751
0.854000 0.049505
0.856000 0.049261
0.858000 0.049020
0.860000 0.048780
0.862000 0.048544
0.864000 0.048309
0.866000 0.048077
0.868000 0.047847
0.870000 0.047619
0.872000 0.047393
0.874000 0.047170
0.876000 0.046948
0.878000 0.046729
0.880000 0.046512
0.882000 0.046296
0.884000 0.046083
0.886000 0.045872
0.888000 0.045662
0.890000 0.045455
0.892000 0.045249
0.894000 0.045045
0.896000 0.044843
0.898000 0.044643
0.900000 0.044444
0.902000 0.044248
0.904000 0.044053
0.906000 0.043860
0.908000 0.043668
0.910000 0.043478
0.912000 0.043290
0.914000 0.043103
0.916000 0.042918
0.918000 0.042735
0.920000 0.042553
0.922000 0.042373
0.924000 0.042194
0.926000 0.042017
0.928000 0.041841
0.930000 0.041667
0.932000 0.041494
0.934000 0.041322
0.936000 0.041152
0.938000 0.040984
0.940000 0.040816
0.942000 0.040650
0.944000 0.040486
0.946000 0.040323
0.948000 0.040161
0.950000 0.040000
0.952000 0.039841
0.954000 0.039683
0.956000 0.039526
0.958000 0.039370
0.960000 0.039216
0.962000 0.039062
0.964000 0.038911
0.966000 0.038760
0.968000 0.038610
0.970000 0.038462
0.972000 0.038314
0.974000 0.038168
0.976000 0.038023
0.978000 0.037879
0.980000 0.037736
0.982000 0.037594
0.984000 0.037453
0.986000 0.037313
0.988000 0.037175
0.990000 0.037037
0.992000 0.036900
0.994000 0.036765
0.996000 0.036630
0.998000 0.036496
1.000000 0.036364


==> exL/ex3_I=40/out_LSgauss_8DSv1New5210/res-I40-8DS-Phi_VarSteS.dat <==
0.012500 0.496901
0.037500 0.490804
0.062500 0.484854
0.087500 0.479048
0.112500 0.473378
0.137500 0.467842
0.162500 0.462433
0.187500 0.457148
0.212500 0.451982
0.237500 0.446932
0.262500 0.441993
0.287500 0.437163
0.312500 0.432437
0.337500 0.427812
0.362500 0.423284
0.387500 0.418852
0.412500 0.414511
0.437500 0.408163
0.462500 0.404040
0.487500 0.400000
0.512500 0.319809
0.537500 0.230294
0.562500 0.178489
0.587500 0.145844
0.612500 0.123338
0.637500 0.106838
0.662500 0.094231
0.687500 0.084290
0.712500 0.076249
0.737500 0.069609
0.762500 0.064034
0.787500 0.059286
0.812500 0.055194
0.837500 0.051631
0.862500 0.048500
0.887500 0.045727
0.912500 0.043254
0.937500 0.041035
0.962500 0.039032
0.987500 0.037216


==> exL/ex3_I=40/out_TMeuler_7MOODCla5210_Special10_Var0-P0Fixing/Titles-I40.txt <==
res-I40


==> exL/ex3_I=40/out_TMeuler_7MOODCla5210_Special10_Var0-P0Fixing/iMOOD/res-I40.txt <==
Conv=y
nRes=18474
normRes=2.008746e-01
normRes=1.978855e-01
normRes=1.951931e-01
normRes=1.927590e-01
normRes=1.905449e-01
normRes=1.832068e-01
normRes=1.766979e-01
normRes=1.709426e-01
normRes=1.658723e-01
normRes=1.640923e-01
normRes=1.599179e-01
normRes=1.562868e-01
normRes=1.531474e-01
normRes=1.504516e-01
normRes=1.481551e-01
normRes=1.462170e-01
normRes=1.452529e-01
normRes=1.437597e-01
normRes=1.425437e-01
normRes=1.415730e-01
normRes=1.408189e-01
normRes=1.402552e-01
normRes=1.398582e-01
normRes=1.396066e-01
normRes=1.385706e-01
normRes=1.385083e-01
normRes=1.385515e-01
normRes=1.386849e-01
normRes=1.388948e-01
normRes=1.391691e-01
normRes=1.394973e-01
normRes=1.382957e-01
normRes=1.387067e-01
normRes=1.391524e-01
normRes=1.396255e-01
normRes=1.401193e-01
normRes=1.406284e-01
normRes=1.411478e-01
normRes=1.398538e-01
normRes=1.404019e-01
normRes=1.409524e-01
normRes=1.415020e-01
normRes=1.420478e-01
normRes=1.425872e-01
normRes=1.431183e-01
normRes=1.418055e-01
normRes=1.423375e-01
normRes=1.428587e-01
normRes=1.433676e-01
normRes=1.438629e-01
normRes=1.443436e-01
normRes=1.448088e-01
normRes=1.435189e-01
normRes=1.439710e-01
normRes=1.444079e-01
normRes=1.448289e-01
normRes=1.452336e-01
normRes=1.456214e-01
normRes=1.443758e-01
normRes=1.447439e-01
normRes=1.450970e-01
normRes=1.454346e-01
normRes=1.457565e-01
normRes=1.460626e-01
normRes=1.463528e-01
normRes=1.451412e-01
normRes=1.454105e-01
normRes=1.456661e-01
normRes=1.459080e-01
normRes=1.461358e-01
normRes=1.463496e-01
normRes=1.465493e-01
normRes=1.453662e-01
normRes=1.455454e-01
normRes=1.457129e-01
normRes=1.458685e-01
normRes=1.460121e-01
normRes=1.461435e-01
normRes=1.449868e-01
normRes=1.450978e-01
normRes=1.451990e-01
normRes=1.452902e-01
normRes=1.453712e-01
normRes=1.454420e-01
normRes=1.455025e-01
normRes=1.443489e-01
normRes=1.443923e-01
normRes=1.444288e-01
normRes=1.444585e-01
normRes=1.444815e-01
normRes=1.444980e-01
normRes=1.433589e-01
normRes=1.433633e-01
normRes=1.433645e-01
normRes=1.433620e-01
normRes=1.433556e-01
normRes=1.433448e-01
normRes=1.433294e-01
normRes=1.421917e-01
normRes=1.421660e-01
normRes=1.421375e-01
normRes=1.421057e-01
normRes=1.420704e-01
normRes=1.420313e-01
normRes=1.408980e-01
normRes=1.408499e-01
normRes=1.408010e-01
normRes=1.407510e-01
normRes=1.406995e-01
normRes=1.406461e-01
normRes=1.395149e-01
normRes=1.394531e-01
normRes=1.393900e-01
normRes=1.393243e-01
normRes=1.392544e-01
normRes=1.391789e-01
normRes=1.380272e-01
normRes=1.379332e-01
normRes=1.378331e-01
normRes=1.377260e-01
normRes=1.376112e-01
normRes=1.374888e-01
normRes=1.362876e-01
normRes=1.361476e-01
normRes=1.360057e-01
normRes=1.358632e-01
normRes=1.357216e-01
normRes=1.355825e-01
normRes=1.343674e-01
normRes=1.342340e-01
normRes=1.341109e-01
normRes=1.339986e-01
normRes=1.338971e-01
normRes=1.338060e-01
normRes=1.326336e-01
normRes=1.325565e-01
normRes=1.324892e-01
normRes=1.324293e-01
normRes=1.323739e-01
normRes=1.323203e-01
normRes=1.311641e-01
normRes=1.311022e-01
normRes=1.310380e-01
normRes=1.309691e-01
normRes=1.308936e-01
normRes=1.308106e-01
normRes=1.296046e-01
normRes=1.295011e-01
normRes=1.293935e-01
normRes=1.292825e-01
normRes=1.291693e-01
normRes=1.290553e-01
normRes=1.278115e-01
normRes=1.276971e-01
normRes=1.275908e-01
normRes=1.274938e-01
normRes=1.274068e-01
normRes=1.273304e-01
normRes=1.261178e-01
normRes=1.260582e-01
normRes=1.260111e-01
normRes=1.259746e-01
normRes=1.259458e-01
normRes=1.247773e-01
normRes=1.247492e-01
normRes=1.247225e-01
normRes=1.246927e-01
normRes=1.246553e-01
normRes=1.246058e-01
normRes=1.233762e-01
normRes=1.232850e-01
normRes=1.231737e-01
normRes=1.230387e-01
normRes=1.228770e-01
normRes=1.226866e-01
normRes=1.212771e-01
normRes=1.210187e-01
normRes=1.207325e-01
normRes=1.204188e-01
normRes=1.200784e-01
normRes=1.185097e-01
normRes=1.181120e-01
normRes=1.176983e-01
normRes=1.172713e-01
normRes=1.168345e-01
normRes=1.163914e-01
normRes=1.146944e-01
normRes=1.142410e-01
normRes=1.137974e-01
normRes=1.133671e-01
normRes=1.129537e-01
normRes=1.112821e-01
normRes=1.109008e-01
normRes=1.105497e-01
normRes=1.102303e-01
normRes=1.099438e-01
normRes=1.096912e-01
normRes=1.081468e-01
normRes=1.079543e-01
normRes=1.077997e-01
normRes=1.076813e-01
normRes=1.075968e-01
normRes=1.062054e-01
normRes=1.061741e-01
normRes=1.061737e-01
normRes=1.062001e-01
normRes=1.062494e-01
normRes=1.063177e-01
normRes=1.050357e-01
normRes=1.051258e-01
normRes=1.052279e-01
normRes=1.053376e-01
normRes=1.054510e-01
normRes=1.041991e-01
normRes=1.043034e-01
normRes=1.044058e-01
normRes=1.045029e-01
normRes=1.045916e-01
normRes=1.046695e-01
normRes=1.033455e-01
normRes=1.033905e-01
normRes=1.034234e-01
normRes=1.034426e-01
normRes=1.034468e-01
normRes=1.020400e-01
normRes=1.020041e-01
normRes=1.019559e-01
normRes=1.018947e-01
normRes=1.018203e-01
normRes=1.017326e-01
normRes=1.001991e-01
normRes=1.000784e-01
normRes=9.995036e-02
normRes=9.981507e-02
normRes=9.967296e-02
normRes=9.807308e-02
normRes=9.790953e-02
normRes=9.774617e-02
normRes=9.758322e-02
normRes=9.742108e-02
normRes=9.726026e-02
normRes=9.559991e-02
normRes=9.543497e-02
normRes=9.527808e-02
normRes=9.512922e-02
normRes=9.498848e-02
normRes=9.333129e-02
normRes=9.319737e-02
normRes=9.307734e-02
normRes=9.297066e-02
normRes=9.287684e-02
normRes=9.124575e-02
normRes=9.116630e-02
normRes=9.110426e-02
normRes=9.105851e-02
normRes=9.102807e-02
normRes=9.101203e-02
normRes=8.941136e-02
normRes=8.941480e-02
normRes=8.943575e-02
normRes=8.947273e-02
normRes=8.952441e-02
normRes=8.797691e-02
normRes=8.804717e-02
normRes=8.813447e-02
normRes=8.823696e-02
normRes=8.835302e-02
normRes=8.848117e-02
normRes=8.697326e-02
normRes=8.711766e-02
normRes=8.727592e-02
normRes=8.744617e-02
normRes=8.762676e-02
normRes=8.616695e-02
normRes=8.635917e-02
normRes=8.656345e-02
normRes=8.677781e-02
normRes=8.700053e-02
normRes=8.557889e-02
normRes=8.580884e-02
normRes=8.604897e-02
normRes=8.629729e-02
normRes=8.655208e-02
normRes=8.681187e-02
normRes=8.540237e-02
normRes=8.566617e-02
normRes=8.593699e-02
normRes=8.621308e-02
normRes=8.649293e-02
normRes=8.510802e-02
normRes=8.538836e-02
normRes=8.567480e-02
normRes=8.596558e-02
normRes=8.625922e-02
normRes=8.489122e-02
normRes=8.518289e-02
normRes=8.547999e-02
normRes=8.578077e-02
normRes=8.608378e-02
normRes=8.638779e-02
normRes=8.501142e-02
normRes=8.531290e-02
normRes=8.561811e-02
normRes=8.592551e-02
normRes=8.623384e-02
normRes=8.486990e-02
normRes=8.517412e-02
normRes=8.548216e-02
normRes=8.579245e-02
normRes=8.610369e-02
normRes=8.641478e-02
normRes=8.503937e-02
normRes=8.534664e-02
normRes=8.565671e-02
normRes=8.596817e-02
normRes=8.627983e-02
normRes=8.491572e-02
normRes=8.522245e-02
normRes=8.553245e-02
normRes=8.584422e-02
normRes=8.615651e-02
normRes=8.480044e-02
normRes=8.510721e-02
normRes=8.541760e-02
normRes=8.573007e-02
normRes=8.604331e-02
normRes=8.635624e-02
normRes=8.498543e-02
normRes=8.529384e-02
normRes=8.560502e-02
normRes=8.591754e-02
normRes=8.623023e-02
normRes=8.486898e-02
normRes=8.517639e-02
normRes=8.548709e-02
normRes=8.579956e-02
normRes=8.611257e-02
normRes=8.475825e-02
normRes=8.506560e-02
normRes=8.537661e-02
normRes=8.568972e-02
normRes=8.600362e-02
normRes=8.631724e-02
normRes=8.494734e-02
normRes=8.525642e-02
normRes=8.556829e-02
normRes=8.588152e-02
normRes=8.619493e-02
normRes=8.483419e-02
normRes=8.514235e-02
normRes=8.545380e-02
normRes=8.576705e-02
normRes=8.608084e-02
normRes=8.639413e-02
normRes=8.501990e-02
normRes=8.532882e-02
normRes=8.564032e-02
normRes=8.595300e-02
normRes=8.626570e-02
normRes=8.490201e-02
normRes=8.520950e-02
normRes=8.552016e-02
normRes=8.583249e-02
normRes=8.614525e-02
normRes=8.478927e-02
normRes=8.509639e-02
normRes=8.540708e-02
normRes=8.571980e-02
normRes=8.603326e-02
normRes=8.634637e-02
normRes=8.497553e-02
normRes=8.528409e-02
normRes=8.559540e-02
normRes=8.590804e-02
normRes=8.622083e-02
normRes=8.485956e-02
normRes=8.516707e-02
normRes=8.547786e-02
normRes=8.579044e-02
normRes=8.610354e-02
normRes=8.474924e-02
normRes=8.505669e-02
normRes=8.536780e-02
normRes=8.568101e-02
normRes=8.599503e-02
normRes=8.630875e-02
normRes=8.493894e-02
normRes=8.524813e-02
normRes=8.556012e-02
normRes=8.587348e-02
normRes=8.618702e-02
normRes=8.482640e-02
normRes=8.513469e-02
normRes=8.544629e-02
normRes=8.575968e-02
normRes=8.607361e-02
normRes=8.471971e-02
normRes=8.502801e-02
normRes=8.533998e-02
normRes=8.565406e-02
normRes=8.596894e-02
normRes=8.628353e-02
normRes=8.491389e-02
normRes=8.522396e-02
normRes=8.553682e-02
normRes=8.585103e-02
normRes=8.616541e-02
normRes=8.480489e-02
normRes=8.511403e-02
normRes=8.542646e-02
normRes=8.574067e-02
normRes=8.605541e-02
normRes=8.636962e-02
normRes=8.499560e-02
normRes=8.530546e-02
normRes=8.561788e-02
normRes=8.593146e-02
normRes=8.624504e-02
normRes=8.488158e-02
normRes=8.518996e-02
normRes=8.550148e-02
normRes=8.581465e-02
normRes=8.612824e-02
normRes=8.477254e-02
normRes=8.508047e-02
normRes=8.539196e-02
normRes=8.570546e-02
normRes=8.601967e-02
normRes=8.633352e-02
normRes=8.496299e-02
normRes=8.527228e-02
normRes=8.558429e-02
normRes=8.589760e-02
normRes=8.621105e-02
normRes=8.485012e-02
normRes=8.515827e-02
normRes=8.546967e-02
normRes=8.578283e-02
normRes=8.609650e-02
normRes=8.474256e-02
normRes=8.505055e-02
normRes=8.536217e-02
normRes=8.567588e-02
normRes=8.599037e-02
normRes=8.630454e-02
normRes=8.493508e-02
normRes=8.524470e-02
normRes=8.555709e-02
normRes=8.587083e-02
normRes=8.618473e-02
normRes=8.482446e-02
normRes=8.513308e-02
normRes=8.544499e-02
normRes=8.575868e-02
normRes=8.607289e-02
normRes=8.471932e-02
normRes=8.502787e-02
normRes=8.534009e-02
normRes=8.565438e-02
normRes=8.596947e-02
normRes=8.628424e-02
normRes=8.491492e-02
normRes=8.522516e-02
normRes=8.553817e-02
normRes=8.585252e-02
normRes=8.616703e-02
normRes=8.480680e-02
normRes=8.511605e-02
normRes=8.542857e-02
normRes=8.574286e-02
normRes=8.605766e-02
normRes=8.637193e-02
normRes=8.499818e-02
normRes=8.530807e-02
normRes=8.562051e-02
normRes=8.593410e-02
normRes=8.624769e-02
normRes=8.488447e-02
normRes=8.519283e-02
normRes=8.550431e-02
normRes=8.581744e-02
normRes=8.613097e-02
normRes=8.477548e-02
normRes=8.508334e-02
normRes=8.539475e-02
normRes=8.570815e-02
normRes=8.602226e-02
normRes=8.633600e-02
normRes=8.496565e-02
normRes=8.527480e-02
normRes=8.558668e-02
normRes=8.589985e-02
normRes=8.621314e-02
normRes=8.485236e-02
normRes=8.516034e-02
normRes=8.547156e-02
normRes=8.578454e-02
normRes=8.609803e-02
normRes=8.474421e-02
normRes=8.505199e-02
normRes=8.536341e-02
normRes=8.567691e-02
normRes=8.599118e-02
normRes=8.630514e-02
normRes=8.493578e-02
normRes=8.524517e-02
normRes=8.555732e-02
normRes=8.587082e-02
normRes=8.618447e-02
normRes=8.482429e-02
normRes=8.513266e-02
normRes=8.544431e-02
normRes=8.575774e-02
normRes=8.607170e-02
normRes=8.471820e-02
normRes=8.502649e-02
normRes=8.533843e-02
normRes=8.565246e-02
normRes=8.596727e-02
normRes=8.628177e-02
normRes=8.491253e-02
normRes=8.522248e-02
normRes=8.553521e-02
normRes=8.584928e-02
normRes=8.616351e-02
normRes=8.480335e-02
normRes=8.511231e-02
normRes=8.542454e-02
normRes=8.573855e-02
normRes=8.605307e-02
normRes=8.636706e-02
normRes=8.499338e-02
normRes=8.530299e-02
normRes=8.561515e-02
normRes=8.592846e-02
normRes=8.624177e-02
normRes=8.487863e-02
normRes=8.518671e-02
normRes=8.549793e-02
normRes=8.581079e-02
normRes=8.612406e-02
normRes=8.476865e-02
normRes=8.507624e-02
normRes=8.538739e-02
normRes=8.570055e-02
normRes=8.601441e-02
normRes=8.632792e-02
normRes=8.495767e-02
normRes=8.526659e-02
normRes=8.557823e-02
normRes=8.589117e-02
normRes=8.620425e-02
normRes=8.484360e-02
normRes=8.515136e-02
normRes=8.546238e-02
normRes=8.577516e-02
normRes=8.608845e-02
normRes=8.473478e-02
normRes=8.504238e-02
normRes=8.535362e-02
normRes=8.566695e-02
normRes=8.598106e-02
normRes=8.629486e-02
normRes=8.492568e-02
normRes=8.523492e-02
normRes=8.554693e-02
normRes=8.586030e-02
normRes=8.617384e-02
normRes=8.481385e-02
normRes=8.512211e-02
normRes=8.543366e-02
normRes=8.574700e-02
normRes=8.606088e-02
normRes=8.470758e-02
normRes=8.501580e-02
normRes=8.532768e-02
normRes=8.564165e-02
normRes=8.595642e-02
normRes=8.627090e-02
normRes=8.490188e-02
normRes=8.521181e-02
normRes=8.552453e-02
normRes=8.583860e-02
normRes=8.615283e-02
normRes=8.479291e-02
normRes=8.510188e-02
normRes=8.541415e-02
normRes=8.572819e-02
normRes=8.604276e-02
normRes=8.635681e-02
normRes=8.498337e-02
normRes=8.529306e-02
normRes=8.560529e-02
normRes=8.591869e-02
normRes=8.623210e-02
normRes=8.486921e-02
normRes=8.517740e-02
normRes=8.548873e-02
normRes=8.580171e-02
normRes=8.611512e-02
normRes=8.475996e-02
normRes=8.506770e-02
normRes=8.537900e-02
normRes=8.569232e-02
normRes=8.600636e-02
normRes=8.632004e-02
normRes=8.495003e-02
normRes=8.525914e-02
normRes=8.557097e-02
normRes=8.588412e-02
normRes=8.619741e-02
normRes=8.483698e-02
normRes=8.514496e-02
normRes=8.545622e-02
normRes=8.576924e-02
normRes=8.608277e-02
normRes=8.472929e-02
normRes=8.503715e-02
normRes=8.534865e-02
normRes=8.566225e-02
normRes=8.597663e-02
normRes=8.629070e-02
normRes=8.492168e-02
normRes=8.523121e-02
normRes=8.554352e-02
normRes=8.585718e-02
normRes=8.617102e-02
normRes=8.481115e-02
normRes=8.511972e-02
normRes=8.543159e-02
normRes=8.574524e-02
normRes=8.605943e-02
normRes=8.637310e-02
normRes=8.499973e-02
normRes=8.530905e-02
normRes=8.562093e-02
normRes=8.593399e-02
normRes=8.624706e-02
normRes=8.488421e-02
normRes=8.519209e-02
normRes=8.550311e-02
normRes=8.581581e-02
normRes=8.612893e-02
normRes=8.477376e-02
normRes=8.508125e-02
normRes=8.539231e-02
normRes=8.570539e-02
normRes=8.601920e-02
normRes=8.633266e-02
normRes=8.496258e-02
normRes=8.527150e-02
normRes=8.558316e-02
normRes=8.589614e-02
normRes=8.620927e-02
normRes=8.484870e-02
normRes=8.515656e-02
normRes=8.546769e-02
normRes=8.578059e-02
normRes=8.609402e-02
normRes=8.474036e-02
normRes=8.504813e-02
normRes=8.535956e-02
normRes=8.567308e-02
normRes=8.598740e-02
normRes=8.630141e-02
normRes=8.493215e-02
normRes=8.524164e-02
normRes=8.555392e-02
normRes=8.586755e-02
normRes=8.618136e-02
normRes=8.482121e-02
normRes=8.512978e-02
normRes=8.544164e-02
normRes=8.575529e-02
normRes=8.606947e-02
normRes=8.638313e-02
normRes=8.500945e-02
normRes=8.531878e-02
normRes=8.563067e-02
normRes=8.594373e-02
normRes=8.625681e-02
normRes=8.489362e-02
normRes=8.520152e-02
normRes=8.551256e-02
normRes=8.582526e-02
normRes=8.613839e-02
normRes=8.478287e-02
normRes=8.509038e-02
normRes=8.540145e-02
normRes=8.571453e-02
normRes=8.602834e-02
normRes=8.634179e-02
normRes=8.497136e-02
normRes=8.528028e-02
normRes=8.559193e-02
normRes=8.590490e-02
normRes=8.621800e-02
normRes=8.485709e-02
normRes=8.516493e-02
normRes=8.547603e-02
normRes=8.578889e-02
normRes=8.610227e-02
normRes=8.474829e-02
normRes=8.505602e-02
normRes=8.536739e-02
normRes=8.568084e-02
normRes=8.599507e-02
normRes=8.630900e-02
normRes=8.493945e-02
normRes=8.524885e-02
normRes=8.556102e-02
normRes=8.587454e-02
normRes=8.618822e-02
normRes=8.482783e-02
normRes=8.513626e-02
normRes=8.544798e-02
normRes=8.576147e-02
normRes=8.607549e-02
normRes=8.472177e-02
normRes=8.503016e-02
normRes=8.534219e-02
normRes=8.565631e-02
normRes=8.597120e-02
normRes=8.628578e-02
normRes=8.491633e-02
normRes=8.522640e-02
normRes=8.553923e-02
normRes=8.585339e-02
normRes=8.616770e-02
normRes=8.480735e-02
normRes=8.511641e-02
normRes=8.542874e-02
normRes=8.574283e-02
normRes=8.605742e-02
normRes=8.470374e-02
normRes=8.501269e-02
normRes=8.532527e-02
normRes=8.563991e-02
normRes=8.595530e-02
normRes=8.627037e-02
normRes=8.490098e-02
normRes=8.521151e-02
normRes=8.552477e-02
normRes=8.583935e-02
normRes=8.615406e-02
normRes=8.479382e-02
normRes=8.510325e-02
normRes=8.541593e-02
normRes=8.573035e-02
normRes=8.604525e-02
normRes=8.469173e-02
normRes=8.500096e-02
normRes=8.531379e-02
normRes=8.562867e-02
normRes=8.594429e-02
normRes=8.625956e-02
normRes=8.489040e-02
normRes=8.520109e-02
normRes=8.551450e-02
normRes=8.582922e-02
normRes=8.614405e-02
normRes=8.478408e-02
normRes=8.509359e-02
normRes=8.540634e-02
normRes=8.572081e-02
normRes=8.603575e-02
normRes=8.468256e-02
normRes=8.499179e-02
normRes=8.530462e-02
normRes=8.561948e-02
normRes=8.593507e-02
normRes=8.625031e-02
normRes=8.488152e-02
normRes=8.519214e-02
normRes=8.550548e-02
normRes=8.582012e-02
normRes=8.613486e-02
normRes=8.477529e-02
normRes=8.508468e-02
normRes=8.539730e-02
normRes=8.571165e-02
normRes=8.602647e-02
normRes=8.467369e-02
normRes=8.498275e-02
normRes=8.529542e-02
normRes=8.561012e-02
normRes=8.592556e-02
normRes=8.624064e-02
normRes=8.487228e-02
normRes=8.518271e-02
normRes=8.549586e-02
normRes=8.581032e-02
normRes=8.612488e-02
normRes=8.476575e-02
normRes=8.507493e-02
normRes=8.538735e-02
normRes=8.570150e-02
normRes=8.601613e-02
normRes=8.466379e-02
normRes=8.497264e-02
normRes=8.528510e-02
normRes=8.559960e-02
normRes=8.591484e-02
normRes=8.622973e-02
normRes=8.486181e-02
normRes=8.517204e-02
normRes=8.548499e-02
normRes=8.579925e-02
normRes=8.611364e-02
normRes=8.475494e-02
normRes=8.506392e-02
normRes=8.537615e-02
normRes=8.569012e-02
normRes=8.600458e-02
normRes=8.465265e-02
normRes=8.496132e-02
normRes=8.527361e-02
normRes=8.558795e-02
normRes=8.590305e-02
normRes=8.621780e-02
normRes=8.485026e-02
normRes=8.516034e-02
normRes=8.547317e-02
normRes=8.578731e-02
normRes=8.610158e-02
normRes=8.474323e-02
normRes=8.505210e-02
normRes=8.536423e-02
normRes=8.567811e-02
normRes=8.599250e-02
normRes=8.464088e-02
normRes=8.494947e-02
normRes=8.526170e-02
normRes=8.557599e-02
normRes=8.589105e-02
normRes=8.620578e-02
normRes=8.483850e-02
normRes=8.514856e-02
normRes=8.546138e-02
normRes=8.577553e-02
normRes=8.608982e-02
normRes=8.473167e-02
normRes=8.504057e-02
normRes=8.535275e-02
normRes=8.566669e-02
normRes=8.598114e-02
normRes=8.462966e-02
normRes=8.493834e-02
normRes=8.525067e-02
normRes=8.556507e-02
normRes=8.588025e-02
normRes=8.619512e-02
normRes=8.482789e-02
normRes=8.513811e-02
normRes=8.545110e-02
normRes=8.576542e-02
normRes=8.607991e-02
normRes=8.472175e-02
normRes=8.503087e-02
normRes=8.534327e-02
normRes=8.565745e-02
normRes=8.597215e-02
normRes=8.628633e-02
normRes=8.491460e-02
normRes=8.522432e-02
normRes=8.553660e-02
normRes=8.585004e-02
normRes=8.616350e-02
normRes=8.480223e-02
normRes=8.511040e-02
normRes=8.542172e-02
normRes=8.573471e-02
normRes=8.604813e-02
normRes=8.636094e-02
normRes=8.498729e-02
normRes=8.529568e-02
normRes=8.560657e-02
normRes=8.591858e-02
normRes=8.623056e-02
normRes=8.486801e-02
normRes=8.517473e-02
normRes=8.548456e-02
normRes=8.579606e-02
normRes=8.610797e-02
normRes=8.475345e-02
normRes=8.505967e-02
normRes=8.536948e-02
normRes=8.568133e-02
normRes=8.599393e-02
normRes=8.630621e-02
normRes=8.493694e-02
normRes=8.524466e-02
normRes=8.555517e-02
normRes=8.586704e-02
normRes=8.617911e-02
normRes=8.481930e-02
normRes=8.512612e-02
normRes=8.543628e-02
normRes=8.574827e-02
normRes=8.606084e-02
normRes=8.637295e-02
normRes=8.499973e-02
normRes=8.530756e-02
normRes=8.561802e-02
normRes=8.592972e-02
normRes=8.624151e-02
normRes=8.487867e-02
normRes=8.518539e-02
normRes=8.549533e-02
normRes=8.580703e-02
normRes=8.611923e-02
normRes=8.643093e-02
normRes=8.505547e-02
normRes=8.536299e-02
normRes=8.567308e-02
normRes=8.598437e-02
normRes=8.629572e-02
normRes=8.493111e-02
normRes=8.523746e-02
normRes=8.554700e-02
normRes=8.585827e-02
normRes=8.617004e-02
normRes=8.648128e-02
normRes=8.510443e-02
normRes=8.541156e-02
normRes=8.572126e-02
normRes=8.603215e-02
normRes=8.634309e-02
normRes=8.497727e-02
normRes=8.528328e-02
normRes=8.559250e-02
normRes=8.590343e-02
normRes=8.621487e-02
normRes=8.652579e-02
normRes=8.514784e-02
normRes=8.545473e-02
normRes=8.576419e-02
normRes=8.607485e-02
normRes=8.638558e-02
normRes=8.501868e-02
normRes=8.532456e-02
normRes=8.563365e-02
normRes=8.594447e-02
normRes=8.625580e-02
normRes=8.656662e-02
normRes=8.518758e-02
normRes=8.549447e-02
normRes=8.580393e-02
normRes=8.611461e-02
normRes=8.642536e-02
normRes=8.505734e-02
normRes=8.536333e-02
normRes=8.567255e-02
normRes=8.598350e-02
normRes=8.629497e-02
normRes=8.660594e-02
normRes=8.522572e-02
normRes=8.553285e-02
normRes=8.584256e-02
normRes=8.615348e-02
normRes=8.646448e-02
normRes=8.509525e-02
normRes=8.540160e-02
normRes=8.571116e-02
normRes=8.602246e-02
normRes=8.633427e-02
normRes=8.497282e-02
normRes=8.527959e-02
normRes=8.559001e-02
normRes=8.590255e-02
normRes=8.621592e-02
normRes=8.652904e-02
normRes=8.515242e-02
normRes=8.546166e-02
normRes=8.577373e-02
normRes=8.608721e-02
normRes=8.640094e-02
normRes=8.503345e-02
normRes=8.534261e-02
normRes=8.565512e-02
normRes=8.596949e-02
normRes=8.628446e-02
normRes=8.492340e-02
normRes=8.523347e-02
normRes=8.554725e-02
normRes=8.586319e-02
normRes=8.617998e-02
normRes=8.649653e-02
normRes=8.511922e-02
normRes=8.543204e-02
normRes=8.574767e-02
normRes=8.606470e-02
normRes=8.638194e-02
normRes=8.501322e-02
normRes=8.532602e-02
normRes=8.564212e-02
normRes=8.596001e-02
normRes=8.627845e-02
normRes=8.491587e-02
normRes=8.522950e-02
normRes=8.554676e-02
normRes=8.586610e-02
normRes=8.618620e-02
normRes=8.482783e-02
normRes=8.514295e-02
normRes=8.546192e-02
normRes=8.578315e-02
normRes=8.610529e-02
normRes=8.642722e-02
normRes=8.505071e-02
normRes=8.536891e-02
normRes=8.568992e-02
normRes=8.601231e-02
normRes=8.633488e-02
normRes=8.496596e-02
normRes=8.528411e-02
normRes=8.560550e-02
normRes=8.592861e-02
normRes=8.625218e-02
normRes=8.488876e-02
normRes=8.520753e-02
normRes=8.552984e-02
normRes=8.585410e-02
normRes=8.617901e-02
normRes=8.481946e-02
normRes=8.513938e-02
normRes=8.546302e-02
normRes=8.578877e-02
normRes=8.611529e-02
normRes=8.475834e-02
normRes=8.507979e-02
normRes=8.540507e-02
normRes=8.573254e-02
normRes=8.606085e-02
normRes=8.470556e-02
normRes=8.502876e-02
normRes=8.535585e-02
normRes=8.568518e-02
normRes=8.601538e-02
normRes=8.466105e-02
normRes=8.498613e-02
normRes=8.531511e-02
normRes=8.564633e-02
normRes=8.597841e-02
normRes=8.462460e-02
normRes=8.495156e-02
normRes=8.528240e-02
normRes=8.561546e-02
normRes=8.594936e-02
normRes=8.459579e-02
normRes=8.492455e-02
normRes=8.525716e-02
normRes=8.559196e-02
normRes=8.426093e-02
normRes=8.458928e-02
normRes=8.492281e-02
normRes=8.525964e-02
normRes=8.559819e-02
normRes=8.426094e-02
normRes=8.459364e-02
normRes=8.493103e-02
normRes=8.527128e-02
normRes=8.561289e-02
normRes=8.427066e-02
normRes=8.460677e-02
normRes=8.494718e-02
normRes=8.529013e-02
normRes=8.563415e-02
normRes=8.428815e-02
normRes=8.462681e-02
normRes=8.496950e-02
normRes=8.531447e-02
normRes=8.398876e-02
normRes=8.432714e-02
normRes=8.467073e-02
normRes=8.501761e-02
normRes=8.536615e-02
normRes=8.403221e-02
normRes=8.437473e-02
normRes=8.472184e-02
normRes=8.507169e-02
normRes=8.375514e-02
normRes=8.409801e-02
normRes=8.444652e-02
normRes=8.479862e-02
normRes=8.515263e-02
normRes=8.382508e-02
normRes=8.417284e-02
normRes=8.452539e-02
normRes=8.488083e-02
normRes=8.523756e-02
normRes=8.390176e-02
normRes=8.425263e-02
normRes=8.460768e-02
normRes=8.496510e-02
normRes=8.364705e-02
normRes=8.399746e-02
normRes=8.435312e-02
normRes=8.471202e-02
normRes=8.507249e-02
normRes=8.374390e-02
normRes=8.521190e-02
normRes=8.560444e-02
normRes=8.599689e-02
normRes=8.458046e-02
normRes=8.497262e-02
normRes=8.536736e-02
normRes=8.576273e-02
normRes=8.615714e-02
normRes=8.472848e-02
normRes=8.512331e-02
normRes=8.551985e-02
normRes=8.591630e-02
normRes=8.450314e-02
normRes=8.489906e-02
normRes=8.529756e-02
normRes=8.569665e-02
normRes=8.429552e-02
normRes=8.469354e-02
normRes=8.509476e-02
normRes=8.549711e-02
normRes=8.589885e-02
normRes=8.448118e-02
normRes=8.488282e-02
normRes=8.528650e-02
normRes=8.569032e-02
normRes=8.428537e-02
normRes=8.468831e-02
normRes=8.509399e-02
normRes=8.550039e-02
normRes=8.410530e-02
normRes=8.451037e-02
normRes=8.491870e-02
normRes=8.532816e-02
normRes=8.573700e-02
normRes=8.432331e-02
normRes=8.473182e-02
normRes=8.514231e-02
normRes=8.555285e-02
normRes=8.415071e-02
normRes=8.456015e-02
normRes=8.497223e-02
normRes=8.538491e-02
normRes=8.579648e-02
normRes=8.437743e-02
normRes=8.478872e-02
normRes=8.520153e-02
normRes=8.561400e-02
normRes=8.420778e-02
normRes=8.461905e-02
normRes=8.503260e-02
normRes=8.544643e-02
normRes=8.405025e-02
normRes=8.446232e-02
normRes=8.487725e-02
normRes=8.529291e-02
normRes=8.570758e-02
normRes=8.429300e-02
normRes=8.470687e-02
normRes=8.512237e-02
normRes=8.553760e-02
normRes=8.413480e-02
normRes=8.454844e-02
normRes=8.496441e-02
normRes=8.538070e-02
normRes=8.398707e-02
normRes=8.440129e-02
normRes=8.481839e-02
normRes=8.523624e-02
normRes=8.565308e-02
normRes=8.424019e-02
normRes=8.465598e-02
normRes=8.507340e-02
normRes=8.549052e-02
normRes=8.408884e-02
normRes=8.450415e-02
normRes=8.492179e-02
normRes=8.533970e-02
normRes=8.394674e-02
normRes=8.436241e-02
normRes=8.478092e-02
normRes=8.520016e-02
normRes=8.561834e-02
normRes=8.420565e-02
normRes=8.462263e-02
normRes=8.504119e-02
normRes=8.545942e-02
normRes=8.405766e-02
normRes=8.447393e-02
normRes=8.489249e-02
normRes=8.531130e-02
normRes=8.572867e-02
normRes=8.430935e-02
normRes=8.472562e-02
normRes=8.514313e-02
normRes=8.556000e-02
normRes=8.415310e-02
normRes=8.456801e-02
normRes=8.498496e-02
normRes=8.540195e-02
normRes=8.581732e-02
normRes=6.029801e-02
normRes=5.849530e-02
normRes=5.900445e-02
normRes=5.951328e-02
normRes=5.777420e-02
normRes=5.827926e-02
normRes=5.878794e-02
normRes=5.929722e-02
normRes=5.980462e-02
normRes=5.804189e-02
normRes=5.854726e-02
normRes=5.905475e-02
normRes=5.956161e-02
normRes=5.781717e-02
normRes=5.832078e-02
normRes=5.882771e-02
normRes=5.933502e-02
normRes=5.984030e-02
normRes=5.807304e-02
normRes=5.857670e-02
normRes=5.908231e-02
normRes=5.958718e-02
normRes=6.008914e-02
normRes=5.830513e-02
normRes=5.880646e-02
normRes=5.930888e-02
normRes=5.980988e-02
normRes=5.804883e-02
normRes=5.854742e-02
normRes=5.904859e-02
normRes=5.954957e-02
normRes=6.004809e-02
normRes=5.826881e-02
normRes=5.876622e-02
normRes=5.926519e-02
normRes=5.976316e-02
normRes=6.025803e-02
normRes=5.846549e-02
normRes=5.896002e-02
normRes=5.945549e-02
normRes=5.994946e-02
normRes=6.043995e-02
normRes=5.863816e-02
normRes=5.912874e-02
normRes=5.961990e-02
normRes=6.010930e-02
normRes=6.059501e-02
normRes=5.878702e-02
normRes=5.927305e-02
normRes=5.975950e-02
normRes=6.024406e-02
normRes=6.072487e-02
normRes=5.891291e-02
normRes=5.939414e-02
normRes=5.987576e-02
normRes=6.035548e-02
normRes=6.083146e-02
normRes=5.901710e-02
normRes=5.949357e-02
normRes=5.997046e-02
normRes=6.044551e-02
normRes=6.091690e-02
normRes=5.910117e-02
normRes=5.957310e-02
normRes=6.004554e-02
normRes=6.051624e-02
normRes=6.098339e-02
normRes=5.916692e-02
normRes=5.963468e-02
normRes=6.010306e-02
normRes=6.056983e-02
normRes=6.103318e-02
normRes=5.921629e-02
normRes=5.968033e-02
normRes=6.014513e-02
normRes=6.060845e-02
normRes=6.106849e-02
normRes=5.925131e-02
normRes=5.971213e-02
normRes=6.017385e-02
normRes=6.063422e-02
normRes=6.109145e-02
normRes=5.927400e-02
normRes=5.973212e-02
normRes=6.019127e-02
normRes=6.064920e-02
normRes=6.110410e-02
normRes=6.155452e-02
normRes=5.970611e-02
normRes=6.015983e-02
normRes=6.061314e-02
normRes=6.106410e-02
normRes=6.151113e-02
normRes=5.967150e-02
normRes=6.012091e-02
normRes=6.057057e-02
normRes=6.101842e-02
normRes=6.146281e-02
normRes=5.962983e-02
normRes=6.007610e-02
normRes=1.817940e-02
normRes=1.746728e-02
normRes=1.681290e-02
normRes=1.621086e-02
normRes=1.565640e-02
normRes=1.514532e-02
normRes=1.467390e-02
normRes=1.423882e-02
normRes=1.383708e-02
normRes=1.346598e-02
normRes=1.312306e-02
normRes=1.280612e-02
normRes=1.251309e-02
normRes=1.224213e-02
normRes=1.199150e-02
normRes=1.175963e-02
normRes=1.154505e-02
normRes=1.134643e-02
normRes=1.116250e-02
normRes=1.099211e-02
normRes=1.083420e-02
normRes=1.068775e-02
normRes=1.055187e-02
normRes=1.042568e-02
normRes=1.030841e-02
normRes=1.019931e-02
normRes=1.009771e-02
normRes=1.000298e-02
normRes=9.914545e-03
normRes=9.831865e-03
normRes=9.754447e-03
normRes=9.681834e-03
normRes=9.613605e-03
normRes=9.549374e-03
normRes=9.488784e-03
normRes=9.431507e-03
normRes=9.377243e-03
normRes=9.325715e-03
normRes=9.276669e-03
normRes=9.229876e-03
normRes=9.185121e-03
normRes=9.142212e-03
normRes=9.100972e-03
normRes=9.061239e-03
normRes=9.022866e-03
normRes=8.985718e-03
normRes=8.949675e-03
normRes=8.914625e-03
normRes=8.880468e-03
normRes=8.847113e-03
normRes=8.814478e-03
normRes=8.782488e-03
normRes=8.751076e-03
normRes=8.720180e-03
normRes=8.689747e-03
normRes=8.659726e-03
normRes=8.630071e-03
normRes=8.600742e-03
normRes=8.571702e-03
normRes=8.542916e-03
normRes=8.514353e-03
normRes=8.485985e-03
normRes=8.457785e-03
normRes=8.429730e-03
normRes=8.401798e-03
normRes=8.373969e-03
normRes=8.346228e-03
normRes=8.318560e-03
normRes=8.290956e-03
normRes=8.263407e-03
normRes=8.235909e-03
normRes=8.208463e-03
normRes=8.181069e-03
normRes=8.153732e-03
normRes=8.126458e-03
normRes=8.099254e-03
normRes=8.072125e-03
normRes=8.045079e-03
normRes=8.018118e-03
normRes=7.991246e-03
normRes=7.964463e-03
normRes=7.937767e-03
normRes=7.911154e-03
normRes=7.884620e-03
normRes=7.858159e-03
normRes=7.831765e-03
normRes=7.805429e-03
normRes=7.779146e-03
normRes=7.752908e-03
normRes=7.726707e-03
normRes=7.700535e-03
normRes=7.674383e-03
normRes=7.648240e-03
normRes=7.622098e-03
normRes=7.595944e-03
normRes=7.569771e-03
normRes=7.543568e-03
normRes=7.517329e-03
normRes=7.491052e-03
normRes=7.464737e-03
normRes=7.438390e-03
normRes=7.412022e-03
normRes=7.385649e-03
normRes=7.359290e-03
normRes=7.332968e-03
normRes=7.306708e-03
normRes=7.280535e-03
normRes=7.254472e-03
normRes=7.228539e-03
normRes=7.202753e-03
normRes=7.177123e-03
normRes=7.151654e-03
normRes=7.126345e-03
normRes=7.101190e-03
normRes=7.076179e-03
normRes=7.051299e-03
normRes=7.026536e-03
normRes=7.001876e-03
normRes=6.977307e-03
normRes=6.952820e-03
normRes=6.928406e-03
normRes=6.904060e-03
normRes=6.879777e-03
normRes=6.855555e-03
normRes=6.831387e-03
normRes=6.807264e-03
normRes=6.783171e-03
normRes=6.759087e-03
normRes=6.734982e-03
normRes=6.710817e-03
normRes=6.686545e-03
normRes=6.662111e-03
normRes=6.637455e-03
normRes=6.612512e-03
normRes=6.587219e-03
normRes=6.561514e-03
normRes=6.535344e-03
normRes=6.508665e-03
normRes=6.481450e-03
normRes=6.453685e-03
normRes=6.425381e-03
normRes=6.396565e-03
normRes=6.367289e-03
normRes=6.337624e-03
normRes=6.307660e-03
normRes=6.277504e-03
normRes=6.247276e-03
normRes=6.217103e-03
normRes=6.187116e-03
normRes=6.157445e-03
normRes=6.128214e-03
normRes=6.099533e-03
normRes=6.071497e-03
normRes=6.044182e-03
normRes=6.017638e-03
normRes=5.991893e-03
normRes=5.966949e-03
normRes=5.942782e-03
normRes=5.919343e-03
normRes=5.896564e-03
normRes=5.874358e-03
normRes=5.852622e-03
normRes=5.831245e-03
normRes=5.810112e-03
normRes=5.789106e-03
normRes=5.768115e-03
normRes=5.747037e-03
normRes=5.725782e-03
normRes=5.704276e-03
normRes=5.682462e-03
normRes=5.660306e-03
normRes=5.637792e-03
normRes=5.614926e-03
normRes=5.591734e-03
normRes=5.568261e-03
normRes=5.544565e-03
normRes=5.520722e-03
normRes=5.496814e-03
normRes=5.472932e-03
normRes=5.449168e-03
normRes=5.425613e-03
normRes=5.402353e-03
normRes=5.379466e-03
normRes=5.357015e-03
normRes=5.335053e-03
normRes=5.313610e-03
normRes=5.292701e-03
normRes=5.272319e-03
normRes=5.252434e-03
normRes=5.232998e-03
normRes=5.213941e-03
normRes=5.195174e-03
normRes=5.176592e-03
normRes=5.158073e-03
normRes=5.139483e-03
normRes=5.120678e-03
normRes=5.101508e-03
normRes=5.081818e-03
normRes=5.061452e-03
normRes=5.040258e-03
normRes=5.018086e-03
normRes=4.994795e-03
normRes=4.970256e-03
normRes=4.944348e-03
normRes=4.916966e-03
normRes=4.888021e-03
normRes=4.857438e-03
normRes=4.825161e-03
normRes=4.791153e-03
normRes=4.755393e-03
normRes=4.717879e-03
normRes=4.678629e-03
normRes=4.637677e-03
normRes=4.595073e-03
normRes=4.550887e-03
normRes=4.505201e-03
normRes=4.458115e-03
normRes=4.409738e-03
normRes=4.360196e-03
normRes=4.309622e-03
normRes=4.258159e-03
normRes=4.205961e-03
normRes=4.153185e-03
normRes=4.099994e-03
normRes=4.046555e-03
normRes=3.993038e-03
normRes=3.939611e-03
normRes=3.886443e-03
normRes=3.833699e-03
normRes=3.781542e-03
normRes=3.730128e-03
normRes=3.679608e-03
normRes=3.630122e-03
normRes=3.581804e-03
normRes=3.534776e-03
normRes=3.489151e-03
normRes=3.445027e-03
normRes=3.402490e-03
normRes=3.361615e-03
normRes=3.322460e-03
normRes=3.285070e-03
normRes=3.249477e-03
normRes=3.215698e-03
normRes=3.183736e-03
normRes=3.153581e-03
normRes=3.125210e-03
normRes=3.098589e-03
normRes=3.073671e-03
normRes=3.050401e-03
normRes=3.028715e-03
normRes=3.008539e-03
normRes=2.989795e-03
normRes=2.972397e-03
normRes=2.956258e-03
normRes=2.941284e-03
normRes=2.927383e-03
normRes=2.914459e-03
normRes=2.902418e-03
normRes=2.891168e-03
normRes=2.880615e-03
normRes=2.870671e-03
normRes=2.861251e-03
normRes=2.852272e-03
normRes=2.843656e-03
normRes=2.835329e-03
normRes=2.827222e-03
normRes=2.819272e-03
normRes=2.811418e-03
normRes=2.803608e-03
normRes=2.795791e-03
normRes=2.787923e-03
normRes=2.779964e-03
normRes=2.771880e-03
normRes=2.763640e-03
normRes=2.755218e-03
normRes=2.746591e-03
normRes=2.737742e-03
normRes=2.728655e-03
normRes=2.719319e-03
normRes=2.709726e-03
normRes=2.699871e-03
normRes=2.689750e-03
normRes=2.679364e-03
normRes=2.668714e-03
normRes=2.657804e-03
normRes=2.646641e-03
normRes=2.635231e-03
normRes=2.623582e-03
normRes=2.611706e-03
normRes=2.599612e-03
normRes=2.587312e-03
normRes=2.574819e-03
normRes=2.562146e-03
normRes=2.549307e-03
normRes=2.536315e-03
normRes=2.523184e-03
normRes=2.509930e-03
normRes=2.496565e-03
normRes=2.483105e-03
normRes=2.469563e-03
normRes=2.455953e-03
normRes=2.442290e-03
normRes=2.428586e-03
normRes=2.414856e-03
normRes=2.401110e-03
normRes=2.387363e-03
normRes=2.373626e-03
normRes=2.359910e-03
normRes=2.346226e-03
normRes=2.332585e-03
normRes=2.318998e-03
normRes=2.305472e-03
normRes=2.292019e-03
normRes=2.278645e-03
normRes=2.265360e-03
normRes=2.252170e-03
normRes=2.239084e-03
normRes=2.226106e-03
normRes=2.213245e-03
normRes=2.200504e-03
normRes=2.187890e-03
normRes=2.175408e-03
normRes=2.163061e-03
normRes=2.150854e-03
normRes=2.138790e-03
normRes=2.126874e-03
normRes=2.115106e-03
normRes=2.103491e-03
normRes=2.092031e-03
normRes=2.080727e-03
normRes=2.069581e-03
normRes=2.058595e-03
normRes=2.047769e-03
normRes=2.037106e-03
normRes=2.026605e-03
normRes=2.016267e-03
normRes=2.006092e-03
normRes=1.996081e-03
normRes=1.986234e-03
normRes=1.976550e-03
normRes=1.967029e-03
normRes=1.957671e-03
normRes=1.948476e-03
normRes=1.939441e-03
normRes=1.930568e-03
normRes=1.921854e-03
normRes=1.913299e-03
normRes=1.904902e-03
normRes=1.896662e-03
normRes=1.888578e-03
normRes=1.880648e-03
normRes=1.872871e-03
normRes=1.865246e-03
normRes=1.857772e-03
normRes=1.850446e-03
normRes=1.843269e-03
normRes=1.836237e-03
normRes=1.829350e-03
normRes=1.822605e-03
normRes=1.816003e-03
normRes=1.809540e-03
normRes=1.803215e-03
normRes=1.797026e-03
normRes=1.790973e-03
normRes=1.785053e-03
normRes=1.779264e-03
normRes=1.773605e-03
normRes=1.768074e-03
normRes=1.762669e-03
normRes=1.757388e-03
normRes=1.752230e-03
normRes=1.747193e-03
normRes=1.742275e-03
normRes=1.737474e-03
normRes=1.732789e-03
normRes=1.728216e-03
normRes=1.723756e-03
normRes=1.719404e-03
normRes=1.715161e-03
normRes=1.711023e-03
normRes=1.706990e-03
normRes=1.703058e-03
normRes=1.699226e-03
normRes=1.695491e-03
normRes=1.691853e-03
normRes=1.688309e-03
normRes=1.684856e-03
normRes=1.681494e-03
normRes=1.678219e-03
normRes=1.675030e-03
normRes=1.671925e-03
normRes=1.668901e-03
normRes=1.665957e-03
normRes=1.663091e-03
normRes=1.660299e-03
normRes=1.657581e-03
normRes=1.654935e-03
normRes=1.652357e-03
normRes=1.649846e-03
normRes=1.647400e-03
normRes=1.645017e-03
normRes=1.642694e-03
normRes=1.640430e-03
normRes=1.638222e-03
normRes=1.636069e-03
normRes=1.633967e-03
normRes=1.631916e-03
normRes=1.629912e-03
normRes=1.627955e-03
normRes=1.626041e-03
normRes=1.624169e-03
normRes=1.622336e-03
normRes=1.620541e-03
normRes=1.618782e-03
normRes=1.617056e-03
normRes=1.615362e-03
normRes=1.613697e-03
normRes=1.612060e-03
normRes=1.610449e-03
normRes=1.608861e-03
normRes=1.607296e-03
normRes=1.605750e-03
normRes=1.604222e-03
normRes=1.602711e-03
normRes=1.601214e-03
normRes=1.599730e-03
normRes=1.598257e-03
normRes=1.596793e-03
normRes=1.595337e-03
normRes=1.593887e-03
normRes=1.592441e-03
normRes=1.590998e-03
normRes=1.589556e-03
normRes=1.588114e-03
normRes=1.586671e-03
normRes=1.585224e-03
normRes=1.583772e-03
normRes=1.582315e-03
normRes=1.580851e-03
normRes=1.579378e-03
normRes=1.577895e-03
normRes=1.576402e-03
normRes=1.574896e-03
normRes=1.573377e-03
normRes=1.571845e-03
normRes=1.570296e-03
normRes=1.568732e-03
normRes=1.567151e-03
normRes=1.565551e-03
normRes=1.563933e-03
normRes=1.562295e-03
normRes=1.560636e-03
normRes=1.558957e-03
normRes=1.557256e-03
normRes=1.555532e-03
normRes=1.553786e-03
normRes=1.552015e-03
normRes=1.550221e-03
normRes=1.548403e-03
normRes=1.546560e-03
normRes=1.544692e-03
normRes=1.542798e-03
normRes=1.540879e-03
normRes=1.538933e-03
normRes=1.536962e-03
normRes=1.534965e-03
normRes=1.532941e-03
normRes=1.530891e-03
normRes=1.528815e-03
normRes=1.526713e-03
normRes=1.524584e-03
normRes=1.522430e-03
normRes=1.520250e-03
normRes=1.518044e-03
normRes=1.515813e-03
normRes=1.513557e-03
normRes=1.511276e-03
normRes=1.508971e-03
normRes=1.506642e-03
normRes=1.504289e-03
normRes=1.501914e-03
normRes=1.499516e-03
normRes=1.497096e-03
normRes=1.494655e-03
normRes=1.492194e-03
normRes=1.489712e-03
normRes=1.487211e-03
normRes=1.484691e-03
normRes=1.482153e-03
normRes=1.479598e-03
normRes=1.477027e-03
normRes=1.474440e-03
normRes=1.471838e-03
normRes=1.469223e-03
normRes=1.466594e-03
normRes=1.463954e-03
normRes=1.461302e-03
normRes=1.458640e-03
normRes=1.455969e-03
normRes=1.453290e-03
normRes=1.450604e-03
normRes=1.447911e-03
normRes=1.445213e-03
normRes=1.442511e-03
normRes=1.439805e-03
normRes=1.437098e-03
normRes=1.434390e-03
normRes=1.431681e-03
normRes=1.428974e-03
normRes=1.426269e-03
normRes=1.423567e-03
normRes=1.420869e-03
normRes=1.418177e-03
normRes=1.415491e-03
normRes=1.412812e-03
normRes=1.410143e-03
normRes=1.407482e-03
normRes=1.404833e-03
normRes=1.402195e-03
normRes=1.399570e-03
normRes=1.396959e-03
normRes=1.394362e-03
normRes=1.391781e-03
normRes=1.389217e-03
normRes=1.386671e-03
normRes=1.384143e-03
normRes=1.381635e-03
normRes=1.379147e-03
normRes=1.376681e-03
normRes=1.374236e-03
normRes=1.371815e-03
normRes=1.369417e-03
normRes=1.367044e-03
normRes=1.364697e-03
normRes=1.362375e-03
normRes=1.360080e-03
normRes=1.357812e-03
normRes=1.355572e-03
normRes=1.353361e-03
normRes=1.351179e-03
normRes=1.349027e-03
normRes=1.346905e-03
normRes=1.344814e-03
normRes=1.342753e-03
normRes=1.340724e-03
normRes=1.338727e-03
normRes=1.336762e-03
normRes=1.334829e-03
normRes=1.332929e-03
normRes=1.331062e-03
normRes=1.329227e-03
normRes=1.327426e-03
normRes=1.325658e-03
normRes=1.323923e-03
normRes=1.322221e-03
normRes=1.320552e-03
normRes=1.318917e-03
normRes=1.317314e-03
normRes=1.315744e-03
normRes=1.314207e-03
normRes=1.312702e-03
normRes=1.311229e-03
normRes=1.309788e-03
normRes=1.308378e-03
normRes=1.307000e-03
normRes=1.305652e-03
normRes=1.304334e-03
normRes=1.303046e-03
normRes=1.301787e-03
normRes=1.300557e-03
normRes=1.299355e-03
normRes=1.298180e-03
normRes=1.297032e-03
normRes=1.295910e-03
normRes=1.294813e-03
normRes=1.293742e-03
normRes=1.292694e-03
normRes=1.291669e-03
normRes=1.290666e-03
normRes=1.289686e-03
normRes=1.288725e-03
normRes=1.287785e-03
normRes=1.286863e-03
normRes=1.285960e-03
normRes=1.285073e-03
normRes=1.284203e-03
normRes=1.283348e-03
normRes=1.282507e-03
normRes=1.281680e-03
normRes=1.280864e-03
normRes=1.280060e-03
normRes=1.279267e-03
normRes=1.278482e-03
normRes=1.277706e-03
normRes=1.276937e-03
normRes=1.276175e-03
normRes=1.275417e-03
normRes=1.274664e-03
normRes=1.273914e-03
normRes=1.273166e-03
normRes=1.272420e-03
normRes=1.271673e-03
normRes=1.270926e-03
normRes=1.270176e-03
normRes=1.269424e-03
normRes=1.268669e-03
normRes=1.267908e-03
normRes=1.267142e-03
normRes=1.266369e-03
normRes=1.265588e-03
normRes=1.264799e-03
normRes=1.264001e-03
normRes=1.263192e-03
normRes=1.262373e-03
normRes=1.261541e-03
normRes=1.260696e-03
normRes=1.259838e-03
normRes=1.258966e-03
normRes=1.258079e-03
normRes=1.257175e-03
normRes=1.256255e-03
normRes=1.255318e-03
normRes=1.254363e-03
normRes=1.253389e-03
normRes=1.252396e-03
normRes=1.251384e-03
normRes=1.250350e-03
normRes=1.249297e-03
normRes=1.248221e-03
normRes=1.247124e-03
normRes=1.246005e-03
normRes=1.244862e-03
normRes=1.243697e-03
normRes=1.242508e-03
normRes=1.241296e-03
normRes=1.240059e-03
normRes=1.238798e-03
normRes=1.237512e-03
normRes=1.236201e-03
normRes=1.234865e-03
normRes=1.233504e-03
normRes=1.232118e-03
normRes=1.230706e-03
normRes=1.229269e-03
normRes=1.227806e-03
normRes=1.226317e-03
normRes=1.224803e-03
normRes=1.223264e-03
normRes=1.221700e-03
normRes=1.220110e-03
normRes=1.218495e-03
normRes=1.216855e-03
normRes=1.215190e-03
normRes=1.213501e-03
normRes=1.211788e-03
normRes=1.210051e-03
normRes=1.208290e-03
normRes=1.206506e-03
normRes=1.204699e-03
normRes=1.202870e-03
normRes=1.201018e-03
normRes=1.199145e-03
normRes=1.197251e-03
normRes=1.195337e-03
normRes=1.193402e-03
normRes=1.191448e-03
normRes=1.189475e-03
normRes=1.187483e-03
normRes=1.185474e-03
normRes=1.183448e-03
normRes=1.181406e-03
normRes=1.179347e-03
normRes=1.177274e-03
normRes=1.175186e-03
normRes=1.173085e-03
normRes=1.170971e-03
normRes=1.168845e-03
normRes=1.166707e-03
normRes=1.164559e-03
normRes=1.162402e-03
normRes=1.160236e-03
normRes=1.158061e-03
normRes=1.155880e-03
normRes=1.153692e-03
normRes=1.151499e-03
normRes=1.149301e-03
normRes=1.147099e-03
normRes=1.144895e-03
normRes=1.142689e-03
normRes=1.140482e-03
normRes=1.138274e-03
normRes=1.136068e-03
normRes=1.133863e-03
normRes=1.131660e-03
normRes=1.129461e-03
normRes=1.127267e-03
normRes=1.125078e-03
normRes=1.122895e-03
normRes=1.120718e-03
normRes=1.118550e-03
normRes=1.116391e-03
normRes=1.114241e-03
normRes=1.112101e-03
normRes=1.109973e-03
normRes=1.107857e-03
normRes=1.105754e-03
normRes=1.103665e-03
normRes=1.101590e-03
normRes=1.099531e-03
normRes=1.097487e-03
normRes=1.095461e-03
normRes=1.093452e-03
normRes=1.091461e-03
normRes=1.089489e-03
normRes=1.087536e-03
normRes=1.085603e-03
normRes=1.083692e-03
normRes=1.081801e-03
normRes=1.079933e-03
normRes=1.078087e-03
normRes=1.076264e-03
normRes=1.074464e-03
normRes=1.072688e-03
normRes=1.070936e-03
normRes=1.069210e-03
normRes=1.067508e-03
normRes=1.065831e-03
normRes=1.064181e-03
normRes=1.062556e-03
normRes=1.060958e-03
normRes=1.059386e-03
normRes=1.057840e-03
normRes=1.056322e-03
normRes=1.054830e-03
normRes=1.053366e-03
normRes=1.051928e-03
normRes=1.050518e-03
normRes=1.049135e-03
normRes=1.047778e-03
normRes=1.046449e-03
normRes=1.045147e-03
normRes=1.043871e-03
normRes=1.042622e-03
normRes=1.041400e-03
normRes=1.040204e-03
normRes=1.039033e-03
normRes=1.037889e-03
normRes=1.036770e-03
normRes=1.035675e-03
normRes=1.034606e-03
normRes=1.033560e-03
normRes=1.032539e-03
normRes=1.031541e-03
normRes=1.030566e-03
normRes=1.029613e-03
normRes=1.028682e-03
normRes=1.027772e-03
normRes=1.026884e-03
normRes=1.026015e-03
normRes=1.025166e-03
normRes=1.024336e-03
normRes=1.023525e-03
normRes=1.022731e-03
normRes=1.021954e-03
normRes=1.021193e-03
normRes=1.020448e-03
normRes=1.019717e-03
normRes=1.019001e-03
normRes=1.018298e-03
normRes=1.017608e-03
normRes=1.016929e-03
normRes=1.016261e-03
normRes=1.015604e-03
normRes=1.014956e-03
normRes=1.014316e-03
normRes=1.013685e-03
normRes=1.013060e-03
normRes=1.012442e-03
normRes=1.011829e-03
normRes=1.011220e-03
normRes=1.010615e-03
normRes=1.010013e-03
normRes=1.009413e-03
normRes=1.008815e-03
normRes=1.008217e-03
normRes=1.007618e-03
normRes=1.007018e-03
normRes=1.006417e-03
normRes=1.005813e-03
normRes=1.005205e-03
normRes=1.004593e-03
normRes=1.003976e-03
normRes=1.003353e-03
normRes=1.002724e-03
normRes=1.002088e-03
normRes=1.001444e-03
normRes=1.000791e-03
normRes=1.000129e-03
normRes=9.994569e-04
normRes=9.987743e-04
normRes=9.980807e-04
normRes=9.973752e-04
normRes=9.966573e-04
normRes=9.959265e-04
normRes=9.951822e-04
normRes=9.944239e-04
normRes=9.936510e-04
normRes=9.928631e-04
normRes=9.920596e-04
normRes=9.912402e-04
normRes=9.904044e-04
normRes=9.895518e-04
normRes=9.886820e-04
normRes=9.877946e-04
normRes=9.868894e-04
normRes=9.859659e-04
normRes=9.850240e-04
normRes=9.840633e-04
normRes=9.830835e-04
normRes=9.820846e-04
normRes=9.810662e-04
normRes=9.800282e-04
normRes=9.789705e-04
normRes=9.778928e-04
normRes=9.767952e-04
normRes=9.756776e-04
normRes=9.745398e-04
normRes=9.733820e-04
normRes=9.722039e-04
normRes=9.710058e-04
normRes=9.697876e-04
normRes=9.685494e-04
normRes=9.672913e-04
normRes=9.660134e-04
normRes=9.647159e-04
normRes=9.633989e-04
normRes=9.620626e-04
normRes=9.607072e-04
normRes=9.593330e-04
normRes=9.579401e-04
normRes=9.565290e-04
normRes=9.550998e-04
normRes=9.536529e-04
normRes=9.521886e-04
normRes=9.507074e-04
normRes=9.492095e-04
normRes=9.476954e-04
normRes=9.461655e-04
normRes=9.446202e-04
normRes=9.430600e-04
normRes=9.414854e-04
normRes=9.398968e-04
normRes=9.382948e-04
normRes=9.366799e-04
normRes=9.350526e-04
normRes=9.334135e-04
normRes=9.317632e-04
normRes=9.301022e-04
normRes=9.284311e-04
normRes=9.267506e-04
normRes=9.250613e-04
normRes=9.233637e-04
normRes=9.216586e-04
normRes=9.199466e-04
normRes=9.182283e-04
normRes=9.165045e-04
normRes=9.147757e-04
normRes=9.130428e-04
normRes=9.113063e-04
normRes=9.095670e-04
normRes=9.078256e-04
normRes=9.060827e-04
normRes=9.043391e-04
normRes=9.025955e-04
normRes=9.008526e-04
normRes=8.991112e-04
normRes=8.973718e-04
normRes=8.956353e-04
normRes=8.939023e-04
normRes=8.921736e-04
normRes=8.904498e-04
normRes=8.887316e-04
normRes=8.870198e-04
normRes=8.853150e-04
normRes=8.836179e-04
normRes=8.819291e-04
normRes=8.802494e-04
normRes=8.785794e-04
normRes=8.769196e-04
normRes=8.752709e-04
normRes=8.736336e-04
normRes=8.720086e-04
normRes=8.703963e-04
normRes=8.687974e-04
normRes=8.672123e-04
normRes=8.656418e-04
normRes=8.640862e-04
normRes=8.625461e-04
normRes=8.610220e-04
normRes=8.595143e-04
normRes=8.580236e-04
normRes=8.565503e-04
normRes=8.550948e-04
normRes=8.536574e-04
normRes=8.522386e-04
normRes=8.508388e-04
normRes=8.494582e-04
normRes=8.480971e-04
normRes=8.467560e-04
normRes=8.454349e-04
normRes=8.441342e-04
normRes=8.428541e-04
normRes=8.415947e-04
normRes=8.403563e-04
normRes=8.391390e-04
normRes=8.379429e-04
normRes=8.367681e-04
normRes=8.356146e-04
normRes=8.344826e-04
normRes=8.333719e-04
normRes=8.322827e-04
normRes=8.312149e-04
normRes=8.301684e-04
normRes=8.291431e-04
normRes=8.281390e-04
normRes=8.271559e-04
normRes=8.261937e-04
normRes=8.252521e-04
normRes=8.243310e-04
normRes=8.234301e-04
normRes=8.225493e-04
normRes=8.216881e-04
normRes=8.208464e-04
normRes=8.200238e-04
normRes=8.192199e-04
normRes=8.184345e-04
normRes=8.176671e-04
normRes=8.169174e-04
normRes=8.161849e-04
normRes=8.154691e-04
normRes=8.147697e-04
normRes=8.140862e-04
normRes=8.134180e-04
normRes=8.127648e-04
normRes=8.121258e-04
normRes=8.115008e-04
normRes=8.108890e-04
normRes=8.102899e-04
normRes=8.097030e-04
normRes=8.091277e-04
normRes=8.085634e-04
normRes=8.080095e-04
normRes=8.074653e-04
normRes=8.069304e-04
normRes=8.064040e-04
normRes=8.058855e-04
normRes=8.053743e-04
normRes=8.048697e-04
normRes=8.043712e-04
normRes=8.038780e-04
normRes=8.033896e-04
normRes=8.029052e-04
normRes=8.024243e-04
normRes=8.019461e-04
normRes=8.014700e-04
normRes=8.009954e-04
normRes=8.005217e-04
normRes=8.000482e-04
normRes=7.995742e-04
normRes=7.990992e-04
normRes=7.986225e-04
normRes=7.981435e-04
normRes=7.976616e-04
normRes=7.971761e-04
normRes=7.966866e-04
normRes=7.961923e-04
normRes=7.956928e-04
normRes=7.951874e-04
normRes=7.946756e-04
normRes=7.941569e-04
normRes=7.936307e-04
normRes=7.930965e-04
normRes=7.925539e-04
normRes=7.920022e-04
normRes=7.914410e-04
normRes=7.908699e-04
normRes=7.902885e-04
normRes=7.896962e-04
normRes=7.890926e-04
normRes=7.884775e-04
normRes=7.878502e-04
normRes=7.872106e-04
normRes=7.865582e-04
normRes=7.858927e-04
normRes=7.852138e-04
normRes=7.845212e-04
normRes=7.838146e-04
normRes=7.830937e-04
normRes=7.823584e-04
normRes=7.816082e-04
normRes=7.808432e-04
normRes=7.800629e-04
normRes=7.792674e-04
normRes=7.784564e-04
normRes=7.776299e-04
normRes=7.767876e-04
normRes=7.759295e-04
normRes=7.750555e-04
normRes=7.741656e-04
normRes=7.732597e-04
normRes=7.723378e-04
normRes=7.714000e-04
normRes=7.704462e-04
normRes=7.694764e-04
normRes=7.684908e-04
normRes=7.674894e-04
normRes=7.664723e-04
normRes=7.654396e-04
normRes=7.643915e-04
normRes=7.633281e-04
normRes=7.622496e-04
normRes=7.611562e-04
normRes=7.600480e-04
normRes=7.589253e-04
normRes=7.577883e-04
normRes=7.566374e-04
normRes=7.554727e-04
normRes=7.542946e-04
normRes=7.531033e-04
normRes=7.518992e-04
normRes=7.506827e-04
normRes=7.494540e-04
normRes=7.482135e-04
normRes=7.469617e-04
normRes=7.456988e-04
normRes=7.444254e-04
normRes=7.431418e-04
normRes=7.418485e-04
normRes=7.405459e-04
normRes=7.392344e-04
normRes=7.379146e-04
normRes=7.365868e-04
normRes=7.352517e-04
normRes=7.339096e-04
normRes=7.325612e-04
normRes=7.312068e-04
normRes=7.298470e-04
normRes=7.284824e-04
normRes=7.271134e-04
normRes=7.257407e-04
normRes=7.243647e-04
normRes=7.229861e-04
normRes=7.216053e-04
normRes=7.202229e-04
normRes=7.188395e-04
normRes=7.174556e-04
normRes=7.160718e-04
normRes=7.146887e-04
normRes=7.133068e-04
normRes=7.119267e-04
normRes=7.105490e-04
normRes=7.091742e-04
normRes=7.078028e-04
normRes=7.064355e-04
normRes=7.050728e-04
normRes=7.037152e-04
normRes=7.023632e-04
normRes=7.010175e-04
normRes=6.996785e-04
normRes=6.983468e-04
normRes=6.970229e-04
normRes=6.957072e-04
normRes=6.944003e-04
normRes=6.931027e-04
normRes=6.918149e-04
normRes=6.905372e-04
normRes=6.892703e-04
normRes=6.880145e-04
normRes=6.867702e-04
normRes=6.855379e-04
normRes=6.843179e-04
normRes=6.831108e-04
normRes=6.819167e-04
normRes=6.807362e-04
normRes=6.795696e-04
normRes=6.784171e-04
normRes=6.772791e-04
normRes=6.761559e-04
normRes=6.750478e-04
normRes=6.739550e-04
normRes=6.728778e-04
normRes=6.718164e-04
normRes=6.707710e-04
normRes=6.697418e-04
normRes=6.687290e-04
normRes=6.677326e-04
normRes=6.667529e-04
normRes=6.657900e-04
normRes=6.648439e-04
normRes=6.639148e-04
normRes=6.630026e-04
normRes=6.621073e-04
normRes=6.612291e-04
normRes=6.603679e-04
normRes=6.595237e-04
normRes=6.586964e-04
normRes=6.578859e-04
normRes=6.570922e-04
normRes=6.563151e-04
normRes=6.555546e-04
normRes=6.548104e-04
normRes=6.540825e-04
normRes=6.533706e-04
normRes=6.526745e-04
normRes=6.519940e-04
normRes=6.513289e-04
normRes=6.506789e-04
normRes=6.500438e-04
normRes=6.494232e-04
normRes=6.488169e-04
normRes=6.482245e-04
normRes=6.476457e-04
normRes=6.470802e-04
normRes=6.465276e-04
normRes=6.459875e-04
normRes=6.454595e-04
normRes=6.449433e-04
normRes=6.444384e-04
normRes=6.439444e-04
normRes=6.434608e-04
normRes=6.429873e-04
normRes=6.425233e-04
normRes=6.420684e-04
normRes=6.416222e-04
normRes=6.411842e-04
normRes=6.407538e-04
normRes=6.403306e-04
normRes=6.399141e-04
normRes=6.395038e-04
normRes=6.390991e-04
normRes=6.386997e-04
normRes=6.383049e-04
normRes=6.379143e-04
normRes=6.375274e-04
normRes=6.371435e-04
normRes=6.367623e-04
normRes=6.363832e-04
normRes=6.360057e-04
normRes=6.356293e-04
normRes=6.352534e-04
normRes=6.348776e-04
normRes=6.345014e-04
normRes=6.341242e-04
normRes=6.337456e-04
normRes=6.333651e-04
normRes=6.329822e-04
normRes=6.325964e-04
normRes=6.322072e-04
normRes=6.318142e-04
normRes=6.314169e-04
normRes=6.310150e-04
normRes=6.306078e-04
normRes=6.301951e-04
normRes=6.297764e-04
normRes=6.293512e-04
normRes=6.289192e-04
normRes=6.284800e-04
normRes=6.280333e-04
normRes=6.275785e-04
normRes=6.271155e-04
normRes=6.266438e-04
normRes=6.261631e-04
normRes=6.256731e-04
normRes=6.251735e-04
normRes=6.246640e-04
normRes=6.241443e-04
normRes=6.236142e-04
normRes=6.230734e-04
normRes=6.225217e-04
normRes=6.219588e-04
normRes=6.213845e-04
normRes=6.207987e-04
normRes=6.202012e-04
normRes=6.195918e-04
normRes=6.189703e-04
normRes=6.183367e-04
normRes=6.176907e-04
normRes=6.170324e-04
normRes=6.163616e-04
normRes=6.156782e-04
normRes=6.149822e-04
normRes=6.142736e-04
normRes=6.135523e-04
normRes=6.128183e-04
normRes=6.120716e-04
normRes=6.113122e-04
normRes=6.105403e-04
normRes=6.097557e-04
normRes=6.089586e-04
normRes=6.081491e-04
normRes=6.073272e-04
normRes=6.064931e-04
normRes=6.056469e-04
normRes=6.047888e-04
normRes=6.039188e-04
normRes=6.030371e-04
normRes=6.021440e-04
normRes=6.012396e-04
normRes=6.003241e-04
normRes=5.993978e-04
normRes=5.984608e-04
normRes=5.975135e-04
normRes=5.965560e-04
normRes=5.955887e-04
normRes=5.946118e-04
normRes=5.936257e-04
normRes=5.926305e-04
normRes=5.916267e-04
normRes=5.906146e-04
normRes=5.895944e-04
normRes=5.885666e-04
normRes=5.875315e-04
normRes=5.864895e-04
normRes=5.854408e-04
normRes=5.843860e-04
normRes=5.833254e-04
normRes=5.822593e-04
normRes=5.811883e-04
normRes=5.801126e-04
normRes=5.790327e-04
normRes=5.779491e-04
normRes=5.768621e-04
normRes=5.757722e-04
normRes=5.746798e-04
normRes=5.735854e-04
normRes=5.724893e-04
normRes=5.713921e-04
normRes=5.702941e-04
normRes=5.691959e-04
normRes=5.680978e-04
normRes=5.670004e-04
normRes=5.659040e-04
normRes=5.648091e-04
normRes=5.637162e-04
normRes=5.626256e-04
normRes=5.615379e-04
normRes=5.604535e-04
normRes=5.593728e-04
normRes=5.582963e-04
normRes=5.572243e-04
normRes=5.561574e-04
normRes=5.550959e-04
normRes=5.540402e-04
normRes=5.529908e-04
normRes=5.519480e-04
normRes=5.509123e-04
normRes=5.498840e-04
normRes=5.488635e-04
normRes=5.478512e-04
normRes=5.468475e-04
normRes=5.458526e-04
normRes=5.448670e-04
normRes=5.438909e-04
normRes=5.429247e-04
normRes=5.419687e-04
normRes=5.410232e-04
normRes=5.400885e-04
normRes=5.391648e-04
normRes=5.382524e-04
normRes=5.373516e-04
normRes=5.364625e-04
normRes=5.355855e-04
normRes=5.347207e-04
normRes=5.338682e-04
normRes=5.330283e-04
normRes=5.322012e-04
normRes=5.313870e-04
normRes=5.305857e-04
normRes=5.297976e-04
normRes=5.290227e-04
normRes=5.282611e-04
normRes=5.275129e-04
normRes=5.267782e-04
normRes=5.260569e-04
normRes=5.253490e-04
normRes=5.246547e-04
normRes=5.239739e-04
normRes=5.233065e-04
normRes=5.226526e-04
normRes=5.220120e-04
normRes=5.213847e-04
normRes=5.207706e-04
normRes=5.201696e-04
normRes=5.195815e-04
normRes=5.190063e-04
normRes=5.184438e-04
normRes=5.178938e-04
normRes=5.173562e-04
normRes=5.168307e-04
normRes=5.163172e-04
normRes=5.158155e-04
normRes=5.153252e-04
normRes=5.148462e-04
normRes=5.143783e-04
normRes=5.139210e-04
normRes=5.134743e-04
normRes=5.130377e-04
normRes=5.126110e-04
normRes=5.121938e-04
normRes=5.117859e-04
normRes=5.113870e-04
normRes=5.109966e-04
normRes=5.106144e-04
normRes=5.102401e-04
normRes=5.098734e-04
normRes=5.095138e-04
normRes=5.091610e-04
normRes=5.088146e-04
normRes=5.084742e-04
normRes=5.081394e-04
normRes=5.078099e-04
normRes=5.074852e-04
normRes=5.071650e-04
normRes=5.068488e-04
normRes=5.065362e-04
normRes=5.062268e-04
normRes=5.059203e-04
normRes=5.056162e-04
normRes=5.053140e-04
normRes=5.050135e-04
normRes=5.047141e-04
normRes=5.044156e-04
normRes=5.041174e-04
normRes=5.038191e-04
normRes=5.035205e-04
normRes=5.032210e-04
normRes=5.029203e-04
normRes=5.026181e-04
normRes=5.023138e-04
normRes=5.020072e-04
normRes=5.016978e-04
normRes=5.013854e-04
normRes=5.010695e-04
normRes=5.007497e-04
normRes=5.004259e-04
normRes=5.000975e-04
normRes=4.997643e-04
normRes=4.994259e-04
normRes=4.990820e-04
normRes=4.987324e-04
normRes=4.983767e-04
normRes=4.980146e-04
normRes=4.976459e-04
normRes=4.972702e-04
normRes=4.968874e-04
normRes=4.964972e-04
normRes=4.960993e-04
normRes=4.956934e-04
normRes=4.952795e-04
normRes=4.948572e-04
normRes=4.944264e-04
normRes=4.939870e-04
normRes=4.935386e-04
normRes=4.930812e-04
normRes=4.926145e-04
normRes=4.921386e-04
normRes=4.916532e-04
normRes=4.911582e-04
normRes=4.906535e-04
normRes=4.901391e-04
normRes=4.896148e-04
normRes=4.890806e-04
normRes=4.885364e-04
normRes=4.879822e-04
normRes=4.874180e-04
normRes=4.868437e-04
normRes=4.862593e-04
normRes=4.856649e-04
normRes=4.850604e-04
normRes=4.844459e-04
normRes=4.838215e-04
normRes=4.831871e-04
normRes=4.825428e-04
normRes=4.818888e-04
normRes=4.812251e-04
normRes=4.805518e-04
normRes=4.798690e-04
normRes=4.791769e-04
normRes=4.784756e-04
normRes=4.777651e-04
normRes=4.770458e-04
normRes=4.763177e-04
normRes=4.755810e-04
normRes=4.748359e-04
normRes=4.740827e-04
normRes=4.733214e-04
normRes=4.725524e-04
normRes=4.717758e-04
normRes=4.709919e-04
normRes=4.702009e-04
normRes=4.694031e-04
normRes=4.685987e-04
normRes=4.677881e-04
normRes=4.669714e-04
normRes=4.661489e-04
normRes=4.653211e-04
normRes=4.644880e-04
normRes=4.636501e-04
normRes=4.628077e-04
normRes=4.619610e-04
normRes=4.611104e-04
normRes=4.602562e-04
normRes=4.593987e-04
normRes=4.585384e-04
normRes=4.576754e-04
normRes=4.568102e-04
normRes=4.559431e-04
normRes=4.550744e-04
normRes=4.542045e-04
normRes=4.533337e-04
normRes=4.524624e-04
normRes=4.515910e-04
normRes=4.507198e-04
normRes=4.498491e-04
normRes=4.489794e-04
normRes=4.481109e-04
normRes=4.472440e-04
normRes=4.463791e-04
normRes=4.455166e-04
normRes=4.446567e-04
normRes=4.437998e-04
normRes=4.429463e-04
normRes=4.420965e-04
normRes=4.412507e-04
normRes=4.404093e-04
normRes=4.395727e-04
normRes=4.387410e-04
normRes=4.379147e-04
normRes=4.370940e-04
normRes=4.362793e-04
normRes=4.354708e-04
normRes=4.346689e-04
normRes=4.338738e-04
normRes=4.330858e-04
normRes=4.323053e-04
normRes=4.315323e-04
normRes=4.307672e-04
normRes=4.300103e-04
normRes=4.292618e-04
normRes=4.285218e-04
normRes=4.277906e-04
normRes=4.270685e-04
normRes=4.263555e-04
normRes=4.256520e-04
normRes=4.249580e-04
normRes=4.242737e-04
normRes=4.235993e-04
normRes=4.229349e-04
normRes=4.222806e-04
normRes=4.216365e-04
normRes=4.210028e-04
normRes=4.203795e-04
normRes=4.197668e-04
normRes=4.191646e-04
normRes=4.185730e-04
normRes=4.179921e-04
normRes=4.174219e-04
normRes=4.168624e-04
normRes=4.163136e-04
normRes=4.157755e-04
normRes=4.152481e-04
normRes=4.147313e-04
normRes=4.142251e-04
normRes=4.137295e-04
normRes=4.132443e-04
normRes=4.127694e-04
normRes=4.123049e-04
normRes=4.118505e-04
normRes=4.114061e-04
normRes=4.109717e-04
normRes=4.105471e-04
normRes=4.101320e-04
normRes=4.097264e-04
normRes=4.093301e-04
normRes=4.089429e-04
normRes=4.085646e-04
normRes=4.081950e-04
normRes=4.078339e-04
normRes=4.074810e-04
normRes=4.071362e-04
normRes=4.067991e-04
normRes=4.064696e-04
normRes=4.061474e-04
normRes=4.058322e-04
normRes=4.055238e-04
normRes=4.052218e-04
normRes=4.049261e-04
normRes=4.046362e-04
normRes=4.043520e-04
normRes=4.040731e-04
normRes=4.037992e-04
normRes=4.035301e-04
normRes=4.032653e-04
normRes=4.030046e-04
normRes=4.027477e-04
normRes=4.024943e-04
normRes=4.022440e-04
normRes=4.019965e-04
normRes=4.017515e-04
normRes=4.015087e-04
normRes=4.012677e-04
normRes=4.010283e-04
normRes=4.007900e-04
normRes=4.005527e-04
normRes=4.003158e-04
normRes=4.000792e-04
normRes=3.998426e-04
normRes=3.996055e-04
normRes=3.993677e-04
normRes=3.991289e-04
normRes=3.988888e-04
normRes=3.986470e-04
normRes=3.984033e-04
normRes=3.981574e-04
normRes=3.979089e-04
normRes=3.976577e-04
normRes=3.974033e-04
normRes=3.971456e-04
normRes=3.968843e-04
normRes=3.966191e-04
normRes=3.963498e-04
normRes=3.960760e-04
normRes=3.957977e-04
normRes=3.955144e-04
normRes=3.952261e-04
normRes=3.949324e-04
normRes=3.946332e-04
normRes=3.943283e-04
normRes=3.940174e-04
normRes=3.937004e-04
normRes=3.933771e-04
normRes=3.930473e-04
normRes=3.927109e-04
normRes=3.923677e-04
normRes=3.920176e-04
normRes=3.916604e-04
normRes=3.912959e-04
normRes=3.909242e-04
normRes=3.905450e-04
normRes=3.901583e-04
normRes=3.897640e-04
normRes=3.893620e-04
normRes=3.889522e-04
normRes=3.885346e-04
normRes=3.881091e-04
normRes=3.876757e-04
normRes=3.872343e-04
normRes=3.867850e-04
normRes=3.863276e-04
normRes=3.858623e-04
normRes=3.853890e-04
normRes=3.849077e-04
normRes=3.844185e-04
normRes=3.839214e-04
normRes=3.834164e-04
normRes=3.829036e-04
normRes=3.823830e-04
normRes=3.818548e-04
normRes=3.813190e-04
normRes=3.807757e-04
normRes=3.802249e-04
normRes=3.796669e-04
normRes=3.791017e-04
normRes=3.785295e-04
normRes=3.779503e-04
normRes=3.773643e-04
normRes=3.767718e-04
normRes=3.761727e-04
normRes=3.755673e-04
normRes=3.749558e-04
normRes=3.743384e-04
normRes=3.737152e-04
normRes=3.730864e-04
normRes=3.724522e-04
normRes=3.718128e-04
normRes=3.711685e-04
normRes=3.705195e-04
normRes=3.698659e-04
normRes=3.692081e-04
normRes=3.685462e-04
normRes=3.678806e-04
normRes=3.672113e-04
normRes=3.665388e-04
normRes=3.658631e-04
normRes=3.651847e-04
normRes=3.645038e-04
normRes=3.638206e-04
normRes=3.631354e-04
normRes=3.624484e-04
normRes=3.617600e-04
normRes=3.610704e-04
normRes=3.603799e-04
normRes=3.596888e-04
normRes=3.589973e-04
normRes=3.583058e-04
normRes=3.576144e-04
normRes=3.569236e-04
normRes=3.562336e-04
normRes=3.555446e-04
normRes=3.548569e-04
normRes=3.541709e-04
normRes=3.534868e-04
normRes=3.528049e-04
normRes=3.521254e-04
normRes=3.514486e-04
normRes=3.507748e-04
normRes=3.501043e-04
normRes=3.494373e-04
normRes=3.487741e-04
normRes=3.481149e-04
normRes=3.474600e-04
normRes=3.468097e-04
normRes=3.461641e-04
normRes=3.455235e-04
normRes=3.448882e-04
normRes=3.442584e-04
normRes=3.436342e-04
normRes=3.430159e-04
normRes=3.424038e-04
normRes=3.417979e-04
normRes=3.411985e-04
normRes=3.406058e-04
normRes=3.400200e-04
normRes=3.394412e-04
normRes=3.388695e-04
normRes=3.383052e-04
normRes=3.377484e-04
normRes=3.371992e-04
normRes=3.366577e-04
normRes=3.361241e-04
normRes=3.355984e-04
normRes=3.350808e-04
normRes=3.345713e-04
normRes=3.340701e-04
normRes=3.335771e-04
normRes=3.330925e-04
normRes=3.326163e-04
normRes=3.321486e-04
normRes=3.316893e-04
normRes=3.312385e-04
normRes=3.307962e-04
normRes=3.303624e-04
normRes=3.299371e-04
normRes=3.295202e-04
normRes=3.291118e-04
normRes=3.287118e-04
normRes=3.283201e-04
normRes=3.279367e-04
normRes=3.275615e-04
normRes=3.271945e-04
normRes=3.268355e-04
normRes=3.264845e-04
normRes=3.261413e-04
normRes=3.258059e-04
normRes=3.254780e-04
normRes=3.251577e-04
normRes=3.248446e-04
normRes=3.245388e-04
normRes=3.242400e-04
normRes=3.239480e-04
normRes=3.236628e-04
normRes=3.233841e-04
normRes=3.231117e-04
normRes=3.228454e-04
normRes=3.225851e-04
normRes=3.223306e-04
normRes=3.220816e-04
normRes=3.218378e-04
normRes=3.215992e-04
normRes=3.213655e-04
normRes=3.211364e-04
normRes=3.209117e-04
normRes=3.206912e-04
normRes=3.204747e-04
normRes=3.202618e-04
normRes=3.200524e-04
normRes=3.198461e-04
normRes=3.196429e-04
normRes=3.194423e-04
normRes=3.192441e-04
normRes=3.190481e-04
normRes=3.188541e-04
normRes=3.186617e-04
normRes=3.184708e-04
normRes=3.182810e-04
normRes=3.180920e-04
normRes=3.179038e-04
normRes=3.177159e-04
normRes=3.175282e-04
normRes=3.173403e-04
normRes=3.171521e-04
normRes=3.169632e-04
normRes=3.167735e-04
normRes=3.165827e-04
normRes=3.163906e-04
normRes=3.161968e-04
normRes=3.160013e-04
normRes=3.158037e-04
normRes=3.156038e-04
normRes=3.154014e-04
normRes=3.151964e-04
normRes=3.149884e-04
normRes=3.147773e-04
normRes=3.145628e-04
normRes=3.143448e-04
normRes=3.141231e-04
normRes=3.138975e-04
normRes=3.136679e-04
normRes=3.134339e-04
normRes=3.131956e-04
normRes=3.129526e-04
normRes=3.127049e-04
normRes=3.124523e-04
normRes=3.121947e-04
normRes=3.119319e-04
normRes=3.116638e-04
normRes=3.113903e-04
normRes=3.111113e-04
normRes=3.108266e-04
normRes=3.105362e-04
normRes=3.102400e-04
normRes=3.099378e-04
normRes=3.096297e-04
normRes=3.093155e-04
normRes=3.089951e-04
normRes=3.086686e-04
normRes=3.083359e-04
normRes=3.079969e-04
normRes=3.076516e-04
normRes=3.073000e-04
normRes=3.069420e-04
normRes=3.065777e-04
normRes=3.062071e-04
normRes=3.058301e-04
normRes=3.054468e-04
normRes=3.050572e-04
normRes=3.046614e-04
normRes=3.042593e-04
normRes=3.038510e-04
normRes=3.034365e-04
normRes=3.030160e-04
normRes=3.025895e-04
normRes=3.021570e-04
normRes=3.017186e-04
normRes=3.012745e-04
normRes=3.008247e-04
normRes=3.003694e-04
normRes=2.999085e-04
normRes=2.994423e-04
normRes=2.989708e-04
normRes=2.984943e-04
normRes=2.980127e-04
normRes=2.975263e-04
normRes=2.970352e-04
normRes=2.965396e-04
normRes=2.960395e-04
normRes=2.955353e-04
normRes=2.950269e-04
normRes=2.945147e-04
normRes=2.939987e-04
normRes=2.934792e-04
normRes=2.929563e-04
normRes=2.924302e-04
normRes=2.919011e-04
normRes=2.913693e-04
normRes=2.908349e-04
normRes=2.902981e-04
normRes=2.897591e-04
normRes=2.892181e-04
normRes=2.886753e-04
normRes=2.881311e-04
normRes=2.875854e-04
normRes=2.870387e-04
normRes=2.864911e-04
normRes=2.859428e-04
normRes=2.853940e-04
normRes=2.848450e-04
normRes=2.842960e-04
normRes=2.837472e-04
normRes=2.831988e-04
normRes=2.826511e-04
normRes=2.821043e-04
normRes=2.815586e-04
normRes=2.810142e-04
normRes=2.804714e-04
normRes=2.799304e-04
normRes=2.793913e-04
normRes=2.788544e-04
normRes=2.783200e-04
normRes=2.777881e-04
normRes=2.772592e-04
normRes=2.767332e-04
normRes=2.762105e-04
normRes=2.756913e-04
normRes=2.751756e-04
normRes=2.746638e-04
normRes=2.741560e-04
normRes=2.736525e-04
normRes=2.731533e-04
normRes=2.726586e-04
normRes=2.721686e-04
normRes=2.716836e-04
normRes=2.712035e-04
normRes=2.707286e-04
normRes=2.702591e-04
normRes=2.697950e-04
normRes=2.693366e-04
normRes=2.688838e-04
normRes=2.684369e-04
normRes=2.679960e-04
normRes=2.675611e-04
normRes=2.671324e-04
normRes=2.667099e-04
normRes=2.662938e-04
normRes=2.658840e-04
normRes=2.654808e-04
normRes=2.650841e-04
normRes=2.646939e-04
normRes=2.643105e-04
normRes=2.639336e-04
normRes=2.635635e-04
normRes=2.632002e-04
normRes=2.628435e-04
normRes=2.624936e-04
normRes=2.621505e-04
normRes=2.618141e-04
normRes=2.614844e-04
normRes=2.611614e-04
normRes=2.608451e-04
normRes=2.605353e-04
normRes=2.602322e-04
normRes=2.599355e-04
normRes=2.596453e-04
normRes=2.593615e-04
normRes=2.590840e-04
normRes=2.588127e-04
normRes=2.585475e-04
normRes=2.582883e-04
normRes=2.580351e-04
normRes=2.577876e-04
normRes=2.575459e-04
normRes=2.573097e-04
normRes=2.570789e-04
normRes=2.568534e-04
normRes=2.566331e-04
normRes=2.564177e-04
normRes=2.562072e-04
normRes=2.560014e-04
normRes=2.558002e-04
normRes=2.556032e-04
normRes=2.554105e-04
normRes=2.552218e-04
normRes=2.550369e-04
normRes=2.548557e-04
normRes=2.546780e-04
normRes=2.545035e-04
normRes=2.543321e-04
normRes=2.541636e-04
normRes=2.539978e-04
normRes=2.538345e-04
normRes=2.536735e-04
normRes=2.535146e-04
normRes=2.533577e-04
normRes=2.532024e-04
normRes=2.530486e-04
normRes=2.528960e-04
normRes=2.527446e-04
normRes=2.525941e-04
normRes=2.524442e-04
normRes=2.522948e-04
normRes=2.521456e-04
normRes=2.519966e-04
normRes=2.518474e-04
normRes=2.516979e-04
normRes=2.515478e-04
normRes=2.513970e-04
normRes=2.512453e-04
normRes=2.510926e-04
normRes=2.509385e-04
normRes=2.507829e-04
normRes=2.506257e-04
normRes=2.504667e-04
normRes=2.503056e-04
normRes=2.501424e-04
normRes=2.499768e-04
normRes=2.498087e-04
normRes=2.496380e-04
normRes=2.494644e-04
normRes=2.492878e-04
normRes=2.491081e-04
normRes=2.489251e-04
normRes=2.487388e-04
normRes=2.485489e-04
normRes=2.483553e-04
normRes=2.481579e-04
normRes=2.479567e-04
normRes=2.477514e-04
normRes=2.475420e-04
normRes=2.473284e-04
normRes=2.471104e-04
normRes=2.468881e-04
normRes=2.466612e-04
normRes=2.464298e-04
normRes=2.461938e-04
normRes=2.459531e-04
normRes=2.457075e-04
normRes=2.454572e-04
normRes=2.452020e-04
normRes=2.449419e-04
normRes=2.446768e-04
normRes=2.444068e-04
normRes=2.441318e-04
normRes=2.438517e-04
normRes=2.435666e-04
normRes=2.432765e-04
normRes=2.429814e-04
normRes=2.426812e-04
normRes=2.423760e-04
normRes=2.420658e-04
normRes=2.417506e-04
normRes=2.414305e-04
normRes=2.411055e-04
normRes=2.407756e-04
normRes=2.404409e-04
normRes=2.401015e-04
normRes=2.397573e-04
normRes=2.394085e-04
normRes=2.390551e-04
normRes=2.386972e-04
normRes=2.383350e-04
normRes=2.379684e-04
normRes=2.375975e-04
normRes=2.372225e-04
normRes=2.368435e-04
normRes=2.364605e-04
normRes=2.360737e-04
normRes=2.356833e-04
normRes=2.352892e-04
normRes=2.348916e-04
normRes=2.344907e-04
normRes=2.340867e-04
normRes=2.336795e-04
normRes=2.332694e-04
normRes=2.328565e-04
normRes=2.324410e-04
normRes=2.320230e-04
normRes=2.316026e-04
normRes=2.311801e-04
normRes=2.307555e-04
normRes=2.303291e-04
normRes=2.299010e-04
normRes=2.294713e-04
normRes=2.290403e-04
normRes=2.286081e-04
normRes=2.281748e-04
normRes=2.277407e-04
normRes=2.273059e-04
normRes=2.268707e-04
normRes=2.264351e-04
normRes=2.259993e-04
normRes=2.255635e-04
normRes=2.251280e-04
normRes=2.246929e-04
normRes=2.242583e-04
normRes=2.238244e-04
normRes=2.233915e-04
normRes=2.229596e-04
normRes=2.225290e-04
normRes=2.220999e-04
normRes=2.216723e-04
normRes=2.212466e-04
normRes=2.208228e-04
normRes=2.204011e-04
normRes=2.199816e-04
normRes=2.195647e-04
normRes=2.191503e-04
normRes=2.187387e-04
normRes=2.183300e-04
normRes=2.179244e-04
normRes=2.175220e-04
normRes=2.171230e-04
normRes=2.167274e-04
normRes=2.163355e-04
normRes=2.159473e-04
normRes=2.155631e-04
normRes=2.151828e-04
normRes=2.148067e-04
normRes=2.144349e-04
normRes=2.140674e-04
normRes=2.137044e-04
normRes=2.133459e-04
normRes=2.129921e-04
normRes=2.126430e-04
normRes=2.122988e-04
normRes=2.119594e-04
normRes=2.116251e-04
normRes=2.112957e-04
normRes=2.109715e-04
normRes=2.106524e-04
normRes=2.103386e-04
normRes=2.100299e-04
normRes=2.097266e-04
normRes=2.094285e-04
normRes=2.091358e-04
normRes=2.088484e-04
normRes=2.085663e-04
normRes=2.082897e-04
normRes=2.080183e-04
normRes=2.077523e-04
normRes=2.074917e-04
normRes=2.072363e-04
normRes=2.069863e-04
normRes=2.067414e-04
normRes=2.065018e-04
normRes=2.062673e-04
normRes=2.060380e-04
normRes=2.058137e-04
normRes=2.055944e-04
normRes=2.053799e-04
normRes=2.051704e-04
normRes=2.049656e-04
normRes=2.047655e-04
normRes=2.045699e-04
normRes=2.043789e-04
normRes=2.041923e-04
normRes=2.040099e-04
normRes=2.038317e-04
normRes=2.036576e-04
normRes=2.034874e-04
normRes=2.033211e-04
normRes=2.031584e-04
normRes=2.029994e-04
normRes=2.028437e-04
normRes=2.026914e-04
normRes=2.025422e-04
normRes=2.023960e-04
normRes=2.022527e-04
normRes=2.021122e-04
normRes=2.019742e-04
normRes=2.018386e-04
normRes=2.017053e-04
normRes=2.015741e-04
normRes=2.014448e-04
normRes=2.013174e-04
normRes=2.011916e-04
normRes=2.010673e-04
normRes=2.009442e-04
normRes=2.008224e-04
normRes=2.007015e-04
normRes=2.005815e-04
normRes=2.004621e-04
normRes=2.003432e-04
normRes=2.002247e-04
normRes=2.001063e-04
normRes=1.999880e-04
normRes=1.998696e-04
normRes=1.997508e-04
normRes=1.996316e-04
normRes=1.995118e-04
normRes=1.993913e-04
normRes=1.992698e-04
normRes=1.991473e-04
normRes=1.990236e-04
normRes=1.988986e-04
normRes=1.987721e-04
normRes=1.986439e-04
normRes=1.985140e-04
normRes=1.983822e-04
normRes=1.982484e-04
normRes=1.981125e-04
normRes=1.979743e-04
normRes=1.978337e-04
normRes=1.976905e-04
normRes=1.975448e-04
normRes=1.973964e-04
normRes=1.972451e-04
normRes=1.970909e-04
normRes=1.969337e-04
normRes=1.967733e-04
normRes=1.966098e-04
normRes=1.964429e-04
normRes=1.962727e-04
normRes=1.960991e-04
normRes=1.959220e-04
normRes=1.957412e-04
normRes=1.955569e-04
normRes=1.953688e-04
normRes=1.951770e-04
normRes=1.949814e-04
normRes=1.947820e-04
normRes=1.945787e-04
normRes=1.943715e-04
normRes=1.941604e-04
normRes=1.939453e-04
normRes=1.937263e-04
normRes=1.935032e-04
normRes=1.932762e-04
normRes=1.930452e-04
normRes=1.928101e-04
normRes=1.925711e-04
normRes=1.923281e-04
normRes=1.920812e-04
normRes=1.918303e-04
normRes=1.915755e-04
normRes=1.913168e-04
normRes=1.910542e-04
normRes=1.907878e-04
normRes=1.905177e-04
normRes=1.902438e-04
normRes=1.899663e-04
normRes=1.896851e-04
normRes=1.894004e-04
normRes=1.891122e-04
normRes=1.888206e-04
normRes=1.885256e-04
normRes=1.882274e-04
normRes=1.879259e-04
normRes=1.876214e-04
normRes=1.873138e-04
normRes=1.870034e-04
normRes=1.866900e-04
normRes=1.863740e-04
normRes=1.860553e-04
normRes=1.857341e-04
normRes=1.854105e-04
normRes=1.850846e-04
normRes=1.847565e-04
normRes=1.844263e-04
normRes=1.840942e-04
normRes=1.837602e-04
normRes=1.834245e-04
normRes=1.830873e-04
normRes=1.827485e-04
normRes=1.824085e-04
normRes=1.820673e-04
normRes=1.817250e-04
normRes=1.813818e-04
normRes=1.810377e-04
normRes=1.806931e-04
normRes=1.803479e-04
normRes=1.800024e-04
normRes=1.796566e-04
normRes=1.793107e-04
normRes=1.789649e-04
normRes=1.786193e-04
normRes=1.782740e-04
normRes=1.779291e-04
normRes=1.775849e-04
normRes=1.772415e-04
normRes=1.768989e-04
normRes=1.765573e-04
normRes=1.762169e-04
normRes=1.758779e-04
normRes=1.755402e-04
normRes=1.752042e-04
normRes=1.748698e-04
normRes=1.745373e-04
normRes=1.742067e-04
normRes=1.738783e-04
normRes=1.735520e-04
normRes=1.732281e-04
normRes=1.729066e-04
normRes=1.725878e-04
normRes=1.722716e-04
normRes=1.719582e-04
normRes=1.716477e-04
normRes=1.713402e-04
normRes=1.710358e-04
normRes=1.707346e-04
normRes=1.704368e-04
normRes=1.701423e-04
normRes=1.698513e-04
normRes=1.695638e-04
normRes=1.692800e-04
normRes=1.689999e-04
normRes=1.687236e-04
normRes=1.684511e-04
normRes=1.681825e-04
normRes=1.679179e-04
normRes=1.676573e-04
normRes=1.674008e-04
normRes=1.671483e-04
normRes=1.669000e-04
normRes=1.666558e-04
normRes=1.664158e-04
normRes=1.661801e-04
normRes=1.659486e-04
normRes=1.657213e-04
normRes=1.654982e-04
normRes=1.652794e-04
normRes=1.650649e-04
normRes=1.648546e-04
normRes=1.646485e-04
normRes=1.644467e-04
normRes=1.642490e-04
normRes=1.640555e-04
normRes=1.638661e-04
normRes=1.636807e-04
normRes=1.634995e-04
normRes=1.633222e-04
normRes=1.631489e-04
normRes=1.629795e-04
normRes=1.628139e-04
normRes=1.626520e-04
normRes=1.624939e-04
normRes=1.623394e-04
normRes=1.621885e-04
normRes=1.620410e-04
normRes=1.618969e-04
normRes=1.617561e-04
normRes=1.616185e-04
normRes=1.614840e-04
normRes=1.613526e-04
normRes=1.612240e-04
normRes=1.610983e-04
normRes=1.609753e-04
normRes=1.608549e-04
normRes=1.607369e-04
normRes=1.606214e-04
normRes=1.605080e-04
normRes=1.603969e-04
normRes=1.602877e-04
normRes=1.601805e-04
normRes=1.600750e-04
normRes=1.599712e-04
normRes=1.598689e-04
normRes=1.597680e-04
normRes=1.596684e-04
normRes=1.595699e-04
normRes=1.594724e-04
normRes=1.593759e-04
normRes=1.592801e-04
normRes=1.591849e-04
normRes=1.590902e-04
normRes=1.589960e-04
normRes=1.589019e-04
normRes=1.588080e-04
normRes=1.587141e-04
normRes=1.586200e-04
normRes=1.585257e-04
normRes=1.584311e-04
normRes=1.583359e-04
normRes=1.582401e-04
normRes=1.581435e-04
normRes=1.580461e-04
normRes=1.579477e-04
normRes=1.578483e-04
normRes=1.577476e-04
normRes=1.576457e-04
normRes=1.575423e-04
normRes=1.574374e-04
normRes=1.573308e-04
normRes=1.572226e-04
normRes=1.571125e-04
normRes=1.570006e-04
normRes=1.568866e-04
normRes=1.567705e-04
normRes=1.566523e-04
normRes=1.565318e-04
normRes=1.564089e-04
normRes=1.562836e-04
normRes=1.561559e-04
normRes=1.560256e-04
normRes=1.558927e-04
normRes=1.557571e-04
normRes=1.556187e-04
normRes=1.554776e-04
normRes=1.553336e-04
normRes=1.551867e-04
normRes=1.550369e-04
normRes=1.548841e-04
normRes=1.547282e-04
normRes=1.545694e-04
normRes=1.544074e-04
normRes=1.542424e-04
normRes=1.540742e-04
normRes=1.539029e-04
normRes=1.537284e-04
normRes=1.535508e-04
normRes=1.533700e-04
normRes=1.531860e-04
normRes=1.529989e-04
normRes=1.528085e-04
normRes=1.526151e-04
normRes=1.524185e-04
normRes=1.522187e-04
normRes=1.520159e-04
normRes=1.518100e-04
normRes=1.516010e-04
normRes=1.513890e-04
normRes=1.511740e-04
normRes=1.509561e-04
normRes=1.507352e-04
normRes=1.505115e-04
normRes=1.502850e-04
normRes=1.500557e-04
normRes=1.498238e-04
normRes=1.495891e-04
normRes=1.493519e-04
normRes=1.491122e-04
normRes=1.488700e-04
normRes=1.486255e-04
normRes=1.483786e-04
normRes=1.481295e-04
normRes=1.478782e-04
normRes=1.476249e-04
normRes=1.473696e-04
normRes=1.471124e-04
normRes=1.468534e-04
normRes=1.465926e-04
normRes=1.463302e-04
normRes=1.460663e-04
normRes=1.458010e-04
normRes=1.455343e-04
normRes=1.452664e-04
normRes=1.449973e-04
normRes=1.447273e-04
normRes=1.444562e-04
normRes=1.441844e-04
normRes=1.439119e-04
normRes=1.436387e-04
normRes=1.433651e-04
normRes=1.430910e-04
normRes=1.428167e-04
normRes=1.425423e-04
normRes=1.422678e-04
normRes=1.419933e-04
normRes=1.417190e-04
normRes=1.414450e-04
normRes=1.411714e-04
normRes=1.408983e-04
normRes=1.406258e-04
normRes=1.403540e-04
normRes=1.400831e-04
normRes=1.398131e-04
normRes=1.395442e-04
normRes=1.392765e-04
normRes=1.390100e-04
normRes=1.387449e-04
normRes=1.384812e-04
normRes=1.382192e-04
normRes=1.379588e-04
normRes=1.377002e-04
normRes=1.374435e-04
normRes=1.371887e-04
normRes=1.369360e-04
normRes=1.366855e-04
normRes=1.364372e-04
normRes=1.361912e-04
normRes=1.359476e-04
normRes=1.357065e-04
normRes=1.354679e-04
normRes=1.352320e-04
normRes=1.349988e-04
normRes=1.347684e-04
normRes=1.345408e-04
normRes=1.343161e-04
normRes=1.340943e-04
normRes=1.338756e-04
normRes=1.336599e-04
normRes=1.334473e-04
normRes=1.332379e-04
normRes=1.330317e-04
normRes=1.328286e-04
normRes=1.326289e-04
normRes=1.324324e-04
normRes=1.322393e-04
normRes=1.320494e-04
normRes=1.318630e-04
normRes=1.316798e-04
normRes=1.315001e-04
normRes=1.313237e-04
normRes=1.311507e-04
normRes=1.309811e-04
normRes=1.308148e-04
normRes=1.306519e-04
normRes=1.304923e-04
normRes=1.303360e-04
normRes=1.301830e-04
normRes=1.300333e-04
normRes=1.298869e-04
normRes=1.297436e-04
normRes=1.296035e-04
normRes=1.294665e-04
normRes=1.293327e-04
normRes=1.292018e-04
normRes=1.290739e-04
normRes=1.289490e-04
normRes=1.288269e-04
normRes=1.287076e-04
normRes=1.285911e-04
normRes=1.284772e-04
normRes=1.283660e-04
normRes=1.282572e-04
normRes=1.281510e-04
normRes=1.280471e-04
normRes=1.279455e-04
normRes=1.278461e-04
normRes=1.277489e-04
normRes=1.276537e-04
normRes=1.275604e-04
normRes=1.274691e-04
normRes=1.273794e-04
normRes=1.272915e-04
normRes=1.272052e-04
normRes=1.271203e-04
normRes=1.270369e-04
normRes=1.269547e-04
normRes=1.268737e-04
normRes=1.267939e-04
normRes=1.267150e-04
normRes=1.266370e-04
normRes=1.265598e-04
normRes=1.264833e-04
normRes=1.264073e-04
normRes=1.263319e-04
normRes=1.262568e-04
normRes=1.261820e-04
normRes=1.261074e-04
normRes=1.260329e-04
normRes=1.259583e-04
normRes=1.258836e-04
normRes=1.258087e-04
normRes=1.257335e-04
normRes=1.256579e-04
normRes=1.255817e-04
normRes=1.255050e-04
normRes=1.254275e-04
normRes=1.253493e-04
normRes=1.252702e-04
normRes=1.251901e-04
normRes=1.251089e-04
normRes=1.250267e-04
normRes=1.249432e-04
normRes=1.248584e-04
normRes=1.247722e-04
normRes=1.246845e-04
normRes=1.245954e-04
normRes=1.245046e-04
normRes=1.244121e-04
normRes=1.243179e-04
normRes=1.242219e-04
normRes=1.241241e-04
normRes=1.240243e-04
normRes=1.239225e-04
normRes=1.238187e-04
normRes=1.237128e-04
normRes=1.236047e-04
normRes=1.234945e-04
normRes=1.233820e-04
normRes=1.232673e-04
normRes=1.231503e-04
normRes=1.230309e-04
normRes=1.229092e-04
normRes=1.227850e-04
normRes=1.226585e-04
normRes=1.225295e-04
normRes=1.223980e-04
normRes=1.222640e-04
normRes=1.221276e-04
normRes=1.219886e-04
normRes=1.218471e-04
normRes=1.217032e-04
normRes=1.215567e-04
normRes=1.214076e-04
normRes=1.212561e-04
normRes=1.211021e-04
normRes=1.209455e-04
normRes=1.207865e-04
normRes=1.206251e-04
normRes=1.204612e-04
normRes=1.202948e-04
normRes=1.201261e-04
normRes=1.199550e-04
normRes=1.197816e-04
normRes=1.196059e-04
normRes=1.194279e-04
normRes=1.192477e-04
normRes=1.190653e-04
normRes=1.188808e-04
normRes=1.186941e-04
normRes=1.185055e-04
normRes=1.183148e-04
normRes=1.181222e-04
normRes=1.179278e-04
normRes=1.177315e-04
normRes=1.175334e-04
normRes=1.173337e-04
normRes=1.171323e-04
normRes=1.169294e-04
normRes=1.167250e-04
normRes=1.165191e-04
normRes=1.163119e-04
normRes=1.161034e-04
normRes=1.158937e-04
normRes=1.156829e-04
normRes=1.154710e-04
normRes=1.152582e-04
normRes=1.150445e-04
normRes=1.148300e-04
normRes=1.146147e-04
normRes=1.143989e-04
normRes=1.141825e-04
normRes=1.139656e-04
normRes=1.137483e-04
normRes=1.135308e-04
normRes=1.133130e-04
normRes=1.130952e-04
normRes=1.128773e-04
normRes=1.126594e-04
normRes=1.124418e-04
normRes=1.122244e-04
normRes=1.120073e-04
normRes=1.117906e-04
normRes=1.115744e-04
normRes=1.113588e-04
normRes=1.111439e-04
normRes=1.109298e-04
normRes=1.107165e-04
normRes=1.105042e-04
normRes=1.102929e-04
normRes=1.100827e-04
normRes=1.098737e-04
normRes=1.096659e-04
normRes=1.094595e-04
normRes=1.092546e-04
normRes=1.090511e-04
normRes=1.088492e-04
normRes=1.086489e-04
normRes=1.084504e-04
normRes=1.082537e-04
normRes=1.080588e-04
normRes=1.078658e-04
normRes=1.076748e-04
normRes=1.074859e-04
normRes=1.072991e-04
normRes=1.071144e-04
normRes=1.069319e-04
normRes=1.067517e-04
normRes=1.065738e-04
normRes=1.063982e-04
normRes=1.062251e-04
normRes=1.060544e-04
normRes=1.058861e-04
normRes=1.057204e-04
normRes=1.055572e-04
normRes=1.053965e-04
normRes=1.052385e-04
normRes=1.050831e-04
normRes=1.049303e-04
normRes=1.047801e-04
normRes=1.046326e-04
normRes=1.044878e-04
normRes=1.043456e-04
normRes=1.042061e-04
normRes=1.040693e-04
normRes=1.039352e-04
normRes=1.038037e-04
normRes=1.036749e-04
normRes=1.035488e-04
normRes=1.034252e-04
normRes=1.033043e-04
normRes=1.031860e-04
normRes=1.030702e-04
normRes=1.029570e-04
normRes=1.028463e-04
normRes=1.027380e-04
normRes=1.026322e-04
normRes=1.025288e-04
normRes=1.024278e-04
normRes=1.023290e-04
normRes=1.022326e-04
normRes=1.021383e-04
normRes=1.020462e-04
normRes=1.019563e-04
normRes=1.018684e-04
normRes=1.017824e-04
normRes=1.016985e-04
normRes=1.016164e-04
normRes=1.015361e-04
normRes=1.014575e-04
normRes=1.013807e-04
normRes=1.013054e-04
normRes=1.012317e-04
normRes=1.011594e-04
normRes=1.010886e-04
normRes=1.010190e-04
normRes=1.009507e-04
normRes=1.008836e-04
normRes=1.008176e-04
normRes=1.007525e-04
normRes=1.006885e-04
normRes=1.006252e-04
normRes=1.005627e-04
normRes=1.005010e-04
normRes=1.004398e-04
normRes=1.003791e-04
normRes=1.003190e-04
normRes=1.002591e-04
normRes=1.001996e-04
normRes=1.001403e-04
normRes=1.000811e-04
normRes=1.000219e-04
normRes=9.996273e-05
normRes=9.990343e-05
normRes=9.984394e-05
normRes=9.978418e-05
normRes=9.972407e-05
normRes=9.966355e-05
normRes=9.960253e-05
normRes=9.954094e-05
normRes=9.947872e-05
normRes=9.941578e-05
normRes=9.935206e-05
normRes=9.928749e-05
normRes=9.922200e-05
normRes=9.915553e-05
normRes=9.908801e-05
normRes=9.901939e-05
normRes=9.894960e-05
normRes=9.887858e-05
normRes=9.880628e-05
normRes=9.873264e-05
normRes=9.865761e-05
normRes=9.858113e-05
normRes=9.850316e-05
normRes=9.842366e-05
normRes=9.834257e-05
normRes=9.825985e-05
normRes=9.817547e-05
normRes=9.808939e-05
normRes=9.800156e-05
normRes=9.791196e-05
normRes=9.782056e-05
normRes=9.772731e-05
normRes=9.763221e-05
normRes=9.753522e-05
normRes=9.743633e-05
normRes=9.733550e-05
normRes=9.723273e-05
normRes=9.712800e-05
normRes=9.702130e-05
normRes=9.691262e-05
normRes=9.680194e-05
normRes=9.668927e-05
normRes=9.657460e-05
normRes=9.645794e-05
normRes=9.633928e-05
normRes=9.621862e-05
normRes=9.609598e-05
normRes=9.597137e-05
normRes=9.584479e-05
normRes=9.571626e-05
normRes=9.558579e-05
normRes=9.545341e-05
normRes=9.531913e-05
normRes=9.518298e-05
normRes=9.504498e-05
normRes=9.490517e-05
normRes=9.476356e-05
normRes=9.462019e-05
normRes=9.447510e-05
normRes=9.432832e-05
normRes=9.417988e-05
normRes=9.402983e-05
normRes=9.387821e-05
normRes=9.372507e-05
normRes=9.357044e-05
normRes=9.341437e-05
normRes=9.325692e-05
normRes=9.309813e-05
normRes=9.293806e-05
normRes=9.277675e-05
normRes=9.261427e-05
normRes=9.245067e-05
normRes=9.228601e-05
normRes=9.212034e-05
normRes=9.195373e-05
normRes=9.178625e-05
normRes=9.161794e-05
normRes=9.144888e-05
normRes=9.127912e-05
normRes=9.110875e-05
normRes=9.093781e-05
normRes=9.076638e-05
normRes=9.059454e-05
normRes=9.042233e-05
normRes=9.024984e-05
normRes=9.007714e-05
normRes=8.990429e-05
normRes=8.973136e-05
normRes=8.955842e-05
normRes=8.938555e-05
normRes=8.921282e-05
normRes=8.904029e-05
normRes=8.886803e-05
normRes=8.869613e-05
normRes=8.852463e-05
normRes=8.835363e-05
normRes=8.818318e-05
normRes=8.801335e-05
normRes=8.784421e-05
normRes=8.767583e-05
normRes=8.750827e-05
normRes=8.734161e-05
normRes=8.717590e-05
normRes=8.701121e-05
normRes=8.684760e-05
normRes=8.668514e-05
normRes=8.652387e-05
normRes=8.636387e-05
normRes=8.620519e-05
normRes=8.604788e-05
normRes=8.589201e-05
normRes=8.573761e-05
normRes=8.558475e-05
normRes=8.543348e-05
normRes=8.528383e-05
normRes=8.513586e-05
normRes=8.498961e-05
normRes=8.484512e-05
normRes=8.470243e-05
normRes=8.456159e-05
normRes=8.442261e-05
normRes=8.428555e-05
normRes=8.415042e-05
normRes=8.401726e-05
normRes=8.388610e-05
normRes=8.375695e-05
normRes=8.362984e-05
normRes=8.350480e-05
normRes=8.338183e-05
normRes=8.326094e-05
normRes=8.314216e-05
normRes=8.302550e-05
normRes=8.291095e-05
normRes=8.279852e-05
normRes=8.268822e-05
normRes=8.258005e-05
normRes=8.247399e-05
normRes=8.237005e-05
normRes=8.226823e-05
normRes=8.216849e-05
normRes=8.207085e-05
normRes=8.197527e-05
normRes=8.188174e-05
normRes=8.179025e-05
normRes=8.170077e-05
normRes=8.161327e-05
normRes=8.152773e-05
normRes=8.144412e-05
normRes=8.136240e-05
normRes=8.128255e-05
normRes=8.120453e-05
normRes=8.112831e-05
normRes=8.105383e-05
normRes=8.098107e-05
normRes=8.090997e-05
normRes=8.084050e-05
normRes=8.077261e-05
normRes=8.070624e-05
normRes=8.064136e-05
normRes=8.057790e-05
normRes=8.051582e-05
normRes=8.045506e-05
normRes=8.039556e-05
normRes=8.033728e-05
normRes=8.028015e-05
normRes=8.022412e-05
normRes=8.016912e-05
normRes=8.011509e-05
normRes=8.006199e-05
normRes=8.000973e-05
normRes=7.995826e-05
normRes=7.990752e-05
normRes=7.985745e-05
normRes=7.980798e-05
normRes=7.975904e-05
normRes=7.971057e-05
normRes=7.966252e-05
normRes=7.961481e-05
normRes=7.956737e-05
normRes=7.952016e-05
normRes=7.947309e-05
normRes=7.942612e-05
normRes=7.937916e-05
normRes=7.933217e-05
normRes=7.928508e-05
normRes=7.923783e-05
normRes=7.919035e-05
normRes=7.914258e-05
normRes=7.909447e-05
normRes=7.904596e-05
normRes=7.899699e-05
normRes=7.894749e-05
normRes=7.889742e-05
normRes=7.884672e-05
normRes=7.879533e-05
normRes=7.874321e-05
normRes=7.869030e-05
normRes=7.863655e-05
normRes=7.858191e-05
normRes=7.852633e-05
normRes=7.846977e-05
normRes=7.841218e-05
normRes=7.835353e-05
normRes=7.829375e-05
normRes=7.823283e-05
normRes=7.817072e-05
normRes=7.810738e-05
normRes=7.804277e-05
normRes=7.797687e-05
normRes=7.790964e-05
normRes=7.784105e-05
normRes=7.777107e-05
normRes=7.769968e-05
normRes=7.762686e-05
normRes=7.755257e-05
normRes=7.747680e-05
normRes=7.739953e-05
normRes=7.732074e-05
normRes=7.724042e-05
normRes=7.715856e-05
normRes=7.707513e-05
normRes=7.699014e-05
normRes=7.690358e-05
normRes=7.681543e-05
normRes=7.672570e-05
normRes=7.663438e-05
normRes=7.654148e-05
normRes=7.644699e-05
normRes=7.635093e-05
normRes=7.625329e-05
normRes=7.615408e-05
normRes=7.605331e-05
normRes=7.595100e-05
normRes=7.584716e-05
normRes=7.574180e-05
normRes=7.563493e-05
normRes=7.552659e-05
normRes=7.541678e-05
normRes=7.530553e-05
normRes=7.519287e-05
normRes=7.507881e-05
normRes=7.496339e-05
normRes=7.484663e-05
normRes=7.472857e-05
normRes=7.460923e-05
normRes=7.448866e-05
normRes=7.436688e-05
normRes=7.424392e-05
normRes=7.411984e-05
normRes=7.399466e-05
normRes=7.386843e-05
normRes=7.374119e-05
normRes=7.361298e-05
normRes=7.348384e-05
normRes=7.335383e-05
normRes=7.322298e-05
normRes=7.309134e-05
normRes=7.295896e-05
normRes=7.282590e-05
normRes=7.269219e-05
normRes=7.255790e-05
normRes=7.242306e-05
normRes=7.228775e-05
normRes=7.215199e-05
normRes=7.201586e-05
normRes=7.187941e-05
normRes=7.174268e-05
normRes=7.160574e-05
normRes=7.146863e-05
normRes=7.133142e-05
normRes=7.119416e-05
normRes=7.105691e-05
normRes=7.091972e-05
normRes=7.078264e-05
normRes=7.064574e-05
normRes=7.050907e-05
normRes=7.037269e-05
normRes=7.023664e-05
normRes=7.010099e-05
normRes=6.996579e-05
normRes=6.983110e-05
normRes=6.969697e-05
normRes=6.956344e-05
normRes=6.943059e-05
normRes=6.929844e-05
normRes=6.916707e-05
normRes=6.903651e-05
normRes=6.890683e-05
normRes=6.877806e-05
normRes=6.865025e-05
normRes=6.852345e-05
normRes=6.839771e-05
normRes=6.827307e-05
normRes=6.814957e-05
normRes=6.802726e-05
normRes=6.790617e-05
normRes=6.778634e-05
normRes=6.766782e-05
normRes=6.755064e-05
normRes=6.743482e-05
normRes=6.732041e-05
normRes=6.720744e-05
normRes=6.709593e-05
normRes=6.698591e-05
normRes=6.687741e-05
normRes=6.677046e-05
normRes=6.666507e-05
normRes=6.656127e-05
normRes=6.645908e-05
normRes=6.635850e-05
normRes=6.625957e-05
normRes=6.616228e-05
normRes=6.606665e-05
normRes=6.597270e-05
normRes=6.588042e-05
normRes=6.578983e-05
normRes=6.570092e-05
normRes=6.561369e-05
normRes=6.552816e-05
normRes=6.544430e-05
normRes=6.536213e-05
normRes=6.528162e-05
normRes=6.520278e-05
normRes=6.512560e-05
normRes=6.505005e-05
normRes=6.497613e-05
normRes=6.490381e-05
normRes=6.483309e-05
normRes=6.476395e-05
normRes=6.469635e-05
normRes=6.463027e-05
normRes=6.456570e-05
normRes=6.450261e-05
normRes=6.444096e-05
normRes=6.438072e-05
normRes=6.432188e-05
normRes=6.426438e-05
normRes=6.420820e-05
normRes=6.415330e-05
normRes=6.409965e-05
normRes=6.404720e-05
normRes=6.399592e-05
normRes=6.394577e-05
normRes=6.389670e-05
normRes=6.384867e-05
normRes=6.380164e-05
normRes=6.375556e-05
normRes=6.371038e-05
normRes=6.366607e-05
normRes=6.362257e-05
normRes=6.357983e-05
normRes=6.353781e-05
normRes=6.349646e-05
normRes=6.345572e-05
normRes=6.341556e-05
normRes=6.337591e-05
normRes=6.333673e-05
normRes=6.329796e-05
normRes=6.325956e-05
normRes=6.322147e-05
normRes=6.318365e-05
normRes=6.314604e-05
normRes=6.310859e-05
normRes=6.307125e-05
normRes=6.303397e-05
normRes=6.299671e-05
normRes=6.295940e-05
normRes=6.292200e-05
normRes=6.288446e-05
normRes=6.284674e-05
normRes=6.280878e-05
normRes=6.277054e-05
normRes=6.273196e-05
normRes=6.269302e-05
normRes=6.265365e-05
normRes=6.261381e-05
normRes=6.257347e-05
normRes=6.253258e-05
normRes=6.249109e-05
normRes=6.244897e-05
normRes=6.240617e-05
normRes=6.236267e-05
normRes=6.231841e-05
normRes=6.227336e-05
normRes=6.222749e-05
normRes=6.218077e-05
normRes=6.213316e-05
normRes=6.208462e-05
normRes=6.203514e-05
normRes=6.198467e-05
normRes=6.193320e-05
normRes=6.188069e-05
normRes=6.182713e-05
normRes=6.177248e-05
normRes=6.171672e-05
normRes=6.165985e-05
normRes=6.160182e-05
normRes=6.154263e-05
normRes=6.148227e-05
normRes=6.142071e-05
normRes=6.135794e-05
normRes=6.129396e-05
normRes=6.122874e-05
normRes=6.116229e-05
normRes=6.109460e-05
normRes=6.102565e-05
normRes=6.095544e-05
normRes=6.088398e-05
normRes=6.081126e-05
normRes=6.073729e-05
normRes=6.066205e-05
normRes=6.058556e-05
normRes=6.050782e-05
normRes=6.042885e-05
normRes=6.034863e-05
normRes=6.026719e-05
normRes=6.018454e-05
normRes=6.010068e-05
normRes=6.001564e-05
normRes=5.992942e-05
normRes=5.984204e-05
normRes=5.975353e-05
normRes=5.966389e-05
normRes=5.957316e-05
normRes=5.948134e-05
normRes=5.938847e-05
normRes=5.929457e-05
normRes=5.919966e-05
normRes=5.910377e-05
normRes=5.900693e-05
normRes=5.890917e-05
normRes=5.881051e-05
normRes=5.871100e-05
normRes=5.861065e-05
normRes=5.850951e-05
normRes=5.840760e-05
normRes=5.830497e-05
normRes=5.820164e-05
normRes=5.809766e-05
normRes=5.799307e-05
normRes=5.788789e-05
normRes=5.778218e-05
normRes=5.767596e-05
normRes=5.756928e-05
normRes=5.746219e-05
normRes=5.735472e-05
normRes=5.724691e-05
normRes=5.713881e-05
normRes=5.703046e-05
normRes=5.692190e-05
normRes=5.681318e-05
normRes=5.670434e-05
normRes=5.659542e-05
normRes=5.648648e-05
normRes=5.637754e-05
normRes=5.626867e-05
normRes=5.615989e-05
normRes=5.605127e-05
normRes=5.594283e-05
normRes=5.583463e-05
normRes=5.572671e-05
normRes=5.561910e-05
normRes=5.551187e-05
normRes=5.540504e-05
normRes=5.529867e-05
normRes=5.519279e-05
normRes=5.508745e-05
normRes=5.498268e-05
normRes=5.487853e-05
normRes=5.477503e-05
normRes=5.467224e-05
normRes=5.457017e-05
normRes=5.446888e-05
normRes=5.436840e-05
normRes=5.426876e-05
normRes=5.417001e-05
normRes=5.407216e-05
normRes=5.397526e-05
normRes=5.387934e-05
normRes=5.378443e-05
normRes=5.369056e-05
normRes=5.359776e-05
normRes=5.350605e-05
normRes=5.341546e-05
normRes=5.332601e-05
normRes=5.323773e-05
normRes=5.315064e-05
normRes=5.306475e-05
normRes=5.298010e-05
normRes=5.289670e-05
normRes=5.281455e-05
normRes=5.273368e-05
normRes=5.265410e-05
normRes=5.257583e-05
normRes=5.249886e-05
normRes=5.242322e-05
normRes=5.234890e-05
normRes=5.227591e-05
normRes=5.220426e-05
normRes=5.213395e-05
normRes=5.206498e-05
normRes=5.199734e-05
normRes=5.193104e-05
normRes=5.186607e-05
normRes=5.180243e-05
normRes=5.174011e-05
normRes=5.167909e-05
normRes=5.161938e-05
normRes=5.156095e-05
normRes=5.150380e-05
normRes=5.144791e-05
normRes=5.139326e-05
normRes=5.133984e-05
normRes=5.128763e-05
normRes=5.123661e-05
normRes=5.118675e-05
normRes=5.113803e-05
normRes=5.109044e-05
normRes=5.104394e-05
normRes=5.099850e-05
normRes=5.095411e-05
normRes=5.091073e-05
normRes=5.086833e-05
normRes=5.082688e-05
normRes=5.078636e-05
normRes=5.074672e-05
normRes=5.070793e-05
normRes=5.066996e-05
normRes=5.063278e-05
normRes=5.059635e-05
normRes=5.056063e-05
normRes=5.052558e-05
normRes=5.049117e-05
normRes=5.045736e-05
normRes=5.042412e-05
normRes=5.039139e-05
normRes=5.035915e-05
normRes=5.032735e-05
normRes=5.029596e-05
normRes=5.026492e-05
normRes=5.023421e-05
normRes=5.020379e-05
normRes=5.017360e-05
normRes=5.014361e-05
normRes=5.011379e-05
normRes=5.008409e-05
normRes=5.005446e-05
normRes=5.002488e-05
normRes=4.999530e-05
normRes=4.996567e-05
normRes=4.993597e-05
normRes=4.990615e-05
normRes=4.987618e-05
normRes=4.984601e-05
normRes=4.981561e-05
normRes=4.978494e-05
normRes=4.975397e-05
normRes=4.972265e-05
normRes=4.969096e-05
normRes=4.965886e-05
normRes=4.962631e-05
normRes=4.959329e-05
normRes=4.955976e-05
normRes=4.952569e-05
normRes=4.949104e-05
normRes=4.945579e-05
normRes=4.941992e-05
normRes=4.938339e-05
normRes=4.934617e-05
normRes=4.930824e-05
normRes=4.926957e-05
normRes=4.923015e-05
normRes=4.918994e-05
normRes=4.914893e-05
normRes=4.910710e-05
normRes=4.906442e-05
normRes=4.902088e-05
normRes=4.897646e-05
normRes=4.893114e-05
normRes=4.888491e-05
normRes=4.883775e-05
normRes=4.878966e-05
normRes=4.874062e-05
normRes=4.869061e-05
normRes=4.863964e-05
normRes=4.858769e-05
normRes=4.853476e-05
normRes=4.848084e-05
normRes=4.842592e-05
normRes=4.837001e-05
normRes=4.831310e-05
normRes=4.825519e-05
normRes=4.819628e-05
normRes=4.813638e-05
normRes=4.807548e-05
normRes=4.801359e-05
normRes=4.795071e-05
normRes=4.788686e-05
normRes=4.782204e-05
normRes=4.775625e-05
normRes=4.768951e-05
normRes=4.762183e-05
normRes=4.755322e-05
normRes=4.748370e-05
normRes=4.741327e-05
normRes=4.734196e-05
normRes=4.726977e-05
normRes=4.719674e-05
normRes=4.712286e-05
normRes=4.704818e-05
normRes=4.697270e-05
normRes=4.689645e-05
normRes=4.681944e-05
normRes=4.674171e-05
normRes=4.666327e-05
normRes=4.658416e-05
normRes=4.650439e-05
normRes=4.642399e-05
normRes=4.634300e-05
normRes=4.626143e-05
normRes=4.617932e-05
normRes=4.609669e-05
normRes=4.601358e-05
normRes=4.593002e-05
normRes=4.584603e-05
normRes=4.576166e-05
normRes=4.567692e-05
normRes=4.559186e-05
normRes=4.550650e-05
normRes=4.542089e-05
normRes=4.533505e-05
normRes=4.524901e-05
normRes=4.516282e-05
normRes=4.507651e-05
normRes=4.499011e-05
normRes=4.490365e-05
normRes=4.481718e-05
normRes=4.473073e-05
normRes=4.464432e-05
normRes=4.455801e-05
normRes=4.447182e-05
normRes=4.438578e-05
normRes=4.429994e-05
normRes=4.421433e-05
normRes=4.412898e-05
normRes=4.404392e-05
normRes=4.395920e-05
normRes=4.387484e-05
normRes=4.379089e-05
normRes=4.370736e-05
normRes=4.362429e-05
normRes=4.354173e-05
normRes=4.345969e-05
normRes=4.337820e-05
normRes=4.329731e-05
normRes=4.321704e-05
normRes=4.313741e-05
normRes=4.305846e-05
normRes=4.298021e-05
normRes=4.290269e-05
normRes=4.282593e-05
normRes=4.274995e-05
normRes=4.267478e-05
normRes=4.260043e-05
normRes=4.252694e-05
normRes=4.245431e-05
normRes=4.238258e-05
normRes=4.231176e-05
normRes=4.224187e-05
normRes=4.217293e-05
normRes=4.210495e-05
normRes=4.203795e-05
normRes=4.197194e-05
normRes=4.190694e-05
normRes=4.184295e-05
normRes=4.177998e-05
normRes=4.171805e-05
normRes=4.165716e-05
normRes=4.159732e-05
normRes=4.153854e-05
normRes=4.148081e-05
normRes=4.142415e-05
normRes=4.136854e-05
normRes=4.131400e-05
normRes=4.126052e-05
normRes=4.120810e-05
normRes=4.115674e-05
normRes=4.110643e-05
normRes=4.105716e-05
normRes=4.100893e-05
normRes=4.096173e-05
normRes=4.091555e-05
normRes=4.087038e-05
normRes=4.082621e-05
normRes=4.078303e-05
normRes=4.074081e-05
normRes=4.069955e-05
normRes=4.065923e-05
normRes=4.061984e-05
normRes=4.058134e-05
normRes=4.054373e-05
normRes=4.050699e-05
normRes=4.047109e-05
normRes=4.043601e-05
normRes=4.040173e-05
normRes=4.036822e-05
normRes=4.033547e-05
normRes=4.030344e-05
normRes=4.027211e-05
normRes=4.024145e-05
normRes=4.021144e-05
normRes=4.018204e-05
normRes=4.015323e-05
normRes=4.012499e-05
normRes=4.009727e-05
normRes=4.007005e-05
normRes=4.004331e-05
normRes=4.001700e-05
normRes=3.999110e-05
normRes=3.996558e-05
normRes=3.994041e-05
normRes=3.991554e-05
normRes=3.989096e-05
normRes=3.986664e-05
normRes=3.984252e-05
normRes=3.981860e-05
normRes=3.979483e-05
normRes=3.977118e-05
normRes=3.974761e-05
normRes=3.972411e-05
normRes=3.970063e-05
normRes=3.967715e-05
normRes=3.965363e-05
normRes=3.963004e-05
normRes=3.960635e-05
normRes=3.958253e-05
normRes=3.955855e-05
normRes=3.953438e-05
normRes=3.951000e-05
normRes=3.948536e-05
normRes=3.946045e-05
normRes=3.943524e-05
normRes=3.940969e-05
normRes=3.938379e-05
normRes=3.935751e-05
normRes=3.933081e-05
normRes=3.930368e-05
normRes=3.927610e-05
normRes=3.924803e-05
normRes=3.921945e-05
normRes=3.919035e-05
normRes=3.916071e-05
normRes=3.913049e-05
normRes=3.909969e-05
normRes=3.906828e-05
normRes=3.903625e-05
normRes=3.900357e-05
normRes=3.897024e-05
normRes=3.893624e-05
normRes=3.890154e-05
normRes=3.886615e-05
normRes=3.883004e-05
normRes=3.879321e-05
normRes=3.875564e-05
normRes=3.871733e-05
normRes=3.867825e-05
normRes=3.863842e-05
normRes=3.859782e-05
normRes=3.855643e-05
normRes=3.851427e-05
normRes=3.847132e-05
normRes=3.842758e-05
normRes=3.838306e-05
normRes=3.833773e-05
normRes=3.829162e-05
normRes=3.824471e-05
normRes=3.819701e-05
normRes=3.814852e-05
normRes=3.809925e-05
normRes=3.804920e-05
normRes=3.799837e-05
normRes=3.794677e-05
normRes=3.789441e-05
normRes=3.784129e-05
normRes=3.778743e-05
normRes=3.773284e-05
normRes=3.767752e-05
normRes=3.762148e-05
normRes=3.756475e-05
normRes=3.750732e-05
normRes=3.744923e-05
normRes=3.739047e-05
normRes=3.733107e-05
normRes=3.727104e-05
normRes=3.721040e-05
normRes=3.714917e-05
normRes=3.708737e-05
normRes=3.702501e-05
normRes=3.696211e-05
normRes=3.689870e-05
normRes=3.683480e-05
normRes=3.677042e-05
normRes=3.670560e-05
normRes=3.664034e-05
normRes=3.657469e-05
normRes=3.650865e-05
normRes=3.644226e-05
normRes=3.637554e-05
normRes=3.630851e-05
normRes=3.624120e-05
normRes=3.617364e-05
normRes=3.610585e-05
normRes=3.603787e-05
normRes=3.596970e-05
normRes=3.590139e-05
normRes=3.583296e-05
normRes=3.576444e-05
normRes=3.569585e-05
normRes=3.562722e-05
normRes=3.555859e-05
normRes=3.548998e-05
normRes=3.542141e-05
normRes=3.535292e-05
normRes=3.528453e-05
normRes=3.521627e-05
normRes=3.514817e-05
normRes=3.508025e-05
normRes=3.501255e-05
normRes=3.494509e-05
normRes=3.487790e-05
normRes=3.481101e-05
normRes=3.474443e-05
normRes=3.467820e-05
normRes=3.461235e-05
normRes=3.454689e-05
normRes=3.448186e-05
normRes=3.441727e-05
normRes=3.435316e-05
normRes=3.428954e-05
normRes=3.422644e-05
normRes=3.416388e-05
normRes=3.410189e-05
normRes=3.404048e-05
normRes=3.397967e-05
normRes=3.391948e-05
normRes=3.385994e-05
normRes=3.380106e-05
normRes=3.374286e-05
normRes=3.368535e-05
normRes=3.362855e-05
normRes=3.357248e-05
normRes=3.351716e-05
normRes=3.346258e-05
normRes=3.340877e-05
normRes=3.335574e-05
normRes=3.330350e-05
normRes=3.325206e-05
normRes=3.320143e-05
normRes=3.315161e-05
normRes=3.310261e-05
normRes=3.305445e-05
normRes=3.300711e-05
normRes=3.296061e-05
normRes=3.291496e-05
normRes=3.287014e-05
normRes=3.282617e-05
normRes=3.278304e-05
normRes=3.274076e-05
normRes=3.269931e-05
normRes=3.265870e-05
normRes=3.261893e-05
normRes=3.257998e-05
normRes=3.254186e-05
normRes=3.250455e-05
normRes=3.246806e-05
normRes=3.243236e-05
normRes=3.239745e-05
normRes=3.236332e-05
normRes=3.232996e-05
normRes=3.229736e-05
normRes=3.226550e-05
normRes=3.223437e-05
normRes=3.220395e-05
normRes=3.217423e-05
normRes=3.214520e-05
normRes=3.211683e-05
normRes=3.208911e-05
normRes=3.206202e-05
normRes=3.203554e-05
normRes=3.200965e-05
normRes=3.198434e-05
normRes=3.195958e-05
normRes=3.193534e-05
normRes=3.191162e-05
normRes=3.188838e-05
normRes=3.186560e-05
normRes=3.184326e-05
normRes=3.182134e-05
normRes=3.179981e-05
normRes=3.177865e-05
normRes=3.175784e-05
normRes=3.173734e-05
normRes=3.171714e-05
normRes=3.169721e-05
normRes=3.167752e-05
normRes=3.165805e-05
normRes=3.163877e-05
normRes=3.161967e-05
normRes=3.160070e-05
normRes=3.158185e-05
normRes=3.156310e-05
normRes=3.154441e-05
normRes=3.152576e-05
normRes=3.150712e-05
normRes=3.148848e-05
normRes=3.146980e-05
normRes=3.145107e-05
normRes=3.143225e-05
normRes=3.141332e-05
normRes=3.139426e-05
normRes=3.137505e-05
normRes=3.135566e-05
normRes=3.133606e-05
normRes=3.131625e-05
normRes=3.129619e-05
normRes=3.127586e-05
normRes=3.125524e-05
normRes=3.123432e-05
normRes=3.121307e-05
normRes=3.119147e-05
normRes=3.116950e-05
normRes=3.114714e-05
normRes=3.112439e-05
normRes=3.110121e-05
normRes=3.107759e-05
normRes=3.105352e-05
normRes=3.102898e-05
normRes=3.100396e-05
normRes=3.097844e-05
normRes=3.095241e-05
normRes=3.092585e-05
normRes=3.089876e-05
normRes=3.087111e-05
normRes=3.084291e-05
normRes=3.081415e-05
normRes=3.078480e-05
normRes=3.075487e-05
normRes=3.072434e-05
normRes=3.069322e-05
normRes=3.066148e-05
normRes=3.062914e-05
normRes=3.059617e-05
normRes=3.056259e-05
normRes=3.052838e-05
normRes=3.049354e-05
normRes=3.045808e-05
normRes=3.042199e-05
normRes=3.038527e-05
normRes=3.034791e-05
normRes=3.030993e-05
normRes=3.027133e-05
normRes=3.023210e-05
normRes=3.019226e-05
normRes=3.015180e-05
normRes=3.011073e-05
normRes=3.006905e-05
normRes=3.002678e-05
normRes=2.998392e-05
normRes=2.994047e-05
normRes=2.989646e-05
normRes=2.985187e-05
normRes=2.980674e-05
normRes=2.976106e-05
normRes=2.971484e-05
normRes=2.966811e-05
normRes=2.962086e-05
normRes=2.957313e-05
normRes=2.952491e-05
normRes=2.947622e-05
normRes=2.942708e-05
normRes=2.937750e-05
normRes=2.932750e-05
normRes=2.927709e-05
normRes=2.922630e-05
normRes=2.917513e-05
normRes=2.912361e-05
normRes=2.907176e-05
normRes=2.901959e-05
normRes=2.896712e-05
normRes=2.891437e-05
normRes=2.886137e-05
normRes=2.880812e-05
normRes=2.875466e-05
normRes=2.870100e-05
normRes=2.864717e-05
normRes=2.859317e-05
normRes=2.853905e-05
normRes=2.848481e-05
normRes=2.843048e-05
normRes=2.837608e-05
normRes=2.832163e-05
normRes=2.826716e-05
normRes=2.821269e-05
normRes=2.815823e-05
normRes=2.810382e-05
normRes=2.804947e-05
normRes=2.799521e-05
normRes=2.794105e-05
normRes=2.788703e-05
normRes=2.783316e-05
normRes=2.777946e-05
normRes=2.772595e-05
normRes=2.767267e-05
normRes=2.761962e-05
normRes=2.756683e-05
normRes=2.751432e-05
normRes=2.746211e-05
normRes=2.741022e-05
normRes=2.735867e-05
normRes=2.730747e-05
normRes=2.725666e-05
normRes=2.720624e-05
normRes=2.715624e-05
normRes=2.710667e-05
normRes=2.705755e-05
normRes=2.700890e-05
normRes=2.696073e-05
normRes=2.691306e-05
normRes=2.686590e-05
normRes=2.681927e-05
normRes=2.677317e-05
normRes=2.672764e-05
normRes=2.668267e-05
normRes=2.663828e-05
normRes=2.659448e-05
normRes=2.655128e-05
normRes=2.650869e-05
normRes=2.646672e-05
normRes=2.642537e-05
normRes=2.638467e-05
normRes=2.634460e-05
normRes=2.630518e-05
normRes=2.626642e-05
normRes=2.622832e-05
normRes=2.619087e-05
normRes=2.615410e-05
normRes=2.611799e-05
normRes=2.608254e-05
normRes=2.604777e-05
normRes=2.601367e-05
normRes=2.598023e-05
normRes=2.594747e-05
normRes=2.591536e-05
normRes=2.588392e-05
normRes=2.585313e-05
normRes=2.582300e-05
normRes=2.579351e-05
normRes=2.576467e-05
normRes=2.573645e-05
normRes=2.570887e-05
normRes=2.568190e-05
normRes=2.565553e-05
normRes=2.562977e-05
normRes=2.560459e-05
normRes=2.557999e-05
normRes=2.555596e-05
normRes=2.553248e-05
normRes=2.550953e-05
normRes=2.548712e-05
normRes=2.546521e-05
normRes=2.544381e-05
normRes=2.542288e-05
normRes=2.540242e-05
normRes=2.538242e-05
normRes=2.536284e-05
normRes=2.534369e-05
normRes=2.532493e-05
normRes=2.530656e-05
normRes=2.528855e-05
normRes=2.527088e-05
normRes=2.525354e-05
normRes=2.523651e-05
normRes=2.521977e-05
normRes=2.520330e-05
normRes=2.518708e-05
normRes=2.517109e-05
normRes=2.515531e-05
normRes=2.513971e-05
normRes=2.512429e-05
normRes=2.510902e-05
normRes=2.509388e-05
normRes=2.507885e-05
normRes=2.506390e-05
normRes=2.504903e-05
normRes=2.503420e-05
normRes=2.501940e-05
normRes=2.500461e-05
normRes=2.498981e-05
normRes=2.497498e-05
normRes=2.496010e-05
normRes=2.494514e-05
normRes=2.493010e-05
normRes=2.491495e-05
normRes=2.489968e-05
normRes=2.488426e-05
normRes=2.486867e-05
normRes=2.485291e-05
normRes=2.483695e-05
normRes=2.482077e-05
normRes=2.480436e-05
normRes=2.478771e-05
normRes=2.477079e-05
normRes=2.475359e-05
normRes=2.473609e-05
normRes=2.471829e-05
normRes=2.470017e-05
normRes=2.468170e-05
normRes=2.466289e-05
normRes=2.464372e-05
normRes=2.462417e-05
normRes=2.460423e-05
normRes=2.458390e-05
normRes=2.456316e-05
normRes=2.454200e-05
normRes=2.452041e-05
normRes=2.449839e-05
normRes=2.447592e-05
normRes=2.445300e-05
normRes=2.442962e-05
normRes=2.440577e-05
normRes=2.438145e-05
normRes=2.435665e-05
normRes=2.433137e-05
normRes=2.430560e-05
normRes=2.427935e-05
normRes=2.425260e-05
normRes=2.422535e-05
normRes=2.419761e-05
normRes=2.416936e-05
normRes=2.414062e-05
normRes=2.411138e-05
normRes=2.408163e-05
normRes=2.405139e-05
normRes=2.402066e-05
normRes=2.398943e-05
normRes=2.395771e-05
normRes=2.392550e-05
normRes=2.389281e-05
normRes=2.385964e-05
normRes=2.382600e-05
normRes=2.379189e-05
normRes=2.375732e-05
normRes=2.372230e-05
normRes=2.368683e-05
normRes=2.365092e-05
normRes=2.361458e-05
normRes=2.357782e-05
normRes=2.354065e-05
normRes=2.350308e-05
normRes=2.346511e-05
normRes=2.342677e-05
normRes=2.338805e-05
normRes=2.334898e-05
normRes=2.330957e-05
normRes=2.326982e-05
normRes=2.322975e-05
normRes=2.318938e-05
normRes=2.314871e-05
normRes=2.310777e-05
normRes=2.306656e-05
normRes=2.302511e-05
normRes=2.298342e-05
normRes=2.294151e-05
normRes=2.289941e-05
normRes=2.285711e-05
normRes=2.281465e-05
normRes=2.277203e-05
normRes=2.272927e-05
normRes=2.268640e-05
normRes=2.264342e-05
normRes=2.260035e-05
normRes=2.255722e-05
normRes=2.251403e-05
normRes=2.247081e-05
normRes=2.242758e-05
normRes=2.238434e-05
normRes=2.234113e-05
normRes=2.229795e-05
normRes=2.225482e-05
normRes=2.221177e-05
normRes=2.216880e-05
normRes=2.212595e-05
normRes=2.208321e-05
normRes=2.204062e-05
normRes=2.199818e-05
normRes=2.195592e-05
normRes=2.191386e-05
normRes=2.187200e-05
normRes=2.183037e-05
normRes=2.178897e-05
normRes=2.174784e-05
normRes=2.170697e-05
normRes=2.166640e-05
normRes=2.162613e-05
normRes=2.158617e-05
normRes=2.154655e-05
normRes=2.150728e-05
normRes=2.146836e-05
normRes=2.142982e-05
normRes=2.139166e-05
normRes=2.135390e-05
normRes=2.131654e-05
normRes=2.127961e-05
normRes=2.124311e-05
normRes=2.120706e-05
normRes=2.117145e-05
normRes=2.113631e-05
normRes=2.110163e-05
normRes=2.106744e-05
normRes=2.103373e-05
normRes=2.100051e-05
normRes=2.096779e-05
normRes=2.093558e-05
normRes=2.090388e-05
normRes=2.087269e-05
normRes=2.084202e-05
normRes=2.081188e-05
normRes=2.078226e-05
normRes=2.075317e-05
normRes=2.072461e-05
normRes=2.069659e-05
normRes=2.066909e-05
normRes=2.064212e-05
normRes=2.061569e-05
normRes=2.058978e-05
normRes=2.056440e-05
normRes=2.053954e-05
normRes=2.051521e-05
normRes=2.049139e-05
normRes=2.046808e-05
normRes=2.044528e-05
normRes=2.042299e-05
normRes=2.040118e-05
normRes=2.037987e-05
normRes=2.035904e-05
normRes=2.033868e-05
normRes=2.031878e-05
normRes=2.029935e-05
normRes=2.028035e-05
normRes=2.026180e-05
normRes=2.024367e-05
normRes=2.022596e-05
normRes=2.020865e-05
normRes=2.019173e-05
normRes=2.017520e-05
normRes=2.015903e-05
normRes=2.014321e-05
normRes=2.012774e-05
normRes=2.011260e-05
normRes=2.009777e-05
normRes=2.008325e-05
normRes=2.006900e-05
normRes=2.005503e-05
normRes=2.004132e-05
normRes=2.002785e-05
normRes=2.001461e-05
normRes=2.000157e-05
normRes=1.998873e-05
normRes=1.997607e-05
normRes=1.996358e-05
normRes=1.995123e-05
normRes=1.993901e-05
normRes=1.992691e-05
normRes=1.991491e-05
normRes=1.990299e-05
normRes=1.989114e-05
normRes=1.987935e-05
normRes=1.986758e-05
normRes=1.985584e-05
normRes=1.984410e-05
normRes=1.983235e-05
normRes=1.982057e-05
normRes=1.980875e-05
normRes=1.979687e-05
normRes=1.978492e-05
normRes=1.977287e-05
normRes=1.976073e-05
normRes=1.974847e-05
normRes=1.973607e-05
normRes=1.972353e-05
normRes=1.971083e-05
normRes=1.969796e-05
normRes=1.968490e-05
normRes=1.967164e-05
normRes=1.965817e-05
normRes=1.964447e-05
normRes=1.963054e-05
normRes=1.961636e-05
normRes=1.960192e-05
normRes=1.958722e-05
normRes=1.957223e-05
normRes=1.955696e-05
normRes=1.954138e-05
normRes=1.952550e-05
normRes=1.950930e-05
normRes=1.949277e-05
normRes=1.947591e-05
normRes=1.945871e-05
normRes=1.944117e-05
normRes=1.942327e-05
normRes=1.940500e-05
normRes=1.938638e-05
normRes=1.936738e-05
normRes=1.934800e-05
normRes=1.932825e-05
normRes=1.930811e-05
normRes=1.928758e-05
normRes=1.926667e-05
normRes=1.924536e-05
normRes=1.922366e-05
normRes=1.920156e-05
normRes=1.917907e-05
normRes=1.915618e-05
normRes=1.913289e-05
normRes=1.910921e-05
normRes=1.908513e-05
normRes=1.906066e-05
normRes=1.903580e-05
normRes=1.901055e-05
normRes=1.898491e-05
normRes=1.895889e-05
normRes=1.893250e-05
normRes=1.890572e-05
normRes=1.887858e-05
normRes=1.885107e-05
normRes=1.882320e-05
normRes=1.879498e-05
normRes=1.876642e-05
normRes=1.873751e-05
normRes=1.870827e-05
normRes=1.867871e-05
normRes=1.864882e-05
normRes=1.861863e-05
normRes=1.858814e-05
normRes=1.855736e-05
normRes=1.852629e-05
normRes=1.849496e-05
normRes=1.846336e-05
normRes=1.843151e-05
normRes=1.839942e-05
normRes=1.836710e-05
normRes=1.833456e-05
normRes=1.830182e-05
normRes=1.826888e-05
normRes=1.823576e-05
normRes=1.820246e-05
normRes=1.816901e-05
normRes=1.813542e-05
normRes=1.810169e-05
normRes=1.806784e-05
normRes=1.803388e-05
normRes=1.799984e-05
normRes=1.796571e-05
normRes=1.793152e-05
normRes=1.789727e-05
normRes=1.786299e-05
normRes=1.782868e-05
normRes=1.779437e-05
normRes=1.776005e-05
normRes=1.772576e-05
normRes=1.769149e-05
normRes=1.765727e-05
normRes=1.762311e-05
normRes=1.758903e-05
normRes=1.755503e-05
normRes=1.752113e-05
normRes=1.748734e-05
normRes=1.745369e-05
normRes=1.742018e-05
normRes=1.738682e-05
normRes=1.735363e-05
normRes=1.732062e-05
normRes=1.728780e-05
normRes=1.725519e-05
normRes=1.722280e-05
normRes=1.719064e-05
normRes=1.715873e-05
normRes=1.712707e-05
normRes=1.709567e-05
normRes=1.706455e-05
normRes=1.703372e-05
normRes=1.700318e-05
normRes=1.697295e-05
normRes=1.694304e-05
normRes=1.691346e-05
normRes=1.688421e-05
normRes=1.685531e-05
normRes=1.682676e-05
normRes=1.679857e-05
normRes=1.677075e-05
normRes=1.674330e-05
normRes=1.671623e-05
normRes=1.668955e-05
normRes=1.666326e-05
normRes=1.663737e-05
normRes=1.661188e-05
normRes=1.658679e-05
normRes=1.656212e-05
normRes=1.653786e-05
normRes=1.651401e-05
normRes=1.649058e-05
normRes=1.646758e-05
normRes=1.644499e-05
normRes=1.642282e-05
normRes=1.640108e-05
normRes=1.637976e-05
normRes=1.635886e-05
normRes=1.633837e-05
normRes=1.631831e-05
normRes=1.629866e-05
normRes=1.627942e-05
normRes=1.626060e-05
normRes=1.624218e-05
normRes=1.622416e-05
normRes=1.620653e-05
normRes=1.618930e-05
normRes=1.617246e-05
normRes=1.615600e-05
normRes=1.613991e-05
normRes=1.612419e-05
normRes=1.610883e-05
normRes=1.609382e-05
normRes=1.607916e-05
normRes=1.606484e-05
normRes=1.605084e-05
normRes=1.603716e-05
normRes=1.602379e-05
normRes=1.601073e-05
normRes=1.599795e-05
normRes=1.598545e-05
normRes=1.597322e-05
normRes=1.596125e-05
normRes=1.594953e-05
normRes=1.593804e-05
normRes=1.592678e-05
normRes=1.591573e-05
normRes=1.590489e-05
normRes=1.589423e-05
normRes=1.588375e-05
normRes=1.587344e-05
normRes=1.586327e-05
normRes=1.585325e-05
normRes=1.584336e-05
normRes=1.583358e-05
normRes=1.582390e-05
normRes=1.581431e-05
normRes=1.580480e-05
normRes=1.579535e-05
normRes=1.578596e-05
normRes=1.577660e-05
normRes=1.576727e-05
normRes=1.575795e-05
normRes=1.574863e-05
normRes=1.573930e-05
normRes=1.572994e-05
normRes=1.572055e-05
normRes=1.571111e-05
normRes=1.570161e-05
normRes=1.569204e-05
normRes=1.568238e-05
normRes=1.567263e-05
normRes=1.566277e-05
normRes=1.565280e-05
normRes=1.564269e-05
normRes=1.563244e-05
normRes=1.562205e-05
normRes=1.561149e-05
normRes=1.560077e-05
normRes=1.558986e-05
normRes=1.557877e-05
normRes=1.556748e-05
normRes=1.555598e-05
normRes=1.554426e-05
normRes=1.553232e-05
normRes=1.552016e-05
normRes=1.550775e-05
normRes=1.549509e-05
normRes=1.548219e-05
normRes=1.546902e-05
normRes=1.545559e-05
normRes=1.544188e-05
normRes=1.542790e-05
normRes=1.541364e-05
normRes=1.539909e-05
normRes=1.538425e-05
normRes=1.536911e-05
normRes=1.535368e-05
normRes=1.533794e-05
normRes=1.532189e-05
normRes=1.530554e-05
normRes=1.528888e-05
normRes=1.527191e-05
normRes=1.525463e-05
normRes=1.523703e-05
normRes=1.521912e-05
normRes=1.520089e-05
normRes=1.518234e-05
normRes=1.516349e-05
normRes=1.514432e-05
normRes=1.512484e-05
normRes=1.510504e-05
normRes=1.508494e-05
normRes=1.506454e-05
normRes=1.504383e-05
normRes=1.502282e-05
normRes=1.500151e-05
normRes=1.497991e-05
normRes=1.495802e-05
normRes=1.493585e-05
normRes=1.491340e-05
normRes=1.489067e-05
normRes=1.486768e-05
normRes=1.484442e-05
normRes=1.482091e-05
normRes=1.479714e-05
normRes=1.477313e-05
normRes=1.474889e-05
normRes=1.472441e-05
normRes=1.469971e-05
normRes=1.467480e-05
normRes=1.464968e-05
normRes=1.462437e-05
normRes=1.459886e-05
normRes=1.457317e-05
normRes=1.454732e-05
normRes=1.452130e-05
normRes=1.449512e-05
normRes=1.446881e-05
normRes=1.444236e-05
normRes=1.441578e-05
normRes=1.438910e-05
normRes=1.436231e-05
normRes=1.433542e-05
normRes=1.430846e-05
normRes=1.428142e-05
normRes=1.425433e-05
normRes=1.422718e-05
normRes=1.419999e-05
normRes=1.417278e-05
normRes=1.414554e-05
normRes=1.411831e-05
normRes=1.409107e-05
normRes=1.406385e-05
normRes=1.403666e-05
normRes=1.400951e-05
normRes=1.398241e-05
normRes=1.395537e-05
normRes=1.392840e-05
normRes=1.390151e-05
normRes=1.387471e-05
normRes=1.384802e-05
normRes=1.382144e-05
normRes=1.379499e-05
normRes=1.376868e-05
normRes=1.374250e-05
normRes=1.371649e-05
normRes=1.369064e-05
normRes=1.366497e-05
normRes=1.363948e-05
normRes=1.361418e-05
normRes=1.358909e-05
normRes=1.356421e-05
normRes=1.353956e-05
normRes=1.351513e-05
normRes=1.349094e-05
normRes=1.346700e-05
normRes=1.344331e-05
normRes=1.341988e-05
normRes=1.339671e-05
normRes=1.337383e-05
normRes=1.335122e-05
normRes=1.332890e-05
normRes=1.330687e-05
normRes=1.328514e-05
normRes=1.326372e-05
normRes=1.324260e-05
normRes=1.322179e-05
normRes=1.320130e-05
normRes=1.318113e-05
normRes=1.316129e-05
normRes=1.314177e-05
normRes=1.312257e-05
normRes=1.310371e-05
normRes=1.308518e-05
normRes=1.306698e-05
normRes=1.304912e-05
normRes=1.303159e-05
normRes=1.301439e-05
normRes=1.299753e-05
normRes=1.298101e-05
normRes=1.296482e-05
normRes=1.294895e-05
normRes=1.293342e-05
normRes=1.291821e-05
normRes=1.290333e-05
normRes=1.288877e-05
normRes=1.287453e-05
normRes=1.286061e-05
normRes=1.284699e-05
normRes=1.283368e-05
normRes=1.282067e-05
normRes=1.280796e-05
normRes=1.279554e-05
normRes=1.278340e-05
normRes=1.277154e-05
normRes=1.275996e-05
normRes=1.274864e-05
normRes=1.273758e-05
normRes=1.272677e-05
normRes=1.271620e-05
normRes=1.270587e-05
normRes=1.269578e-05
normRes=1.268590e-05
normRes=1.267623e-05
normRes=1.266677e-05
normRes=1.265750e-05
normRes=1.264842e-05
normRes=1.263952e-05
normRes=1.263078e-05
normRes=1.262220e-05
normRes=1.261377e-05
normRes=1.260548e-05
normRes=1.259731e-05
normRes=1.258927e-05
normRes=1.258133e-05
normRes=1.257350e-05
normRes=1.256575e-05
normRes=1.255809e-05
normRes=1.255049e-05
normRes=1.254295e-05
normRes=1.253546e-05
normRes=1.252801e-05
normRes=1.252059e-05
normRes=1.251318e-05
normRes=1.250579e-05
normRes=1.249839e-05
normRes=1.249098e-05
normRes=1.248355e-05
normRes=1.247609e-05
normRes=1.246859e-05
normRes=1.246104e-05
normRes=1.245343e-05
normRes=1.244575e-05
normRes=1.243800e-05
normRes=1.243015e-05
normRes=1.242221e-05
normRes=1.241417e-05
normRes=1.240602e-05
normRes=1.239774e-05
normRes=1.238934e-05
normRes=1.238080e-05
normRes=1.237212e-05
normRes=1.236328e-05
normRes=1.235429e-05
normRes=1.234513e-05
normRes=1.233580e-05
normRes=1.232629e-05
normRes=1.231659e-05
normRes=1.230671e-05
normRes=1.229663e-05
normRes=1.228634e-05
normRes=1.227585e-05
normRes=1.226515e-05
normRes=1.225423e-05
normRes=1.224309e-05
normRes=1.223173e-05
normRes=1.222014e-05
normRes=1.220831e-05
normRes=1.219625e-05
normRes=1.218396e-05
normRes=1.217142e-05
normRes=1.215864e-05
normRes=1.214561e-05
normRes=1.213234e-05
normRes=1.211882e-05
normRes=1.210506e-05
normRes=1.209104e-05
normRes=1.207678e-05
normRes=1.206226e-05
normRes=1.204749e-05
normRes=1.203248e-05
normRes=1.201722e-05
normRes=1.200171e-05
normRes=1.198595e-05
normRes=1.196995e-05
normRes=1.195371e-05
normRes=1.193722e-05
normRes=1.192050e-05
normRes=1.190355e-05
normRes=1.188636e-05
normRes=1.186894e-05
normRes=1.185130e-05
normRes=1.183344e-05
normRes=1.181536e-05
normRes=1.179707e-05
normRes=1.177857e-05
normRes=1.175987e-05
normRes=1.174097e-05
normRes=1.172187e-05
normRes=1.170259e-05
normRes=1.168313e-05
normRes=1.166350e-05
normRes=1.164369e-05
normRes=1.162373e-05
normRes=1.160360e-05
normRes=1.158333e-05
normRes=1.156292e-05
normRes=1.154237e-05
normRes=1.152169e-05
normRes=1.150090e-05
normRes=1.147999e-05
normRes=1.145898e-05
normRes=1.143787e-05
normRes=1.141667e-05
normRes=1.139539e-05
normRes=1.137404e-05
normRes=1.135263e-05
normRes=1.133116e-05
normRes=1.130964e-05
normRes=1.128809e-05
normRes=1.126650e-05
normRes=1.124490e-05
normRes=1.122328e-05
normRes=1.120166e-05
normRes=1.118005e-05
normRes=1.115845e-05
normRes=1.113688e-05
normRes=1.111533e-05
normRes=1.109383e-05
normRes=1.107238e-05
normRes=1.105098e-05
normRes=1.102965e-05
normRes=1.100840e-05
normRes=1.098723e-05
normRes=1.096616e-05
normRes=1.094518e-05
normRes=1.092431e-05
normRes=1.090356e-05
normRes=1.088294e-05
normRes=1.086245e-05
normRes=1.084210e-05
normRes=1.082190e-05
normRes=1.080185e-05
normRes=1.078197e-05
normRes=1.076226e-05
normRes=1.074272e-05
normRes=1.072337e-05
normRes=1.070421e-05
normRes=1.068524e-05
normRes=1.066648e-05
normRes=1.064792e-05
normRes=1.062958e-05
normRes=1.061145e-05
normRes=1.059355e-05
normRes=1.057588e-05
normRes=1.055844e-05
normRes=1.054124e-05
normRes=1.052428e-05
normRes=1.050757e-05
normRes=1.049110e-05
normRes=1.047489e-05
normRes=1.045893e-05
normRes=1.044323e-05
normRes=1.042778e-05
normRes=1.041260e-05
normRes=1.039768e-05
normRes=1.038302e-05
normRes=1.036863e-05
normRes=1.035450e-05
normRes=1.034064e-05
normRes=1.032704e-05
normRes=1.031371e-05
normRes=1.030064e-05
normRes=1.028784e-05
normRes=1.027530e-05
normRes=1.026302e-05
normRes=1.025100e-05
normRes=1.023924e-05
normRes=1.022773e-05
normRes=1.021648e-05
normRes=1.020547e-05
normRes=1.019471e-05
normRes=1.018419e-05
normRes=1.017391e-05
normRes=1.016387e-05
normRes=1.015405e-05
normRes=1.014446e-05
normRes=1.013509e-05
normRes=1.012594e-05
normRes=1.011699e-05
normRes=1.010825e-05
normRes=1.009971e-05
normRes=1.009136e-05
normRes=1.008320e-05
normRes=1.007522e-05
normRes=1.006741e-05
normRes=1.005977e-05
normRes=1.005229e-05
normRes=1.004496e-05
normRes=1.003778e-05
normRes=1.003074e-05
normRes=1.002383e-05
normRes=1.001704e-05
normRes=1.001037e-05
normRes=1.000381e-05
normRes=9.997353e-06
normRes=9.990986e-06
normRes=9.984704e-06
normRes=9.978499e-06
normRes=9.972364e-06
normRes=9.966290e-06
normRes=9.960269e-06
normRes=9.954294e-06
normRes=9.948355e-06
normRes=9.942446e-06
normRes=9.936558e-06
normRes=9.930683e-06
normRes=9.924814e-06
normRes=9.918942e-06
normRes=9.913059e-06
normRes=9.907158e-06
normRes=9.901231e-06
normRes=9.895271e-06
normRes=9.889269e-06
normRes=9.883219e-06
normRes=9.877113e-06
normRes=9.870945e-06
normRes=9.864706e-06
normRes=9.858390e-06
normRes=9.851991e-06
normRes=9.845501e-06
normRes=9.838914e-06
normRes=9.832224e-06
normRes=9.825425e-06
normRes=9.818510e-06
normRes=9.811474e-06
normRes=9.804311e-06
normRes=9.797016e-06
normRes=9.789583e-06
normRes=9.782007e-06
normRes=9.774283e-06
normRes=9.766408e-06
normRes=9.758375e-06
normRes=9.750182e-06
normRes=9.741824e-06
normRes=9.733297e-06
normRes=9.724597e-06
normRes=9.715722e-06
normRes=9.706667e-06
normRes=9.697431e-06
normRes=9.688011e-06
normRes=9.678403e-06
normRes=9.668606e-06
normRes=9.658619e-06
normRes=9.648438e-06
normRes=9.638063e-06
normRes=9.627492e-06
normRes=9.616725e-06
normRes=9.605760e-06
normRes=9.594598e-06
normRes=9.583237e-06
normRes=9.571678e-06
normRes=9.559921e-06
normRes=9.547966e-06
normRes=9.535814e-06
normRes=9.523466e-06
normRes=9.510923e-06
normRes=9.498186e-06
normRes=9.485257e-06
normRes=9.472138e-06
normRes=9.458830e-06
normRes=9.445337e-06
normRes=9.431660e-06
normRes=9.417802e-06
normRes=9.403766e-06
normRes=9.389556e-06
normRes=9.375174e-06
normRes=9.360624e-06
normRes=9.345909e-06
normRes=9.331035e-06
normRes=9.316004e-06
normRes=9.300821e-06
normRes=9.285491e-06
normRes=9.270017e-06
normRes=9.254406e-06
normRes=9.238662e-06
normRes=9.222790e-06
normRes=9.206795e-06
normRes=9.190683e-06
normRes=9.174459e-06
normRes=9.158130e-06
normRes=9.141700e-06
normRes=9.125177e-06
normRes=9.108565e-06
normRes=9.091872e-06
normRes=9.075104e-06
normRes=9.058266e-06
normRes=9.041366e-06
normRes=9.024410e-06
normRes=9.007405e-06
normRes=8.990357e-06
normRes=8.973273e-06
normRes=8.956161e-06
normRes=8.939026e-06
normRes=8.921877e-06
normRes=8.904719e-06
normRes=8.887560e-06
normRes=8.870407e-06
normRes=8.853266e-06
normRes=8.836146e-06
normRes=8.819052e-06
normRes=8.801992e-06
normRes=8.784972e-06
normRes=8.768000e-06
normRes=8.751083e-06
normRes=8.734227e-06
normRes=8.717439e-06
normRes=8.700725e-06
normRes=8.684093e-06
normRes=8.667549e-06
normRes=8.651099e-06
normRes=8.634749e-06
normRes=8.618506e-06
normRes=8.602376e-06
normRes=8.586365e-06
normRes=8.570479e-06
normRes=8.554723e-06
normRes=8.539103e-06
normRes=8.523625e-06
normRes=8.508293e-06
normRes=8.493113e-06
normRes=8.478090e-06
normRes=8.463228e-06
normRes=8.448532e-06
normRes=8.434006e-06
normRes=8.419655e-06
normRes=8.405482e-06
normRes=8.391492e-06
normRes=8.377687e-06
normRes=8.364071e-06
normRes=8.350647e-06
normRes=8.337419e-06
normRes=8.324387e-06
normRes=8.311556e-06
normRes=8.298928e-06
normRes=8.286503e-06
normRes=8.274284e-06
normRes=8.262273e-06
normRes=8.250470e-06
normRes=8.238876e-06
normRes=8.227493e-06
normRes=8.216320e-06
normRes=8.205358e-06
normRes=8.194607e-06
normRes=8.184066e-06
normRes=8.173736e-06
normRes=8.163615e-06
normRes=8.153702e-06
normRes=8.143996e-06
normRes=8.134495e-06
normRes=8.125198e-06
normRes=8.116103e-06
normRes=8.107208e-06
normRes=8.098510e-06
normRes=8.090006e-06
normRes=8.081694e-06
normRes=8.073571e-06
normRes=8.065632e-06
normRes=8.057876e-06
normRes=8.050298e-06
normRes=8.042894e-06
normRes=8.035660e-06
normRes=8.028592e-06
normRes=8.021686e-06
normRes=8.014936e-06
normRes=8.008339e-06
normRes=8.001888e-06
normRes=7.995580e-06
normRes=7.989409e-06
normRes=7.983370e-06
normRes=7.977456e-06
normRes=7.971664e-06
normRes=7.965986e-06
normRes=7.960417e-06
normRes=7.954952e-06
normRes=7.949583e-06
normRes=7.944306e-06
normRes=7.939115e-06
normRes=7.934002e-06
normRes=7.928961e-06
normRes=7.923988e-06
normRes=7.919074e-06
normRes=7.914214e-06
normRes=7.909402e-06
normRes=7.904631e-06
normRes=7.899894e-06
normRes=7.895186e-06
normRes=7.890499e-06
normRes=7.885828e-06
normRes=7.881167e-06
normRes=7.876508e-06
normRes=7.871846e-06
normRes=7.867174e-06
normRes=7.862487e-06
normRes=7.857779e-06
normRes=7.853042e-06
normRes=7.848272e-06
normRes=7.843462e-06
normRes=7.838606e-06
normRes=7.833700e-06
normRes=7.828737e-06
normRes=7.823712e-06
normRes=7.818619e-06
normRes=7.813454e-06
normRes=7.808211e-06
normRes=7.802884e-06
normRes=7.797471e-06
normRes=7.791964e-06
normRes=7.786361e-06
normRes=7.780655e-06
normRes=7.774844e-06
normRes=7.768923e-06
normRes=7.762888e-06
normRes=7.756735e-06
normRes=7.750461e-06
normRes=7.744061e-06
normRes=7.737533e-06
normRes=7.730874e-06
normRes=7.724080e-06
normRes=7.717148e-06
normRes=7.710077e-06
normRes=7.702863e-06
normRes=7.695504e-06
normRes=7.687999e-06
normRes=7.680344e-06
normRes=7.672540e-06
normRes=7.664583e-06
normRes=7.656473e-06
normRes=7.648209e-06
normRes=7.639789e-06
normRes=7.631213e-06
normRes=7.622480e-06
normRes=7.613590e-06
normRes=7.604543e-06
normRes=7.595338e-06
normRes=7.585976e-06
normRes=7.576458e-06
normRes=7.566783e-06
normRes=7.556952e-06
normRes=7.546967e-06
normRes=7.536828e-06
normRes=7.526538e-06
normRes=7.516096e-06
normRes=7.505505e-06
normRes=7.494768e-06
normRes=7.483884e-06
normRes=7.472858e-06
normRes=7.461691e-06
normRes=7.450386e-06
normRes=7.438945e-06
normRes=7.427371e-06
normRes=7.415668e-06
normRes=7.403837e-06
normRes=7.391884e-06
normRes=7.379810e-06
normRes=7.367620e-06
normRes=7.355318e-06
normRes=7.342907e-06
normRes=7.330391e-06
normRes=7.317774e-06
normRes=7.305060e-06
normRes=7.292255e-06
normRes=7.279362e-06
normRes=7.266385e-06
normRes=7.253330e-06
normRes=7.240202e-06
normRes=7.227004e-06
normRes=7.213743e-06
normRes=7.200423e-06
normRes=7.187049e-06
normRes=7.173626e-06
normRes=7.160160e-06
normRes=7.146656e-06
normRes=7.133119e-06
normRes=7.119555e-06
normRes=7.105969e-06
normRes=7.092366e-06
normRes=7.078753e-06
normRes=7.065134e-06
normRes=7.051515e-06
normRes=7.037902e-06
normRes=7.024300e-06
normRes=7.010715e-06
normRes=6.997152e-06
normRes=6.983617e-06
normRes=6.970116e-06
normRes=6.956653e-06
normRes=6.943234e-06
normRes=6.929865e-06
normRes=6.916551e-06
normRes=6.903298e-06
normRes=6.890110e-06
normRes=6.876992e-06
normRes=6.863950e-06
normRes=6.850990e-06
normRes=6.838114e-06
normRes=6.825330e-06
normRes=6.812640e-06
normRes=6.800051e-06
normRes=6.787565e-06
normRes=6.775189e-06
normRes=6.762926e-06
normRes=6.750780e-06
normRes=6.738755e-06
normRes=6.726855e-06
normRes=6.715084e-06
normRes=6.703445e-06
normRes=6.691942e-06
normRes=6.680578e-06
normRes=6.669357e-06
normRes=6.658280e-06
normRes=6.647352e-06
normRes=6.636574e-06
normRes=6.625949e-06
normRes=6.615479e-06
normRes=6.605166e-06
normRes=6.595013e-06
normRes=6.585020e-06
normRes=6.575190e-06
normRes=6.565523e-06
normRes=6.556021e-06
normRes=6.546685e-06
normRes=6.537515e-06
normRes=6.528512e-06
normRes=6.519676e-06
normRes=6.511007e-06
normRes=6.502506e-06
normRes=6.494172e-06
normRes=6.486005e-06
normRes=6.478003e-06
normRes=6.470167e-06
normRes=6.462494e-06
normRes=6.454985e-06
normRes=6.447637e-06
normRes=6.440448e-06
normRes=6.433418e-06
normRes=6.426544e-06
normRes=6.419824e-06
normRes=6.413255e-06
normRes=6.406836e-06
normRes=6.400564e-06
normRes=6.394435e-06
normRes=6.388446e-06
normRes=6.382596e-06
normRes=6.376880e-06
normRes=6.371295e-06
normRes=6.365837e-06
normRes=6.360504e-06
normRes=6.355290e-06
normRes=6.350192e-06
normRes=6.345207e-06
normRes=6.340329e-06
normRes=6.335555e-06
normRes=6.330880e-06
normRes=6.326300e-06
normRes=6.321810e-06
normRes=6.317407e-06
normRes=6.313084e-06
normRes=6.308837e-06
normRes=6.304662e-06
normRes=6.300554e-06
normRes=6.296507e-06
normRes=6.292517e-06
normRes=6.288579e-06
normRes=6.284687e-06
normRes=6.280838e-06
normRes=6.277025e-06
normRes=6.273243e-06
normRes=6.269489e-06
normRes=6.265755e-06
normRes=6.262038e-06
normRes=6.258333e-06
normRes=6.254634e-06
normRes=6.250936e-06
normRes=6.247235e-06
normRes=6.243525e-06
normRes=6.239802e-06
normRes=6.236060e-06
normRes=6.232296e-06
normRes=6.228504e-06
normRes=6.224680e-06
normRes=6.220819e-06
normRes=6.216916e-06
normRes=6.212968e-06
normRes=6.208970e-06
normRes=6.204917e-06
normRes=6.200806e-06
normRes=6.196632e-06
normRes=6.192391e-06
normRes=6.188080e-06
normRes=6.183695e-06
normRes=6.179233e-06
normRes=6.174689e-06
normRes=6.170060e-06
normRes=6.165343e-06
normRes=6.160535e-06
normRes=6.155633e-06
normRes=6.150635e-06
normRes=6.145536e-06
normRes=6.140335e-06
normRes=6.135029e-06
normRes=6.129615e-06
normRes=6.124093e-06
normRes=6.118459e-06
normRes=6.112711e-06
normRes=6.106848e-06
normRes=6.100869e-06
normRes=6.094771e-06
normRes=6.088553e-06
normRes=6.082214e-06
normRes=6.075754e-06
normRes=6.069171e-06
normRes=6.062464e-06
normRes=6.055634e-06
normRes=6.048679e-06
normRes=6.041599e-06
normRes=6.034394e-06
normRes=6.027064e-06
normRes=6.019610e-06
normRes=6.012031e-06
normRes=6.004328e-06
normRes=5.996502e-06
normRes=5.988553e-06
normRes=5.980483e-06
normRes=5.972292e-06
normRes=5.963982e-06
normRes=5.955553e-06
normRes=5.947008e-06
normRes=5.938348e-06
normRes=5.929575e-06
normRes=5.920690e-06
normRes=5.911696e-06
normRes=5.902595e-06
normRes=5.893389e-06
normRes=5.884081e-06
normRes=5.874672e-06
normRes=5.865166e-06
normRes=5.855565e-06
normRes=5.845873e-06
normRes=5.836091e-06
normRes=5.826224e-06
normRes=5.816274e-06
normRes=5.806245e-06
normRes=5.796140e-06
normRes=5.785963e-06
normRes=5.775717e-06
normRes=5.765405e-06
normRes=5.755032e-06
normRes=5.744601e-06
normRes=5.734116e-06
normRes=5.723581e-06
normRes=5.713000e-06
normRes=5.702377e-06
normRes=5.691717e-06
normRes=5.681022e-06
normRes=5.670299e-06
normRes=5.659550e-06
normRes=5.648780e-06
normRes=5.637994e-06
normRes=5.627196e-06
normRes=5.616389e-06
normRes=5.605580e-06
normRes=5.594771e-06
normRes=5.583967e-06
normRes=5.573174e-06
normRes=5.562394e-06
normRes=5.551633e-06
normRes=5.540895e-06
normRes=5.530184e-06
normRes=5.519505e-06
normRes=5.508862e-06
normRes=5.498259e-06
normRes=5.487700e-06
normRes=5.477191e-06
normRes=5.466733e-06
normRes=5.456333e-06
normRes=5.445994e-06
normRes=5.435719e-06
normRes=5.425514e-06
normRes=5.415381e-06
normRes=5.405324e-06
normRes=5.395347e-06
normRes=5.385454e-06
normRes=5.375647e-06
normRes=5.365931e-06
normRes=5.356309e-06
normRes=5.346784e-06
normRes=5.337358e-06
normRes=5.328035e-06
normRes=5.318818e-06
normRes=5.309709e-06
normRes=5.300711e-06
normRes=5.291826e-06
normRes=5.283057e-06
normRes=5.274406e-06
normRes=5.265874e-06
normRes=5.257465e-06
normRes=5.249178e-06
normRes=5.241017e-06
normRes=5.232983e-06
normRes=5.225076e-06
normRes=5.217298e-06
normRes=5.209651e-06
normRes=5.202134e-06
normRes=5.194749e-06
normRes=5.187496e-06
normRes=5.180376e-06
normRes=5.173388e-06
normRes=5.166533e-06
normRes=5.159811e-06
normRes=5.153222e-06
normRes=5.146764e-06
normRes=5.140439e-06
normRes=5.134244e-06
normRes=5.128179e-06
normRes=5.122243e-06
normRes=5.116435e-06
normRes=5.110754e-06
normRes=5.105198e-06
normRes=5.099766e-06
normRes=5.094455e-06
normRes=5.089265e-06
normRes=5.084192e-06
normRes=5.079235e-06
normRes=5.074392e-06
normRes=5.069661e-06
normRes=5.065038e-06
normRes=5.060521e-06
normRes=5.056108e-06
normRes=5.051795e-06
normRes=5.047580e-06
normRes=5.043460e-06
normRes=5.039431e-06
normRes=5.035491e-06
normRes=5.031635e-06
normRes=5.027861e-06
normRes=5.024166e-06
normRes=5.020544e-06
normRes=5.016994e-06
normRes=5.013512e-06
normRes=5.010092e-06
normRes=5.006733e-06
normRes=5.003430e-06
normRes=5.000179e-06
normRes=4.996976e-06
normRes=4.993817e-06
normRes=4.990699e-06
normRes=4.987617e-06
normRes=4.984567e-06
normRes=4.981546e-06
normRes=4.978549e-06
normRes=4.975572e-06
normRes=4.972612e-06
normRes=4.969664e-06
normRes=4.966724e-06
normRes=4.963788e-06
normRes=4.960853e-06
normRes=4.957914e-06
normRes=4.954968e-06
normRes=4.952011e-06
normRes=4.949038e-06
normRes=4.946046e-06
normRes=4.943032e-06
normRes=4.939991e-06
normRes=4.936921e-06
normRes=4.933817e-06
normRes=4.930675e-06
normRes=4.927494e-06
normRes=4.924268e-06
normRes=4.920996e-06
normRes=4.917673e-06
normRes=4.914297e-06
normRes=4.910864e-06
normRes=4.907372e-06
normRes=4.903818e-06
normRes=4.900199e-06
normRes=4.896512e-06
normRes=4.892755e-06
normRes=4.888924e-06
normRes=4.885019e-06
normRes=4.881036e-06
normRes=4.876974e-06
normRes=4.872830e-06
normRes=4.868603e-06
normRes=4.864290e-06
normRes=4.859889e-06
normRes=4.855400e-06
normRes=4.850821e-06
normRes=4.846150e-06
normRes=4.841386e-06
normRes=4.836528e-06
normRes=4.831575e-06
normRes=4.826525e-06
normRes=4.821379e-06
normRes=4.816135e-06
normRes=4.810793e-06
normRes=4.805353e-06
normRes=4.799813e-06
normRes=4.794175e-06
normRes=4.788437e-06
normRes=4.782601e-06
normRes=4.776665e-06
normRes=4.770631e-06
normRes=4.764498e-06
normRes=4.758268e-06
normRes=4.751941e-06
normRes=4.745517e-06
normRes=4.738997e-06
normRes=4.732383e-06
normRes=4.725676e-06
normRes=4.718876e-06
normRes=4.711985e-06
normRes=4.705005e-06
normRes=4.697936e-06
normRes=4.690781e-06
normRes=4.683541e-06
normRes=4.676219e-06
normRes=4.668815e-06
normRes=4.661332e-06
normRes=4.653773e-06
normRes=4.646139e-06
normRes=4.638432e-06
normRes=4.630655e-06
normRes=4.622811e-06
normRes=4.614901e-06
normRes=4.606929e-06
normRes=4.598898e-06
normRes=4.590809e-06
normRes=4.582666e-06
normRes=4.574472e-06
normRes=4.566230e-06
normRes=4.557942e-06
normRes=4.549612e-06
normRes=4.541244e-06
normRes=4.532839e-06
normRes=4.524402e-06
normRes=4.515935e-06
normRes=4.507442e-06
normRes=4.498926e-06
normRes=4.490392e-06
normRes=4.481841e-06
normRes=4.473278e-06
normRes=4.464705e-06
normRes=4.456127e-06
normRes=4.447548e-06
normRes=4.438969e-06
normRes=4.430395e-06
normRes=4.421830e-06
normRes=4.413277e-06
normRes=4.404739e-06
normRes=4.396220e-06
normRes=4.387723e-06
normRes=4.379253e-06
normRes=4.370811e-06
normRes=4.362402e-06
normRes=4.354028e-06
normRes=4.345694e-06
normRes=4.337403e-06
normRes=4.329157e-06
normRes=4.320960e-06
normRes=4.312816e-06
normRes=4.304726e-06
normRes=4.296695e-06
normRes=4.288725e-06
normRes=4.280818e-06
normRes=4.272979e-06
normRes=4.265209e-06
normRes=4.257512e-06
normRes=4.249889e-06
normRes=4.242343e-06
normRes=4.234878e-06
normRes=4.227494e-06
normRes=4.220194e-06
normRes=4.212981e-06
normRes=4.205857e-06
normRes=4.198822e-06
normRes=4.191880e-06
normRes=4.185031e-06
normRes=4.178278e-06
normRes=4.171622e-06
normRes=4.165064e-06
normRes=4.158606e-06
normRes=4.152248e-06
normRes=4.145992e-06
normRes=4.139839e-06
normRes=4.133789e-06
normRes=4.127842e-06
normRes=4.122001e-06
normRes=4.116264e-06
normRes=4.110633e-06
normRes=4.105107e-06
normRes=4.099687e-06
normRes=4.094371e-06
normRes=4.089161e-06
normRes=4.084056e-06
normRes=4.079055e-06
normRes=4.074158e-06
normRes=4.069364e-06
normRes=4.064673e-06
normRes=4.060082e-06
normRes=4.055592e-06
normRes=4.051201e-06
normRes=4.046908e-06
normRes=4.042711e-06
normRes=4.038610e-06
normRes=4.034601e-06
normRes=4.030685e-06
normRes=4.026858e-06
normRes=4.023119e-06
normRes=4.019466e-06
normRes=4.015897e-06
normRes=4.012409e-06
normRes=4.009001e-06
normRes=4.005671e-06
normRes=4.002414e-06
normRes=3.999230e-06
normRes=3.996116e-06
normRes=3.993068e-06
normRes=3.990085e-06
normRes=3.987163e-06
normRes=3.984300e-06
normRes=3.981493e-06
normRes=3.978739e-06
normRes=3.976034e-06
normRes=3.973377e-06
normRes=3.970763e-06
normRes=3.968190e-06
normRes=3.965655e-06
normRes=3.963154e-06
normRes=3.960685e-06
normRes=3.958244e-06
normRes=3.955828e-06
normRes=3.953434e-06
normRes=3.951058e-06
normRes=3.948698e-06
normRes=3.946351e-06
normRes=3.944012e-06
normRes=3.941680e-06
normRes=3.939350e-06
normRes=3.937020e-06
normRes=3.934687e-06
normRes=3.932347e-06
normRes=3.929998e-06
normRes=3.927635e-06
normRes=3.925258e-06
normRes=3.922862e-06
normRes=3.920444e-06
normRes=3.918002e-06
normRes=3.915533e-06
normRes=3.913034e-06
normRes=3.910502e-06
normRes=3.907935e-06
normRes=3.905330e-06
normRes=3.902685e-06
normRes=3.899997e-06
normRes=3.897263e-06
normRes=3.894482e-06
normRes=3.891652e-06
normRes=3.888769e-06
normRes=3.885832e-06
normRes=3.882839e-06
normRes=3.879787e-06
normRes=3.876676e-06
normRes=3.873503e-06
normRes=3.870267e-06
normRes=3.866965e-06
normRes=3.863597e-06
normRes=3.860160e-06
normRes=3.856654e-06
normRes=3.853078e-06
normRes=3.849429e-06
normRes=3.845708e-06
normRes=3.841912e-06
normRes=3.838042e-06
normRes=3.834096e-06
normRes=3.830073e-06
normRes=3.825974e-06
normRes=3.821797e-06
normRes=3.817542e-06
normRes=3.813209e-06
normRes=3.808797e-06
normRes=3.804307e-06
normRes=3.799738e-06
normRes=3.795090e-06
normRes=3.790364e-06
normRes=3.785560e-06
normRes=3.780677e-06
normRes=3.775717e-06
normRes=3.770681e-06
normRes=3.765567e-06
normRes=3.760378e-06
normRes=3.755114e-06
normRes=3.749777e-06
normRes=3.744366e-06
normRes=3.738883e-06
normRes=3.733329e-06
normRes=3.727705e-06
normRes=3.722013e-06
normRes=3.716254e-06
normRes=3.710430e-06
normRes=3.704541e-06
normRes=3.698590e-06
normRes=3.692579e-06
normRes=3.686508e-06
normRes=3.680380e-06
normRes=3.674197e-06
normRes=3.667961e-06
normRes=3.661674e-06
normRes=3.655337e-06
normRes=3.648954e-06
normRes=3.642525e-06
normRes=3.636054e-06
normRes=3.629543e-06
normRes=3.622994e-06
normRes=3.616409e-06
normRes=3.609792e-06
normRes=3.603144e-06
normRes=3.596468e-06
normRes=3.589766e-06
normRes=3.583042e-06
normRes=3.576297e-06
normRes=3.569536e-06
normRes=3.562759e-06
normRes=3.555970e-06
normRes=3.549171e-06
normRes=3.542367e-06
normRes=3.535558e-06
normRes=3.528748e-06
normRes=3.521940e-06
normRes=3.515136e-06
normRes=3.508339e-06
normRes=3.501552e-06
normRes=3.494778e-06
normRes=3.488020e-06
normRes=3.481280e-06
normRes=3.474561e-06
normRes=3.467865e-06
normRes=3.461196e-06
normRes=3.454556e-06
normRes=3.447947e-06
normRes=3.441373e-06
normRes=3.434836e-06
normRes=3.428338e-06
normRes=3.421881e-06
normRes=3.415469e-06
normRes=3.409104e-06
normRes=3.402787e-06
normRes=3.396522e-06
normRes=3.390310e-06
normRes=3.384154e-06
normRes=3.378056e-06
normRes=3.372017e-06
normRes=3.366040e-06
normRes=3.360127e-06
normRes=3.354279e-06
normRes=3.348498e-06
normRes=3.342787e-06
normRes=3.337145e-06
normRes=3.331576e-06
normRes=3.326080e-06
normRes=3.320658e-06
normRes=3.315313e-06
normRes=3.310045e-06
normRes=3.304855e-06
normRes=3.299744e-06
normRes=3.294713e-06
normRes=3.289763e-06
normRes=3.284895e-06
normRes=3.280109e-06
normRes=3.275405e-06
normRes=3.270785e-06
normRes=3.266248e-06
normRes=3.261794e-06
normRes=3.257424e-06
normRes=3.253138e-06
normRes=3.248935e-06
normRes=3.244816e-06
normRes=3.240780e-06
normRes=3.236826e-06
normRes=3.232955e-06
normRes=3.229166e-06
normRes=3.225457e-06
normRes=3.221829e-06
normRes=3.218281e-06
normRes=3.214810e-06
normRes=3.211418e-06
normRes=3.208101e-06
normRes=3.204860e-06
normRes=3.201693e-06
normRes=3.198598e-06
normRes=3.195574e-06
normRes=3.192619e-06
normRes=3.189733e-06
normRes=3.186913e-06
normRes=3.184157e-06
normRes=3.181464e-06
normRes=3.178832e-06
normRes=3.176258e-06
normRes=3.173742e-06
normRes=3.171280e-06
normRes=3.168871e-06
normRes=3.166513e-06
normRes=3.164203e-06
normRes=3.161939e-06
normRes=3.159719e-06
normRes=3.157541e-06
normRes=3.155402e-06
normRes=3.153299e-06
normRes=3.151231e-06
normRes=3.149195e-06
normRes=3.147188e-06
normRes=3.145208e-06
normRes=3.143253e-06
normRes=3.141319e-06
normRes=3.139405e-06
normRes=3.137508e-06
normRes=3.135625e-06
normRes=3.133754e-06
normRes=3.131893e-06
normRes=3.130038e-06
normRes=3.128187e-06
normRes=3.126338e-06
normRes=3.124489e-06
normRes=3.122636e-06
normRes=3.120777e-06
normRes=3.118911e-06
normRes=3.117034e-06
normRes=3.115144e-06
normRes=3.113239e-06
normRes=3.111316e-06
normRes=3.109374e-06
normRes=3.107410e-06
normRes=3.105422e-06
normRes=3.103407e-06
normRes=3.101364e-06
normRes=3.099291e-06
normRes=3.097185e-06
normRes=3.095044e-06
normRes=3.092868e-06
normRes=3.090653e-06
normRes=3.088399e-06
normRes=3.086102e-06
normRes=3.083763e-06
normRes=3.081378e-06
normRes=3.078948e-06
normRes=3.076469e-06
normRes=3.073941e-06
normRes=3.071362e-06
normRes=3.068731e-06
normRes=3.066048e-06
normRes=3.063310e-06
normRes=3.060516e-06
normRes=3.057667e-06
normRes=3.054760e-06
normRes=3.051795e-06
normRes=3.048771e-06
normRes=3.045688e-06
normRes=3.042544e-06
normRes=3.039340e-06
normRes=3.036074e-06
normRes=3.032747e-06
normRes=3.029358e-06
normRes=3.025907e-06
normRes=3.022393e-06
normRes=3.018818e-06
normRes=3.015179e-06
normRes=3.011478e-06
normRes=3.007715e-06
normRes=3.003890e-06
normRes=3.000003e-06
normRes=2.996055e-06
normRes=2.992045e-06
normRes=2.987975e-06
normRes=2.983845e-06
normRes=2.979656e-06
normRes=2.975408e-06
normRes=2.971102e-06
normRes=2.966739e-06
normRes=2.962321e-06
normRes=2.957847e-06
normRes=2.953319e-06
normRes=2.948738e-06
normRes=2.944105e-06
normRes=2.939421e-06
normRes=2.934689e-06
normRes=2.929908e-06
normRes=2.925081e-06
normRes=2.920209e-06
normRes=2.915294e-06
normRes=2.910336e-06
normRes=2.905338e-06
normRes=2.900301e-06
normRes=2.895228e-06
normRes=2.890119e-06
normRes=2.884976e-06
normRes=2.879802e-06
normRes=2.874599e-06
normRes=2.869367e-06
normRes=2.864110e-06
normRes=2.858829e-06
normRes=2.853526e-06
normRes=2.848204e-06
normRes=2.842863e-06
normRes=2.837507e-06
normRes=2.832138e-06
normRes=2.826757e-06
normRes=2.821367e-06
normRes=2.815970e-06
normRes=2.810568e-06
normRes=2.805164e-06
normRes=2.799759e-06
normRes=2.794355e-06
normRes=2.788956e-06
normRes=2.783563e-06
normRes=2.778178e-06
normRes=2.772804e-06
normRes=2.767442e-06
normRes=2.762095e-06
normRes=2.756766e-06
normRes=2.751455e-06
normRes=2.746166e-06
normRes=2.740900e-06
normRes=2.735660e-06
normRes=2.730448e-06
normRes=2.725265e-06
normRes=2.720113e-06
normRes=2.714995e-06
normRes=2.709913e-06
normRes=2.704868e-06
normRes=2.699862e-06
normRes=2.694898e-06
normRes=2.689976e-06
normRes=2.685098e-06
normRes=2.680267e-06
normRes=2.675483e-06
normRes=2.670749e-06
normRes=2.666065e-06
normRes=2.661434e-06
normRes=2.656856e-06
normRes=2.652333e-06
normRes=2.647866e-06
normRes=2.643457e-06
normRes=2.639106e-06
normRes=2.634814e-06
normRes=2.630583e-06
normRes=2.626414e-06
normRes=2.622307e-06
normRes=2.618262e-06
normRes=2.614281e-06
normRes=2.610365e-06
normRes=2.606513e-06
normRes=2.602727e-06
normRes=2.599006e-06
normRes=2.595352e-06
normRes=2.591763e-06
normRes=2.588241e-06
normRes=2.584785e-06
normRes=2.581396e-06
normRes=2.578073e-06
normRes=2.574816e-06
normRes=2.571625e-06
normRes=2.568500e-06
normRes=2.565440e-06
normRes=2.562445e-06
normRes=2.559514e-06
normRes=2.556646e-06
normRes=2.553841e-06
normRes=2.551099e-06
normRes=2.548418e-06
normRes=2.545797e-06
normRes=2.543236e-06
normRes=2.540733e-06
normRes=2.538287e-06
normRes=2.535898e-06
normRes=2.533563e-06
normRes=2.531282e-06
normRes=2.529054e-06
normRes=2.526876e-06
normRes=2.524748e-06
normRes=2.522668e-06
normRes=2.520634e-06
normRes=2.518646e-06
normRes=2.516700e-06
normRes=2.514796e-06
normRes=2.512931e-06
normRes=2.511105e-06
normRes=2.509315e-06
normRes=2.507560e-06
normRes=2.505837e-06
normRes=2.504145e-06
normRes=2.502481e-06
normRes=2.500845e-06
normRes=2.499233e-06
normRes=2.497645e-06
normRes=2.496077e-06
normRes=2.494529e-06
normRes=2.492997e-06
normRes=2.491481e-06
normRes=2.489977e-06
normRes=2.488485e-06
normRes=2.487001e-06
normRes=2.485525e-06
normRes=2.484053e-06
normRes=2.482585e-06
normRes=2.481117e-06
normRes=2.479649e-06
normRes=2.478178e-06
normRes=2.476702e-06
normRes=2.475219e-06
normRes=2.473727e-06
normRes=2.472225e-06
normRes=2.470710e-06
normRes=2.469182e-06
normRes=2.467637e-06
normRes=2.466074e-06
normRes=2.464492e-06
normRes=2.462889e-06
normRes=2.461263e-06
normRes=2.459612e-06
normRes=2.457936e-06
normRes=2.456232e-06
normRes=2.454498e-06
normRes=2.452735e-06
normRes=2.450939e-06
normRes=2.449110e-06
normRes=2.447246e-06
normRes=2.445347e-06
normRes=2.443410e-06
normRes=2.441435e-06
normRes=2.439421e-06
normRes=2.437367e-06
normRes=2.435271e-06
normRes=2.433132e-06
normRes=2.430951e-06
normRes=2.428725e-06
normRes=2.426455e-06
normRes=2.424139e-06
normRes=2.421777e-06
normRes=2.419368e-06
normRes=2.416911e-06
normRes=2.414407e-06
normRes=2.411854e-06
normRes=2.409253e-06
normRes=2.406603e-06
normRes=2.403904e-06
normRes=2.401155e-06
normRes=2.398357e-06
normRes=2.395509e-06
normRes=2.392612e-06
normRes=2.389665e-06
normRes=2.386669e-06
normRes=2.383623e-06
normRes=2.380529e-06
normRes=2.377385e-06
normRes=2.374194e-06
normRes=2.370954e-06
normRes=2.367667e-06
normRes=2.364333e-06
normRes=2.360953e-06
normRes=2.357527e-06
normRes=2.354055e-06
normRes=2.350539e-06
normRes=2.346980e-06
normRes=2.343378e-06
normRes=2.339734e-06
normRes=2.336049e-06
normRes=2.332325e-06
normRes=2.328561e-06
normRes=2.324759e-06
normRes=2.320921e-06
normRes=2.317047e-06
normRes=2.313139e-06
normRes=2.309198e-06
normRes=2.305225e-06
normRes=2.301222e-06
normRes=2.297189e-06
normRes=2.293129e-06
normRes=2.289043e-06
normRes=2.284932e-06
normRes=2.280797e-06
normRes=2.276641e-06
normRes=2.272465e-06
normRes=2.268269e-06
normRes=2.264057e-06
normRes=2.259830e-06
normRes=2.255589e-06
normRes=2.251336e-06
normRes=2.247072e-06
normRes=2.242800e-06
normRes=2.238520e-06
normRes=2.234236e-06
normRes=2.229948e-06
normRes=2.225658e-06
normRes=2.221368e-06
normRes=2.217080e-06
normRes=2.212795e-06
normRes=2.208516e-06
normRes=2.204243e-06
normRes=2.199979e-06
normRes=2.195726e-06
normRes=2.191485e-06
normRes=2.187257e-06
normRes=2.183045e-06
normRes=2.178851e-06
normRes=2.174675e-06
normRes=2.170520e-06
normRes=2.166387e-06
normRes=2.162278e-06
normRes=2.158194e-06
normRes=2.154138e-06
normRes=2.150109e-06
normRes=2.146111e-06
normRes=2.142144e-06
normRes=2.138210e-06
normRes=2.134310e-06
normRes=2.130445e-06
normRes=2.126618e-06
normRes=2.122828e-06
normRes=2.119078e-06
normRes=2.115369e-06
normRes=2.111701e-06
normRes=2.108076e-06
normRes=2.104494e-06
normRes=2.100958e-06
normRes=2.097467e-06
normRes=2.094022e-06
normRes=2.090625e-06
normRes=2.087276e-06
normRes=2.083976e-06
normRes=2.080726e-06
normRes=2.077525e-06
normRes=2.074376e-06
normRes=2.071277e-06
normRes=2.068230e-06
normRes=2.065235e-06
normRes=2.062291e-06
normRes=2.059401e-06
normRes=2.056563e-06
normRes=2.053777e-06
normRes=2.051044e-06
normRes=2.048364e-06
normRes=2.045737e-06
normRes=2.043162e-06
normRes=2.040639e-06
normRes=2.038169e-06
normRes=2.035750e-06
normRes=2.033382e-06
normRes=2.031066e-06
normRes=2.028799e-06
normRes=2.026583e-06
normRes=2.024415e-06
normRes=2.022296e-06
normRes=2.020225e-06
normRes=2.018201e-06
normRes=2.016224e-06
normRes=2.014291e-06
normRes=2.012403e-06
normRes=2.010558e-06
normRes=2.008756e-06
normRes=2.006995e-06
normRes=2.005274e-06
normRes=2.003593e-06
normRes=2.001949e-06
normRes=2.000342e-06
normRes=1.998770e-06
normRes=1.997232e-06
normRes=1.995727e-06
normRes=1.994253e-06
normRes=1.992809e-06
normRes=1.991394e-06
normRes=1.990005e-06
normRes=1.988643e-06
normRes=1.987304e-06
normRes=1.985988e-06
normRes=1.984693e-06
normRes=1.983418e-06
normRes=1.982160e-06
normRes=1.980919e-06
normRes=1.979692e-06
normRes=1.978479e-06
normRes=1.977278e-06
normRes=1.976086e-06
normRes=1.974903e-06
normRes=1.973727e-06
normRes=1.972556e-06
normRes=1.971389e-06
normRes=1.970223e-06
normRes=1.969059e-06
normRes=1.967893e-06
normRes=1.966724e-06
normRes=1.965552e-06
normRes=1.964374e-06
normRes=1.963188e-06
normRes=1.961994e-06
normRes=1.960790e-06
normRes=1.959574e-06
normRes=1.958346e-06
normRes=1.957103e-06
normRes=1.955844e-06
normRes=1.954568e-06
normRes=1.953274e-06
normRes=1.951960e-06
normRes=1.950625e-06
normRes=1.949268e-06
normRes=1.947888e-06
normRes=1.946483e-06
normRes=1.945053e-06
normRes=1.943596e-06
normRes=1.942111e-06
normRes=1.940598e-06
normRes=1.939055e-06
normRes=1.937482e-06
normRes=1.935877e-06
normRes=1.934240e-06
normRes=1.932570e-06
normRes=1.930867e-06
normRes=1.929129e-06
normRes=1.927355e-06
normRes=1.925546e-06
normRes=1.923701e-06
normRes=1.921819e-06
normRes=1.919900e-06
normRes=1.917943e-06
normRes=1.915948e-06
normRes=1.913915e-06
normRes=1.911843e-06
normRes=1.909732e-06
normRes=1.907582e-06
normRes=1.905393e-06
normRes=1.903164e-06
normRes=1.900896e-06
normRes=1.898589e-06
normRes=1.896243e-06
normRes=1.893857e-06
normRes=1.891432e-06
normRes=1.888969e-06
normRes=1.886467e-06
normRes=1.883926e-06
normRes=1.881348e-06
normRes=1.878731e-06
normRes=1.876078e-06
normRes=1.873388e-06
normRes=1.870662e-06
normRes=1.867900e-06
normRes=1.865103e-06
normRes=1.862271e-06
normRes=1.859406e-06
normRes=1.856507e-06
normRes=1.853576e-06
normRes=1.850614e-06
normRes=1.847621e-06
normRes=1.844598e-06
normRes=1.841546e-06
normRes=1.838466e-06
normRes=1.835359e-06
normRes=1.832226e-06
normRes=1.829068e-06
normRes=1.825886e-06
normRes=1.822681e-06
normRes=1.819454e-06
normRes=1.816207e-06
normRes=1.812940e-06
normRes=1.809655e-06
normRes=1.806353e-06
normRes=1.803036e-06
normRes=1.799703e-06
normRes=1.796358e-06
normRes=1.793000e-06
normRes=1.789632e-06
normRes=1.786254e-06
normRes=1.782869e-06
normRes=1.779477e-06
normRes=1.776079e-06
normRes=1.772678e-06
normRes=1.769274e-06
normRes=1.765869e-06
normRes=1.762464e-06
normRes=1.759061e-06
normRes=1.755661e-06
normRes=1.752266e-06
normRes=1.748876e-06
normRes=1.745493e-06
normRes=1.742119e-06
normRes=1.738754e-06
normRes=1.735401e-06
normRes=1.732061e-06
normRes=1.728734e-06
normRes=1.725423e-06
normRes=1.722128e-06
normRes=1.718852e-06
normRes=1.715594e-06
normRes=1.712357e-06
normRes=1.709141e-06
normRes=1.705948e-06
normRes=1.702779e-06
normRes=1.699636e-06
normRes=1.696518e-06
normRes=1.693428e-06
normRes=1.690366e-06
normRes=1.687334e-06
normRes=1.684332e-06
normRes=1.681362e-06
normRes=1.678424e-06
normRes=1.675519e-06
normRes=1.672648e-06
normRes=1.669813e-06
normRes=1.667012e-06
normRes=1.664249e-06
normRes=1.661522e-06
normRes=1.658833e-06
normRes=1.656182e-06
normRes=1.653571e-06
normRes=1.650998e-06
normRes=1.648466e-06
normRes=1.645973e-06
normRes=1.643522e-06
normRes=1.641111e-06
normRes=1.638742e-06
normRes=1.636414e-06
normRes=1.634127e-06
normRes=1.631883e-06
normRes=1.629680e-06
normRes=1.627519e-06
normRes=1.625400e-06
normRes=1.623322e-06
normRes=1.621287e-06
normRes=1.619292e-06
normRes=1.617339e-06
normRes=1.615427e-06
normRes=1.613556e-06
normRes=1.611725e-06
normRes=1.609933e-06
normRes=1.608182e-06
normRes=1.606469e-06
normRes=1.604794e-06
normRes=1.603158e-06
normRes=1.601558e-06
normRes=1.599996e-06
normRes=1.598468e-06
normRes=1.596977e-06
normRes=1.595519e-06
normRes=1.594095e-06
normRes=1.592703e-06
normRes=1.591344e-06
normRes=1.590015e-06
normRes=1.588715e-06
normRes=1.587445e-06
normRes=1.586203e-06
normRes=1.584987e-06
normRes=1.583798e-06
normRes=1.582632e-06
normRes=1.581491e-06
normRes=1.580372e-06
normRes=1.579274e-06
normRes=1.578196e-06
normRes=1.577137e-06
normRes=1.576096e-06
normRes=1.575071e-06
normRes=1.574061e-06
normRes=1.573066e-06
normRes=1.572083e-06
normRes=1.571112e-06
normRes=1.570151e-06
normRes=1.569199e-06
normRes=1.568254e-06
normRes=1.567317e-06
normRes=1.566384e-06
normRes=1.565455e-06
normRes=1.564529e-06
normRes=1.563604e-06
normRes=1.562680e-06
normRes=1.561754e-06
normRes=1.560826e-06
normRes=1.559895e-06
normRes=1.558959e-06
normRes=1.558017e-06
normRes=1.557067e-06
normRes=1.556110e-06
normRes=1.555143e-06
normRes=1.554166e-06
normRes=1.553177e-06
normRes=1.552175e-06
normRes=1.551160e-06
normRes=1.550130e-06
normRes=1.549084e-06
normRes=1.548021e-06
normRes=1.546941e-06
normRes=1.545841e-06
normRes=1.544723e-06
normRes=1.543583e-06
normRes=1.542423e-06
normRes=1.541240e-06
normRes=1.540035e-06
normRes=1.538806e-06
normRes=1.537552e-06
normRes=1.536274e-06
normRes=1.534970e-06
normRes=1.533639e-06
normRes=1.532282e-06
normRes=1.530897e-06
normRes=1.529484e-06
normRes=1.528043e-06
normRes=1.526572e-06
normRes=1.525073e-06
normRes=1.523544e-06
normRes=1.521985e-06
normRes=1.520396e-06
normRes=1.518776e-06
normRes=1.517126e-06
normRes=1.515444e-06
normRes=1.513732e-06
normRes=1.511988e-06
normRes=1.510213e-06
normRes=1.508407e-06
normRes=1.506570e-06
normRes=1.504702e-06
normRes=1.502802e-06
normRes=1.500872e-06
normRes=1.498911e-06
normRes=1.496919e-06
normRes=1.494897e-06
normRes=1.492844e-06
normRes=1.490762e-06
normRes=1.488651e-06
normRes=1.486510e-06
normRes=1.484341e-06
normRes=1.482143e-06
normRes=1.479918e-06
normRes=1.477665e-06
normRes=1.475386e-06
normRes=1.473080e-06
normRes=1.470749e-06
normRes=1.468393e-06
normRes=1.466013e-06
normRes=1.463609e-06
normRes=1.461182e-06
normRes=1.458734e-06
normRes=1.456264e-06
normRes=1.453773e-06
normRes=1.451263e-06
normRes=1.448734e-06
normRes=1.446187e-06
normRes=1.443622e-06
normRes=1.441042e-06
normRes=1.438446e-06
normRes=1.435836e-06
normRes=1.433213e-06
normRes=1.430577e-06
normRes=1.427930e-06
normRes=1.425273e-06
normRes=1.422606e-06
normRes=1.419932e-06
normRes=1.417249e-06
normRes=1.414561e-06
normRes=1.411868e-06
normRes=1.409171e-06
normRes=1.406471e-06
normRes=1.403769e-06
normRes=1.401066e-06
normRes=1.398364e-06
normRes=1.395663e-06
normRes=1.392965e-06
normRes=1.390271e-06
normRes=1.387581e-06
normRes=1.384897e-06
normRes=1.382221e-06
normRes=1.379552e-06
normRes=1.376892e-06
normRes=1.374243e-06
normRes=1.371605e-06
normRes=1.368979e-06
normRes=1.366367e-06
normRes=1.363769e-06
normRes=1.361186e-06
normRes=1.358620e-06
normRes=1.356071e-06
normRes=1.353541e-06
normRes=1.351029e-06
normRes=1.348538e-06
normRes=1.346068e-06
normRes=1.343619e-06
normRes=1.341194e-06
normRes=1.338792e-06
normRes=1.336414e-06
normRes=1.334061e-06
normRes=1.331734e-06
normRes=1.329434e-06
normRes=1.327160e-06
normRes=1.324915e-06
normRes=1.322698e-06
normRes=1.320510e-06
normRes=1.318351e-06
normRes=1.316223e-06
normRes=1.314125e-06
normRes=1.312058e-06
normRes=1.310022e-06
normRes=1.308018e-06
normRes=1.306046e-06
normRes=1.304107e-06
normRes=1.302200e-06
normRes=1.300325e-06
normRes=1.298484e-06
normRes=1.296675e-06
normRes=1.294900e-06
normRes=1.293158e-06
normRes=1.291449e-06
normRes=1.289774e-06
normRes=1.288131e-06
normRes=1.286522e-06
normRes=1.284945e-06
normRes=1.283401e-06
normRes=1.281890e-06
normRes=1.280411e-06
normRes=1.278963e-06
normRes=1.277548e-06
normRes=1.276163e-06
normRes=1.274810e-06
normRes=1.273486e-06
normRes=1.272193e-06
normRes=1.270929e-06
normRes=1.269694e-06
normRes=1.268488e-06
normRes=1.267309e-06
normRes=1.266157e-06
normRes=1.265032e-06
normRes=1.263932e-06
normRes=1.262858e-06
normRes=1.261807e-06
normRes=1.260781e-06
normRes=1.259777e-06
normRes=1.258795e-06
normRes=1.257834e-06
normRes=1.256894e-06
normRes=1.255972e-06
normRes=1.255070e-06
normRes=1.254185e-06
normRes=1.253316e-06
normRes=1.252464e-06
normRes=1.251626e-06
normRes=1.250802e-06
normRes=1.249991e-06
normRes=1.249192e-06
normRes=1.248404e-06
normRes=1.247626e-06
normRes=1.246857e-06
normRes=1.246095e-06
normRes=1.245341e-06
normRes=1.244593e-06
normRes=1.243849e-06
normRes=1.243109e-06
normRes=1.242373e-06
normRes=1.241638e-06
normRes=1.240904e-06
normRes=1.240170e-06
normRes=1.239435e-06
normRes=1.238698e-06
normRes=1.237958e-06
normRes=1.237214e-06
normRes=1.236466e-06
normRes=1.235711e-06
normRes=1.234950e-06
normRes=1.234181e-06
normRes=1.233404e-06
normRes=1.232617e-06
normRes=1.231820e-06
normRes=1.231012e-06
normRes=1.230192e-06
normRes=1.229359e-06
normRes=1.228513e-06
normRes=1.227653e-06
normRes=1.226777e-06
normRes=1.225886e-06
normRes=1.224979e-06
normRes=1.224054e-06
normRes=1.223112e-06
normRes=1.222152e-06
normRes=1.221173e-06
normRes=1.220174e-06
normRes=1.219155e-06
normRes=1.218116e-06
normRes=1.217056e-06
normRes=1.215975e-06
normRes=1.214871e-06
normRes=1.213746e-06
normRes=1.212597e-06
normRes=1.211426e-06
normRes=1.210231e-06
normRes=1.209013e-06
normRes=1.207771e-06
normRes=1.206505e-06
normRes=1.205215e-06
normRes=1.203900e-06
normRes=1.202561e-06
normRes=1.201197e-06
normRes=1.199809e-06
normRes=1.198395e-06
normRes=1.196957e-06
normRes=1.195494e-06
normRes=1.194006e-06
normRes=1.192494e-06
normRes=1.190957e-06
normRes=1.189396e-06
normRes=1.187810e-06
normRes=1.186201e-06
normRes=1.184567e-06
normRes=1.182910e-06
normRes=1.181230e-06
normRes=1.179526e-06
normRes=1.177800e-06
normRes=1.176052e-06
normRes=1.174281e-06
normRes=1.172489e-06
normRes=1.170676e-06
normRes=1.168842e-06
normRes=1.166988e-06
normRes=1.165114e-06
normRes=1.163222e-06
normRes=1.161310e-06
normRes=1.159381e-06
normRes=1.157434e-06
normRes=1.155470e-06
normRes=1.153490e-06
normRes=1.151495e-06
normRes=1.149485e-06
normRes=1.147460e-06
normRes=1.145423e-06
normRes=1.143372e-06
normRes=1.141310e-06
normRes=1.139236e-06
normRes=1.137152e-06
normRes=1.135058e-06
normRes=1.132956e-06
normRes=1.130845e-06
normRes=1.128727e-06
normRes=1.126603e-06
normRes=1.124473e-06
normRes=1.122339e-06
normRes=1.120200e-06
normRes=1.118059e-06
normRes=1.115916e-06
normRes=1.113771e-06
normRes=1.111626e-06
normRes=1.109481e-06
normRes=1.107338e-06
normRes=1.105197e-06
normRes=1.103059e-06
normRes=1.100925e-06
normRes=1.098796e-06
normRes=1.096673e-06
normRes=1.094556e-06
normRes=1.092447e-06
normRes=1.090345e-06
normRes=1.088253e-06
normRes=1.086171e-06
normRes=1.084100e-06
normRes=1.082040e-06
normRes=1.079993e-06
normRes=1.077959e-06
normRes=1.075938e-06
normRes=1.073933e-06
normRes=1.071942e-06
normRes=1.069968e-06
normRes=1.068011e-06
normRes=1.066071e-06
normRes=1.064149e-06
normRes=1.062246e-06
normRes=1.060362e-06
normRes=1.058499e-06
normRes=1.056656e-06
normRes=1.054834e-06
normRes=1.053034e-06
normRes=1.051256e-06
normRes=1.049501e-06
normRes=1.047769e-06
normRes=1.046060e-06
normRes=1.044375e-06
normRes=1.042715e-06
normRes=1.041079e-06
normRes=1.039468e-06
normRes=1.037882e-06
normRes=1.036322e-06
normRes=1.034787e-06
normRes=1.033279e-06
normRes=1.031796e-06
normRes=1.030339e-06
normRes=1.028909e-06
normRes=1.027505e-06
normRes=1.026128e-06
normRes=1.024776e-06
normRes=1.023451e-06
normRes=1.022153e-06
normRes=1.020880e-06
normRes=1.019634e-06
normRes=1.018413e-06
normRes=1.017219e-06
normRes=1.016050e-06
normRes=1.014906e-06
normRes=1.013787e-06
normRes=1.012693e-06
normRes=1.011623e-06
normRes=1.010577e-06
normRes=1.009555e-06
normRes=1.008557e-06
normRes=1.007581e-06
normRes=1.006627e-06
normRes=1.005696e-06
normRes=1.004786e-06
normRes=1.003897e-06
normRes=1.003028e-06
normRes=1.002179e-06
normRes=1.001349e-06
normRes=1.000537e-06
normRes=9.997438e-07
normRes=9.989677e-07
normRes=9.982082e-07
normRes=9.974647e-07
normRes=9.967365e-07
normRes=9.960228e-07
normRes=9.953230e-07
normRes=9.946363e-07
normRes=9.939619e-07
normRes=9.932992e-07
normRes=9.926473e-07
normRes=9.920055e-07
normRes=9.913730e-07
normRes=9.907490e-07
normRes=9.901327e-07
normRes=9.895234e-07
normRes=9.889203e-07
normRes=9.883225e-07
normRes=9.877292e-07
normRes=9.871397e-07
normRes=9.865532e-07
normRes=9.859689e-07
normRes=9.853859e-07
normRes=9.848035e-07
normRes=9.842209e-07
normRes=9.836373e-07
normRes=9.830520e-07
normRes=9.824641e-07
normRes=9.818730e-07
normRes=9.812779e-07
normRes=9.806781e-07
normRes=9.800728e-07
normRes=9.794612e-07
normRes=9.788428e-07
normRes=9.782169e-07
normRes=9.775826e-07
normRes=9.769395e-07
normRes=9.762868e-07
normRes=9.756239e-07
normRes=9.749501e-07
normRes=9.742650e-07
normRes=9.735679e-07
normRes=9.728583e-07
normRes=9.721356e-07
normRes=9.713992e-07
normRes=9.706487e-07
normRes=9.698837e-07
normRes=9.691035e-07
normRes=9.683079e-07
normRes=9.674963e-07
normRes=9.666683e-07
normRes=9.658237e-07
normRes=9.649619e-07
normRes=9.640828e-07
normRes=9.631859e-07
normRes=9.622710e-07
normRes=9.613379e-07
normRes=9.603862e-07
normRes=9.594157e-07
normRes=9.584263e-07
normRes=9.574178e-07
normRes=9.563900e-07
normRes=9.553428e-07
normRes=9.542761e-07
normRes=9.531898e-07
normRes=9.520839e-07
normRes=9.509583e-07
normRes=9.498130e-07
normRes=9.486481e-07
normRes=9.474636e-07
normRes=9.462595e-07
normRes=9.450359e-07
normRes=9.437930e-07
normRes=9.425309e-07
normRes=9.412496e-07
normRes=9.399495e-07
normRes=9.386307e-07
normRes=9.372934e-07
normRes=9.359379e-07
normRes=9.345644e-07
normRes=9.331732e-07
normRes=9.317646e-07
normRes=9.303391e-07
normRes=9.288968e-07
normRes=9.274381e-07
normRes=9.259636e-07
normRes=9.244735e-07
normRes=9.229683e-07
normRes=9.214484e-07
normRes=9.199143e-07
normRes=9.183664e-07
normRes=9.168054e-07
normRes=9.152315e-07
normRes=9.136455e-07
normRes=9.120478e-07
normRes=9.104390e-07
normRes=9.088196e-07
normRes=9.071903e-07
normRes=9.055516e-07
normRes=9.039041e-07
normRes=9.022484e-07
normRes=9.005852e-07
normRes=8.989151e-07
normRes=8.972388e-07
normRes=8.955568e-07
normRes=8.938699e-07
normRes=8.921787e-07
normRes=8.904839e-07
normRes=8.887862e-07
normRes=8.870863e-07
normRes=8.853847e-07
normRes=8.836824e-07
normRes=8.819798e-07
normRes=8.802778e-07
normRes=8.785769e-07
normRes=8.768780e-07
normRes=8.751817e-07
normRes=8.734886e-07
normRes=8.717996e-07
normRes=8.701152e-07
normRes=8.684361e-07
normRes=8.667631e-07
normRes=8.650968e-07
normRes=8.634378e-07
normRes=8.617868e-07
normRes=8.601445e-07
normRes=8.585115e-07
normRes=8.568884e-07
normRes=8.552759e-07
normRes=8.536745e-07
normRes=8.520848e-07
normRes=8.505075e-07
normRes=8.489431e-07
normRes=8.473921e-07
normRes=8.458551e-07
normRes=8.443326e-07
normRes=8.428251e-07
normRes=8.413332e-07
normRes=8.398572e-07
normRes=8.383976e-07
normRes=8.369549e-07
normRes=8.355295e-07
normRes=8.341218e-07
normRes=8.327321e-07
normRes=8.313608e-07
normRes=8.300082e-07
normRes=8.286747e-07
normRes=8.273604e-07
normRes=8.260658e-07
normRes=8.247910e-07
normRes=8.235363e-07
normRes=8.223018e-07
normRes=8.210877e-07
normRes=8.198942e-07
normRes=8.187213e-07
normRes=8.175692e-07
normRes=8.164380e-07
normRes=8.153276e-07
normRes=8.142382e-07
normRes=8.131697e-07
normRes=8.121221e-07
normRes=8.110954e-07
normRes=8.100894e-07
normRes=8.091041e-07
normRes=8.081393e-07
normRes=8.071949e-07
normRes=8.062708e-07
normRes=8.053667e-07
normRes=8.044824e-07
normRes=8.036178e-07
normRes=8.027724e-07
normRes=8.019461e-07
normRes=8.011385e-07
normRes=8.003493e-07
normRes=7.995782e-07
normRes=7.988249e-07
normRes=7.980888e-07
normRes=7.973696e-07
normRes=7.966670e-07
normRes=7.959804e-07
normRes=7.953094e-07
normRes=7.946535e-07
normRes=7.940123e-07
normRes=7.933852e-07
normRes=7.927718e-07
normRes=7.921715e-07
normRes=7.915837e-07
normRes=7.910080e-07
normRes=7.904437e-07
normRes=7.898902e-07
normRes=7.893471e-07
normRes=7.888137e-07
normRes=7.882894e-07
normRes=7.877735e-07
normRes=7.872656e-07
normRes=7.867649e-07
normRes=7.862709e-07
normRes=7.857829e-07
normRes=7.853002e-07
normRes=7.848224e-07
normRes=7.843486e-07
normRes=7.838784e-07
normRes=7.834110e-07
normRes=7.829458e-07
normRes=7.824823e-07
normRes=7.820197e-07
normRes=7.815575e-07
normRes=7.810950e-07
normRes=7.806315e-07
normRes=7.801666e-07
normRes=7.796996e-07
normRes=7.792299e-07
normRes=7.787569e-07
normRes=7.782800e-07
normRes=7.777986e-07
normRes=7.773123e-07
normRes=7.768203e-07
normRes=7.763223e-07
normRes=7.758176e-07
normRes=7.753057e-07
normRes=7.747861e-07
normRes=7.742583e-07
normRes=7.737219e-07
normRes=7.731763e-07
normRes=7.726212e-07
normRes=7.720560e-07
normRes=7.714803e-07
normRes=7.708937e-07
normRes=7.702959e-07
normRes=7.696864e-07
normRes=7.690648e-07
normRes=7.684309e-07
normRes=7.677843e-07
normRes=7.671246e-07
normRes=7.664516e-07
normRes=7.657651e-07
normRes=7.650646e-07
normRes=7.643500e-07
normRes=7.636211e-07
normRes=7.628776e-07
normRes=7.621194e-07
normRes=7.613463e-07
normRes=7.605581e-07
normRes=7.597547e-07
normRes=7.589360e-07
normRes=7.581018e-07
normRes=7.572522e-07
normRes=7.563871e-07
normRes=7.555063e-07
normRes=7.546099e-07
normRes=7.536979e-07
normRes=7.527703e-07
normRes=7.518272e-07
normRes=7.508685e-07
normRes=7.498944e-07
normRes=7.489050e-07
normRes=7.479003e-07
normRes=7.468805e-07
normRes=7.458457e-07
normRes=7.447961e-07
normRes=7.437319e-07
normRes=7.426533e-07
normRes=7.415604e-07
normRes=7.404536e-07
normRes=7.393330e-07
normRes=7.381989e-07
normRes=7.370516e-07
normRes=7.358915e-07
normRes=7.347187e-07
normRes=7.335337e-07
normRes=7.323367e-07
normRes=7.311282e-07
normRes=7.299084e-07
normRes=7.286779e-07
normRes=7.274369e-07
normRes=7.261858e-07
normRes=7.249252e-07
normRes=7.236553e-07
normRes=7.223768e-07
normRes=7.210899e-07
normRes=7.197952e-07
normRes=7.184932e-07
normRes=7.171843e-07
normRes=7.158690e-07
normRes=7.145478e-07
normRes=7.132212e-07
normRes=7.118898e-07
normRes=7.105540e-07
normRes=7.092144e-07
normRes=7.078715e-07
normRes=7.065259e-07
normRes=7.051780e-07
normRes=7.038285e-07
normRes=7.024778e-07
normRes=7.011265e-07
normRes=6.997752e-07
normRes=6.984244e-07
normRes=6.970747e-07
normRes=6.957266e-07
normRes=6.943807e-07
normRes=6.930375e-07
normRes=6.916975e-07
normRes=6.903614e-07
normRes=6.890296e-07
normRes=6.877027e-07
normRes=6.863812e-07
normRes=6.850656e-07
normRes=6.837565e-07
normRes=6.824544e-07
normRes=6.811597e-07
normRes=6.798730e-07
normRes=6.785948e-07
normRes=6.773255e-07
normRes=6.760656e-07
normRes=6.748156e-07
normRes=6.735759e-07
normRes=6.723470e-07
normRes=6.711292e-07
normRes=6.699231e-07
normRes=6.687289e-07
normRes=6.675471e-07
normRes=6.663781e-07
normRes=6.652222e-07
normRes=6.640797e-07
normRes=6.629510e-07
normRes=6.618364e-07
normRes=6.607361e-07
normRes=6.596506e-07
normRes=6.585799e-07
normRes=6.575244e-07
normRes=6.564842e-07
normRes=6.554597e-07
normRes=6.544509e-07
normRes=6.534581e-07
normRes=6.524813e-07
normRes=6.515208e-07
normRes=6.505766e-07
normRes=6.496489e-07
normRes=6.487376e-07
normRes=6.478429e-07
normRes=6.469648e-07
normRes=6.461033e-07
normRes=6.452584e-07
normRes=6.444301e-07
normRes=6.436183e-07
normRes=6.428230e-07
normRes=6.420441e-07
normRes=6.412815e-07
normRes=6.405350e-07
normRes=6.398046e-07
normRes=6.390900e-07
normRes=6.383912e-07
normRes=6.377078e-07
normRes=6.370398e-07
normRes=6.363868e-07
normRes=6.357486e-07
normRes=6.351250e-07
normRes=6.345157e-07
normRes=6.339204e-07
normRes=6.333388e-07
normRes=6.327705e-07
normRes=6.322153e-07
normRes=6.316727e-07
normRes=6.311425e-07
normRes=6.306242e-07
normRes=6.301174e-07
normRes=6.296218e-07
normRes=6.291370e-07
normRes=6.286624e-07
normRes=6.281978e-07
normRes=6.277426e-07
normRes=6.272964e-07
normRes=6.268587e-07
normRes=6.264291e-07
normRes=6.260072e-07
normRes=6.255923e-07
normRes=6.251842e-07
normRes=6.247821e-07
normRes=6.243858e-07
normRes=6.239946e-07
normRes=6.236081e-07
normRes=6.232258e-07
normRes=6.228472e-07
normRes=6.224718e-07
normRes=6.220990e-07
normRes=6.217284e-07
normRes=6.213595e-07
normRes=6.209918e-07
normRes=6.206247e-07
normRes=6.202578e-07
normRes=6.198906e-07
normRes=6.195226e-07
normRes=6.191533e-07
normRes=6.187823e-07
normRes=6.184090e-07
normRes=6.180330e-07
normRes=6.176539e-07
normRes=6.172711e-07
normRes=6.168842e-07
normRes=6.164929e-07
normRes=6.160966e-07
normRes=6.156949e-07
normRes=6.152875e-07
normRes=6.148739e-07
normRes=6.144537e-07
normRes=6.140266e-07
normRes=6.135921e-07
normRes=6.131500e-07
normRes=6.126998e-07
normRes=6.122413e-07
normRes=6.117740e-07
normRes=6.112978e-07
normRes=6.108122e-07
normRes=6.103170e-07
normRes=6.098119e-07
normRes=6.092968e-07
normRes=6.087712e-07
normRes=6.082350e-07
normRes=6.076879e-07
normRes=6.071298e-07
normRes=6.065605e-07
normRes=6.059797e-07
normRes=6.053874e-07
normRes=6.047833e-07
normRes=6.041674e-07
normRes=6.035395e-07
normRes=6.028995e-07
normRes=6.022474e-07
normRes=6.015830e-07
normRes=6.009063e-07
normRes=6.002172e-07
normRes=5.995158e-07
normRes=5.988019e-07
normRes=5.980757e-07
normRes=5.973371e-07
normRes=5.965862e-07
normRes=5.958229e-07
normRes=5.950474e-07
normRes=5.942598e-07
normRes=5.934600e-07
normRes=5.926483e-07
normRes=5.918247e-07
normRes=5.909894e-07
normRes=5.901426e-07
normRes=5.892843e-07
normRes=5.884147e-07
normRes=5.875341e-07
normRes=5.866426e-07
normRes=5.857405e-07
normRes=5.848279e-07
normRes=5.839051e-07
normRes=5.829724e-07
normRes=5.820300e-07
normRes=5.810782e-07
normRes=5.801172e-07
normRes=5.791474e-07
normRes=5.781691e-07
normRes=5.771826e-07
normRes=5.761881e-07
normRes=5.751861e-07
normRes=5.741769e-07
normRes=5.731608e-07
normRes=5.721382e-07
normRes=5.711094e-07
normRes=5.700749e-07
normRes=5.690350e-07
normRes=5.679901e-07
normRes=5.669406e-07
normRes=5.658870e-07
normRes=5.648295e-07
normRes=5.637687e-07
normRes=5.627049e-07
normRes=5.616386e-07
normRes=5.605702e-07
normRes=5.595001e-07
normRes=5.584287e-07
normRes=5.573565e-07
normRes=5.562840e-07
normRes=5.552115e-07
normRes=5.541395e-07
normRes=5.530684e-07
normRes=5.519987e-07
normRes=5.509308e-07
normRes=5.498652e-07
normRes=5.488022e-07
normRes=5.477423e-07
normRes=5.466860e-07
normRes=5.456336e-07
normRes=5.445856e-07
normRes=5.435423e-07
normRes=5.425043e-07
normRes=5.414719e-07
normRes=5.404455e-07
normRes=5.394255e-07
normRes=5.384123e-07
normRes=5.374062e-07
normRes=5.364077e-07
normRes=5.354171e-07
normRes=5.344348e-07
normRes=5.334611e-07
normRes=5.324963e-07
normRes=5.315407e-07
normRes=5.305948e-07
normRes=5.296587e-07
normRes=5.287328e-07
normRes=5.278174e-07
normRes=5.269126e-07
normRes=5.260189e-07
normRes=5.251364e-07
normRes=5.242653e-07
normRes=5.234059e-07
normRes=5.225584e-07
normRes=5.217230e-07
normRes=5.208998e-07
normRes=5.200890e-07
normRes=5.192907e-07
normRes=5.185051e-07
normRes=5.177323e-07
normRes=5.169725e-07
normRes=5.162255e-07
normRes=5.154917e-07
normRes=5.147709e-07
normRes=5.140633e-07
normRes=5.133689e-07
normRes=5.126877e-07
normRes=5.120196e-07
normRes=5.113647e-07
normRes=5.107228e-07
normRes=5.100941e-07
normRes=5.094784e-07
normRes=5.088755e-07
normRes=5.082855e-07
normRes=5.077082e-07
normRes=5.071434e-07
normRes=5.065911e-07
normRes=5.060511e-07
normRes=5.055231e-07
normRes=5.050071e-07
normRes=5.045028e-07
normRes=5.040101e-07
normRes=5.035286e-07
normRes=5.030582e-07
normRes=5.025986e-07
normRes=5.021496e-07
normRes=5.017108e-07
normRes=5.012821e-07
normRes=5.008631e-07
normRes=5.004535e-07
normRes=5.000530e-07
normRes=4.996613e-07
normRes=4.992780e-07
normRes=4.989029e-07
normRes=4.985356e-07
normRes=4.981757e-07
normRes=4.978229e-07
normRes=4.974767e-07
normRes=4.971370e-07
normRes=4.968032e-07
normRes=4.964749e-07
normRes=4.961519e-07
normRes=4.958337e-07
normRes=4.955200e-07
normRes=4.952103e-07
normRes=4.949042e-07
normRes=4.946013e-07
normRes=4.943013e-07
normRes=4.940038e-07
normRes=4.937083e-07
normRes=4.934144e-07
normRes=4.931218e-07
normRes=4.928301e-07
normRes=4.925388e-07
normRes=4.922476e-07
normRes=4.919560e-07
normRes=4.916638e-07
normRes=4.913704e-07
normRes=4.910756e-07
normRes=4.907790e-07
normRes=4.904801e-07
normRes=4.901786e-07
normRes=4.898742e-07
normRes=4.895665e-07
normRes=4.892552e-07
normRes=4.889398e-07
normRes=4.886202e-07
normRes=4.882959e-07
normRes=4.879666e-07
normRes=4.876321e-07
normRes=4.872920e-07
normRes=4.869460e-07
normRes=4.865939e-07
normRes=4.862353e-07
normRes=4.858701e-07
normRes=4.854979e-07
normRes=4.851184e-07
normRes=4.847316e-07
normRes=4.843371e-07
normRes=4.839347e-07
normRes=4.835242e-07
normRes=4.831054e-07
normRes=4.826782e-07
normRes=4.822424e-07
normRes=4.817977e-07
normRes=4.813441e-07
normRes=4.808814e-07
normRes=4.804095e-07
normRes=4.799282e-07
normRes=4.794376e-07
normRes=4.789374e-07
normRes=4.784276e-07
normRes=4.779081e-07
normRes=4.773789e-07
normRes=4.768399e-07
normRes=4.762911e-07
normRes=4.757325e-07
normRes=4.751640e-07
normRes=4.745857e-07
normRes=4.739976e-07
normRes=4.733997e-07
normRes=4.727920e-07
normRes=4.721746e-07
normRes=4.715476e-07
normRes=4.709110e-07
normRes=4.702650e-07
normRes=4.696095e-07
normRes=4.689448e-07
normRes=4.682708e-07
normRes=4.675879e-07
normRes=4.668960e-07
normRes=4.661954e-07
normRes=4.654862e-07
normRes=4.647685e-07
normRes=4.640427e-07
normRes=4.633087e-07
normRes=4.625669e-07
normRes=4.618175e-07
normRes=4.610606e-07
normRes=4.602965e-07
normRes=4.595255e-07
normRes=4.587477e-07
normRes=4.579635e-07
normRes=4.571730e-07
normRes=4.563766e-07
normRes=4.555745e-07
normRes=4.547670e-07
normRes=4.539544e-07
normRes=4.531369e-07
normRes=4.523150e-07
normRes=4.514888e-07
normRes=4.506588e-07
normRes=4.498251e-07
normRes=4.489882e-07
normRes=4.481484e-07
normRes=4.473059e-07
normRes=4.464612e-07
normRes=4.456145e-07
normRes=4.447662e-07
normRes=4.439166e-07
normRes=4.430661e-07
normRes=4.422150e-07
normRes=4.413637e-07
normRes=4.405125e-07
normRes=4.396618e-07
normRes=4.388119e-07
normRes=4.379631e-07
normRes=4.371158e-07
normRes=4.362704e-07
normRes=4.354271e-07
normRes=4.345864e-07
normRes=4.337485e-07
normRes=4.329139e-07
normRes=4.320828e-07
normRes=4.312555e-07
normRes=4.304325e-07
normRes=4.296139e-07
normRes=4.288002e-07
normRes=4.279916e-07
normRes=4.271885e-07
normRes=4.263911e-07
normRes=4.255998e-07
normRes=4.248148e-07
normRes=4.240364e-07
normRes=4.232648e-07
normRes=4.225005e-07
normRes=4.217435e-07
normRes=4.209942e-07
normRes=4.202527e-07
normRes=4.195194e-07
normRes=4.187944e-07
normRes=4.180780e-07
normRes=4.173703e-07
normRes=4.166716e-07
normRes=4.159820e-07
normRes=4.153017e-07
normRes=4.146308e-07
normRes=4.139696e-07
normRes=4.133181e-07
normRes=4.126764e-07
normRes=4.120448e-07
normRes=4.114232e-07
normRes=4.108118e-07
normRes=4.102106e-07
normRes=4.096198e-07
normRes=4.090393e-07
normRes=4.084692e-07
normRes=4.079096e-07
normRes=4.073604e-07
normRes=4.068217e-07
normRes=4.062935e-07
normRes=4.057756e-07
normRes=4.052682e-07
normRes=4.047712e-07
normRes=4.042844e-07
normRes=4.038079e-07
normRes=4.033415e-07
normRes=4.028852e-07
normRes=4.024388e-07
normRes=4.020023e-07
normRes=4.015756e-07
normRes=4.011584e-07
normRes=4.007506e-07
normRes=4.003521e-07
normRes=3.999627e-07
normRes=3.995823e-07
normRes=3.992106e-07
normRes=3.988474e-07
normRes=3.984926e-07
normRes=3.981459e-07
normRes=3.978071e-07
normRes=3.974760e-07
normRes=3.971523e-07
normRes=3.968358e-07
normRes=3.965262e-07
normRes=3.962233e-07
normRes=3.959267e-07
normRes=3.956363e-07
normRes=3.953518e-07
normRes=3.950728e-07
normRes=3.947990e-07
normRes=3.945303e-07
normRes=3.942662e-07
normRes=3.940065e-07
normRes=3.937509e-07
normRes=3.934991e-07
normRes=3.932507e-07
normRes=3.930054e-07
normRes=3.927630e-07
normRes=3.925231e-07
normRes=3.922854e-07
normRes=3.920495e-07
normRes=3.918153e-07
normRes=3.915822e-07
normRes=3.913502e-07
normRes=3.911187e-07
normRes=3.908875e-07
normRes=3.906564e-07
normRes=3.904249e-07
normRes=3.901928e-07
normRes=3.899597e-07
normRes=3.897255e-07
normRes=3.894897e-07
normRes=3.892521e-07
normRes=3.890124e-07
normRes=3.887703e-07
normRes=3.885256e-07
normRes=3.882779e-07
normRes=3.880269e-07
normRes=3.877726e-07
normRes=3.875144e-07
normRes=3.872523e-07
normRes=3.869860e-07
normRes=3.867151e-07
normRes=3.864396e-07
normRes=3.861592e-07
normRes=3.858736e-07
normRes=3.855826e-07
normRes=3.852861e-07
normRes=3.849839e-07
normRes=3.846757e-07
normRes=3.843613e-07
normRes=3.840407e-07
normRes=3.837137e-07
normRes=3.833800e-07
normRes=3.830396e-07
normRes=3.826924e-07
normRes=3.823381e-07
normRes=3.819767e-07
normRes=3.816080e-07
normRes=3.812321e-07
normRes=3.808487e-07
normRes=3.804578e-07
normRes=3.800593e-07
normRes=3.796532e-07
normRes=3.792394e-07
normRes=3.788179e-07
normRes=3.783886e-07
normRes=3.779515e-07
normRes=3.775066e-07
normRes=3.770540e-07
normRes=3.765935e-07
normRes=3.761252e-07
normRes=3.756491e-07
normRes=3.751653e-07
normRes=3.746739e-07
normRes=3.741747e-07
normRes=3.736680e-07
normRes=3.731538e-07
normRes=3.726321e-07
normRes=3.721031e-07
normRes=3.715668e-07
normRes=3.710234e-07
normRes=3.704729e-07
normRes=3.699155e-07
normRes=3.693513e-07
normRes=3.687805e-07
normRes=3.682031e-07
normRes=3.676193e-07
normRes=3.670294e-07
normRes=3.664334e-07
normRes=3.658316e-07
normRes=3.652241e-07
normRes=3.646110e-07
normRes=3.639927e-07
normRes=3.633693e-07
normRes=3.627409e-07
normRes=3.621079e-07
normRes=3.614705e-07
normRes=3.608288e-07
normRes=3.601830e-07
normRes=3.595335e-07
normRes=3.588805e-07
normRes=3.582241e-07
normRes=3.575648e-07
normRes=3.569026e-07
normRes=3.562378e-07
normRes=3.555708e-07
normRes=3.549018e-07
normRes=3.542310e-07
normRes=3.535587e-07
normRes=3.528852e-07
normRes=3.522107e-07
normRes=3.515356e-07
normRes=3.508600e-07
normRes=3.501843e-07
normRes=3.495088e-07
normRes=3.488336e-07
normRes=3.481592e-07
normRes=3.474857e-07
normRes=3.468135e-07
normRes=3.461428e-07
normRes=3.454738e-07
normRes=3.448069e-07
normRes=3.441424e-07
normRes=3.434804e-07
normRes=3.428214e-07
normRes=3.421654e-07
normRes=3.415128e-07
normRes=3.408638e-07
normRes=3.402187e-07
normRes=3.395778e-07
normRes=3.389412e-07
normRes=3.383092e-07
normRes=3.376820e-07
normRes=3.370599e-07
normRes=3.364432e-07
normRes=3.358319e-07
normRes=3.352263e-07
normRes=3.346266e-07
normRes=3.340330e-07
normRes=3.334458e-07
normRes=3.328650e-07
normRes=3.322909e-07
normRes=3.317235e-07
normRes=3.311632e-07
normRes=3.306100e-07
normRes=3.300641e-07
normRes=3.295255e-07
normRes=3.289945e-07
normRes=3.284711e-07
normRes=3.279555e-07
normRes=3.274478e-07
normRes=3.269479e-07
normRes=3.264561e-07
normRes=3.259724e-07
normRes=3.254968e-07
normRes=3.250294e-07
normRes=3.245703e-07
normRes=3.241194e-07
normRes=3.236768e-07
normRes=3.232425e-07
normRes=3.228165e-07
normRes=3.223988e-07
normRes=3.219894e-07
normRes=3.215883e-07
normRes=3.211953e-07
normRes=3.208105e-07
normRes=3.204339e-07
normRes=3.200652e-07
normRes=3.197046e-07
normRes=3.193518e-07
normRes=3.190068e-07
normRes=3.186696e-07
normRes=3.183399e-07
normRes=3.180176e-07
normRes=3.177028e-07
normRes=3.173951e-07
normRes=3.170945e-07
normRes=3.168007e-07
normRes=3.165138e-07
normRes=3.162334e-07
normRes=3.159594e-07
normRes=3.156917e-07
normRes=3.154300e-07
normRes=3.151742e-07
normRes=3.149241e-07
normRes=3.146794e-07
normRes=3.144399e-07
normRes=3.142055e-07
normRes=3.139759e-07
normRes=3.137510e-07
normRes=3.135303e-07
normRes=3.133138e-07
normRes=3.131013e-07
normRes=3.128924e-07
normRes=3.126869e-07
normRes=3.124846e-07
normRes=3.122852e-07
normRes=3.120886e-07
normRes=3.118944e-07
normRes=3.117023e-07
normRes=3.115123e-07
normRes=3.113239e-07
normRes=3.111370e-07
normRes=3.109513e-07
normRes=3.107665e-07
normRes=3.105824e-07
normRes=3.103987e-07
normRes=3.102153e-07
normRes=3.100318e-07
normRes=3.098480e-07
normRes=3.096636e-07
normRes=3.094785e-07
normRes=3.092923e-07
normRes=3.091049e-07
normRes=3.089161e-07
normRes=3.087255e-07
normRes=3.085329e-07
normRes=3.083382e-07
normRes=3.081412e-07
normRes=3.079415e-07
normRes=3.077390e-07
normRes=3.075335e-07
normRes=3.073249e-07
normRes=3.071128e-07
normRes=3.068972e-07
normRes=3.066777e-07
normRes=3.064544e-07
normRes=3.062269e-07
normRes=3.059951e-07
normRes=3.057589e-07
normRes=3.055181e-07
normRes=3.052726e-07
normRes=3.050222e-07
normRes=3.047667e-07
normRes=3.045062e-07
normRes=3.042403e-07
normRes=3.039691e-07
normRes=3.036924e-07
normRes=3.034101e-07
normRes=3.031222e-07
normRes=3.028285e-07
normRes=3.025290e-07
normRes=3.022235e-07
normRes=3.019121e-07
normRes=3.015947e-07
normRes=3.012712e-07
normRes=3.009416e-07
normRes=3.006059e-07
normRes=3.002639e-07
normRes=2.999158e-07
normRes=2.995616e-07
normRes=2.992011e-07
normRes=2.988344e-07
normRes=2.984615e-07
normRes=2.980825e-07
normRes=2.976973e-07
normRes=2.973061e-07
normRes=2.969088e-07
normRes=2.965054e-07
normRes=2.960962e-07
normRes=2.956810e-07
normRes=2.952600e-07
normRes=2.948332e-07
normRes=2.944008e-07
normRes=2.939628e-07
normRes=2.935194e-07
normRes=2.930706e-07
normRes=2.926165e-07
normRes=2.921572e-07
normRes=2.916930e-07
normRes=2.912238e-07
normRes=2.907498e-07
normRes=2.902713e-07
normRes=2.897882e-07
normRes=2.893008e-07
normRes=2.888093e-07
normRes=2.883137e-07
normRes=2.878143e-07
normRes=2.873112e-07
normRes=2.868045e-07
normRes=2.862946e-07
normRes=2.857815e-07
normRes=2.852654e-07
normRes=2.847466e-07
normRes=2.842252e-07
normRes=2.837014e-07
normRes=2.831754e-07
normRes=2.826474e-07
normRes=2.821177e-07
normRes=2.815864e-07
normRes=2.810537e-07
normRes=2.805199e-07
normRes=2.799852e-07
normRes=2.794497e-07
normRes=2.789138e-07
normRes=2.783775e-07
normRes=2.778412e-07
normRes=2.773051e-07
normRes=2.767693e-07
normRes=2.762341e-07
normRes=2.756998e-07
normRes=2.751664e-07
normRes=2.746343e-07
normRes=2.741037e-07
normRes=2.735747e-07
normRes=2.730476e-07
normRes=2.725226e-07
normRes=2.720000e-07
normRes=2.714798e-07
normRes=2.709624e-07
normRes=2.704479e-07
normRes=2.699365e-07
normRes=2.694284e-07
normRes=2.689238e-07
normRes=2.684229e-07
normRes=2.679259e-07
normRes=2.674329e-07
normRes=2.669442e-07
normRes=2.664599e-07
normRes=2.659801e-07
normRes=2.655051e-07
normRes=2.650349e-07
normRes=2.645697e-07
normRes=2.641098e-07
normRes=2.636551e-07
normRes=2.632059e-07
normRes=2.627622e-07
normRes=2.623242e-07
normRes=2.618920e-07
normRes=2.614657e-07
normRes=2.610454e-07
normRes=2.606312e-07
normRes=2.602231e-07
normRes=2.598213e-07
normRes=2.594258e-07
normRes=2.590367e-07
normRes=2.586540e-07
normRes=2.582777e-07
normRes=2.579080e-07
normRes=2.575448e-07
normRes=2.571882e-07
normRes=2.568382e-07
normRes=2.564948e-07
normRes=2.561579e-07
normRes=2.558276e-07
normRes=2.555040e-07
normRes=2.551868e-07
normRes=2.548762e-07
normRes=2.545720e-07
normRes=2.542742e-07
normRes=2.539829e-07
normRes=2.536978e-07
normRes=2.534190e-07
normRes=2.531464e-07
normRes=2.528799e-07
normRes=2.526193e-07
normRes=2.523647e-07
normRes=2.521159e-07
normRes=2.518728e-07
normRes=2.516352e-07
normRes=2.514031e-07
normRes=2.511764e-07
normRes=2.509548e-07
normRes=2.507383e-07
normRes=2.505268e-07
normRes=2.503200e-07
normRes=2.501178e-07
normRes=2.499201e-07
normRes=2.497267e-07
normRes=2.495374e-07
normRes=2.493521e-07
normRes=2.491706e-07
normRes=2.489927e-07
normRes=2.488182e-07
normRes=2.486470e-07
normRes=2.484789e-07
normRes=2.483136e-07
normRes=2.481510e-07
normRes=2.479909e-07
normRes=2.478331e-07
normRes=2.476774e-07
normRes=2.475236e-07
normRes=2.473715e-07
normRes=2.472209e-07
normRes=2.470717e-07
normRes=2.469235e-07
normRes=2.467762e-07
normRes=2.466297e-07
normRes=2.464837e-07
normRes=2.463379e-07
normRes=2.461923e-07
normRes=2.460466e-07
normRes=2.459007e-07
normRes=2.457543e-07
normRes=2.456072e-07
normRes=2.454593e-07
normRes=2.453103e-07
normRes=2.451602e-07
normRes=2.450086e-07
normRes=2.448555e-07
normRes=2.447006e-07
normRes=2.445438e-07
normRes=2.443849e-07
normRes=2.442238e-07
normRes=2.440602e-07
normRes=2.438941e-07
normRes=2.437252e-07
normRes=2.435535e-07
normRes=2.433787e-07
normRes=2.432008e-07
normRes=2.430196e-07
normRes=2.428350e-07
normRes=2.426469e-07
normRes=2.424550e-07
normRes=2.422594e-07
normRes=2.420599e-07
normRes=2.418564e-07
normRes=2.416488e-07
normRes=2.414370e-07
normRes=2.412209e-07
normRes=2.410004e-07
normRes=2.407755e-07
normRes=2.405461e-07
normRes=2.403121e-07
normRes=2.400735e-07
normRes=2.398301e-07
normRes=2.395821e-07
normRes=2.393292e-07
normRes=2.390715e-07
normRes=2.388090e-07
normRes=2.385415e-07
normRes=2.382692e-07
normRes=2.379920e-07
normRes=2.377099e-07
normRes=2.374228e-07
normRes=2.371308e-07
normRes=2.368339e-07
normRes=2.365322e-07
normRes=2.362255e-07
normRes=2.359141e-07
normRes=2.355978e-07
normRes=2.352768e-07
normRes=2.349510e-07
normRes=2.346206e-07
normRes=2.342856e-07
normRes=2.339460e-07
normRes=2.336019e-07
normRes=2.332535e-07
normRes=2.329007e-07
normRes=2.325436e-07
normRes=2.321824e-07
normRes=2.318171e-07
normRes=2.314479e-07
normRes=2.310748e-07
normRes=2.306979e-07
normRes=2.303173e-07
normRes=2.299333e-07
normRes=2.295458e-07
normRes=2.291550e-07
normRes=2.287611e-07
normRes=2.283641e-07
normRes=2.279642e-07
normRes=2.275616e-07
normRes=2.271564e-07
normRes=2.267486e-07
normRes=2.263386e-07
normRes=2.259264e-07
normRes=2.255122e-07
normRes=2.250961e-07
normRes=2.246783e-07
normRes=2.242590e-07
normRes=2.238382e-07
normRes=2.234163e-07
normRes=2.229934e-07
normRes=2.225695e-07
normRes=2.221450e-07
normRes=2.217199e-07
normRes=2.212944e-07
normRes=2.208688e-07
normRes=2.204432e-07
normRes=2.200177e-07
normRes=2.195925e-07
normRes=2.191678e-07
normRes=2.187438e-07
normRes=2.183207e-07
normRes=2.178986e-07
normRes=2.174776e-07
normRes=2.170581e-07
normRes=2.166400e-07
normRes=2.162237e-07
normRes=2.158092e-07
normRes=2.153967e-07
normRes=2.149865e-07
normRes=2.145786e-07
normRes=2.141732e-07
normRes=2.137704e-07
normRes=2.133705e-07
normRes=2.129735e-07
normRes=2.125796e-07
normRes=2.121890e-07
normRes=2.118017e-07
normRes=2.114180e-07
normRes=2.110379e-07
normRes=2.106616e-07
normRes=2.102892e-07
normRes=2.099208e-07
normRes=2.095565e-07
normRes=2.091964e-07
normRes=2.088407e-07
normRes=2.084894e-07
normRes=2.081426e-07
normRes=2.078005e-07
normRes=2.074630e-07
normRes=2.071304e-07
normRes=2.068025e-07
normRes=2.064796e-07
normRes=2.061616e-07
normRes=2.058487e-07
normRes=2.055408e-07
normRes=2.052380e-07
normRes=2.049404e-07
normRes=2.046479e-07
normRes=2.043607e-07
normRes=2.040786e-07
normRes=2.038018e-07
normRes=2.035302e-07
normRes=2.032639e-07
normRes=2.030027e-07
normRes=2.027468e-07
normRes=2.024961e-07
normRes=2.022505e-07
normRes=2.020101e-07
normRes=2.017747e-07
normRes=2.015444e-07
normRes=2.013191e-07
normRes=2.010988e-07
normRes=2.008833e-07
normRes=2.006727e-07
normRes=2.004668e-07
normRes=2.002656e-07
normRes=2.000690e-07
normRes=1.998769e-07
normRes=1.996892e-07
normRes=1.995058e-07
normRes=1.993266e-07
normRes=1.991515e-07
normRes=1.989805e-07
normRes=1.988133e-07
normRes=1.986499e-07
normRes=1.984901e-07
normRes=1.983338e-07
normRes=1.981810e-07
normRes=1.980313e-07
normRes=1.978849e-07
normRes=1.977413e-07
normRes=1.976007e-07
normRes=1.974627e-07
normRes=1.973273e-07
normRes=1.971943e-07
normRes=1.970635e-07
normRes=1.969349e-07
normRes=1.968081e-07
normRes=1.966832e-07
normRes=1.965599e-07
normRes=1.964382e-07
normRes=1.963177e-07
normRes=1.961984e-07
normRes=1.960801e-07
normRes=1.959626e-07
normRes=1.958459e-07
normRes=1.957296e-07
normRes=1.956138e-07
normRes=1.954982e-07
normRes=1.953826e-07
normRes=1.952669e-07
normRes=1.951510e-07
normRes=1.950347e-07
normRes=1.949179e-07
normRes=1.948003e-07
normRes=1.946819e-07
normRes=1.945625e-07
normRes=1.944420e-07
normRes=1.943202e-07
normRes=1.941970e-07
normRes=1.940722e-07
normRes=1.939458e-07
normRes=1.938175e-07
normRes=1.936873e-07
normRes=1.935551e-07
normRes=1.934206e-07
normRes=1.932839e-07
normRes=1.931447e-07
normRes=1.930030e-07
normRes=1.928587e-07
normRes=1.927116e-07
normRes=1.925617e-07
normRes=1.924089e-07
normRes=1.922530e-07
normRes=1.920941e-07
normRes=1.919319e-07
normRes=1.917665e-07
normRes=1.915978e-07
normRes=1.914256e-07
normRes=1.912499e-07
normRes=1.910708e-07
normRes=1.908880e-07
normRes=1.907015e-07
normRes=1.905114e-07
normRes=1.903176e-07
normRes=1.901200e-07
normRes=1.899185e-07
normRes=1.897133e-07
normRes=1.895041e-07
normRes=1.892911e-07
normRes=1.890743e-07
normRes=1.888535e-07
normRes=1.886288e-07
normRes=1.884002e-07
normRes=1.881677e-07
normRes=1.879313e-07
normRes=1.876911e-07
normRes=1.874469e-07
normRes=1.871990e-07
normRes=1.869472e-07
normRes=1.866917e-07
normRes=1.864324e-07
normRes=1.861695e-07
normRes=1.859029e-07
normRes=1.856327e-07
normRes=1.853589e-07
normRes=1.850817e-07
normRes=1.848010e-07
normRes=1.845170e-07
normRes=1.842296e-07
normRes=1.839391e-07
normRes=1.836454e-07
normRes=1.833487e-07
normRes=1.830490e-07
normRes=1.827464e-07
normRes=1.824411e-07
normRes=1.821330e-07
normRes=1.818224e-07
normRes=1.815092e-07
normRes=1.811937e-07
normRes=1.808759e-07
normRes=1.805559e-07
normRes=1.802339e-07
normRes=1.799099e-07
normRes=1.795841e-07
normRes=1.792566e-07
normRes=1.789276e-07
normRes=1.785970e-07
normRes=1.782652e-07
normRes=1.779321e-07
normRes=1.775980e-07
normRes=1.772630e-07
normRes=1.769271e-07
normRes=1.765906e-07
normRes=1.762536e-07
normRes=1.759161e-07
normRes=1.755784e-07
normRes=1.752405e-07
normRes=1.749027e-07
normRes=1.745650e-07
normRes=1.742276e-07
normRes=1.738907e-07
normRes=1.735542e-07
normRes=1.732185e-07
normRes=1.728837e-07
normRes=1.725498e-07
normRes=1.722170e-07
normRes=1.718854e-07
normRes=1.715552e-07
normRes=1.712266e-07
normRes=1.708995e-07
normRes=1.705742e-07
normRes=1.702508e-07
normRes=1.699295e-07
normRes=1.696102e-07
normRes=1.692932e-07
normRes=1.689786e-07
normRes=1.686665e-07
normRes=1.683569e-07
normRes=1.680501e-07
normRes=1.677460e-07
normRes=1.674449e-07
normRes=1.671468e-07
normRes=1.668518e-07
normRes=1.665601e-07
normRes=1.662716e-07
normRes=1.659864e-07
normRes=1.657048e-07
normRes=1.654266e-07
normRes=1.651521e-07
normRes=1.648812e-07
normRes=1.646141e-07
normRes=1.643508e-07
normRes=1.640913e-07
normRes=1.638358e-07
normRes=1.635841e-07
normRes=1.633365e-07
normRes=1.630929e-07
normRes=1.628534e-07
normRes=1.626180e-07
normRes=1.623866e-07
normRes=1.621594e-07
normRes=1.619363e-07
normRes=1.617174e-07
normRes=1.615027e-07
normRes=1.612921e-07
normRes=1.610856e-07
normRes=1.608832e-07
normRes=1.606850e-07
normRes=1.604909e-07
normRes=1.603008e-07
normRes=1.601148e-07
normRes=1.599328e-07
normRes=1.597547e-07
normRes=1.595806e-07
normRes=1.594103e-07
normRes=1.592439e-07
normRes=1.590812e-07
normRes=1.589222e-07
normRes=1.587668e-07
normRes=1.586150e-07
normRes=1.584667e-07
normRes=1.583217e-07
normRes=1.581802e-07
normRes=1.580418e-07
normRes=1.579067e-07
normRes=1.577745e-07
normRes=1.576454e-07
normRes=1.575191e-07
normRes=1.573956e-07
normRes=1.572748e-07
normRes=1.571565e-07
normRes=1.570407e-07
normRes=1.569273e-07
normRes=1.568160e-07
normRes=1.567069e-07
normRes=1.565998e-07
normRes=1.564946e-07
normRes=1.563911e-07
normRes=1.562893e-07
normRes=1.561890e-07
normRes=1.560901e-07
normRes=1.559925e-07
normRes=1.558961e-07
normRes=1.558006e-07
normRes=1.557061e-07
normRes=1.556123e-07
normRes=1.555192e-07
normRes=1.554267e-07
normRes=1.553345e-07
normRes=1.552426e-07
normRes=1.551508e-07
normRes=1.550591e-07
normRes=1.549672e-07
normRes=1.548752e-07
normRes=1.547828e-07
normRes=1.546900e-07
normRes=1.545966e-07
normRes=1.545024e-07
normRes=1.544075e-07
normRes=1.543117e-07
normRes=1.542148e-07
normRes=1.541168e-07
normRes=1.540175e-07
normRes=1.539169e-07
normRes=1.538148e-07
normRes=1.537111e-07
normRes=1.536058e-07
normRes=1.534988e-07
normRes=1.533899e-07
normRes=1.532790e-07
normRes=1.531662e-07
normRes=1.530512e-07
normRes=1.529341e-07
normRes=1.528147e-07
normRes=1.526929e-07
normRes=1.525687e-07
normRes=1.524421e-07
normRes=1.523129e-07
normRes=1.521811e-07
normRes=1.520466e-07
normRes=1.519095e-07
normRes=1.517695e-07
normRes=1.516267e-07
normRes=1.514811e-07
normRes=1.513326e-07
normRes=1.511811e-07
normRes=1.510267e-07
normRes=1.508693e-07
normRes=1.507088e-07
normRes=1.505453e-07
normRes=1.503787e-07
normRes=1.502091e-07
normRes=1.500363e-07
normRes=1.498605e-07
normRes=1.496816e-07
normRes=1.494995e-07
normRes=1.493144e-07
normRes=1.491262e-07
normRes=1.489349e-07
normRes=1.487406e-07
normRes=1.485432e-07
normRes=1.483428e-07
normRes=1.481394e-07
normRes=1.479331e-07
normRes=1.477238e-07
normRes=1.475117e-07
normRes=1.472967e-07
normRes=1.470788e-07
normRes=1.468583e-07
normRes=1.466350e-07
normRes=1.464090e-07
normRes=1.461805e-07
normRes=1.459494e-07
normRes=1.457159e-07
normRes=1.454799e-07
normRes=1.452416e-07
normRes=1.450010e-07
normRes=1.447582e-07
normRes=1.445133e-07
normRes=1.442663e-07
normRes=1.440174e-07
normRes=1.437666e-07
normRes=1.435141e-07
normRes=1.432598e-07
normRes=1.430039e-07
normRes=1.427464e-07
normRes=1.424876e-07
normRes=1.422274e-07
normRes=1.419660e-07
normRes=1.417035e-07
normRes=1.414399e-07
normRes=1.411754e-07
normRes=1.409100e-07
normRes=1.406440e-07
normRes=1.403773e-07
normRes=1.401101e-07
normRes=1.398425e-07
normRes=1.395746e-07
normRes=1.393065e-07
normRes=1.390384e-07
normRes=1.387702e-07
normRes=1.385023e-07
normRes=1.382345e-07
normRes=1.379671e-07
normRes=1.377002e-07
normRes=1.374339e-07
normRes=1.371682e-07
normRes=1.369034e-07
normRes=1.366394e-07
normRes=1.363765e-07
normRes=1.361146e-07
normRes=1.358540e-07
normRes=1.355947e-07
normRes=1.353368e-07
normRes=1.350804e-07
normRes=1.348256e-07
normRes=1.345726e-07
normRes=1.343213e-07
normRes=1.340720e-07
normRes=1.338246e-07
normRes=1.335793e-07
normRes=1.333362e-07
normRes=1.330953e-07
normRes=1.328568e-07
normRes=1.326207e-07
normRes=1.323870e-07
normRes=1.321559e-07
normRes=1.319274e-07
normRes=1.317017e-07
normRes=1.314786e-07
normRes=1.312584e-07
normRes=1.310411e-07
normRes=1.308266e-07
normRes=1.306152e-07
normRes=1.304068e-07
normRes=1.302014e-07
normRes=1.299992e-07
normRes=1.298001e-07
normRes=1.296042e-07
normRes=1.294114e-07
normRes=1.292219e-07
normRes=1.290357e-07
normRes=1.288527e-07
normRes=1.286730e-07
normRes=1.284966e-07
normRes=1.283234e-07
normRes=1.281536e-07
normRes=1.279871e-07
normRes=1.278238e-07
normRes=1.276639e-07
normRes=1.275072e-07
normRes=1.273537e-07
normRes=1.272035e-07
normRes=1.270564e-07
normRes=1.269126e-07
normRes=1.267718e-07
normRes=1.266342e-07
normRes=1.264996e-07
normRes=1.263681e-07
normRes=1.262395e-07
normRes=1.261139e-07
normRes=1.259911e-07
normRes=1.258712e-07
normRes=1.257540e-07
normRes=1.256395e-07
normRes=1.255276e-07
normRes=1.254183e-07
normRes=1.253114e-07
normRes=1.252070e-07
normRes=1.251050e-07
normRes=1.250052e-07
normRes=1.249076e-07
normRes=1.248121e-07
normRes=1.247186e-07
normRes=1.246270e-07
normRes=1.245373e-07
normRes=1.244494e-07
normRes=1.243631e-07
normRes=1.242784e-07
normRes=1.241951e-07
normRes=1.241133e-07
normRes=1.240327e-07
normRes=1.239533e-07
normRes=1.238750e-07
normRes=1.237977e-07
normRes=1.237213e-07
normRes=1.236457e-07
normRes=1.235708e-07
normRes=1.234965e-07
normRes=1.234227e-07
normRes=1.233493e-07
normRes=1.232762e-07
normRes=1.232032e-07
normRes=1.231304e-07
normRes=1.230576e-07
normRes=1.229847e-07
normRes=1.229116e-07
normRes=1.228382e-07
normRes=1.227644e-07
normRes=1.226902e-07
normRes=1.226154e-07
normRes=1.225399e-07
normRes=1.224637e-07
normRes=1.223866e-07
normRes=1.223086e-07
normRes=1.222296e-07
normRes=1.221496e-07
normRes=1.220683e-07
normRes=1.219858e-07
normRes=1.219020e-07
normRes=1.218167e-07
normRes=1.217300e-07
normRes=1.216417e-07
normRes=1.215518e-07
normRes=1.214602e-07
normRes=1.213669e-07
normRes=1.212718e-07
normRes=1.211748e-07
normRes=1.210759e-07
normRes=1.209750e-07
normRes=1.208720e-07
normRes=1.207670e-07
normRes=1.206599e-07
normRes=1.205506e-07
normRes=1.204391e-07
normRes=1.203253e-07
normRes=1.202093e-07
normRes=1.200910e-07
normRes=1.199703e-07
normRes=1.198473e-07
normRes=1.197219e-07
normRes=1.195941e-07
normRes=1.194638e-07
normRes=1.193311e-07
normRes=1.191960e-07
normRes=1.190584e-07
normRes=1.189184e-07
normRes=1.187759e-07
normRes=1.186310e-07
normRes=1.184836e-07
normRes=1.183337e-07
normRes=1.181814e-07
normRes=1.180267e-07
normRes=1.178696e-07
normRes=1.177101e-07
normRes=1.175482e-07
normRes=1.173840e-07
normRes=1.172174e-07
normRes=1.170486e-07
normRes=1.168775e-07
normRes=1.167042e-07
normRes=1.165287e-07
normRes=1.163511e-07
normRes=1.161714e-07
normRes=1.159896e-07
normRes=1.158058e-07
normRes=1.156201e-07
normRes=1.154324e-07
normRes=1.152429e-07
normRes=1.150516e-07
normRes=1.148586e-07
normRes=1.146639e-07
normRes=1.144676e-07
normRes=1.142697e-07
normRes=1.140704e-07
normRes=1.138696e-07
normRes=1.136676e-07
normRes=1.134642e-07
normRes=1.132597e-07
normRes=1.130540e-07
normRes=1.128473e-07
normRes=1.126396e-07
normRes=1.124311e-07
normRes=1.122217e-07
normRes=1.120117e-07
normRes=1.118009e-07
normRes=1.115897e-07
normRes=1.113779e-07
normRes=1.111658e-07
normRes=1.109533e-07
normRes=1.107407e-07
normRes=1.105279e-07
normRes=1.103150e-07
normRes=1.101022e-07
normRes=1.098896e-07
normRes=1.096771e-07
normRes=1.094650e-07
normRes=1.092532e-07
normRes=1.090419e-07
normRes=1.088312e-07
normRes=1.086211e-07
normRes=1.084117e-07
normRes=1.082032e-07
normRes=1.079955e-07
normRes=1.077888e-07
normRes=1.075832e-07
normRes=1.073788e-07
normRes=1.071755e-07
normRes=1.069735e-07
normRes=1.067730e-07
normRes=1.065738e-07
normRes=1.063762e-07
normRes=1.061802e-07
normRes=1.059858e-07
normRes=1.057932e-07
normRes=1.056024e-07
normRes=1.054134e-07
normRes=1.052264e-07
normRes=1.050413e-07
normRes=1.048583e-07
normRes=1.046773e-07
normRes=1.044985e-07
normRes=1.043219e-07
normRes=1.041476e-07
normRes=1.039755e-07
normRes=1.038058e-07
normRes=1.036384e-07
normRes=1.034734e-07
normRes=1.033109e-07
normRes=1.031509e-07
normRes=1.029933e-07
normRes=1.028383e-07
normRes=1.026858e-07
normRes=1.025359e-07
normRes=1.023886e-07
normRes=1.022438e-07
normRes=1.021017e-07
normRes=1.019622e-07
normRes=1.018253e-07
normRes=1.016910e-07
normRes=1.015593e-07
normRes=1.014302e-07
normRes=1.013038e-07
normRes=1.011799e-07
normRes=1.010586e-07
normRes=1.009398e-07
normRes=1.008236e-07
normRes=1.007099e-07
normRes=1.005986e-07
normRes=1.004899e-07
normRes=1.003835e-07
normRes=1.002796e-07
normRes=1.001780e-07
normRes=1.000787e-07
normRes=9.998169e-08
normRes=9.988691e-08
normRes=9.979430e-08
normRes=9.970382e-08
normRes=9.961542e-08
normRes=9.952904e-08
normRes=9.944462e-08
normRes=9.936212e-08
normRes=9.928146e-08
normRes=9.920259e-08
normRes=9.912544e-08
normRes=9.904995e-08
normRes=9.897605e-08
normRes=9.890367e-08
normRes=9.883274e-08
normRes=9.876319e-08
normRes=9.869494e-08
normRes=9.862793e-08
normRes=9.856208e-08
normRes=9.849731e-08
normRes=9.843355e-08
normRes=9.837071e-08
normRes=9.830873e-08
normRes=9.824753e-08
normRes=9.818702e-08
normRes=9.812712e-08
normRes=9.806777e-08
normRes=9.800887e-08
normRes=9.795035e-08
normRes=9.789213e-08
normRes=9.783414e-08
normRes=9.777628e-08
normRes=9.771849e-08
normRes=9.766069e-08
normRes=9.760280e-08
normRes=9.754474e-08
normRes=9.748644e-08
normRes=9.742782e-08
normRes=9.736881e-08
normRes=9.730933e-08
normRes=9.724932e-08
normRes=9.718870e-08
normRes=9.712740e-08
normRes=9.706536e-08
normRes=9.700250e-08
normRes=9.693876e-08
normRes=9.687408e-08
normRes=9.680839e-08
normRes=9.674164e-08
normRes=9.667376e-08
normRes=9.660469e-08
normRes=9.653439e-08
normRes=9.646279e-08
normRes=9.638984e-08
normRes=9.631550e-08
normRes=9.623971e-08
normRes=9.616243e-08
normRes=9.608362e-08
normRes=9.600322e-08
normRes=9.592121e-08
normRes=9.583754e-08
normRes=9.575219e-08
normRes=9.566510e-08
normRes=9.557626e-08
normRes=9.548564e-08
normRes=9.539320e-08
normRes=9.529892e-08
normRes=9.520279e-08
normRes=9.510478e-08
normRes=9.500487e-08
normRes=9.490306e-08
normRes=9.479931e-08
normRes=9.469364e-08
normRes=9.458602e-08
normRes=9.447645e-08
normRes=9.436493e-08
normRes=9.425146e-08
normRes=9.413604e-08
normRes=9.401868e-08
normRes=9.389937e-08
normRes=9.377813e-08
normRes=9.365496e-08
normRes=9.352989e-08
normRes=9.340292e-08
normRes=9.327408e-08
normRes=9.314338e-08
normRes=9.301084e-08
normRes=9.287650e-08
normRes=9.274037e-08
normRes=9.260248e-08
normRes=9.246286e-08
normRes=9.232156e-08
normRes=9.217859e-08
normRes=9.203399e-08
normRes=9.188782e-08
normRes=9.174010e-08
normRes=9.159087e-08
normRes=9.144019e-08
normRes=9.128809e-08
normRes=9.113462e-08
normRes=9.097984e-08
normRes=9.082378e-08
normRes=9.066652e-08
normRes=9.050809e-08
normRes=9.034855e-08
normRes=9.018796e-08
normRes=9.002637e-08
normRes=8.986385e-08
normRes=8.970046e-08
normRes=8.953624e-08
normRes=8.937128e-08
normRes=8.920563e-08
normRes=8.903935e-08
normRes=8.887250e-08
normRes=8.870516e-08
normRes=8.853740e-08
normRes=8.836926e-08
normRes=8.820084e-08
normRes=8.803218e-08
normRes=8.786336e-08
normRes=8.769446e-08
normRes=8.752552e-08
normRes=8.735664e-08
normRes=8.718787e-08
normRes=8.701928e-08
normRes=8.685094e-08
normRes=8.668293e-08
normRes=8.651530e-08
normRes=8.634813e-08
normRes=8.618148e-08
normRes=8.601543e-08
normRes=8.585004e-08
normRes=8.568537e-08
normRes=8.552149e-08
normRes=8.535846e-08
normRes=8.519635e-08
normRes=8.503522e-08
normRes=8.487513e-08
normRes=8.471614e-08
normRes=8.455831e-08
normRes=8.440170e-08
normRes=8.424637e-08
normRes=8.409236e-08
normRes=8.393974e-08
normRes=8.378856e-08
normRes=8.363886e-08
normRes=8.349069e-08
normRes=8.334411e-08
normRes=8.319915e-08
normRes=8.305586e-08
normRes=8.291428e-08
normRes=8.277445e-08
normRes=8.263641e-08
normRes=8.250020e-08
normRes=8.236583e-08
normRes=8.223336e-08
normRes=8.210280e-08
normRes=8.197418e-08
normRes=8.184753e-08
normRes=8.172286e-08
normRes=8.160020e-08
normRes=8.147957e-08
normRes=8.136097e-08
normRes=8.124442e-08
normRes=8.112994e-08
normRes=8.101752e-08
normRes=8.090718e-08
normRes=8.079891e-08
normRes=8.069272e-08
normRes=8.058860e-08
normRes=8.048655e-08
normRes=8.038656e-08
normRes=8.028863e-08
normRes=8.019273e-08
normRes=8.009886e-08
normRes=8.000700e-08
normRes=7.991712e-08
normRes=7.982922e-08
normRes=7.974326e-08
normRes=7.965923e-08
normRes=7.957708e-08
normRes=7.949679e-08
normRes=7.941834e-08
normRes=7.934168e-08
normRes=7.926678e-08
normRes=7.919361e-08
normRes=7.912211e-08
normRes=7.905226e-08
normRes=7.898400e-08
normRes=7.891729e-08
normRes=7.885209e-08
normRes=7.878835e-08
normRes=7.872602e-08
normRes=7.866504e-08
normRes=7.860537e-08
normRes=7.854695e-08
normRes=7.848972e-08
normRes=7.843364e-08
normRes=7.837864e-08
normRes=7.832466e-08
normRes=7.827166e-08
normRes=7.821956e-08
normRes=7.816831e-08
normRes=7.811785e-08
normRes=7.806811e-08
normRes=7.801904e-08
normRes=7.797057e-08
normRes=7.792264e-08
normRes=7.787519e-08
normRes=7.782815e-08
normRes=7.778146e-08
normRes=7.773507e-08
normRes=7.768890e-08
normRes=7.764289e-08
normRes=7.759699e-08
normRes=7.755112e-08
normRes=7.750524e-08
normRes=7.745927e-08
normRes=7.741315e-08
normRes=7.736684e-08
normRes=7.732025e-08
normRes=7.727335e-08
normRes=7.722607e-08
normRes=7.717835e-08
normRes=7.713013e-08
normRes=7.708137e-08
normRes=7.703200e-08
normRes=7.698198e-08
normRes=7.693126e-08
normRes=7.687977e-08
normRes=7.682747e-08
normRes=7.677432e-08
normRes=7.672027e-08
normRes=7.666527e-08
normRes=7.660927e-08
normRes=7.655224e-08
normRes=7.649413e-08
normRes=7.643491e-08
normRes=7.637453e-08
normRes=7.631296e-08
normRes=7.625017e-08
normRes=7.618612e-08
normRes=7.612078e-08
normRes=7.605411e-08
normRes=7.598610e-08
normRes=7.591672e-08
normRes=7.584594e-08
normRes=7.577373e-08
normRes=7.570009e-08
normRes=7.562498e-08
normRes=7.554839e-08
normRes=7.547031e-08
normRes=7.539073e-08
normRes=7.530962e-08
normRes=7.522699e-08
normRes=7.514282e-08
normRes=7.505710e-08
normRes=7.496984e-08
normRes=7.488103e-08
normRes=7.479067e-08
normRes=7.469877e-08
normRes=7.460532e-08
normRes=7.451032e-08
normRes=7.441380e-08
normRes=7.431575e-08
normRes=7.421619e-08
normRes=7.411513e-08
normRes=7.401259e-08
normRes=7.390857e-08
normRes=7.380310e-08
normRes=7.369619e-08
normRes=7.358787e-08
normRes=7.347817e-08
normRes=7.336709e-08
normRes=7.325468e-08
normRes=7.314096e-08
normRes=7.302595e-08
normRes=7.290969e-08
normRes=7.279221e-08
normRes=7.267355e-08
normRes=7.255373e-08
normRes=7.243280e-08
normRes=7.231079e-08
normRes=7.218774e-08
normRes=7.206369e-08
normRes=7.193868e-08
normRes=7.181276e-08
normRes=7.168597e-08
normRes=7.155836e-08
normRes=7.142996e-08
normRes=7.130083e-08
normRes=7.117101e-08
normRes=7.104056e-08
normRes=7.090952e-08
normRes=7.077794e-08
normRes=7.064587e-08
normRes=7.051337e-08
normRes=7.038048e-08
normRes=7.024726e-08
normRes=7.011376e-08
normRes=6.998004e-08
normRes=6.984615e-08
normRes=6.971214e-08
normRes=6.957807e-08
normRes=6.944399e-08
normRes=6.930996e-08
normRes=6.917602e-08
normRes=6.904225e-08
normRes=6.890868e-08
normRes=6.877538e-08
normRes=6.864240e-08
normRes=6.850979e-08
normRes=6.837761e-08
normRes=6.824591e-08
normRes=6.811474e-08
normRes=6.798416e-08
normRes=6.785421e-08
normRes=6.772495e-08
normRes=6.759643e-08
normRes=6.746869e-08
normRes=6.734179e-08
normRes=6.721577e-08
normRes=6.709069e-08
normRes=6.696657e-08
normRes=6.684348e-08
normRes=6.672146e-08
normRes=6.660053e-08
normRes=6.648076e-08
normRes=6.636217e-08
normRes=6.624481e-08
normRes=6.612871e-08
normRes=6.601390e-08
normRes=6.590043e-08
normRes=6.578833e-08
normRes=6.567761e-08
normRes=6.556832e-08
normRes=6.546049e-08
normRes=6.535413e-08
normRes=6.524927e-08
normRes=6.514594e-08
normRes=6.504415e-08
normRes=6.494393e-08
normRes=6.484528e-08
normRes=6.474823e-08
normRes=6.465279e-08
normRes=6.455897e-08
normRes=6.446678e-08
normRes=6.437623e-08
normRes=6.428732e-08
normRes=6.420005e-08
normRes=6.411444e-08
normRes=6.403047e-08
normRes=6.394814e-08
normRes=6.386746e-08
normRes=6.378841e-08
normRes=6.371099e-08
normRes=6.363518e-08
normRes=6.356098e-08
normRes=6.348837e-08
normRes=6.341734e-08
normRes=6.334787e-08
normRes=6.327994e-08
normRes=6.321353e-08
normRes=6.314861e-08
normRes=6.308517e-08
normRes=6.302318e-08
normRes=6.296260e-08
normRes=6.290342e-08
normRes=6.284559e-08
normRes=6.278910e-08
normRes=6.273390e-08
normRes=6.267996e-08
normRes=6.262725e-08
normRes=6.257573e-08
normRes=6.252535e-08
normRes=6.247608e-08
normRes=6.242789e-08
normRes=6.238072e-08
normRes=6.233454e-08
normRes=6.228929e-08
normRes=6.224495e-08
normRes=6.220145e-08
normRes=6.215876e-08
normRes=6.211683e-08
normRes=6.207562e-08
normRes=6.203506e-08
normRes=6.199512e-08
normRes=6.195575e-08
normRes=6.191690e-08
normRes=6.187851e-08
normRes=6.184055e-08
normRes=6.180295e-08
normRes=6.176568e-08
normRes=6.172867e-08
normRes=6.169188e-08
normRes=6.165527e-08
normRes=6.161877e-08
normRes=6.158235e-08
normRes=6.154594e-08
normRes=6.150951e-08
normRes=6.147301e-08
normRes=6.143638e-08
normRes=6.139958e-08
normRes=6.136256e-08
normRes=6.132528e-08
normRes=6.128769e-08
normRes=6.124974e-08
normRes=6.121139e-08
normRes=6.117260e-08
normRes=6.113332e-08
normRes=6.109352e-08
normRes=6.105314e-08
normRes=6.101216e-08
normRes=6.097052e-08
normRes=6.092820e-08
normRes=6.088516e-08
normRes=6.084135e-08
normRes=6.079675e-08
normRes=6.075133e-08
normRes=6.070504e-08
normRes=6.065786e-08
normRes=6.060976e-08
normRes=6.056071e-08
normRes=6.051068e-08
normRes=6.045965e-08
normRes=6.040758e-08
normRes=6.035447e-08
normRes=6.030028e-08
normRes=6.024500e-08
normRes=6.018861e-08
normRes=6.013108e-08
normRes=6.007240e-08
normRes=6.001257e-08
normRes=5.995155e-08
normRes=5.988935e-08
normRes=5.982595e-08
normRes=5.976135e-08
normRes=5.969553e-08
normRes=5.962849e-08
normRes=5.956022e-08
normRes=5.949073e-08
normRes=5.942000e-08
normRes=5.934805e-08
normRes=5.927487e-08
normRes=5.920046e-08
normRes=5.912483e-08
normRes=5.904799e-08
normRes=5.896993e-08
normRes=5.889068e-08
normRes=5.881024e-08
normRes=5.872863e-08
normRes=5.864584e-08
normRes=5.856191e-08
normRes=5.847684e-08
normRes=5.839066e-08
normRes=5.830337e-08
normRes=5.821501e-08
normRes=5.812559e-08
normRes=5.803513e-08
normRes=5.794365e-08
normRes=5.785119e-08
normRes=5.775776e-08
normRes=5.766340e-08
normRes=5.756813e-08
normRes=5.747197e-08
normRes=5.737497e-08
normRes=5.727715e-08
normRes=5.717855e-08
normRes=5.707919e-08
normRes=5.697911e-08
normRes=5.687835e-08
normRes=5.677694e-08
normRes=5.667491e-08
normRes=5.657231e-08
normRes=5.646918e-08
normRes=5.636554e-08
normRes=5.626145e-08
normRes=5.615693e-08
normRes=5.605204e-08
normRes=5.594681e-08
normRes=5.584128e-08
normRes=5.573550e-08
normRes=5.562951e-08
normRes=5.552334e-08
normRes=5.541705e-08
normRes=5.531067e-08
normRes=5.520425e-08
normRes=5.509784e-08
normRes=5.499147e-08
normRes=5.488518e-08
normRes=5.477903e-08
normRes=5.467306e-08
normRes=5.456730e-08
normRes=5.446181e-08
normRes=5.435662e-08
normRes=5.425177e-08
normRes=5.414732e-08
normRes=5.404330e-08
normRes=5.393974e-08
normRes=5.383670e-08
normRes=5.373422e-08
normRes=5.363233e-08
normRes=5.353106e-08
normRes=5.343047e-08
normRes=5.333059e-08
normRes=5.323146e-08
normRes=5.313310e-08
normRes=5.303556e-08
normRes=5.293887e-08
normRes=5.284307e-08
normRes=5.274818e-08
normRes=5.265424e-08
normRes=5.256128e-08
normRes=5.246932e-08
normRes=5.237840e-08
normRes=5.228854e-08
normRes=5.219977e-08
normRes=5.211212e-08
normRes=5.202559e-08
normRes=5.194022e-08
normRes=5.185603e-08
normRes=5.177304e-08
normRes=5.169125e-08
normRes=5.161070e-08
normRes=5.153139e-08
normRes=5.145334e-08
normRes=5.137655e-08
normRes=5.130105e-08
normRes=5.122683e-08
normRes=5.115391e-08
normRes=5.108228e-08
normRes=5.101196e-08
normRes=5.094295e-08
normRes=5.087525e-08
normRes=5.080885e-08
normRes=5.074376e-08
normRes=5.067997e-08
normRes=5.061747e-08
normRes=5.055627e-08
normRes=5.049635e-08
normRes=5.043770e-08
normRes=5.038031e-08
normRes=5.032417e-08
normRes=5.026926e-08
normRes=5.021558e-08
normRes=5.016310e-08
normRes=5.011180e-08
normRes=5.006167e-08
normRes=5.001268e-08
normRes=4.996481e-08
normRes=4.991805e-08
normRes=4.987236e-08
normRes=4.982771e-08
normRes=4.978410e-08
normRes=4.974147e-08
normRes=4.969982e-08
normRes=4.965910e-08
normRes=4.961929e-08
normRes=4.958035e-08
normRes=4.954226e-08
normRes=4.950497e-08
normRes=4.946846e-08
normRes=4.943269e-08
normRes=4.939762e-08
normRes=4.936323e-08
normRes=4.932946e-08
normRes=4.929629e-08
normRes=4.926368e-08
normRes=4.923159e-08
normRes=4.919998e-08
normRes=4.916881e-08
normRes=4.913805e-08
normRes=4.910765e-08
normRes=4.907758e-08
normRes=4.904779e-08
normRes=4.901825e-08
normRes=4.898891e-08
normRes=4.895974e-08
normRes=4.893070e-08
normRes=4.890175e-08
normRes=4.887284e-08
normRes=4.884395e-08
normRes=4.881503e-08
normRes=4.878604e-08
normRes=4.875694e-08
normRes=4.872770e-08
normRes=4.869828e-08
normRes=4.866865e-08
normRes=4.863876e-08
normRes=4.860858e-08
normRes=4.857808e-08
normRes=4.854722e-08
normRes=4.851597e-08
normRes=4.848429e-08
normRes=4.845215e-08
normRes=4.841952e-08
normRes=4.838638e-08
normRes=4.835268e-08
normRes=4.831840e-08
normRes=4.828351e-08
normRes=4.824799e-08
normRes=4.821181e-08
normRes=4.817493e-08
normRes=4.813735e-08
normRes=4.809903e-08
normRes=4.805995e-08
normRes=4.802009e-08
normRes=4.797943e-08
normRes=4.793795e-08
normRes=4.789563e-08
normRes=4.785246e-08
normRes=4.780841e-08
normRes=4.776348e-08
normRes=4.771764e-08
normRes=4.767090e-08
normRes=4.762323e-08
normRes=4.757462e-08
normRes=4.752507e-08
normRes=4.747457e-08
normRes=4.742310e-08
normRes=4.737068e-08
normRes=4.731728e-08
normRes=4.726291e-08
normRes=4.720756e-08
normRes=4.715124e-08
normRes=4.709394e-08
normRes=4.703567e-08
normRes=4.697643e-08
normRes=4.691622e-08
normRes=4.685504e-08
normRes=4.679291e-08
normRes=4.672982e-08
normRes=4.666580e-08
normRes=4.660084e-08
normRes=4.653496e-08
normRes=4.646817e-08
normRes=4.640048e-08
normRes=4.633191e-08
normRes=4.626246e-08
normRes=4.619216e-08
normRes=4.612103e-08
normRes=4.604907e-08
normRes=4.597632e-08
normRes=4.590278e-08
normRes=4.582848e-08
normRes=4.575345e-08
normRes=4.567769e-08
normRes=4.560124e-08
normRes=4.552413e-08
normRes=4.544637e-08
normRes=4.536799e-08
normRes=4.528901e-08
normRes=4.520947e-08
normRes=4.512940e-08
normRes=4.504881e-08
normRes=4.496774e-08
normRes=4.488622e-08
normRes=4.480429e-08
normRes=4.472196e-08
normRes=4.463927e-08
normRes=4.455626e-08
normRes=4.447295e-08
normRes=4.438938e-08
normRes=4.430558e-08
normRes=4.422159e-08
normRes=4.413743e-08
normRes=4.405314e-08
normRes=4.396876e-08
normRes=4.388432e-08
normRes=4.379985e-08
normRes=4.371539e-08
normRes=4.363098e-08
normRes=4.354664e-08
normRes=4.346241e-08
normRes=4.337833e-08
normRes=4.329443e-08
normRes=4.321074e-08
normRes=4.312730e-08
normRes=4.304414e-08
normRes=4.296129e-08
normRes=4.287880e-08
normRes=4.279668e-08
normRes=4.271498e-08
normRes=4.263373e-08
normRes=4.255295e-08
normRes=4.247268e-08
normRes=4.239294e-08
normRes=4.231378e-08
normRes=4.223521e-08
normRes=4.215726e-08
normRes=4.207997e-08
normRes=4.200336e-08
normRes=4.192746e-08
normRes=4.185229e-08
normRes=4.177787e-08
normRes=4.170424e-08
normRes=4.163141e-08
normRes=4.155941e-08
normRes=4.148825e-08
normRes=4.141796e-08
normRes=4.134856e-08
normRes=4.128005e-08
normRes=4.121248e-08
normRes=4.114583e-08
normRes=4.108014e-08
normRes=4.101542e-08
normRes=4.095167e-08
normRes=4.088891e-08
normRes=4.082715e-08
normRes=4.076640e-08
normRes=4.070667e-08
normRes=4.064796e-08
normRes=4.059027e-08
normRes=4.053362e-08
normRes=4.047801e-08
normRes=4.042343e-08
normRes=4.036989e-08
normRes=4.031739e-08
normRes=4.026593e-08
normRes=4.021549e-08
normRes=4.016609e-08
normRes=4.011771e-08
normRes=4.007034e-08
normRes=4.002398e-08
normRes=3.997862e-08
normRes=3.993425e-08
normRes=3.989086e-08
normRes=3.984843e-08
normRes=3.980696e-08
normRes=3.976642e-08
normRes=3.972681e-08
normRes=3.968810e-08
normRes=3.965027e-08
normRes=3.961332e-08
normRes=3.957722e-08
normRes=3.954194e-08
normRes=3.950748e-08
normRes=3.947379e-08
normRes=3.944088e-08
normRes=3.940870e-08
normRes=3.937723e-08
normRes=3.934646e-08
normRes=3.931635e-08
normRes=3.928687e-08
normRes=3.925801e-08
normRes=3.922973e-08
normRes=3.920200e-08
normRes=3.917480e-08
normRes=3.914809e-08
normRes=3.912185e-08
normRes=3.909605e-08
normRes=3.907065e-08
normRes=3.904563e-08
normRes=3.902096e-08
normRes=3.899660e-08
normRes=3.897252e-08
normRes=3.894870e-08
normRes=3.892510e-08
normRes=3.890168e-08
normRes=3.887843e-08
normRes=3.885530e-08
normRes=3.883226e-08
normRes=3.880929e-08
normRes=3.878635e-08
normRes=3.876342e-08
normRes=3.874045e-08
normRes=3.871743e-08
normRes=3.869432e-08
normRes=3.867109e-08
normRes=3.864771e-08
normRes=3.862415e-08
normRes=3.860038e-08
normRes=3.857638e-08
normRes=3.855212e-08
normRes=3.852757e-08
normRes=3.850270e-08
normRes=3.847749e-08
normRes=3.845191e-08
normRes=3.842594e-08
normRes=3.839955e-08
normRes=3.837271e-08
normRes=3.834542e-08
normRes=3.831763e-08
normRes=3.828934e-08
normRes=3.826051e-08
normRes=3.823114e-08
normRes=3.820120e-08
normRes=3.817067e-08
normRes=3.813954e-08
normRes=3.810778e-08
normRes=3.807538e-08
normRes=3.804233e-08
normRes=3.800861e-08
normRes=3.797422e-08
normRes=3.793912e-08
normRes=3.790332e-08
normRes=3.786681e-08
normRes=3.782956e-08
normRes=3.779158e-08
normRes=3.775286e-08
normRes=3.771339e-08
normRes=3.767316e-08
normRes=3.763217e-08
normRes=3.759041e-08
normRes=3.754788e-08
normRes=3.750457e-08
normRes=3.746050e-08
normRes=3.741565e-08
normRes=3.737002e-08
normRes=3.732362e-08
normRes=3.727645e-08
normRes=3.722852e-08
normRes=3.717981e-08
normRes=3.713035e-08
normRes=3.708014e-08
normRes=3.702918e-08
normRes=3.697748e-08
normRes=3.692505e-08
normRes=3.687190e-08
normRes=3.681804e-08
normRes=3.676348e-08
normRes=3.670823e-08
normRes=3.665231e-08
normRes=3.659572e-08
normRes=3.653849e-08
normRes=3.648062e-08
normRes=3.642213e-08
normRes=3.636305e-08
normRes=3.630338e-08
normRes=3.624315e-08
normRes=3.618237e-08
normRes=3.612106e-08
normRes=3.605925e-08
normRes=3.599694e-08
normRes=3.593417e-08
normRes=3.587096e-08
normRes=3.580732e-08
normRes=3.574328e-08
normRes=3.567887e-08
normRes=3.561410e-08
normRes=3.554901e-08
normRes=3.548361e-08
normRes=3.541793e-08
normRes=3.535199e-08
normRes=3.528583e-08
normRes=3.521946e-08
normRes=3.515292e-08
normRes=3.508622e-08
normRes=3.501940e-08
normRes=3.495249e-08
normRes=3.488550e-08
normRes=3.481848e-08
normRes=3.475143e-08
normRes=3.468440e-08
normRes=3.461741e-08
normRes=3.455048e-08
normRes=3.448365e-08
normRes=3.441694e-08
normRes=3.435037e-08
normRes=3.428399e-08
normRes=3.421780e-08
normRes=3.415184e-08
normRes=3.408614e-08
normRes=3.402072e-08
normRes=3.395560e-08
normRes=3.389082e-08
normRes=3.382640e-08
normRes=3.376236e-08
normRes=3.369873e-08
normRes=3.363553e-08
normRes=3.357278e-08
normRes=3.351051e-08
normRes=3.344875e-08
normRes=3.338750e-08
normRes=3.332680e-08
normRes=3.326667e-08
normRes=3.320712e-08
normRes=3.314817e-08
normRes=3.308985e-08
normRes=3.303217e-08
normRes=3.297514e-08
normRes=3.291880e-08
normRes=3.286314e-08
normRes=3.280819e-08
normRes=3.275396e-08
normRes=3.270046e-08
normRes=3.264771e-08
normRes=3.259572e-08
normRes=3.254449e-08
normRes=3.249405e-08
normRes=3.244439e-08
normRes=3.239552e-08
normRes=3.234746e-08
normRes=3.230020e-08
normRes=3.225376e-08
normRes=3.220813e-08
normRes=3.216332e-08
normRes=3.211934e-08
normRes=3.207618e-08
normRes=3.203384e-08
normRes=3.199233e-08
normRes=3.195164e-08
normRes=3.191177e-08
normRes=3.187271e-08
normRes=3.183446e-08
normRes=3.179702e-08
normRes=3.176038e-08
normRes=3.172453e-08
normRes=3.168946e-08
normRes=3.165517e-08
normRes=3.162164e-08
normRes=3.158886e-08
normRes=3.155683e-08
normRes=3.152553e-08
normRes=3.149494e-08
normRes=3.146505e-08
normRes=3.143585e-08
normRes=3.140732e-08
normRes=3.137945e-08
normRes=3.135221e-08
normRes=3.132560e-08
normRes=3.129959e-08
normRes=3.127416e-08
normRes=3.124929e-08
normRes=3.122496e-08
normRes=3.120116e-08
normRes=3.117786e-08
normRes=3.115504e-08
normRes=3.113268e-08
normRes=3.111076e-08
normRes=3.108924e-08
normRes=3.106812e-08
normRes=3.104736e-08
normRes=3.102695e-08
normRes=3.100685e-08
normRes=3.098704e-08
normRes=3.096751e-08
normRes=3.094822e-08
normRes=3.092915e-08
normRes=3.091028e-08
normRes=3.089157e-08
normRes=3.087302e-08
normRes=3.085458e-08
normRes=3.083624e-08
normRes=3.081797e-08
normRes=3.079974e-08
normRes=3.078154e-08
normRes=3.076333e-08
normRes=3.074510e-08
normRes=3.072681e-08
normRes=3.070845e-08
normRes=3.068999e-08
normRes=3.067141e-08
normRes=3.065268e-08
normRes=3.063378e-08
normRes=3.061470e-08
normRes=3.059540e-08
normRes=3.057586e-08
normRes=3.055607e-08
normRes=3.053601e-08
normRes=3.051565e-08
normRes=3.049497e-08
normRes=3.047396e-08
normRes=3.045259e-08
normRes=3.043085e-08
normRes=3.040872e-08
normRes=3.038619e-08
normRes=3.036323e-08
normRes=3.033983e-08
normRes=3.031598e-08
normRes=3.029165e-08
normRes=3.026685e-08
normRes=3.024155e-08
normRes=3.021574e-08
normRes=3.018940e-08
normRes=3.016254e-08
normRes=3.013513e-08
normRes=3.010717e-08
normRes=3.007865e-08
normRes=3.004955e-08
normRes=3.001988e-08
normRes=2.998963e-08
normRes=2.995878e-08
normRes=2.992733e-08
normRes=2.989529e-08
normRes=2.986263e-08
normRes=2.982937e-08
normRes=2.979550e-08
normRes=2.976101e-08
normRes=2.972591e-08
normRes=2.969019e-08
normRes=2.965386e-08
normRes=2.961692e-08
normRes=2.957936e-08
normRes=2.954120e-08
normRes=2.950243e-08
normRes=2.946305e-08
normRes=2.942309e-08
normRes=2.938253e-08
normRes=2.934138e-08
normRes=2.929966e-08
normRes=2.925736e-08
normRes=2.921450e-08
normRes=2.917109e-08
normRes=2.912714e-08
normRes=2.908265e-08
normRes=2.903764e-08
normRes=2.899211e-08
normRes=2.894609e-08
normRes=2.889958e-08
normRes=2.885259e-08
normRes=2.880515e-08
normRes=2.875725e-08
normRes=2.870893e-08
normRes=2.866019e-08
normRes=2.861105e-08
normRes=2.856153e-08
normRes=2.851164e-08
normRes=2.846140e-08
normRes=2.841083e-08
normRes=2.835994e-08
normRes=2.830876e-08
normRes=2.825730e-08
normRes=2.820559e-08
normRes=2.815364e-08
normRes=2.810147e-08
normRes=2.804910e-08
normRes=2.799655e-08
normRes=2.794384e-08
normRes=2.789100e-08
normRes=2.783805e-08
normRes=2.778500e-08
normRes=2.773187e-08
normRes=2.767870e-08
normRes=2.762549e-08
normRes=2.757228e-08
normRes=2.751908e-08
normRes=2.746592e-08
normRes=2.741281e-08
normRes=2.735978e-08
normRes=2.730685e-08
normRes=2.725405e-08
normRes=2.720138e-08
normRes=2.714888e-08
normRes=2.709657e-08
normRes=2.704446e-08
normRes=2.699258e-08
normRes=2.694095e-08
normRes=2.688958e-08
normRes=2.683851e-08
normRes=2.678774e-08
normRes=2.673730e-08
normRes=2.668720e-08
normRes=2.663747e-08
normRes=2.658812e-08
normRes=2.653918e-08
normRes=2.649065e-08
normRes=2.644256e-08
normRes=2.639491e-08
normRes=2.634774e-08
normRes=2.630105e-08
normRes=2.625485e-08
normRes=2.620917e-08
normRes=2.616401e-08
normRes=2.611939e-08
normRes=2.607532e-08
normRes=2.603182e-08
normRes=2.598889e-08
normRes=2.594654e-08
normRes=2.590478e-08
normRes=2.586363e-08
normRes=2.582309e-08
normRes=2.578317e-08
normRes=2.574388e-08
normRes=2.570521e-08
normRes=2.566719e-08
normRes=2.562980e-08
normRes=2.559306e-08
normRes=2.555697e-08
normRes=2.552154e-08
normRes=2.548675e-08
normRes=2.545262e-08
normRes=2.541914e-08
normRes=2.538632e-08
normRes=2.535415e-08
normRes=2.532262e-08
normRes=2.529175e-08
normRes=2.526151e-08
normRes=2.523192e-08
normRes=2.520295e-08
normRes=2.517462e-08
normRes=2.514690e-08
normRes=2.511980e-08
normRes=2.509331e-08
normRes=2.506741e-08
normRes=2.504209e-08
normRes=2.501736e-08
normRes=2.499318e-08
normRes=2.496957e-08
normRes=2.494650e-08
normRes=2.492395e-08
normRes=2.490193e-08
normRes=2.488041e-08
normRes=2.485937e-08
normRes=2.483882e-08
normRes=2.481872e-08
normRes=2.479907e-08
normRes=2.477984e-08
normRes=2.476103e-08
normRes=2.474261e-08
normRes=2.472457e-08
normRes=2.470689e-08
normRes=2.468955e-08
normRes=2.467253e-08
normRes=2.465583e-08
normRes=2.463940e-08
normRes=2.462325e-08
normRes=2.460734e-08
normRes=2.459167e-08
normRes=2.457620e-08
normRes=2.456093e-08
normRes=2.454582e-08
normRes=2.453087e-08
normRes=2.451605e-08
normRes=2.450134e-08
normRes=2.448672e-08
normRes=2.447217e-08
normRes=2.445768e-08
normRes=2.444322e-08
normRes=2.442877e-08
normRes=2.441432e-08
normRes=2.439984e-08
normRes=2.438532e-08
normRes=2.437073e-08
normRes=2.435606e-08
normRes=2.434129e-08
normRes=2.432640e-08
normRes=2.431138e-08
normRes=2.429620e-08
normRes=2.428085e-08
normRes=2.426530e-08
normRes=2.424956e-08
normRes=2.423359e-08
normRes=2.421738e-08
normRes=2.420092e-08
normRes=2.418419e-08
normRes=2.416717e-08
normRes=2.414986e-08
normRes=2.413224e-08
normRes=2.411428e-08
normRes=2.409600e-08
normRes=2.407736e-08
normRes=2.405835e-08
normRes=2.403898e-08
normRes=2.401921e-08
normRes=2.399905e-08
normRes=2.397849e-08
normRes=2.395751e-08
normRes=2.393610e-08
normRes=2.391427e-08
normRes=2.389199e-08
normRes=2.386926e-08
normRes=2.384608e-08
normRes=2.382244e-08
normRes=2.379834e-08
normRes=2.377377e-08
normRes=2.374872e-08
normRes=2.372319e-08
normRes=2.369718e-08
normRes=2.367069e-08
normRes=2.364371e-08
normRes=2.361624e-08
normRes=2.358829e-08
normRes=2.355985e-08
normRes=2.353092e-08
normRes=2.350150e-08
normRes=2.347160e-08
normRes=2.344121e-08
normRes=2.341035e-08
normRes=2.337901e-08
normRes=2.334720e-08
normRes=2.331491e-08
normRes=2.328217e-08
normRes=2.324896e-08
normRes=2.321531e-08
normRes=2.318121e-08
normRes=2.314667e-08
normRes=2.311170e-08
normRes=2.307631e-08
normRes=2.304050e-08
normRes=2.300429e-08
normRes=2.296769e-08
normRes=2.293070e-08
normRes=2.289334e-08
normRes=2.285561e-08
normRes=2.281753e-08
normRes=2.277911e-08
normRes=2.274037e-08
normRes=2.270130e-08
normRes=2.266194e-08
normRes=2.262229e-08
normRes=2.258236e-08
normRes=2.254217e-08
normRes=2.250174e-08
normRes=2.246107e-08
normRes=2.242019e-08
normRes=2.237911e-08
normRes=2.233784e-08
normRes=2.229640e-08
normRes=2.225480e-08
normRes=2.221307e-08
normRes=2.217122e-08
normRes=2.212926e-08
normRes=2.208721e-08
normRes=2.204509e-08
normRes=2.200292e-08
normRes=2.196071e-08
normRes=2.191847e-08
normRes=2.187624e-08
normRes=2.183402e-08
normRes=2.179183e-08
normRes=2.174969e-08
normRes=2.170761e-08
normRes=2.166562e-08
normRes=2.162373e-08
normRes=2.158195e-08
normRes=2.154031e-08
normRes=2.149882e-08
normRes=2.145749e-08
normRes=2.141635e-08
normRes=2.137541e-08
normRes=2.133468e-08
normRes=2.129419e-08
normRes=2.125394e-08
normRes=2.121396e-08
normRes=2.117425e-08
normRes=2.113484e-08
normRes=2.109573e-08
normRes=2.105694e-08
normRes=2.101849e-08
normRes=2.098039e-08
normRes=2.094264e-08
normRes=2.090527e-08
normRes=2.086829e-08
normRes=2.083170e-08
normRes=2.079552e-08
normRes=2.075976e-08
normRes=2.072443e-08
normRes=2.068953e-08
normRes=2.065509e-08
normRes=2.062110e-08
normRes=2.058758e-08
normRes=2.055453e-08
normRes=2.052196e-08
normRes=2.048988e-08
normRes=2.045829e-08
normRes=2.042719e-08
normRes=2.039660e-08
normRes=2.036652e-08
normRes=2.033694e-08
normRes=2.030788e-08
normRes=2.027934e-08
normRes=2.025131e-08
normRes=2.022380e-08
normRes=2.019681e-08
normRes=2.017034e-08
normRes=2.014438e-08
normRes=2.011895e-08
normRes=2.009403e-08
normRes=2.006962e-08
normRes=2.004572e-08
normRes=2.002232e-08
normRes=1.999943e-08
normRes=1.997704e-08
normRes=1.995513e-08
normRes=1.993371e-08
normRes=1.991277e-08
normRes=1.989231e-08
normRes=1.987230e-08
normRes=1.985276e-08
normRes=1.983366e-08
normRes=1.981500e-08
normRes=1.979676e-08
normRes=1.977895e-08
normRes=1.976155e-08
normRes=1.974454e-08
normRes=1.972792e-08
normRes=1.971168e-08
normRes=1.969579e-08
normRes=1.968026e-08
normRes=1.966506e-08
normRes=1.965019e-08
normRes=1.963563e-08
normRes=1.962137e-08
normRes=1.960739e-08
normRes=1.959368e-08
normRes=1.958022e-08
normRes=1.956700e-08
normRes=1.955401e-08
normRes=1.954123e-08
normRes=1.952864e-08
normRes=1.951623e-08
normRes=1.950399e-08
normRes=1.949189e-08
normRes=1.947992e-08
normRes=1.946808e-08
normRes=1.945633e-08
normRes=1.944467e-08
normRes=1.943308e-08
normRes=1.942155e-08
normRes=1.941005e-08
normRes=1.939857e-08
normRes=1.938711e-08
normRes=1.937563e-08
normRes=1.936414e-08
normRes=1.935260e-08
normRes=1.934101e-08
normRes=1.932935e-08
normRes=1.931761e-08
normRes=1.930578e-08
normRes=1.929383e-08
normRes=1.928175e-08
normRes=1.926954e-08
normRes=1.925718e-08
normRes=1.924464e-08
normRes=1.923193e-08
normRes=1.921903e-08
normRes=1.920593e-08
normRes=1.919260e-08
normRes=1.917906e-08
normRes=1.916527e-08
normRes=1.915123e-08
normRes=1.913693e-08
normRes=1.912236e-08
normRes=1.910751e-08
normRes=1.909238e-08
normRes=1.907694e-08
normRes=1.906119e-08
normRes=1.904513e-08
normRes=1.902874e-08
normRes=1.901203e-08
normRes=1.899497e-08
normRes=1.897757e-08
normRes=1.895983e-08
normRes=1.894172e-08
normRes=1.892325e-08
normRes=1.890442e-08
normRes=1.888522e-08
normRes=1.886564e-08
normRes=1.884569e-08
normRes=1.882535e-08
normRes=1.880463e-08
normRes=1.878353e-08
normRes=1.876205e-08
normRes=1.874017e-08
normRes=1.871791e-08
normRes=1.869526e-08
normRes=1.867223e-08
normRes=1.864880e-08
normRes=1.862500e-08
normRes=1.860081e-08
normRes=1.857624e-08
normRes=1.855129e-08
normRes=1.852597e-08
normRes=1.850027e-08
normRes=1.847421e-08
normRes=1.844779e-08
normRes=1.842101e-08
normRes=1.839388e-08
normRes=1.836640e-08
normRes=1.833858e-08
normRes=1.831042e-08
normRes=1.828194e-08
normRes=1.825314e-08
normRes=1.822403e-08
normRes=1.819461e-08
normRes=1.816490e-08
normRes=1.813490e-08
normRes=1.810463e-08
normRes=1.807408e-08
normRes=1.804328e-08
normRes=1.801223e-08
normRes=1.798094e-08
normRes=1.794943e-08
normRes=1.791770e-08
normRes=1.788576e-08
normRes=1.785363e-08
normRes=1.782132e-08
normRes=1.778884e-08
normRes=1.775620e-08
normRes=1.772342e-08
normRes=1.769050e-08
normRes=1.765747e-08
normRes=1.762433e-08
normRes=1.759109e-08
normRes=1.755777e-08
normRes=1.752439e-08
normRes=1.749095e-08
normRes=1.745747e-08
normRes=1.742396e-08
normRes=1.739044e-08
normRes=1.735692e-08
normRes=1.732341e-08
normRes=1.728993e-08
normRes=1.725649e-08
normRes=1.722311e-08
normRes=1.718979e-08
normRes=1.715656e-08
normRes=1.712342e-08
normRes=1.709039e-08
normRes=1.705748e-08
normRes=1.702471e-08
normRes=1.699208e-08
normRes=1.695962e-08
normRes=1.692733e-08
normRes=1.689523e-08
normRes=1.686332e-08
normRes=1.683163e-08
normRes=1.680015e-08
normRes=1.676892e-08
normRes=1.673793e-08
normRes=1.670719e-08
normRes=1.667672e-08
normRes=1.664653e-08
normRes=1.661663e-08
normRes=1.658703e-08
normRes=1.655773e-08
normRes=1.652875e-08
normRes=1.650010e-08
normRes=1.647178e-08
normRes=1.644380e-08
normRes=1.641618e-08
normRes=1.638891e-08
normRes=1.636200e-08
normRes=1.633547e-08
normRes=1.630931e-08
normRes=1.628353e-08
normRes=1.625814e-08
normRes=1.623314e-08
normRes=1.620854e-08
normRes=1.618433e-08
normRes=1.616053e-08
normRes=1.613714e-08
normRes=1.611415e-08
normRes=1.609157e-08
normRes=1.606940e-08
normRes=1.604765e-08
normRes=1.602631e-08
normRes=1.600537e-08
normRes=1.598485e-08
normRes=1.596474e-08
normRes=1.594504e-08
normRes=1.592574e-08
normRes=1.590685e-08
normRes=1.588836e-08
normRes=1.587027e-08
normRes=1.585257e-08
normRes=1.583526e-08
normRes=1.581833e-08
normRes=1.580178e-08
normRes=1.578561e-08
normRes=1.576980e-08
normRes=1.575435e-08
normRes=1.573926e-08
normRes=1.572452e-08
normRes=1.571011e-08
normRes=1.569603e-08
normRes=1.568228e-08
normRes=1.566884e-08
normRes=1.565571e-08
normRes=1.564287e-08
normRes=1.563032e-08
normRes=1.561804e-08
normRes=1.560603e-08
normRes=1.559428e-08
normRes=1.558277e-08
normRes=1.557149e-08
normRes=1.556043e-08
normRes=1.554959e-08
normRes=1.553895e-08
normRes=1.552849e-08
normRes=1.551821e-08
normRes=1.550810e-08
normRes=1.549813e-08
normRes=1.548831e-08
normRes=1.547861e-08
normRes=1.546903e-08
normRes=1.545956e-08
normRes=1.545017e-08
normRes=1.544086e-08
normRes=1.543162e-08
normRes=1.542243e-08
normRes=1.541328e-08
normRes=1.540416e-08
normRes=1.539505e-08
normRes=1.538595e-08
normRes=1.537684e-08
normRes=1.536771e-08
normRes=1.535855e-08
normRes=1.534934e-08
normRes=1.534008e-08
normRes=1.533074e-08
normRes=1.532133e-08
normRes=1.531183e-08
normRes=1.530223e-08
normRes=1.529251e-08
normRes=1.528267e-08
normRes=1.527270e-08
normRes=1.526258e-08
normRes=1.525231e-08
normRes=1.524188e-08
normRes=1.523127e-08
normRes=1.522048e-08
normRes=1.520950e-08
normRes=1.519832e-08
normRes=1.518693e-08
normRes=1.517533e-08
normRes=1.516350e-08
normRes=1.515144e-08
normRes=1.513914e-08
normRes=1.512659e-08
normRes=1.511379e-08
normRes=1.510074e-08
normRes=1.508742e-08
normRes=1.507383e-08
normRes=1.505997e-08
normRes=1.504583e-08
normRes=1.503140e-08
normRes=1.501669e-08
normRes=1.500169e-08
normRes=1.498639e-08
normRes=1.497079e-08
normRes=1.495490e-08
normRes=1.493870e-08
normRes=1.492220e-08
normRes=1.490539e-08
normRes=1.488828e-08
normRes=1.487086e-08
normRes=1.485313e-08
normRes=1.483509e-08
normRes=1.481675e-08
normRes=1.479810e-08
normRes=1.477915e-08
normRes=1.475989e-08
normRes=1.474033e-08
normRes=1.472047e-08
normRes=1.470032e-08
normRes=1.467987e-08
normRes=1.465913e-08
normRes=1.463810e-08
normRes=1.461679e-08
normRes=1.459520e-08
normRes=1.457334e-08
normRes=1.455121e-08
normRes=1.452881e-08
normRes=1.450616e-08
normRes=1.448325e-08
normRes=1.446010e-08
normRes=1.443670e-08
normRes=1.441308e-08
normRes=1.438922e-08
normRes=1.436515e-08
normRes=1.434087e-08
normRes=1.431638e-08
normRes=1.429170e-08
normRes=1.426683e-08
normRes=1.424179e-08
normRes=1.421657e-08
normRes=1.419119e-08
normRes=1.416566e-08
normRes=1.413999e-08
normRes=1.411419e-08
normRes=1.408826e-08
normRes=1.406222e-08
normRes=1.403607e-08
normRes=1.400983e-08
normRes=1.398351e-08
normRes=1.395712e-08
normRes=1.393067e-08
normRes=1.390416e-08
normRes=1.387761e-08
normRes=1.385103e-08
normRes=1.382443e-08
normRes=1.379783e-08
normRes=1.377122e-08
normRes=1.374463e-08
normRes=1.371806e-08
normRes=1.369153e-08
normRes=1.366504e-08
normRes=1.363861e-08
normRes=1.361225e-08
normRes=1.358596e-08
normRes=1.355976e-08
normRes=1.353366e-08
normRes=1.350767e-08
normRes=1.348180e-08
normRes=1.345606e-08
normRes=1.343046e-08
normRes=1.340501e-08
normRes=1.337971e-08
normRes=1.335459e-08
normRes=1.332965e-08
normRes=1.330489e-08
normRes=1.328033e-08
normRes=1.325597e-08
normRes=1.323183e-08
normRes=1.320792e-08
normRes=1.318423e-08
normRes=1.316078e-08
normRes=1.313757e-08
normRes=1.311462e-08
normRes=1.309193e-08
normRes=1.306950e-08
normRes=1.304735e-08
normRes=1.302548e-08
normRes=1.300389e-08
normRes=1.298259e-08
normRes=1.296158e-08
normRes=1.294088e-08
normRes=1.292048e-08
normRes=1.290038e-08
normRes=1.288060e-08
normRes=1.286114e-08
normRes=1.284199e-08
normRes=1.282316e-08
normRes=1.280465e-08
normRes=1.278647e-08
normRes=1.276861e-08
normRes=1.275108e-08
normRes=1.273387e-08
normRes=1.271699e-08
normRes=1.270044e-08
normRes=1.268422e-08
normRes=1.266832e-08
normRes=1.265274e-08
normRes=1.263749e-08
normRes=1.262255e-08
normRes=1.260794e-08
normRes=1.259364e-08
normRes=1.257965e-08
normRes=1.256597e-08
normRes=1.255259e-08
normRes=1.253951e-08
normRes=1.252673e-08
normRes=1.251424e-08
normRes=1.250204e-08
normRes=1.249011e-08
normRes=1.247846e-08
normRes=1.246707e-08
normRes=1.245595e-08
normRes=1.244509e-08
normRes=1.243447e-08
normRes=1.242409e-08
normRes=1.241394e-08
normRes=1.240402e-08
normRes=1.239432e-08
normRes=1.238482e-08
normRes=1.237553e-08
normRes=1.236643e-08
normRes=1.235752e-08
normRes=1.234877e-08
normRes=1.234020e-08
normRes=1.233178e-08
normRes=1.232351e-08
normRes=1.231538e-08
normRes=1.230737e-08
normRes=1.229949e-08
normRes=1.229171e-08
normRes=1.228403e-08
normRes=1.227644e-08
normRes=1.226894e-08
normRes=1.226150e-08
normRes=1.225412e-08
normRes=1.224679e-08
normRes=1.223951e-08
normRes=1.223225e-08
normRes=1.222501e-08
normRes=1.221779e-08
normRes=1.221056e-08
normRes=1.220333e-08
normRes=1.219608e-08
normRes=1.218880e-08
normRes=1.218148e-08
normRes=1.217412e-08
normRes=1.216670e-08
normRes=1.215922e-08
normRes=1.215166e-08
normRes=1.214403e-08
normRes=1.213630e-08
normRes=1.212847e-08
normRes=1.212053e-08
normRes=1.211248e-08
normRes=1.210430e-08
normRes=1.209599e-08
normRes=1.208755e-08
normRes=1.207896e-08
normRes=1.207021e-08
normRes=1.206131e-08
normRes=1.205223e-08
normRes=1.204299e-08
normRes=1.203356e-08
normRes=1.202396e-08
normRes=1.201416e-08
normRes=1.200416e-08
normRes=1.199397e-08
normRes=1.198356e-08
normRes=1.197295e-08
normRes=1.196213e-08
normRes=1.195108e-08
normRes=1.193981e-08
normRes=1.192832e-08
normRes=1.191660e-08
normRes=1.190465e-08
normRes=1.189246e-08
normRes=1.188003e-08
normRes=1.186737e-08
normRes=1.185447e-08
normRes=1.184133e-08
normRes=1.182794e-08
normRes=1.181431e-08
normRes=1.180044e-08
normRes=1.178632e-08
normRes=1.177196e-08
normRes=1.175735e-08
normRes=1.174250e-08
normRes=1.172741e-08
normRes=1.171208e-08
normRes=1.169651e-08
normRes=1.168071e-08
normRes=1.166466e-08
normRes=1.164839e-08
normRes=1.163188e-08
normRes=1.161515e-08
normRes=1.159819e-08
normRes=1.158102e-08
normRes=1.156362e-08
normRes=1.154602e-08
normRes=1.152820e-08
normRes=1.151018e-08
normRes=1.149196e-08
normRes=1.147355e-08
normRes=1.145494e-08
normRes=1.143616e-08
normRes=1.141719e-08
normRes=1.139805e-08
normRes=1.137875e-08
normRes=1.135928e-08
normRes=1.133966e-08
normRes=1.131990e-08
normRes=1.129999e-08
normRes=1.127995e-08
normRes=1.125979e-08
normRes=1.123950e-08
normRes=1.121910e-08
normRes=1.119860e-08
normRes=1.117801e-08
normRes=1.115732e-08
normRes=1.113655e-08
normRes=1.111572e-08
normRes=1.109481e-08
normRes=1.107385e-08
normRes=1.105285e-08
normRes=1.103180e-08
normRes=1.101073e-08
normRes=1.098963e-08
normRes=1.096851e-08
normRes=1.094739e-08
normRes=1.092628e-08
normRes=1.090518e-08
normRes=1.088409e-08
normRes=1.086304e-08
normRes=1.084203e-08
normRes=1.082106e-08
normRes=1.080014e-08
normRes=1.077929e-08
normRes=1.075851e-08
normRes=1.073781e-08
normRes=1.071720e-08
normRes=1.069669e-08
normRes=1.067628e-08
normRes=1.065598e-08
normRes=1.063580e-08
normRes=1.061575e-08
normRes=1.059584e-08
normRes=1.057607e-08
normRes=1.055645e-08
normRes=1.053698e-08
normRes=1.051768e-08
normRes=1.049856e-08
normRes=1.047961e-08
normRes=1.046084e-08
normRes=1.044227e-08
normRes=1.042389e-08
normRes=1.040571e-08
normRes=1.038774e-08
normRes=1.036998e-08
normRes=1.035244e-08
normRes=1.033512e-08
normRes=1.031803e-08
normRes=1.030117e-08
normRes=1.028454e-08
normRes=1.026815e-08
normRes=1.025201e-08
normRes=1.023611e-08
normRes=1.022045e-08
normRes=1.020505e-08
normRes=1.018990e-08
normRes=1.017500e-08
normRes=1.016036e-08
normRes=1.014598e-08
normRes=1.013186e-08
normRes=1.011799e-08
normRes=1.010438e-08
normRes=1.009104e-08
normRes=1.007795e-08
normRes=1.006512e-08
normRes=1.005255e-08
normRes=1.004024e-08
normRes=1.002818e-08
normRes=1.001638e-08
normRes=1.000482e-08
normRes=9.993520e-09
normRes=9.982463e-09
normRes=9.971651e-09
normRes=9.961079e-09
normRes=9.950745e-09
normRes=9.940646e-09
normRes=9.930775e-09
normRes=9.921131e-09
normRes=9.911707e-09
normRes=9.902501e-09
normRes=9.893506e-09
normRes=9.884717e-09
normRes=9.876130e-09
normRes=9.867738e-09
normRes=9.859536e-09
normRes=9.851518e-09
normRes=9.843678e-09
normRes=9.836009e-09
normRes=9.828505e-09
normRes=9.821159e-09
normRes=9.813965e-09
normRes=9.806915e-09
normRes=9.800003e-09
normRes=9.793221e-09
normRes=9.786562e-09
normRes=9.780019e-09
normRes=9.773583e-09
normRes=9.767249e-09
normRes=9.761007e-09
normRes=9.754850e-09
normRes=9.748771e-09
normRes=9.742762e-09
normRes=9.736814e-09
normRes=9.730921e-09
normRes=9.725073e-09
normRes=9.719264e-09
normRes=9.713485e-09
normRes=9.707729e-09
normRes=9.701988e-09
normRes=9.696254e-09
normRes=9.690519e-09
normRes=9.684776e-09
normRes=9.679017e-09
normRes=9.673235e-09
normRes=9.667421e-09
normRes=9.661570e-09
normRes=9.655673e-09
normRes=9.649723e-09
normRes=9.643714e-09
normRes=9.637637e-09
normRes=9.631488e-09
normRes=9.625258e-09
normRes=9.618941e-09
normRes=9.612531e-09
normRes=9.606023e-09
normRes=9.599408e-09
normRes=9.592683e-09
normRes=9.585840e-09
normRes=9.578875e-09
normRes=9.571782e-09
normRes=9.564555e-09
normRes=9.557191e-09
normRes=9.549683e-09
normRes=9.542028e-09
normRes=9.534221e-09
normRes=9.526257e-09
normRes=9.518134e-09
normRes=9.509846e-09
normRes=9.501391e-09
normRes=9.492765e-09
normRes=9.483965e-09
normRes=9.474988e-09
normRes=9.465831e-09
normRes=9.456493e-09
normRes=9.446970e-09
normRes=9.437260e-09
normRes=9.427364e-09
normRes=9.417277e-09
normRes=9.407000e-09
normRes=9.396530e-09
normRes=9.385869e-09
normRes=9.375014e-09
normRes=9.363965e-09
normRes=9.352723e-09
normRes=9.341287e-09
normRes=9.329658e-09
normRes=9.317836e-09
normRes=9.305822e-09
normRes=9.293618e-09
normRes=9.281223e-09
normRes=9.268642e-09
normRes=9.255873e-09
normRes=9.242920e-09
normRes=9.229785e-09
normRes=9.216470e-09
normRes=9.202978e-09
normRes=9.189311e-09
normRes=9.175472e-09
normRes=9.161465e-09
normRes=9.147294e-09
normRes=9.132961e-09
normRes=9.118470e-09
normRes=9.103825e-09
normRes=9.089031e-09
normRes=9.074092e-09
normRes=9.059012e-09
normRes=9.043796e-09
normRes=9.028449e-09
normRes=9.012976e-09
normRes=8.997381e-09
normRes=8.981671e-09
normRes=8.965850e-09
normRes=8.949925e-09
normRes=8.933900e-09
normRes=8.917782e-09
normRes=8.901577e-09
normRes=8.885291e-09
normRes=8.868929e-09
normRes=8.852498e-09
normRes=8.836004e-09
normRes=8.819454e-09
normRes=8.802855e-09
normRes=8.786212e-09
normRes=8.769532e-09
normRes=8.752823e-09
normRes=8.736090e-09
normRes=8.719341e-09
normRes=8.702582e-09
normRes=8.685820e-09
normRes=8.669063e-09
normRes=8.652316e-09
normRes=8.635586e-09
normRes=8.618881e-09
normRes=8.602208e-09
normRes=8.585572e-09
normRes=8.568981e-09
normRes=8.552442e-09
normRes=8.535961e-09
normRes=8.519544e-09
normRes=8.503199e-09
normRes=8.486932e-09
normRes=8.470748e-09
normRes=8.454656e-09
normRes=8.438660e-09
normRes=8.422767e-09
normRes=8.406982e-09
normRes=8.391312e-09
normRes=8.375763e-09
normRes=8.360339e-09
normRes=8.345048e-09
normRes=8.329892e-09
normRes=8.314879e-09
normRes=8.300013e-09
normRes=8.285299e-09
normRes=8.270741e-09
normRes=8.256345e-09
normRes=8.242114e-09
normRes=8.228051e-09
normRes=8.214163e-09
normRes=8.200451e-09
normRes=8.186920e-09
normRes=8.173573e-09
normRes=8.160413e-09
normRes=8.147442e-09
normRes=8.134664e-09
normRes=8.122081e-09
normRes=8.109695e-09
normRes=8.097508e-09
normRes=8.085521e-09
normRes=8.073737e-09
normRes=8.062156e-09
normRes=8.050779e-09
normRes=8.039608e-09
normRes=8.028642e-09
normRes=8.017882e-09
normRes=8.007328e-09
normRes=7.996980e-09
normRes=7.986837e-09
normRes=7.976899e-09
normRes=7.967165e-09
normRes=7.957633e-09
normRes=7.948302e-09
normRes=7.939171e-09
normRes=7.930237e-09
normRes=7.921499e-09
normRes=7.912954e-09
normRes=7.904599e-09
normRes=7.896433e-09
normRes=7.888452e-09
normRes=7.880652e-09
normRes=7.873031e-09
normRes=7.865585e-09
normRes=7.858310e-09
normRes=7.851202e-09
normRes=7.844258e-09
normRes=7.837472e-09
normRes=7.830841e-09
normRes=7.824359e-09
normRes=7.818023e-09
normRes=7.811826e-09
normRes=7.805765e-09
normRes=7.799833e-09
normRes=7.794026e-09
normRes=7.788339e-09
normRes=7.782764e-09
normRes=7.777299e-09
normRes=7.771935e-09
normRes=7.766668e-09
normRes=7.761491e-09
normRes=7.756399e-09
normRes=7.751386e-09
normRes=7.746445e-09
normRes=7.741571e-09
normRes=7.736757e-09
normRes=7.731997e-09
normRes=7.727285e-09
normRes=7.722615e-09
normRes=7.717980e-09
normRes=7.713374e-09
normRes=7.708792e-09
normRes=7.704226e-09
normRes=7.699670e-09
normRes=7.695120e-09
normRes=7.690567e-09
normRes=7.686007e-09
normRes=7.681433e-09
normRes=7.676839e-09
normRes=7.672219e-09
normRes=7.667569e-09
normRes=7.662880e-09
normRes=7.658149e-09
normRes=7.653370e-09
normRes=7.648536e-09
normRes=7.643643e-09
normRes=7.638686e-09
normRes=7.633659e-09
normRes=7.628557e-09
normRes=7.623375e-09
normRes=7.618108e-09
normRes=7.612753e-09
normRes=7.607303e-09
normRes=7.601756e-09
normRes=7.596106e-09
normRes=7.590350e-09
normRes=7.584483e-09
normRes=7.578502e-09
normRes=7.572403e-09
normRes=7.566183e-09
normRes=7.559839e-09
normRes=7.553366e-09
normRes=7.546763e-09
normRes=7.540026e-09
normRes=7.533153e-09
normRes=7.526142e-09
normRes=7.518990e-09
normRes=7.511695e-09
normRes=7.504255e-09
normRes=7.496668e-09
normRes=7.488934e-09
normRes=7.481049e-09
normRes=7.473015e-09
normRes=7.464828e-09
normRes=7.456490e-09
normRes=7.447998e-09
normRes=7.439353e-09
normRes=7.430554e-09
normRes=7.421601e-09
normRes=7.412495e-09
normRes=7.403236e-09
normRes=7.393823e-09
normRes=7.384259e-09
normRes=7.374543e-09
normRes=7.364677e-09
normRes=7.354663e-09
normRes=7.344500e-09
normRes=7.334191e-09
normRes=7.323738e-09
normRes=7.313143e-09
normRes=7.302407e-09
normRes=7.291533e-09
normRes=7.280524e-09
normRes=7.269381e-09
normRes=7.258108e-09
normRes=7.246708e-09
normRes=7.235183e-09
normRes=7.223536e-09
normRes=7.211772e-09
normRes=7.199893e-09
normRes=7.187903e-09
normRes=7.175805e-09
normRes=7.163605e-09
normRes=7.151305e-09
normRes=7.138910e-09
normRes=7.126423e-09
normRes=7.113850e-09
normRes=7.101195e-09
normRes=7.088461e-09
normRes=7.075654e-09
normRes=7.062779e-09
normRes=7.049841e-09
normRes=7.036843e-09
normRes=7.023792e-09
normRes=7.010692e-09
normRes=6.997548e-09
normRes=6.984366e-09
normRes=6.971150e-09
normRes=6.957907e-09
normRes=6.944640e-09
normRes=6.931356e-09
normRes=6.918060e-09
normRes=6.904758e-09
normRes=6.891454e-09
normRes=6.878155e-09
normRes=6.864865e-09
normRes=6.851590e-09
normRes=6.838335e-09
normRes=6.825107e-09
normRes=6.811909e-09
normRes=6.798748e-09
normRes=6.785629e-09
normRes=6.772557e-09
normRes=6.759538e-09
normRes=6.746576e-09
normRes=6.733677e-09
normRes=6.720846e-09
normRes=6.708087e-09
normRes=6.695406e-09
normRes=6.682808e-09
normRes=6.670297e-09
normRes=6.657878e-09
normRes=6.645555e-09
normRes=6.633333e-09
normRes=6.621216e-09
normRes=6.609209e-09
normRes=6.597315e-09
normRes=6.585538e-09
normRes=6.573883e-09
normRes=6.562352e-09
normRes=6.550951e-09
normRes=6.539681e-09
normRes=6.528545e-09
normRes=6.517549e-09
normRes=6.506693e-09
normRes=6.495981e-09
normRes=6.485416e-09
normRes=6.474999e-09
normRes=6.464733e-09
normRes=6.454621e-09
normRes=6.444663e-09
normRes=6.434862e-09
normRes=6.425219e-09
normRes=6.415736e-09
normRes=6.406414e-09
normRes=6.397253e-09
normRes=6.388255e-09
normRes=6.379419e-09
normRes=6.370747e-09
normRes=6.362238e-09
normRes=6.353892e-09
normRes=6.345710e-09
normRes=6.337691e-09
normRes=6.329834e-09
normRes=6.322139e-09
normRes=6.314604e-09
normRes=6.307228e-09
normRes=6.300011e-09
normRes=6.292950e-09
normRes=6.286044e-09
normRes=6.279291e-09
normRes=6.272689e-09
normRes=6.266235e-09
normRes=6.259928e-09
normRes=6.253765e-09
normRes=6.247743e-09
normRes=6.241859e-09
normRes=6.236111e-09
normRes=6.230494e-09
normRes=6.225007e-09
normRes=6.219644e-09
normRes=6.214404e-09
normRes=6.209282e-09
normRes=6.204275e-09
normRes=6.199377e-09
normRes=6.194586e-09
normRes=6.189898e-09
normRes=6.185307e-09
normRes=6.180810e-09
normRes=6.176403e-09
normRes=6.172080e-09
normRes=6.167838e-09
normRes=6.163672e-09
normRes=6.159576e-09
normRes=6.155547e-09
normRes=6.151579e-09
normRes=6.147668e-09
normRes=6.143809e-09
normRes=6.139997e-09
normRes=6.136227e-09
normRes=6.132493e-09
normRes=6.128793e-09
normRes=6.125118e-09
normRes=6.121467e-09
normRes=6.117832e-09
normRes=6.114211e-09
normRes=6.110596e-09
normRes=6.106984e-09
normRes=6.103370e-09
normRes=6.099749e-09
normRes=6.096116e-09
normRes=6.092466e-09
normRes=6.088795e-09
normRes=6.085098e-09
normRes=6.081371e-09
normRes=6.077609e-09
normRes=6.073808e-09
normRes=6.069963e-09
normRes=6.066069e-09
normRes=6.062125e-09
normRes=6.058123e-09
normRes=6.054062e-09
normRes=6.049936e-09
normRes=6.045743e-09
normRes=6.041478e-09
normRes=6.037138e-09
normRes=6.032720e-09
normRes=6.028220e-09
normRes=6.023635e-09
normRes=6.018961e-09
normRes=6.014196e-09
normRes=6.009337e-09
normRes=6.004381e-09
normRes=5.999326e-09
normRes=5.994169e-09
normRes=5.988908e-09
normRes=5.983540e-09
normRes=5.978064e-09
normRes=5.972478e-09
normRes=5.966779e-09
normRes=5.960967e-09
normRes=5.955040e-09
normRes=5.948996e-09
normRes=5.942835e-09
normRes=5.936554e-09
normRes=5.930154e-09
normRes=5.923633e-09
normRes=5.916991e-09
normRes=5.910228e-09
normRes=5.903343e-09
normRes=5.896336e-09
normRes=5.889207e-09
normRes=5.881956e-09
normRes=5.874583e-09
normRes=5.867089e-09
normRes=5.859475e-09
normRes=5.851741e-09
normRes=5.843887e-09
normRes=5.835916e-09
normRes=5.827827e-09
normRes=5.819623e-09
normRes=5.811305e-09
normRes=5.802874e-09
normRes=5.794332e-09
normRes=5.785680e-09
normRes=5.776922e-09
normRes=5.768057e-09
normRes=5.759090e-09
normRes=5.750023e-09
normRes=5.740856e-09
normRes=5.731594e-09
normRes=5.722239e-09
normRes=5.712794e-09
normRes=5.703261e-09
normRes=5.693643e-09
normRes=5.683944e-09
normRes=5.674167e-09
normRes=5.664314e-09
normRes=5.654390e-09
normRes=5.644398e-09
normRes=5.634341e-09
normRes=5.624223e-09
normRes=5.614047e-09
normRes=5.603818e-09
normRes=5.593540e-09
normRes=5.583215e-09
normRes=5.572848e-09
normRes=5.562444e-09
normRes=5.552005e-09
normRes=5.541537e-09
normRes=5.531043e-09
normRes=5.520528e-09
normRes=5.509995e-09
normRes=5.499450e-09
normRes=5.488895e-09
normRes=5.478337e-09
normRes=5.467777e-09
normRes=5.457223e-09
normRes=5.446676e-09
normRes=5.436143e-09
normRes=5.425626e-09
normRes=5.415131e-09
normRes=5.404661e-09
normRes=5.394222e-09
normRes=5.383816e-09
normRes=5.373448e-09
normRes=5.363123e-09
normRes=5.352844e-09
normRes=5.342616e-09
normRes=5.332443e-09
normRes=5.322327e-09
normRes=5.312275e-09
normRes=5.302288e-09
normRes=5.292372e-09
normRes=5.282529e-09
normRes=5.272763e-09
normRes=5.263079e-09
normRes=5.253478e-09
normRes=5.243964e-09
normRes=5.234542e-09
normRes=5.225213e-09
normRes=5.215981e-09
normRes=5.206849e-09
normRes=5.197818e-09
normRes=5.188894e-09
normRes=5.180077e-09
normRes=5.171370e-09
normRes=5.162775e-09
normRes=5.154295e-09
normRes=5.145931e-09
normRes=5.137686e-09
normRes=5.129562e-09
normRes=5.121559e-09
normRes=5.113679e-09
normRes=5.105924e-09
normRes=5.098295e-09
normRes=5.090793e-09
normRes=5.083418e-09
normRes=5.076172e-09
normRes=5.069054e-09
normRes=5.062066e-09
normRes=5.055207e-09
normRes=5.048479e-09
normRes=5.041880e-09
normRes=5.035411e-09
normRes=5.029071e-09
normRes=5.022859e-09
normRes=5.016776e-09
normRes=5.010819e-09
normRes=5.004990e-09
normRes=4.999285e-09
normRes=4.993704e-09
normRes=4.988246e-09
normRes=4.982909e-09
normRes=4.977692e-09
normRes=4.972592e-09
normRes=4.967608e-09
normRes=4.962738e-09
normRes=4.957980e-09
normRes=4.953331e-09
normRes=4.948788e-09
normRes=4.944350e-09
normRes=4.940014e-09
normRes=4.935777e-09
normRes=4.931636e-09
normRes=4.927588e-09
normRes=4.923630e-09
normRes=4.919760e-09
normRes=4.915973e-09
normRes=4.912267e-09
normRes=4.908638e-09
normRes=4.905083e-09
normRes=4.901598e-09
normRes=4.898179e-09
normRes=4.894824e-09
normRes=4.891528e-09
normRes=4.888288e-09
normRes=4.885100e-09
normRes=4.881959e-09
normRes=4.878863e-09
normRes=4.875808e-09
normRes=4.872789e-09
normRes=4.869802e-09
normRes=4.866844e-09
normRes=4.863911e-09
normRes=4.860999e-09
normRes=4.858103e-09
normRes=4.855221e-09
normRes=4.852347e-09
normRes=4.849479e-09
normRes=4.846613e-09
normRes=4.843743e-09
normRes=4.840867e-09
normRes=4.837982e-09
normRes=4.835082e-09
normRes=4.832165e-09
normRes=4.829226e-09
normRes=4.826263e-09
normRes=4.823271e-09
normRes=4.820247e-09
normRes=4.817188e-09
normRes=4.814091e-09
normRes=4.810951e-09
normRes=4.807767e-09
normRes=4.804534e-09
normRes=4.801249e-09
normRes=4.797910e-09
normRes=4.794514e-09
normRes=4.791058e-09
normRes=4.787538e-09
normRes=4.783954e-09
normRes=4.780301e-09
normRes=4.776578e-09
normRes=4.772782e-09
normRes=4.768911e-09
normRes=4.764962e-09
normRes=4.760935e-09
normRes=4.756826e-09
normRes=4.752634e-09
normRes=4.748358e-09
normRes=4.743995e-09
normRes=4.739544e-09
normRes=4.735004e-09
normRes=4.730373e-09
normRes=4.725651e-09
normRes=4.720836e-09
normRes=4.715928e-09
normRes=4.710925e-09
normRes=4.705826e-09
normRes=4.700633e-09
normRes=4.695342e-09
normRes=4.689956e-09
normRes=4.684473e-09
normRes=4.678892e-09
normRes=4.673215e-09
normRes=4.667442e-09
normRes=4.661572e-09
normRes=4.655605e-09
normRes=4.649543e-09
normRes=4.643386e-09
normRes=4.637135e-09
normRes=4.630790e-09
normRes=4.624353e-09
normRes=4.617823e-09
normRes=4.611204e-09
normRes=4.604495e-09
normRes=4.597699e-09
normRes=4.590815e-09
normRes=4.583847e-09
normRes=4.576796e-09
normRes=4.569663e-09
normRes=4.562451e-09
normRes=4.555161e-09
normRes=4.547795e-09
normRes=4.540356e-09
normRes=4.532846e-09
normRes=4.525266e-09
normRes=4.517620e-09
normRes=4.509910e-09
normRes=4.502138e-09
normRes=4.494307e-09
normRes=4.486420e-09
normRes=4.478479e-09
normRes=4.470487e-09
normRes=4.462447e-09
normRes=4.454362e-09
normRes=4.446236e-09
normRes=4.438070e-09
normRes=4.429869e-09
normRes=4.421635e-09
normRes=4.413371e-09
normRes=4.405081e-09
normRes=4.396769e-09
normRes=4.388436e-09
normRes=4.380087e-09
normRes=4.371725e-09
normRes=4.363353e-09
normRes=4.354975e-09
normRes=4.346594e-09
normRes=4.338214e-09
normRes=4.329838e-09
normRes=4.321469e-09
normRes=4.313110e-09
normRes=4.304766e-09
normRes=4.296440e-09
normRes=4.288134e-09
normRes=4.279853e-09
normRes=4.271599e-09
normRes=4.263376e-09
normRes=4.255188e-09
normRes=4.247037e-09
normRes=4.238927e-09
normRes=4.230861e-09
normRes=4.222842e-09
normRes=4.214873e-09
normRes=4.206957e-09
normRes=4.199097e-09
normRes=4.191296e-09
normRes=4.183557e-09
normRes=4.175883e-09
normRes=4.168276e-09
normRes=4.160738e-09
normRes=4.153274e-09
normRes=4.145884e-09
normRes=4.138571e-09
normRes=4.131338e-09
normRes=4.124187e-09
normRes=4.117120e-09
normRes=4.110138e-09
normRes=4.103244e-09
normRes=4.096440e-09
normRes=4.089727e-09
normRes=4.083106e-09
normRes=4.076581e-09
normRes=4.070150e-09
normRes=4.063817e-09
normRes=4.057582e-09
normRes=4.051445e-09
normRes=4.045409e-09
normRes=4.039474e-09
normRes=4.033640e-09
normRes=4.027908e-09
normRes=4.022278e-09
normRes=4.016752e-09
normRes=4.011328e-09
normRes=4.006007e-09
normRes=4.000789e-09
normRes=3.995674e-09
normRes=3.990661e-09
normRes=3.985751e-09
normRes=3.980942e-09
normRes=3.976233e-09
normRes=3.971625e-09
normRes=3.967117e-09
normRes=3.962706e-09
normRes=3.958393e-09
normRes=3.954175e-09
normRes=3.950052e-09
normRes=3.946022e-09
normRes=3.942083e-09
normRes=3.938235e-09
normRes=3.934475e-09
normRes=3.930801e-09
normRes=3.927212e-09
normRes=3.923705e-09
normRes=3.920279e-09
normRes=3.916931e-09
normRes=3.913658e-09
normRes=3.910459e-09
normRes=3.907331e-09
normRes=3.904272e-09
normRes=3.901279e-09
normRes=3.898349e-09
normRes=3.895480e-09
normRes=3.892669e-09
normRes=3.889914e-09
normRes=3.887211e-09
normRes=3.884557e-09
normRes=3.881950e-09
normRes=3.879386e-09
normRes=3.876863e-09
normRes=3.874377e-09
normRes=3.871926e-09
normRes=3.869507e-09
normRes=3.867116e-09
normRes=3.864750e-09
normRes=3.862406e-09
normRes=3.860081e-09
normRes=3.857773e-09
normRes=3.855477e-09
normRes=3.853191e-09
normRes=3.850911e-09
normRes=3.848635e-09
normRes=3.846360e-09
normRes=3.844081e-09
normRes=3.841798e-09
normRes=3.839505e-09
normRes=3.837201e-09
normRes=3.834883e-09
normRes=3.832547e-09
normRes=3.830191e-09
normRes=3.827812e-09
normRes=3.825407e-09
normRes=3.822973e-09
normRes=3.820509e-09
normRes=3.818010e-09
normRes=3.815475e-09
normRes=3.812902e-09
normRes=3.810286e-09
normRes=3.807628e-09
normRes=3.804923e-09
normRes=3.802171e-09
normRes=3.799368e-09
normRes=3.796512e-09
normRes=3.793603e-09
normRes=3.790637e-09
normRes=3.787612e-09
normRes=3.784528e-09
normRes=3.781382e-09
normRes=3.778174e-09
normRes=3.774900e-09
normRes=3.771560e-09
normRes=3.768153e-09
normRes=3.764676e-09
normRes=3.761130e-09
normRes=3.757513e-09
normRes=3.753824e-09
normRes=3.750062e-09
normRes=3.746226e-09
normRes=3.742316e-09
normRes=3.738330e-09
normRes=3.734269e-09
normRes=3.730132e-09
normRes=3.725919e-09
normRes=3.721629e-09
normRes=3.717262e-09
normRes=3.712818e-09
normRes=3.708297e-09
normRes=3.703700e-09
normRes=3.699026e-09
normRes=3.694276e-09
normRes=3.689450e-09
normRes=3.684549e-09
normRes=3.679573e-09
normRes=3.674523e-09
normRes=3.669400e-09
normRes=3.664204e-09
normRes=3.658936e-09
normRes=3.653598e-09
normRes=3.648190e-09
normRes=3.642713e-09
normRes=3.637170e-09
normRes=3.631561e-09
normRes=3.625888e-09
normRes=3.620151e-09
normRes=3.614353e-09
normRes=3.608496e-09
normRes=3.602580e-09
normRes=3.596609e-09
normRes=3.590583e-09
normRes=3.584504e-09
normRes=3.578375e-09
normRes=3.572197e-09
normRes=3.565972e-09
normRes=3.559704e-09
normRes=3.553393e-09
normRes=3.547043e-09
normRes=3.540654e-09
normRes=3.534231e-09
normRes=3.527775e-09
normRes=3.521288e-09
normRes=3.514773e-09
normRes=3.508233e-09
normRes=3.501670e-09
normRes=3.495087e-09
normRes=3.488486e-09
normRes=3.481869e-09
normRes=3.475240e-09
normRes=3.468602e-09
normRes=3.461956e-09
normRes=3.455306e-09
normRes=3.448654e-09
normRes=3.442003e-09
normRes=3.435355e-09
normRes=3.428714e-09
normRes=3.422082e-09
normRes=3.415461e-09
normRes=3.408855e-09
normRes=3.402267e-09
normRes=3.395698e-09
normRes=3.389151e-09
normRes=3.382630e-09
normRes=3.376136e-09
normRes=3.369673e-09
normRes=3.363243e-09
normRes=3.356847e-09
normRes=3.350490e-09
normRes=3.344172e-09
normRes=3.337898e-09
normRes=3.331668e-09
normRes=3.325486e-09
normRes=3.319353e-09
normRes=3.313272e-09
normRes=3.307245e-09
normRes=3.301273e-09
normRes=3.295359e-09
normRes=3.289506e-09
normRes=3.283713e-09
normRes=3.277985e-09
normRes=3.272322e-09
normRes=3.266725e-09
normRes=3.261197e-09
normRes=3.255739e-09
normRes=3.250352e-09
normRes=3.245038e-09
normRes=3.239797e-09
normRes=3.234632e-09
normRes=3.229543e-09
normRes=3.224531e-09
normRes=3.219597e-09
normRes=3.214742e-09
normRes=3.209966e-09
normRes=3.205271e-09
normRes=3.200656e-09
normRes=3.196122e-09
normRes=3.191669e-09
normRes=3.187298e-09
normRes=3.183009e-09
normRes=3.178802e-09
normRes=3.174676e-09
normRes=3.170631e-09
normRes=3.166668e-09
normRes=3.162786e-09
normRes=3.158984e-09
normRes=3.155263e-09
normRes=3.151621e-09
normRes=3.148057e-09
normRes=3.144571e-09
normRes=3.141162e-09
normRes=3.137829e-09
normRes=3.134571e-09
normRes=3.131386e-09
normRes=3.128274e-09
normRes=3.125233e-09
normRes=3.122262e-09
normRes=3.119359e-09
normRes=3.116523e-09
normRes=3.113752e-09
normRes=3.111045e-09
normRes=3.108398e-09
normRes=3.105812e-09
normRes=3.103284e-09
normRes=3.100812e-09
normRes=3.098394e-09
normRes=3.096028e-09
normRes=3.093713e-09
normRes=3.091445e-09
normRes=3.089222e-09
normRes=3.087043e-09
normRes=3.084905e-09
normRes=3.082806e-09
normRes=3.080743e-09
normRes=3.078715e-09
normRes=3.076718e-09
normRes=3.074751e-09
normRes=3.072811e-09
normRes=3.070895e-09
normRes=3.069001e-09
normRes=3.067127e-09
normRes=3.065270e-09
normRes=3.063427e-09
normRes=3.061597e-09
normRes=3.059776e-09
normRes=3.057963e-09
normRes=3.056154e-09
normRes=3.054348e-09
normRes=3.052542e-09
normRes=3.050733e-09
normRes=3.048919e-09
normRes=3.047098e-09
normRes=3.045267e-09
normRes=3.043425e-09
normRes=3.041568e-09
normRes=3.039694e-09
normRes=3.037802e-09
normRes=3.035889e-09
normRes=3.033953e-09
normRes=3.031992e-09
normRes=3.030004e-09
normRes=3.027986e-09
normRes=3.025937e-09
normRes=3.023854e-09
normRes=3.021738e-09
normRes=3.019584e-09
normRes=3.017391e-09
normRes=3.015159e-09
normRes=3.012884e-09
normRes=3.010566e-09
normRes=3.008203e-09
normRes=3.005794e-09
normRes=3.003337e-09
normRes=3.000831e-09
normRes=2.998274e-09
normRes=2.995666e-09
normRes=2.993005e-09
normRes=2.990290e-09
normRes=2.987520e-09
normRes=2.984695e-09
normRes=2.981813e-09
normRes=2.978874e-09
normRes=2.975876e-09
normRes=2.972821e-09
normRes=2.969706e-09
normRes=2.966531e-09
normRes=2.963297e-09
normRes=2.960001e-09
normRes=2.956645e-09
normRes=2.953229e-09
normRes=2.949751e-09
normRes=2.946212e-09
normRes=2.942612e-09
normRes=2.938952e-09
normRes=2.935231e-09
normRes=2.931449e-09
normRes=2.927607e-09
normRes=2.923705e-09
normRes=2.919745e-09
normRes=2.915725e-09
normRes=2.911647e-09
normRes=2.907512e-09
normRes=2.903321e-09
normRes=2.899073e-09
normRes=2.894770e-09
normRes=2.890414e-09
normRes=2.886004e-09
normRes=2.881542e-09
normRes=2.877029e-09
normRes=2.872466e-09
normRes=2.867856e-09
normRes=2.863198e-09
normRes=2.858494e-09
normRes=2.853745e-09
normRes=2.848954e-09
normRes=2.844122e-09
normRes=2.839250e-09
normRes=2.834339e-09
normRes=2.829392e-09
normRes=2.824410e-09
normRes=2.819394e-09
normRes=2.814348e-09
normRes=2.809272e-09
normRes=2.804169e-09
normRes=2.799040e-09
normRes=2.793887e-09
normRes=2.788712e-09
normRes=2.783517e-09
normRes=2.778305e-09
normRes=2.773077e-09
normRes=2.767835e-09
normRes=2.762581e-09
normRes=2.757318e-09
normRes=2.752048e-09
normRes=2.746772e-09
normRes=2.741493e-09
normRes=2.736213e-09
normRes=2.730934e-09
normRes=2.725660e-09
normRes=2.720389e-09
normRes=2.715127e-09
normRes=2.709874e-09
normRes=2.704634e-09
normRes=2.699407e-09
normRes=2.694197e-09
normRes=2.689004e-09
normRes=2.683832e-09
normRes=2.678682e-09
normRes=2.673557e-09
normRes=2.668459e-09
normRes=2.663388e-09
normRes=2.658348e-09
normRes=2.653341e-09
normRes=2.648367e-09
normRes=2.643430e-09
normRes=2.638530e-09
normRes=2.633670e-09
normRes=2.628852e-09
normRes=2.624076e-09
normRes=2.619345e-09
normRes=2.614660e-09
normRes=2.610023e-09
normRes=2.605435e-09
normRes=2.600899e-09
normRes=2.596414e-09
normRes=2.591982e-09
normRes=2.587605e-09
normRes=2.583283e-09
normRes=2.579019e-09
normRes=2.574812e-09
normRes=2.570664e-09
normRes=2.566576e-09
normRes=2.562548e-09
normRes=2.558582e-09
normRes=2.554678e-09
normRes=2.550836e-09
normRes=2.547058e-09
normRes=2.543343e-09
normRes=2.539692e-09
normRes=2.536106e-09
normRes=2.532585e-09
normRes=2.529128e-09
normRes=2.525736e-09
normRes=2.522409e-09
normRes=2.519146e-09
normRes=2.515949e-09
normRes=2.512816e-09
normRes=2.509746e-09
normRes=2.506741e-09
normRes=2.503799e-09
normRes=2.500921e-09
normRes=2.498104e-09
normRes=2.495349e-09
normRes=2.492655e-09
normRes=2.490021e-09
normRes=2.487446e-09
normRes=2.484930e-09
normRes=2.482470e-09
normRes=2.480067e-09
normRes=2.477719e-09
normRes=2.475425e-09
normRes=2.473185e-09
normRes=2.470995e-09
normRes=2.468855e-09
normRes=2.466764e-09
normRes=2.464721e-09
normRes=2.462723e-09
normRes=2.460769e-09
normRes=2.458858e-09
normRes=2.456988e-09
normRes=2.455157e-09
normRes=2.453364e-09
normRes=2.451607e-09
normRes=2.449884e-09
normRes=2.448193e-09
normRes=2.446533e-09
normRes=2.444901e-09
normRes=2.443296e-09
normRes=2.441716e-09
normRes=2.440159e-09
normRes=2.438622e-09
normRes=2.437105e-09
normRes=2.435605e-09
normRes=2.434120e-09
normRes=2.432649e-09
normRes=2.431188e-09
normRes=2.429737e-09
normRes=2.428293e-09
normRes=2.426855e-09
normRes=2.425420e-09
normRes=2.423986e-09
normRes=2.422552e-09
normRes=2.421116e-09
normRes=2.419675e-09
normRes=2.418229e-09
normRes=2.416774e-09
normRes=2.415310e-09
normRes=2.413833e-09
normRes=2.412344e-09
normRes=2.410839e-09
normRes=2.409317e-09
normRes=2.407777e-09
normRes=2.406216e-09
normRes=2.404634e-09
normRes=2.403028e-09
normRes=2.401396e-09
normRes=2.399739e-09
normRes=2.398053e-09
normRes=2.396337e-09
normRes=2.394591e-09
normRes=2.392813e-09
normRes=2.391001e-09
normRes=2.389155e-09
normRes=2.387272e-09
normRes=2.385353e-09
normRes=2.383395e-09
normRes=2.381399e-09
normRes=2.379361e-09
normRes=2.377283e-09
normRes=2.375163e-09
normRes=2.373000e-09
normRes=2.370793e-09
normRes=2.368542e-09
normRes=2.366246e-09
normRes=2.363905e-09
normRes=2.361517e-09
normRes=2.359082e-09
normRes=2.356601e-09
normRes=2.354072e-09
normRes=2.351495e-09
normRes=2.348870e-09
normRes=2.346198e-09
normRes=2.343477e-09
normRes=2.340707e-09
normRes=2.337889e-09
normRes=2.335023e-09
normRes=2.332108e-09
normRes=2.329145e-09
normRes=2.326134e-09
normRes=2.323076e-09
normRes=2.319971e-09
normRes=2.316818e-09
normRes=2.313618e-09
normRes=2.310373e-09
normRes=2.307082e-09
normRes=2.303747e-09
normRes=2.300367e-09
normRes=2.296944e-09
normRes=2.293478e-09
normRes=2.289969e-09
normRes=2.286420e-09
normRes=2.282831e-09
normRes=2.279202e-09
normRes=2.275535e-09
normRes=2.271831e-09
normRes=2.268090e-09
normRes=2.264315e-09
normRes=2.260506e-09
normRes=2.256664e-09
normRes=2.252791e-09
normRes=2.248888e-09
normRes=2.244956e-09
normRes=2.240997e-09
normRes=2.237011e-09
normRes=2.233001e-09
normRes=2.228968e-09
normRes=2.224913e-09
normRes=2.220839e-09
normRes=2.216745e-09
normRes=2.212635e-09
normRes=2.208509e-09
normRes=2.204369e-09
normRes=2.200218e-09
normRes=2.196055e-09
normRes=2.191884e-09
normRes=2.187705e-09
normRes=2.183521e-09
normRes=2.179333e-09
normRes=2.175143e-09
normRes=2.170952e-09
normRes=2.166763e-09
normRes=2.162577e-09
normRes=2.158395e-09
normRes=2.154220e-09
normRes=2.150052e-09
normRes=2.145895e-09
normRes=2.141749e-09
normRes=2.137616e-09
normRes=2.133497e-09
normRes=2.129396e-09
normRes=2.125312e-09
normRes=2.121248e-09
normRes=2.117205e-09
normRes=2.113185e-09
normRes=2.109190e-09
normRes=2.105220e-09
normRes=2.101278e-09
normRes=2.097365e-09
normRes=2.093482e-09
normRes=2.089631e-09
normRes=2.085813e-09
normRes=2.082029e-09
normRes=2.078281e-09
normRes=2.074570e-09
normRes=2.070897e-09
normRes=2.067263e-09
normRes=2.063670e-09
normRes=2.060118e-09
normRes=2.056609e-09
normRes=2.053143e-09
normRes=2.049722e-09
normRes=2.046346e-09
normRes=2.043015e-09
normRes=2.039732e-09
normRes=2.036497e-09
normRes=2.033309e-09
normRes=2.030171e-09
normRes=2.027081e-09
normRes=2.024042e-09
normRes=2.021053e-09
normRes=2.018113e-09
normRes=2.015226e-09
normRes=2.012389e-09
normRes=2.009604e-09
normRes=2.006870e-09
normRes=2.004188e-09
normRes=2.001557e-09
normRes=1.998977e-09
normRes=1.996449e-09
normRes=1.993972e-09
normRes=1.991546e-09
normRes=1.989170e-09
normRes=1.986845e-09
normRes=1.984569e-09
normRes=1.982343e-09
normRes=1.980166e-09
normRes=1.978037e-09
normRes=1.975955e-09
normRes=1.973920e-09
normRes=1.971932e-09
normRes=1.969988e-09
normRes=1.968090e-09
normRes=1.966235e-09
normRes=1.964422e-09
normRes=1.962651e-09
normRes=1.960921e-09
normRes=1.959230e-09
normRes=1.957578e-09
normRes=1.955963e-09
normRes=1.954384e-09
normRes=1.952840e-09
normRes=1.951330e-09
normRes=1.949851e-09
normRes=1.948404e-09
normRes=1.946987e-09
normRes=1.945597e-09
normRes=1.944234e-09
normRes=1.942897e-09
normRes=1.941584e-09
normRes=1.940293e-09
normRes=1.939023e-09
normRes=1.937772e-09
normRes=1.936540e-09
normRes=1.935323e-09
normRes=1.934122e-09
normRes=1.932934e-09
normRes=1.931757e-09
normRes=1.930591e-09
normRes=1.929434e-09
normRes=1.928283e-09
normRes=1.927138e-09
normRes=1.925997e-09
normRes=1.924858e-09
normRes=1.923721e-09
normRes=1.922582e-09
normRes=1.921442e-09
normRes=1.920297e-09
normRes=1.919148e-09
normRes=1.917992e-09
normRes=1.916828e-09
normRes=1.915654e-09
normRes=1.914470e-09
normRes=1.913273e-09
normRes=1.912062e-09
normRes=1.910837e-09
normRes=1.909595e-09
normRes=1.908335e-09
normRes=1.907056e-09
normRes=1.905758e-09
normRes=1.904438e-09
normRes=1.903096e-09
normRes=1.901729e-09
normRes=1.900339e-09
normRes=1.898922e-09
normRes=1.897479e-09
normRes=1.896008e-09
normRes=1.894508e-09
normRes=1.892980e-09
normRes=1.891420e-09
normRes=1.889828e-09
normRes=1.888205e-09
normRes=1.886550e-09
normRes=1.884860e-09
normRes=1.883137e-09
normRes=1.881379e-09
normRes=1.879585e-09
normRes=1.877756e-09
normRes=1.875890e-09
normRes=1.873988e-09
normRes=1.872049e-09
normRes=1.870072e-09
normRes=1.868058e-09
normRes=1.866005e-09
normRes=1.863915e-09
normRes=1.861786e-09
normRes=1.859619e-09
normRes=1.857414e-09
normRes=1.855170e-09
normRes=1.852887e-09
normRes=1.850566e-09
normRes=1.848208e-09
normRes=1.845811e-09
normRes=1.843376e-09
normRes=1.840904e-09
normRes=1.838394e-09
normRes=1.835848e-09
normRes=1.833265e-09
normRes=1.830647e-09
normRes=1.827992e-09
normRes=1.825303e-09
normRes=1.822579e-09
normRes=1.819822e-09
normRes=1.817031e-09
normRes=1.814208e-09
normRes=1.811353e-09
normRes=1.808467e-09
normRes=1.805551e-09
normRes=1.802605e-09
normRes=1.799631e-09
normRes=1.796629e-09
normRes=1.793601e-09
normRes=1.790546e-09
normRes=1.787468e-09
normRes=1.784366e-09
normRes=1.781240e-09
normRes=1.778094e-09
normRes=1.774927e-09
normRes=1.771740e-09
normRes=1.768536e-09
normRes=1.765315e-09
normRes=1.762077e-09
normRes=1.758826e-09
normRes=1.755561e-09
normRes=1.752284e-09
normRes=1.748996e-09
normRes=1.745699e-09
normRes=1.742394e-09
normRes=1.739082e-09
normRes=1.735765e-09
normRes=1.732443e-09
normRes=1.729119e-09
normRes=1.725793e-09
normRes=1.722467e-09
normRes=1.719142e-09
normRes=1.715820e-09
normRes=1.712501e-09
normRes=1.709189e-09
normRes=1.705882e-09
normRes=1.702584e-09
normRes=1.699295e-09
normRes=1.696017e-09
normRes=1.692751e-09
normRes=1.689498e-09
normRes=1.686259e-09
normRes=1.683037e-09
normRes=1.679831e-09
normRes=1.676644e-09
normRes=1.673477e-09
normRes=1.670330e-09
normRes=1.667206e-09
normRes=1.664104e-09
normRes=1.661027e-09
normRes=1.657975e-09
normRes=1.654950e-09
normRes=1.651952e-09
normRes=1.648983e-09
normRes=1.646043e-09
normRes=1.643133e-09
normRes=1.640256e-09
normRes=1.637410e-09
normRes=1.634597e-09
normRes=1.631818e-09
normRes=1.629075e-09
normRes=1.626366e-09
normRes=1.623693e-09
normRes=1.621057e-09
normRes=1.618458e-09
normRes=1.615897e-09
normRes=1.613375e-09
normRes=1.610891e-09
normRes=1.608447e-09
normRes=1.606042e-09
normRes=1.603677e-09
normRes=1.601352e-09
normRes=1.599068e-09
normRes=1.596824e-09
normRes=1.594621e-09
normRes=1.592459e-09
normRes=1.590338e-09
normRes=1.588258e-09
normRes=1.586218e-09
normRes=1.584219e-09
normRes=1.582261e-09
normRes=1.580343e-09
normRes=1.578465e-09
normRes=1.576627e-09
normRes=1.574828e-09
normRes=1.573069e-09
normRes=1.571348e-09
normRes=1.569665e-09
normRes=1.568020e-09
normRes=1.566412e-09
normRes=1.564841e-09
normRes=1.563305e-09
normRes=1.561805e-09
normRes=1.560339e-09
normRes=1.558907e-09
normRes=1.557508e-09
normRes=1.556140e-09
normRes=1.554804e-09
normRes=1.553499e-09
normRes=1.552223e-09
normRes=1.550975e-09
normRes=1.549754e-09
normRes=1.548560e-09
normRes=1.547392e-09
normRes=1.546248e-09
normRes=1.545127e-09
normRes=1.544028e-09
normRes=1.542951e-09
normRes=1.541893e-09
normRes=1.540854e-09
normRes=1.539833e-09
normRes=1.538828e-09
normRes=1.537838e-09
normRes=1.536862e-09
normRes=1.535899e-09
normRes=1.534948e-09
normRes=1.534006e-09
normRes=1.533074e-09
normRes=1.532150e-09
normRes=1.531233e-09
normRes=1.530320e-09
normRes=1.529412e-09
normRes=1.528507e-09
normRes=1.527603e-09
normRes=1.526700e-09
normRes=1.525797e-09
normRes=1.524891e-09
normRes=1.523982e-09
normRes=1.523069e-09
normRes=1.522150e-09
normRes=1.521225e-09
normRes=1.520292e-09
normRes=1.519350e-09
normRes=1.518398e-09
normRes=1.517435e-09
normRes=1.516460e-09
normRes=1.515472e-09
normRes=1.514469e-09
normRes=1.513451e-09
normRes=1.512417e-09
normRes=1.511366e-09
normRes=1.510297e-09
normRes=1.509209e-09
normRes=1.508102e-09
normRes=1.506973e-09
normRes=1.505824e-09
normRes=1.504652e-09
normRes=1.503457e-09
normRes=1.502239e-09
normRes=1.500996e-09
normRes=1.499729e-09
normRes=1.498435e-09
normRes=1.497116e-09
normRes=1.495770e-09
normRes=1.494397e-09
normRes=1.492996e-09
normRes=1.491567e-09
normRes=1.490110e-09
normRes=1.488624e-09
normRes=1.487108e-09
normRes=1.485563e-09
normRes=1.483989e-09
normRes=1.482384e-09
normRes=1.480749e-09
normRes=1.479084e-09
normRes=1.477389e-09
normRes=1.475663e-09
normRes=1.473906e-09
normRes=1.472119e-09
normRes=1.470302e-09
normRes=1.468454e-09
normRes=1.466576e-09
normRes=1.464668e-09
normRes=1.462730e-09
normRes=1.460762e-09
normRes=1.458764e-09
normRes=1.456738e-09
normRes=1.454682e-09
normRes=1.452599e-09
normRes=1.450487e-09
normRes=1.448347e-09
normRes=1.446180e-09
normRes=1.443986e-09
normRes=1.441766e-09
normRes=1.439520e-09
normRes=1.437250e-09
normRes=1.434954e-09
normRes=1.432635e-09
normRes=1.430293e-09
normRes=1.427928e-09
normRes=1.425541e-09
normRes=1.423134e-09
normRes=1.420706e-09
normRes=1.418258e-09
normRes=1.415792e-09
normRes=1.413309e-09
normRes=1.410808e-09
normRes=1.408291e-09
normRes=1.405759e-09
normRes=1.403213e-09
normRes=1.400654e-09
normRes=1.398082e-09
normRes=1.395499e-09
normRes=1.392906e-09
normRes=1.390304e-09
normRes=1.387693e-09
normRes=1.385074e-09
normRes=1.382450e-09
normRes=1.379820e-09
normRes=1.377186e-09
normRes=1.374549e-09
normRes=1.371910e-09
normRes=1.369271e-09
normRes=1.366631e-09
normRes=1.363992e-09
normRes=1.361356e-09
normRes=1.358723e-09
normRes=1.356094e-09
normRes=1.353471e-09
normRes=1.350855e-09
normRes=1.348246e-09
normRes=1.345645e-09
normRes=1.343055e-09
normRes=1.340475e-09
normRes=1.337907e-09
normRes=1.335352e-09
normRes=1.332811e-09
normRes=1.330284e-09
normRes=1.327773e-09
normRes=1.325279e-09
normRes=1.322802e-09
normRes=1.320344e-09
normRes=1.317906e-09
normRes=1.315487e-09
normRes=1.313090e-09
normRes=1.310715e-09
normRes=1.308363e-09
normRes=1.306034e-09
normRes=1.303729e-09
normRes=1.301450e-09
normRes=1.299196e-09
normRes=1.296969e-09
normRes=1.294769e-09
normRes=1.292596e-09
normRes=1.290452e-09
normRes=1.288336e-09
normRes=1.286249e-09
normRes=1.284192e-09
normRes=1.282166e-09
normRes=1.280169e-09
normRes=1.278204e-09
normRes=1.276270e-09
normRes=1.274367e-09
normRes=1.272496e-09
normRes=1.270657e-09
normRes=1.268850e-09
normRes=1.267076e-09
normRes=1.265333e-09
normRes=1.263623e-09
normRes=1.261946e-09
normRes=1.260301e-09
normRes=1.258688e-09
normRes=1.257108e-09
normRes=1.255560e-09
normRes=1.254044e-09
normRes=1.252560e-09
normRes=1.251107e-09
normRes=1.249685e-09
normRes=1.248294e-09
normRes=1.246935e-09
normRes=1.245605e-09
normRes=1.244305e-09
normRes=1.243034e-09
normRes=1.241792e-09
normRes=1.240579e-09
normRes=1.239393e-09
normRes=1.238235e-09
normRes=1.237103e-09
normRes=1.235998e-09
normRes=1.234917e-09
normRes=1.233862e-09
normRes=1.232830e-09
normRes=1.231821e-09
normRes=1.230835e-09
normRes=1.229870e-09
normRes=1.228927e-09
normRes=1.228003e-09
normRes=1.227099e-09
normRes=1.226213e-09
normRes=1.225344e-09
normRes=1.224491e-09
normRes=1.223655e-09
normRes=1.222833e-09
normRes=1.222025e-09
normRes=1.221230e-09
normRes=1.220446e-09
normRes=1.219674e-09
normRes=1.218911e-09
normRes=1.218158e-09
normRes=1.217412e-09
normRes=1.216674e-09
normRes=1.215941e-09
normRes=1.215214e-09
normRes=1.214490e-09
normRes=1.213770e-09
normRes=1.213052e-09
normRes=1.212335e-09
normRes=1.211618e-09
normRes=1.210901e-09
normRes=1.210181e-09
normRes=1.209459e-09
normRes=1.208734e-09
normRes=1.208004e-09
normRes=1.207268e-09
normRes=1.206527e-09
normRes=1.205778e-09
normRes=1.205020e-09
normRes=1.204254e-09
normRes=1.203478e-09
normRes=1.202692e-09
normRes=1.201894e-09
normRes=1.201083e-09
normRes=1.200260e-09
normRes=1.199423e-09
normRes=1.198572e-09
normRes=1.197706e-09
normRes=1.196823e-09
normRes=1.195925e-09
normRes=1.195009e-09
normRes=1.194075e-09
normRes=1.193123e-09
normRes=1.192153e-09
normRes=1.191163e-09
normRes=1.190153e-09
normRes=1.189122e-09
normRes=1.188071e-09
normRes=1.186999e-09
normRes=1.185905e-09
normRes=1.184789e-09
normRes=1.183650e-09
normRes=1.182489e-09
normRes=1.181305e-09
normRes=1.180097e-09
normRes=1.178867e-09
normRes=1.177612e-09
normRes=1.176334e-09
normRes=1.175032e-09
normRes=1.173706e-09
normRes=1.172356e-09
normRes=1.170981e-09
normRes=1.169582e-09
normRes=1.168159e-09
normRes=1.166713e-09
normRes=1.165241e-09
normRes=1.163746e-09
normRes=1.162227e-09
normRes=1.160684e-09
normRes=1.159117e-09
normRes=1.157528e-09
normRes=1.155915e-09
normRes=1.154279e-09
normRes=1.152621e-09
normRes=1.150940e-09
normRes=1.149237e-09
normRes=1.147513e-09
normRes=1.145768e-09
normRes=1.144002e-09
normRes=1.142216e-09
normRes=1.140410e-09
normRes=1.138584e-09
normRes=1.136740e-09
normRes=1.134877e-09
normRes=1.132997e-09
normRes=1.131099e-09
normRes=1.129185e-09
normRes=1.127255e-09
normRes=1.125310e-09
normRes=1.123350e-09
normRes=1.121376e-09
normRes=1.119389e-09
normRes=1.117389e-09
normRes=1.115377e-09
normRes=1.113354e-09
normRes=1.111321e-09
normRes=1.109278e-09
normRes=1.107226e-09
normRes=1.105166e-09
normRes=1.103099e-09
normRes=1.101026e-09
normRes=1.098947e-09
normRes=1.096862e-09
normRes=1.094775e-09
normRes=1.092684e-09
normRes=1.090591e-09
normRes=1.088496e-09
normRes=1.086400e-09
normRes=1.084305e-09
normRes=1.082211e-09
normRes=1.080119e-09
normRes=1.078030e-09
normRes=1.075944e-09
normRes=1.073863e-09
normRes=1.071788e-09
normRes=1.069718e-09
normRes=1.067656e-09
normRes=1.065601e-09
normRes=1.063556e-09
normRes=1.061519e-09
normRes=1.059493e-09
normRes=1.057478e-09
normRes=1.055475e-09
normRes=1.053485e-09
normRes=1.051508e-09
normRes=1.049545e-09
normRes=1.047597e-09
normRes=1.045664e-09
normRes=1.043748e-09
normRes=1.041849e-09
normRes=1.039967e-09
normRes=1.038103e-09
normRes=1.036258e-09
normRes=1.034433e-09
normRes=1.032628e-09
normRes=1.030843e-09
normRes=1.029079e-09
normRes=1.027337e-09
normRes=1.025617e-09
normRes=1.023919e-09
normRes=1.022244e-09
normRes=1.020592e-09
normRes=1.018964e-09
normRes=1.017360e-09
normRes=1.015780e-09
normRes=1.014225e-09
normRes=1.012695e-09
normRes=1.011189e-09
normRes=1.009709e-09
normRes=1.008254e-09
normRes=1.006825e-09
normRes=1.005421e-09
normRes=1.004044e-09
normRes=1.002691e-09
normRes=1.001365e-09
normRes=1.000064e-09
normRes=9.987892e-10
normRes=9.975399e-10
normRes=9.963158e-10
normRes=9.951174e-10
normRes=9.939438e-10
normRes=9.927955e-10
normRes=9.916717e-10
normRes=9.905727e-10
normRes=9.894979e-10
normRes=9.884470e-10
normRes=9.874197e-10
normRes=9.864155e-10
normRes=9.854343e-10
normRes=9.844756e-10
normRes=9.835387e-10
normRes=9.826234e-10
normRes=9.817291e-10
normRes=9.808554e-10
normRes=9.800017e-10
normRes=9.791675e-10
normRes=9.783519e-10
normRes=9.775550e-10
normRes=9.767755e-10
normRes=9.760134e-10
normRes=9.752673e-10
normRes=9.745372e-10
normRes=9.738221e-10
normRes=9.731215e-10
normRes=9.724344e-10
normRes=9.717606e-10
normRes=9.710988e-10
normRes=9.704489e-10
normRes=9.698094e-10
normRes=9.691799e-10
normRes=9.685598e-10
normRes=9.679482e-10
normRes=9.673444e-10
normRes=9.667476e-10
normRes=9.661569e-10
normRes=9.655718e-10
normRes=9.649912e-10
normRes=9.644145e-10
normRes=9.638409e-10
normRes=9.632696e-10
normRes=9.627000e-10
normRes=9.621309e-10
normRes=9.615621e-10
normRes=9.609922e-10
normRes=9.604211e-10
normRes=9.598474e-10
normRes=9.592711e-10
normRes=9.586907e-10
normRes=9.581060e-10
normRes=9.575158e-10
normRes=9.569203e-10
normRes=9.563179e-10
normRes=9.557084e-10
normRes=9.550911e-10
normRes=9.544651e-10
normRes=9.538299e-10
normRes=9.531848e-10
normRes=9.525293e-10
normRes=9.518631e-10
normRes=9.511852e-10
normRes=9.504952e-10
normRes=9.497924e-10
normRes=9.490767e-10
normRes=9.483472e-10
normRes=9.476035e-10
normRes=9.468450e-10
normRes=9.460717e-10
normRes=9.452831e-10
normRes=9.444784e-10
normRes=9.436575e-10
normRes=9.428200e-10
normRes=9.419654e-10
normRes=9.410938e-10
normRes=9.402046e-10
normRes=9.392976e-10
normRes=9.383723e-10
normRes=9.374290e-10
normRes=9.364672e-10
normRes=9.354869e-10
normRes=9.344878e-10
normRes=9.334696e-10
normRes=9.324325e-10
normRes=9.313762e-10
normRes=9.303008e-10
normRes=9.292059e-10
normRes=9.280921e-10
normRes=9.269590e-10
normRes=9.258068e-10
normRes=9.246356e-10
normRes=9.234451e-10
normRes=9.222357e-10
normRes=9.210075e-10
normRes=9.197606e-10
normRes=9.184951e-10
normRes=9.172115e-10
normRes=9.159100e-10
normRes=9.145901e-10
normRes=9.132527e-10
normRes=9.118984e-10
normRes=9.105268e-10
normRes=9.091384e-10
normRes=9.077336e-10
normRes=9.063128e-10
normRes=9.048762e-10
normRes=9.034245e-10
normRes=9.019579e-10
normRes=9.004766e-10
normRes=8.989817e-10
normRes=8.974730e-10
normRes=8.959515e-10
normRes=8.944170e-10
normRes=8.928707e-10
normRes=8.913130e-10
normRes=8.897441e-10
normRes=8.881647e-10
normRes=8.865757e-10
normRes=8.849771e-10
normRes=8.833699e-10
normRes=8.817544e-10
normRes=8.801315e-10
normRes=8.785022e-10
normRes=8.768660e-10
normRes=8.752245e-10
normRes=8.735778e-10
normRes=8.719268e-10
normRes=8.702718e-10
normRes=8.686142e-10
normRes=8.669541e-10
normRes=8.652923e-10
normRes=8.636296e-10
normRes=8.619664e-10
normRes=8.603037e-10
normRes=8.586417e-10
normRes=8.569817e-10
normRes=8.553241e-10
normRes=8.536693e-10
normRes=8.520183e-10
normRes=8.503718e-10
normRes=8.487303e-10
normRes=8.470943e-10
normRes=8.454650e-10
normRes=8.438424e-10
normRes=8.422279e-10
normRes=8.406212e-10
normRes=8.390237e-10
normRes=8.374358e-10
normRes=8.358579e-10
normRes=8.342907e-10
normRes=8.327350e-10
normRes=8.311911e-10
normRes=8.296596e-10
normRes=8.281412e-10
normRes=8.266365e-10
normRes=8.251455e-10
normRes=8.236692e-10
normRes=8.222078e-10
normRes=8.207621e-10
normRes=8.193321e-10
normRes=8.179187e-10
normRes=8.165221e-10
normRes=8.151427e-10
normRes=8.137806e-10
normRes=8.124365e-10
normRes=8.111107e-10
normRes=8.098034e-10
normRes=8.085147e-10
normRes=8.072451e-10
normRes=8.059949e-10
normRes=8.047643e-10
normRes=8.035531e-10
normRes=8.023623e-10
normRes=8.011914e-10
normRes=8.000405e-10
normRes=7.989099e-10
normRes=7.977998e-10
normRes=7.967101e-10
normRes=7.956407e-10
normRes=7.945917e-10
normRes=7.935633e-10
normRes=7.925552e-10
normRes=7.915675e-10
normRes=7.906000e-10
normRes=7.896526e-10
normRes=7.887250e-10
normRes=7.878172e-10
normRes=7.869293e-10
normRes=7.860605e-10
normRes=7.852111e-10
normRes=7.843804e-10
normRes=7.835687e-10
normRes=7.827754e-10
normRes=7.819998e-10
normRes=7.812422e-10
normRes=7.805019e-10
normRes=7.797787e-10
normRes=7.790721e-10
normRes=7.783816e-10
normRes=7.777068e-10
normRes=7.770477e-10
normRes=7.764033e-10
normRes=7.757735e-10
normRes=7.751574e-10
normRes=7.745549e-10
normRes=7.739652e-10
normRes=7.733879e-10
normRes=7.728228e-10
normRes=7.722689e-10
normRes=7.717256e-10
normRes=7.711925e-10
normRes=7.706693e-10
normRes=7.701547e-10
normRes=7.696489e-10
normRes=7.691508e-10
normRes=7.686599e-10
normRes=7.681758e-10
normRes=7.676977e-10
normRes=7.672249e-10
normRes=7.667573e-10
normRes=7.662935e-10
normRes=7.658332e-10
normRes=7.653762e-10
normRes=7.649212e-10
normRes=7.644682e-10
normRes=7.640159e-10
normRes=7.635642e-10
normRes=7.631126e-10
normRes=7.626604e-10
normRes=7.622067e-10
normRes=7.617511e-10
normRes=7.612929e-10
normRes=7.608317e-10
normRes=7.603668e-10
normRes=7.598976e-10
normRes=7.594240e-10
normRes=7.589451e-10
normRes=7.584599e-10
normRes=7.579687e-10
normRes=7.574705e-10
normRes=7.569647e-10
normRes=7.564513e-10
normRes=7.559295e-10
normRes=7.553989e-10
normRes=7.548588e-10
normRes=7.543093e-10
normRes=7.537495e-10
normRes=7.531791e-10
normRes=7.525982e-10
normRes=7.520055e-10
normRes=7.514015e-10
normRes=7.507851e-10
normRes=7.501568e-10
normRes=7.495156e-10
normRes=7.488616e-10
normRes=7.481943e-10
normRes=7.475136e-10
normRes=7.468188e-10
normRes=7.461102e-10
normRes=7.453879e-10
normRes=7.446508e-10
normRes=7.438993e-10
normRes=7.431331e-10
normRes=7.423522e-10
normRes=7.415563e-10
normRes=7.407451e-10
normRes=7.399190e-10
normRes=7.390778e-10
normRes=7.382213e-10
normRes=7.373496e-10
normRes=7.364625e-10
normRes=7.355604e-10
normRes=7.346426e-10
normRes=7.337102e-10
normRes=7.327622e-10
normRes=7.317995e-10
normRes=7.308219e-10
normRes=7.298294e-10
normRes=7.288223e-10
normRes=7.278010e-10
normRes=7.267650e-10
normRes=7.257147e-10
normRes=7.246507e-10
normRes=7.235727e-10
normRes=7.224815e-10
normRes=7.213774e-10
normRes=7.202599e-10
normRes=7.191299e-10
normRes=7.179870e-10
normRes=7.168327e-10
normRes=7.156663e-10
normRes=7.144887e-10
normRes=7.132998e-10
normRes=7.121004e-10
normRes=7.108906e-10
normRes=7.096711e-10
normRes=7.084419e-10
normRes=7.072039e-10
normRes=7.059569e-10
normRes=7.047019e-10
normRes=7.034391e-10
normRes=7.021691e-10
normRes=7.008917e-10
normRes=6.996086e-10
normRes=6.983194e-10
normRes=6.970248e-10
normRes=6.957252e-10
normRes=6.944214e-10
normRes=6.931141e-10
normRes=6.918029e-10
normRes=6.904891e-10
normRes=6.891729e-10
normRes=6.878549e-10
normRes=6.865359e-10
normRes=6.852160e-10
normRes=6.838959e-10
normRes=6.825764e-10
normRes=6.812575e-10
normRes=6.799402e-10
normRes=6.786247e-10
normRes=6.773121e-10
normRes=6.760021e-10
normRes=6.746960e-10
normRes=6.733939e-10
normRes=6.720966e-10
normRes=6.708040e-10
normRes=6.695176e-10
normRes=6.682371e-10
normRes=6.669633e-10
normRes=6.656968e-10
normRes=6.644377e-10
normRes=6.631872e-10
normRes=6.619451e-10
normRes=6.607119e-10
normRes=6.594883e-10
normRes=6.582749e-10
normRes=6.570720e-10
normRes=6.558794e-10
normRes=6.546984e-10
normRes=6.535288e-10
normRes=6.523713e-10
normRes=6.512261e-10
normRes=6.500938e-10
normRes=6.489743e-10
normRes=6.478683e-10
normRes=6.467759e-10
normRes=6.456979e-10
normRes=6.446336e-10
normRes=6.435841e-10
normRes=6.425492e-10
normRes=6.415295e-10
normRes=6.405248e-10
normRes=6.395356e-10
normRes=6.385616e-10
normRes=6.376035e-10
normRes=6.366612e-10
normRes=6.357350e-10
normRes=6.348245e-10
normRes=6.339303e-10
normRes=6.330524e-10
normRes=6.321905e-10
normRes=6.313449e-10
normRes=6.305154e-10
normRes=6.297022e-10
normRes=6.289052e-10
normRes=6.281239e-10
normRes=6.273591e-10
normRes=6.266101e-10
normRes=6.258770e-10
normRes=6.251595e-10
normRes=6.244577e-10
normRes=6.237710e-10
normRes=6.230998e-10
normRes=6.224433e-10
normRes=6.218019e-10
normRes=6.211748e-10
normRes=6.205620e-10
normRes=6.199632e-10
normRes=6.193782e-10
normRes=6.188067e-10
normRes=6.182483e-10
normRes=6.177028e-10
normRes=6.171699e-10
normRes=6.166488e-10
normRes=6.161397e-10
normRes=6.156418e-10
normRes=6.151547e-10
normRes=6.146788e-10
normRes=6.142126e-10
normRes=6.137564e-10
normRes=6.133093e-10
normRes=6.128712e-10
normRes=6.124418e-10
normRes=6.120203e-10
normRes=6.116062e-10
normRes=6.111993e-10
normRes=6.107987e-10
normRes=6.104048e-10
normRes=6.100162e-10
normRes=6.096329e-10
normRes=6.092543e-10
normRes=6.088800e-10
normRes=6.085092e-10
normRes=6.081416e-10
normRes=6.077770e-10
normRes=6.074145e-10
normRes=6.070538e-10
normRes=6.066941e-10
normRes=6.063358e-10
normRes=6.059773e-10
normRes=6.056187e-10
normRes=6.052594e-10
normRes=6.048989e-10
normRes=6.045371e-10
normRes=6.041730e-10
normRes=6.038067e-10
normRes=6.034371e-10
normRes=6.030641e-10
normRes=6.026874e-10
normRes=6.023062e-10
normRes=6.019203e-10
normRes=6.015292e-10
normRes=6.011326e-10
normRes=6.007303e-10
normRes=6.003215e-10
normRes=5.999060e-10
normRes=5.994835e-10
normRes=5.990536e-10
normRes=5.986159e-10
normRes=5.981699e-10
normRes=5.977159e-10
normRes=5.972527e-10
normRes=5.967808e-10
normRes=5.962995e-10
normRes=5.958085e-10
normRes=5.953078e-10
normRes=5.947970e-10
normRes=5.942758e-10
normRes=5.937440e-10
normRes=5.932016e-10
normRes=5.926483e-10
normRes=5.920837e-10
normRes=5.915080e-10
normRes=5.909207e-10
normRes=5.903219e-10
normRes=5.897117e-10
normRes=5.890894e-10
normRes=5.884555e-10
normRes=5.878097e-10
normRes=5.871515e-10
normRes=5.864815e-10
normRes=5.857993e-10
normRes=5.851051e-10
normRes=5.843986e-10
normRes=5.836802e-10
normRes=5.829498e-10
normRes=5.822074e-10
normRes=5.814528e-10
normRes=5.806864e-10
normRes=5.799080e-10
normRes=5.791182e-10
normRes=5.783168e-10
normRes=5.775038e-10
normRes=5.766791e-10
normRes=5.758435e-10
normRes=5.749972e-10
normRes=5.741397e-10
normRes=5.732714e-10
normRes=5.723929e-10
normRes=5.715040e-10
normRes=5.706052e-10
normRes=5.696964e-10
normRes=5.687784e-10
normRes=5.678509e-10
normRes=5.669143e-10
normRes=5.659690e-10
normRes=5.650155e-10
normRes=5.640541e-10
normRes=5.630845e-10
normRes=5.621076e-10
normRes=5.611235e-10
normRes=5.601326e-10
normRes=5.591351e-10
normRes=5.581319e-10
normRes=5.571228e-10
normRes=5.561079e-10
normRes=5.550886e-10
normRes=5.540645e-10
normRes=5.530362e-10
normRes=5.520040e-10
normRes=5.509687e-10
normRes=5.499302e-10
normRes=5.488893e-10
normRes=5.478460e-10
normRes=5.468013e-10
normRes=5.457548e-10
normRes=5.447079e-10
normRes=5.436601e-10
normRes=5.426124e-10
normRes=5.415652e-10
normRes=5.405186e-10
normRes=5.394733e-10
normRes=5.384297e-10
normRes=5.373880e-10
normRes=5.363489e-10
normRes=5.353127e-10
normRes=5.342801e-10
normRes=5.332509e-10
normRes=5.322262e-10
normRes=5.312057e-10
normRes=5.301906e-10
normRes=5.291807e-10
normRes=5.281766e-10
normRes=5.271787e-10
normRes=5.261870e-10
normRes=5.252026e-10
normRes=5.242252e-10
normRes=5.232555e-10
normRes=5.222941e-10
normRes=5.213404e-10
normRes=5.203960e-10
normRes=5.194602e-10
normRes=5.185339e-10
normRes=5.176170e-10
normRes=5.167101e-10
normRes=5.158132e-10
normRes=5.149270e-10
normRes=5.140512e-10
normRes=5.131864e-10
normRes=5.123325e-10
normRes=5.114900e-10
normRes=5.106593e-10
normRes=5.098404e-10
normRes=5.090328e-10
normRes=5.082379e-10
normRes=5.074548e-10
normRes=5.066844e-10
normRes=5.059265e-10
normRes=5.051809e-10
normRes=5.044480e-10
normRes=5.037280e-10
normRes=5.030206e-10
normRes=5.023262e-10
normRes=5.016447e-10
normRes=5.009760e-10
normRes=5.003202e-10
normRes=4.996772e-10
normRes=4.990472e-10
normRes=4.984299e-10
normRes=4.978251e-10
normRes=4.972332e-10
normRes=4.966537e-10
normRes=4.960867e-10
normRes=4.955318e-10
normRes=4.949893e-10
normRes=4.944589e-10
normRes=4.939401e-10
normRes=4.934333e-10
normRes=4.929377e-10
normRes=4.924538e-10
normRes=4.919804e-10
normRes=4.915181e-10
normRes=4.910664e-10
normRes=4.906253e-10
normRes=4.901944e-10
normRes=4.897731e-10
normRes=4.893615e-10
normRes=4.889590e-10
normRes=4.885657e-10
normRes=4.881810e-10
normRes=4.878043e-10
normRes=4.874361e-10
normRes=4.870754e-10
normRes=4.867219e-10
normRes=4.863756e-10
normRes=4.860358e-10
normRes=4.857023e-10
normRes=4.853749e-10
normRes=4.850531e-10
normRes=4.847363e-10
normRes=4.844242e-10
normRes=4.841167e-10
normRes=4.838133e-10
normRes=4.835133e-10
normRes=4.832169e-10
normRes=4.829231e-10
normRes=4.826319e-10
normRes=4.823429e-10
normRes=4.820554e-10
normRes=4.817693e-10
normRes=4.814842e-10
normRes=4.811995e-10
normRes=4.809150e-10
normRes=4.806304e-10
normRes=4.803452e-10
normRes=4.800589e-10
normRes=4.797715e-10
normRes=4.794822e-10
normRes=4.791907e-10
normRes=4.788970e-10
normRes=4.786001e-10
normRes=4.783003e-10
normRes=4.779973e-10
normRes=4.776904e-10
normRes=4.773792e-10
normRes=4.770635e-10
normRes=4.767431e-10
normRes=4.764178e-10
normRes=4.760870e-10
normRes=4.757503e-10
normRes=4.754081e-10
normRes=4.750593e-10
normRes=4.747041e-10
normRes=4.743424e-10
normRes=4.739736e-10
normRes=4.735975e-10
normRes=4.732138e-10
normRes=4.728228e-10
normRes=4.724237e-10
normRes=4.720166e-10
normRes=4.716015e-10
normRes=4.711779e-10
normRes=4.707459e-10
normRes=4.703050e-10
normRes=4.698552e-10
normRes=4.693966e-10
normRes=4.689287e-10
normRes=4.684518e-10
normRes=4.679655e-10
normRes=4.674701e-10
normRes=4.669650e-10
normRes=4.664506e-10
normRes=4.659264e-10
normRes=4.653928e-10
normRes=4.648495e-10
normRes=4.642967e-10
normRes=4.637343e-10
normRes=4.631622e-10
normRes=4.625804e-10
normRes=4.619895e-10
normRes=4.613889e-10
normRes=4.607791e-10
normRes=4.601592e-10
normRes=4.595308e-10
normRes=4.588925e-10
normRes=4.582454e-10
normRes=4.575893e-10
normRes=4.569243e-10
normRes=4.562508e-10
normRes=4.555686e-10
normRes=4.548778e-10
normRes=4.541789e-10
normRes=4.534719e-10
normRes=4.527569e-10
normRes=4.520341e-10
normRes=4.513042e-10
normRes=4.505665e-10
normRes=4.498219e-10
normRes=4.490702e-10
normRes=4.483123e-10
normRes=4.475478e-10
normRes=4.467772e-10
normRes=4.460005e-10
normRes=4.452183e-10
normRes=4.444309e-10
normRes=4.436383e-10
normRes=4.428412e-10
normRes=4.420394e-10
normRes=4.412335e-10
normRes=4.404235e-10
normRes=4.396102e-10
normRes=4.387933e-10
normRes=4.379735e-10
normRes=4.371513e-10
normRes=4.363269e-10
normRes=4.355000e-10
normRes=4.346717e-10
normRes=4.338422e-10
normRes=4.330118e-10
normRes=4.321805e-10
normRes=4.313488e-10
normRes=4.305173e-10
normRes=4.296862e-10
normRes=4.288557e-10
normRes=4.280262e-10
normRes=4.271984e-10
normRes=4.263718e-10
normRes=4.255476e-10
normRes=4.247256e-10
normRes=4.239066e-10
normRes=4.230904e-10
normRes=4.222775e-10
normRes=4.214685e-10
normRes=4.206633e-10
normRes=4.198630e-10
normRes=4.190670e-10
normRes=4.182756e-10
normRes=4.174898e-10
normRes=4.167094e-10
normRes=4.159348e-10
normRes=4.151665e-10
normRes=4.144044e-10
normRes=4.136491e-10
normRes=4.129007e-10
normRes=4.121598e-10
normRes=4.114256e-10
normRes=4.106993e-10
normRes=4.099810e-10
normRes=4.092706e-10
normRes=4.085689e-10
normRes=4.078754e-10
normRes=4.071906e-10
normRes=4.065149e-10
normRes=4.058480e-10
normRes=4.051901e-10
normRes=4.045419e-10
normRes=4.039033e-10
normRes=4.032738e-10
normRes=4.026543e-10
normRes=4.020447e-10
normRes=4.014452e-10
normRes=4.008552e-10
normRes=4.002755e-10
normRes=3.997060e-10
normRes=3.991464e-10
normRes=3.985972e-10
normRes=3.980580e-10
normRes=3.975293e-10
normRes=3.970106e-10
normRes=3.965022e-10
normRes=3.960039e-10
normRes=3.955158e-10
normRes=3.950379e-10
normRes=3.945699e-10
normRes=3.941118e-10
normRes=3.936636e-10
normRes=3.932251e-10
normRes=3.927964e-10
normRes=3.923770e-10
normRes=3.919673e-10
normRes=3.915668e-10
normRes=3.911752e-10
normRes=3.907925e-10
normRes=3.904187e-10
normRes=3.900536e-10
normRes=3.896966e-10
normRes=3.893481e-10
normRes=3.890074e-10
normRes=3.886747e-10
normRes=3.883493e-10
normRes=3.880314e-10
normRes=3.877203e-10
normRes=3.874163e-10
normRes=3.871188e-10
normRes=3.868277e-10
normRes=3.865425e-10
normRes=3.862633e-10
normRes=3.859893e-10
normRes=3.857206e-10
normRes=3.854569e-10
normRes=3.851978e-10
normRes=3.849430e-10
normRes=3.846924e-10
normRes=3.844454e-10
normRes=3.842021e-10
normRes=3.839616e-10
normRes=3.837243e-10
normRes=3.834892e-10
normRes=3.832564e-10
normRes=3.830257e-10
normRes=3.827966e-10
normRes=3.825686e-10
normRes=3.823417e-10
normRes=3.821153e-10
normRes=3.818896e-10
normRes=3.816636e-10
normRes=3.814378e-10
normRes=3.812112e-10
normRes=3.809837e-10
normRes=3.807554e-10
normRes=3.805252e-10
normRes=3.802938e-10
normRes=3.800601e-10
normRes=3.798242e-10
normRes=3.795859e-10
normRes=3.793446e-10
normRes=3.791003e-10
normRes=3.788529e-10
normRes=3.786016e-10
normRes=3.783466e-10
normRes=3.780876e-10
normRes=3.778242e-10
normRes=3.775561e-10
normRes=3.772835e-10
normRes=3.770058e-10
normRes=3.767229e-10
normRes=3.764347e-10
normRes=3.761409e-10
normRes=3.758411e-10
normRes=3.755357e-10
normRes=3.752242e-10
normRes=3.749063e-10
normRes=3.745819e-10
normRes=3.742511e-10
normRes=3.739138e-10
normRes=3.735695e-10
normRes=3.732181e-10
normRes=3.728598e-10
normRes=3.724945e-10
normRes=3.721216e-10
normRes=3.717418e-10
normRes=3.713543e-10
normRes=3.709595e-10
normRes=3.705574e-10
normRes=3.701475e-10
normRes=3.697301e-10
normRes=3.693051e-10
normRes=3.688724e-10
normRes=3.684321e-10
normRes=3.679840e-10
normRes=3.675286e-10
normRes=3.670655e-10
normRes=3.665948e-10
normRes=3.661165e-10
normRes=3.656309e-10
normRes=3.651378e-10
normRes=3.646372e-10
normRes=3.641294e-10
normRes=3.636145e-10
normRes=3.630927e-10
normRes=3.625634e-10
normRes=3.620277e-10
normRes=3.614847e-10
normRes=3.609351e-10
normRes=3.603793e-10
normRes=3.598169e-10
normRes=3.592482e-10
normRes=3.586736e-10
normRes=3.580927e-10
normRes=3.575064e-10
normRes=3.569142e-10
normRes=3.563167e-10
normRes=3.557140e-10
normRes=3.551063e-10
normRes=3.544936e-10
normRes=3.538765e-10
normRes=3.532548e-10
normRes=3.526289e-10
normRes=3.519991e-10
normRes=3.513654e-10
normRes=3.507285e-10
normRes=3.500882e-10
normRes=3.494444e-10
normRes=3.487983e-10
normRes=3.481497e-10
normRes=3.474987e-10
normRes=3.468456e-10
normRes=3.461908e-10
normRes=3.455344e-10
normRes=3.448769e-10
normRes=3.442182e-10
normRes=3.435588e-10
normRes=3.428991e-10
normRes=3.422390e-10
normRes=3.415794e-10
normRes=3.409197e-10
normRes=3.402607e-10
normRes=3.396026e-10
normRes=3.389456e-10
normRes=3.382901e-10
normRes=3.376360e-10
normRes=3.369840e-10
normRes=3.363344e-10
normRes=3.356871e-10
normRes=3.350425e-10
normRes=3.344008e-10
normRes=3.337626e-10
normRes=3.331277e-10
normRes=3.324966e-10
normRes=3.318694e-10
normRes=3.312465e-10
normRes=3.306279e-10
normRes=3.300140e-10
normRes=3.294053e-10
normRes=3.288015e-10
normRes=3.282030e-10
normRes=3.276102e-10
normRes=3.270227e-10
normRes=3.264415e-10
normRes=3.258663e-10
normRes=3.252972e-10
normRes=3.247348e-10
normRes=3.241790e-10
normRes=3.236299e-10
normRes=3.230877e-10
normRes=3.225526e-10
normRes=3.220247e-10
normRes=3.215040e-10
normRes=3.209907e-10
normRes=3.204851e-10
normRes=3.199871e-10
normRes=3.194970e-10
normRes=3.190146e-10
normRes=3.185404e-10
normRes=3.180735e-10
normRes=3.176149e-10
normRes=3.171643e-10
normRes=3.167217e-10
normRes=3.162873e-10
normRes=3.158611e-10
normRes=3.154428e-10
normRes=3.150329e-10
normRes=3.146308e-10
normRes=3.142371e-10
normRes=3.138511e-10
normRes=3.134733e-10
normRes=3.131031e-10
normRes=3.127414e-10
normRes=3.123870e-10
normRes=3.120405e-10
normRes=3.117015e-10
normRes=3.113698e-10
normRes=3.110461e-10
normRes=3.107298e-10
normRes=3.104203e-10
normRes=3.101179e-10
normRes=3.098223e-10
normRes=3.095338e-10
normRes=3.092519e-10
normRes=3.089762e-10
normRes=3.087072e-10
normRes=3.084441e-10
normRes=3.081871e-10
normRes=3.079358e-10
normRes=3.076901e-10
normRes=3.074499e-10
normRes=3.072145e-10
normRes=3.069845e-10
normRes=3.067590e-10
normRes=3.065381e-10
normRes=3.063217e-10
normRes=3.061092e-10
normRes=3.059005e-10
normRes=3.056956e-10
normRes=3.054940e-10
normRes=3.052955e-10
normRes=3.051001e-10
normRes=3.049076e-10
normRes=3.047172e-10
normRes=3.045290e-10
normRes=3.043430e-10
normRes=3.041584e-10
normRes=3.039755e-10
normRes=3.037938e-10
normRes=3.036132e-10
normRes=3.034333e-10
normRes=3.032537e-10
normRes=3.030745e-10
normRes=3.028953e-10
normRes=3.027161e-10
normRes=3.025357e-10
normRes=3.023551e-10
normRes=3.021736e-10
normRes=3.019911e-10
normRes=3.018070e-10
normRes=3.016211e-10
normRes=3.014336e-10
normRes=3.012440e-10
normRes=3.010521e-10
normRes=3.008575e-10
normRes=3.006605e-10
normRes=3.004606e-10
normRes=3.002576e-10
normRes=3.000514e-10
normRes=2.998414e-10
normRes=2.996280e-10
normRes=2.994107e-10
normRes=2.991894e-10
normRes=2.989643e-10
normRes=2.987345e-10
normRes=2.985006e-10
normRes=2.982618e-10
normRes=2.980183e-10
normRes=2.977702e-10
normRes=2.975169e-10
normRes=2.972584e-10
normRes=2.969949e-10
normRes=2.967260e-10
normRes=2.964514e-10
normRes=2.961718e-10
normRes=2.958862e-10
normRes=2.955952e-10
normRes=2.952983e-10
normRes=2.949955e-10
normRes=2.946871e-10
normRes=2.943725e-10
normRes=2.940520e-10
normRes=2.937254e-10
normRes=2.933930e-10
normRes=2.930547e-10
normRes=2.927101e-10
normRes=2.923593e-10
normRes=2.920027e-10
normRes=2.916401e-10
normRes=2.912711e-10
normRes=2.908964e-10
normRes=2.905156e-10
normRes=2.901291e-10
normRes=2.897367e-10
normRes=2.893383e-10
normRes=2.889343e-10
normRes=2.885244e-10
normRes=2.881090e-10
normRes=2.876878e-10
normRes=2.872616e-10
normRes=2.868298e-10
normRes=2.863926e-10
normRes=2.859503e-10
normRes=2.855030e-10
normRes=2.850508e-10
normRes=2.845936e-10
normRes=2.841317e-10
normRes=2.836653e-10
normRes=2.831946e-10
normRes=2.827196e-10
normRes=2.822404e-10
normRes=2.817572e-10
normRes=2.812703e-10
normRes=2.807798e-10
normRes=2.802858e-10
normRes=2.797885e-10
normRes=2.792880e-10
normRes=2.787844e-10
normRes=2.782784e-10
normRes=2.777693e-10
normRes=2.772583e-10
normRes=2.767451e-10
normRes=2.762299e-10
normRes=2.757127e-10
normRes=2.751942e-10
normRes=2.746741e-10
normRes=2.741530e-10
normRes=2.736308e-10
normRes=2.731077e-10
normRes=2.725845e-10
normRes=2.720608e-10
normRes=2.715369e-10
normRes=2.710131e-10
normRes=2.704896e-10
normRes=2.699664e-10
normRes=2.694442e-10
normRes=2.689229e-10
normRes=2.684031e-10
normRes=2.678844e-10
normRes=2.673672e-10
normRes=2.668517e-10
normRes=2.663385e-10
normRes=2.658274e-10
normRes=2.653189e-10
normRes=2.648126e-10
normRes=2.643091e-10
normRes=2.638088e-10
normRes=2.633118e-10
normRes=2.628181e-10
normRes=2.623277e-10
normRes=2.618414e-10
normRes=2.613588e-10
normRes=2.608802e-10
normRes=2.604060e-10
normRes=2.599361e-10
normRes=2.594710e-10
normRes=2.590105e-10
normRes=2.585548e-10
normRes=2.581042e-10
normRes=2.576588e-10
normRes=2.572184e-10
normRes=2.567838e-10
normRes=2.563545e-10
normRes=2.559309e-10
normRes=2.555128e-10
normRes=2.551011e-10
normRes=2.546948e-10
normRes=2.542947e-10
normRes=2.539009e-10
normRes=2.535130e-10
normRes=2.531311e-10
normRes=2.527558e-10
normRes=2.523866e-10
normRes=2.520238e-10
normRes=2.516673e-10
normRes=2.513175e-10
normRes=2.509738e-10
normRes=2.506369e-10
normRes=2.503062e-10
normRes=2.499817e-10
normRes=2.496641e-10
normRes=2.493526e-10
normRes=2.490478e-10
normRes=2.487490e-10
normRes=2.484567e-10
normRes=2.481704e-10
normRes=2.478902e-10
normRes=2.476164e-10
normRes=2.473489e-10
normRes=2.470870e-10
normRes=2.468308e-10
normRes=2.465808e-10
normRes=2.463363e-10
normRes=2.460975e-10
normRes=2.458642e-10
normRes=2.456361e-10
normRes=2.454131e-10
normRes=2.451952e-10
normRes=2.449828e-10
normRes=2.447750e-10
normRes=2.445718e-10
normRes=2.443733e-10
normRes=2.441792e-10
normRes=2.439891e-10
normRes=2.438031e-10
normRes=2.436211e-10
normRes=2.434429e-10
normRes=2.432682e-10
normRes=2.430970e-10
normRes=2.429289e-10
normRes=2.427637e-10
normRes=2.426016e-10
normRes=2.424423e-10
normRes=2.422851e-10
normRes=2.421305e-10
normRes=2.419780e-10
normRes=2.418272e-10
normRes=2.416782e-10
normRes=2.415308e-10
normRes=2.413845e-10
normRes=2.412396e-10
normRes=2.410958e-10
normRes=2.409524e-10
normRes=2.408094e-10
normRes=2.406671e-10
normRes=2.405246e-10
normRes=2.403826e-10
normRes=2.402401e-10
normRes=2.400972e-10
normRes=2.399537e-10
normRes=2.398094e-10
normRes=2.396643e-10
normRes=2.395178e-10
normRes=2.393701e-10
normRes=2.392211e-10
normRes=2.390702e-10
normRes=2.389177e-10
normRes=2.387628e-10
normRes=2.386061e-10
normRes=2.384469e-10
normRes=2.382852e-10
normRes=2.381209e-10
normRes=2.379542e-10
normRes=2.377841e-10
normRes=2.376111e-10
normRes=2.374352e-10
normRes=2.372555e-10
normRes=2.370726e-10
normRes=2.368862e-10
normRes=2.366959e-10
normRes=2.365021e-10
normRes=2.363043e-10
normRes=2.361025e-10
normRes=2.358967e-10
normRes=2.356864e-10
normRes=2.354722e-10
normRes=2.352538e-10
normRes=2.350308e-10
normRes=2.348034e-10
normRes=2.345714e-10
normRes=2.343349e-10
normRes=2.340938e-10
normRes=2.338479e-10
normRes=2.335975e-10
normRes=2.333421e-10
normRes=2.330821e-10
normRes=2.328172e-10
normRes=2.325479e-10
normRes=2.322733e-10
normRes=2.319941e-10
normRes=2.317103e-10
normRes=2.314214e-10
normRes=2.311279e-10
normRes=2.308296e-10
normRes=2.305263e-10
normRes=2.302187e-10
normRes=2.299062e-10
normRes=2.295892e-10
normRes=2.292676e-10
normRes=2.289413e-10
normRes=2.286109e-10
normRes=2.282759e-10
normRes=2.279367e-10
normRes=2.275930e-10
normRes=2.272452e-10
normRes=2.268934e-10
normRes=2.265375e-10
normRes=2.261778e-10
normRes=2.258142e-10
normRes=2.254471e-10
normRes=2.250762e-10
normRes=2.247019e-10
normRes=2.243242e-10
normRes=2.239432e-10
normRes=2.235594e-10
normRes=2.231722e-10
normRes=2.227823e-10
normRes=2.223895e-10
normRes=2.219944e-10
normRes=2.215969e-10
normRes=2.211968e-10
normRes=2.207947e-10
normRes=2.203905e-10
normRes=2.199845e-10
normRes=2.195767e-10
normRes=2.191677e-10
normRes=2.187570e-10
normRes=2.183454e-10
normRes=2.179323e-10
normRes=2.175184e-10
normRes=2.171039e-10
normRes=2.166887e-10
normRes=2.162730e-10
normRes=2.158573e-10
normRes=2.154416e-10
normRes=2.150259e-10
normRes=2.146105e-10
normRes=2.141956e-10
normRes=2.137812e-10
normRes=2.133677e-10
normRes=2.129548e-10
normRes=2.125433e-10
normRes=2.121332e-10
normRes=2.117244e-10
normRes=2.113173e-10
normRes=2.109117e-10
normRes=2.105083e-10
normRes=2.101068e-10
normRes=2.097079e-10
normRes=2.093112e-10
normRes=2.089174e-10
normRes=2.085258e-10
normRes=2.081372e-10
normRes=2.077518e-10
normRes=2.073694e-10
normRes=2.069904e-10
normRes=2.066144e-10
normRes=2.062424e-10
normRes=2.058738e-10
normRes=2.055090e-10
normRes=2.051481e-10
normRes=2.047913e-10
normRes=2.044385e-10
normRes=2.040899e-10
normRes=2.037457e-10
normRes=2.034058e-10
normRes=2.030702e-10
normRes=2.027394e-10
normRes=2.024135e-10
normRes=2.020919e-10
normRes=2.017753e-10
normRes=2.014633e-10
normRes=2.011564e-10
normRes=2.008544e-10
normRes=2.005576e-10
normRes=2.002655e-10
normRes=1.999785e-10
normRes=1.996962e-10
normRes=1.994197e-10
normRes=1.991479e-10
normRes=1.988815e-10
normRes=1.986199e-10
normRes=1.983634e-10
normRes=1.981123e-10
normRes=1.978659e-10
normRes=1.976249e-10
normRes=1.973889e-10
normRes=1.971576e-10
normRes=1.969315e-10
normRes=1.967101e-10
normRes=1.964936e-10
normRes=1.962818e-10
normRes=1.960748e-10
normRes=1.958725e-10
normRes=1.956749e-10
normRes=1.954816e-10
normRes=1.952928e-10
normRes=1.951084e-10
normRes=1.949281e-10
normRes=1.947521e-10
normRes=1.945802e-10
normRes=1.944119e-10
normRes=1.942477e-10
normRes=1.940872e-10
normRes=1.939302e-10
normRes=1.937768e-10
normRes=1.936264e-10
normRes=1.934797e-10
normRes=1.933357e-10
normRes=1.931950e-10
normRes=1.930567e-10
normRes=1.929215e-10
normRes=1.927884e-10
normRes=1.926579e-10
normRes=1.925296e-10
normRes=1.924034e-10
normRes=1.922792e-10
normRes=1.921567e-10
normRes=1.920359e-10
normRes=1.919168e-10
normRes=1.917985e-10
normRes=1.916818e-10
normRes=1.915660e-10
normRes=1.914514e-10
normRes=1.913371e-10
normRes=1.912234e-10
normRes=1.911102e-10
normRes=1.909973e-10
normRes=1.908845e-10
normRes=1.907716e-10
normRes=1.906584e-10
normRes=1.905449e-10
normRes=1.904310e-10
normRes=1.903163e-10
normRes=1.902010e-10
normRes=1.900845e-10
normRes=1.899670e-10
normRes=1.898485e-10
normRes=1.897283e-10
normRes=1.896069e-10
normRes=1.894838e-10
normRes=1.893588e-10
normRes=1.892324e-10
normRes=1.891035e-10
normRes=1.889731e-10
normRes=1.888400e-10
normRes=1.887045e-10
normRes=1.885669e-10
normRes=1.884263e-10
normRes=1.882835e-10
normRes=1.881378e-10
normRes=1.879893e-10
normRes=1.878376e-10
normRes=1.876835e-10
normRes=1.875258e-10
normRes=1.873651e-10
normRes=1.872010e-10
normRes=1.870336e-10
normRes=1.868628e-10
normRes=1.866886e-10
normRes=1.865108e-10
normRes=1.863297e-10
normRes=1.861449e-10
normRes=1.859565e-10
normRes=1.857642e-10
normRes=1.855686e-10
normRes=1.853690e-10
normRes=1.851657e-10
normRes=1.849584e-10
normRes=1.847475e-10
normRes=1.845330e-10
normRes=1.843144e-10
normRes=1.840923e-10
normRes=1.838660e-10
normRes=1.836362e-10
normRes=1.834024e-10
normRes=1.831650e-10
normRes=1.829236e-10
normRes=1.826788e-10
normRes=1.824298e-10
normRes=1.821776e-10
normRes=1.819215e-10
normRes=1.816619e-10
normRes=1.813990e-10
normRes=1.811322e-10
normRes=1.808622e-10
normRes=1.805890e-10
normRes=1.803123e-10
normRes=1.800325e-10
normRes=1.797494e-10
normRes=1.794634e-10
normRes=1.791742e-10
normRes=1.788821e-10
normRes=1.785873e-10
normRes=1.782899e-10
normRes=1.779897e-10
normRes=1.776867e-10
normRes=1.773814e-10
normRes=1.770734e-10
normRes=1.767637e-10
normRes=1.764518e-10
normRes=1.761377e-10
normRes=1.758216e-10
normRes=1.755040e-10
normRes=1.751843e-10
normRes=1.748633e-10
normRes=1.745405e-10
normRes=1.742168e-10
normRes=1.738917e-10
normRes=1.735658e-10
normRes=1.732386e-10
normRes=1.729105e-10
normRes=1.725819e-10
normRes=1.722528e-10
normRes=1.719234e-10
normRes=1.715933e-10
normRes=1.712636e-10
normRes=1.709335e-10
normRes=1.706037e-10
normRes=1.702741e-10
normRes=1.699448e-10
normRes=1.696160e-10
normRes=1.692880e-10
normRes=1.689606e-10
normRes=1.686342e-10
normRes=1.683087e-10
normRes=1.679845e-10
normRes=1.676619e-10
normRes=1.673402e-10
normRes=1.670205e-10
normRes=1.667024e-10
normRes=1.663859e-10
normRes=1.660717e-10
normRes=1.657594e-10
normRes=1.654489e-10
normRes=1.651411e-10
normRes=1.648357e-10
normRes=1.645327e-10
normRes=1.642323e-10
normRes=1.639347e-10
normRes=1.636397e-10
normRes=1.633479e-10
normRes=1.630589e-10
normRes=1.627730e-10
normRes=1.624903e-10
normRes=1.622107e-10
normRes=1.619348e-10
normRes=1.616623e-10
normRes=1.613932e-10
normRes=1.611276e-10
normRes=1.608659e-10
normRes=1.606077e-10
normRes=1.603532e-10
normRes=1.601027e-10
normRes=1.598558e-10
normRes=1.596127e-10
normRes=1.593739e-10
normRes=1.591392e-10
normRes=1.589080e-10
normRes=1.586811e-10
normRes=1.584579e-10
normRes=1.582390e-10
normRes=1.580240e-10
normRes=1.578131e-10
normRes=1.576065e-10
normRes=1.574037e-10
normRes=1.572050e-10
normRes=1.570102e-10
normRes=1.568196e-10
normRes=1.566330e-10
normRes=1.564503e-10
normRes=1.562715e-10
normRes=1.560967e-10
normRes=1.559257e-10
normRes=1.557582e-10
normRes=1.555947e-10
normRes=1.554349e-10
normRes=1.552786e-10
normRes=1.551261e-10
normRes=1.549767e-10
normRes=1.548310e-10
normRes=1.546887e-10
normRes=1.545496e-10
normRes=1.544135e-10
normRes=1.542806e-10
normRes=1.541510e-10
normRes=1.540239e-10
normRes=1.538999e-10
normRes=1.537787e-10
normRes=1.536601e-10
normRes=1.535438e-10
normRes=1.534301e-10
normRes=1.533189e-10
normRes=1.532097e-10
normRes=1.531025e-10
normRes=1.529977e-10
normRes=1.528944e-10
normRes=1.527927e-10
normRes=1.526928e-10
normRes=1.525944e-10
normRes=1.524975e-10
normRes=1.524018e-10
normRes=1.523072e-10
normRes=1.522138e-10
normRes=1.521211e-10
normRes=1.520296e-10
normRes=1.519386e-10
normRes=1.518480e-10
normRes=1.517578e-10
normRes=1.516680e-10
normRes=1.515784e-10
normRes=1.514888e-10
normRes=1.513990e-10
normRes=1.513092e-10
normRes=1.512192e-10
normRes=1.511283e-10
normRes=1.510374e-10
normRes=1.509456e-10
normRes=1.508532e-10
normRes=1.507596e-10
normRes=1.506654e-10
normRes=1.505700e-10
normRes=1.504731e-10
normRes=1.503754e-10
normRes=1.502759e-10
normRes=1.501748e-10
normRes=1.500726e-10
normRes=1.499684e-10
normRes=1.498625e-10
normRes=1.497549e-10
normRes=1.496450e-10
normRes=1.495331e-10
normRes=1.494196e-10
normRes=1.493032e-10
normRes=1.491847e-10
normRes=1.490641e-10
normRes=1.489412e-10
normRes=1.488157e-10
normRes=1.486874e-10
normRes=1.485566e-10
normRes=1.484235e-10
normRes=1.482875e-10
normRes=1.481486e-10
normRes=1.480071e-10
normRes=1.478628e-10
normRes=1.477156e-10
normRes=1.475651e-10
normRes=1.474123e-10
normRes=1.472562e-10
normRes=1.470973e-10
normRes=1.469354e-10
normRes=1.467705e-10
normRes=1.466027e-10
normRes=1.464315e-10
normRes=1.462576e-10
normRes=1.460805e-10
normRes=1.459004e-10
normRes=1.457173e-10
normRes=1.455313e-10
normRes=1.453422e-10
normRes=1.451503e-10
normRes=1.449550e-10
normRes=1.447571e-10
normRes=1.445564e-10
normRes=1.443527e-10
normRes=1.441461e-10
normRes=1.439368e-10
normRes=1.437247e-10
normRes=1.435099e-10
normRes=1.432926e-10
normRes=1.430722e-10
normRes=1.428497e-10
normRes=1.426248e-10
normRes=1.423971e-10
normRes=1.421672e-10
normRes=1.419351e-10
normRes=1.417004e-10
normRes=1.414638e-10
normRes=1.412252e-10
normRes=1.409845e-10
normRes=1.407417e-10
normRes=1.404974e-10
normRes=1.402509e-10
normRes=1.400029e-10
normRes=1.397533e-10
normRes=1.395021e-10
normRes=1.392495e-10
normRes=1.389958e-10
normRes=1.387407e-10
normRes=1.384846e-10
normRes=1.382273e-10
normRes=1.379692e-10
normRes=1.377102e-10
normRes=1.374506e-10
normRes=1.371901e-10
normRes=1.369293e-10
normRes=1.366678e-10
normRes=1.364063e-10
normRes=1.361443e-10
normRes=1.358825e-10
normRes=1.356206e-10
normRes=1.353590e-10
normRes=1.350970e-10
normRes=1.348359e-10
normRes=1.345749e-10
normRes=1.343147e-10
normRes=1.340552e-10
normRes=1.337963e-10
normRes=1.335385e-10
normRes=1.332813e-10
normRes=1.330251e-10
normRes=1.327700e-10
normRes=1.325163e-10
normRes=1.322642e-10
normRes=1.320134e-10
normRes=1.317639e-10
normRes=1.315163e-10
normRes=1.312705e-10
normRes=1.310265e-10
normRes=1.307844e-10
normRes=1.305443e-10
normRes=1.303061e-10
normRes=1.300704e-10
normRes=1.298364e-10
normRes=1.296054e-10
normRes=1.293765e-10
normRes=1.291503e-10
normRes=1.289262e-10
normRes=1.287051e-10
normRes=1.284866e-10
normRes=1.282707e-10
normRes=1.280576e-10
normRes=1.278474e-10
normRes=1.276400e-10
normRes=1.274357e-10
normRes=1.272345e-10
normRes=1.270361e-10
normRes=1.268408e-10
normRes=1.266487e-10
normRes=1.264595e-10
normRes=1.262735e-10
normRes=1.260910e-10
normRes=1.259116e-10
normRes=1.257353e-10
normRes=1.255619e-10
normRes=1.253921e-10
normRes=1.252251e-10
normRes=1.250618e-10
normRes=1.249016e-10
normRes=1.247443e-10
normRes=1.245907e-10
normRes=1.244398e-10
normRes=1.242923e-10
normRes=1.241479e-10
normRes=1.240066e-10
normRes=1.238682e-10
normRes=1.237333e-10
normRes=1.236011e-10
normRes=1.234716e-10
normRes=1.233455e-10
normRes=1.232219e-10
normRes=1.231014e-10
normRes=1.229835e-10
normRes=1.228683e-10
normRes=1.227558e-10
normRes=1.226456e-10
normRes=1.225384e-10
normRes=1.224336e-10
normRes=1.223309e-10
normRes=1.222305e-10
normRes=1.221326e-10
normRes=1.220368e-10
normRes=1.219429e-10
normRes=1.218510e-10
normRes=1.217613e-10
normRes=1.216730e-10
normRes=1.215868e-10
normRes=1.215020e-10
normRes=1.214187e-10
normRes=1.213369e-10
normRes=1.212568e-10
normRes=1.211776e-10
normRes=1.210999e-10
normRes=1.210231e-10
normRes=1.209475e-10
normRes=1.208726e-10
normRes=1.207987e-10
normRes=1.207253e-10
normRes=1.206526e-10
normRes=1.205804e-10
normRes=1.205088e-10
normRes=1.204372e-10
normRes=1.203659e-10
normRes=1.202946e-10
normRes=1.202236e-10
normRes=1.201523e-10
normRes=1.200810e-10
normRes=1.200093e-10
normRes=1.199375e-10
normRes=1.198651e-10
normRes=1.197922e-10
normRes=1.197183e-10
normRes=1.196442e-10
normRes=1.195691e-10
normRes=1.194932e-10
normRes=1.194164e-10
normRes=1.193384e-10
normRes=1.192592e-10
normRes=1.191791e-10
normRes=1.190975e-10
normRes=1.190146e-10
normRes=1.189301e-10
normRes=1.188443e-10
normRes=1.187569e-10
normRes=1.186680e-10
normRes=1.185772e-10
normRes=1.184846e-10
normRes=1.183907e-10
normRes=1.182943e-10
normRes=1.181962e-10
normRes=1.180962e-10
normRes=1.179943e-10
normRes=1.178899e-10
normRes=1.177841e-10
normRes=1.176755e-10
normRes=1.175648e-10
normRes=1.174523e-10
normRes=1.173372e-10
normRes=1.172198e-10
normRes=1.171003e-10
normRes=1.169784e-10
normRes=1.168542e-10
normRes=1.167273e-10
normRes=1.165984e-10
normRes=1.164670e-10
normRes=1.163334e-10
normRes=1.161971e-10
normRes=1.160586e-10
normRes=1.159178e-10
normRes=1.157744e-10
normRes=1.156286e-10
normRes=1.154806e-10
normRes=1.153302e-10
normRes=1.151771e-10
normRes=1.150221e-10
normRes=1.148643e-10
normRes=1.147044e-10
normRes=1.145424e-10
normRes=1.143778e-10
normRes=1.142113e-10
normRes=1.140426e-10
normRes=1.138717e-10
normRes=1.136987e-10
normRes=1.135236e-10
normRes=1.133464e-10
normRes=1.131674e-10
normRes=1.129866e-10
normRes=1.128037e-10
normRes=1.126191e-10
normRes=1.124325e-10
normRes=1.122444e-10
normRes=1.120547e-10
normRes=1.118634e-10
normRes=1.116705e-10
normRes=1.114761e-10
normRes=1.112803e-10
normRes=1.110832e-10
normRes=1.108850e-10
normRes=1.106854e-10
normRes=1.104847e-10
normRes=1.102831e-10
normRes=1.100807e-10
normRes=1.098770e-10
normRes=1.096726e-10
normRes=1.094677e-10
normRes=1.092620e-10
normRes=1.090558e-10
normRes=1.088491e-10
normRes=1.086421e-10
normRes=1.084346e-10
normRes=1.082269e-10
normRes=1.080190e-10
normRes=1.078111e-10
normRes=1.076032e-10
normRes=1.073952e-10
normRes=1.071878e-10
normRes=1.069802e-10
normRes=1.067732e-10
normRes=1.065668e-10
normRes=1.063609e-10
normRes=1.061555e-10
normRes=1.059507e-10
normRes=1.057468e-10
normRes=1.055438e-10
normRes=1.053418e-10
normRes=1.051408e-10
normRes=1.049406e-10
normRes=1.047418e-10
normRes=1.045441e-10
normRes=1.043478e-10
normRes=1.041527e-10
normRes=1.039595e-10
normRes=1.037677e-10
normRes=1.035772e-10
normRes=1.033888e-10
normRes=1.032018e-10
normRes=1.030168e-10
normRes=1.028336e-10
normRes=1.026523e-10
normRes=1.024731e-10
normRes=1.022957e-10
normRes=1.021204e-10
normRes=1.019474e-10
normRes=1.017765e-10
normRes=1.016081e-10
normRes=1.014418e-10
normRes=1.012776e-10
normRes=1.011159e-10
normRes=1.009564e-10
normRes=1.007995e-10
normRes=1.006451e-10
normRes=1.004931e-10
normRes=1.003435e-10
normRes=1.001964e-10
normRes=1.000519e-10
normRes=9.991003e-11
normRes=9.977037e-11
normRes=9.963351e-11
normRes=9.949901e-11
normRes=9.936752e-11
normRes=9.923786e-11
normRes=9.911120e-11
normRes=9.898698e-11
normRes=9.886545e-11
normRes=9.874595e-11
normRes=9.862947e-11
normRes=9.851530e-11
normRes=9.840362e-11
normRes=9.829460e-11
normRes=9.818780e-11
normRes=9.808317e-11
normRes=9.798088e-11
normRes=9.788114e-11
normRes=9.778341e-11
normRes=9.768813e-11
normRes=9.759505e-11
normRes=9.750416e-11
normRes=9.741528e-11
normRes=9.732862e-11
normRes=9.724367e-11
normRes=9.716093e-11
normRes=9.707966e-11
normRes=9.700033e-11
normRes=9.692279e-11
normRes=9.684710e-11
normRes=9.677272e-11
normRes=9.670058e-11
normRes=9.662928e-11
normRes=9.655969e-11
normRes=9.649141e-11
normRes=9.642429e-11
normRes=9.635855e-11
normRes=9.629384e-11
normRes=9.623032e-11
normRes=9.616789e-11
normRes=9.610637e-11
normRes=9.604574e-11
normRes=9.598555e-11
normRes=9.592612e-11
normRes=9.586756e-11
normRes=9.580949e-11
normRes=9.575203e-11
normRes=9.569474e-11
normRes=9.563771e-11
normRes=9.558105e-11
normRes=9.552446e-11
normRes=9.546776e-11
normRes=9.541148e-11
normRes=9.535487e-11
normRes=9.529825e-11
normRes=9.524144e-11
normRes=9.518428e-11
normRes=9.512675e-11
normRes=9.506874e-11
normRes=9.501045e-11
normRes=9.495109e-11
normRes=9.489133e-11
normRes=9.483103e-11
normRes=9.476952e-11
normRes=9.470772e-11
normRes=9.464471e-11
normRes=9.458089e-11
normRes=9.451581e-11
normRes=9.444988e-11
normRes=9.438256e-11
normRes=9.431432e-11
normRes=9.424463e-11
normRes=9.417383e-11
normRes=9.410120e-11
normRes=9.402789e-11
normRes=9.395251e-11
normRes=9.387598e-11
normRes=9.379771e-11
normRes=9.371814e-11
normRes=9.363672e-11
normRes=9.355360e-11
normRes=9.346909e-11
normRes=9.338246e-11
normRes=9.329462e-11
normRes=9.320488e-11
normRes=9.311299e-11
normRes=9.301947e-11
normRes=9.292416e-11
normRes=9.282728e-11
normRes=9.272834e-11
normRes=9.262727e-11
normRes=9.252461e-11
normRes=9.242000e-11
normRes=9.231321e-11
normRes=9.220461e-11
normRes=9.209461e-11
normRes=9.198216e-11
normRes=9.186812e-11
normRes=9.175211e-11
normRes=9.163392e-11
normRes=9.151437e-11
normRes=9.139263e-11
normRes=9.126871e-11
normRes=9.114349e-11
normRes=9.101608e-11
normRes=9.088730e-11
normRes=9.075637e-11
normRes=9.062383e-11
normRes=9.048968e-11
normRes=9.035380e-11
normRes=9.021608e-11
normRes=9.007708e-11
normRes=8.993622e-11
normRes=8.979365e-11
normRes=8.964958e-11
normRes=8.950435e-11
normRes=8.935725e-11
normRes=8.920926e-11
normRes=8.905950e-11
normRes=8.890889e-11
normRes=8.875642e-11
normRes=8.860310e-11
normRes=8.844887e-11
normRes=8.829321e-11
normRes=8.813655e-11
normRes=8.797916e-11
normRes=8.782045e-11
normRes=8.766120e-11
normRes=8.750099e-11
normRes=8.734000e-11
normRes=8.717825e-11
normRes=8.701601e-11
normRes=8.685323e-11
normRes=8.668981e-11
normRes=8.652588e-11
normRes=8.636212e-11
normRes=8.619773e-11
normRes=8.603314e-11
normRes=8.586803e-11
normRes=8.570311e-11
normRes=8.553826e-11
normRes=8.537330e-11
normRes=8.520820e-11
normRes=8.504357e-11
normRes=8.487905e-11
normRes=8.471493e-11
normRes=8.455085e-11
normRes=8.438751e-11
normRes=8.422477e-11
normRes=8.406228e-11
normRes=8.390065e-11
normRes=8.373963e-11
normRes=8.357926e-11
normRes=8.341985e-11
normRes=8.326116e-11
normRes=8.310359e-11
normRes=8.294700e-11
normRes=8.279130e-11
normRes=8.263695e-11
normRes=8.248361e-11
normRes=8.233145e-11
normRes=8.218079e-11
normRes=8.203111e-11
normRes=8.188302e-11
normRes=8.173652e-11
normRes=8.159138e-11
normRes=8.144784e-11
normRes=8.130568e-11
normRes=8.116535e-11
normRes=8.102675e-11
normRes=8.088969e-11
normRes=8.075446e-11
normRes=8.062090e-11
normRes=8.048911e-11
normRes=8.035920e-11
normRes=8.023154e-11
normRes=8.010526e-11
normRes=7.998104e-11
normRes=7.985875e-11
normRes=7.973832e-11
normRes=7.961994e-11
normRes=7.950361e-11
normRes=7.938928e-11
normRes=7.927693e-11
normRes=7.916657e-11
normRes=7.905810e-11
normRes=7.895188e-11
normRes=7.884764e-11
normRes=7.874545e-11
normRes=7.864528e-11
normRes=7.854708e-11
normRes=7.845109e-11
normRes=7.835665e-11
normRes=7.826466e-11
normRes=7.817431e-11
normRes=7.808607e-11
normRes=7.799979e-11
normRes=7.791533e-11
normRes=7.783284e-11
normRes=7.775183e-11
normRes=7.767311e-11
normRes=7.759592e-11
normRes=7.752066e-11
normRes=7.744718e-11
normRes=7.737521e-11
normRes=7.730508e-11
normRes=7.723638e-11
normRes=7.716918e-11
normRes=7.710374e-11
normRes=7.703976e-11
normRes=7.697702e-11
normRes=7.691571e-11
normRes=7.685596e-11
normRes=7.679732e-11
normRes=7.673997e-11
normRes=7.668384e-11
normRes=7.662864e-11
normRes=7.657481e-11
normRes=7.652189e-11
normRes=7.646970e-11
normRes=7.641862e-11
normRes=7.636850e-11
normRes=7.631893e-11
normRes=7.627009e-11
normRes=7.622205e-11
normRes=7.617458e-11
normRes=7.612765e-11
normRes=7.608128e-11
normRes=7.603522e-11
normRes=7.598953e-11
normRes=7.594421e-11
normRes=7.589884e-11
normRes=7.585408e-11
normRes=7.580919e-11
normRes=7.576421e-11
normRes=7.571946e-11
normRes=7.567444e-11
normRes=7.562940e-11
normRes=7.558432e-11
normRes=7.553878e-11
normRes=7.549314e-11
normRes=7.544681e-11
normRes=7.540041e-11
normRes=7.535341e-11
normRes=7.530571e-11
normRes=7.525785e-11
normRes=7.520906e-11
normRes=7.515968e-11
normRes=7.510952e-11
normRes=7.505873e-11
normRes=7.500720e-11
normRes=7.495443e-11
normRes=7.490104e-11
normRes=7.484655e-11
normRes=7.479100e-11
normRes=7.473461e-11
normRes=7.467706e-11
normRes=7.461802e-11
normRes=7.455850e-11
normRes=7.449745e-11
normRes=7.443521e-11
normRes=7.437152e-11
normRes=7.430678e-11
normRes=7.424072e-11
normRes=7.417320e-11
normRes=7.410464e-11
normRes=7.403455e-11
normRes=7.396286e-11
normRes=7.388974e-11
normRes=7.381572e-11
normRes=7.373970e-11
normRes=7.366195e-11
normRes=7.358330e-11
normRes=7.350298e-11
normRes=7.342108e-11
normRes=7.333780e-11
normRes=7.325307e-11
normRes=7.316673e-11
normRes=7.307876e-11
normRes=7.298931e-11
normRes=7.289847e-11
normRes=7.280608e-11
normRes=7.271211e-11
normRes=7.261683e-11
normRes=7.251978e-11
normRes=7.242142e-11
normRes=7.232168e-11
normRes=7.222045e-11
normRes=7.211787e-11
normRes=7.201362e-11
normRes=7.190826e-11
normRes=7.180145e-11
normRes=7.169315e-11
normRes=7.158366e-11
normRes=7.147286e-11
normRes=7.136104e-11
normRes=7.124762e-11
normRes=7.113325e-11
normRes=7.101750e-11
normRes=7.090081e-11
normRes=7.078310e-11
normRes=7.066413e-11
normRes=7.054433e-11
normRes=7.042321e-11
normRes=7.030142e-11
normRes=7.017878e-11
normRes=7.005513e-11
normRes=6.993046e-11
normRes=6.980552e-11
normRes=6.967930e-11
normRes=6.955270e-11
normRes=6.942543e-11
normRes=6.929744e-11
normRes=6.916927e-11
normRes=6.904042e-11
normRes=6.891127e-11
normRes=6.878132e-11
normRes=6.865139e-11
normRes=6.852100e-11
normRes=6.839041e-11
normRes=6.825946e-11
normRes=6.812871e-11
normRes=6.799793e-11
normRes=6.786685e-11
normRes=6.773582e-11
normRes=6.760489e-11
normRes=6.747444e-11
normRes=6.734359e-11
normRes=6.721352e-11
normRes=6.708364e-11
normRes=6.695378e-11
normRes=6.682470e-11
normRes=6.669601e-11
normRes=6.656769e-11
normRes=6.643965e-11
normRes=6.631270e-11
normRes=6.618626e-11
normRes=6.606049e-11
normRes=6.593547e-11
normRes=6.581150e-11
normRes=6.568820e-11
normRes=6.556584e-11
normRes=6.544416e-11
normRes=6.532372e-11
normRes=6.520429e-11
normRes=6.508598e-11
normRes=6.496878e-11
normRes=6.485235e-11
normRes=6.473739e-11
normRes=6.462373e-11
normRes=6.451094e-11
normRes=6.440005e-11
normRes=6.429020e-11
normRes=6.418162e-11
normRes=6.407463e-11
normRes=6.396904e-11
normRes=6.386461e-11
normRes=6.376184e-11
normRes=6.366048e-11
normRes=6.356087e-11
normRes=6.346258e-11
normRes=6.336585e-11
normRes=6.327059e-11
normRes=6.317683e-11
normRes=6.308497e-11
normRes=6.299438e-11
normRes=6.290557e-11
normRes=6.281850e-11
normRes=6.273260e-11
normRes=6.264878e-11
normRes=6.256626e-11
normRes=6.248530e-11
normRes=6.240606e-11
normRes=6.232839e-11
normRes=6.225239e-11
normRes=6.217787e-11
normRes=6.210496e-11
normRes=6.203360e-11
normRes=6.196352e-11
normRes=6.189538e-11
normRes=6.182860e-11
normRes=6.176332e-11
normRes=6.169961e-11
normRes=6.163747e-11
normRes=6.157625e-11
normRes=6.151680e-11
normRes=6.145857e-11
normRes=6.140164e-11
normRes=6.134623e-11
normRes=6.129211e-11
normRes=6.123907e-11
normRes=6.118748e-11
normRes=6.113684e-11
normRes=6.108721e-11
normRes=6.103864e-11
normRes=6.099134e-11
normRes=6.094510e-11
normRes=6.089978e-11
normRes=6.085530e-11
normRes=6.081171e-11
normRes=6.076916e-11
normRes=6.072709e-11
normRes=6.068592e-11
normRes=6.064547e-11
normRes=6.060570e-11
normRes=6.056663e-11
normRes=6.052804e-11
normRes=6.048992e-11
normRes=6.045249e-11
normRes=6.041543e-11
normRes=6.037833e-11
normRes=6.034186e-11
normRes=6.030601e-11
normRes=6.026972e-11
normRes=6.023393e-11
normRes=6.019831e-11
normRes=6.016266e-11
normRes=6.012712e-11
normRes=6.009148e-11
normRes=6.005597e-11
normRes=6.002009e-11
normRes=5.998435e-11
normRes=5.994805e-11
normRes=5.991157e-11
normRes=5.987523e-11
normRes=5.983815e-11
normRes=5.980057e-11
normRes=5.976272e-11
normRes=5.972444e-11
normRes=5.968570e-11
normRes=5.964647e-11
normRes=5.960699e-11
normRes=5.956653e-11
normRes=5.952524e-11
normRes=5.948336e-11
normRes=5.944078e-11
normRes=5.939747e-11
normRes=5.935328e-11
normRes=5.930821e-11
normRes=5.926229e-11
normRes=5.921579e-11
normRes=5.916796e-11
normRes=5.911941e-11
normRes=5.906991e-11
normRes=5.901931e-11
normRes=5.896760e-11
normRes=5.891489e-11
normRes=5.886123e-11
normRes=5.880611e-11
normRes=5.875029e-11
normRes=5.869357e-11
normRes=5.863522e-11
normRes=5.857598e-11
normRes=5.851540e-11
normRes=5.845369e-11
normRes=5.839093e-11
normRes=5.832726e-11
normRes=5.826183e-11
normRes=5.819559e-11
normRes=5.812795e-11
normRes=5.805925e-11
normRes=5.798916e-11
normRes=5.791805e-11
normRes=5.784585e-11
normRes=5.777182e-11
normRes=5.769736e-11
normRes=5.762112e-11
normRes=5.754418e-11
normRes=5.746564e-11
normRes=5.738625e-11
normRes=5.730564e-11
normRes=5.722381e-11
normRes=5.714141e-11
normRes=5.705758e-11
normRes=5.697244e-11
normRes=5.688633e-11
normRes=5.679920e-11
normRes=5.671124e-11
normRes=5.662209e-11
normRes=5.653185e-11
normRes=5.644094e-11
normRes=5.634895e-11
normRes=5.625621e-11
normRes=5.616230e-11
normRes=5.606792e-11
normRes=5.597270e-11
normRes=5.587636e-11
normRes=5.577961e-11
normRes=5.568190e-11
normRes=5.558369e-11
normRes=5.548468e-11
normRes=5.538519e-11
normRes=5.528497e-11
normRes=5.518443e-11
normRes=5.508338e-11
normRes=5.498171e-11
normRes=5.487989e-11
normRes=5.477733e-11
normRes=5.467455e-11
normRes=5.457161e-11
normRes=5.446822e-11
normRes=5.436489e-11
normRes=5.426110e-11
normRes=5.415731e-11
normRes=5.405357e-11
normRes=5.394954e-11
normRes=5.384554e-11
normRes=5.374149e-11
normRes=5.363765e-11
normRes=5.353402e-11
normRes=5.343043e-11
normRes=5.332700e-11
normRes=5.322398e-11
normRes=5.312099e-11
normRes=5.301862e-11
normRes=5.291655e-11
normRes=5.281482e-11
normRes=5.271353e-11
normRes=5.261283e-11
normRes=5.251253e-11
normRes=5.241283e-11
normRes=5.231363e-11
normRes=5.221525e-11
normRes=5.211737e-11
normRes=5.202060e-11
normRes=5.192417e-11
normRes=5.182873e-11
normRes=5.173406e-11
normRes=5.164009e-11
normRes=5.154716e-11
normRes=5.145527e-11
normRes=5.136421e-11
normRes=5.127409e-11
normRes=5.118504e-11
normRes=5.109689e-11
normRes=5.100986e-11
normRes=5.092403e-11
normRes=5.083913e-11
normRes=5.075556e-11
normRes=5.067293e-11
normRes=5.059156e-11
normRes=5.051140e-11
normRes=5.043231e-11
normRes=5.035457e-11
normRes=5.027799e-11
normRes=5.020268e-11
normRes=5.012852e-11
normRes=5.005591e-11
normRes=4.998408e-11
normRes=4.991384e-11
normRes=4.984485e-11
normRes=4.977727e-11
normRes=4.971069e-11
normRes=4.964547e-11
normRes=4.958157e-11
normRes=4.951904e-11
normRes=4.945757e-11
normRes=4.939750e-11
normRes=4.933860e-11
normRes=4.928114e-11
normRes=4.922472e-11
normRes=4.916955e-11
normRes=4.911559e-11
normRes=4.906308e-11
normRes=4.901121e-11
normRes=4.896083e-11
normRes=4.891159e-11
normRes=4.886328e-11
normRes=4.881663e-11
normRes=4.877042e-11
normRes=4.872570e-11
normRes=4.868180e-11
normRes=4.863909e-11
normRes=4.859698e-11
normRes=4.855614e-11
normRes=4.851616e-11
normRes=4.847699e-11
normRes=4.843862e-11
normRes=4.840135e-11
normRes=4.836475e-11
normRes=4.832877e-11
normRes=4.829377e-11
normRes=4.825934e-11
normRes=4.822553e-11
normRes=4.819236e-11
normRes=4.815966e-11
normRes=4.812777e-11
normRes=4.809637e-11
normRes=4.806535e-11
normRes=4.803489e-11
normRes=4.800477e-11
normRes=4.797510e-11
normRes=4.794564e-11
normRes=4.791628e-11
normRes=4.788733e-11
normRes=4.785882e-11
normRes=4.782998e-11
normRes=4.780188e-11
normRes=4.777356e-11
normRes=4.774520e-11
normRes=4.771697e-11
normRes=4.768888e-11
normRes=4.766040e-11
normRes=4.763215e-11
normRes=4.760352e-11
normRes=4.757488e-11
normRes=4.754609e-11
normRes=4.751693e-11
normRes=4.748740e-11
normRes=4.745772e-11
normRes=4.742780e-11
normRes=4.739725e-11
normRes=4.736660e-11
normRes=4.733503e-11
normRes=4.730345e-11
normRes=4.727100e-11
normRes=4.723840e-11
normRes=4.720523e-11
normRes=4.717106e-11
normRes=4.713655e-11
normRes=4.710169e-11
normRes=4.706576e-11
normRes=4.702904e-11
normRes=4.699200e-11
normRes=4.695411e-11
normRes=4.691536e-11
normRes=4.687568e-11
normRes=4.683537e-11
normRes=4.679438e-11
normRes=4.675235e-11
normRes=4.670938e-11
normRes=4.666587e-11
normRes=4.662146e-11
normRes=4.657602e-11
normRes=4.652960e-11
normRes=4.648224e-11
normRes=4.643415e-11
normRes=4.638506e-11
normRes=4.633515e-11
normRes=4.628406e-11
normRes=4.623194e-11
normRes=4.617916e-11
normRes=4.612554e-11
normRes=4.607069e-11
normRes=4.601480e-11
normRes=4.595819e-11
normRes=4.590075e-11
normRes=4.584215e-11
normRes=4.578284e-11
normRes=4.572219e-11
normRes=4.566090e-11
normRes=4.559842e-11
normRes=4.553533e-11
normRes=4.547122e-11
normRes=4.540614e-11
normRes=4.534032e-11
normRes=4.527371e-11
normRes=4.520596e-11
normRes=4.513730e-11
normRes=4.506812e-11
normRes=4.499814e-11
normRes=4.492722e-11
normRes=4.485556e-11
normRes=4.478319e-11
normRes=4.471016e-11
normRes=4.463614e-11
normRes=4.456181e-11
normRes=4.448658e-11
normRes=4.441054e-11
normRes=4.433462e-11
normRes=4.425707e-11
normRes=4.417971e-11
normRes=4.410169e-11
normRes=4.402314e-11
normRes=4.394372e-11
normRes=4.386439e-11
normRes=4.378433e-11
normRes=4.370420e-11
normRes=4.362357e-11
normRes=4.354241e-11
normRes=4.346126e-11
normRes=4.337978e-11
normRes=4.329778e-11
normRes=4.321581e-11
normRes=4.313354e-11
normRes=4.305141e-11
normRes=4.296900e-11
normRes=4.288638e-11
normRes=4.280399e-11
normRes=4.272149e-11
normRes=4.263903e-11
normRes=4.255651e-11
normRes=4.247418e-11
normRes=4.239228e-11
normRes=4.231009e-11
normRes=4.222832e-11
normRes=4.214672e-11
normRes=4.206550e-11
normRes=4.198456e-11
normRes=4.190376e-11
normRes=4.182364e-11
normRes=4.174354e-11
normRes=4.166396e-11
normRes=4.158506e-11
normRes=4.150650e-11
normRes=4.142834e-11
normRes=4.135096e-11
normRes=4.127418e-11
normRes=4.119777e-11
normRes=4.112223e-11
normRes=4.104728e-11
normRes=4.097253e-11
normRes=4.089919e-11
normRes=4.082621e-11
normRes=4.075397e-11
normRes=4.068281e-11
normRes=4.061226e-11
normRes=4.054244e-11
normRes=4.047369e-11
normRes=4.040555e-11
normRes=4.033842e-11
normRes=4.027217e-11
normRes=4.020677e-11
normRes=4.014233e-11
normRes=4.007883e-11
normRes=4.001643e-11
normRes=3.995473e-11
normRes=3.989430e-11
normRes=3.983471e-11
normRes=3.977596e-11
normRes=3.971847e-11
normRes=3.966179e-11
normRes=3.960628e-11
normRes=3.955167e-11
normRes=3.949804e-11
normRes=3.944568e-11
normRes=3.939383e-11
normRes=3.934345e-11
normRes=3.929373e-11
normRes=3.924553e-11
normRes=3.919813e-11
normRes=3.915166e-11
normRes=3.910556e-11
normRes=3.906136e-11
normRes=3.901768e-11
normRes=3.897496e-11
normRes=3.893337e-11
normRes=3.889277e-11
normRes=3.885294e-11
normRes=3.881417e-11
normRes=3.877591e-11
normRes=3.873896e-11
normRes=3.870263e-11
normRes=3.866727e-11
normRes=3.863265e-11
normRes=3.859888e-11
normRes=3.856570e-11
normRes=3.853332e-11
normRes=3.850164e-11
normRes=3.847071e-11
normRes=3.844071e-11
normRes=3.841077e-11
normRes=3.838210e-11
normRes=3.835346e-11
normRes=3.832581e-11
normRes=3.829863e-11
normRes=3.827191e-11
normRes=3.824570e-11
normRes=3.821990e-11
normRes=3.819442e-11
normRes=3.816976e-11
normRes=3.814513e-11
normRes=3.812095e-11
normRes=3.809719e-11
normRes=3.807347e-11
normRes=3.805002e-11
normRes=3.802712e-11
normRes=3.800430e-11
normRes=3.798126e-11
normRes=3.795862e-11
normRes=3.793618e-11
normRes=3.791382e-11
normRes=3.789155e-11
normRes=3.786921e-11
normRes=3.784684e-11
normRes=3.782430e-11
normRes=3.780171e-11
normRes=3.777900e-11
normRes=3.775638e-11
normRes=3.773329e-11
normRes=3.771003e-11
normRes=3.768662e-11
normRes=3.766311e-11
normRes=3.763942e-11
normRes=3.761506e-11
normRes=3.759071e-11
normRes=3.756584e-11
normRes=3.754027e-11
normRes=3.751487e-11
normRes=3.748885e-11
normRes=3.746212e-11
normRes=3.743527e-11
normRes=3.740767e-11
normRes=3.737990e-11
normRes=3.735139e-11
normRes=3.732215e-11
normRes=3.729254e-11
normRes=3.726213e-11
normRes=3.723143e-11
normRes=3.719994e-11
normRes=3.716780e-11
normRes=3.713490e-11
normRes=3.710144e-11
normRes=3.706738e-11
normRes=3.703265e-11
normRes=3.699712e-11
normRes=3.696102e-11
normRes=3.692412e-11
normRes=3.688651e-11
normRes=3.684789e-11
normRes=3.680914e-11
normRes=3.676921e-11
normRes=3.672865e-11
normRes=3.668713e-11
normRes=3.664511e-11
normRes=3.660215e-11
normRes=3.655856e-11
normRes=3.651424e-11
normRes=3.646938e-11
normRes=3.642330e-11
normRes=3.637663e-11
normRes=3.632917e-11
normRes=3.628119e-11
normRes=3.623230e-11
normRes=3.618289e-11
normRes=3.613255e-11
normRes=3.608141e-11
normRes=3.602976e-11
normRes=3.597723e-11
normRes=3.592417e-11
normRes=3.587031e-11
normRes=3.581576e-11
normRes=3.576076e-11
normRes=3.570493e-11
normRes=3.564843e-11
normRes=3.559161e-11
normRes=3.553387e-11
normRes=3.547595e-11
normRes=3.541694e-11
normRes=3.535781e-11
normRes=3.529822e-11
normRes=3.523785e-11
normRes=3.517701e-11
normRes=3.511584e-11
normRes=3.505427e-11
normRes=3.499205e-11
normRes=3.492950e-11
normRes=3.486666e-11
normRes=3.480383e-11
normRes=3.474025e-11
normRes=3.467621e-11
normRes=3.461231e-11
normRes=3.454787e-11
normRes=3.448333e-11
normRes=3.441838e-11
normRes=3.435365e-11
normRes=3.428853e-11
normRes=3.422323e-11
normRes=3.415792e-11
normRes=3.409226e-11
normRes=3.402688e-11
normRes=3.396117e-11
normRes=3.389584e-11
normRes=3.383049e-11
normRes=3.376528e-11
normRes=3.369983e-11
normRes=3.363446e-11
normRes=3.356945e-11
normRes=3.350466e-11
normRes=3.343992e-11
normRes=3.337530e-11
normRes=3.331133e-11
normRes=3.324726e-11
normRes=3.318365e-11
normRes=3.312008e-11
normRes=3.305726e-11
normRes=3.299442e-11
normRes=3.293226e-11
normRes=3.287073e-11
normRes=3.280916e-11
normRes=3.274830e-11
normRes=3.268762e-11
normRes=3.262773e-11
normRes=3.256845e-11
normRes=3.250947e-11
normRes=3.245121e-11
normRes=3.239325e-11
normRes=3.233653e-11
normRes=3.227994e-11
normRes=3.222408e-11
normRes=3.216878e-11
normRes=3.211442e-11
normRes=3.206081e-11
normRes=3.200736e-11
normRes=3.195500e-11
normRes=3.190331e-11
normRes=3.185230e-11
normRes=3.180227e-11
normRes=3.175267e-11
normRes=3.170394e-11
normRes=3.165610e-11
normRes=3.160877e-11
normRes=3.156262e-11
normRes=3.151695e-11
normRes=3.147247e-11
normRes=3.142844e-11
normRes=3.138530e-11
normRes=3.134273e-11
normRes=3.130113e-11
normRes=3.126044e-11
normRes=3.122075e-11
normRes=3.118148e-11
normRes=3.114315e-11
normRes=3.110583e-11
normRes=3.106889e-11
normRes=3.103301e-11
normRes=3.099759e-11
normRes=3.096313e-11
normRes=3.092935e-11
normRes=3.089646e-11
normRes=3.086417e-11
normRes=3.083281e-11
normRes=3.080188e-11
normRes=3.077200e-11
normRes=3.074268e-11
normRes=3.071396e-11
normRes=3.068600e-11
normRes=3.065851e-11
normRes=3.063187e-11
normRes=3.060563e-11
normRes=3.058018e-11
normRes=3.055498e-11
normRes=3.053070e-11
normRes=3.050691e-11
normRes=3.048321e-11
normRes=3.046058e-11
normRes=3.043813e-11
normRes=3.041625e-11
normRes=3.039485e-11
normRes=3.037365e-11
normRes=3.035283e-11
normRes=3.033246e-11
normRes=3.031233e-11
normRes=3.029294e-11
normRes=3.027341e-11
normRes=3.025435e-11
normRes=3.023537e-11
normRes=3.021659e-11
normRes=3.019820e-11
normRes=3.017978e-11
normRes=3.016175e-11
normRes=3.014366e-11
normRes=3.012576e-11
normRes=3.010783e-11
normRes=3.009027e-11
normRes=3.007241e-11
normRes=3.005465e-11
normRes=3.003670e-11
normRes=3.001910e-11
normRes=3.000105e-11
normRes=2.998319e-11
normRes=2.996502e-11
normRes=2.994670e-11
normRes=2.992832e-11
normRes=2.990980e-11
normRes=2.989106e-11
normRes=2.987204e-11
normRes=2.985289e-11
normRes=2.983333e-11
normRes=2.981347e-11
normRes=2.979348e-11
normRes=2.977292e-11
normRes=2.975205e-11
normRes=2.973085e-11
normRes=2.970926e-11
normRes=2.968744e-11
normRes=2.966539e-11
normRes=2.964254e-11
normRes=2.961927e-11
normRes=2.959587e-11
normRes=2.957147e-11
normRes=2.954708e-11
normRes=2.952190e-11
normRes=2.949649e-11
normRes=2.947018e-11
normRes=2.944361e-11
normRes=2.941644e-11
normRes=2.938880e-11
normRes=2.936057e-11
normRes=2.933169e-11
normRes=2.930226e-11
normRes=2.927223e-11
normRes=2.924177e-11
normRes=2.921048e-11
normRes=2.917871e-11
normRes=2.914634e-11
normRes=2.911342e-11
normRes=2.907989e-11
normRes=2.904567e-11
normRes=2.901106e-11
normRes=2.897564e-11
normRes=2.893987e-11
normRes=2.890298e-11
normRes=2.886602e-11
normRes=2.882844e-11
normRes=2.879013e-11
normRes=2.875113e-11
normRes=2.871165e-11
normRes=2.867179e-11
normRes=2.863115e-11
normRes=2.858991e-11
normRes=2.854813e-11
normRes=2.850574e-11
normRes=2.846287e-11
normRes=2.841952e-11
normRes=2.837578e-11
normRes=2.833138e-11
normRes=2.828668e-11
normRes=2.824141e-11
normRes=2.819545e-11
normRes=2.814928e-11
normRes=2.810284e-11
normRes=2.805560e-11
normRes=2.800792e-11
normRes=2.796000e-11
normRes=2.791169e-11
normRes=2.786324e-11
normRes=2.781446e-11
normRes=2.776497e-11
normRes=2.771531e-11
normRes=2.766540e-11
normRes=2.761525e-11
normRes=2.756471e-11
normRes=2.751404e-11
normRes=2.746323e-11
normRes=2.741222e-11
normRes=2.736075e-11
normRes=2.730945e-11
normRes=2.725779e-11
normRes=2.720596e-11
normRes=2.715421e-11
normRes=2.710235e-11
normRes=2.705063e-11
normRes=2.699857e-11
normRes=2.694655e-11
normRes=2.689473e-11
normRes=2.684284e-11
normRes=2.679099e-11
normRes=2.673921e-11
normRes=2.668741e-11
normRes=2.663572e-11
normRes=2.658426e-11
normRes=2.653286e-11
normRes=2.648173e-11
normRes=2.643081e-11
normRes=2.638021e-11
normRes=2.632975e-11
normRes=2.627950e-11
normRes=2.622955e-11
normRes=2.617961e-11
normRes=2.613036e-11
normRes=2.608133e-11
normRes=2.603300e-11
normRes=2.598449e-11
normRes=2.593647e-11
normRes=2.588911e-11
normRes=2.584197e-11
normRes=2.579526e-11
normRes=2.574917e-11
normRes=2.570362e-11
normRes=2.565837e-11
normRes=2.561346e-11
normRes=2.556928e-11
normRes=2.552552e-11
normRes=2.548255e-11
normRes=2.543956e-11
normRes=2.539777e-11
normRes=2.535617e-11
normRes=2.531533e-11
normRes=2.527499e-11
normRes=2.523532e-11
normRes=2.519604e-11
normRes=2.515746e-11
normRes=2.511947e-11
normRes=2.508234e-11
normRes=2.504572e-11
normRes=2.500975e-11
normRes=2.497412e-11
normRes=2.493949e-11
normRes=2.490532e-11
normRes=2.487194e-11
normRes=2.483898e-11
normRes=2.480686e-11
normRes=2.477506e-11
normRes=2.474433e-11
normRes=2.471399e-11
normRes=2.468437e-11
normRes=2.465536e-11
normRes=2.462683e-11
normRes=2.459896e-11
normRes=2.457170e-11
normRes=2.454500e-11
normRes=2.451911e-11
normRes=2.449361e-11
normRes=2.446877e-11
normRes=2.444450e-11
normRes=2.442083e-11
normRes=2.439763e-11
normRes=2.437506e-11
normRes=2.435283e-11
normRes=2.433115e-11
normRes=2.430998e-11
normRes=2.428940e-11
normRes=2.426915e-11
normRes=2.424936e-11
normRes=2.423000e-11
normRes=2.421112e-11
normRes=2.419279e-11
normRes=2.417464e-11
normRes=2.415691e-11
normRes=2.413955e-11
normRes=2.412257e-11
normRes=2.410595e-11
normRes=2.408936e-11
normRes=2.407310e-11
normRes=2.405761e-11
normRes=2.404192e-11
normRes=2.402645e-11
normRes=2.401137e-11
normRes=2.399640e-11
normRes=2.398159e-11
normRes=2.396684e-11
normRes=2.395237e-11
normRes=2.393823e-11
normRes=2.392360e-11
normRes=2.390968e-11
normRes=2.389539e-11
normRes=2.388135e-11
normRes=2.386729e-11
normRes=2.385310e-11
normRes=2.383895e-11
normRes=2.382445e-11
normRes=2.381063e-11
normRes=2.379625e-11
normRes=2.378175e-11
normRes=2.376725e-11
normRes=2.375243e-11
normRes=2.373782e-11
normRes=2.372280e-11
normRes=2.370783e-11
normRes=2.369243e-11
normRes=2.367698e-11
normRes=2.366102e-11
normRes=2.364500e-11
normRes=2.362867e-11
normRes=2.361217e-11
normRes=2.359532e-11
normRes=2.357829e-11
normRes=2.356091e-11
normRes=2.354313e-11
normRes=2.352483e-11
normRes=2.350656e-11
normRes=2.348772e-11
normRes=2.346848e-11
normRes=2.344905e-11
normRes=2.342893e-11
normRes=2.340857e-11
normRes=2.338792e-11
normRes=2.336670e-11
normRes=2.334520e-11
normRes=2.332278e-11
normRes=2.330035e-11
normRes=2.327732e-11
normRes=2.325396e-11
normRes=2.322993e-11
normRes=2.320575e-11
normRes=2.318093e-11
normRes=2.315574e-11
normRes=2.312994e-11
normRes=2.310370e-11
normRes=2.307695e-11
normRes=2.304951e-11
normRes=2.302203e-11
normRes=2.299403e-11
normRes=2.296530e-11
normRes=2.293635e-11
normRes=2.290675e-11
normRes=2.287652e-11
normRes=2.284600e-11
normRes=2.281505e-11
normRes=2.278372e-11
normRes=2.275197e-11
normRes=2.271949e-11
normRes=2.268681e-11
normRes=2.265358e-11
normRes=2.261982e-11
normRes=2.258571e-11
normRes=2.255126e-11
normRes=2.251649e-11
normRes=2.248105e-11
normRes=2.244524e-11
normRes=2.240949e-11
normRes=2.237293e-11
normRes=2.233620e-11
normRes=2.229906e-11
normRes=2.226180e-11
normRes=2.222377e-11
normRes=2.218605e-11
normRes=2.214749e-11
normRes=2.210883e-11
normRes=2.206982e-11
normRes=2.203071e-11
normRes=2.199140e-11
normRes=2.195144e-11
normRes=2.191173e-11
normRes=2.187157e-11
normRes=2.183130e-11
normRes=2.179074e-11
normRes=2.175012e-11
normRes=2.170935e-11
normRes=2.166855e-11
normRes=2.162769e-11
normRes=2.158675e-11
normRes=2.154539e-11
normRes=2.150414e-11
normRes=2.146305e-11
normRes=2.142184e-11
normRes=2.138076e-11
normRes=2.133937e-11
normRes=2.129800e-11
normRes=2.125694e-11
normRes=2.121554e-11
normRes=2.117477e-11
normRes=2.113367e-11
normRes=2.109303e-11
normRes=2.105229e-11
normRes=2.101161e-11
normRes=2.097143e-11
normRes=2.093102e-11
normRes=2.089127e-11
normRes=2.085147e-11
normRes=2.081164e-11
normRes=2.077221e-11
normRes=2.073315e-11
normRes=2.069456e-11
normRes=2.065602e-11
normRes=2.061773e-11
normRes=2.057953e-11
normRes=2.054203e-11
normRes=2.050462e-11
normRes=2.046768e-11
normRes=2.043103e-11
normRes=2.039491e-11
normRes=2.035884e-11
normRes=2.032371e-11
normRes=2.028842e-11
normRes=2.025387e-11
normRes=2.021969e-11
normRes=2.018585e-11
normRes=2.015260e-11
normRes=2.011955e-11
normRes=2.008714e-11
normRes=2.005535e-11
normRes=2.002399e-11
normRes=1.999303e-11
normRes=1.996238e-11
normRes=1.993233e-11
normRes=1.990304e-11
normRes=1.987395e-11
normRes=1.984533e-11
normRes=1.981743e-11
normRes=1.978986e-11
normRes=1.976288e-11
normRes=1.973639e-11
normRes=1.971044e-11
normRes=1.968494e-11
normRes=1.966014e-11
normRes=1.963560e-11
normRes=1.961180e-11
normRes=1.958830e-11
normRes=1.956522e-11
normRes=1.954270e-11
normRes=1.952084e-11
normRes=1.949928e-11
normRes=1.947828e-11
normRes=1.945758e-11
normRes=1.943745e-11
normRes=1.941789e-11
normRes=1.939849e-11
normRes=1.937986e-11
normRes=1.936142e-11
normRes=1.934345e-11
normRes=1.932606e-11
normRes=1.930880e-11
normRes=1.929204e-11
normRes=1.927567e-11
normRes=1.925987e-11
normRes=1.924414e-11
normRes=1.922918e-11
normRes=1.921407e-11
normRes=1.919961e-11
normRes=1.918543e-11
normRes=1.917126e-11
normRes=1.915751e-11
normRes=1.914410e-11
normRes=1.913088e-11
normRes=1.911783e-11
normRes=1.910510e-11
normRes=1.909262e-11
normRes=1.908010e-11
normRes=1.906802e-11
normRes=1.905601e-11
normRes=1.904417e-11
normRes=1.903252e-11
normRes=1.902097e-11
normRes=1.900963e-11
normRes=1.899805e-11
normRes=1.898664e-11
normRes=1.897554e-11
normRes=1.896434e-11
normRes=1.895340e-11
normRes=1.894210e-11
normRes=1.893099e-11
normRes=1.891969e-11
normRes=1.890847e-11
normRes=1.889712e-11
normRes=1.888562e-11
normRes=1.887416e-11
normRes=1.886268e-11
normRes=1.885103e-11
normRes=1.883926e-11
normRes=1.882729e-11
normRes=1.881545e-11
normRes=1.880332e-11
normRes=1.879074e-11
normRes=1.877836e-11
normRes=1.876532e-11
normRes=1.875264e-11
normRes=1.873953e-11
normRes=1.872625e-11
normRes=1.871255e-11
normRes=1.869865e-11
normRes=1.868418e-11
normRes=1.866997e-11
normRes=1.865512e-11
normRes=1.864030e-11
normRes=1.862508e-11
normRes=1.860957e-11
normRes=1.859359e-11
normRes=1.857723e-11
normRes=1.856057e-11
normRes=1.854369e-11
normRes=1.852645e-11
normRes=1.850891e-11
normRes=1.849106e-11
normRes=1.847257e-11
normRes=1.845379e-11
normRes=1.843492e-11
normRes=1.841567e-11
normRes=1.839591e-11
normRes=1.837578e-11
normRes=1.835545e-11
normRes=1.833434e-11
normRes=1.831314e-11
normRes=1.829136e-11
normRes=1.826922e-11
normRes=1.824707e-11
normRes=1.822414e-11
normRes=1.820087e-11
normRes=1.817729e-11
normRes=1.815349e-11
normRes=1.812926e-11
normRes=1.810467e-11
normRes=1.807949e-11
normRes=1.805444e-11
normRes=1.802862e-11
normRes=1.800238e-11
normRes=1.797594e-11
normRes=1.794924e-11
normRes=1.792189e-11
normRes=1.789469e-11
normRes=1.786700e-11
normRes=1.783882e-11
normRes=1.781068e-11
normRes=1.778166e-11
normRes=1.775278e-11
normRes=1.772369e-11
normRes=1.769412e-11
normRes=1.766457e-11
normRes=1.763424e-11
normRes=1.760407e-11
normRes=1.757362e-11
normRes=1.754299e-11
normRes=1.751186e-11
normRes=1.748070e-11
normRes=1.744972e-11
normRes=1.741781e-11
normRes=1.738628e-11
normRes=1.735457e-11
normRes=1.732256e-11
normRes=1.729025e-11
normRes=1.725819e-11
normRes=1.722586e-11
normRes=1.719334e-11
normRes=1.716090e-11
normRes=1.712836e-11
normRes=1.709539e-11
normRes=1.706300e-11
normRes=1.703009e-11
normRes=1.699756e-11
normRes=1.696450e-11
normRes=1.693171e-11
normRes=1.689898e-11
normRes=1.686629e-11
normRes=1.683377e-11
normRes=1.680104e-11
normRes=1.676872e-11
normRes=1.673627e-11
normRes=1.670398e-11
normRes=1.667164e-11
normRes=1.663990e-11
normRes=1.660797e-11
normRes=1.657651e-11
normRes=1.654458e-11
normRes=1.651362e-11
normRes=1.648223e-11
normRes=1.645101e-11
normRes=1.642021e-11
normRes=1.638984e-11
normRes=1.635919e-11
normRes=1.632911e-11
normRes=1.629954e-11
normRes=1.626985e-11
normRes=1.624069e-11
normRes=1.621167e-11
normRes=1.618314e-11
normRes=1.615439e-11
normRes=1.612643e-11
normRes=1.609871e-11
normRes=1.607161e-11
normRes=1.604439e-11
normRes=1.601759e-11
normRes=1.599124e-11
normRes=1.596548e-11
normRes=1.593986e-11
normRes=1.591457e-11
normRes=1.588975e-11
normRes=1.586514e-11
normRes=1.584085e-11
normRes=1.581723e-11
normRes=1.579388e-11
normRes=1.577091e-11
normRes=1.574833e-11
normRes=1.572653e-11
normRes=1.570433e-11
normRes=1.568304e-11
normRes=1.566210e-11
normRes=1.564162e-11
normRes=1.562136e-11
normRes=1.560150e-11
normRes=1.558218e-11
normRes=1.556326e-11
normRes=1.554468e-11
normRes=1.552647e-11
normRes=1.550857e-11
normRes=1.549126e-11
normRes=1.547427e-11
normRes=1.545792e-11
normRes=1.544168e-11
normRes=1.542580e-11
normRes=1.541013e-11
normRes=1.539505e-11
normRes=1.538004e-11
normRes=1.536556e-11
normRes=1.535127e-11
normRes=1.533762e-11
normRes=1.532401e-11
normRes=1.531081e-11
normRes=1.529791e-11
normRes=1.528525e-11
normRes=1.527280e-11
normRes=1.526107e-11
normRes=1.524925e-11
normRes=1.523767e-11
normRes=1.522624e-11
normRes=1.521515e-11
normRes=1.520423e-11
normRes=1.519381e-11
normRes=1.518317e-11
normRes=1.517302e-11
normRes=1.516282e-11
normRes=1.515300e-11
normRes=1.514325e-11
normRes=1.513357e-11
normRes=1.512410e-11
normRes=1.511465e-11
normRes=1.510541e-11
normRes=1.509597e-11
normRes=1.508695e-11
normRes=1.507812e-11
normRes=1.506881e-11
normRes=1.506009e-11
normRes=1.505111e-11
normRes=1.504221e-11
normRes=1.503346e-11
normRes=1.502444e-11
normRes=1.501550e-11
normRes=1.500641e-11
normRes=1.499750e-11
normRes=1.498842e-11
normRes=1.497921e-11
normRes=1.497014e-11
normRes=1.496100e-11
normRes=1.495154e-11
normRes=1.494192e-11
normRes=1.493263e-11
normRes=1.492283e-11
normRes=1.491308e-11
normRes=1.490305e-11
normRes=1.489284e-11
normRes=1.488269e-11
normRes=1.487206e-11
normRes=1.486149e-11
normRes=1.485057e-11
normRes=1.483926e-11
normRes=1.482827e-11
normRes=1.481635e-11
normRes=1.480478e-11
normRes=1.479285e-11
normRes=1.478047e-11
normRes=1.476806e-11
normRes=1.475565e-11
normRes=1.474241e-11
normRes=1.472944e-11
normRes=1.471592e-11
normRes=1.470220e-11
normRes=1.468837e-11
normRes=1.467427e-11
normRes=1.465949e-11
normRes=1.464460e-11
normRes=1.462940e-11
normRes=1.461393e-11
normRes=1.459825e-11
normRes=1.458227e-11
normRes=1.456575e-11
normRes=1.454921e-11
normRes=1.453248e-11
normRes=1.451536e-11
normRes=1.449781e-11
normRes=1.447986e-11
normRes=1.446169e-11
normRes=1.444330e-11
normRes=1.442430e-11
normRes=1.440538e-11
normRes=1.438592e-11
normRes=1.436637e-11
normRes=1.434643e-11
normRes=1.432623e-11
normRes=1.430608e-11
normRes=1.428523e-11
normRes=1.426413e-11
normRes=1.424282e-11
normRes=1.422140e-11
normRes=1.419944e-11
normRes=1.417716e-11
normRes=1.415481e-11
normRes=1.413255e-11
normRes=1.410947e-11
normRes=1.408660e-11
normRes=1.406347e-11
normRes=1.403988e-11
normRes=1.401631e-11
normRes=1.399232e-11
normRes=1.396811e-11
normRes=1.394403e-11
normRes=1.391950e-11
normRes=1.389494e-11
normRes=1.387003e-11
normRes=1.384528e-11
normRes=1.382024e-11
normRes=1.379511e-11
normRes=1.376989e-11
normRes=1.374445e-11
normRes=1.371893e-11
normRes=1.369325e-11
normRes=1.366733e-11
normRes=1.364183e-11
normRes=1.361590e-11
normRes=1.359022e-11
normRes=1.356436e-11
normRes=1.353821e-11
normRes=1.351224e-11
normRes=1.348630e-11
normRes=1.346041e-11
normRes=1.343420e-11
normRes=1.340836e-11
normRes=1.338250e-11
normRes=1.335664e-11
normRes=1.333070e-11
normRes=1.330506e-11
normRes=1.327911e-11
normRes=1.325352e-11
normRes=1.322798e-11
normRes=1.320267e-11
normRes=1.317731e-11
normRes=1.315202e-11
normRes=1.312697e-11
normRes=1.310202e-11
normRes=1.307734e-11
normRes=1.305273e-11
normRes=1.302829e-11
normRes=1.300412e-11
normRes=1.298010e-11
normRes=1.295616e-11
normRes=1.293237e-11
normRes=1.290925e-11
normRes=1.288597e-11
normRes=1.286317e-11
normRes=1.284042e-11
normRes=1.281795e-11
normRes=1.279545e-11
normRes=1.277351e-11
normRes=1.275185e-11
normRes=1.273033e-11
normRes=1.270926e-11
normRes=1.268834e-11
normRes=1.266789e-11
normRes=1.264740e-11
normRes=1.262730e-11
normRes=1.260755e-11
normRes=1.258846e-11
normRes=1.256938e-11
normRes=1.255064e-11
normRes=1.253204e-11
normRes=1.251391e-11
normRes=1.249621e-11
normRes=1.247830e-11
normRes=1.246154e-11
normRes=1.244434e-11
normRes=1.242790e-11
normRes=1.241182e-11
normRes=1.239585e-11
normRes=1.238004e-11
normRes=1.236482e-11
normRes=1.234974e-11
normRes=1.233509e-11
normRes=1.232079e-11
normRes=1.230681e-11
normRes=1.229287e-11
normRes=1.227972e-11
normRes=1.226632e-11
normRes=1.225357e-11
normRes=1.224105e-11
normRes=1.222839e-11
normRes=1.221652e-11
normRes=1.220505e-11
normRes=1.219350e-11
normRes=1.218232e-11
normRes=1.217144e-11
normRes=1.216082e-11
normRes=1.215030e-11
normRes=1.214023e-11
normRes=1.213028e-11
normRes=1.212044e-11
normRes=1.211083e-11
normRes=1.210153e-11
normRes=1.209224e-11
normRes=1.208350e-11
normRes=1.207443e-11
normRes=1.206581e-11
normRes=1.205741e-11
normRes=1.204927e-11
normRes=1.204120e-11
normRes=1.203329e-11
normRes=1.202555e-11
normRes=1.201777e-11
normRes=1.201002e-11
normRes=1.200267e-11
normRes=1.199514e-11
normRes=1.198767e-11
normRes=1.198052e-11
normRes=1.197337e-11
normRes=1.196598e-11
normRes=1.195898e-11
normRes=1.195191e-11
normRes=1.194480e-11
normRes=1.193799e-11
normRes=1.193090e-11
normRes=1.192378e-11
normRes=1.191671e-11
normRes=1.190944e-11
normRes=1.190231e-11
normRes=1.189504e-11
normRes=1.188784e-11
normRes=1.188072e-11
normRes=1.187322e-11
normRes=1.186570e-11
normRes=1.185814e-11
normRes=1.185075e-11
normRes=1.184271e-11
normRes=1.183496e-11
normRes=1.182692e-11
normRes=1.181871e-11
normRes=1.181065e-11
normRes=1.180234e-11
normRes=1.179385e-11
normRes=1.178510e-11
normRes=1.177663e-11
normRes=1.176743e-11
normRes=1.175838e-11
normRes=1.174904e-11
normRes=1.173942e-11
normRes=1.172975e-11
normRes=1.171990e-11
normRes=1.170976e-11
normRes=1.169951e-11
normRes=1.168880e-11
normRes=1.167829e-11
normRes=1.166706e-11
normRes=1.165595e-11
normRes=1.164468e-11
normRes=1.163289e-11
normRes=1.162089e-11
normRes=1.160898e-11
normRes=1.159658e-11
normRes=1.158417e-11
normRes=1.157146e-11
normRes=1.155845e-11
normRes=1.154511e-11
normRes=1.153176e-11
normRes=1.151783e-11
normRes=1.150395e-11
normRes=1.148987e-11
normRes=1.147513e-11
normRes=1.146070e-11
normRes=1.144572e-11
normRes=1.143055e-11
normRes=1.141504e-11
normRes=1.139965e-11
normRes=1.138374e-11
normRes=1.136782e-11
normRes=1.135162e-11
normRes=1.133479e-11
normRes=1.131822e-11
normRes=1.130121e-11
normRes=1.128404e-11
normRes=1.126686e-11
normRes=1.124924e-11
normRes=1.123165e-11
normRes=1.121375e-11
normRes=1.119542e-11
normRes=1.117725e-11
normRes=1.115871e-11
normRes=1.113999e-11
normRes=1.112109e-11
normRes=1.110223e-11
normRes=1.108292e-11
normRes=1.106364e-11
normRes=1.104436e-11
normRes=1.102462e-11
normRes=1.100514e-11
normRes=1.098535e-11
normRes=1.096530e-11
normRes=1.094535e-11
normRes=1.092512e-11
normRes=1.090491e-11
normRes=1.088473e-11
normRes=1.086429e-11
normRes=1.084386e-11
normRes=1.082344e-11
normRes=1.080287e-11
normRes=1.078241e-11
normRes=1.076164e-11
normRes=1.074094e-11
normRes=1.072031e-11
normRes=1.069979e-11
normRes=1.067909e-11
normRes=1.065851e-11
normRes=1.063788e-11
normRes=1.061753e-11
normRes=1.059658e-11
normRes=1.057624e-11
normRes=1.055598e-11
normRes=1.053565e-11
normRes=1.051517e-11
normRes=1.049489e-11
normRes=1.047469e-11
normRes=1.045465e-11
normRes=1.043465e-11
normRes=1.041509e-11
normRes=1.039496e-11
normRes=1.037556e-11
normRes=1.035606e-11
normRes=1.033669e-11
normRes=1.031757e-11
normRes=1.029820e-11
normRes=1.027954e-11
normRes=1.026071e-11
normRes=1.024220e-11
normRes=1.022351e-11
normRes=1.020559e-11
normRes=1.018741e-11
normRes=1.016975e-11
normRes=1.015198e-11
normRes=1.013463e-11
normRes=1.011740e-11
normRes=1.010066e-11
normRes=1.008371e-11
normRes=1.006724e-11
normRes=1.005102e-11
normRes=1.003487e-11
normRes=1.001893e-11
normRes=1.000326e-11
normRes=9.987788e-12
normRes=9.972730e-12
normRes=9.957913e-12
normRes=9.943367e-12
normRes=9.928744e-12
normRes=9.914711e-12
normRes=9.901154e-12
normRes=9.887459e-12
normRes=9.874127e-12
normRes=9.861100e-12
normRes=9.848203e-12
normRes=9.835481e-12
normRes=9.823216e-12
normRes=9.811026e-12
normRes=9.799117e-12
normRes=9.787632e-12
normRes=9.776293e-12
normRes=9.765208e-12
normRes=9.754328e-12
normRes=9.743611e-12
normRes=9.733284e-12
normRes=9.723188e-12
normRes=9.713275e-12
normRes=9.703388e-12
normRes=9.694256e-12
normRes=9.684855e-12
normRes=9.675772e-12
normRes=9.667233e-12
normRes=9.658218e-12
normRes=9.649780e-12
normRes=9.641894e-12
normRes=9.633701e-12
normRes=9.625723e-12
normRes=9.618015e-12
normRes=9.610633e-12
normRes=9.603280e-12
normRes=9.596116e-12
normRes=9.588913e-12
normRes=9.581787e-12
normRes=9.575092e-12
normRes=9.568380e-12
normRes=9.561874e-12
normRes=9.555407e-12
normRes=9.549128e-12
normRes=9.542718e-12
normRes=9.536736e-12
normRes=9.530670e-12
normRes=9.524730e-12
normRes=9.518827e-12
normRes=9.513050e-12
normRes=9.507341e-12
normRes=9.501769e-12
normRes=9.496010e-12
normRes=9.490312e-12
normRes=9.484663e-12
normRes=9.479250e-12
normRes=9.473336e-12
normRes=9.467865e-12
normRes=9.462266e-12
normRes=9.456508e-12
normRes=9.450948e-12
normRes=9.445139e-12
normRes=9.439356e-12
normRes=9.433770e-12
normRes=9.427843e-12
normRes=9.422124e-12
normRes=9.416124e-12
normRes=9.410091e-12
normRes=9.403818e-12
normRes=9.398009e-12
normRes=9.391439e-12
normRes=9.385196e-12
normRes=9.378692e-12
normRes=9.372169e-12
normRes=9.365455e-12
normRes=9.358726e-12
normRes=9.351910e-12
normRes=9.345098e-12
normRes=9.337709e-12
normRes=9.330581e-12
normRes=9.323061e-12
normRes=9.315401e-12
normRes=9.307723e-12
normRes=9.299791e-12
normRes=9.291842e-12
normRes=9.283565e-12
normRes=9.275292e-12
normRes=9.266658e-12
normRes=9.257949e-12
normRes=9.248915e-12
normRes=9.239783e-12
normRes=9.230653e-12
normRes=9.221046e-12
normRes=9.211467e-12
normRes=9.201742e-12
normRes=9.191791e-12
normRes=9.181513e-12
normRes=9.171125e-12
normRes=9.160861e-12
normRes=9.149825e-12
normRes=9.139093e-12
normRes=9.127710e-12
normRes=9.116455e-12
normRes=9.105025e-12
normRes=9.093273e-12
normRes=9.081597e-12
normRes=9.069416e-12
normRes=9.057072e-12
normRes=9.044645e-12
normRes=9.032201e-12
normRes=9.019543e-12
normRes=9.006128e-12
normRes=8.993314e-12
normRes=8.980132e-12
normRes=8.966372e-12
normRes=8.952631e-12
normRes=8.939087e-12
normRes=8.924928e-12
normRes=8.910938e-12
normRes=8.896379e-12
normRes=8.882234e-12
normRes=8.867661e-12
normRes=8.852676e-12
normRes=8.838147e-12
normRes=8.823123e-12
normRes=8.808124e-12
normRes=8.792778e-12
normRes=8.777760e-12
normRes=8.761948e-12
normRes=8.746700e-12
normRes=8.730748e-12
normRes=8.715042e-12
normRes=8.699383e-12
normRes=8.683520e-12
normRes=8.667473e-12
normRes=8.651566e-12
normRes=8.635445e-12
normRes=8.619205e-12
normRes=8.602970e-12
normRes=8.586825e-12
normRes=8.570422e-12
normRes=8.553997e-12
normRes=8.537655e-12
normRes=8.521511e-12
normRes=8.504949e-12
normRes=8.488319e-12
normRes=8.472086e-12
normRes=8.455759e-12
normRes=8.439566e-12
normRes=8.422965e-12
normRes=8.406618e-12
normRes=8.390260e-12
normRes=8.373954e-12
normRes=8.357828e-12
normRes=8.341758e-12
normRes=8.325774e-12
normRes=8.309630e-12
normRes=8.293785e-12
normRes=8.278046e-12
normRes=8.262360e-12
normRes=8.246529e-12
normRes=8.231013e-12
normRes=8.215726e-12
normRes=8.200306e-12
normRes=8.185033e-12
normRes=8.169939e-12
normRes=8.154957e-12
normRes=8.140118e-12
normRes=8.125302e-12
normRes=8.110864e-12
normRes=8.096396e-12
normRes=8.082070e-12
normRes=8.068080e-12
normRes=8.053988e-12
normRes=8.040318e-12
normRes=8.026728e-12
normRes=8.013251e-12
normRes=8.000017e-12
normRes=7.986898e-12
normRes=7.974259e-12
normRes=7.961143e-12
normRes=7.948628e-12
normRes=7.936210e-12
normRes=7.924298e-12
normRes=7.912315e-12
normRes=7.900622e-12
normRes=7.888865e-12
normRes=7.877666e-12
normRes=7.866504e-12
normRes=7.855404e-12
normRes=7.844770e-12
normRes=7.834092e-12
normRes=7.823732e-12
normRes=7.813562e-12
normRes=7.803683e-12
normRes=7.793885e-12
normRes=7.784256e-12
normRes=7.774824e-12
normRes=7.765643e-12
normRes=7.756407e-12
normRes=7.747913e-12
normRes=7.739183e-12
normRes=7.730818e-12
normRes=7.722595e-12
normRes=7.714607e-12
normRes=7.706655e-12
normRes=7.699112e-12
normRes=7.691547e-12
normRes=7.684287e-12
normRes=7.677102e-12
normRes=7.670194e-12
normRes=7.663178e-12
normRes=7.656810e-12
normRes=7.650397e-12
normRes=7.643776e-12
normRes=7.637605e-12
normRes=7.631549e-12
normRes=7.625542e-12
normRes=7.619601e-12
normRes=7.613822e-12
normRes=7.608336e-12
normRes=7.602850e-12
normRes=7.597390e-12
normRes=7.592243e-12
normRes=7.587120e-12
normRes=7.582189e-12
normRes=7.577137e-12
normRes=7.572180e-12
normRes=7.567310e-12
normRes=7.562446e-12
normRes=7.557898e-12
normRes=7.553125e-12
normRes=7.548253e-12
normRes=7.544046e-12
normRes=7.539344e-12
normRes=7.534671e-12
normRes=7.530486e-12
normRes=7.525792e-12
normRes=7.521292e-12
normRes=7.516869e-12
normRes=7.512334e-12
normRes=7.507842e-12
normRes=7.503463e-12
normRes=7.498798e-12
normRes=7.494259e-12
normRes=7.489757e-12
normRes=7.485041e-12
normRes=7.480429e-12
normRes=7.475883e-12
normRes=7.471083e-12
normRes=7.466218e-12
normRes=7.461429e-12
normRes=7.456600e-12
normRes=7.451476e-12
normRes=7.446364e-12
normRes=7.441240e-12
normRes=7.436184e-12
normRes=7.430885e-12
normRes=7.425340e-12
normRes=7.419856e-12
normRes=7.414443e-12
normRes=7.408510e-12
normRes=7.402725e-12
normRes=7.396821e-12
normRes=7.390724e-12
normRes=7.384631e-12
normRes=7.378353e-12
normRes=7.371900e-12
normRes=7.365355e-12
normRes=7.358610e-12
normRes=7.351584e-12
normRes=7.344624e-12
normRes=7.337592e-12
normRes=7.330450e-12
normRes=7.322963e-12
normRes=7.315605e-12
normRes=7.307788e-12
normRes=7.299960e-12
normRes=7.291919e-12
normRes=7.283735e-12
normRes=7.275674e-12
normRes=7.267183e-12
normRes=7.258782e-12
normRes=7.249803e-12
normRes=7.240915e-12
normRes=7.231713e-12
normRes=7.222550e-12
normRes=7.213519e-12
normRes=7.204060e-12
normRes=7.194403e-12
normRes=7.184617e-12
normRes=7.174777e-12
normRes=7.164739e-12
normRes=7.154669e-12
normRes=7.144232e-12
normRes=7.133726e-12
normRes=7.122974e-12
normRes=7.112126e-12
normRes=7.101323e-12
normRes=7.090559e-12
normRes=7.079146e-12
normRes=7.068040e-12
normRes=7.056834e-12
normRes=7.045395e-12
normRes=7.033683e-12
normRes=7.022035e-12
normRes=7.010189e-12
normRes=6.998401e-12
normRes=6.986370e-12
normRes=6.974052e-12
normRes=6.961938e-12
normRes=6.949853e-12
normRes=6.937551e-12
normRes=6.924926e-12
normRes=6.912558e-12
normRes=6.900027e-12
normRes=6.887453e-12
normRes=6.874849e-12
normRes=6.861843e-12
normRes=6.848982e-12
normRes=6.836341e-12
normRes=6.823516e-12
normRes=6.810519e-12
normRes=6.797293e-12
normRes=6.784452e-12
normRes=6.771117e-12
normRes=6.758345e-12
normRes=6.745395e-12
normRes=6.732400e-12
normRes=6.719644e-12
normRes=6.706460e-12
normRes=6.693595e-12
normRes=6.680930e-12
normRes=6.667662e-12
normRes=6.654803e-12
normRes=6.642139e-12
normRes=6.628975e-12
normRes=6.616383e-12
normRes=6.603351e-12
normRes=6.590764e-12
normRes=6.578044e-12
normRes=6.565617e-12
normRes=6.553148e-12
normRes=6.540758e-12
normRes=6.528508e-12
normRes=6.516116e-12
normRes=6.503989e-12
normRes=6.491880e-12
normRes=6.480169e-12
normRes=6.468109e-12
normRes=6.456529e-12
normRes=6.444829e-12
normRes=6.433183e-12
normRes=6.421738e-12
normRes=6.410468e-12
normRes=6.399435e-12
normRes=6.388169e-12
normRes=6.377164e-12
normRes=6.366620e-12
normRes=6.355813e-12
normRes=6.345271e-12
normRes=6.335049e-12
normRes=6.324751e-12
normRes=6.314651e-12
normRes=6.304511e-12
normRes=6.294768e-12
normRes=6.285313e-12
normRes=6.275588e-12
normRes=6.266330e-12
normRes=6.257021e-12
normRes=6.248289e-12
normRes=6.239469e-12
normRes=6.230623e-12
normRes=6.222085e-12
normRes=6.213589e-12
normRes=6.205486e-12
normRes=6.197570e-12
normRes=6.189474e-12
normRes=6.181744e-12
normRes=6.174051e-12
normRes=6.166841e-12
normRes=6.159524e-12
normRes=6.152592e-12
normRes=6.145498e-12
normRes=6.138818e-12
normRes=6.132263e-12
normRes=6.125678e-12
normRes=6.119402e-12
normRes=6.113262e-12
normRes=6.107120e-12
normRes=6.101394e-12
normRes=6.095465e-12
normRes=6.089929e-12
normRes=6.084507e-12
normRes=6.078695e-12
normRes=6.073409e-12
normRes=6.068446e-12
normRes=6.063403e-12
normRes=6.058391e-12
normRes=6.053719e-12
normRes=6.048933e-12
normRes=6.044506e-12
normRes=6.039989e-12
normRes=6.035308e-12
normRes=6.031019e-12
normRes=6.026697e-12
normRes=6.022689e-12
normRes=6.018648e-12
normRes=6.014502e-12
normRes=6.010628e-12
normRes=6.006665e-12
normRes=6.002672e-12
normRes=5.999095e-12
normRes=5.995020e-12
normRes=5.991308e-12
normRes=5.987840e-12
normRes=5.984394e-12
normRes=5.980735e-12
normRes=5.977212e-12
normRes=5.973460e-12
normRes=5.969916e-12
normRes=5.966281e-12
normRes=5.962934e-12
normRes=5.959474e-12
normRes=5.955810e-12
normRes=5.952329e-12
normRes=5.948648e-12
normRes=5.945131e-12
normRes=5.941571e-12
normRes=5.937912e-12
normRes=5.934064e-12
normRes=5.930655e-12
normRes=5.926820e-12
normRes=5.922881e-12
normRes=5.919281e-12
normRes=5.915458e-12
normRes=5.911190e-12
normRes=5.907269e-12
normRes=5.903132e-12
normRes=5.898798e-12
normRes=5.894728e-12
normRes=5.890456e-12
normRes=5.886217e-12
normRes=5.881874e-12
normRes=5.877100e-12
normRes=5.872385e-12
normRes=5.867681e-12
normRes=5.862896e-12
normRes=5.857966e-12
normRes=5.852733e-12
normRes=5.847871e-12
normRes=5.842576e-12
normRes=5.837343e-12
normRes=5.831853e-12
normRes=5.826384e-12
normRes=5.820815e-12
normRes=5.814915e-12
normRes=5.809048e-12
normRes=5.803157e-12
normRes=5.796819e-12
normRes=5.790628e-12
normRes=5.784484e-12
normRes=5.778022e-12
normRes=5.771376e-12
normRes=5.764494e-12
normRes=5.757696e-12
normRes=5.750822e-12
normRes=5.743889e-12
normRes=5.736635e-12
normRes=5.729395e-12
normRes=5.722077e-12
normRes=5.714517e-12
normRes=5.706658e-12
normRes=5.698893e-12
normRes=5.691059e-12
normRes=5.683085e-12
normRes=5.675287e-12
normRes=5.666998e-12
normRes=5.658536e-12
normRes=5.649916e-12
normRes=5.641364e-12
normRes=5.632813e-12
normRes=5.623994e-12
normRes=5.615220e-12
normRes=5.606504e-12
normRes=5.597284e-12
normRes=5.588164e-12
normRes=5.578809e-12
normRes=5.569384e-12
normRes=5.560124e-12
normRes=5.550820e-12
normRes=5.541278e-12
normRes=5.531546e-12
normRes=5.521947e-12
normRes=5.511888e-12
normRes=5.502111e-12
normRes=5.492162e-12
normRes=5.482127e-12
normRes=5.472028e-12
normRes=5.462123e-12
normRes=5.452110e-12
normRes=5.441750e-12
normRes=5.431661e-12
normRes=5.421536e-12
normRes=5.411146e-12
normRes=5.400875e-12
normRes=5.390866e-12
normRes=5.380403e-12
normRes=5.370214e-12
normRes=5.359835e-12
normRes=5.349792e-12
normRes=5.339266e-12
normRes=5.329038e-12
normRes=5.318610e-12
normRes=5.308137e-12
normRes=5.298005e-12
normRes=5.287645e-12
normRes=5.277337e-12
normRes=5.267388e-12
normRes=5.256939e-12
normRes=5.246819e-12
normRes=5.236721e-12
normRes=5.226757e-12
normRes=5.216567e-12
normRes=5.206622e-12
normRes=5.196680e-12
normRes=5.186858e-12
normRes=5.177229e-12
normRes=5.167369e-12
normRes=5.157520e-12
normRes=5.148096e-12
normRes=5.138510e-12
normRes=5.129277e-12
normRes=5.119884e-12
normRes=5.110597e-12
normRes=5.101536e-12
normRes=5.092374e-12
normRes=5.083324e-12
normRes=5.074706e-12
normRes=5.065798e-12
normRes=5.057221e-12
normRes=5.048442e-12
normRes=5.040132e-12
normRes=5.031819e-12
normRes=5.023554e-12
normRes=5.015383e-12
normRes=5.007568e-12
normRes=4.999658e-12
normRes=4.992028e-12
normRes=4.984291e-12
normRes=4.976844e-12
normRes=4.969520e-12
normRes=4.962199e-12
normRes=4.955098e-12
normRes=4.948128e-12
normRes=4.941442e-12
normRes=4.934529e-12
normRes=4.928133e-12
normRes=4.921427e-12
normRes=4.915251e-12
normRes=4.908940e-12
normRes=4.902769e-12
normRes=4.896624e-12
normRes=4.890633e-12
normRes=4.885132e-12
normRes=4.879621e-12
normRes=4.874107e-12
normRes=4.868740e-12
normRes=4.863535e-12
normRes=4.858251e-12
normRes=4.853384e-12
normRes=4.848261e-12
normRes=4.843648e-12
normRes=4.838943e-12
normRes=4.834421e-12
normRes=4.829937e-12
normRes=4.825556e-12
normRes=4.821270e-12
normRes=4.816934e-12
normRes=4.812896e-12
normRes=4.808947e-12
normRes=4.804985e-12
normRes=4.801183e-12
normRes=4.797496e-12
normRes=4.793966e-12
normRes=4.790399e-12
normRes=4.786839e-12
normRes=4.783477e-12
normRes=4.779913e-12
normRes=4.776770e-12
normRes=4.773416e-12
normRes=4.770249e-12
normRes=4.767165e-12
normRes=4.763979e-12
normRes=4.761251e-12
normRes=4.757905e-12
normRes=4.755096e-12
normRes=4.752016e-12
normRes=4.749109e-12
normRes=4.746233e-12
normRes=4.743583e-12
normRes=4.740791e-12
normRes=4.738021e-12
normRes=4.735176e-12
normRes=4.732356e-12
normRes=4.729451e-12
normRes=4.726570e-12
normRes=4.724032e-12
normRes=4.721166e-12
normRes=4.718030e-12
normRes=4.715364e-12
normRes=4.712495e-12
normRes=4.709481e-12
normRes=4.706363e-12
normRes=4.703455e-12
normRes=4.700513e-12
normRes=4.697558e-12
normRes=4.694333e-12
normRes=4.691550e-12
normRes=4.688219e-12
normRes=4.684866e-12
normRes=4.681626e-12
normRes=4.678455e-12
normRes=4.675146e-12
normRes=4.671580e-12
normRes=4.668046e-12
normRes=4.664579e-12
normRes=4.660782e-12
normRes=4.657309e-12
normRes=4.653477e-12
normRes=4.649554e-12
normRes=4.645619e-12
normRes=4.641451e-12
normRes=4.637320e-12
normRes=4.633507e-12
normRes=4.629004e-12
normRes=4.624811e-12
normRes=4.620348e-12
normRes=4.615815e-12
normRes=4.611430e-12
normRes=4.606534e-12
normRes=4.601921e-12
normRes=4.596982e-12
normRes=4.591961e-12
normRes=4.587093e-12
normRes=4.581739e-12
normRes=4.576415e-12
normRes=4.571046e-12
normRes=4.565547e-12
normRes=4.559919e-12
normRes=4.554400e-12
normRes=4.548749e-12
normRes=4.542971e-12
normRes=4.536960e-12
normRes=4.530936e-12
normRes=4.524805e-12
normRes=4.518449e-12
normRes=4.512279e-12
normRes=4.505986e-12
normRes=4.499598e-12
normRes=4.493104e-12
normRes=4.486500e-12
normRes=4.479707e-12
normRes=4.472947e-12
normRes=4.465963e-12
normRes=4.458808e-12
normRes=4.451927e-12
normRes=4.444788e-12
normRes=4.437613e-12
normRes=4.430261e-12
normRes=4.423092e-12
normRes=4.415449e-12
normRes=4.408346e-12
normRes=4.400694e-12
normRes=4.392942e-12
normRes=4.385370e-12
normRes=4.377702e-12
normRes=4.369875e-12
normRes=4.362328e-12
normRes=4.354404e-12
normRes=4.346620e-12
normRes=4.338614e-12
normRes=4.330789e-12
normRes=4.322773e-12
normRes=4.314703e-12
normRes=4.306551e-12
normRes=4.298612e-12
normRes=4.290262e-12
normRes=4.282358e-12
normRes=4.274103e-12
normRes=4.265878e-12
normRes=4.257846e-12
normRes=4.249540e-12
normRes=4.241247e-12
normRes=4.233173e-12
normRes=4.225009e-12
normRes=4.216767e-12
normRes=4.208669e-12
normRes=4.200373e-12
normRes=4.192225e-12
normRes=4.184189e-12
normRes=4.176039e-12
normRes=4.167899e-12
normRes=4.159674e-12
normRes=4.151618e-12
normRes=4.143994e-12
normRes=4.135864e-12
normRes=4.128166e-12
normRes=4.120317e-12
normRes=4.112451e-12
normRes=4.104871e-12
normRes=4.096898e-12
normRes=4.089239e-12
normRes=4.081805e-12
normRes=4.074275e-12
normRes=4.066741e-12
normRes=4.059275e-12
normRes=4.052152e-12
normRes=4.044751e-12
normRes=4.037618e-12
normRes=4.030539e-12
normRes=4.023430e-12
normRes=4.016559e-12
normRes=4.009699e-12
normRes=4.003111e-12
normRes=3.996386e-12
normRes=3.989996e-12
normRes=3.983241e-12
normRes=3.976905e-12
normRes=3.970417e-12
normRes=3.964262e-12
normRes=3.958263e-12
normRes=3.952113e-12
normRes=3.946208e-12
normRes=3.940284e-12
normRes=3.934492e-12
normRes=3.928884e-12
normRes=3.923420e-12
normRes=3.917898e-12
normRes=3.912406e-12
normRes=3.907168e-12
normRes=3.902098e-12
normRes=3.897202e-12
normRes=3.892425e-12
normRes=3.887415e-12
normRes=3.882721e-12
normRes=3.877906e-12
normRes=3.873661e-12
normRes=3.869006e-12
normRes=3.864869e-12
normRes=3.860568e-12
normRes=3.856511e-12
normRes=3.852253e-12
normRes=3.848479e-12
normRes=3.844665e-12
normRes=3.840904e-12
normRes=3.837019e-12
normRes=3.833504e-12
normRes=3.830091e-12
normRes=3.826362e-12
normRes=3.823111e-12
normRes=3.819924e-12
normRes=3.816832e-12
normRes=3.813332e-12
normRes=3.810512e-12
normRes=3.807299e-12
normRes=3.804477e-12
normRes=3.801594e-12
normRes=3.798723e-12
normRes=3.795917e-12
normRes=3.793435e-12
normRes=3.790693e-12
normRes=3.788145e-12
normRes=3.785559e-12
normRes=3.782907e-12
normRes=3.780597e-12
normRes=3.778009e-12
normRes=3.775483e-12
normRes=3.773300e-12
normRes=3.770966e-12
normRes=3.768573e-12
normRes=3.766253e-12
normRes=3.764153e-12
normRes=3.761743e-12
normRes=3.759553e-12
normRes=3.757182e-12
normRes=3.755087e-12
normRes=3.752673e-12
normRes=3.750638e-12
normRes=3.748509e-12
normRes=3.746319e-12
normRes=3.744045e-12
normRes=3.741818e-12
normRes=3.739704e-12
normRes=3.737531e-12
normRes=3.734906e-12
normRes=3.732643e-12
normRes=3.730598e-12
normRes=3.728159e-12
normRes=3.725658e-12
normRes=3.723268e-12
normRes=3.720672e-12
normRes=3.718127e-12
normRes=3.715547e-12
normRes=3.712895e-12
normRes=3.710418e-12
normRes=3.707828e-12
normRes=3.705166e-12
normRes=3.702082e-12
normRes=3.699370e-12
normRes=3.696602e-12
normRes=3.693734e-12
normRes=3.690765e-12
normRes=3.687582e-12
normRes=3.684242e-12
normRes=3.681221e-12
normRes=3.677970e-12
normRes=3.674650e-12
normRes=3.671362e-12
normRes=3.667917e-12
normRes=3.664391e-12
normRes=3.660911e-12
normRes=3.657209e-12
normRes=3.653504e-12
normRes=3.649591e-12
normRes=3.645630e-12
normRes=3.641711e-12
normRes=3.637646e-12
normRes=3.633534e-12
normRes=3.629546e-12
normRes=3.625299e-12
normRes=3.620928e-12
normRes=3.616680e-12
normRes=3.612346e-12
normRes=3.607661e-12
normRes=3.603180e-12
normRes=3.598642e-12
normRes=3.593636e-12
normRes=3.588660e-12
normRes=3.583893e-12
normRes=3.578913e-12
normRes=3.573809e-12
normRes=3.568843e-12
normRes=3.563388e-12
normRes=3.558274e-12
normRes=3.553100e-12
normRes=3.547558e-12
normRes=3.542288e-12
normRes=3.536624e-12
normRes=3.530948e-12
normRes=3.525529e-12
normRes=3.519709e-12
normRes=3.513728e-12
normRes=3.507873e-12
normRes=3.502288e-12
normRes=3.496431e-12
normRes=3.490369e-12
normRes=3.484322e-12
normRes=3.478313e-12
normRes=3.472169e-12
normRes=3.465950e-12
normRes=3.459751e-12
normRes=3.453634e-12
normRes=3.447281e-12
normRes=3.441023e-12
normRes=3.434874e-12
normRes=3.428210e-12
normRes=3.422147e-12
normRes=3.415534e-12
normRes=3.409132e-12
normRes=3.402842e-12
normRes=3.396305e-12
normRes=3.389754e-12
normRes=3.383407e-12
normRes=3.376803e-12
normRes=3.370251e-12
normRes=3.363838e-12
normRes=3.357274e-12
normRes=3.350995e-12
normRes=3.344404e-12
normRes=3.338028e-12
normRes=3.331478e-12
normRes=3.325181e-12
normRes=3.318756e-12
normRes=3.312343e-12
normRes=3.305809e-12
normRes=3.299650e-12
normRes=3.293240e-12
normRes=3.286917e-12
normRes=3.280804e-12
normRes=3.274562e-12
normRes=3.268113e-12
normRes=3.262020e-12
normRes=3.255875e-12
normRes=3.249827e-12
normRes=3.243559e-12
normRes=3.237594e-12
normRes=3.231611e-12
normRes=3.225696e-12
normRes=3.219778e-12
normRes=3.213757e-12
normRes=3.208324e-12
normRes=3.202462e-12
normRes=3.196862e-12
normRes=3.191416e-12
normRes=3.185832e-12
normRes=3.180257e-12
normRes=3.174900e-12
normRes=3.169656e-12
normRes=3.164457e-12
normRes=3.159313e-12
normRes=3.154286e-12
normRes=3.149375e-12
normRes=3.144406e-12
normRes=3.139506e-12
normRes=3.134752e-12
normRes=3.130151e-12
normRes=3.125467e-12
normRes=3.120939e-12
normRes=3.116596e-12
normRes=3.112235e-12
normRes=3.107966e-12
normRes=3.103802e-12
normRes=3.099644e-12
normRes=3.095541e-12
normRes=3.091700e-12
normRes=3.087605e-12
normRes=3.083866e-12
normRes=3.080318e-12
normRes=3.076683e-12
normRes=3.072924e-12
normRes=3.069531e-12
normRes=3.066225e-12
normRes=3.062693e-12
normRes=3.059470e-12
normRes=3.056362e-12
normRes=3.053207e-12
normRes=3.050104e-12
normRes=3.047232e-12
normRes=3.044060e-12
normRes=3.041297e-12
normRes=3.038553e-12
normRes=3.035917e-12
normRes=3.033215e-12
normRes=3.030491e-12
normRes=3.028134e-12
normRes=3.025475e-12
normRes=3.023038e-12
normRes=3.020804e-12
normRes=3.018572e-12
normRes=3.016184e-12
normRes=3.013713e-12
normRes=3.011894e-12
normRes=3.009765e-12
normRes=3.007574e-12
normRes=3.005552e-12
normRes=3.003646e-12
normRes=3.001599e-12
normRes=2.999608e-12
normRes=2.997664e-12
normRes=2.995672e-12
normRes=2.993894e-12
normRes=2.991780e-12
normRes=2.990369e-12
normRes=2.988291e-12
normRes=2.986426e-12
normRes=2.984640e-12
normRes=2.982828e-12
normRes=2.981184e-12
normRes=2.979378e-12
normRes=2.977539e-12
normRes=2.975909e-12
normRes=2.974130e-12
normRes=2.972290e-12
normRes=2.970611e-12
normRes=2.968515e-12
normRes=2.966746e-12
normRes=2.964928e-12
normRes=2.963120e-12
normRes=2.961215e-12
normRes=2.959440e-12
normRes=2.957476e-12
normRes=2.955693e-12
normRes=2.953764e-12
normRes=2.951911e-12
normRes=2.949793e-12
normRes=2.947728e-12
normRes=2.945544e-12
normRes=2.943418e-12
normRes=2.941479e-12
normRes=2.939262e-12
normRes=2.937034e-12
normRes=2.934891e-12
normRes=2.932532e-12
normRes=2.930209e-12
normRes=2.927682e-12
normRes=2.925318e-12
normRes=2.922763e-12
normRes=2.920283e-12
normRes=2.917762e-12
normRes=2.915211e-12
normRes=2.912494e-12
normRes=2.909646e-12
normRes=2.906574e-12
normRes=2.904084e-12
normRes=2.900927e-12
normRes=2.897957e-12
normRes=2.895095e-12
normRes=2.891837e-12
normRes=2.888413e-12
normRes=2.885277e-12
normRes=2.882326e-12
normRes=2.878758e-12
normRes=2.875395e-12
normRes=2.872328e-12
normRes=2.868432e-12
normRes=2.864929e-12
normRes=2.861298e-12
normRes=2.857632e-12
normRes=2.853937e-12
normRes=2.850207e-12
normRes=2.846402e-12
normRes=2.842474e-12
normRes=2.838537e-12
normRes=2.834377e-12
normRes=2.830378e-12
normRes=2.826516e-12
normRes=2.822162e-12
normRes=2.817958e-12
normRes=2.813911e-12
normRes=2.809285e-12
normRes=2.804790e-12
normRes=2.800432e-12
normRes=2.795986e-12
normRes=2.791563e-12
normRes=2.786797e-12
normRes=2.782225e-12
normRes=2.777485e-12
normRes=2.772863e-12
normRes=2.767973e-12
normRes=2.763192e-12
normRes=2.758265e-12
normRes=2.753383e-12
normRes=2.748856e-12
normRes=2.743787e-12
normRes=2.738553e-12
normRes=2.733713e-12
normRes=2.728625e-12
normRes=2.723504e-12
normRes=2.718600e-12
normRes=2.713354e-12
normRes=2.708382e-12
normRes=2.703289e-12
normRes=2.697957e-12
normRes=2.693048e-12
normRes=2.687851e-12
normRes=2.682890e-12
normRes=2.677741e-12
normRes=2.672674e-12
normRes=2.667500e-12
normRes=2.662277e-12
normRes=2.657215e-12
normRes=2.652069e-12
normRes=2.647130e-12
normRes=2.641836e-12
normRes=2.636602e-12
normRes=2.631768e-12
normRes=2.626517e-12
normRes=2.621409e-12
normRes=2.616380e-12
normRes=2.611312e-12
normRes=2.606420e-12
normRes=2.601118e-12
normRes=2.596362e-12
normRes=2.591499e-12
normRes=2.586658e-12
normRes=2.581804e-12
normRes=2.577029e-12
normRes=2.572154e-12
normRes=2.567450e-12
normRes=2.562730e-12
normRes=2.558119e-12
normRes=2.553390e-12
normRes=2.548686e-12
normRes=2.544183e-12
normRes=2.539621e-12
normRes=2.535101e-12
normRes=2.530901e-12
normRes=2.526575e-12
normRes=2.522119e-12
normRes=2.517951e-12
normRes=2.513844e-12
normRes=2.510047e-12
normRes=2.505596e-12
normRes=2.501926e-12
normRes=2.497713e-12
normRes=2.493889e-12
normRes=2.490046e-12
normRes=2.486490e-12
normRes=2.482751e-12
normRes=2.479239e-12
normRes=2.475474e-12
normRes=2.471978e-12
normRes=2.468513e-12
normRes=2.465179e-12
normRes=2.461619e-12
normRes=2.458613e-12
normRes=2.455477e-12
normRes=2.452285e-12
normRes=2.449105e-12
normRes=2.446090e-12
normRes=2.443255e-12
normRes=2.440451e-12
normRes=2.437547e-12
normRes=2.434767e-12
normRes=2.431916e-12
normRes=2.429284e-12
normRes=2.426712e-12
normRes=2.424206e-12
normRes=2.421774e-12
normRes=2.419452e-12
normRes=2.417103e-12
normRes=2.414766e-12
normRes=2.412393e-12
normRes=2.410236e-12
normRes=2.408174e-12
normRes=2.406174e-12
normRes=2.404036e-12
normRes=2.402026e-12
normRes=2.400107e-12
normRes=2.398099e-12
normRes=2.396229e-12
normRes=2.394381e-12
normRes=2.392636e-12
normRes=2.391151e-12
normRes=2.389586e-12
normRes=2.387698e-12
normRes=2.385920e-12
normRes=2.384285e-12
normRes=2.382591e-12
normRes=2.381102e-12
normRes=2.379526e-12
normRes=2.377851e-12
normRes=2.376635e-12
normRes=2.375141e-12
normRes=2.373587e-12
normRes=2.372080e-12
normRes=2.370579e-12
normRes=2.369105e-12
normRes=2.367770e-12
normRes=2.366366e-12
normRes=2.364974e-12
normRes=2.363405e-12
normRes=2.362033e-12
normRes=2.360513e-12
normRes=2.359197e-12
normRes=2.357915e-12
normRes=2.356448e-12
normRes=2.354989e-12
normRes=2.353667e-12
normRes=2.352147e-12
normRes=2.350535e-12
normRes=2.349234e-12
normRes=2.347769e-12
normRes=2.346076e-12
normRes=2.344677e-12
normRes=2.342826e-12
normRes=2.341556e-12
normRes=2.339905e-12
normRes=2.338110e-12
normRes=2.336612e-12
normRes=2.334912e-12
normRes=2.333267e-12
normRes=2.331698e-12
normRes=2.329716e-12
normRes=2.328030e-12
normRes=2.326360e-12
normRes=2.324326e-12
normRes=2.322512e-12
normRes=2.320554e-12
normRes=2.318341e-12
normRes=2.316477e-12
normRes=2.314497e-12
normRes=2.312427e-12
normRes=2.310357e-12
normRes=2.308047e-12
normRes=2.305855e-12
normRes=2.303761e-12
normRes=2.301470e-12
normRes=2.298936e-12
normRes=2.296582e-12
normRes=2.294115e-12
normRes=2.291666e-12
normRes=2.289161e-12
normRes=2.286466e-12
normRes=2.283806e-12
normRes=2.281051e-12
normRes=2.278308e-12
normRes=2.275434e-12
normRes=2.272550e-12
normRes=2.269670e-12
normRes=2.266583e-12
normRes=2.263701e-12
normRes=2.260604e-12
normRes=2.257368e-12
normRes=2.254534e-12
normRes=2.251289e-12
normRes=2.248034e-12
normRes=2.244830e-12
normRes=2.241435e-12
normRes=2.238105e-12
normRes=2.234771e-12
normRes=2.231412e-12
normRes=2.227913e-12
normRes=2.224407e-12
normRes=2.221069e-12
normRes=2.217402e-12
normRes=2.213657e-12
normRes=2.210026e-12
normRes=2.206591e-12
normRes=2.202828e-12
normRes=2.199235e-12
normRes=2.195509e-12
normRes=2.191458e-12
normRes=2.187765e-12
normRes=2.183880e-12
normRes=2.179886e-12
normRes=2.176146e-12
normRes=2.172217e-12
normRes=2.168348e-12
normRes=2.164432e-12
normRes=2.160470e-12
normRes=2.156110e-12
normRes=2.152272e-12
normRes=2.148271e-12
normRes=2.144176e-12
normRes=2.140082e-12
normRes=2.136003e-12
normRes=2.132060e-12
normRes=2.127822e-12
normRes=2.123777e-12
normRes=2.119936e-12
normRes=2.115851e-12
normRes=2.111548e-12
normRes=2.107770e-12
normRes=2.103860e-12
normRes=2.099463e-12
normRes=2.095478e-12
normRes=2.091415e-12
normRes=2.087336e-12
normRes=2.083376e-12
normRes=2.079214e-12
normRes=2.075186e-12
normRes=2.071007e-12
normRes=2.067169e-12
normRes=2.063268e-12
normRes=2.059230e-12
normRes=2.055489e-12
normRes=2.051373e-12
normRes=2.047459e-12
normRes=2.043693e-12
normRes=2.039864e-12
normRes=2.036323e-12
normRes=2.032499e-12
normRes=2.028811e-12
normRes=2.025157e-12
normRes=2.021549e-12
normRes=2.017958e-12
normRes=2.014493e-12
normRes=2.010954e-12
normRes=2.007392e-12
normRes=2.004095e-12
normRes=2.000412e-12
normRes=1.996930e-12
normRes=1.993723e-12
normRes=1.990304e-12
normRes=1.987219e-12
normRes=1.983992e-12
normRes=1.980931e-12
normRes=1.977975e-12
normRes=1.975032e-12
normRes=1.972020e-12
normRes=1.968923e-12
normRes=1.966264e-12
normRes=1.963342e-12
normRes=1.960720e-12
normRes=1.957875e-12
normRes=1.955468e-12
normRes=1.952830e-12
normRes=1.949843e-12
normRes=1.947268e-12
normRes=1.944891e-12
normRes=1.942538e-12
normRes=1.939976e-12
normRes=1.937965e-12
normRes=1.935622e-12
normRes=1.933325e-12
normRes=1.931248e-12
normRes=1.929065e-12
normRes=1.926969e-12
normRes=1.924849e-12
normRes=1.922913e-12
normRes=1.920979e-12
normRes=1.918899e-12
normRes=1.917101e-12
normRes=1.915423e-12
normRes=1.913492e-12
normRes=1.911959e-12
normRes=1.909846e-12
normRes=1.908200e-12
normRes=1.906671e-12
normRes=1.904844e-12
normRes=1.903654e-12
normRes=1.901908e-12
normRes=1.900477e-12
normRes=1.899047e-12
normRes=1.897700e-12
normRes=1.896375e-12
normRes=1.895062e-12
normRes=1.893413e-12
normRes=1.891956e-12
normRes=1.890857e-12
normRes=1.889711e-12
normRes=1.888439e-12
normRes=1.887167e-12
normRes=1.885860e-12
normRes=1.884604e-12
normRes=1.883570e-12
normRes=1.882307e-12
normRes=1.881210e-12
normRes=1.880032e-12
normRes=1.878889e-12
normRes=1.877967e-12
normRes=1.876903e-12
normRes=1.875627e-12
normRes=1.874751e-12
normRes=1.873649e-12
normRes=1.872307e-12
normRes=1.871266e-12
normRes=1.870029e-12
normRes=1.869091e-12
normRes=1.867805e-12
normRes=1.866559e-12
normRes=1.865460e-12
normRes=1.864291e-12
normRes=1.863320e-12
normRes=1.861994e-12
normRes=1.860981e-12
normRes=1.859689e-12
normRes=1.858664e-12
normRes=1.857187e-12
normRes=1.856118e-12
normRes=1.854721e-12
normRes=1.853171e-12
normRes=1.851976e-12
normRes=1.850612e-12
normRes=1.849407e-12
normRes=1.847969e-12
normRes=1.846467e-12
normRes=1.844903e-12
normRes=1.843700e-12
normRes=1.841796e-12
normRes=1.840317e-12
normRes=1.838717e-12
normRes=1.837323e-12
normRes=1.835477e-12
normRes=1.833739e-12
normRes=1.832034e-12
normRes=1.830363e-12
normRes=1.828524e-12
normRes=1.826742e-12
normRes=1.824908e-12
normRes=1.822846e-12
normRes=1.821122e-12
normRes=1.819127e-12
normRes=1.817021e-12
normRes=1.815060e-12
normRes=1.812832e-12
normRes=1.810754e-12
normRes=1.808558e-12
normRes=1.806586e-12
normRes=1.804460e-12
normRes=1.802218e-12
normRes=1.799751e-12
normRes=1.797388e-12
normRes=1.794962e-12
normRes=1.792545e-12
normRes=1.790190e-12
normRes=1.787774e-12
normRes=1.785284e-12
normRes=1.782809e-12
normRes=1.780169e-12
normRes=1.777604e-12
normRes=1.775032e-12
normRes=1.772407e-12
normRes=1.769665e-12
normRes=1.767205e-12
normRes=1.764303e-12
normRes=1.761431e-12
normRes=1.758502e-12
normRes=1.755628e-12
normRes=1.752608e-12
normRes=1.749761e-12
normRes=1.746891e-12
normRes=1.743935e-12
normRes=1.740778e-12
normRes=1.737745e-12
normRes=1.734827e-12
normRes=1.731630e-12
normRes=1.728580e-12
normRes=1.725389e-12
normRes=1.722425e-12
normRes=1.719273e-12
normRes=1.716286e-12
normRes=1.712759e-12
normRes=1.709857e-12
normRes=1.706592e-12
normRes=1.703480e-12
normRes=1.700203e-12
normRes=1.696748e-12
normRes=1.693565e-12
normRes=1.690551e-12
normRes=1.687167e-12
normRes=1.683784e-12
normRes=1.680554e-12
normRes=1.677367e-12
normRes=1.674074e-12
normRes=1.670845e-12
normRes=1.667689e-12
normRes=1.664481e-12
normRes=1.661215e-12
normRes=1.657973e-12
normRes=1.654745e-12
normRes=1.651504e-12
normRes=1.648351e-12
normRes=1.645220e-12
normRes=1.641876e-12
normRes=1.638934e-12
normRes=1.635785e-12
normRes=1.632500e-12
normRes=1.629683e-12
normRes=1.626535e-12
normRes=1.623303e-12
normRes=1.620365e-12
normRes=1.617385e-12
normRes=1.614204e-12
normRes=1.611452e-12
normRes=1.608656e-12
normRes=1.605880e-12
normRes=1.602910e-12
normRes=1.599890e-12
normRes=1.597197e-12
normRes=1.594280e-12
normRes=1.591405e-12
normRes=1.588871e-12
normRes=1.586125e-12
normRes=1.583708e-12
normRes=1.580930e-12
normRes=1.578226e-12
normRes=1.575817e-12
normRes=1.573259e-12
normRes=1.570891e-12
normRes=1.568398e-12
normRes=1.565843e-12
normRes=1.563589e-12
normRes=1.561436e-12
normRes=1.558957e-12
normRes=1.556710e-12
normRes=1.554548e-12
normRes=1.552403e-12
normRes=1.550432e-12
normRes=1.548259e-12
normRes=1.546080e-12
normRes=1.544195e-12
normRes=1.542321e-12
normRes=1.540360e-12
normRes=1.538504e-12
normRes=1.536735e-12
normRes=1.534965e-12
normRes=1.532944e-12
normRes=1.531234e-12
normRes=1.529345e-12
normRes=1.527791e-12
normRes=1.526054e-12
normRes=1.524492e-12
normRes=1.522988e-12
normRes=1.521565e-12
normRes=1.519912e-12
normRes=1.518437e-12
normRes=1.517164e-12
normRes=1.515748e-12
normRes=1.514430e-12
normRes=1.512997e-12
normRes=1.511989e-12
normRes=1.510710e-12
normRes=1.509537e-12
normRes=1.508064e-12
normRes=1.507043e-12
normRes=1.505987e-12
normRes=1.504890e-12
normRes=1.503762e-12
normRes=1.502660e-12
normRes=1.501426e-12
normRes=1.500456e-12
normRes=1.499532e-12
normRes=1.498792e-12
normRes=1.497638e-12
normRes=1.496307e-12
normRes=1.495385e-12
normRes=1.494603e-12
normRes=1.493531e-12
normRes=1.492560e-12
normRes=1.491778e-12
normRes=1.490690e-12
normRes=1.489978e-12
normRes=1.488934e-12
normRes=1.488119e-12
normRes=1.487210e-12
normRes=1.486383e-12
normRes=1.485204e-12
normRes=1.484279e-12
normRes=1.483369e-12
normRes=1.482526e-12
normRes=1.481569e-12
normRes=1.480857e-12
normRes=1.479896e-12
normRes=1.479087e-12
normRes=1.478365e-12
normRes=1.477170e-12
normRes=1.476524e-12
normRes=1.475425e-12
normRes=1.474316e-12
normRes=1.473599e-12
normRes=1.472552e-12
normRes=1.471418e-12
normRes=1.470338e-12
normRes=1.469392e-12
normRes=1.468355e-12
normRes=1.467205e-12
normRes=1.466192e-12
normRes=1.465167e-12
normRes=1.463908e-12
normRes=1.462662e-12
normRes=1.461417e-12
normRes=1.460128e-12
normRes=1.459065e-12
normRes=1.457646e-12
normRes=1.456468e-12
normRes=1.455157e-12
normRes=1.453837e-12
normRes=1.452464e-12
normRes=1.451139e-12
normRes=1.449783e-12
normRes=1.448496e-12
normRes=1.446974e-12
normRes=1.445499e-12
normRes=1.443967e-12
normRes=1.442299e-12
normRes=1.440733e-12
normRes=1.438887e-12
normRes=1.437477e-12
normRes=1.435821e-12
normRes=1.433816e-12
normRes=1.432044e-12
normRes=1.430220e-12
normRes=1.428292e-12
normRes=1.426670e-12
normRes=1.424643e-12
normRes=1.422845e-12
normRes=1.420759e-12
normRes=1.419033e-12
normRes=1.416993e-12
normRes=1.414924e-12
normRes=1.413045e-12
normRes=1.411026e-12
normRes=1.408932e-12
normRes=1.406691e-12
normRes=1.404419e-12
normRes=1.402383e-12
normRes=1.400094e-12
normRes=1.397907e-12
normRes=1.395660e-12
normRes=1.393312e-12
normRes=1.390894e-12
normRes=1.388610e-12
normRes=1.386528e-12
normRes=1.383988e-12
normRes=1.381710e-12
normRes=1.379524e-12
normRes=1.377186e-12
normRes=1.374681e-12
normRes=1.372201e-12
normRes=1.369784e-12
normRes=1.367361e-12
normRes=1.365000e-12
normRes=1.362498e-12
normRes=1.360023e-12
normRes=1.357455e-12
normRes=1.355032e-12
normRes=1.352323e-12
normRes=1.349864e-12
normRes=1.347389e-12
normRes=1.344770e-12
normRes=1.342175e-12
normRes=1.339461e-12
normRes=1.337006e-12
normRes=1.334410e-12
normRes=1.331948e-12
normRes=1.329216e-12
normRes=1.326574e-12
normRes=1.324290e-12
normRes=1.321706e-12
normRes=1.318858e-12
normRes=1.316473e-12
normRes=1.313792e-12
normRes=1.311274e-12
normRes=1.308780e-12
normRes=1.306273e-12
normRes=1.303656e-12
normRes=1.301277e-12
normRes=1.298760e-12
normRes=1.296365e-12
normRes=1.293721e-12
normRes=1.291397e-12
normRes=1.289030e-12
normRes=1.286413e-12
normRes=1.284020e-12
normRes=1.281679e-12
normRes=1.279218e-12
normRes=1.277067e-12
normRes=1.274600e-12
normRes=1.272248e-12
normRes=1.270084e-12
normRes=1.267736e-12
normRes=1.265377e-12
normRes=1.263363e-12
normRes=1.260917e-12
normRes=1.258993e-12
normRes=1.256867e-12
normRes=1.254913e-12
normRes=1.252769e-12
normRes=1.250434e-12
normRes=1.248491e-12
normRes=1.246464e-12
normRes=1.244505e-12
normRes=1.242604e-12
normRes=1.240657e-12
normRes=1.238835e-12
normRes=1.237080e-12
normRes=1.235196e-12
normRes=1.233289e-12
normRes=1.231714e-12
normRes=1.229926e-12
normRes=1.228434e-12
normRes=1.226715e-12
normRes=1.225104e-12
normRes=1.223495e-12
normRes=1.221955e-12
normRes=1.220727e-12
normRes=1.219062e-12
normRes=1.217385e-12
normRes=1.216082e-12
normRes=1.214802e-12
normRes=1.213402e-12
normRes=1.212120e-12
normRes=1.210831e-12
normRes=1.209583e-12
normRes=1.208242e-12
normRes=1.207083e-12
normRes=1.205688e-12
normRes=1.204524e-12
normRes=1.203703e-12
normRes=1.202518e-12
normRes=1.201407e-12
normRes=1.200227e-12
normRes=1.199310e-12
normRes=1.198308e-12
normRes=1.197539e-12
normRes=1.196465e-12
normRes=1.195600e-12
normRes=1.194833e-12
normRes=1.193617e-12
normRes=1.192657e-12
normRes=1.191911e-12
normRes=1.190895e-12
normRes=1.190286e-12
normRes=1.189099e-12
normRes=1.188476e-12
normRes=1.187686e-12
normRes=1.186848e-12
normRes=1.186138e-12
normRes=1.185288e-12
normRes=1.184577e-12
normRes=1.183921e-12
normRes=1.183158e-12
normRes=1.182376e-12
normRes=1.181637e-12
normRes=1.180994e-12
normRes=1.180350e-12
normRes=1.179491e-12
normRes=1.178866e-12
normRes=1.178268e-12
normRes=1.177168e-12
normRes=1.176331e-12
normRes=1.175690e-12
normRes=1.175051e-12
normRes=1.174321e-12
normRes=1.173318e-12
normRes=1.172599e-12
normRes=1.172200e-12
normRes=1.171219e-12
normRes=1.170493e-12
normRes=1.169692e-12
normRes=1.169168e-12
normRes=1.168268e-12
normRes=1.167458e-12
normRes=1.166826e-12
normRes=1.166106e-12
normRes=1.165261e-12
normRes=1.164416e-12
normRes=1.163564e-12
normRes=1.162725e-12
normRes=1.161987e-12
normRes=1.161147e-12
normRes=1.160339e-12
normRes=1.159344e-12
normRes=1.158367e-12
normRes=1.157396e-12
normRes=1.156570e-12
normRes=1.155684e-12
normRes=1.154691e-12
normRes=1.153351e-12
normRes=1.152340e-12
normRes=1.151386e-12
normRes=1.150410e-12
normRes=1.149105e-12
normRes=1.147989e-12
normRes=1.146769e-12
normRes=1.145605e-12
normRes=1.144451e-12
normRes=1.143093e-12
normRes=1.141827e-12
normRes=1.140610e-12
normRes=1.139263e-12
normRes=1.137971e-12
normRes=1.136642e-12
normRes=1.135437e-12
normRes=1.134236e-12
normRes=1.132406e-12
normRes=1.131089e-12
normRes=1.129758e-12
normRes=1.128108e-12
normRes=1.126586e-12
normRes=1.125165e-12
normRes=1.123508e-12
normRes=1.121996e-12
normRes=1.120230e-12
normRes=1.118670e-12
normRes=1.116943e-12
normRes=1.115163e-12
normRes=1.113582e-12
normRes=1.111796e-12
normRes=1.110069e-12
normRes=1.108095e-12
normRes=1.106481e-12
normRes=1.104660e-12
normRes=1.102938e-12
normRes=1.101031e-12
normRes=1.099287e-12
normRes=1.097426e-12
normRes=1.095400e-12
normRes=1.093490e-12
normRes=1.091550e-12
normRes=1.089586e-12
normRes=1.087660e-12
normRes=1.085753e-12
normRes=1.083938e-12
normRes=1.082036e-12
normRes=1.079834e-12
normRes=1.077940e-12
normRes=1.076035e-12
normRes=1.074145e-12
normRes=1.072032e-12
normRes=1.070025e-12
normRes=1.068018e-12
normRes=1.065811e-12
normRes=1.063712e-12
normRes=1.061787e-12
normRes=1.059563e-12
normRes=1.057699e-12
normRes=1.055598e-12
normRes=1.053577e-12
normRes=1.051510e-12
normRes=1.049555e-12
normRes=1.047357e-12
normRes=1.045478e-12
normRes=1.043420e-12
normRes=1.041296e-12
normRes=1.039194e-12
normRes=1.037329e-12
normRes=1.035278e-12
normRes=1.033197e-12
normRes=1.031183e-12
normRes=1.029298e-12
normRes=1.027351e-12
normRes=1.025445e-12
normRes=1.023479e-12
normRes=1.021609e-12
normRes=1.019545e-12
normRes=1.017766e-12
normRes=1.015983e-12
normRes=1.014280e-12
normRes=1.012544e-12
normRes=1.010551e-12
normRes=1.008796e-12
normRes=1.007115e-12
normRes=1.005040e-12
normRes=1.003453e-12
normRes=1.001921e-12
normRes=1.000114e-12
normRes=9.983934e-13
nG=0
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=0
CellPDMap=0
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=0
CellPDMap=0
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
0.49690079994228547600
0.49080407352679333854
0.48485477259712350673
0.47904795728623067452
0.47337868276150218971
0.46784183244020888237
0.46243343470208814194
0.45714769194146853692
0.45198358572450897386
0.44692997575834708668
0.44199908988592329084
0.43715115114522345996
0.43246391045108878437
0.42775122744249755025
0.42342106102754395458
0.41854380707751115409
0.41516791589476065294
0.40816355709201634916
0.40404069287900185037
0.40000028595017106392
0.31596356486666793417
0.23215935202256476888
0.17849556133344954278
0.14559297734381140832
0.12326981924360466691
0.10683940120869007961
0.09423552403787004150
0.08429049976967897817
0.07624860415506820588
0.06960941739613148160
0.06403440442645091935
0.05928653038768145339
0.05519439623963294517
0.05163089012968771069
0.04849975175352472939
0.04572678349001733922
0.04325380524606808191
0.04103470176755810717
0.03903212898434790107
0.03721608461389482037
1.000
1.000
1.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.294
0.933
0.000
0.647
1.000
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.000
0.000
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.000
0.000
0.510
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933


==> exL/ex3_I=40/out_TMeuler_7MOODCla5210_Special10_Var0-P0Fixing/res-I40-CPD.dat <==
0.012500 5 1.000000 0.000000 0.000000
0.037500 5 1.000000 0.647000 0.000000
0.062500 5 1.000000 1.000000 0.000000
0.087500 5 0.000000 0.502000 0.000000
0.112500 5 0.000000 0.502000 0.000000
0.137500 5 0.000000 0.502000 0.000000
0.162500 5 0.000000 0.502000 0.000000
0.187500 5 0.000000 0.502000 0.000000
0.212500 5 0.000000 0.502000 0.000000
0.237500 5 0.000000 0.502000 0.000000
0.262500 5 0.000000 0.502000 0.000000
0.287500 5 0.000000 0.502000 0.000000
0.312500 5 0.000000 0.502000 0.000000
0.337500 5 0.000000 0.502000 0.000000
0.362500 5 0.000000 0.502000 0.000000
0.387500 5 0.000000 0.502000 0.000000
0.412500 5 0.000000 0.502000 0.000000
0.437500 5 0.000000 0.502000 0.000000
0.462500 0 0.000000 0.000000 0.000000
0.487500 0 0.000000 0.000000 0.000000
0.512500 5 0.000000 0.502000 0.000000
0.537500 5 0.000000 0.502000 0.000000
0.562500 5 0.000000 0.502000 0.000000
0.587500 5 0.000000 0.502000 0.000000
0.612500 5 0.000000 0.502000 0.000000
0.637500 5 0.000000 0.502000 0.000000
0.662500 5 0.000000 0.502000 0.000000
0.687500 5 0.000000 0.502000 0.000000
0.712500 5 0.000000 0.502000 0.000000
0.737500 5 0.000000 0.502000 0.000000
0.762500 5 0.000000 0.502000 0.000000
0.787500 5 0.000000 0.502000 0.000000
0.812500 5 0.000000 0.502000 0.000000
0.837500 5 0.000000 0.502000 0.000000
0.862500 5 0.000000 0.502000 0.000000
0.887500 5 0.000000 0.502000 0.000000
0.912500 5 0.000000 0.502000 0.000000
0.937500 5 0.000000 0.000000 1.000000
0.962500 5 0.294000 0.000000 0.510000
0.987500 5 0.933000 0.510000 0.933000


==> exL/ex3_I=40/out_TMeuler_7MOODCla5210_Special10_Var0-P0Fixing/res-I40-PhiError.dat <==
0.012500 0.00000000000000000000
0.037500 0.00000036985422002811
0.062500 0.00000035130333148059
0.087500 0.00000031541760359133
0.112500 0.00000037688138926351
0.137500 0.00000024191255781902
0.162500 0.00000053865904919848
0.187500 0.00000014100344114532
0.212500 0.00000137556717483278
0.237500 0.00000204816666160568
0.262500 0.00000564242252432123
0.287500 0.00001167014238739883
0.312500 0.00002726628246452201
0.337500 0.00006033722742099235
0.362500 0.00013668780606723718
0.387500 0.00030818761430512209
0.412500 0.00065643447289720491
0.437500 0.00209644959554683430
0.462500 0.00205416568171862268
0.487500 0.00201314818988584943
0.512500 0.00840801983278605114
0.537500 0.00201374005877108520
0.562500 0.00001927190775199983
0.587500 0.00026426618785069245
0.612500 0.00005072402943219478
0.637500 0.00001428732475254602
0.662500 0.00000909560241814378
0.687500 0.00000208728452597007
0.712500 0.00000046033199248285
0.737500 0.00000031581520380797
0.762500 0.00000023829363002270
0.787500 0.00000015266820833221
0.812500 0.00000009905219616052
0.837500 0.00000007322096238355
0.862500 0.00000005430123650729
0.887500 0.00000005241862761907
0.912500 0.00000002823023315807
0.937500 0.00000006625778443958
0.962500 0.00000000235100974799
0.987500 0.00000007210611533554


==> exL/ex3_I=40/out_TMeuler_7MOODCla5210_Special10_Var0-P0Fixing/res-I40-Phi_PhiExact.dat <==
0.000000 0.500000
0.002000 0.499500
0.004000 0.499002
0.006000 0.498504
0.008000 0.498008
0.010000 0.497512
0.012000 0.497018
0.014000 0.496524
0.016000 0.496032
0.018000 0.495540
0.020000 0.495050
0.022000 0.494560
0.024000 0.494071
0.026000 0.493583
0.028000 0.493097
0.030000 0.492611
0.032000 0.492126
0.034000 0.491642
0.036000 0.491159
0.038000 0.490677
0.040000 0.490196
0.042000 0.489716
0.044000 0.489237
0.046000 0.488759
0.048000 0.488281
0.050000 0.487805
0.052000 0.487329
0.054000 0.486855
0.056000 0.486381
0.058000 0.485909
0.060000 0.485437
0.062000 0.484966
0.064000 0.484496
0.066000 0.484027
0.068000 0.483559
0.070000 0.483092
0.072000 0.482625
0.074000 0.482160
0.076000 0.481696
0.078000 0.481232
0.080000 0.480769
0.082000 0.480307
0.084000 0.479846
0.086000 0.479386
0.088000 0.478927
0.090000 0.478469
0.092000 0.478011
0.094000 0.477555
0.096000 0.477099
0.098000 0.476644
0.100000 0.476190
0.102000 0.475737
0.104000 0.475285
0.106000 0.474834
0.108000 0.474383
0.110000 0.473934
0.112000 0.473485
0.114000 0.473037
0.116000 0.472590
0.118000 0.472144
0.120000 0.471698
0.122000 0.471254
0.124000 0.470810
0.126000 0.470367
0.128000 0.469925
0.130000 0.469484
0.132000 0.469043
0.134000 0.468604
0.136000 0.468165
0.138000 0.467727
0.140000 0.467290
0.142000 0.466853
0.144000 0.466418
0.146000 0.465983
0.148000 0.465549
0.150000 0.465116
0.152000 0.464684
0.154000 0.464253
0.156000 0.463822
0.158000 0.463392
0.160000 0.462963
0.162000 0.462535
0.164000 0.462107
0.166000 0.461681
0.168000 0.461255
0.170000 0.460829
0.172000 0.460405
0.174000 0.459982
0.176000 0.459559
0.178000 0.459137
0.180000 0.458716
0.182000 0.458295
0.184000 0.457875
0.186000 0.457457
0.188000 0.457038
0.190000 0.456621
0.192000 0.456204
0.194000 0.455789
0.196000 0.455373
0.198000 0.454959
0.200000 0.454545
0.202000 0.454133
0.204000 0.453721
0.206000 0.453309
0.208000 0.452899
0.210000 0.452489
0.212000 0.452080
0.214000 0.451671
0.216000 0.451264
0.218000 0.450857
0.220000 0.450450
0.222000 0.450045
0.224000 0.449640
0.226000 0.449236
0.228000 0.448833
0.230000 0.448430
0.232000 0.448029
0.234000 0.447628
0.236000 0.447227
0.238000 0.446828
0.240000 0.446429
0.242000 0.446030
0.244000 0.445633
0.246000 0.445236
0.248000 0.444840
0.250000 0.444444
0.252000 0.444050
0.254000 0.443656
0.256000 0.443262
0.258000 0.442870
0.260000 0.442478
0.262000 0.442087
0.264000 0.441696
0.266000 0.441306
0.268000 0.440917
0.270000 0.440529
0.272000 0.440141
0.274000 0.439754
0.276000 0.439367
0.278000 0.438982
0.280000 0.438596
0.282000 0.438212
0.284000 0.437828
0.286000 0.437445
0.288000 0.437063
0.290000 0.436681
0.292000 0.436300
0.294000 0.435920
0.296000 0.435540
0.298000 0.435161
0.300000 0.434783
0.302000 0.434405
0.304000 0.434028
0.306000 0.433651
0.308000 0.433276
0.310000 0.432900
0.312000 0.432526
0.314000 0.432152
0.316000 0.431779
0.318000 0.431406
0.320000 0.431034
0.322000 0.430663
0.324000 0.430293
0.326000 0.429923
0.328000 0.429553
0.330000 0.429185
0.332000 0.428816
0.334000 0.428449
0.336000 0.428082
0.338000 0.427716
0.340000 0.427350
0.342000 0.426985
0.344000 0.426621
0.346000 0.426257
0.348000 0.425894
0.350000 0.425532
0.352000 0.425170
0.354000 0.424809
0.356000 0.424448
0.358000 0.424088
0.360000 0.423729
0.362000 0.423370
0.364000 0.423012
0.366000 0.422654
0.368000 0.422297
0.370000 0.421941
0.372000 0.421585
0.374000 0.421230
0.376000 0.420875
0.378000 0.420521
0.380000 0.420168
0.382000 0.419815
0.384000 0.419463
0.386000 0.419111
0.388000 0.418760
0.390000 0.418410
0.392000 0.418060
0.394000 0.417711
0.396000 0.417362
0.398000 0.417014
0.400000 0.416667
0.402000 0.416320
0.404000 0.415973
0.406000 0.415628
0.408000 0.415282
0.410000 0.414938
0.412000 0.414594
0.414000 0.414250
0.416000 0.413907
0.418000 0.413565
0.420000 0.413223
0.422000 0.412882
0.424000 0.412541
0.426000 0.412201
0.428000 0.411862
0.430000 0.411523
0.432000 0.411184
0.434000 0.410846
0.436000 0.410509
0.438000 0.410172
0.440000 0.409836
0.442000 0.409500
0.444000 0.409165
0.446000 0.408831
0.448000 0.408497
0.450000 0.408163
0.452000 0.407830
0.454000 0.407498
0.456000 0.407166
0.458000 0.406835
0.460000 0.406504
0.462000 0.406174
0.464000 0.405844
0.466000 0.405515
0.468000 0.405186
0.470000 0.404858
0.472000 0.404531
0.474000 0.404204
0.476000 0.403877
0.478000 0.403551
0.480000 0.403226
0.482000 0.402901
0.484000 0.402576
0.486000 0.402253
0.488000 0.401929
0.490000 0.401606
0.492000 0.401284
0.494000 0.400962
0.496000 0.400641
0.498000 0.400320
0.500000 0.400000
0.502000 0.384615
0.504000 0.370370
0.506000 0.357143
0.508000 0.344828
0.510000 0.333333
0.512000 0.322581
0.514000 0.312500
0.516000 0.303030
0.518000 0.294118
0.520000 0.285714
0.522000 0.277778
0.524000 0.270270
0.526000 0.263158
0.528000 0.256410
0.530000 0.250000
0.532000 0.243902
0.534000 0.238095
0.536000 0.232558
0.538000 0.227273
0.540000 0.222222
0.542000 0.217391
0.544000 0.212766
0.546000 0.208333
0.548000 0.204082
0.550000 0.200000
0.552000 0.196078
0.554000 0.192308
0.556000 0.188679
0.558000 0.185185
0.560000 0.181818
0.562000 0.178571
0.564000 0.175439
0.566000 0.172414
0.568000 0.169492
0.570000 0.166667
0.572000 0.163934
0.574000 0.161290
0.576000 0.158730
0.578000 0.156250
0.580000 0.153846
0.582000 0.151515
0.584000 0.149254
0.586000 0.147059
0.588000 0.144928
0.590000 0.142857
0.592000 0.140845
0.594000 0.138889
0.596000 0.136986
0.598000 0.135135
0.600000 0.133333
0.602000 0.131579
0.604000 0.129870
0.606000 0.128205
0.608000 0.126582
0.610000 0.125000
0.612000 0.123457
0.614000 0.121951
0.616000 0.120482
0.618000 0.119048
0.620000 0.117647
0.622000 0.116279
0.624000 0.114943
0.626000 0.113636
0.628000 0.112360
0.630000 0.111111
0.632000 0.109890
0.634000 0.108696
0.636000 0.107527
0.638000 0.106383
0.640000 0.105263
0.642000 0.104167
0.644000 0.103093
0.646000 0.102041
0.648000 0.101010
0.650000 0.100000
0.652000 0.099010
0.654000 0.098039
0.656000 0.097087
0.658000 0.096154
0.660000 0.095238
0.662000 0.094340
0.664000 0.093458
0.666000 0.092593
0.668000 0.091743
0.670000 0.090909
0.672000 0.090090
0.674000 0.089286
0.676000 0.088496
0.678000 0.087719
0.680000 0.086957
0.682000 0.086207
0.684000 0.085470
0.686000 0.084746
0.688000 0.084034
0.690000 0.083333
0.692000 0.082645
0.694000 0.081967
0.696000 0.081301
0.698000 0.080645
0.700000 0.080000
0.702000 0.079365
0.704000 0.078740
0.706000 0.078125
0.708000 0.077519
0.710000 0.076923
0.712000 0.076336
0.714000 0.075758
0.716000 0.075188
0.718000 0.074627
0.720000 0.074074
0.722000 0.073529
0.724000 0.072993
0.726000 0.072464
0.728000 0.071942
0.730000 0.071429
0.732000 0.070922
0.734000 0.070423
0.736000 0.069930
0.738000 0.069444
0.740000 0.068966
0.742000 0.068493
0.744000 0.068027
0.746000 0.067568
0.748000 0.067114
0.750000 0.066667
0.752000 0.066225
0.754000 0.065789
0.756000 0.065359
0.758000 0.064935
0.760000 0.064516
0.762000 0.064103
0.764000 0.063694
0.766000 0.063291
0.768000 0.062893
0.770000 0.062500
0.772000 0.062112
0.774000 0.061728
0.776000 0.061350
0.778000 0.060976
0.780000 0.060606
0.782000 0.060241
0.784000 0.059880
0.786000 0.059524
0.788000 0.059172
0.790000 0.058824
0.792000 0.058480
0.794000 0.058140
0.796000 0.057803
0.798000 0.057471
0.800000 0.057143
0.802000 0.056818
0.804000 0.056497
0.806000 0.056180
0.808000 0.055866
0.810000 0.055556
0.812000 0.055249
0.814000 0.054945
0.816000 0.054645
0.818000 0.054348
0.820000 0.054054
0.822000 0.053763
0.824000 0.053476
0.826000 0.053191
0.828000 0.052910
0.830000 0.052632
0.832000 0.052356
0.834000 0.052083
0.836000 0.051813
0.838000 0.051546
0.840000 0.051282
0.842000 0.051020
0.844000 0.050761
0.846000 0.050505
0.848000 0.050251
0.850000 0.050000
0.852000 0.049751
0.854000 0.049505
0.856000 0.049261
0.858000 0.049020
0.860000 0.048780
0.862000 0.048544
0.864000 0.048309
0.866000 0.048077
0.868000 0.047847
0.870000 0.047619
0.872000 0.047393
0.874000 0.047170
0.876000 0.046948
0.878000 0.046729
0.880000 0.046512
0.882000 0.046296
0.884000 0.046083
0.886000 0.045872
0.888000 0.045662
0.890000 0.045455
0.892000 0.045249
0.894000 0.045045
0.896000 0.044843
0.898000 0.044643
0.900000 0.044444
0.902000 0.044248
0.904000 0.044053
0.906000 0.043860
0.908000 0.043668
0.910000 0.043478
0.912000 0.043290
0.914000 0.043103
0.916000 0.042918
0.918000 0.042735
0.920000 0.042553
0.922000 0.042373
0.924000 0.042194
0.926000 0.042017
0.928000 0.041841
0.930000 0.041667
0.932000 0.041494
0.934000 0.041322
0.936000 0.041152
0.938000 0.040984
0.940000 0.040816
0.942000 0.040650
0.944000 0.040486
0.946000 0.040323
0.948000 0.040161
0.950000 0.040000
0.952000 0.039841
0.954000 0.039683
0.956000 0.039526
0.958000 0.039370
0.960000 0.039216
0.962000 0.039062
0.964000 0.038911
0.966000 0.038760
0.968000 0.038610
0.970000 0.038462
0.972000 0.038314
0.974000 0.038168
0.976000 0.038023
0.978000 0.037879
0.980000 0.037736
0.982000 0.037594
0.984000 0.037453
0.986000 0.037313
0.988000 0.037175
0.990000 0.037037
0.992000 0.036900
0.994000 0.036765
0.996000 0.036630
0.998000 0.036496
1.000000 0.036364


==> exL/ex3_I=40/out_TMeuler_7MOODCla5210_Special10_Var0-P0Fixing/res-I40-Phi_VarSteS.dat <==
0.012500 0.496901
0.037500 0.490804
0.062500 0.484855
0.087500 0.479048
0.112500 0.473379
0.137500 0.467842
0.162500 0.462433
0.187500 0.457148
0.212500 0.451984
0.237500 0.446930
0.262500 0.441999
0.287500 0.437151
0.312500 0.432464
0.337500 0.427751
0.362500 0.423421
0.387500 0.418544
0.412500 0.415168
0.437500 0.408164
0.462500 0.404041
0.487500 0.400000
0.512500 0.315964
0.537500 0.232159
0.562500 0.178496
0.587500 0.145593
0.612500 0.123270
0.637500 0.106839
0.662500 0.094236
0.687500 0.084290
0.712500 0.076249
0.737500 0.069609
0.762500 0.064034
0.787500 0.059287
0.812500 0.055194
0.837500 0.051631
0.862500 0.048500
0.887500 0.045727
0.912500 0.043254
0.937500 0.041035
0.962500 0.039032
0.987500 0.037216


==> exL/ex3_I=40/out_TMeuler_7MOODNew5210_Special10_Var0-P0/Titles-I40.txt <==
res-I40-1MOOD
res-I40-2MOOD
res-I40-3MOOD
res-I40-4MOOD


==> exL/ex3_I=40/out_TMeuler_7MOODNew5210_Special10_Var0-P0/iMOOD/res-I40-1MOOD-CPD.dat <==
0.012500 5 1.000000 0.000000 0.000000
0.037500 5 1.000000 0.647000 0.000000
0.062500 5 1.000000 1.000000 0.000000
0.087500 5 0.000000 0.502000 0.000000
0.112500 5 0.000000 0.502000 0.000000
0.137500 5 0.000000 0.502000 0.000000
0.162500 5 0.000000 0.502000 0.000000
0.187500 5 0.000000 0.502000 0.000000
0.212500 5 0.000000 0.502000 0.000000
0.237500 5 0.000000 0.502000 0.000000
0.262500 5 0.000000 0.502000 0.000000
0.287500 5 0.000000 0.502000 0.000000
0.312500 5 0.000000 0.502000 0.000000
0.337500 5 0.000000 0.502000 0.000000
0.362500 5 0.000000 0.502000 0.000000
0.387500 5 0.000000 0.502000 0.000000
0.412500 5 0.000000 0.502000 0.000000
0.437500 5 0.000000 0.502000 0.000000
0.462500 5 0.000000 0.502000 0.000000
0.487500 5 0.000000 0.502000 0.000000
0.512500 5 0.000000 0.502000 0.000000
0.537500 5 0.000000 0.502000 0.000000
0.562500 5 0.000000 0.502000 0.000000
0.587500 5 0.000000 0.502000 0.000000
0.612500 5 0.000000 0.502000 0.000000
0.637500 5 0.000000 0.502000 0.000000
0.662500 5 0.000000 0.502000 0.000000
0.687500 5 0.000000 0.502000 0.000000
0.712500 5 0.000000 0.502000 0.000000
0.737500 5 0.000000 0.502000 0.000000
0.762500 5 0.000000 0.502000 0.000000
0.787500 5 0.000000 0.502000 0.000000
0.812500 5 0.000000 0.502000 0.000000
0.837500 5 0.000000 0.502000 0.000000
0.862500 5 0.000000 0.502000 0.000000
0.887500 5 0.000000 0.502000 0.000000
0.912500 5 0.000000 0.502000 0.000000
0.937500 5 0.000000 0.000000 1.000000
0.962500 5 0.294000 0.000000 0.510000
0.987500 5 0.933000 0.510000 0.933000


==> exL/ex3_I=40/out_TMeuler_7MOODNew5210_Special10_Var0-P0/iMOOD/res-I40-1MOOD-PhiError.dat <==
0.012500 0.00000000000000000000
0.037500 0.00000099320662111380
0.062500 0.00000094341803469344
0.087500 0.00000084689589380238
0.112500 0.00000101224099280373
0.137500 0.00000064913690211998
0.162500 0.00000144750973268826
0.187500 0.00000038099967741845
0.212500 0.00000369912849051968
0.237500 0.00000551189845388045
0.262500 0.00001517850409837873
0.287500 0.00003139840178989495
0.312500 0.00007335375931727395
0.337500 0.00016233208374388797
0.362500 0.00036785086845153581
0.387500 0.00082491818112739868
0.412500 0.00185832158450305318
0.437500 0.00417625207413330202
0.462500 0.00947312553454904283
0.487500 0.01956529662262113112
0.512500 0.00060068433395393805
0.537500 0.00301002446795861633
0.562500 0.00029329920047890812
0.587500 0.00034510137687579490
0.612500 0.00003808319966579210
0.637500 0.00002353551833321477
0.662500 0.00000991334477551398
0.687500 0.00000143955588563505
0.712500 0.00000012175769810441
0.737500 0.00000014096318882995
0.762500 0.00000008136234948275
0.787500 0.00000000196212365799
0.812500 0.00000004690088887399
0.837500 0.00000006300621017280
0.862500 0.00000007347134593771
0.887500 0.00000006803749886403
0.912500 0.00000008572208522878
0.937500 0.00000004185417171176
0.962500 0.00000010518208284210
0.987500 0.00000002594583470295


==> exL/ex3_I=40/out_TMeuler_7MOODNew5210_Special10_Var0-P0/iMOOD/res-I40-1MOOD-Phi_PhiExact.dat <==
0.000000 0.500000
0.002000 0.499500
0.004000 0.499002
0.006000 0.498504
0.008000 0.498008
0.010000 0.497512
0.012000 0.497018
0.014000 0.496524
0.016000 0.496032
0.018000 0.495540
0.020000 0.495050
0.022000 0.494560
0.024000 0.494071
0.026000 0.493583
0.028000 0.493097
0.030000 0.492611
0.032000 0.492126
0.034000 0.491642
0.036000 0.491159
0.038000 0.490677
0.040000 0.490196
0.042000 0.489716
0.044000 0.489237
0.046000 0.488759
0.048000 0.488281
0.050000 0.487805
0.052000 0.487329
0.054000 0.486855
0.056000 0.486381
0.058000 0.485909
0.060000 0.485437
0.062000 0.484966
0.064000 0.484496
0.066000 0.484027
0.068000 0.483559
0.070000 0.483092
0.072000 0.482625
0.074000 0.482160
0.076000 0.481696
0.078000 0.481232
0.080000 0.480769
0.082000 0.480307
0.084000 0.479846
0.086000 0.479386
0.088000 0.478927
0.090000 0.478469
0.092000 0.478011
0.094000 0.477555
0.096000 0.477099
0.098000 0.476644
0.100000 0.476190
0.102000 0.475737
0.104000 0.475285
0.106000 0.474834
0.108000 0.474383
0.110000 0.473934
0.112000 0.473485
0.114000 0.473037
0.116000 0.472590
0.118000 0.472144
0.120000 0.471698
0.122000 0.471254
0.124000 0.470810
0.126000 0.470367
0.128000 0.469925
0.130000 0.469484
0.132000 0.469043
0.134000 0.468604
0.136000 0.468165
0.138000 0.467727
0.140000 0.467290
0.142000 0.466853
0.144000 0.466418
0.146000 0.465983
0.148000 0.465549
0.150000 0.465116
0.152000 0.464684
0.154000 0.464253
0.156000 0.463822
0.158000 0.463392
0.160000 0.462963
0.162000 0.462535
0.164000 0.462107
0.166000 0.461681
0.168000 0.461255
0.170000 0.460829
0.172000 0.460405
0.174000 0.459982
0.176000 0.459559
0.178000 0.459137
0.180000 0.458716
0.182000 0.458295
0.184000 0.457875
0.186000 0.457457
0.188000 0.457038
0.190000 0.456621
0.192000 0.456204
0.194000 0.455789
0.196000 0.455373
0.198000 0.454959
0.200000 0.454545
0.202000 0.454133
0.204000 0.453721
0.206000 0.453309
0.208000 0.452899
0.210000 0.452489
0.212000 0.452080
0.214000 0.451671
0.216000 0.451264
0.218000 0.450857
0.220000 0.450450
0.222000 0.450045
0.224000 0.449640
0.226000 0.449236
0.228000 0.448833
0.230000 0.448430
0.232000 0.448029
0.234000 0.447628
0.236000 0.447227
0.238000 0.446828
0.240000 0.446429
0.242000 0.446030
0.244000 0.445633
0.246000 0.445236
0.248000 0.444840
0.250000 0.444444
0.252000 0.444050
0.254000 0.443656
0.256000 0.443262
0.258000 0.442870
0.260000 0.442478
0.262000 0.442087
0.264000 0.441696
0.266000 0.441306
0.268000 0.440917
0.270000 0.440529
0.272000 0.440141
0.274000 0.439754
0.276000 0.439367
0.278000 0.438982
0.280000 0.438596
0.282000 0.438212
0.284000 0.437828
0.286000 0.437445
0.288000 0.437063
0.290000 0.436681
0.292000 0.436300
0.294000 0.435920
0.296000 0.435540
0.298000 0.435161
0.300000 0.434783
0.302000 0.434405
0.304000 0.434028
0.306000 0.433651
0.308000 0.433276
0.310000 0.432900
0.312000 0.432526
0.314000 0.432152
0.316000 0.431779
0.318000 0.431406
0.320000 0.431034
0.322000 0.430663
0.324000 0.430293
0.326000 0.429923
0.328000 0.429553
0.330000 0.429185
0.332000 0.428816
0.334000 0.428449
0.336000 0.428082
0.338000 0.427716
0.340000 0.427350
0.342000 0.426985
0.344000 0.426621
0.346000 0.426257
0.348000 0.425894
0.350000 0.425532
0.352000 0.425170
0.354000 0.424809
0.356000 0.424448
0.358000 0.424088
0.360000 0.423729
0.362000 0.423370
0.364000 0.423012
0.366000 0.422654
0.368000 0.422297
0.370000 0.421941
0.372000 0.421585
0.374000 0.421230
0.376000 0.420875
0.378000 0.420521
0.380000 0.420168
0.382000 0.419815
0.384000 0.419463
0.386000 0.419111
0.388000 0.418760
0.390000 0.418410
0.392000 0.418060
0.394000 0.417711
0.396000 0.417362
0.398000 0.417014
0.400000 0.416667
0.402000 0.416320
0.404000 0.415973
0.406000 0.415628
0.408000 0.415282
0.410000 0.414938
0.412000 0.414594
0.414000 0.414250
0.416000 0.413907
0.418000 0.413565
0.420000 0.413223
0.422000 0.412882
0.424000 0.412541
0.426000 0.412201
0.428000 0.411862
0.430000 0.411523
0.432000 0.411184
0.434000 0.410846
0.436000 0.410509
0.438000 0.410172
0.440000 0.409836
0.442000 0.409500
0.444000 0.409165
0.446000 0.408831
0.448000 0.408497
0.450000 0.408163
0.452000 0.407830
0.454000 0.407498
0.456000 0.407166
0.458000 0.406835
0.460000 0.406504
0.462000 0.406174
0.464000 0.405844
0.466000 0.405515
0.468000 0.405186
0.470000 0.404858
0.472000 0.404531
0.474000 0.404204
0.476000 0.403877
0.478000 0.403551
0.480000 0.403226
0.482000 0.402901
0.484000 0.402576
0.486000 0.402253
0.488000 0.401929
0.490000 0.401606
0.492000 0.401284
0.494000 0.400962
0.496000 0.400641
0.498000 0.400320
0.500000 0.400000
0.502000 0.384615
0.504000 0.370370
0.506000 0.357143
0.508000 0.344828
0.510000 0.333333
0.512000 0.322581
0.514000 0.312500
0.516000 0.303030
0.518000 0.294118
0.520000 0.285714
0.522000 0.277778
0.524000 0.270270
0.526000 0.263158
0.528000 0.256410
0.530000 0.250000
0.532000 0.243902
0.534000 0.238095
0.536000 0.232558
0.538000 0.227273
0.540000 0.222222
0.542000 0.217391
0.544000 0.212766
0.546000 0.208333
0.548000 0.204082
0.550000 0.200000
0.552000 0.196078
0.554000 0.192308
0.556000 0.188679
0.558000 0.185185
0.560000 0.181818
0.562000 0.178571
0.564000 0.175439
0.566000 0.172414
0.568000 0.169492
0.570000 0.166667
0.572000 0.163934
0.574000 0.161290
0.576000 0.158730
0.578000 0.156250
0.580000 0.153846
0.582000 0.151515
0.584000 0.149254
0.586000 0.147059
0.588000 0.144928
0.590000 0.142857
0.592000 0.140845
0.594000 0.138889
0.596000 0.136986
0.598000 0.135135
0.600000 0.133333
0.602000 0.131579
0.604000 0.129870
0.606000 0.128205
0.608000 0.126582
0.610000 0.125000
0.612000 0.123457
0.614000 0.121951
0.616000 0.120482
0.618000 0.119048
0.620000 0.117647
0.622000 0.116279
0.624000 0.114943
0.626000 0.113636
0.628000 0.112360
0.630000 0.111111
0.632000 0.109890
0.634000 0.108696
0.636000 0.107527
0.638000 0.106383
0.640000 0.105263
0.642000 0.104167
0.644000 0.103093
0.646000 0.102041
0.648000 0.101010
0.650000 0.100000
0.652000 0.099010
0.654000 0.098039
0.656000 0.097087
0.658000 0.096154
0.660000 0.095238
0.662000 0.094340
0.664000 0.093458
0.666000 0.092593
0.668000 0.091743
0.670000 0.090909
0.672000 0.090090
0.674000 0.089286
0.676000 0.088496
0.678000 0.087719
0.680000 0.086957
0.682000 0.086207
0.684000 0.085470
0.686000 0.084746
0.688000 0.084034
0.690000 0.083333
0.692000 0.082645
0.694000 0.081967
0.696000 0.081301
0.698000 0.080645
0.700000 0.080000
0.702000 0.079365
0.704000 0.078740
0.706000 0.078125
0.708000 0.077519
0.710000 0.076923
0.712000 0.076336
0.714000 0.075758
0.716000 0.075188
0.718000 0.074627
0.720000 0.074074
0.722000 0.073529
0.724000 0.072993
0.726000 0.072464
0.728000 0.071942
0.730000 0.071429
0.732000 0.070922
0.734000 0.070423
0.736000 0.069930
0.738000 0.069444
0.740000 0.068966
0.742000 0.068493
0.744000 0.068027
0.746000 0.067568
0.748000 0.067114
0.750000 0.066667
0.752000 0.066225
0.754000 0.065789
0.756000 0.065359
0.758000 0.064935
0.760000 0.064516
0.762000 0.064103
0.764000 0.063694
0.766000 0.063291
0.768000 0.062893
0.770000 0.062500
0.772000 0.062112
0.774000 0.061728
0.776000 0.061350
0.778000 0.060976
0.780000 0.060606
0.782000 0.060241
0.784000 0.059880
0.786000 0.059524
0.788000 0.059172
0.790000 0.058824
0.792000 0.058480
0.794000 0.058140
0.796000 0.057803
0.798000 0.057471
0.800000 0.057143
0.802000 0.056818
0.804000 0.056497
0.806000 0.056180
0.808000 0.055866
0.810000 0.055556
0.812000 0.055249
0.814000 0.054945
0.816000 0.054645
0.818000 0.054348
0.820000 0.054054
0.822000 0.053763
0.824000 0.053476
0.826000 0.053191
0.828000 0.052910
0.830000 0.052632
0.832000 0.052356
0.834000 0.052083
0.836000 0.051813
0.838000 0.051546
0.840000 0.051282
0.842000 0.051020
0.844000 0.050761
0.846000 0.050505
0.848000 0.050251
0.850000 0.050000
0.852000 0.049751
0.854000 0.049505
0.856000 0.049261
0.858000 0.049020
0.860000 0.048780
0.862000 0.048544
0.864000 0.048309
0.866000 0.048077
0.868000 0.047847
0.870000 0.047619
0.872000 0.047393
0.874000 0.047170
0.876000 0.046948
0.878000 0.046729
0.880000 0.046512
0.882000 0.046296
0.884000 0.046083
0.886000 0.045872
0.888000 0.045662
0.890000 0.045455
0.892000 0.045249
0.894000 0.045045
0.896000 0.044843
0.898000 0.044643
0.900000 0.044444
0.902000 0.044248
0.904000 0.044053
0.906000 0.043860
0.908000 0.043668
0.910000 0.043478
0.912000 0.043290
0.914000 0.043103
0.916000 0.042918
0.918000 0.042735
0.920000 0.042553
0.922000 0.042373
0.924000 0.042194
0.926000 0.042017
0.928000 0.041841
0.930000 0.041667
0.932000 0.041494
0.934000 0.041322
0.936000 0.041152
0.938000 0.040984
0.940000 0.040816
0.942000 0.040650
0.944000 0.040486
0.946000 0.040323
0.948000 0.040161
0.950000 0.040000
0.952000 0.039841
0.954000 0.039683
0.956000 0.039526
0.958000 0.039370
0.960000 0.039216
0.962000 0.039062
0.964000 0.038911
0.966000 0.038760
0.968000 0.038610
0.970000 0.038462
0.972000 0.038314
0.974000 0.038168
0.976000 0.038023
0.978000 0.037879
0.980000 0.037736
0.982000 0.037594
0.984000 0.037453
0.986000 0.037313
0.988000 0.037175
0.990000 0.037037
0.992000 0.036900
0.994000 0.036765
0.996000 0.036630
0.998000 0.036496
1.000000 0.036364


==> exL/ex3_I=40/out_TMeuler_7MOODNew5210_Special10_Var0-P0/iMOOD/res-I40-1MOOD-Phi_VarSteS.dat <==
0.012500 0.496901
0.037500 0.490803
0.062500 0.484853
0.087500 0.479047
0.112500 0.473377
0.137500 0.467841
0.162500 0.462431
0.187500 0.457148
0.212500 0.451979
0.237500 0.446938
0.262500 0.441978
0.287500 0.437194
0.312500 0.432363
0.337500 0.427974
0.362500 0.422917
0.387500 0.419677
0.412500 0.412653
0.437500 0.414436
0.462500 0.396622
0.487500 0.421579
0.512500 0.324972
0.537500 0.233156
0.562500 0.178222
0.587500 0.145512
0.612500 0.123282
0.637500 0.106849
0.662500 0.094236
0.687500 0.084290
0.712500 0.076248
0.737500 0.069609
0.762500 0.064034
0.787500 0.059286
0.812500 0.055194
0.837500 0.051631
0.862500 0.048500
0.887500 0.045727
0.912500 0.043254
0.937500 0.041035
0.962500 0.039032
0.987500 0.037216


==> exL/ex3_I=40/out_TMeuler_7MOODNew5210_Special10_Var0-P0/iMOOD/res-I40-1MOOD.txt <==
Conv=y
nRes=18679
normRes=2.008746e-01
normRes=1.978855e-01
normRes=1.951931e-01
normRes=1.927590e-01
normRes=1.905449e-01
normRes=1.885193e-01
normRes=1.866558e-01
normRes=1.849323e-01
normRes=1.833302e-01
normRes=1.818339e-01
normRes=1.804299e-01
normRes=1.791071e-01
normRes=1.778556e-01
normRes=1.766673e-01
normRes=1.755349e-01
normRes=1.744522e-01
normRes=1.734140e-01
normRes=1.724155e-01
normRes=1.714529e-01
normRes=1.705224e-01
normRes=1.696210e-01
normRes=1.687461e-01
normRes=1.678952e-01
normRes=1.670662e-01
normRes=1.662574e-01
normRes=1.654669e-01
normRes=1.646935e-01
normRes=1.639358e-01
normRes=1.631926e-01
normRes=1.624629e-01
normRes=1.617458e-01
normRes=1.610405e-01
normRes=1.603462e-01
normRes=1.596623e-01
normRes=1.589881e-01
normRes=1.583232e-01
normRes=1.576670e-01
normRes=1.570191e-01
normRes=1.563791e-01
normRes=1.557466e-01
normRes=1.551214e-01
normRes=1.545031e-01
normRes=1.538915e-01
normRes=1.532862e-01
normRes=1.526871e-01
normRes=1.520940e-01
normRes=1.515066e-01
normRes=1.509247e-01
normRes=1.503482e-01
normRes=1.497768e-01
normRes=1.492104e-01
normRes=1.486488e-01
normRes=1.480919e-01
normRes=1.475395e-01
normRes=1.469914e-01
normRes=1.464476e-01
normRes=1.459079e-01
normRes=1.453722e-01
normRes=1.448405e-01
normRes=1.443126e-01
normRes=1.437884e-01
normRes=1.432679e-01
normRes=1.427511e-01
normRes=1.422378e-01
normRes=1.417281e-01
normRes=1.412219e-01
normRes=1.407190e-01
normRes=1.402194e-01
normRes=1.397231e-01
normRes=1.392298e-01
normRes=1.387396e-01
normRes=1.382523e-01
normRes=1.377677e-01
normRes=1.372858e-01
normRes=1.368064e-01
normRes=1.363294e-01
normRes=1.358547e-01
normRes=1.353821e-01
normRes=1.349114e-01
normRes=1.344425e-01
normRes=1.339753e-01
normRes=1.335096e-01
normRes=1.330453e-01
normRes=1.325823e-01
normRes=1.321207e-01
normRes=1.316604e-01
normRes=1.312016e-01
normRes=1.307443e-01
normRes=1.302889e-01
normRes=1.298355e-01
normRes=1.293843e-01
normRes=1.289355e-01
normRes=1.284893e-01
normRes=1.280459e-01
normRes=1.276051e-01
normRes=1.271671e-01
normRes=1.267316e-01
normRes=1.262984e-01
normRes=1.258674e-01
normRes=1.254383e-01
normRes=1.250108e-01
normRes=1.245849e-01
normRes=1.241603e-01
normRes=1.237370e-01
normRes=1.233150e-01
normRes=1.228944e-01
normRes=1.224751e-01
normRes=1.220573e-01
normRes=1.216409e-01
normRes=1.212259e-01
normRes=1.208120e-01
normRes=1.203989e-01
normRes=1.199861e-01
normRes=1.195729e-01
normRes=1.191584e-01
normRes=1.187418e-01
normRes=1.183220e-01
normRes=1.178982e-01
normRes=1.174693e-01
normRes=1.170348e-01
normRes=1.165942e-01
normRes=1.161472e-01
normRes=1.156941e-01
normRes=1.152353e-01
normRes=1.147717e-01
normRes=1.143045e-01
normRes=1.138351e-01
normRes=1.133653e-01
normRes=1.128969e-01
normRes=1.124316e-01
normRes=1.119714e-01
normRes=1.115177e-01
normRes=1.110720e-01
normRes=1.106352e-01
normRes=1.102079e-01
normRes=1.097904e-01
normRes=1.093823e-01
normRes=1.089828e-01
normRes=1.085909e-01
normRes=1.082052e-01
normRes=1.078239e-01
normRes=1.074452e-01
normRes=1.070671e-01
normRes=1.066879e-01
normRes=1.063058e-01
normRes=1.059194e-01
normRes=1.055275e-01
normRes=1.051294e-01
normRes=1.047247e-01
normRes=1.043135e-01
normRes=1.038963e-01
normRes=1.034739e-01
normRes=1.030478e-01
normRes=1.026192e-01
normRes=1.021901e-01
normRes=1.017621e-01
normRes=1.013371e-01
normRes=1.009169e-01
normRes=1.005029e-01
normRes=1.000964e-01
normRes=9.969836e-02
normRes=9.930920e-02
normRes=9.892893e-02
normRes=9.855704e-02
normRes=9.819252e-02
normRes=9.783386e-02
normRes=9.747907e-02
normRes=9.712575e-02
normRes=9.677113e-02
normRes=9.641214e-02
normRes=9.604551e-02
normRes=9.566787e-02
normRes=9.527578e-02
normRes=9.486587e-02
normRes=9.443495e-02
normRes=9.398000e-02
normRes=9.349834e-02
normRes=9.298763e-02
normRes=9.244596e-02
normRes=9.187188e-02
normRes=9.126441e-02
normRes=9.062313e-02
normRes=8.994812e-02
normRes=8.923997e-02
normRes=8.849983e-02
normRes=8.772932e-02
normRes=8.693055e-02
normRes=8.610607e-02
normRes=8.525885e-02
normRes=8.439218e-02
normRes=8.350969e-02
normRes=8.261524e-02
normRes=8.171291e-02
normRes=8.080688e-02
normRes=7.990141e-02
normRes=7.900078e-02
normRes=7.810919e-02
normRes=7.723074e-02
normRes=7.636931e-02
normRes=7.552858e-02
normRes=7.471191e-02
normRes=7.392232e-02
normRes=7.316243e-02
normRes=7.243446e-02
normRes=7.174016e-02
normRes=7.108081e-02
normRes=7.045720e-02
normRes=6.986966e-02
normRes=6.931800e-02
normRes=6.880162e-02
normRes=6.831944e-02
normRes=6.786999e-02
normRes=6.745145e-02
normRes=6.706166e-02
normRes=6.669817e-02
normRes=6.635831e-02
normRes=6.603925e-02
normRes=6.573800e-02
normRes=6.545150e-02
normRes=6.517665e-02
normRes=6.491035e-02
normRes=6.464955e-02
normRes=6.439127e-02
normRes=6.413263e-02
normRes=6.387091e-02
normRes=6.360350e-02
normRes=6.332800e-02
normRes=6.304216e-02
normRes=6.274395e-02
normRes=6.243151e-02
normRes=6.210319e-02
normRes=6.175756e-02
normRes=6.139336e-02
normRes=6.100953e-02
normRes=6.060521e-02
normRes=6.017972e-02
normRes=5.973253e-02
normRes=5.926332e-02
normRes=5.877187e-02
normRes=5.825815e-02
normRes=5.772225e-02
normRes=5.716439e-02
normRes=5.658488e-02
normRes=5.598417e-02
normRes=5.536279e-02
normRes=5.472136e-02
normRes=5.406058e-02
normRes=5.338119e-02
normRes=5.268404e-02
normRes=5.196999e-02
normRes=5.123996e-02
normRes=5.049491e-02
normRes=4.973583e-02
normRes=4.896371e-02
normRes=4.817960e-02
normRes=4.738453e-02
normRes=4.657954e-02
normRes=4.576569e-02
normRes=4.494403e-02
normRes=4.411560e-02
normRes=4.328144e-02
normRes=4.244256e-02
normRes=4.159999e-02
normRes=4.075470e-02
normRes=3.990767e-02
normRes=3.905985e-02
normRes=3.821216e-02
normRes=3.736552e-02
normRes=3.652078e-02
normRes=3.567882e-02
normRes=3.484043e-02
normRes=3.400643e-02
normRes=3.317757e-02
normRes=3.235459e-02
normRes=3.153819e-02
normRes=3.072906e-02
normRes=2.992784e-02
normRes=2.913515e-02
normRes=2.835158e-02
normRes=2.757769e-02
normRes=2.681403e-02
normRes=2.606110e-02
normRes=2.531938e-02
normRes=2.458932e-02
normRes=2.387137e-02
normRes=2.316593e-02
normRes=2.247338e-02
normRes=2.179409e-02
normRes=2.112839e-02
normRes=2.047662e-02
normRes=1.983906e-02
normRes=1.921600e-02
normRes=1.860771e-02
normRes=1.801442e-02
normRes=1.743637e-02
normRes=1.687377e-02
normRes=1.632682e-02
normRes=1.579569e-02
normRes=1.528055e-02
normRes=1.478156e-02
normRes=1.429883e-02
normRes=1.383250e-02
normRes=1.338267e-02
normRes=1.294942e-02
normRes=1.253281e-02
normRes=1.213289e-02
normRes=1.174970e-02
normRes=1.138323e-02
normRes=1.103345e-02
normRes=1.070033e-02
normRes=1.038378e-02
normRes=1.008368e-02
normRes=9.799904e-03
normRes=9.532252e-03
normRes=9.280502e-03
normRes=9.044391e-03
normRes=8.823608e-03
normRes=8.617800e-03
normRes=8.426569e-03
normRes=8.249472e-03
normRes=8.086027e-03
normRes=7.935708e-03
normRes=7.797954e-03
normRes=7.672173e-03
normRes=7.557742e-03
normRes=7.454017e-03
normRes=7.360338e-03
normRes=7.276034e-03
normRes=7.200429e-03
normRes=7.132849e-03
normRes=7.072628e-03
normRes=7.019112e-03
normRes=6.971664e-03
normRes=6.929669e-03
normRes=6.892536e-03
normRes=6.859704e-03
normRes=6.830641e-03
normRes=6.804844e-03
normRes=6.781845e-03
normRes=6.761209e-03
normRes=6.742532e-03
normRes=6.725443e-03
normRes=6.709605e-03
normRes=6.694707e-03
normRes=6.680472e-03
normRes=6.666649e-03
normRes=6.653013e-03
normRes=6.639367e-03
normRes=6.625534e-03
normRes=6.611362e-03
normRes=6.596720e-03
normRes=6.581494e-03
normRes=6.565590e-03
normRes=6.548928e-03
normRes=6.531445e-03
normRes=6.513092e-03
normRes=6.493832e-03
normRes=6.473640e-03
normRes=6.452501e-03
normRes=6.430409e-03
normRes=6.407370e-03
normRes=6.383392e-03
normRes=6.358497e-03
normRes=6.332707e-03
normRes=6.306053e-03
normRes=6.278572e-03
normRes=6.250302e-03
normRes=6.221286e-03
normRes=6.191573e-03
normRes=6.161211e-03
normRes=6.130253e-03
normRes=6.098753e-03
normRes=6.066767e-03
normRes=6.034351e-03
normRes=6.001564e-03
normRes=5.968464e-03
normRes=5.935110e-03
normRes=5.901561e-03
normRes=5.867877e-03
normRes=5.834114e-03
normRes=5.800332e-03
normRes=5.766586e-03
normRes=5.732934e-03
normRes=5.699429e-03
normRes=5.666125e-03
normRes=5.633074e-03
normRes=5.600326e-03
normRes=5.567929e-03
normRes=5.535930e-03
normRes=5.504373e-03
normRes=5.473300e-03
normRes=5.442751e-03
normRes=5.412765e-03
normRes=5.383377e-03
normRes=5.354619e-03
normRes=5.326522e-03
normRes=5.299115e-03
normRes=5.272422e-03
normRes=5.246467e-03
normRes=5.221270e-03
normRes=5.196849e-03
normRes=5.173220e-03
normRes=5.150395e-03
normRes=5.128384e-03
normRes=5.107196e-03
normRes=5.086835e-03
normRes=5.067306e-03
normRes=5.048608e-03
normRes=5.030741e-03
normRes=5.013701e-03
normRes=4.997483e-03
normRes=4.982079e-03
normRes=4.967480e-03
normRes=4.953675e-03
normRes=4.940652e-03
normRes=4.928396e-03
normRes=4.916892e-03
normRes=4.906124e-03
normRes=4.896072e-03
normRes=4.886718e-03
normRes=4.878042e-03
normRes=4.870023e-03
normRes=4.862640e-03
normRes=4.855870e-03
normRes=4.849691e-03
normRes=4.844079e-03
normRes=4.839011e-03
normRes=4.834464e-03
normRes=4.830413e-03
normRes=4.826835e-03
normRes=4.823706e-03
normRes=4.821003e-03
normRes=4.818702e-03
normRes=4.816780e-03
normRes=4.815213e-03
normRes=4.813980e-03
normRes=4.813059e-03
normRes=4.812428e-03
normRes=4.812066e-03
normRes=4.811952e-03
normRes=4.812067e-03
normRes=4.812391e-03
normRes=4.812906e-03
normRes=4.813594e-03
normRes=4.814438e-03
normRes=4.815421e-03
normRes=4.816527e-03
normRes=4.817741e-03
normRes=4.819049e-03
normRes=4.820437e-03
normRes=4.821892e-03
normRes=4.823402e-03
normRes=4.824955e-03
normRes=4.826540e-03
normRes=4.828147e-03
normRes=4.829767e-03
normRes=4.831390e-03
normRes=4.833008e-03
normRes=4.834614e-03
normRes=4.836201e-03
normRes=4.837762e-03
normRes=4.839291e-03
normRes=4.840782e-03
normRes=4.842232e-03
normRes=4.843635e-03
normRes=4.844988e-03
normRes=4.846287e-03
normRes=4.847529e-03
normRes=4.848712e-03
normRes=4.849834e-03
normRes=4.850892e-03
normRes=4.851886e-03
normRes=4.852814e-03
normRes=4.853676e-03
normRes=4.854470e-03
normRes=4.855197e-03
normRes=4.855857e-03
normRes=4.856450e-03
normRes=4.856977e-03
normRes=4.857437e-03
normRes=4.857833e-03
normRes=4.858165e-03
normRes=4.858434e-03
normRes=4.858641e-03
normRes=4.858789e-03
normRes=4.858878e-03
normRes=4.858911e-03
normRes=4.858888e-03
normRes=4.858812e-03
normRes=4.858685e-03
normRes=4.858509e-03
normRes=4.858284e-03
normRes=4.858015e-03
normRes=4.857702e-03
normRes=4.857347e-03
normRes=4.856953e-03
normRes=4.856521e-03
normRes=4.856054e-03
normRes=4.855553e-03
normRes=4.855021e-03
normRes=4.854459e-03
normRes=4.853870e-03
normRes=4.853255e-03
normRes=4.852616e-03
normRes=4.851955e-03
normRes=4.851273e-03
normRes=4.850573e-03
normRes=4.849856e-03
normRes=4.849124e-03
normRes=4.848378e-03
normRes=4.847620e-03
normRes=4.846851e-03
normRes=4.846073e-03
normRes=4.845287e-03
normRes=4.844494e-03
normRes=4.843696e-03
normRes=4.842894e-03
normRes=4.842090e-03
normRes=4.841283e-03
normRes=4.840476e-03
normRes=4.839669e-03
normRes=4.838864e-03
normRes=4.838060e-03
normRes=4.837261e-03
normRes=4.836465e-03
normRes=4.835675e-03
normRes=4.834890e-03
normRes=4.834112e-03
normRes=4.833342e-03
normRes=4.832579e-03
normRes=4.831826e-03
normRes=4.831082e-03
normRes=4.830348e-03
normRes=4.829625e-03
normRes=4.828913e-03
normRes=4.828213e-03
normRes=4.827526e-03
normRes=4.826852e-03
normRes=4.826192e-03
normRes=4.825546e-03
normRes=4.824915e-03
normRes=4.824299e-03
normRes=4.823700e-03
normRes=4.823116e-03
normRes=4.822549e-03
normRes=4.822000e-03
normRes=4.821468e-03
normRes=4.820954e-03
normRes=4.820460e-03
normRes=4.819984e-03
normRes=4.819528e-03
normRes=4.819093e-03
normRes=4.818678e-03
normRes=4.818284e-03
normRes=4.817912e-03
normRes=4.817561e-03
normRes=4.817233e-03
normRes=4.816928e-03
normRes=4.816647e-03
normRes=4.816389e-03
normRes=4.816155e-03
normRes=4.815946e-03
normRes=4.815762e-03
normRes=4.815603e-03
normRes=4.815470e-03
normRes=4.815364e-03
normRes=4.815284e-03
normRes=4.815231e-03
normRes=4.815205e-03
normRes=4.815207e-03
normRes=4.815237e-03
normRes=4.815295e-03
normRes=4.815382e-03
normRes=4.815498e-03
normRes=4.815643e-03
normRes=4.815817e-03
normRes=4.816021e-03
normRes=4.816255e-03
normRes=4.816518e-03
normRes=4.816812e-03
normRes=4.817136e-03
normRes=4.817491e-03
normRes=4.817876e-03
normRes=4.818291e-03
normRes=4.818737e-03
normRes=4.819214e-03
normRes=4.819721e-03
normRes=4.820258e-03
normRes=4.820826e-03
normRes=4.821424e-03
normRes=4.822052e-03
normRes=4.822711e-03
normRes=4.823398e-03
normRes=4.824116e-03
normRes=4.824862e-03
normRes=4.825637e-03
normRes=4.826441e-03
normRes=4.827273e-03
normRes=4.828133e-03
normRes=4.829020e-03
normRes=4.829934e-03
normRes=4.830875e-03
normRes=4.831841e-03
normRes=4.832833e-03
normRes=4.833849e-03
normRes=4.834889e-03
normRes=4.835953e-03
normRes=4.837039e-03
normRes=4.838148e-03
normRes=4.839278e-03
normRes=4.840428e-03
normRes=4.841599e-03
normRes=4.842788e-03
normRes=4.843995e-03
normRes=4.845220e-03
normRes=4.846461e-03
normRes=4.847718e-03
normRes=4.848989e-03
normRes=4.850274e-03
normRes=4.851572e-03
normRes=4.852882e-03
normRes=4.854202e-03
normRes=4.855532e-03
normRes=4.856871e-03
normRes=4.858218e-03
normRes=4.859572e-03
normRes=4.860931e-03
normRes=4.862295e-03
normRes=4.863663e-03
normRes=4.865034e-03
normRes=4.866406e-03
normRes=4.867778e-03
normRes=4.869151e-03
normRes=4.870521e-03
normRes=4.871889e-03
normRes=4.873254e-03
normRes=4.874614e-03
normRes=4.875968e-03
normRes=4.877316e-03
normRes=4.878655e-03
normRes=4.879987e-03
normRes=4.881308e-03
normRes=4.882619e-03
normRes=4.883919e-03
normRes=4.885206e-03
normRes=4.886480e-03
normRes=4.887739e-03
normRes=4.888983e-03
normRes=4.890211e-03
normRes=4.891423e-03
normRes=4.892616e-03
normRes=4.893791e-03
normRes=4.894947e-03
normRes=4.896083e-03
normRes=4.897198e-03
normRes=4.898292e-03
normRes=4.899364e-03
normRes=4.900413e-03
normRes=4.901439e-03
normRes=4.902441e-03
normRes=4.903418e-03
normRes=4.904371e-03
normRes=4.905298e-03
normRes=4.906200e-03
normRes=4.907075e-03
normRes=4.907923e-03
normRes=4.908745e-03
normRes=4.909539e-03
normRes=4.910306e-03
normRes=4.911045e-03
normRes=4.911755e-03
normRes=4.912438e-03
normRes=4.913092e-03
normRes=4.913717e-03
normRes=4.914314e-03
normRes=4.914883e-03
normRes=4.915422e-03
normRes=4.915933e-03
normRes=4.916415e-03
normRes=4.916869e-03
normRes=4.917294e-03
normRes=4.917691e-03
normRes=4.918060e-03
normRes=4.918401e-03
normRes=4.918715e-03
normRes=4.919001e-03
normRes=4.919260e-03
normRes=4.919492e-03
normRes=4.919698e-03
normRes=4.919878e-03
normRes=4.920032e-03
normRes=4.920161e-03
normRes=4.920265e-03
normRes=4.920345e-03
normRes=4.920402e-03
normRes=4.920435e-03
normRes=4.920446e-03
normRes=4.920435e-03
normRes=4.920403e-03
normRes=4.920349e-03
normRes=4.920276e-03
normRes=4.920183e-03
normRes=4.920072e-03
normRes=4.919942e-03
normRes=4.919795e-03
normRes=4.919632e-03
normRes=4.919453e-03
normRes=4.919259e-03
normRes=4.919050e-03
normRes=4.918828e-03
normRes=4.918594e-03
normRes=4.918347e-03
normRes=4.918090e-03
normRes=4.917822e-03
normRes=4.917544e-03
normRes=4.917259e-03
normRes=4.916965e-03
normRes=4.916665e-03
normRes=4.916358e-03
normRes=4.916047e-03
normRes=4.915731e-03
normRes=4.915411e-03
normRes=4.915089e-03
normRes=4.914765e-03
normRes=4.914440e-03
normRes=4.914115e-03
normRes=4.913790e-03
normRes=4.913467e-03
normRes=4.913147e-03
normRes=4.912829e-03
normRes=4.912515e-03
normRes=4.912206e-03
normRes=4.911903e-03
normRes=4.911606e-03
normRes=4.911315e-03
normRes=4.911033e-03
normRes=4.910758e-03
normRes=4.910493e-03
normRes=4.910238e-03
normRes=4.909993e-03
normRes=4.909759e-03
normRes=4.909537e-03
normRes=4.909328e-03
normRes=4.909131e-03
normRes=4.908948e-03
normRes=4.908779e-03
normRes=4.908625e-03
normRes=4.908486e-03
normRes=4.908362e-03
normRes=4.908255e-03
normRes=4.908164e-03
normRes=4.908090e-03
normRes=4.908033e-03
normRes=4.907995e-03
normRes=4.907974e-03
normRes=4.907971e-03
normRes=4.907988e-03
normRes=4.908023e-03
normRes=4.908078e-03
normRes=4.908152e-03
normRes=4.908245e-03
normRes=4.908359e-03
normRes=4.908492e-03
normRes=4.908646e-03
normRes=4.908819e-03
normRes=4.909013e-03
normRes=4.909227e-03
normRes=4.909461e-03
normRes=4.909716e-03
normRes=4.909991e-03
normRes=4.910285e-03
normRes=4.910600e-03
normRes=4.910935e-03
normRes=4.911290e-03
normRes=4.911664e-03
normRes=4.912058e-03
normRes=4.912471e-03
normRes=4.912903e-03
normRes=4.913354e-03
normRes=4.913823e-03
normRes=4.914310e-03
normRes=4.914816e-03
normRes=4.915338e-03
normRes=4.915878e-03
normRes=4.916435e-03
normRes=4.917008e-03
normRes=4.917597e-03
normRes=4.918201e-03
normRes=4.918821e-03
normRes=4.919455e-03
normRes=4.920103e-03
normRes=4.920764e-03
normRes=4.921439e-03
normRes=4.922126e-03
normRes=4.922825e-03
normRes=4.923536e-03
normRes=4.924257e-03
normRes=4.924989e-03
normRes=4.925730e-03
normRes=4.926480e-03
normRes=4.927239e-03
normRes=4.928005e-03
normRes=4.928779e-03
normRes=4.929559e-03
normRes=4.930346e-03
normRes=4.931137e-03
normRes=4.931933e-03
normRes=4.932733e-03
normRes=4.933536e-03
normRes=4.934342e-03
normRes=4.935150e-03
normRes=4.935960e-03
normRes=4.936770e-03
normRes=4.937580e-03
normRes=4.938389e-03
normRes=4.939197e-03
normRes=4.940004e-03
normRes=4.940807e-03
normRes=4.941608e-03
normRes=4.942404e-03
normRes=4.943196e-03
normRes=4.943984e-03
normRes=4.944765e-03
normRes=4.945540e-03
normRes=4.946308e-03
normRes=4.947069e-03
normRes=4.947822e-03
normRes=4.948566e-03
normRes=4.949301e-03
normRes=4.950026e-03
normRes=4.950741e-03
normRes=4.951445e-03
normRes=4.952139e-03
normRes=4.952820e-03
normRes=4.953489e-03
normRes=4.954146e-03
normRes=4.954789e-03
normRes=4.955420e-03
normRes=4.956036e-03
normRes=4.956638e-03
normRes=4.957225e-03
normRes=4.957798e-03
normRes=4.958355e-03
normRes=4.958896e-03
normRes=4.959421e-03
normRes=4.959931e-03
normRes=4.960424e-03
normRes=4.960900e-03
normRes=4.961359e-03
normRes=4.961801e-03
normRes=4.962226e-03
normRes=4.962633e-03
normRes=4.963023e-03
normRes=4.963395e-03
normRes=4.963749e-03
normRes=4.964086e-03
normRes=4.964404e-03
normRes=4.964704e-03
normRes=4.964987e-03
normRes=4.965251e-03
normRes=4.965498e-03
normRes=4.965726e-03
normRes=4.965937e-03
normRes=4.966130e-03
normRes=4.966305e-03
normRes=4.966462e-03
normRes=4.966603e-03
normRes=4.966725e-03
normRes=4.966831e-03
normRes=4.966920e-03
normRes=4.966992e-03
normRes=4.967048e-03
normRes=4.967088e-03
normRes=4.967111e-03
normRes=4.967119e-03
normRes=4.967112e-03
normRes=4.967090e-03
normRes=4.967052e-03
normRes=4.967001e-03
normRes=4.966935e-03
normRes=4.966856e-03
normRes=4.966764e-03
normRes=4.966659e-03
normRes=4.966541e-03
normRes=4.966411e-03
normRes=4.966270e-03
normRes=4.966117e-03
normRes=4.965954e-03
normRes=4.965781e-03
normRes=4.965598e-03
normRes=4.965405e-03
normRes=4.965204e-03
normRes=4.964995e-03
normRes=4.964778e-03
normRes=4.964553e-03
normRes=4.964322e-03
normRes=4.964085e-03
normRes=4.963842e-03
normRes=4.963594e-03
normRes=4.963341e-03
normRes=4.963084e-03
normRes=4.962824e-03
normRes=4.962560e-03
normRes=4.962294e-03
normRes=4.962026e-03
normRes=4.961757e-03
normRes=4.961487e-03
normRes=4.961216e-03
normRes=4.960946e-03
normRes=4.960677e-03
normRes=4.960408e-03
normRes=4.960142e-03
normRes=4.959877e-03
normRes=4.959616e-03
normRes=4.959357e-03
normRes=4.959103e-03
normRes=4.958852e-03
normRes=4.958607e-03
normRes=4.958366e-03
normRes=4.958131e-03
normRes=4.957903e-03
normRes=4.957680e-03
normRes=4.957465e-03
normRes=4.957257e-03
normRes=4.957057e-03
normRes=4.956865e-03
normRes=4.956681e-03
normRes=4.956506e-03
normRes=4.956341e-03
normRes=4.956185e-03
normRes=4.956038e-03
normRes=4.955902e-03
normRes=4.955777e-03
normRes=4.955662e-03
normRes=4.955558e-03
normRes=4.955465e-03
normRes=4.955384e-03
normRes=4.955314e-03
normRes=4.955257e-03
normRes=4.955211e-03
normRes=4.955177e-03
normRes=4.955156e-03
normRes=4.955147e-03
normRes=4.955150e-03
normRes=4.955166e-03
normRes=4.955195e-03
normRes=4.955237e-03
normRes=4.955291e-03
normRes=4.955358e-03
normRes=4.955437e-03
normRes=4.955529e-03
normRes=4.955634e-03
normRes=4.955752e-03
normRes=4.955882e-03
normRes=4.956025e-03
normRes=4.956179e-03
normRes=4.956346e-03
normRes=4.956525e-03
normRes=4.956716e-03
normRes=4.956919e-03
normRes=4.957133e-03
normRes=4.957358e-03
normRes=4.957594e-03
normRes=4.957841e-03
normRes=4.958099e-03
normRes=4.958367e-03
normRes=4.958645e-03
normRes=4.958932e-03
normRes=4.959229e-03
normRes=4.959535e-03
normRes=4.959850e-03
normRes=4.960173e-03
normRes=4.960504e-03
normRes=4.960843e-03
normRes=4.961189e-03
normRes=4.961541e-03
normRes=4.961900e-03
normRes=4.962266e-03
normRes=4.962636e-03
normRes=4.963012e-03
normRes=4.963393e-03
normRes=4.963778e-03
normRes=4.964167e-03
normRes=4.964559e-03
normRes=4.964954e-03
normRes=4.965352e-03
normRes=4.965751e-03
normRes=4.966153e-03
normRes=4.966555e-03
normRes=4.966958e-03
normRes=4.967361e-03
normRes=4.967763e-03
normRes=4.968165e-03
normRes=4.968566e-03
normRes=4.968965e-03
normRes=4.969361e-03
normRes=4.969755e-03
normRes=4.970146e-03
normRes=4.970533e-03
normRes=4.970916e-03
normRes=4.971295e-03
normRes=4.971669e-03
normRes=4.972037e-03
normRes=4.972399e-03
normRes=4.972756e-03
normRes=4.973105e-03
normRes=4.973448e-03
normRes=4.973783e-03
normRes=4.974111e-03
normRes=4.974430e-03
normRes=4.974740e-03
normRes=4.975042e-03
normRes=4.975335e-03
normRes=4.975618e-03
normRes=4.975891e-03
normRes=4.976153e-03
normRes=4.976406e-03
normRes=4.976647e-03
normRes=4.976878e-03
normRes=4.977097e-03
normRes=4.977305e-03
normRes=4.977501e-03
normRes=4.977685e-03
normRes=4.977857e-03
normRes=4.978017e-03
normRes=4.978165e-03
normRes=4.978299e-03
normRes=4.978421e-03
normRes=4.978531e-03
normRes=4.978627e-03
normRes=4.978711e-03
normRes=4.978781e-03
normRes=4.978838e-03
normRes=4.978882e-03
normRes=4.978914e-03
normRes=4.978932e-03
normRes=4.978937e-03
normRes=4.978929e-03
normRes=4.978908e-03
normRes=4.978874e-03
normRes=4.978827e-03
normRes=4.978768e-03
normRes=4.978696e-03
normRes=4.978611e-03
normRes=4.978515e-03
normRes=4.978406e-03
normRes=4.978286e-03
normRes=4.978153e-03
normRes=4.978009e-03
normRes=4.977854e-03
normRes=4.977688e-03
normRes=4.977511e-03
normRes=4.977324e-03
normRes=4.977126e-03
normRes=4.976919e-03
normRes=4.976702e-03
normRes=4.976475e-03
normRes=4.976240e-03
normRes=4.975995e-03
normRes=4.975743e-03
normRes=4.975482e-03
normRes=4.975214e-03
normRes=4.974939e-03
normRes=4.974656e-03
normRes=4.974367e-03
normRes=4.974072e-03
normRes=4.973772e-03
normRes=4.973465e-03
normRes=4.973154e-03
normRes=4.972838e-03
normRes=4.972518e-03
normRes=4.972195e-03
normRes=4.971867e-03
normRes=4.971537e-03
normRes=4.971204e-03
normRes=4.970869e-03
normRes=4.970532e-03
normRes=4.970193e-03
normRes=4.969854e-03
normRes=4.969513e-03
normRes=4.969172e-03
normRes=4.968831e-03
normRes=4.968491e-03
normRes=4.968151e-03
normRes=4.967812e-03
normRes=4.967474e-03
normRes=4.967138e-03
normRes=4.966804e-03
normRes=4.966472e-03
normRes=4.966143e-03
normRes=4.965816e-03
normRes=4.965492e-03
normRes=4.965171e-03
normRes=4.964854e-03
normRes=4.964540e-03
normRes=4.964229e-03
normRes=4.963923e-03
normRes=4.963621e-03
normRes=4.963322e-03
normRes=4.963028e-03
normRes=4.962738e-03
normRes=4.962452e-03
normRes=4.962171e-03
normRes=4.961893e-03
normRes=4.961620e-03
normRes=4.961352e-03
normRes=4.961087e-03
normRes=4.960826e-03
normRes=4.960569e-03
normRes=4.960316e-03
normRes=4.960066e-03
normRes=4.959820e-03
normRes=4.959577e-03
normRes=4.959336e-03
normRes=4.959098e-03
normRes=4.958862e-03
normRes=4.958628e-03
normRes=4.958395e-03
normRes=4.958164e-03
normRes=4.957932e-03
normRes=4.957701e-03
normRes=4.957470e-03
normRes=4.957238e-03
normRes=4.957004e-03
normRes=4.956768e-03
normRes=4.956529e-03
normRes=4.956287e-03
normRes=4.956041e-03
normRes=4.955790e-03
normRes=4.955533e-03
normRes=4.955271e-03
normRes=4.955001e-03
normRes=4.954723e-03
normRes=4.954437e-03
normRes=4.954141e-03
normRes=4.953835e-03
normRes=4.953517e-03
normRes=4.953187e-03
normRes=4.952843e-03
normRes=4.952485e-03
normRes=4.952112e-03
normRes=4.951722e-03
normRes=4.951314e-03
normRes=4.950888e-03
normRes=4.950443e-03
normRes=4.949976e-03
normRes=4.949487e-03
normRes=4.948975e-03
normRes=4.948438e-03
normRes=4.947876e-03
normRes=4.947287e-03
normRes=4.946669e-03
normRes=4.946023e-03
normRes=4.945345e-03
normRes=4.944635e-03
normRes=4.943892e-03
normRes=4.943115e-03
normRes=4.942301e-03
normRes=4.941450e-03
normRes=4.940560e-03
normRes=4.939631e-03
normRes=4.938659e-03
normRes=4.937645e-03
normRes=4.936587e-03
normRes=4.935483e-03
normRes=4.934332e-03
normRes=4.933133e-03
normRes=4.931884e-03
normRes=4.930584e-03
normRes=4.929231e-03
normRes=4.927825e-03
normRes=4.926363e-03
normRes=4.924844e-03
normRes=4.923268e-03
normRes=4.921632e-03
normRes=4.919935e-03
normRes=4.918177e-03
normRes=4.916354e-03
normRes=4.914468e-03
normRes=4.912515e-03
normRes=4.910494e-03
normRes=4.908406e-03
normRes=4.906247e-03
normRes=4.904017e-03
normRes=4.901715e-03
normRes=4.899339e-03
normRes=4.896889e-03
normRes=4.894363e-03
normRes=4.891759e-03
normRes=4.889078e-03
normRes=4.886317e-03
normRes=4.883476e-03
normRes=4.880554e-03
normRes=4.877549e-03
normRes=4.874461e-03
normRes=4.871289e-03
normRes=4.868031e-03
normRes=4.864687e-03
normRes=4.861257e-03
normRes=4.857738e-03
normRes=4.854131e-03
normRes=4.850435e-03
normRes=4.846649e-03
normRes=4.842772e-03
normRes=4.838803e-03
normRes=4.834742e-03
normRes=4.830589e-03
normRes=4.826343e-03
normRes=4.822004e-03
normRes=4.817570e-03
normRes=4.813041e-03
normRes=4.808418e-03
normRes=4.803700e-03
normRes=4.798887e-03
normRes=4.793977e-03
normRes=4.788972e-03
normRes=4.783871e-03
normRes=4.778674e-03
normRes=4.773381e-03
normRes=4.767991e-03
normRes=4.762506e-03
normRes=4.756924e-03
normRes=4.751246e-03
normRes=4.745473e-03
normRes=4.739604e-03
normRes=4.733640e-03
normRes=4.727581e-03
normRes=4.721427e-03
normRes=4.715179e-03
normRes=4.708838e-03
normRes=4.702403e-03
normRes=4.695875e-03
normRes=4.689256e-03
normRes=4.682545e-03
normRes=4.675743e-03
normRes=4.668851e-03
normRes=4.661871e-03
normRes=4.654801e-03
normRes=4.647645e-03
normRes=4.640402e-03
normRes=4.633073e-03
normRes=4.625660e-03
normRes=4.618163e-03
normRes=4.610584e-03
normRes=4.602924e-03
normRes=4.595183e-03
normRes=4.587364e-03
normRes=4.579468e-03
normRes=4.571495e-03
normRes=4.563448e-03
normRes=4.555327e-03
normRes=4.547135e-03
normRes=4.538872e-03
normRes=4.530540e-03
normRes=4.522141e-03
normRes=4.513676e-03
normRes=4.505147e-03
normRes=4.496556e-03
normRes=4.487904e-03
normRes=4.479193e-03
normRes=4.470425e-03
normRes=4.461602e-03
normRes=4.452725e-03
normRes=4.443797e-03
normRes=4.434819e-03
normRes=4.425793e-03
normRes=4.416722e-03
normRes=4.407606e-03
normRes=4.398449e-03
normRes=4.389251e-03
normRes=4.380016e-03
normRes=4.370746e-03
normRes=4.361441e-03
normRes=4.352105e-03
normRes=4.342740e-03
normRes=4.333347e-03
normRes=4.323929e-03
normRes=4.314488e-03
normRes=4.305026e-03
normRes=4.295545e-03
normRes=4.286048e-03
normRes=4.276536e-03
normRes=4.267012e-03
normRes=4.257478e-03
normRes=4.247937e-03
normRes=4.238389e-03
normRes=4.228838e-03
normRes=4.219286e-03
normRes=4.209735e-03
normRes=4.200186e-03
normRes=4.190643e-03
normRes=4.181106e-03
normRes=4.171580e-03
normRes=4.162064e-03
normRes=4.152562e-03
normRes=4.143076e-03
normRes=4.133607e-03
normRes=4.124158e-03
normRes=4.114731e-03
normRes=4.105327e-03
normRes=4.095948e-03
normRes=4.086597e-03
normRes=4.077276e-03
normRes=4.067985e-03
normRes=4.058728e-03
normRes=4.049505e-03
normRes=4.040318e-03
normRes=4.031170e-03
normRes=4.022062e-03
normRes=4.012995e-03
normRes=4.003971e-03
normRes=3.994992e-03
normRes=3.986059e-03
normRes=3.977173e-03
normRes=3.968336e-03
normRes=3.959549e-03
normRes=3.950814e-03
normRes=3.942131e-03
normRes=3.933503e-03
normRes=3.924929e-03
normRes=3.916411e-03
normRes=3.907950e-03
normRes=3.899548e-03
normRes=3.891204e-03
normRes=3.882920e-03
normRes=3.874697e-03
normRes=3.866534e-03
normRes=3.858434e-03
normRes=3.850396e-03
normRes=3.842421e-03
normRes=3.834510e-03
normRes=3.826662e-03
normRes=3.818879e-03
normRes=3.811160e-03
normRes=3.803506e-03
normRes=3.795916e-03
normRes=3.788392e-03
normRes=3.780932e-03
normRes=3.773538e-03
normRes=3.766208e-03
normRes=3.758943e-03
normRes=3.751742e-03
normRes=3.744605e-03
normRes=3.737532e-03
normRes=3.730522e-03
normRes=3.723575e-03
normRes=3.716691e-03
normRes=3.709868e-03
normRes=3.703106e-03
normRes=3.696405e-03
normRes=3.689763e-03
normRes=3.683179e-03
normRes=3.676654e-03
normRes=3.670186e-03
normRes=3.663774e-03
normRes=3.657416e-03
normRes=3.651113e-03
normRes=3.644862e-03
normRes=3.638663e-03
normRes=3.632515e-03
normRes=3.626415e-03
normRes=3.620363e-03
normRes=3.614358e-03
normRes=3.608398e-03
normRes=3.602482e-03
normRes=3.596608e-03
normRes=3.590775e-03
normRes=3.584981e-03
normRes=3.579225e-03
normRes=3.573505e-03
normRes=3.567820e-03
normRes=3.562168e-03
normRes=3.556547e-03
normRes=3.550957e-03
normRes=3.545394e-03
normRes=3.539858e-03
normRes=3.534346e-03
normRes=3.528858e-03
normRes=3.523391e-03
normRes=3.517943e-03
normRes=3.512514e-03
normRes=3.507101e-03
normRes=3.501702e-03
normRes=3.496316e-03
normRes=3.490941e-03
normRes=3.485575e-03
normRes=3.480217e-03
normRes=3.474865e-03
normRes=3.469517e-03
normRes=3.464171e-03
normRes=3.458827e-03
normRes=3.453482e-03
normRes=3.448134e-03
normRes=3.442782e-03
normRes=3.437425e-03
normRes=3.432061e-03
normRes=3.426688e-03
normRes=3.421304e-03
normRes=3.415909e-03
normRes=3.410501e-03
normRes=3.405079e-03
normRes=3.399640e-03
normRes=3.394184e-03
normRes=3.388709e-03
normRes=3.383215e-03
normRes=3.377699e-03
normRes=3.372161e-03
normRes=3.366599e-03
normRes=3.361013e-03
normRes=3.355401e-03
normRes=3.349762e-03
normRes=3.344095e-03
normRes=3.338399e-03
normRes=3.332674e-03
normRes=3.326918e-03
normRes=3.321131e-03
normRes=3.315312e-03
normRes=3.309460e-03
normRes=3.303574e-03
normRes=3.297654e-03
normRes=3.291700e-03
normRes=3.285711e-03
normRes=3.279685e-03
normRes=3.273624e-03
normRes=3.267527e-03
normRes=3.261393e-03
normRes=3.255222e-03
normRes=3.249014e-03
normRes=3.242768e-03
normRes=3.236486e-03
normRes=3.230166e-03
normRes=3.223809e-03
normRes=3.217414e-03
normRes=3.210983e-03
normRes=3.204515e-03
normRes=3.198010e-03
normRes=3.191469e-03
normRes=3.184892e-03
normRes=3.178280e-03
normRes=3.171632e-03
normRes=3.164950e-03
normRes=3.158234e-03
normRes=3.151485e-03
normRes=3.144703e-03
normRes=3.137890e-03
normRes=3.131045e-03
normRes=3.124170e-03
normRes=3.117265e-03
normRes=3.110333e-03
normRes=3.103372e-03
normRes=3.096385e-03
normRes=3.089373e-03
normRes=3.082336e-03
normRes=3.075277e-03
normRes=3.068195e-03
normRes=3.061092e-03
normRes=3.053970e-03
normRes=3.046830e-03
normRes=3.039674e-03
normRes=3.032501e-03
normRes=3.025315e-03
normRes=3.018117e-03
normRes=3.010907e-03
normRes=3.003688e-03
normRes=2.996461e-03
normRes=2.989227e-03
normRes=2.981989e-03
normRes=2.974748e-03
normRes=2.967505e-03
normRes=2.960263e-03
normRes=2.953023e-03
normRes=2.945786e-03
normRes=2.938554e-03
normRes=2.931330e-03
normRes=2.924114e-03
normRes=2.916910e-03
normRes=2.909717e-03
normRes=2.902539e-03
normRes=2.895377e-03
normRes=2.888233e-03
normRes=2.881109e-03
normRes=2.874005e-03
normRes=2.866926e-03
normRes=2.859871e-03
normRes=2.852843e-03
normRes=2.845844e-03
normRes=2.838875e-03
normRes=2.831938e-03
normRes=2.825035e-03
normRes=2.818168e-03
normRes=2.811339e-03
normRes=2.804548e-03
normRes=2.797798e-03
normRes=2.791091e-03
normRes=2.784427e-03
normRes=2.777809e-03
normRes=2.771239e-03
normRes=2.764717e-03
normRes=2.758246e-03
normRes=2.751826e-03
normRes=2.745459e-03
normRes=2.739147e-03
normRes=2.732891e-03
normRes=2.726692e-03
normRes=2.720552e-03
normRes=2.714472e-03
normRes=2.708452e-03
normRes=2.702495e-03
normRes=2.696601e-03
normRes=2.690771e-03
normRes=2.685006e-03
normRes=2.679308e-03
normRes=2.673676e-03
normRes=2.668112e-03
normRes=2.662617e-03
normRes=2.657192e-03
normRes=2.651836e-03
normRes=2.646551e-03
normRes=2.641337e-03
normRes=2.636194e-03
normRes=2.631124e-03
normRes=2.626126e-03
normRes=2.621200e-03
normRes=2.616348e-03
normRes=2.611568e-03
normRes=2.606862e-03
normRes=2.602228e-03
normRes=2.597668e-03
normRes=2.593181e-03
normRes=2.588767e-03
normRes=2.584425e-03
normRes=2.580156e-03
normRes=2.575958e-03
normRes=2.571833e-03
normRes=2.567778e-03
normRes=2.563794e-03
normRes=2.559880e-03
normRes=2.556036e-03
normRes=2.552260e-03
normRes=2.548552e-03
normRes=2.544911e-03
normRes=2.541337e-03
normRes=2.537828e-03
normRes=2.534383e-03
normRes=2.531001e-03
normRes=2.527682e-03
normRes=2.524424e-03
normRes=2.521226e-03
normRes=2.518086e-03
normRes=2.515004e-03
normRes=2.511978e-03
normRes=2.509007e-03
normRes=2.506090e-03
normRes=2.503224e-03
normRes=2.500409e-03
normRes=2.497643e-03
normRes=2.494925e-03
normRes=2.492252e-03
normRes=2.489624e-03
normRes=2.487039e-03
normRes=2.484496e-03
normRes=2.481991e-03
normRes=2.479525e-03
normRes=2.477095e-03
normRes=2.474700e-03
normRes=2.472337e-03
normRes=2.470006e-03
normRes=2.467704e-03
normRes=2.465429e-03
normRes=2.463181e-03
normRes=2.460957e-03
normRes=2.458755e-03
normRes=2.456574e-03
normRes=2.454413e-03
normRes=2.452268e-03
normRes=2.450139e-03
normRes=2.448024e-03
normRes=2.445921e-03
normRes=2.443828e-03
normRes=2.441744e-03
normRes=2.439667e-03
normRes=2.437596e-03
normRes=2.435528e-03
normRes=2.433463e-03
normRes=2.431398e-03
normRes=2.429333e-03
normRes=2.427265e-03
normRes=2.425193e-03
normRes=2.423115e-03
normRes=2.421031e-03
normRes=2.418938e-03
normRes=2.416836e-03
normRes=2.414722e-03
normRes=2.412597e-03
normRes=2.410457e-03
normRes=2.408303e-03
normRes=2.406132e-03
normRes=2.403945e-03
normRes=2.401739e-03
normRes=2.399513e-03
normRes=2.397267e-03
normRes=2.394999e-03
normRes=2.392709e-03
normRes=2.390396e-03
normRes=2.388058e-03
normRes=2.385695e-03
normRes=2.383306e-03
normRes=2.380890e-03
normRes=2.378447e-03
normRes=2.375976e-03
normRes=2.373477e-03
normRes=2.370948e-03
normRes=2.368390e-03
normRes=2.365801e-03
normRes=2.363182e-03
normRes=2.360532e-03
normRes=2.357851e-03
normRes=2.355139e-03
normRes=2.352395e-03
normRes=2.349618e-03
normRes=2.346810e-03
normRes=2.343970e-03
normRes=2.341098e-03
normRes=2.338193e-03
normRes=2.335257e-03
normRes=2.332288e-03
normRes=2.329288e-03
normRes=2.326256e-03
normRes=2.323193e-03
normRes=2.320099e-03
normRes=2.316974e-03
normRes=2.313818e-03
normRes=2.310633e-03
normRes=2.307418e-03
normRes=2.304174e-03
normRes=2.300902e-03
normRes=2.297602e-03
normRes=2.294274e-03
normRes=2.290920e-03
normRes=2.287540e-03
normRes=2.284135e-03
normRes=2.280705e-03
normRes=2.277251e-03
normRes=2.273775e-03
normRes=2.270276e-03
normRes=2.266757e-03
normRes=2.263217e-03
normRes=2.259657e-03
normRes=2.256080e-03
normRes=2.252485e-03
normRes=2.248874e-03
normRes=2.245247e-03
normRes=2.241607e-03
normRes=2.237953e-03
normRes=2.234287e-03
normRes=2.230610e-03
normRes=2.226923e-03
normRes=2.223228e-03
normRes=2.219525e-03
normRes=2.215816e-03
normRes=2.212101e-03
normRes=2.208383e-03
normRes=2.204662e-03
normRes=2.200939e-03
normRes=2.197217e-03
normRes=2.193495e-03
normRes=2.189775e-03
normRes=2.186058e-03
normRes=2.182346e-03
normRes=2.178640e-03
normRes=2.174941e-03
normRes=2.171250e-03
normRes=2.167568e-03
normRes=2.163897e-03
normRes=2.160237e-03
normRes=2.156591e-03
normRes=2.152958e-03
normRes=2.149341e-03
normRes=2.145740e-03
normRes=2.142157e-03
normRes=2.138592e-03
normRes=2.135046e-03
normRes=2.131522e-03
normRes=2.128019e-03
normRes=2.124538e-03
normRes=2.121082e-03
normRes=2.117650e-03
normRes=2.114243e-03
normRes=2.110863e-03
normRes=2.107510e-03
normRes=2.104185e-03
normRes=2.100889e-03
normRes=2.097623e-03
normRes=2.094387e-03
normRes=2.091183e-03
normRes=2.088010e-03
normRes=2.084869e-03
normRes=2.081762e-03
normRes=2.078688e-03
normRes=2.075648e-03
normRes=2.072642e-03
normRes=2.069672e-03
normRes=2.066737e-03
normRes=2.063837e-03
normRes=2.060974e-03
normRes=2.058146e-03
normRes=2.055356e-03
normRes=2.052602e-03
normRes=2.049884e-03
normRes=2.047204e-03
normRes=2.044560e-03
normRes=2.041954e-03
normRes=2.039384e-03
normRes=2.036852e-03
normRes=2.034356e-03
normRes=2.031896e-03
normRes=2.029473e-03
normRes=2.027087e-03
normRes=2.024736e-03
normRes=2.022420e-03
normRes=2.020140e-03
normRes=2.017895e-03
normRes=2.015684e-03
normRes=2.013506e-03
normRes=2.011363e-03
normRes=2.009252e-03
normRes=2.007173e-03
normRes=2.005125e-03
normRes=2.003109e-03
normRes=2.001123e-03
normRes=1.999167e-03
normRes=1.997239e-03
normRes=1.995339e-03
normRes=1.993467e-03
normRes=1.991620e-03
normRes=1.989800e-03
normRes=1.988003e-03
normRes=1.986231e-03
normRes=1.984481e-03
normRes=1.982753e-03
normRes=1.981046e-03
normRes=1.979359e-03
normRes=1.977691e-03
normRes=1.976040e-03
normRes=1.974406e-03
normRes=1.972788e-03
normRes=1.971184e-03
normRes=1.969594e-03
normRes=1.968017e-03
normRes=1.966451e-03
normRes=1.964895e-03
normRes=1.963348e-03
normRes=1.961809e-03
normRes=1.960278e-03
normRes=1.958752e-03
normRes=1.957230e-03
normRes=1.955713e-03
normRes=1.954198e-03
normRes=1.952684e-03
normRes=1.951171e-03
normRes=1.949657e-03
normRes=1.948141e-03
normRes=1.946622e-03
normRes=1.945099e-03
normRes=1.943571e-03
normRes=1.942037e-03
normRes=1.940496e-03
normRes=1.938947e-03
normRes=1.937389e-03
normRes=1.935820e-03
normRes=1.934241e-03
normRes=1.932650e-03
normRes=1.931046e-03
normRes=1.929428e-03
normRes=1.927796e-03
normRes=1.926148e-03
normRes=1.924484e-03
normRes=1.922803e-03
normRes=1.921104e-03
normRes=1.919387e-03
normRes=1.917650e-03
normRes=1.915893e-03
normRes=1.914116e-03
normRes=1.912318e-03
normRes=1.910497e-03
normRes=1.908655e-03
normRes=1.906789e-03
normRes=1.904900e-03
normRes=1.902987e-03
normRes=1.901050e-03
normRes=1.899088e-03
normRes=1.897101e-03
normRes=1.895088e-03
normRes=1.893050e-03
normRes=1.890985e-03
normRes=1.888894e-03
normRes=1.886777e-03
normRes=1.884633e-03
normRes=1.882463e-03
normRes=1.880265e-03
normRes=1.878040e-03
normRes=1.875789e-03
normRes=1.873510e-03
normRes=1.871205e-03
normRes=1.868872e-03
normRes=1.866513e-03
normRes=1.864127e-03
normRes=1.861714e-03
normRes=1.859275e-03
normRes=1.856810e-03
normRes=1.854319e-03
normRes=1.851803e-03
normRes=1.849261e-03
normRes=1.846695e-03
normRes=1.844104e-03
normRes=1.841489e-03
normRes=1.838851e-03
normRes=1.836189e-03
normRes=1.833505e-03
normRes=1.830799e-03
normRes=1.828071e-03
normRes=1.825323e-03
normRes=1.822554e-03
normRes=1.819765e-03
normRes=1.816958e-03
normRes=1.814132e-03
normRes=1.811289e-03
normRes=1.808428e-03
normRes=1.805552e-03
normRes=1.802661e-03
normRes=1.799754e-03
normRes=1.796835e-03
normRes=1.793902e-03
normRes=1.790957e-03
normRes=1.788001e-03
normRes=1.785035e-03
normRes=1.782059e-03
normRes=1.779075e-03
normRes=1.776084e-03
normRes=1.773086e-03
normRes=1.770082e-03
normRes=1.767073e-03
normRes=1.764061e-03
normRes=1.761046e-03
normRes=1.758029e-03
normRes=1.755011e-03
normRes=1.751993e-03
normRes=1.748976e-03
normRes=1.745961e-03
normRes=1.742950e-03
normRes=1.739942e-03
normRes=1.736939e-03
normRes=1.733943e-03
normRes=1.730953e-03
normRes=1.727971e-03
normRes=1.724998e-03
normRes=1.722035e-03
normRes=1.719082e-03
normRes=1.716141e-03
normRes=1.713212e-03
normRes=1.710297e-03
normRes=1.707397e-03
normRes=1.704511e-03
normRes=1.701642e-03
normRes=1.698789e-03
normRes=1.695954e-03
normRes=1.693138e-03
normRes=1.690341e-03
normRes=1.687563e-03
normRes=1.684807e-03
normRes=1.682072e-03
normRes=1.679359e-03
normRes=1.676670e-03
normRes=1.674003e-03
normRes=1.671361e-03
normRes=1.668743e-03
normRes=1.666151e-03
normRes=1.663584e-03
normRes=1.661044e-03
normRes=1.658530e-03
normRes=1.656044e-03
normRes=1.653585e-03
normRes=1.651154e-03
normRes=1.648751e-03
normRes=1.646377e-03
normRes=1.644032e-03
normRes=1.641716e-03
normRes=1.639429e-03
normRes=1.637172e-03
normRes=1.634944e-03
normRes=1.632747e-03
normRes=1.630579e-03
normRes=1.628441e-03
normRes=1.626333e-03
normRes=1.624255e-03
normRes=1.622206e-03
normRes=1.620188e-03
normRes=1.618199e-03
normRes=1.616240e-03
normRes=1.614310e-03
normRes=1.612409e-03
normRes=1.610536e-03
normRes=1.608693e-03
normRes=1.606877e-03
normRes=1.605090e-03
normRes=1.603330e-03
normRes=1.601597e-03
normRes=1.599890e-03
normRes=1.598210e-03
normRes=1.596555e-03
normRes=1.594926e-03
normRes=1.593321e-03
normRes=1.591740e-03
normRes=1.590183e-03
normRes=1.588648e-03
normRes=1.587136e-03
normRes=1.585645e-03
normRes=1.584175e-03
normRes=1.582725e-03
normRes=1.581295e-03
normRes=1.579883e-03
normRes=1.578489e-03
normRes=1.577112e-03
normRes=1.575751e-03
normRes=1.574406e-03
normRes=1.573075e-03
normRes=1.571759e-03
normRes=1.570455e-03
normRes=1.569163e-03
normRes=1.567883e-03
normRes=1.566613e-03
normRes=1.565353e-03
normRes=1.564101e-03
normRes=1.562857e-03
normRes=1.561620e-03
normRes=1.560389e-03
normRes=1.559163e-03
normRes=1.557942e-03
normRes=1.556723e-03
normRes=1.555507e-03
normRes=1.554293e-03
normRes=1.553079e-03
normRes=1.551865e-03
normRes=1.550650e-03
normRes=1.549433e-03
normRes=1.548213e-03
normRes=1.546989e-03
normRes=1.545761e-03
normRes=1.544528e-03
normRes=1.543289e-03
normRes=1.542043e-03
normRes=1.540789e-03
normRes=1.539526e-03
normRes=1.538255e-03
normRes=1.536973e-03
normRes=1.535681e-03
normRes=1.534377e-03
normRes=1.533062e-03
normRes=1.531733e-03
normRes=1.530391e-03
normRes=1.529036e-03
normRes=1.527665e-03
normRes=1.526280e-03
normRes=1.524879e-03
normRes=1.523461e-03
normRes=1.522027e-03
normRes=1.520576e-03
normRes=1.519106e-03
normRes=1.517619e-03
normRes=1.516113e-03
normRes=1.514588e-03
normRes=1.513044e-03
normRes=1.511480e-03
normRes=1.509895e-03
normRes=1.508291e-03
normRes=1.506666e-03
normRes=1.505021e-03
normRes=1.503354e-03
normRes=1.501666e-03
normRes=1.499957e-03
normRes=1.498227e-03
normRes=1.496474e-03
normRes=1.494701e-03
normRes=1.492905e-03
normRes=1.491088e-03
normRes=1.489249e-03
normRes=1.487389e-03
normRes=1.485507e-03
normRes=1.483604e-03
normRes=1.481679e-03
normRes=1.479733e-03
normRes=1.477766e-03
normRes=1.475778e-03
normRes=1.473770e-03
normRes=1.471741e-03
normRes=1.469692e-03
normRes=1.467623e-03
normRes=1.465535e-03
normRes=1.463427e-03
normRes=1.461301e-03
normRes=1.459157e-03
normRes=1.456994e-03
normRes=1.454814e-03
normRes=1.452617e-03
normRes=1.450404e-03
normRes=1.448174e-03
normRes=1.445929e-03
normRes=1.443669e-03
normRes=1.441394e-03
normRes=1.439105e-03
normRes=1.436803e-03
normRes=1.434489e-03
normRes=1.432162e-03
normRes=1.429824e-03
normRes=1.427476e-03
normRes=1.425117e-03
normRes=1.422749e-03
normRes=1.420372e-03
normRes=1.417987e-03
normRes=1.415595e-03
normRes=1.413196e-03
normRes=1.410792e-03
normRes=1.408382e-03
normRes=1.405968e-03
normRes=1.403551e-03
normRes=1.401131e-03
normRes=1.398709e-03
normRes=1.396286e-03
normRes=1.393862e-03
normRes=1.391439e-03
normRes=1.389017e-03
normRes=1.386596e-03
normRes=1.384179e-03
normRes=1.381764e-03
normRes=1.379355e-03
normRes=1.376950e-03
normRes=1.374551e-03
normRes=1.372158e-03
normRes=1.369773e-03
normRes=1.367396e-03
normRes=1.365028e-03
normRes=1.362669e-03
normRes=1.360321e-03
normRes=1.357984e-03
normRes=1.355658e-03
normRes=1.353345e-03
normRes=1.351045e-03
normRes=1.348758e-03
normRes=1.346486e-03
normRes=1.344229e-03
normRes=1.341988e-03
normRes=1.339763e-03
normRes=1.337555e-03
normRes=1.335365e-03
normRes=1.333192e-03
normRes=1.331038e-03
normRes=1.328902e-03
normRes=1.326787e-03
normRes=1.324691e-03
normRes=1.322615e-03
normRes=1.320561e-03
normRes=1.318527e-03
normRes=1.316516e-03
normRes=1.314526e-03
normRes=1.312558e-03
normRes=1.310613e-03
normRes=1.308691e-03
normRes=1.306792e-03
normRes=1.304916e-03
normRes=1.303063e-03
normRes=1.301234e-03
normRes=1.299429e-03
normRes=1.297648e-03
normRes=1.295891e-03
normRes=1.294158e-03
normRes=1.292449e-03
normRes=1.290764e-03
normRes=1.289103e-03
normRes=1.287466e-03
normRes=1.285853e-03
normRes=1.284264e-03
normRes=1.282698e-03
normRes=1.281156e-03
normRes=1.279638e-03
normRes=1.278142e-03
normRes=1.276669e-03
normRes=1.275220e-03
normRes=1.273792e-03
normRes=1.272386e-03
normRes=1.271003e-03
normRes=1.269640e-03
normRes=1.268299e-03
normRes=1.266978e-03
normRes=1.265678e-03
normRes=1.264397e-03
normRes=1.263135e-03
normRes=1.261892e-03
normRes=1.260668e-03
normRes=1.259461e-03
normRes=1.258272e-03
normRes=1.257099e-03
normRes=1.255942e-03
normRes=1.254801e-03
normRes=1.253675e-03
normRes=1.252563e-03
normRes=1.251465e-03
normRes=1.250380e-03
normRes=1.249307e-03
normRes=1.248247e-03
normRes=1.247197e-03
normRes=1.246158e-03
normRes=1.245128e-03
normRes=1.244107e-03
normRes=1.243095e-03
normRes=1.242091e-03
normRes=1.241093e-03
normRes=1.240102e-03
normRes=1.239116e-03
normRes=1.238135e-03
normRes=1.237158e-03
normRes=1.236185e-03
normRes=1.235214e-03
normRes=1.234245e-03
normRes=1.233278e-03
normRes=1.232311e-03
normRes=1.231344e-03
normRes=1.230376e-03
normRes=1.229407e-03
normRes=1.228435e-03
normRes=1.227461e-03
normRes=1.226483e-03
normRes=1.225501e-03
normRes=1.224514e-03
normRes=1.223521e-03
normRes=1.222523e-03
normRes=1.221518e-03
normRes=1.220505e-03
normRes=1.219485e-03
normRes=1.218456e-03
normRes=1.217418e-03
normRes=1.216371e-03
normRes=1.215314e-03
normRes=1.214246e-03
normRes=1.213167e-03
normRes=1.212076e-03
normRes=1.210973e-03
normRes=1.209858e-03
normRes=1.208730e-03
normRes=1.207589e-03
normRes=1.206433e-03
normRes=1.205264e-03
normRes=1.204081e-03
normRes=1.202882e-03
normRes=1.201669e-03
normRes=1.200440e-03
normRes=1.199196e-03
normRes=1.197936e-03
normRes=1.196659e-03
normRes=1.195367e-03
normRes=1.194058e-03
normRes=1.192732e-03
normRes=1.191390e-03
normRes=1.190030e-03
normRes=1.188654e-03
normRes=1.187260e-03
normRes=1.185850e-03
normRes=1.184422e-03
normRes=1.182977e-03
normRes=1.181515e-03
normRes=1.180036e-03
normRes=1.178539e-03
normRes=1.177026e-03
normRes=1.175496e-03
normRes=1.173949e-03
normRes=1.172385e-03
normRes=1.170805e-03
normRes=1.169208e-03
normRes=1.167595e-03
normRes=1.165967e-03
normRes=1.164323e-03
normRes=1.162663e-03
normRes=1.160988e-03
normRes=1.159299e-03
normRes=1.157595e-03
normRes=1.155876e-03
normRes=1.154144e-03
normRes=1.152398e-03
normRes=1.150640e-03
normRes=1.148868e-03
normRes=1.147085e-03
normRes=1.145289e-03
normRes=1.143482e-03
normRes=1.141664e-03
normRes=1.139836e-03
normRes=1.137998e-03
normRes=1.136150e-03
normRes=1.134293e-03
normRes=1.132428e-03
normRes=1.130555e-03
normRes=1.128675e-03
normRes=1.126787e-03
normRes=1.124894e-03
normRes=1.122995e-03
normRes=1.121091e-03
normRes=1.119182e-03
normRes=1.117269e-03
normRes=1.115353e-03
normRes=1.113435e-03
normRes=1.111514e-03
normRes=1.109591e-03
normRes=1.107668e-03
normRes=1.105745e-03
normRes=1.103822e-03
normRes=1.101900e-03
normRes=1.099980e-03
normRes=1.098062e-03
normRes=1.096146e-03
normRes=1.094234e-03
normRes=1.092327e-03
normRes=1.090424e-03
normRes=1.088526e-03
normRes=1.086634e-03
normRes=1.084749e-03
normRes=1.082871e-03
normRes=1.081000e-03
normRes=1.079138e-03
normRes=1.077285e-03
normRes=1.075441e-03
normRes=1.073607e-03
normRes=1.071783e-03
normRes=1.069971e-03
normRes=1.068170e-03
normRes=1.066381e-03
normRes=1.064604e-03
normRes=1.062841e-03
normRes=1.061091e-03
normRes=1.059354e-03
normRes=1.057632e-03
normRes=1.055925e-03
normRes=1.054233e-03
normRes=1.052557e-03
normRes=1.050896e-03
normRes=1.049252e-03
normRes=1.047624e-03
normRes=1.046014e-03
normRes=1.044420e-03
normRes=1.042844e-03
normRes=1.041285e-03
normRes=1.039745e-03
normRes=1.038222e-03
normRes=1.036718e-03
normRes=1.035232e-03
normRes=1.033765e-03
normRes=1.032317e-03
normRes=1.030888e-03
normRes=1.029478e-03
normRes=1.028086e-03
normRes=1.026714e-03
normRes=1.025361e-03
normRes=1.024027e-03
normRes=1.022712e-03
normRes=1.021416e-03
normRes=1.020140e-03
normRes=1.018882e-03
normRes=1.017642e-03
normRes=1.016422e-03
normRes=1.015220e-03
normRes=1.014036e-03
normRes=1.012871e-03
normRes=1.011723e-03
normRes=1.010593e-03
normRes=1.009481e-03
normRes=1.008386e-03
normRes=1.007307e-03
normRes=1.006246e-03
normRes=1.005200e-03
normRes=1.004171e-03
normRes=1.003157e-03
normRes=1.002159e-03
normRes=1.001175e-03
normRes=1.000206e-03
normRes=9.992507e-04
normRes=9.983092e-04
normRes=9.973808e-04
normRes=9.964652e-04
normRes=9.955618e-04
normRes=9.946702e-04
normRes=9.937900e-04
normRes=9.929205e-04
normRes=9.920613e-04
normRes=9.912119e-04
normRes=9.903718e-04
normRes=9.895403e-04
normRes=9.887171e-04
normRes=9.879015e-04
normRes=9.870930e-04
normRes=9.862911e-04
normRes=9.854952e-04
normRes=9.847046e-04
normRes=9.839190e-04
normRes=9.831376e-04
normRes=9.823600e-04
normRes=9.815856e-04
normRes=9.808138e-04
normRes=9.800440e-04
normRes=9.792757e-04
normRes=9.785083e-04
normRes=9.777413e-04
normRes=9.769742e-04
normRes=9.762062e-04
normRes=9.754370e-04
normRes=9.746660e-04
normRes=9.738926e-04
normRes=9.731164e-04
normRes=9.723367e-04
normRes=9.715532e-04
normRes=9.707652e-04
normRes=9.699724e-04
normRes=9.691741e-04
normRes=9.683700e-04
normRes=9.675596e-04
normRes=9.667424e-04
normRes=9.659180e-04
normRes=9.650859e-04
normRes=9.642458e-04
normRes=9.633972e-04
normRes=9.625397e-04
normRes=9.616730e-04
normRes=9.607967e-04
normRes=9.599105e-04
normRes=9.590140e-04
normRes=9.581068e-04
normRes=9.571887e-04
normRes=9.562595e-04
normRes=9.553187e-04
normRes=9.543662e-04
normRes=9.534018e-04
normRes=9.524251e-04
normRes=9.514360e-04
normRes=9.504343e-04
normRes=9.494198e-04
normRes=9.483923e-04
normRes=9.473518e-04
normRes=9.462980e-04
normRes=9.452309e-04
normRes=9.441504e-04
normRes=9.430563e-04
normRes=9.419487e-04
normRes=9.408276e-04
normRes=9.396928e-04
normRes=9.385443e-04
normRes=9.373823e-04
normRes=9.362067e-04
normRes=9.350175e-04
normRes=9.338149e-04
normRes=9.325988e-04
normRes=9.313695e-04
normRes=9.301269e-04
normRes=9.288713e-04
normRes=9.276028e-04
normRes=9.263215e-04
normRes=9.250277e-04
normRes=9.237214e-04
normRes=9.224030e-04
normRes=9.210726e-04
normRes=9.197304e-04
normRes=9.183768e-04
normRes=9.170120e-04
normRes=9.156363e-04
normRes=9.142499e-04
normRes=9.128532e-04
normRes=9.114465e-04
normRes=9.100301e-04
normRes=9.086044e-04
normRes=9.071697e-04
normRes=9.057264e-04
normRes=9.042749e-04
normRes=9.028155e-04
normRes=9.013487e-04
normRes=8.998748e-04
normRes=8.983943e-04
normRes=8.969076e-04
normRes=8.954152e-04
normRes=8.939174e-04
normRes=8.924148e-04
normRes=8.909077e-04
normRes=8.893967e-04
normRes=8.878822e-04
normRes=8.863646e-04
normRes=8.848446e-04
normRes=8.833225e-04
normRes=8.817988e-04
normRes=8.802740e-04
normRes=8.787486e-04
normRes=8.772231e-04
normRes=8.756980e-04
normRes=8.741737e-04
normRes=8.726509e-04
normRes=8.711299e-04
normRes=8.696112e-04
normRes=8.680954e-04
normRes=8.665830e-04
normRes=8.650743e-04
normRes=8.635700e-04
normRes=8.620704e-04
normRes=8.605761e-04
normRes=8.590875e-04
normRes=8.576051e-04
normRes=8.561293e-04
normRes=8.546606e-04
normRes=8.531994e-04
normRes=8.517462e-04
normRes=8.503014e-04
normRes=8.488653e-04
normRes=8.474385e-04
normRes=8.460213e-04
normRes=8.446141e-04
normRes=8.432172e-04
normRes=8.418311e-04
normRes=8.404561e-04
normRes=8.390925e-04
normRes=8.377406e-04
normRes=8.364008e-04
normRes=8.350734e-04
normRes=8.337586e-04
normRes=8.324568e-04
normRes=8.311682e-04
normRes=8.298930e-04
normRes=8.286314e-04
normRes=8.273837e-04
normRes=8.261501e-04
normRes=8.249308e-04
normRes=8.237258e-04
normRes=8.225355e-04
normRes=8.213598e-04
normRes=8.201989e-04
normRes=8.190530e-04
normRes=8.179220e-04
normRes=8.168062e-04
normRes=8.157054e-04
normRes=8.146197e-04
normRes=8.135493e-04
normRes=8.124939e-04
normRes=8.114537e-04
normRes=8.104286e-04
normRes=8.094185e-04
normRes=8.084234e-04
normRes=8.074432e-04
normRes=8.064778e-04
normRes=8.055270e-04
normRes=8.045907e-04
normRes=8.036688e-04
normRes=8.027611e-04
normRes=8.018674e-04
normRes=8.009876e-04
normRes=8.001213e-04
normRes=7.992684e-04
normRes=7.984286e-04
normRes=7.976018e-04
normRes=7.967875e-04
normRes=7.959856e-04
normRes=7.951957e-04
normRes=7.944175e-04
normRes=7.936507e-04
normRes=7.928950e-04
normRes=7.921501e-04
normRes=7.914155e-04
normRes=7.906909e-04
normRes=7.899760e-04
normRes=7.892704e-04
normRes=7.885737e-04
normRes=7.878854e-04
normRes=7.872052e-04
normRes=7.865328e-04
normRes=7.858675e-04
normRes=7.852091e-04
normRes=7.845572e-04
normRes=7.839112e-04
normRes=7.832707e-04
normRes=7.826354e-04
normRes=7.820047e-04
normRes=7.813782e-04
normRes=7.807555e-04
normRes=7.801362e-04
normRes=7.795197e-04
normRes=7.789056e-04
normRes=7.782935e-04
normRes=7.776830e-04
normRes=7.770735e-04
normRes=7.764647e-04
normRes=7.758561e-04
normRes=7.752473e-04
normRes=7.746378e-04
normRes=7.740271e-04
normRes=7.734150e-04
normRes=7.728009e-04
normRes=7.721844e-04
normRes=7.715652e-04
normRes=7.709428e-04
normRes=7.703168e-04
normRes=7.696869e-04
normRes=7.690526e-04
normRes=7.684135e-04
normRes=7.677694e-04
normRes=7.671198e-04
normRes=7.664645e-04
normRes=7.658030e-04
normRes=7.651350e-04
normRes=7.644603e-04
normRes=7.637785e-04
normRes=7.630892e-04
normRes=7.623923e-04
normRes=7.616875e-04
normRes=7.609744e-04
normRes=7.602529e-04
normRes=7.595226e-04
normRes=7.587835e-04
normRes=7.580351e-04
normRes=7.572774e-04
normRes=7.565102e-04
normRes=7.557332e-04
normRes=7.549464e-04
normRes=7.541495e-04
normRes=7.533424e-04
normRes=7.525251e-04
normRes=7.516973e-04
normRes=7.508590e-04
normRes=7.500101e-04
normRes=7.491505e-04
normRes=7.482803e-04
normRes=7.473992e-04
normRes=7.465074e-04
normRes=7.456047e-04
normRes=7.446912e-04
normRes=7.437670e-04
normRes=7.428319e-04
normRes=7.418861e-04
normRes=7.409297e-04
normRes=7.399626e-04
normRes=7.389849e-04
normRes=7.379968e-04
normRes=7.369984e-04
normRes=7.359897e-04
normRes=7.349709e-04
normRes=7.339422e-04
normRes=7.329037e-04
normRes=7.318555e-04
normRes=7.307979e-04
normRes=7.297310e-04
normRes=7.286550e-04
normRes=7.275702e-04
normRes=7.264768e-04
normRes=7.253749e-04
normRes=7.242649e-04
normRes=7.231470e-04
normRes=7.220215e-04
normRes=7.208887e-04
normRes=7.197487e-04
normRes=7.186020e-04
normRes=7.174488e-04
normRes=7.162894e-04
normRes=7.151242e-04
normRes=7.139535e-04
normRes=7.127776e-04
normRes=7.115968e-04
normRes=7.104115e-04
normRes=7.092220e-04
normRes=7.080288e-04
normRes=7.068321e-04
normRes=7.056324e-04
normRes=7.044299e-04
normRes=7.032251e-04
normRes=7.020184e-04
normRes=7.008101e-04
normRes=6.996007e-04
normRes=6.983904e-04
normRes=6.971798e-04
normRes=6.959691e-04
normRes=6.947588e-04
normRes=6.935493e-04
normRes=6.923409e-04
normRes=6.911341e-04
normRes=6.899293e-04
normRes=6.887268e-04
normRes=6.875270e-04
normRes=6.863302e-04
normRes=6.851370e-04
normRes=6.839477e-04
normRes=6.827625e-04
normRes=6.815820e-04
normRes=6.804065e-04
normRes=6.792363e-04
normRes=6.780718e-04
normRes=6.769133e-04
normRes=6.757612e-04
normRes=6.746158e-04
normRes=6.734775e-04
normRes=6.723465e-04
normRes=6.712232e-04
normRes=6.701079e-04
normRes=6.690009e-04
normRes=6.679025e-04
normRes=6.668129e-04
normRes=6.657324e-04
normRes=6.646613e-04
normRes=6.635998e-04
normRes=6.625482e-04
normRes=6.615067e-04
normRes=6.604755e-04
normRes=6.594547e-04
normRes=6.584447e-04
normRes=6.574456e-04
normRes=6.564575e-04
normRes=6.554805e-04
normRes=6.545150e-04
normRes=6.535608e-04
normRes=6.526183e-04
normRes=6.516875e-04
normRes=6.507684e-04
normRes=6.498612e-04
normRes=6.489658e-04
normRes=6.480825e-04
normRes=6.472111e-04
normRes=6.463518e-04
normRes=6.455045e-04
normRes=6.446692e-04
normRes=6.438459e-04
normRes=6.430346e-04
normRes=6.422352e-04
normRes=6.414477e-04
normRes=6.406720e-04
normRes=6.399079e-04
normRes=6.391555e-04
normRes=6.384146e-04
normRes=6.376851e-04
normRes=6.369668e-04
normRes=6.362596e-04
normRes=6.355634e-04
normRes=6.348779e-04
normRes=6.342030e-04
normRes=6.335385e-04
normRes=6.328841e-04
normRes=6.322398e-04
normRes=6.316051e-04
normRes=6.309800e-04
normRes=6.303641e-04
normRes=6.297573e-04
normRes=6.291591e-04
normRes=6.285695e-04
normRes=6.279880e-04
normRes=6.274145e-04
normRes=6.268485e-04
normRes=6.262898e-04
normRes=6.257382e-04
normRes=6.251932e-04
normRes=6.246545e-04
normRes=6.241219e-04
normRes=6.235950e-04
normRes=6.230735e-04
normRes=6.225570e-04
normRes=6.220451e-04
normRes=6.215376e-04
normRes=6.210341e-04
normRes=6.205342e-04
normRes=6.200376e-04
normRes=6.195440e-04
normRes=6.190529e-04
normRes=6.185640e-04
normRes=6.180770e-04
normRes=6.175915e-04
normRes=6.171071e-04
normRes=6.166235e-04
normRes=6.161404e-04
normRes=6.156574e-04
normRes=6.151741e-04
normRes=6.146902e-04
normRes=6.142054e-04
normRes=6.137193e-04
normRes=6.132316e-04
normRes=6.127420e-04
normRes=6.122501e-04
normRes=6.117556e-04
normRes=6.112582e-04
normRes=6.107577e-04
normRes=6.102536e-04
normRes=6.097457e-04
normRes=6.092337e-04
normRes=6.087173e-04
normRes=6.081963e-04
normRes=6.076704e-04
normRes=6.071393e-04
normRes=6.066027e-04
normRes=6.060605e-04
normRes=6.055124e-04
normRes=6.049581e-04
normRes=6.043975e-04
normRes=6.038303e-04
normRes=6.032564e-04
normRes=6.026755e-04
normRes=6.020875e-04
normRes=6.014922e-04
normRes=6.008895e-04
normRes=6.002791e-04
normRes=5.996611e-04
normRes=5.990351e-04
normRes=5.984011e-04
normRes=5.977591e-04
normRes=5.971088e-04
normRes=5.964503e-04
normRes=5.957834e-04
normRes=5.951081e-04
normRes=5.944243e-04
normRes=5.937320e-04
normRes=5.930312e-04
normRes=5.923218e-04
normRes=5.916038e-04
normRes=5.908772e-04
normRes=5.901421e-04
normRes=5.893984e-04
normRes=5.886461e-04
normRes=5.878854e-04
normRes=5.871163e-04
normRes=5.863389e-04
normRes=5.855531e-04
normRes=5.847592e-04
normRes=5.839572e-04
normRes=5.831471e-04
normRes=5.823292e-04
normRes=5.815035e-04
normRes=5.806702e-04
normRes=5.798295e-04
normRes=5.789814e-04
normRes=5.781261e-04
normRes=5.772639e-04
normRes=5.763948e-04
normRes=5.755191e-04
normRes=5.746369e-04
normRes=5.737486e-04
normRes=5.728542e-04
normRes=5.719541e-04
normRes=5.710483e-04
normRes=5.701373e-04
normRes=5.692211e-04
normRes=5.683001e-04
normRes=5.673745e-04
normRes=5.664445e-04
normRes=5.655105e-04
normRes=5.645727e-04
normRes=5.636314e-04
normRes=5.626868e-04
normRes=5.617392e-04
normRes=5.607890e-04
normRes=5.598364e-04
normRes=5.588817e-04
normRes=5.579252e-04
normRes=5.569673e-04
normRes=5.560081e-04
normRes=5.550481e-04
normRes=5.540875e-04
normRes=5.531266e-04
normRes=5.521658e-04
normRes=5.512054e-04
normRes=5.502456e-04
normRes=5.492868e-04
normRes=5.483293e-04
normRes=5.473734e-04
normRes=5.464194e-04
normRes=5.454676e-04
normRes=5.445184e-04
normRes=5.435719e-04
normRes=5.426286e-04
normRes=5.416887e-04
normRes=5.407525e-04
normRes=5.398203e-04
normRes=5.388924e-04
normRes=5.379691e-04
normRes=5.370506e-04
normRes=5.361372e-04
normRes=5.352292e-04
normRes=5.343269e-04
normRes=5.334304e-04
normRes=5.325401e-04
normRes=5.316562e-04
normRes=5.307789e-04
normRes=5.299084e-04
normRes=5.290450e-04
normRes=5.281889e-04
normRes=5.273402e-04
normRes=5.264992e-04
normRes=5.256661e-04
normRes=5.248410e-04
normRes=5.240242e-04
normRes=5.232156e-04
normRes=5.224157e-04
normRes=5.216243e-04
normRes=5.208418e-04
normRes=5.200681e-04
normRes=5.193035e-04
normRes=5.185480e-04
normRes=5.178017e-04
normRes=5.170647e-04
normRes=5.163370e-04
normRes=5.156188e-04
normRes=5.149100e-04
normRes=5.142107e-04
normRes=5.135210e-04
normRes=5.128407e-04
normRes=5.121701e-04
normRes=5.115089e-04
normRes=5.108573e-04
normRes=5.102152e-04
normRes=5.095825e-04
normRes=5.089593e-04
normRes=5.083454e-04
normRes=5.077408e-04
normRes=5.071454e-04
normRes=5.065590e-04
normRes=5.059817e-04
normRes=5.054133e-04
normRes=5.048537e-04
normRes=5.043028e-04
normRes=5.037603e-04
normRes=5.032262e-04
normRes=5.027004e-04
normRes=5.021826e-04
normRes=5.016726e-04
normRes=5.011704e-04
normRes=5.006757e-04
normRes=5.001882e-04
normRes=4.997079e-04
normRes=4.992345e-04
normRes=4.987678e-04
normRes=4.983075e-04
normRes=4.978534e-04
normRes=4.974054e-04
normRes=4.969630e-04
normRes=4.965262e-04
normRes=4.960947e-04
normRes=4.956681e-04
normRes=4.952463e-04
normRes=4.948289e-04
normRes=4.944158e-04
normRes=4.940066e-04
normRes=4.936010e-04
normRes=4.931989e-04
normRes=4.927998e-04
normRes=4.924036e-04
normRes=4.920100e-04
normRes=4.916186e-04
normRes=4.912292e-04
normRes=4.908415e-04
normRes=4.904552e-04
normRes=4.900701e-04
normRes=4.896858e-04
normRes=4.893021e-04
normRes=4.889187e-04
normRes=4.885354e-04
normRes=4.881518e-04
normRes=4.877676e-04
normRes=4.873827e-04
normRes=4.869967e-04
normRes=4.866094e-04
normRes=4.862205e-04
normRes=4.858297e-04
normRes=4.854369e-04
normRes=4.850417e-04
normRes=4.846439e-04
normRes=4.842433e-04
normRes=4.838396e-04
normRes=4.834326e-04
normRes=4.830222e-04
normRes=4.826079e-04
normRes=4.821898e-04
normRes=4.817675e-04
normRes=4.813408e-04
normRes=4.809096e-04
normRes=4.804737e-04
normRes=4.800329e-04
normRes=4.795870e-04
normRes=4.791359e-04
normRes=4.786794e-04
normRes=4.782174e-04
normRes=4.777496e-04
normRes=4.772761e-04
normRes=4.767966e-04
normRes=4.763111e-04
normRes=4.758194e-04
normRes=4.753214e-04
normRes=4.748170e-04
normRes=4.743063e-04
normRes=4.737890e-04
normRes=4.732651e-04
normRes=4.727346e-04
normRes=4.721974e-04
normRes=4.716535e-04
normRes=4.711028e-04
normRes=4.705453e-04
normRes=4.699810e-04
normRes=4.694099e-04
normRes=4.688319e-04
normRes=4.682472e-04
normRes=4.676557e-04
normRes=4.670575e-04
normRes=4.664525e-04
normRes=4.658409e-04
normRes=4.652226e-04
normRes=4.645978e-04
normRes=4.639665e-04
normRes=4.633287e-04
normRes=4.626847e-04
normRes=4.620344e-04
normRes=4.613780e-04
normRes=4.607155e-04
normRes=4.600471e-04
normRes=4.593730e-04
normRes=4.586931e-04
normRes=4.580078e-04
normRes=4.573170e-04
normRes=4.566211e-04
normRes=4.559200e-04
normRes=4.552141e-04
normRes=4.545034e-04
normRes=4.537882e-04
normRes=4.530685e-04
normRes=4.523447e-04
normRes=4.516168e-04
normRes=4.508852e-04
normRes=4.501499e-04
normRes=4.494112e-04
normRes=4.486694e-04
normRes=4.479245e-04
normRes=4.471769e-04
normRes=4.464268e-04
normRes=4.456744e-04
normRes=4.449199e-04
normRes=4.441635e-04
normRes=4.434055e-04
normRes=4.426462e-04
normRes=4.418857e-04
normRes=4.411243e-04
normRes=4.403623e-04
normRes=4.395999e-04
normRes=4.388373e-04
normRes=4.380748e-04
normRes=4.373126e-04
normRes=4.365510e-04
normRes=4.357902e-04
normRes=4.350305e-04
normRes=4.342721e-04
normRes=4.335153e-04
normRes=4.327603e-04
normRes=4.320073e-04
normRes=4.312566e-04
normRes=4.305084e-04
normRes=4.297630e-04
normRes=4.290206e-04
normRes=4.282813e-04
normRes=4.275456e-04
normRes=4.268135e-04
normRes=4.260853e-04
normRes=4.253611e-04
normRes=4.246413e-04
normRes=4.239260e-04
normRes=4.232154e-04
normRes=4.225098e-04
normRes=4.218092e-04
normRes=4.211139e-04
normRes=4.204241e-04
normRes=4.197399e-04
normRes=4.190615e-04
normRes=4.183891e-04
normRes=4.177228e-04
normRes=4.170628e-04
normRes=4.164092e-04
normRes=4.157621e-04
normRes=4.151217e-04
normRes=4.144881e-04
normRes=4.138613e-04
normRes=4.132415e-04
normRes=4.126289e-04
normRes=4.120234e-04
normRes=4.114251e-04
normRes=4.108342e-04
normRes=4.102506e-04
normRes=4.096745e-04
normRes=4.091059e-04
normRes=4.085447e-04
normRes=4.079912e-04
normRes=4.074452e-04
normRes=4.069067e-04
normRes=4.063758e-04
normRes=4.058525e-04
normRes=4.053368e-04
normRes=4.048286e-04
normRes=4.043279e-04
normRes=4.038346e-04
normRes=4.033488e-04
normRes=4.028703e-04
normRes=4.023991e-04
normRes=4.019351e-04
normRes=4.014782e-04
normRes=4.010284e-04
normRes=4.005856e-04
normRes=4.001496e-04
normRes=3.997203e-04
normRes=3.992977e-04
normRes=3.988815e-04
normRes=3.984717e-04
normRes=3.980682e-04
normRes=3.976707e-04
normRes=3.972791e-04
normRes=3.968933e-04
normRes=3.965132e-04
normRes=3.961384e-04
normRes=3.957690e-04
normRes=3.954046e-04
normRes=3.950452e-04
normRes=3.946904e-04
normRes=3.943402e-04
normRes=3.939943e-04
normRes=3.936526e-04
normRes=3.933147e-04
normRes=3.929806e-04
normRes=3.926500e-04
normRes=3.923227e-04
normRes=3.919985e-04
normRes=3.916772e-04
normRes=3.913585e-04
normRes=3.910422e-04
normRes=3.907282e-04
normRes=3.904161e-04
normRes=3.901058e-04
normRes=3.897970e-04
normRes=3.894895e-04
normRes=3.891831e-04
normRes=3.888776e-04
normRes=3.885728e-04
normRes=3.882683e-04
normRes=3.879641e-04
normRes=3.876598e-04
normRes=3.873553e-04
normRes=3.870503e-04
normRes=3.867446e-04
normRes=3.864381e-04
normRes=3.861305e-04
normRes=3.858216e-04
normRes=3.855112e-04
normRes=3.851991e-04
normRes=3.848850e-04
normRes=3.845689e-04
normRes=3.842506e-04
normRes=3.839297e-04
normRes=3.836062e-04
normRes=3.832799e-04
normRes=3.829506e-04
normRes=3.826181e-04
normRes=3.822823e-04
normRes=3.819431e-04
normRes=3.816002e-04
normRes=3.812535e-04
normRes=3.809029e-04
normRes=3.805483e-04
normRes=3.801895e-04
normRes=3.798263e-04
normRes=3.794588e-04
normRes=3.790867e-04
normRes=3.787100e-04
normRes=3.783286e-04
normRes=3.779424e-04
normRes=3.775512e-04
normRes=3.771551e-04
normRes=3.767538e-04
normRes=3.763475e-04
normRes=3.759360e-04
normRes=3.755193e-04
normRes=3.750972e-04
normRes=3.746699e-04
normRes=3.742372e-04
normRes=3.737991e-04
normRes=3.733557e-04
normRes=3.729068e-04
normRes=3.724526e-04
normRes=3.719929e-04
normRes=3.715278e-04
normRes=3.710574e-04
normRes=3.705816e-04
normRes=3.701005e-04
normRes=3.696141e-04
normRes=3.691224e-04
normRes=3.686256e-04
normRes=3.681236e-04
normRes=3.676165e-04
normRes=3.671045e-04
normRes=3.665874e-04
normRes=3.660656e-04
normRes=3.655389e-04
normRes=3.650076e-04
normRes=3.644717e-04
normRes=3.639314e-04
normRes=3.633867e-04
normRes=3.628377e-04
normRes=3.622846e-04
normRes=3.617275e-04
normRes=3.611665e-04
normRes=3.606018e-04
normRes=3.600335e-04
normRes=3.594617e-04
normRes=3.588866e-04
normRes=3.583084e-04
normRes=3.577272e-04
normRes=3.571432e-04
normRes=3.565564e-04
normRes=3.559672e-04
normRes=3.553757e-04
normRes=3.547820e-04
normRes=3.541863e-04
normRes=3.535888e-04
normRes=3.529897e-04
normRes=3.523892e-04
normRes=3.517874e-04
normRes=3.511846e-04
normRes=3.505809e-04
normRes=3.499765e-04
normRes=3.493717e-04
normRes=3.487665e-04
normRes=3.481613e-04
normRes=3.475562e-04
normRes=3.469514e-04
normRes=3.463471e-04
normRes=3.457434e-04
normRes=3.451407e-04
normRes=3.445390e-04
normRes=3.439386e-04
normRes=3.433397e-04
normRes=3.427424e-04
normRes=3.421470e-04
normRes=3.415536e-04
normRes=3.409625e-04
normRes=3.403737e-04
normRes=3.397875e-04
normRes=3.392041e-04
normRes=3.386237e-04
normRes=3.380463e-04
normRes=3.374723e-04
normRes=3.369016e-04
normRes=3.363346e-04
normRes=3.357714e-04
normRes=3.352121e-04
normRes=3.346569e-04
normRes=3.341059e-04
normRes=3.335593e-04
normRes=3.330171e-04
normRes=3.324796e-04
normRes=3.319469e-04
normRes=3.314190e-04
normRes=3.308961e-04
normRes=3.303783e-04
normRes=3.298658e-04
normRes=3.293585e-04
normRes=3.288566e-04
normRes=3.283603e-04
normRes=3.278694e-04
normRes=3.273843e-04
normRes=3.269048e-04
normRes=3.264311e-04
normRes=3.259632e-04
normRes=3.255011e-04
normRes=3.250450e-04
normRes=3.245948e-04
normRes=3.241506e-04
normRes=3.237124e-04
normRes=3.232802e-04
normRes=3.228540e-04
normRes=3.224338e-04
normRes=3.220196e-04
normRes=3.216114e-04
normRes=3.212092e-04
normRes=3.208129e-04
normRes=3.204226e-04
normRes=3.200381e-04
normRes=3.196594e-04
normRes=3.192865e-04
normRes=3.189193e-04
normRes=3.185578e-04
normRes=3.182019e-04
normRes=3.178514e-04
normRes=3.175064e-04
normRes=3.171667e-04
normRes=3.168323e-04
normRes=3.165030e-04
normRes=3.161787e-04
normRes=3.158593e-04
normRes=3.155447e-04
normRes=3.152348e-04
normRes=3.149295e-04
normRes=3.146286e-04
normRes=3.143320e-04
normRes=3.140396e-04
normRes=3.137511e-04
normRes=3.134666e-04
normRes=3.131857e-04
normRes=3.129084e-04
normRes=3.126345e-04
normRes=3.123639e-04
normRes=3.120964e-04
normRes=3.118317e-04
normRes=3.115699e-04
normRes=3.113106e-04
normRes=3.110537e-04
normRes=3.107991e-04
normRes=3.105465e-04
normRes=3.102959e-04
normRes=3.100469e-04
normRes=3.097995e-04
normRes=3.095535e-04
normRes=3.093087e-04
normRes=3.090648e-04
normRes=3.088218e-04
normRes=3.085795e-04
normRes=3.083376e-04
normRes=3.080960e-04
normRes=3.078545e-04
normRes=3.076130e-04
normRes=3.073713e-04
normRes=3.071292e-04
normRes=3.068865e-04
normRes=3.066431e-04
normRes=3.063988e-04
normRes=3.061534e-04
normRes=3.059068e-04
normRes=3.056588e-04
normRes=3.054093e-04
normRes=3.051581e-04
normRes=3.049051e-04
normRes=3.046501e-04
normRes=3.043930e-04
normRes=3.041336e-04
normRes=3.038717e-04
normRes=3.036074e-04
normRes=3.033404e-04
normRes=3.030706e-04
normRes=3.027979e-04
normRes=3.025222e-04
normRes=3.022434e-04
normRes=3.019614e-04
normRes=3.016760e-04
normRes=3.013871e-04
normRes=3.010948e-04
normRes=3.007988e-04
normRes=3.004992e-04
normRes=3.001958e-04
normRes=2.998885e-04
normRes=2.995773e-04
normRes=2.992622e-04
normRes=2.989430e-04
normRes=2.986198e-04
normRes=2.982924e-04
normRes=2.979609e-04
normRes=2.976252e-04
normRes=2.972853e-04
normRes=2.969411e-04
normRes=2.965926e-04
normRes=2.962399e-04
normRes=2.958829e-04
normRes=2.955215e-04
normRes=2.951559e-04
normRes=2.947861e-04
normRes=2.944119e-04
normRes=2.940335e-04
normRes=2.936509e-04
normRes=2.932641e-04
normRes=2.928731e-04
normRes=2.924781e-04
normRes=2.920789e-04
normRes=2.916758e-04
normRes=2.912686e-04
normRes=2.908576e-04
normRes=2.904427e-04
normRes=2.900241e-04
normRes=2.896017e-04
normRes=2.891758e-04
normRes=2.887463e-04
normRes=2.883133e-04
normRes=2.878770e-04
normRes=2.874375e-04
normRes=2.869947e-04
normRes=2.865490e-04
normRes=2.861003e-04
normRes=2.856487e-04
normRes=2.851944e-04
normRes=2.847376e-04
normRes=2.842782e-04
normRes=2.838165e-04
normRes=2.833526e-04
normRes=2.828866e-04
normRes=2.824186e-04
normRes=2.819488e-04
normRes=2.814773e-04
normRes=2.810043e-04
normRes=2.805299e-04
normRes=2.800542e-04
normRes=2.795774e-04
normRes=2.790997e-04
normRes=2.786211e-04
normRes=2.781419e-04
normRes=2.776622e-04
normRes=2.771821e-04
normRes=2.767018e-04
normRes=2.762215e-04
normRes=2.757413e-04
normRes=2.752614e-04
normRes=2.747819e-04
normRes=2.743029e-04
normRes=2.738247e-04
normRes=2.733474e-04
normRes=2.728711e-04
normRes=2.723960e-04
normRes=2.719223e-04
normRes=2.714500e-04
normRes=2.709794e-04
normRes=2.705106e-04
normRes=2.700437e-04
normRes=2.695789e-04
normRes=2.691163e-04
normRes=2.686561e-04
normRes=2.681984e-04
normRes=2.677433e-04
normRes=2.672910e-04
normRes=2.668416e-04
normRes=2.663951e-04
normRes=2.659519e-04
normRes=2.655118e-04
normRes=2.650752e-04
normRes=2.646420e-04
normRes=2.642124e-04
normRes=2.637866e-04
normRes=2.633645e-04
normRes=2.629463e-04
normRes=2.625321e-04
normRes=2.621219e-04
normRes=2.617159e-04
normRes=2.613141e-04
normRes=2.609166e-04
normRes=2.605235e-04
normRes=2.601348e-04
normRes=2.597506e-04
normRes=2.593709e-04
normRes=2.589958e-04
normRes=2.586254e-04
normRes=2.582596e-04
normRes=2.578984e-04
normRes=2.575421e-04
normRes=2.571904e-04
normRes=2.568435e-04
normRes=2.565014e-04
normRes=2.561640e-04
normRes=2.558314e-04
normRes=2.555036e-04
normRes=2.551806e-04
normRes=2.548622e-04
normRes=2.545486e-04
normRes=2.542397e-04
normRes=2.539354e-04
normRes=2.536357e-04
normRes=2.533407e-04
normRes=2.530501e-04
normRes=2.527640e-04
normRes=2.524824e-04
normRes=2.522050e-04
normRes=2.519320e-04
normRes=2.516632e-04
normRes=2.513985e-04
normRes=2.511379e-04
normRes=2.508813e-04
normRes=2.506286e-04
normRes=2.503796e-04
normRes=2.501344e-04
normRes=2.498927e-04
normRes=2.496546e-04
normRes=2.494198e-04
normRes=2.491883e-04
normRes=2.489600e-04
normRes=2.487347e-04
normRes=2.485123e-04
normRes=2.482928e-04
normRes=2.480759e-04
normRes=2.478616e-04
normRes=2.476497e-04
normRes=2.474401e-04
normRes=2.472327e-04
normRes=2.470273e-04
normRes=2.468238e-04
normRes=2.466220e-04
normRes=2.464219e-04
normRes=2.462232e-04
normRes=2.460259e-04
normRes=2.458298e-04
normRes=2.456347e-04
normRes=2.454405e-04
normRes=2.452471e-04
normRes=2.450544e-04
normRes=2.448621e-04
normRes=2.446702e-04
normRes=2.444785e-04
normRes=2.442869e-04
normRes=2.440952e-04
normRes=2.439033e-04
normRes=2.437111e-04
normRes=2.435184e-04
normRes=2.433251e-04
normRes=2.431311e-04
normRes=2.429362e-04
normRes=2.427403e-04
normRes=2.425432e-04
normRes=2.423450e-04
normRes=2.421454e-04
normRes=2.419443e-04
normRes=2.417416e-04
normRes=2.415372e-04
normRes=2.413309e-04
normRes=2.411228e-04
normRes=2.409126e-04
normRes=2.407003e-04
normRes=2.404858e-04
normRes=2.402690e-04
normRes=2.400497e-04
normRes=2.398279e-04
normRes=2.396036e-04
normRes=2.393766e-04
normRes=2.391469e-04
normRes=2.389143e-04
normRes=2.386789e-04
normRes=2.384405e-04
normRes=2.381991e-04
normRes=2.379547e-04
normRes=2.377072e-04
normRes=2.374565e-04
normRes=2.372026e-04
normRes=2.369454e-04
normRes=2.366850e-04
normRes=2.364213e-04
normRes=2.361543e-04
normRes=2.358838e-04
normRes=2.356100e-04
normRes=2.353329e-04
normRes=2.350523e-04
normRes=2.347683e-04
normRes=2.344809e-04
normRes=2.341901e-04
normRes=2.338960e-04
normRes=2.335984e-04
normRes=2.332975e-04
normRes=2.329932e-04
normRes=2.326856e-04
normRes=2.323747e-04
normRes=2.320605e-04
normRes=2.317432e-04
normRes=2.314226e-04
normRes=2.310989e-04
normRes=2.307721e-04
normRes=2.304423e-04
normRes=2.301095e-04
normRes=2.297738e-04
normRes=2.294352e-04
normRes=2.290938e-04
normRes=2.287497e-04
normRes=2.284030e-04
normRes=2.280536e-04
normRes=2.277018e-04
normRes=2.273476e-04
normRes=2.269911e-04
normRes=2.266323e-04
normRes=2.262714e-04
normRes=2.259084e-04
normRes=2.255435e-04
normRes=2.251768e-04
normRes=2.248083e-04
normRes=2.244381e-04
normRes=2.240665e-04
normRes=2.236934e-04
normRes=2.233189e-04
normRes=2.229433e-04
normRes=2.225666e-04
normRes=2.221889e-04
normRes=2.218104e-04
normRes=2.214311e-04
normRes=2.210512e-04
normRes=2.206708e-04
normRes=2.202900e-04
normRes=2.199089e-04
normRes=2.195278e-04
normRes=2.191466e-04
normRes=2.187655e-04
normRes=2.183847e-04
normRes=2.180042e-04
normRes=2.176242e-04
normRes=2.172448e-04
normRes=2.168661e-04
normRes=2.164883e-04
normRes=2.161114e-04
normRes=2.157357e-04
normRes=2.153611e-04
normRes=2.149879e-04
normRes=2.146161e-04
normRes=2.142459e-04
normRes=2.138773e-04
normRes=2.135105e-04
normRes=2.131456e-04
normRes=2.127828e-04
normRes=2.124220e-04
normRes=2.120634e-04
normRes=2.117072e-04
normRes=2.113534e-04
normRes=2.110020e-04
normRes=2.106533e-04
normRes=2.103073e-04
normRes=2.099640e-04
normRes=2.096237e-04
normRes=2.092862e-04
normRes=2.089518e-04
normRes=2.086205e-04
normRes=2.082924e-04
normRes=2.079675e-04
normRes=2.076459e-04
normRes=2.073276e-04
normRes=2.070128e-04
normRes=2.067015e-04
normRes=2.063936e-04
normRes=2.060894e-04
normRes=2.057887e-04
normRes=2.054917e-04
normRes=2.051984e-04
normRes=2.049088e-04
normRes=2.046229e-04
normRes=2.043408e-04
normRes=2.040624e-04
normRes=2.037878e-04
normRes=2.035170e-04
normRes=2.032500e-04
normRes=2.029867e-04
normRes=2.027272e-04
normRes=2.024716e-04
normRes=2.022196e-04
normRes=2.019714e-04
normRes=2.017269e-04
normRes=2.014861e-04
normRes=2.012490e-04
normRes=2.010155e-04
normRes=2.007856e-04
normRes=2.005592e-04
normRes=2.003363e-04
normRes=2.001168e-04
normRes=1.999008e-04
normRes=1.996881e-04
normRes=1.994786e-04
normRes=1.992724e-04
normRes=1.990693e-04
normRes=1.988693e-04
normRes=1.986723e-04
normRes=1.984782e-04
normRes=1.982869e-04
normRes=1.980984e-04
normRes=1.979126e-04
normRes=1.977294e-04
normRes=1.975486e-04
normRes=1.973703e-04
normRes=1.971942e-04
normRes=1.970204e-04
normRes=1.968487e-04
normRes=1.966789e-04
normRes=1.965111e-04
normRes=1.963451e-04
normRes=1.961808e-04
normRes=1.960181e-04
normRes=1.958568e-04
normRes=1.956969e-04
normRes=1.955383e-04
normRes=1.953809e-04
normRes=1.952245e-04
normRes=1.950690e-04
normRes=1.949143e-04
normRes=1.947603e-04
normRes=1.946070e-04
normRes=1.944541e-04
normRes=1.943015e-04
normRes=1.941493e-04
normRes=1.939972e-04
normRes=1.938451e-04
normRes=1.936929e-04
normRes=1.935406e-04
normRes=1.933880e-04
normRes=1.932350e-04
normRes=1.930815e-04
normRes=1.929273e-04
normRes=1.927725e-04
normRes=1.926169e-04
normRes=1.924604e-04
normRes=1.923028e-04
normRes=1.921442e-04
normRes=1.919844e-04
normRes=1.918232e-04
normRes=1.916608e-04
normRes=1.914968e-04
normRes=1.913313e-04
normRes=1.911642e-04
normRes=1.909954e-04
normRes=1.908248e-04
normRes=1.906524e-04
normRes=1.904780e-04
normRes=1.903016e-04
normRes=1.901232e-04
normRes=1.899426e-04
normRes=1.897599e-04
normRes=1.895749e-04
normRes=1.893876e-04
normRes=1.891980e-04
normRes=1.890060e-04
normRes=1.888116e-04
normRes=1.886147e-04
normRes=1.884152e-04
normRes=1.882132e-04
normRes=1.880087e-04
normRes=1.878015e-04
normRes=1.875917e-04
normRes=1.873793e-04
normRes=1.871642e-04
normRes=1.869464e-04
normRes=1.867259e-04
normRes=1.865027e-04
normRes=1.862768e-04
normRes=1.860483e-04
normRes=1.858170e-04
normRes=1.855830e-04
normRes=1.853464e-04
normRes=1.851070e-04
normRes=1.848651e-04
normRes=1.846204e-04
normRes=1.843732e-04
normRes=1.841234e-04
normRes=1.838711e-04
normRes=1.836162e-04
normRes=1.833589e-04
normRes=1.830991e-04
normRes=1.828368e-04
normRes=1.825723e-04
normRes=1.823054e-04
normRes=1.820363e-04
normRes=1.817650e-04
normRes=1.814915e-04
normRes=1.812159e-04
normRes=1.809383e-04
normRes=1.806587e-04
normRes=1.803772e-04
normRes=1.800940e-04
normRes=1.798089e-04
normRes=1.795222e-04
normRes=1.792338e-04
normRes=1.789439e-04
normRes=1.786526e-04
normRes=1.783599e-04
normRes=1.780659e-04
normRes=1.777707e-04
normRes=1.774744e-04
normRes=1.771771e-04
normRes=1.768788e-04
normRes=1.765797e-04
normRes=1.762798e-04
normRes=1.759792e-04
normRes=1.756781e-04
normRes=1.753765e-04
normRes=1.750746e-04
normRes=1.747723e-04
normRes=1.744699e-04
normRes=1.741674e-04
normRes=1.738649e-04
normRes=1.735625e-04
normRes=1.732603e-04
normRes=1.729584e-04
normRes=1.726569e-04
normRes=1.723559e-04
normRes=1.720555e-04
normRes=1.717557e-04
normRes=1.714568e-04
normRes=1.711588e-04
normRes=1.708617e-04
normRes=1.705657e-04
normRes=1.702709e-04
normRes=1.699773e-04
normRes=1.696850e-04
normRes=1.693942e-04
normRes=1.691049e-04
normRes=1.688172e-04
normRes=1.685312e-04
normRes=1.682470e-04
normRes=1.679646e-04
normRes=1.676842e-04
normRes=1.674058e-04
normRes=1.671294e-04
normRes=1.668552e-04
normRes=1.665832e-04
normRes=1.663135e-04
normRes=1.660461e-04
normRes=1.657812e-04
normRes=1.655187e-04
normRes=1.652588e-04
normRes=1.650014e-04
normRes=1.647467e-04
normRes=1.644946e-04
normRes=1.642453e-04
normRes=1.639987e-04
normRes=1.637549e-04
normRes=1.635140e-04
normRes=1.632759e-04
normRes=1.630408e-04
normRes=1.628085e-04
normRes=1.625792e-04
normRes=1.623529e-04
normRes=1.621295e-04
normRes=1.619092e-04
normRes=1.616918e-04
normRes=1.614774e-04
normRes=1.612661e-04
normRes=1.610577e-04
normRes=1.608523e-04
normRes=1.606500e-04
normRes=1.604506e-04
normRes=1.602542e-04
normRes=1.600607e-04
normRes=1.598701e-04
normRes=1.596825e-04
normRes=1.594977e-04
normRes=1.593157e-04
normRes=1.591366e-04
normRes=1.589602e-04
normRes=1.587866e-04
normRes=1.586156e-04
normRes=1.584473e-04
normRes=1.582815e-04
normRes=1.581183e-04
normRes=1.579576e-04
normRes=1.577993e-04
normRes=1.576434e-04
normRes=1.574898e-04
normRes=1.573384e-04
normRes=1.571892e-04
normRes=1.570421e-04
normRes=1.568971e-04
normRes=1.567540e-04
normRes=1.566128e-04
normRes=1.564734e-04
normRes=1.563358e-04
normRes=1.561998e-04
normRes=1.560654e-04
normRes=1.559325e-04
normRes=1.558010e-04
normRes=1.556708e-04
normRes=1.555419e-04
normRes=1.554141e-04
normRes=1.552874e-04
normRes=1.551617e-04
normRes=1.550369e-04
normRes=1.549129e-04
normRes=1.547897e-04
normRes=1.546670e-04
normRes=1.545449e-04
normRes=1.544233e-04
normRes=1.543020e-04
normRes=1.541810e-04
normRes=1.540602e-04
normRes=1.539395e-04
normRes=1.538188e-04
normRes=1.536980e-04
normRes=1.535771e-04
normRes=1.534559e-04
normRes=1.533344e-04
normRes=1.532125e-04
normRes=1.530901e-04
normRes=1.529671e-04
normRes=1.528434e-04
normRes=1.527191e-04
normRes=1.525939e-04
normRes=1.524678e-04
normRes=1.523408e-04
normRes=1.522127e-04
normRes=1.520836e-04
normRes=1.519532e-04
normRes=1.518217e-04
normRes=1.516888e-04
normRes=1.515546e-04
normRes=1.514189e-04
normRes=1.512818e-04
normRes=1.511431e-04
normRes=1.510028e-04
normRes=1.508609e-04
normRes=1.507173e-04
normRes=1.505719e-04
normRes=1.504248e-04
normRes=1.502758e-04
normRes=1.501250e-04
normRes=1.499722e-04
normRes=1.498175e-04
normRes=1.496609e-04
normRes=1.495022e-04
normRes=1.493416e-04
normRes=1.491788e-04
normRes=1.490140e-04
normRes=1.488471e-04
normRes=1.486781e-04
normRes=1.485070e-04
normRes=1.483338e-04
normRes=1.481584e-04
normRes=1.479809e-04
normRes=1.478012e-04
normRes=1.476194e-04
normRes=1.474355e-04
normRes=1.472494e-04
normRes=1.470612e-04
normRes=1.468708e-04
normRes=1.466784e-04
normRes=1.464839e-04
normRes=1.462873e-04
normRes=1.460887e-04
normRes=1.458880e-04
normRes=1.456854e-04
normRes=1.454808e-04
normRes=1.452742e-04
normRes=1.450658e-04
normRes=1.448555e-04
normRes=1.446433e-04
normRes=1.444294e-04
normRes=1.442138e-04
normRes=1.439964e-04
normRes=1.437774e-04
normRes=1.435568e-04
normRes=1.433346e-04
normRes=1.431110e-04
normRes=1.428859e-04
normRes=1.426594e-04
normRes=1.424316e-04
normRes=1.422025e-04
normRes=1.419722e-04
normRes=1.417408e-04
normRes=1.415083e-04
normRes=1.412748e-04
normRes=1.410404e-04
normRes=1.408050e-04
normRes=1.405689e-04
normRes=1.403321e-04
normRes=1.400946e-04
normRes=1.398565e-04
normRes=1.396179e-04
normRes=1.393788e-04
normRes=1.391394e-04
normRes=1.388997e-04
normRes=1.386598e-04
normRes=1.384198e-04
normRes=1.381797e-04
normRes=1.379396e-04
normRes=1.376996e-04
normRes=1.374598e-04
normRes=1.372203e-04
normRes=1.369811e-04
normRes=1.367423e-04
normRes=1.365040e-04
normRes=1.362662e-04
normRes=1.360291e-04
normRes=1.357927e-04
normRes=1.355571e-04
normRes=1.353223e-04
normRes=1.350885e-04
normRes=1.348557e-04
normRes=1.346240e-04
normRes=1.343934e-04
normRes=1.341640e-04
normRes=1.339360e-04
normRes=1.337093e-04
normRes=1.334840e-04
normRes=1.332601e-04
normRes=1.330379e-04
normRes=1.328172e-04
normRes=1.325982e-04
normRes=1.323809e-04
normRes=1.321653e-04
normRes=1.319516e-04
normRes=1.317398e-04
normRes=1.315299e-04
normRes=1.313220e-04
normRes=1.311160e-04
normRes=1.309122e-04
normRes=1.307104e-04
normRes=1.305108e-04
normRes=1.303133e-04
normRes=1.301180e-04
normRes=1.299250e-04
normRes=1.297342e-04
normRes=1.295457e-04
normRes=1.293595e-04
normRes=1.291756e-04
normRes=1.289941e-04
normRes=1.288149e-04
normRes=1.286381e-04
normRes=1.284636e-04
normRes=1.282915e-04
normRes=1.281219e-04
normRes=1.279546e-04
normRes=1.277896e-04
normRes=1.276271e-04
normRes=1.274669e-04
normRes=1.273091e-04
normRes=1.271537e-04
normRes=1.270006e-04
normRes=1.268498e-04
normRes=1.267013e-04
normRes=1.265550e-04
normRes=1.264111e-04
normRes=1.262693e-04
normRes=1.261297e-04
normRes=1.259923e-04
normRes=1.258570e-04
normRes=1.257238e-04
normRes=1.255927e-04
normRes=1.254635e-04
normRes=1.253363e-04
normRes=1.252111e-04
normRes=1.250877e-04
normRes=1.249661e-04
normRes=1.248463e-04
normRes=1.247282e-04
normRes=1.246117e-04
normRes=1.244969e-04
normRes=1.243837e-04
normRes=1.242719e-04
normRes=1.241615e-04
normRes=1.240525e-04
normRes=1.239448e-04
normRes=1.238384e-04
normRes=1.237331e-04
normRes=1.236290e-04
normRes=1.235259e-04
normRes=1.234237e-04
normRes=1.233225e-04
normRes=1.232221e-04
normRes=1.231225e-04
normRes=1.230236e-04
normRes=1.229253e-04
normRes=1.228275e-04
normRes=1.227303e-04
normRes=1.226335e-04
normRes=1.225370e-04
normRes=1.224408e-04
normRes=1.223448e-04
normRes=1.222489e-04
normRes=1.221531e-04
normRes=1.220573e-04
normRes=1.219615e-04
normRes=1.218655e-04
normRes=1.217693e-04
normRes=1.216728e-04
normRes=1.215759e-04
normRes=1.214787e-04
normRes=1.213810e-04
normRes=1.212828e-04
normRes=1.211840e-04
normRes=1.210845e-04
normRes=1.209843e-04
normRes=1.208833e-04
normRes=1.207815e-04
normRes=1.206789e-04
normRes=1.205753e-04
normRes=1.204706e-04
normRes=1.203650e-04
normRes=1.202583e-04
normRes=1.201504e-04
normRes=1.200413e-04
normRes=1.199310e-04
normRes=1.198194e-04
normRes=1.197066e-04
normRes=1.195923e-04
normRes=1.194767e-04
normRes=1.193597e-04
normRes=1.192412e-04
normRes=1.191212e-04
normRes=1.189997e-04
normRes=1.188766e-04
normRes=1.187520e-04
normRes=1.186258e-04
normRes=1.184980e-04
normRes=1.183685e-04
normRes=1.182374e-04
normRes=1.181047e-04
normRes=1.179702e-04
normRes=1.178341e-04
normRes=1.176963e-04
normRes=1.175568e-04
normRes=1.174156e-04
normRes=1.172727e-04
normRes=1.171281e-04
normRes=1.169818e-04
normRes=1.168338e-04
normRes=1.166841e-04
normRes=1.165327e-04
normRes=1.163797e-04
normRes=1.162250e-04
normRes=1.160687e-04
normRes=1.159108e-04
normRes=1.157512e-04
normRes=1.155901e-04
normRes=1.154274e-04
normRes=1.152632e-04
normRes=1.150975e-04
normRes=1.149304e-04
normRes=1.147617e-04
normRes=1.145917e-04
normRes=1.144203e-04
normRes=1.142475e-04
normRes=1.140735e-04
normRes=1.138982e-04
normRes=1.137216e-04
normRes=1.135439e-04
normRes=1.133651e-04
normRes=1.131851e-04
normRes=1.130041e-04
normRes=1.128221e-04
normRes=1.126392e-04
normRes=1.124554e-04
normRes=1.122707e-04
normRes=1.120853e-04
normRes=1.118991e-04
normRes=1.117122e-04
normRes=1.115247e-04
normRes=1.113366e-04
normRes=1.111480e-04
normRes=1.109590e-04
normRes=1.107695e-04
normRes=1.105798e-04
normRes=1.103897e-04
normRes=1.101995e-04
normRes=1.100090e-04
normRes=1.098185e-04
normRes=1.096280e-04
normRes=1.094375e-04
normRes=1.092470e-04
normRes=1.090568e-04
normRes=1.088667e-04
normRes=1.086769e-04
normRes=1.084874e-04
normRes=1.082984e-04
normRes=1.081098e-04
normRes=1.079217e-04
normRes=1.077342e-04
normRes=1.075473e-04
normRes=1.073612e-04
normRes=1.071758e-04
normRes=1.069912e-04
normRes=1.068074e-04
normRes=1.066246e-04
normRes=1.064428e-04
normRes=1.062620e-04
normRes=1.060822e-04
normRes=1.059036e-04
normRes=1.057262e-04
normRes=1.055501e-04
normRes=1.053752e-04
normRes=1.052016e-04
normRes=1.050294e-04
normRes=1.048586e-04
normRes=1.046893e-04
normRes=1.045215e-04
normRes=1.043552e-04
normRes=1.041904e-04
normRes=1.040273e-04
normRes=1.038658e-04
normRes=1.037060e-04
normRes=1.035479e-04
normRes=1.033915e-04
normRes=1.032369e-04
normRes=1.030840e-04
normRes=1.029329e-04
normRes=1.027836e-04
normRes=1.026362e-04
normRes=1.024906e-04
normRes=1.023469e-04
normRes=1.022050e-04
normRes=1.020651e-04
normRes=1.019270e-04
normRes=1.017908e-04
normRes=1.016564e-04
normRes=1.015240e-04
normRes=1.013935e-04
normRes=1.012649e-04
normRes=1.011381e-04
normRes=1.010132e-04
normRes=1.008902e-04
normRes=1.007690e-04
normRes=1.006497e-04
normRes=1.005321e-04
normRes=1.004164e-04
normRes=1.003025e-04
normRes=1.001903e-04
normRes=1.000799e-04
normRes=9.997112e-05
normRes=9.986407e-05
normRes=9.975866e-05
normRes=9.965487e-05
normRes=9.955267e-05
normRes=9.945201e-05
normRes=9.935288e-05
normRes=9.925522e-05
normRes=9.915899e-05
normRes=9.906417e-05
normRes=9.897070e-05
normRes=9.887854e-05
normRes=9.878764e-05
normRes=9.869797e-05
normRes=9.860947e-05
normRes=9.852210e-05
normRes=9.843580e-05
normRes=9.835053e-05
normRes=9.826623e-05
normRes=9.818286e-05
normRes=9.810035e-05
normRes=9.801867e-05
normRes=9.793775e-05
normRes=9.785754e-05
normRes=9.777798e-05
normRes=9.769903e-05
normRes=9.762062e-05
normRes=9.754270e-05
normRes=9.746521e-05
normRes=9.738810e-05
normRes=9.731131e-05
normRes=9.723478e-05
normRes=9.715847e-05
normRes=9.708231e-05
normRes=9.700624e-05
normRes=9.693022e-05
normRes=9.685419e-05
normRes=9.677809e-05
normRes=9.670187e-05
normRes=9.662548e-05
normRes=9.654886e-05
normRes=9.647196e-05
normRes=9.639473e-05
normRes=9.631712e-05
normRes=9.623908e-05
normRes=9.616056e-05
normRes=9.608151e-05
normRes=9.600188e-05
normRes=9.592163e-05
normRes=9.584072e-05
normRes=9.575910e-05
normRes=9.567672e-05
normRes=9.559355e-05
normRes=9.550955e-05
normRes=9.542467e-05
normRes=9.533888e-05
normRes=9.525214e-05
normRes=9.516442e-05
normRes=9.507569e-05
normRes=9.498590e-05
normRes=9.489504e-05
normRes=9.480307e-05
normRes=9.470997e-05
normRes=9.461570e-05
normRes=9.452025e-05
normRes=9.442360e-05
normRes=9.432571e-05
normRes=9.422658e-05
normRes=9.412617e-05
normRes=9.402449e-05
normRes=9.392151e-05
normRes=9.381722e-05
normRes=9.371162e-05
normRes=9.360468e-05
normRes=9.349640e-05
normRes=9.338678e-05
normRes=9.327582e-05
normRes=9.316350e-05
normRes=9.304983e-05
normRes=9.293481e-05
normRes=9.281845e-05
normRes=9.270074e-05
normRes=9.258170e-05
normRes=9.246132e-05
normRes=9.233963e-05
normRes=9.221663e-05
normRes=9.209233e-05
normRes=9.196674e-05
normRes=9.183989e-05
normRes=9.171179e-05
normRes=9.158246e-05
normRes=9.145192e-05
normRes=9.132019e-05
normRes=9.118730e-05
normRes=9.105326e-05
normRes=9.091811e-05
normRes=9.078187e-05
normRes=9.064458e-05
normRes=9.050625e-05
normRes=9.036693e-05
normRes=9.022665e-05
normRes=9.008544e-05
normRes=8.994333e-05
normRes=8.980036e-05
normRes=8.965658e-05
normRes=8.951201e-05
normRes=8.936669e-05
normRes=8.922068e-05
normRes=8.907400e-05
normRes=8.892670e-05
normRes=8.877883e-05
normRes=8.863042e-05
normRes=8.848152e-05
normRes=8.833218e-05
normRes=8.818244e-05
normRes=8.803235e-05
normRes=8.788195e-05
normRes=8.773130e-05
normRes=8.758043e-05
normRes=8.742941e-05
normRes=8.727827e-05
normRes=8.712706e-05
normRes=8.697584e-05
normRes=8.682464e-05
normRes=8.667353e-05
normRes=8.652255e-05
normRes=8.637175e-05
normRes=8.622117e-05
normRes=8.607087e-05
normRes=8.592090e-05
normRes=8.577129e-05
normRes=8.562211e-05
normRes=8.547339e-05
normRes=8.532519e-05
normRes=8.517755e-05
normRes=8.503051e-05
normRes=8.488413e-05
normRes=8.473844e-05
normRes=8.459350e-05
normRes=8.444933e-05
normRes=8.430600e-05
normRes=8.416353e-05
normRes=8.402197e-05
normRes=8.388135e-05
normRes=8.374172e-05
normRes=8.360312e-05
normRes=8.346557e-05
normRes=8.332912e-05
normRes=8.319379e-05
normRes=8.305963e-05
normRes=8.292666e-05
normRes=8.279491e-05
normRes=8.266441e-05
normRes=8.253519e-05
normRes=8.240728e-05
normRes=8.228069e-05
normRes=8.215546e-05
normRes=8.203159e-05
normRes=8.190912e-05
normRes=8.178806e-05
normRes=8.166843e-05
normRes=8.155024e-05
normRes=8.143351e-05
normRes=8.131824e-05
normRes=8.120445e-05
normRes=8.109214e-05
normRes=8.098133e-05
normRes=8.087201e-05
normRes=8.076420e-05
normRes=8.065789e-05
normRes=8.055308e-05
normRes=8.044976e-05
normRes=8.034795e-05
normRes=8.024763e-05
normRes=8.014879e-05
normRes=8.005143e-05
normRes=7.995553e-05
normRes=7.986109e-05
normRes=7.976809e-05
normRes=7.967652e-05
normRes=7.958636e-05
normRes=7.949759e-05
normRes=7.941019e-05
normRes=7.932414e-05
normRes=7.923942e-05
normRes=7.915601e-05
normRes=7.907387e-05
normRes=7.899300e-05
normRes=7.891334e-05
normRes=7.883488e-05
normRes=7.875759e-05
normRes=7.868144e-05
normRes=7.860638e-05
normRes=7.853240e-05
normRes=7.845945e-05
normRes=7.838750e-05
normRes=7.831651e-05
normRes=7.824644e-05
normRes=7.817726e-05
normRes=7.810893e-05
normRes=7.804140e-05
normRes=7.797464e-05
normRes=7.790860e-05
normRes=7.784325e-05
normRes=7.777854e-05
normRes=7.771443e-05
normRes=7.765087e-05
normRes=7.758783e-05
normRes=7.752525e-05
normRes=7.746310e-05
normRes=7.740132e-05
normRes=7.733989e-05
normRes=7.727874e-05
normRes=7.721784e-05
normRes=7.715714e-05
normRes=7.709660e-05
normRes=7.703618e-05
normRes=7.697582e-05
normRes=7.691549e-05
normRes=7.685514e-05
normRes=7.679473e-05
normRes=7.673422e-05
normRes=7.667356e-05
normRes=7.661271e-05
normRes=7.655164e-05
normRes=7.649029e-05
normRes=7.642864e-05
normRes=7.636663e-05
normRes=7.630424e-05
normRes=7.624142e-05
normRes=7.617814e-05
normRes=7.611436e-05
normRes=7.605004e-05
normRes=7.598515e-05
normRes=7.591966e-05
normRes=7.585353e-05
normRes=7.578674e-05
normRes=7.571924e-05
normRes=7.565102e-05
normRes=7.558204e-05
normRes=7.551227e-05
normRes=7.544170e-05
normRes=7.537028e-05
normRes=7.529801e-05
normRes=7.522485e-05
normRes=7.515079e-05
normRes=7.507581e-05
normRes=7.499988e-05
normRes=7.492299e-05
normRes=7.484512e-05
normRes=7.476625e-05
normRes=7.468638e-05
normRes=7.460550e-05
normRes=7.452357e-05
normRes=7.444061e-05
normRes=7.435660e-05
normRes=7.427153e-05
normRes=7.418541e-05
normRes=7.409821e-05
normRes=7.400994e-05
normRes=7.392060e-05
normRes=7.383019e-05
normRes=7.373871e-05
normRes=7.364616e-05
normRes=7.355255e-05
normRes=7.345787e-05
normRes=7.336215e-05
normRes=7.326537e-05
normRes=7.316756e-05
normRes=7.306872e-05
normRes=7.296886e-05
normRes=7.286800e-05
normRes=7.276616e-05
normRes=7.266334e-05
normRes=7.255956e-05
normRes=7.245484e-05
normRes=7.234920e-05
normRes=7.224266e-05
normRes=7.213523e-05
normRes=7.202695e-05
normRes=7.191784e-05
normRes=7.180791e-05
normRes=7.169720e-05
normRes=7.158572e-05
normRes=7.147352e-05
normRes=7.136061e-05
normRes=7.124702e-05
normRes=7.113279e-05
normRes=7.101794e-05
normRes=7.090251e-05
normRes=7.078653e-05
normRes=7.067002e-05
normRes=7.055304e-05
normRes=7.043560e-05
normRes=7.031774e-05
normRes=7.019950e-05
normRes=7.008092e-05
normRes=6.996203e-05
normRes=6.984286e-05
normRes=6.972346e-05
normRes=6.960386e-05
normRes=6.948411e-05
normRes=6.936423e-05
normRes=6.924426e-05
normRes=6.912426e-05
normRes=6.900424e-05
normRes=6.888426e-05
normRes=6.876435e-05
normRes=6.864455e-05
normRes=6.852490e-05
normRes=6.840544e-05
normRes=6.828620e-05
normRes=6.816722e-05
normRes=6.804855e-05
normRes=6.793022e-05
normRes=6.781227e-05
normRes=6.769473e-05
normRes=6.757765e-05
normRes=6.746105e-05
normRes=6.734498e-05
normRes=6.722946e-05
normRes=6.711454e-05
normRes=6.700025e-05
normRes=6.688662e-05
normRes=6.677368e-05
normRes=6.666147e-05
normRes=6.655002e-05
normRes=6.643936e-05
normRes=6.632951e-05
normRes=6.622051e-05
normRes=6.611238e-05
normRes=6.600515e-05
normRes=6.589885e-05
normRes=6.579350e-05
normRes=6.568913e-05
normRes=6.558575e-05
normRes=6.548339e-05
normRes=6.538207e-05
normRes=6.528180e-05
normRes=6.518261e-05
normRes=6.508452e-05
normRes=6.498753e-05
normRes=6.489166e-05
normRes=6.479693e-05
normRes=6.470335e-05
normRes=6.461092e-05
normRes=6.451966e-05
normRes=6.442957e-05
normRes=6.434066e-05
normRes=6.425294e-05
normRes=6.416641e-05
normRes=6.408106e-05
normRes=6.399691e-05
normRes=6.391395e-05
normRes=6.383219e-05
normRes=6.375160e-05
normRes=6.367221e-05
normRes=6.359398e-05
normRes=6.351693e-05
normRes=6.344104e-05
normRes=6.336631e-05
normRes=6.329271e-05
normRes=6.322025e-05
normRes=6.314890e-05
normRes=6.307865e-05
normRes=6.300949e-05
normRes=6.294140e-05
normRes=6.287436e-05
normRes=6.280835e-05
normRes=6.274336e-05
normRes=6.267935e-05
normRes=6.261631e-05
normRes=6.255422e-05
normRes=6.249305e-05
normRes=6.243278e-05
normRes=6.237337e-05
normRes=6.231481e-05
normRes=6.225707e-05
normRes=6.220011e-05
normRes=6.214391e-05
normRes=6.208843e-05
normRes=6.203366e-05
normRes=6.197955e-05
normRes=6.192607e-05
normRes=6.187320e-05
normRes=6.182090e-05
normRes=6.176913e-05
normRes=6.171786e-05
normRes=6.166707e-05
normRes=6.161670e-05
normRes=6.156674e-05
normRes=6.151714e-05
normRes=6.146788e-05
normRes=6.141890e-05
normRes=6.137019e-05
normRes=6.132170e-05
normRes=6.127340e-05
normRes=6.122526e-05
normRes=6.117723e-05
normRes=6.112929e-05
normRes=6.108139e-05
normRes=6.103351e-05
normRes=6.098561e-05
normRes=6.093766e-05
normRes=6.088961e-05
normRes=6.084145e-05
normRes=6.079313e-05
normRes=6.074462e-05
normRes=6.069589e-05
normRes=6.064691e-05
normRes=6.059765e-05
normRes=6.054807e-05
normRes=6.049815e-05
normRes=6.044785e-05
normRes=6.039716e-05
normRes=6.034603e-05
normRes=6.029445e-05
normRes=6.024238e-05
normRes=6.018980e-05
normRes=6.013669e-05
normRes=6.008301e-05
normRes=6.002876e-05
normRes=5.997390e-05
normRes=5.991841e-05
normRes=5.986228e-05
normRes=5.980548e-05
normRes=5.974799e-05
normRes=5.968980e-05
normRes=5.963088e-05
normRes=5.957123e-05
normRes=5.951083e-05
normRes=5.944967e-05
normRes=5.938772e-05
normRes=5.932498e-05
normRes=5.926145e-05
normRes=5.919710e-05
normRes=5.913193e-05
normRes=5.906593e-05
normRes=5.899910e-05
normRes=5.893143e-05
normRes=5.886292e-05
normRes=5.879356e-05
normRes=5.872335e-05
normRes=5.865229e-05
normRes=5.858038e-05
normRes=5.850762e-05
normRes=5.843401e-05
normRes=5.835956e-05
normRes=5.828427e-05
normRes=5.820814e-05
normRes=5.813118e-05
normRes=5.805340e-05
normRes=5.797481e-05
normRes=5.789541e-05
normRes=5.781522e-05
normRes=5.773424e-05
normRes=5.765250e-05
normRes=5.756999e-05
normRes=5.748675e-05
normRes=5.740277e-05
normRes=5.731809e-05
normRes=5.723271e-05
normRes=5.714665e-05
normRes=5.705993e-05
normRes=5.697257e-05
normRes=5.688459e-05
normRes=5.679601e-05
normRes=5.670685e-05
normRes=5.661714e-05
normRes=5.652690e-05
normRes=5.643615e-05
normRes=5.634491e-05
normRes=5.625322e-05
normRes=5.616109e-05
normRes=5.606856e-05
normRes=5.597564e-05
normRes=5.588238e-05
normRes=5.578878e-05
normRes=5.569489e-05
normRes=5.560073e-05
normRes=5.550633e-05
normRes=5.541172e-05
normRes=5.531693e-05
normRes=5.522199e-05
normRes=5.512693e-05
normRes=5.503177e-05
normRes=5.493656e-05
normRes=5.484131e-05
normRes=5.474607e-05
normRes=5.465086e-05
normRes=5.455570e-05
normRes=5.446065e-05
normRes=5.436571e-05
normRes=5.427094e-05
normRes=5.417634e-05
normRes=5.408196e-05
normRes=5.398783e-05
normRes=5.389397e-05
normRes=5.380042e-05
normRes=5.370721e-05
normRes=5.361435e-05
normRes=5.352189e-05
normRes=5.342985e-05
normRes=5.333826e-05
normRes=5.324715e-05
normRes=5.315654e-05
normRes=5.306646e-05
normRes=5.297694e-05
normRes=5.288800e-05
normRes=5.279966e-05
normRes=5.271195e-05
normRes=5.262490e-05
normRes=5.253852e-05
normRes=5.245284e-05
normRes=5.236787e-05
normRes=5.228365e-05
normRes=5.220018e-05
normRes=5.211749e-05
normRes=5.203560e-05
normRes=5.195452e-05
normRes=5.187426e-05
normRes=5.179485e-05
normRes=5.171629e-05
normRes=5.163860e-05
normRes=5.156179e-05
normRes=5.148588e-05
normRes=5.141087e-05
normRes=5.133676e-05
normRes=5.126358e-05
normRes=5.119133e-05
normRes=5.112001e-05
normRes=5.104962e-05
normRes=5.098018e-05
normRes=5.091168e-05
normRes=5.084413e-05
normRes=5.077752e-05
normRes=5.071186e-05
normRes=5.064714e-05
normRes=5.058336e-05
normRes=5.052052e-05
normRes=5.045862e-05
normRes=5.039764e-05
normRes=5.033758e-05
normRes=5.027844e-05
normRes=5.022020e-05
normRes=5.016286e-05
normRes=5.010640e-05
normRes=5.005081e-05
normRes=4.999608e-05
normRes=4.994220e-05
normRes=4.988915e-05
normRes=4.983691e-05
normRes=4.978548e-05
normRes=4.973483e-05
normRes=4.968494e-05
normRes=4.963580e-05
normRes=4.958739e-05
normRes=4.953968e-05
normRes=4.949267e-05
normRes=4.944631e-05
normRes=4.940060e-05
normRes=4.935551e-05
normRes=4.931102e-05
normRes=4.926710e-05
normRes=4.922373e-05
normRes=4.918088e-05
normRes=4.913853e-05
normRes=4.909666e-05
normRes=4.905523e-05
normRes=4.901422e-05
normRes=4.897361e-05
normRes=4.893336e-05
normRes=4.889345e-05
normRes=4.885386e-05
normRes=4.881454e-05
normRes=4.877549e-05
normRes=4.873666e-05
normRes=4.869804e-05
normRes=4.865959e-05
normRes=4.862128e-05
normRes=4.858309e-05
normRes=4.854499e-05
normRes=4.850695e-05
normRes=4.846894e-05
normRes=4.843094e-05
normRes=4.839292e-05
normRes=4.835485e-05
normRes=4.831671e-05
normRes=4.827846e-05
normRes=4.824009e-05
normRes=4.820156e-05
normRes=4.816285e-05
normRes=4.812394e-05
normRes=4.808480e-05
normRes=4.804540e-05
normRes=4.800573e-05
normRes=4.796575e-05
normRes=4.792546e-05
normRes=4.788482e-05
normRes=4.784381e-05
normRes=4.780241e-05
normRes=4.776060e-05
normRes=4.771837e-05
normRes=4.767569e-05
normRes=4.763254e-05
normRes=4.758891e-05
normRes=4.754478e-05
normRes=4.750014e-05
normRes=4.745496e-05
normRes=4.740923e-05
normRes=4.736294e-05
normRes=4.731608e-05
normRes=4.726863e-05
normRes=4.722058e-05
normRes=4.717192e-05
normRes=4.712264e-05
normRes=4.707273e-05
normRes=4.702219e-05
normRes=4.697100e-05
normRes=4.691916e-05
normRes=4.686666e-05
normRes=4.681349e-05
normRes=4.675966e-05
normRes=4.670517e-05
normRes=4.664999e-05
normRes=4.659415e-05
normRes=4.653763e-05
normRes=4.648043e-05
normRes=4.642256e-05
normRes=4.636401e-05
normRes=4.630480e-05
normRes=4.624492e-05
normRes=4.618438e-05
normRes=4.612318e-05
normRes=4.606133e-05
normRes=4.599884e-05
normRes=4.593571e-05
normRes=4.587195e-05
normRes=4.580757e-05
normRes=4.574258e-05
normRes=4.567699e-05
normRes=4.561082e-05
normRes=4.554407e-05
normRes=4.547675e-05
normRes=4.540889e-05
normRes=4.534049e-05
normRes=4.527157e-05
normRes=4.520215e-05
normRes=4.513224e-05
normRes=4.506185e-05
normRes=4.499101e-05
normRes=4.491973e-05
normRes=4.484804e-05
normRes=4.477594e-05
normRes=4.470346e-05
normRes=4.463063e-05
normRes=4.455745e-05
normRes=4.448395e-05
normRes=4.441016e-05
normRes=4.433609e-05
normRes=4.426177e-05
normRes=4.418721e-05
normRes=4.411245e-05
normRes=4.403749e-05
normRes=4.396238e-05
normRes=4.388713e-05
normRes=4.381176e-05
normRes=4.373630e-05
normRes=4.366077e-05
normRes=4.358520e-05
normRes=4.350961e-05
normRes=4.343402e-05
normRes=4.335846e-05
normRes=4.328296e-05
normRes=4.320754e-05
normRes=4.313222e-05
normRes=4.305702e-05
normRes=4.298198e-05
normRes=4.290711e-05
normRes=4.283245e-05
normRes=4.275800e-05
normRes=4.268381e-05
normRes=4.260988e-05
normRes=4.253624e-05
normRes=4.246293e-05
normRes=4.238995e-05
normRes=4.231733e-05
normRes=4.224509e-05
normRes=4.217326e-05
normRes=4.210185e-05
normRes=4.203088e-05
normRes=4.196038e-05
normRes=4.189037e-05
normRes=4.182086e-05
normRes=4.175187e-05
normRes=4.168342e-05
normRes=4.161552e-05
normRes=4.154820e-05
normRes=4.148147e-05
normRes=4.141534e-05
normRes=4.134983e-05
normRes=4.128496e-05
normRes=4.122073e-05
normRes=4.115716e-05
normRes=4.109426e-05
normRes=4.103204e-05
normRes=4.097052e-05
normRes=4.090969e-05
normRes=4.084958e-05
normRes=4.079018e-05
normRes=4.073151e-05
normRes=4.067356e-05
normRes=4.061636e-05
normRes=4.055989e-05
normRes=4.050417e-05
normRes=4.044920e-05
normRes=4.039498e-05
normRes=4.034151e-05
normRes=4.028878e-05
normRes=4.023681e-05
normRes=4.018559e-05
normRes=4.013512e-05
normRes=4.008538e-05
normRes=4.003639e-05
normRes=3.998814e-05
normRes=3.994061e-05
normRes=3.989381e-05
normRes=3.984772e-05
normRes=3.980234e-05
normRes=3.975766e-05
normRes=3.971367e-05
normRes=3.967036e-05
normRes=3.962773e-05
normRes=3.958575e-05
normRes=3.954441e-05
normRes=3.950371e-05
normRes=3.946362e-05
normRes=3.942414e-05
normRes=3.938525e-05
normRes=3.934694e-05
normRes=3.930918e-05
normRes=3.927197e-05
normRes=3.923528e-05
normRes=3.919909e-05
normRes=3.916340e-05
normRes=3.912817e-05
normRes=3.909340e-05
normRes=3.905906e-05
normRes=3.902513e-05
normRes=3.899159e-05
normRes=3.895842e-05
normRes=3.892561e-05
normRes=3.889312e-05
normRes=3.886095e-05
normRes=3.882906e-05
normRes=3.879743e-05
normRes=3.876605e-05
normRes=3.873490e-05
normRes=3.870394e-05
normRes=3.867315e-05
normRes=3.864253e-05
normRes=3.861203e-05
normRes=3.858165e-05
normRes=3.855136e-05
normRes=3.852113e-05
normRes=3.849095e-05
normRes=3.846079e-05
normRes=3.843063e-05
normRes=3.840045e-05
normRes=3.837023e-05
normRes=3.833994e-05
normRes=3.830957e-05
normRes=3.827909e-05
normRes=3.824849e-05
normRes=3.821774e-05
normRes=3.818682e-05
normRes=3.815572e-05
normRes=3.812442e-05
normRes=3.809289e-05
normRes=3.806112e-05
normRes=3.802909e-05
normRes=3.799678e-05
normRes=3.796418e-05
normRes=3.793127e-05
normRes=3.789803e-05
normRes=3.786444e-05
normRes=3.783050e-05
normRes=3.779619e-05
normRes=3.776149e-05
normRes=3.772639e-05
normRes=3.769088e-05
normRes=3.765494e-05
normRes=3.761857e-05
normRes=3.758175e-05
normRes=3.754447e-05
normRes=3.750673e-05
normRes=3.746850e-05
normRes=3.742979e-05
normRes=3.739059e-05
normRes=3.735089e-05
normRes=3.731068e-05
normRes=3.726996e-05
normRes=3.722872e-05
normRes=3.718696e-05
normRes=3.714467e-05
normRes=3.710185e-05
normRes=3.705849e-05
normRes=3.701461e-05
normRes=3.697019e-05
normRes=3.692523e-05
normRes=3.687974e-05
normRes=3.683371e-05
normRes=3.678715e-05
normRes=3.674006e-05
normRes=3.669244e-05
normRes=3.664429e-05
normRes=3.659562e-05
normRes=3.654644e-05
normRes=3.649675e-05
normRes=3.644655e-05
normRes=3.639586e-05
normRes=3.634468e-05
normRes=3.629301e-05
normRes=3.624087e-05
normRes=3.618827e-05
normRes=3.613521e-05
normRes=3.608170e-05
normRes=3.602776e-05
normRes=3.597340e-05
normRes=3.591863e-05
normRes=3.586346e-05
normRes=3.580790e-05
normRes=3.575197e-05
normRes=3.569569e-05
normRes=3.563906e-05
normRes=3.558210e-05
normRes=3.552482e-05
normRes=3.546725e-05
normRes=3.540939e-05
normRes=3.535127e-05
normRes=3.529289e-05
normRes=3.523428e-05
normRes=3.517546e-05
normRes=3.511644e-05
normRes=3.505724e-05
normRes=3.499787e-05
normRes=3.493836e-05
normRes=3.487873e-05
normRes=3.481899e-05
normRes=3.475916e-05
normRes=3.469926e-05
normRes=3.463931e-05
normRes=3.457933e-05
normRes=3.451934e-05
normRes=3.445935e-05
normRes=3.439939e-05
normRes=3.433948e-05
normRes=3.427964e-05
normRes=3.421988e-05
normRes=3.416022e-05
normRes=3.410069e-05
normRes=3.404130e-05
normRes=3.398208e-05
normRes=3.392303e-05
normRes=3.386418e-05
normRes=3.380556e-05
normRes=3.374716e-05
normRes=3.368902e-05
normRes=3.363116e-05
normRes=3.357358e-05
normRes=3.351631e-05
normRes=3.345936e-05
normRes=3.340275e-05
normRes=3.334650e-05
normRes=3.329062e-05
normRes=3.323513e-05
normRes=3.318004e-05
normRes=3.312537e-05
normRes=3.307112e-05
normRes=3.301732e-05
normRes=3.296398e-05
normRes=3.291111e-05
normRes=3.285872e-05
normRes=3.280682e-05
normRes=3.275543e-05
normRes=3.270456e-05
normRes=3.265420e-05
normRes=3.260439e-05
normRes=3.255511e-05
normRes=3.250638e-05
normRes=3.245822e-05
normRes=3.241061e-05
normRes=3.236358e-05
normRes=3.231712e-05
normRes=3.227125e-05
normRes=3.222596e-05
normRes=3.218126e-05
normRes=3.213715e-05
normRes=3.209363e-05
normRes=3.205071e-05
normRes=3.200838e-05
normRes=3.196665e-05
normRes=3.192551e-05
normRes=3.188497e-05
normRes=3.184503e-05
normRes=3.180567e-05
normRes=3.176689e-05
normRes=3.172871e-05
normRes=3.169109e-05
normRes=3.165406e-05
normRes=3.161759e-05
normRes=3.158168e-05
normRes=3.154632e-05
normRes=3.151151e-05
normRes=3.147724e-05
normRes=3.144350e-05
normRes=3.141028e-05
normRes=3.137757e-05
normRes=3.134536e-05
normRes=3.131364e-05
normRes=3.128239e-05
normRes=3.125162e-05
normRes=3.122129e-05
normRes=3.119141e-05
normRes=3.116195e-05
normRes=3.113291e-05
normRes=3.110426e-05
normRes=3.107601e-05
normRes=3.104812e-05
normRes=3.102059e-05
normRes=3.099340e-05
normRes=3.096653e-05
normRes=3.093997e-05
normRes=3.091370e-05
normRes=3.088771e-05
normRes=3.086197e-05
normRes=3.083648e-05
normRes=3.081121e-05
normRes=3.078615e-05
normRes=3.076128e-05
normRes=3.073658e-05
normRes=3.071204e-05
normRes=3.068764e-05
normRes=3.066335e-05
normRes=3.063917e-05
normRes=3.061507e-05
normRes=3.059104e-05
normRes=3.056706e-05
normRes=3.054311e-05
normRes=3.051917e-05
normRes=3.049524e-05
normRes=3.047128e-05
normRes=3.044729e-05
normRes=3.042324e-05
normRes=3.039912e-05
normRes=3.037492e-05
normRes=3.035061e-05
normRes=3.032618e-05
normRes=3.030162e-05
normRes=3.027691e-05
normRes=3.025203e-05
normRes=3.022698e-05
normRes=3.020172e-05
normRes=3.017626e-05
normRes=3.015058e-05
normRes=3.012466e-05
normRes=3.009849e-05
normRes=3.007206e-05
normRes=3.004536e-05
normRes=3.001837e-05
normRes=2.999108e-05
normRes=2.996348e-05
normRes=2.993557e-05
normRes=2.990732e-05
normRes=2.987874e-05
normRes=2.984980e-05
normRes=2.982052e-05
normRes=2.979086e-05
normRes=2.976084e-05
normRes=2.973043e-05
normRes=2.969964e-05
normRes=2.966845e-05
normRes=2.963687e-05
normRes=2.960488e-05
normRes=2.957249e-05
normRes=2.953968e-05
normRes=2.950646e-05
normRes=2.947282e-05
normRes=2.943875e-05
normRes=2.940427e-05
normRes=2.936936e-05
normRes=2.933403e-05
normRes=2.929827e-05
normRes=2.926208e-05
normRes=2.922548e-05
normRes=2.918845e-05
normRes=2.915099e-05
normRes=2.911312e-05
normRes=2.907484e-05
normRes=2.903614e-05
normRes=2.899703e-05
normRes=2.895752e-05
normRes=2.891760e-05
normRes=2.887730e-05
normRes=2.883661e-05
normRes=2.879553e-05
normRes=2.875408e-05
normRes=2.871227e-05
normRes=2.867009e-05
normRes=2.862756e-05
normRes=2.858469e-05
normRes=2.854149e-05
normRes=2.849796e-05
normRes=2.845411e-05
normRes=2.840997e-05
normRes=2.836553e-05
normRes=2.832080e-05
normRes=2.827581e-05
normRes=2.823056e-05
normRes=2.818506e-05
normRes=2.813932e-05
normRes=2.809336e-05
normRes=2.804720e-05
normRes=2.800083e-05
normRes=2.795429e-05
normRes=2.790757e-05
normRes=2.786070e-05
normRes=2.781369e-05
normRes=2.776656e-05
normRes=2.771931e-05
normRes=2.767197e-05
normRes=2.762454e-05
normRes=2.757704e-05
normRes=2.752950e-05
normRes=2.748191e-05
normRes=2.743431e-05
normRes=2.738670e-05
normRes=2.733909e-05
normRes=2.729152e-05
normRes=2.724398e-05
normRes=2.719650e-05
normRes=2.714908e-05
normRes=2.710176e-05
normRes=2.705453e-05
normRes=2.700742e-05
normRes=2.696044e-05
normRes=2.691361e-05
normRes=2.686694e-05
normRes=2.682044e-05
normRes=2.677414e-05
normRes=2.672804e-05
normRes=2.668215e-05
normRes=2.663650e-05
normRes=2.659110e-05
normRes=2.654595e-05
normRes=2.650108e-05
normRes=2.645649e-05
normRes=2.641220e-05
normRes=2.636821e-05
normRes=2.632455e-05
normRes=2.628123e-05
normRes=2.623824e-05
normRes=2.619561e-05
normRes=2.615335e-05
normRes=2.611146e-05
normRes=2.606995e-05
normRes=2.602884e-05
normRes=2.598813e-05
normRes=2.594783e-05
normRes=2.590795e-05
normRes=2.586849e-05
normRes=2.582946e-05
normRes=2.579088e-05
normRes=2.575273e-05
normRes=2.571504e-05
normRes=2.567780e-05
normRes=2.564101e-05
normRes=2.560469e-05
normRes=2.556883e-05
normRes=2.553344e-05
normRes=2.549852e-05
normRes=2.546408e-05
normRes=2.543010e-05
normRes=2.539660e-05
normRes=2.536357e-05
normRes=2.533101e-05
normRes=2.529892e-05
normRes=2.526731e-05
normRes=2.523616e-05
normRes=2.520547e-05
normRes=2.517525e-05
normRes=2.514549e-05
normRes=2.511618e-05
normRes=2.508732e-05
normRes=2.505890e-05
normRes=2.503092e-05
normRes=2.500338e-05
normRes=2.497626e-05
normRes=2.494956e-05
normRes=2.492327e-05
normRes=2.489738e-05
normRes=2.487189e-05
normRes=2.484679e-05
normRes=2.482206e-05
normRes=2.479771e-05
normRes=2.477370e-05
normRes=2.475005e-05
normRes=2.472674e-05
normRes=2.470375e-05
normRes=2.468107e-05
normRes=2.465870e-05
normRes=2.463662e-05
normRes=2.461483e-05
normRes=2.459329e-05
normRes=2.457202e-05
normRes=2.455098e-05
normRes=2.453018e-05
normRes=2.450959e-05
normRes=2.448920e-05
normRes=2.446900e-05
normRes=2.444898e-05
normRes=2.442912e-05
normRes=2.440941e-05
normRes=2.438984e-05
normRes=2.437038e-05
normRes=2.435103e-05
normRes=2.433177e-05
normRes=2.431259e-05
normRes=2.429348e-05
normRes=2.427442e-05
normRes=2.425539e-05
normRes=2.423639e-05
normRes=2.421739e-05
normRes=2.419839e-05
normRes=2.417938e-05
normRes=2.416033e-05
normRes=2.414123e-05
normRes=2.412208e-05
normRes=2.410286e-05
normRes=2.408355e-05
normRes=2.406414e-05
normRes=2.404463e-05
normRes=2.402499e-05
normRes=2.400523e-05
normRes=2.398531e-05
normRes=2.396524e-05
normRes=2.394500e-05
normRes=2.392459e-05
normRes=2.390398e-05
normRes=2.388317e-05
normRes=2.386216e-05
normRes=2.384092e-05
normRes=2.381946e-05
normRes=2.379776e-05
normRes=2.377581e-05
normRes=2.375360e-05
normRes=2.373114e-05
normRes=2.370840e-05
normRes=2.368539e-05
normRes=2.366209e-05
normRes=2.363850e-05
normRes=2.361462e-05
normRes=2.359043e-05
normRes=2.356593e-05
normRes=2.354112e-05
normRes=2.351600e-05
normRes=2.349055e-05
normRes=2.346478e-05
normRes=2.343868e-05
normRes=2.341226e-05
normRes=2.338549e-05
normRes=2.335840e-05
normRes=2.333097e-05
normRes=2.330320e-05
normRes=2.327510e-05
normRes=2.324665e-05
normRes=2.321787e-05
normRes=2.318876e-05
normRes=2.315931e-05
normRes=2.312952e-05
normRes=2.309940e-05
normRes=2.306896e-05
normRes=2.303818e-05
normRes=2.300709e-05
normRes=2.297567e-05
normRes=2.294394e-05
normRes=2.291189e-05
normRes=2.287954e-05
normRes=2.284688e-05
normRes=2.281393e-05
normRes=2.278069e-05
normRes=2.274717e-05
normRes=2.271336e-05
normRes=2.267929e-05
normRes=2.264495e-05
normRes=2.261036e-05
normRes=2.257552e-05
normRes=2.254044e-05
normRes=2.250513e-05
normRes=2.246959e-05
normRes=2.243385e-05
normRes=2.239789e-05
normRes=2.236175e-05
normRes=2.232542e-05
normRes=2.228891e-05
normRes=2.225224e-05
normRes=2.221542e-05
normRes=2.217845e-05
normRes=2.214136e-05
normRes=2.210414e-05
normRes=2.206681e-05
normRes=2.202938e-05
normRes=2.199187e-05
normRes=2.195428e-05
normRes=2.191663e-05
normRes=2.187893e-05
normRes=2.184119e-05
normRes=2.180342e-05
normRes=2.176564e-05
normRes=2.172786e-05
normRes=2.169008e-05
normRes=2.165232e-05
normRes=2.161460e-05
normRes=2.157693e-05
normRes=2.153931e-05
normRes=2.150177e-05
normRes=2.146430e-05
normRes=2.142693e-05
normRes=2.138967e-05
normRes=2.135253e-05
normRes=2.131551e-05
normRes=2.127864e-05
normRes=2.124192e-05
normRes=2.120536e-05
normRes=2.116898e-05
normRes=2.113279e-05
normRes=2.109679e-05
normRes=2.106100e-05
normRes=2.102543e-05
normRes=2.099009e-05
normRes=2.095498e-05
normRes=2.092012e-05
normRes=2.088552e-05
normRes=2.085118e-05
normRes=2.081712e-05
normRes=2.078334e-05
normRes=2.074986e-05
normRes=2.071667e-05
normRes=2.068379e-05
normRes=2.065122e-05
normRes=2.061897e-05
normRes=2.058705e-05
normRes=2.055546e-05
normRes=2.052421e-05
normRes=2.049330e-05
normRes=2.046274e-05
normRes=2.043253e-05
normRes=2.040268e-05
normRes=2.037320e-05
normRes=2.034407e-05
normRes=2.031531e-05
normRes=2.028693e-05
normRes=2.025891e-05
normRes=2.023127e-05
normRes=2.020400e-05
normRes=2.017710e-05
normRes=2.015058e-05
normRes=2.012444e-05
normRes=2.009867e-05
normRes=2.007328e-05
normRes=2.004825e-05
normRes=2.002360e-05
normRes=1.999932e-05
normRes=1.997540e-05
normRes=1.995185e-05
normRes=1.992865e-05
normRes=1.990581e-05
normRes=1.988333e-05
normRes=1.986119e-05
normRes=1.983939e-05
normRes=1.981793e-05
normRes=1.979680e-05
normRes=1.977600e-05
normRes=1.975551e-05
normRes=1.973534e-05
normRes=1.971548e-05
normRes=1.969591e-05
normRes=1.967663e-05
normRes=1.965763e-05
normRes=1.963891e-05
normRes=1.962046e-05
normRes=1.960226e-05
normRes=1.958431e-05
normRes=1.956660e-05
normRes=1.954912e-05
normRes=1.953186e-05
normRes=1.951481e-05
normRes=1.949796e-05
normRes=1.948131e-05
normRes=1.946483e-05
normRes=1.944852e-05
normRes=1.943237e-05
normRes=1.941636e-05
normRes=1.940050e-05
normRes=1.938476e-05
normRes=1.936914e-05
normRes=1.935362e-05
normRes=1.933820e-05
normRes=1.932285e-05
normRes=1.930758e-05
normRes=1.929237e-05
normRes=1.927721e-05
normRes=1.926209e-05
normRes=1.924699e-05
normRes=1.923191e-05
normRes=1.921684e-05
normRes=1.920176e-05
normRes=1.918666e-05
normRes=1.917154e-05
normRes=1.915638e-05
normRes=1.914117e-05
normRes=1.912590e-05
normRes=1.911056e-05
normRes=1.909515e-05
normRes=1.907964e-05
normRes=1.906404e-05
normRes=1.904833e-05
normRes=1.903250e-05
normRes=1.901655e-05
normRes=1.900046e-05
normRes=1.898423e-05
normRes=1.896785e-05
normRes=1.895131e-05
normRes=1.893460e-05
normRes=1.891771e-05
normRes=1.890064e-05
normRes=1.888338e-05
normRes=1.886592e-05
normRes=1.884826e-05
normRes=1.883040e-05
normRes=1.881231e-05
normRes=1.879400e-05
normRes=1.877547e-05
normRes=1.875671e-05
normRes=1.873771e-05
normRes=1.871846e-05
normRes=1.869898e-05
normRes=1.867924e-05
normRes=1.865925e-05
normRes=1.863901e-05
normRes=1.861851e-05
normRes=1.859775e-05
normRes=1.857673e-05
normRes=1.855544e-05
normRes=1.853389e-05
normRes=1.851207e-05
normRes=1.848998e-05
normRes=1.846763e-05
normRes=1.844500e-05
normRes=1.842211e-05
normRes=1.839896e-05
normRes=1.837553e-05
normRes=1.835184e-05
normRes=1.832789e-05
normRes=1.830368e-05
normRes=1.827921e-05
normRes=1.825448e-05
normRes=1.822950e-05
normRes=1.820427e-05
normRes=1.817879e-05
normRes=1.815307e-05
normRes=1.812711e-05
normRes=1.810092e-05
normRes=1.807449e-05
normRes=1.804785e-05
normRes=1.802098e-05
normRes=1.799390e-05
normRes=1.796661e-05
normRes=1.793912e-05
normRes=1.791143e-05
normRes=1.788355e-05
normRes=1.785550e-05
normRes=1.782726e-05
normRes=1.779886e-05
normRes=1.777030e-05
normRes=1.774159e-05
normRes=1.771273e-05
normRes=1.768373e-05
normRes=1.765460e-05
normRes=1.762536e-05
normRes=1.759600e-05
normRes=1.756654e-05
normRes=1.753699e-05
normRes=1.750735e-05
normRes=1.747763e-05
normRes=1.744785e-05
normRes=1.741801e-05
normRes=1.738812e-05
normRes=1.735819e-05
normRes=1.732823e-05
normRes=1.729826e-05
normRes=1.726827e-05
normRes=1.723828e-05
normRes=1.720831e-05
normRes=1.717835e-05
normRes=1.714842e-05
normRes=1.711852e-05
normRes=1.708868e-05
normRes=1.705889e-05
normRes=1.702918e-05
normRes=1.699953e-05
normRes=1.696998e-05
normRes=1.694052e-05
normRes=1.691116e-05
normRes=1.688192e-05
normRes=1.685280e-05
normRes=1.682381e-05
normRes=1.679497e-05
normRes=1.676627e-05
normRes=1.673773e-05
normRes=1.670936e-05
normRes=1.668116e-05
normRes=1.665315e-05
normRes=1.662532e-05
normRes=1.659770e-05
normRes=1.657028e-05
normRes=1.654307e-05
normRes=1.651607e-05
normRes=1.648931e-05
normRes=1.646278e-05
normRes=1.643648e-05
normRes=1.641043e-05
normRes=1.638463e-05
normRes=1.635909e-05
normRes=1.633380e-05
normRes=1.630878e-05
normRes=1.628403e-05
normRes=1.625955e-05
normRes=1.623535e-05
normRes=1.621143e-05
normRes=1.618779e-05
normRes=1.616445e-05
normRes=1.614139e-05
normRes=1.611862e-05
normRes=1.609614e-05
normRes=1.607396e-05
normRes=1.605208e-05
normRes=1.603049e-05
normRes=1.600921e-05
normRes=1.598821e-05
normRes=1.596752e-05
normRes=1.594713e-05
normRes=1.592703e-05
normRes=1.590722e-05
normRes=1.588771e-05
normRes=1.586850e-05
normRes=1.584957e-05
normRes=1.583093e-05
normRes=1.581258e-05
normRes=1.579450e-05
normRes=1.577671e-05
normRes=1.575919e-05
normRes=1.574194e-05
normRes=1.572496e-05
normRes=1.570824e-05
normRes=1.569178e-05
normRes=1.567557e-05
normRes=1.565960e-05
normRes=1.564388e-05
normRes=1.562839e-05
normRes=1.561314e-05
normRes=1.559810e-05
normRes=1.558328e-05
normRes=1.556868e-05
normRes=1.555427e-05
normRes=1.554006e-05
normRes=1.552604e-05
normRes=1.551220e-05
normRes=1.549854e-05
normRes=1.548504e-05
normRes=1.547169e-05
normRes=1.545850e-05
normRes=1.544545e-05
normRes=1.543253e-05
normRes=1.541973e-05
normRes=1.540705e-05
normRes=1.539448e-05
normRes=1.538201e-05
normRes=1.536963e-05
normRes=1.535733e-05
normRes=1.534510e-05
normRes=1.533293e-05
normRes=1.532082e-05
normRes=1.530876e-05
normRes=1.529674e-05
normRes=1.528474e-05
normRes=1.527276e-05
normRes=1.526079e-05
normRes=1.524883e-05
normRes=1.523686e-05
normRes=1.522488e-05
normRes=1.521287e-05
normRes=1.520083e-05
normRes=1.518875e-05
normRes=1.517662e-05
normRes=1.516444e-05
normRes=1.515219e-05
normRes=1.513987e-05
normRes=1.512748e-05
normRes=1.511499e-05
normRes=1.510241e-05
normRes=1.508973e-05
normRes=1.507695e-05
normRes=1.506404e-05
normRes=1.505102e-05
normRes=1.503786e-05
normRes=1.502458e-05
normRes=1.501115e-05
normRes=1.499757e-05
normRes=1.498385e-05
normRes=1.496996e-05
normRes=1.495592e-05
normRes=1.494170e-05
normRes=1.492732e-05
normRes=1.491276e-05
normRes=1.489801e-05
normRes=1.488309e-05
normRes=1.486797e-05
normRes=1.485267e-05
normRes=1.483716e-05
normRes=1.482146e-05
normRes=1.480556e-05
normRes=1.478946e-05
normRes=1.477315e-05
normRes=1.475664e-05
normRes=1.473991e-05
normRes=1.472298e-05
normRes=1.470584e-05
normRes=1.468848e-05
normRes=1.467091e-05
normRes=1.465313e-05
normRes=1.463514e-05
normRes=1.461693e-05
normRes=1.459851e-05
normRes=1.457988e-05
normRes=1.456104e-05
normRes=1.454200e-05
normRes=1.452274e-05
normRes=1.450328e-05
normRes=1.448362e-05
normRes=1.446376e-05
normRes=1.444370e-05
normRes=1.442344e-05
normRes=1.440299e-05
normRes=1.438236e-05
normRes=1.436153e-05
normRes=1.434053e-05
normRes=1.431935e-05
normRes=1.429799e-05
normRes=1.427647e-05
normRes=1.425478e-05
normRes=1.423293e-05
normRes=1.421093e-05
normRes=1.418878e-05
normRes=1.416649e-05
normRes=1.414406e-05
normRes=1.412149e-05
normRes=1.409880e-05
normRes=1.407599e-05
normRes=1.405307e-05
normRes=1.403003e-05
normRes=1.400690e-05
normRes=1.398367e-05
normRes=1.396036e-05
normRes=1.393696e-05
normRes=1.391349e-05
normRes=1.388996e-05
normRes=1.386637e-05
normRes=1.384272e-05
normRes=1.381903e-05
normRes=1.379530e-05
normRes=1.377155e-05
normRes=1.374777e-05
normRes=1.372398e-05
normRes=1.370018e-05
normRes=1.367638e-05
normRes=1.365259e-05
normRes=1.362882e-05
normRes=1.360507e-05
normRes=1.358135e-05
normRes=1.355768e-05
normRes=1.353405e-05
normRes=1.351047e-05
normRes=1.348696e-05
normRes=1.346351e-05
normRes=1.344015e-05
normRes=1.341687e-05
normRes=1.339368e-05
normRes=1.337059e-05
normRes=1.334760e-05
normRes=1.332473e-05
normRes=1.330198e-05
normRes=1.327936e-05
normRes=1.325687e-05
normRes=1.323451e-05
normRes=1.321231e-05
normRes=1.319025e-05
normRes=1.316836e-05
normRes=1.314663e-05
normRes=1.312506e-05
normRes=1.310368e-05
normRes=1.308247e-05
normRes=1.306145e-05
normRes=1.304061e-05
normRes=1.301998e-05
normRes=1.299954e-05
normRes=1.297930e-05
normRes=1.295927e-05
normRes=1.293946e-05
normRes=1.291985e-05
normRes=1.290047e-05
normRes=1.288130e-05
normRes=1.286236e-05
normRes=1.284365e-05
normRes=1.282516e-05
normRes=1.280690e-05
normRes=1.278887e-05
normRes=1.277108e-05
normRes=1.275352e-05
normRes=1.273620e-05
normRes=1.271911e-05
normRes=1.270226e-05
normRes=1.268565e-05
normRes=1.266927e-05
normRes=1.265313e-05
normRes=1.263722e-05
normRes=1.262154e-05
normRes=1.260610e-05
normRes=1.259090e-05
normRes=1.257592e-05
normRes=1.256117e-05
normRes=1.254664e-05
normRes=1.253234e-05
normRes=1.251826e-05
normRes=1.250440e-05
normRes=1.249075e-05
normRes=1.247731e-05
normRes=1.246408e-05
normRes=1.245105e-05
normRes=1.243822e-05
normRes=1.242559e-05
normRes=1.241315e-05
normRes=1.240089e-05
normRes=1.238882e-05
normRes=1.237692e-05
normRes=1.236519e-05
normRes=1.235363e-05
normRes=1.234222e-05
normRes=1.233098e-05
normRes=1.231988e-05
normRes=1.230892e-05
normRes=1.229810e-05
normRes=1.228741e-05
normRes=1.227684e-05
normRes=1.226639e-05
normRes=1.225605e-05
normRes=1.224582e-05
normRes=1.223568e-05
normRes=1.222563e-05
normRes=1.221567e-05
normRes=1.220579e-05
normRes=1.219597e-05
normRes=1.218622e-05
normRes=1.217653e-05
normRes=1.216688e-05
normRes=1.215728e-05
normRes=1.214771e-05
normRes=1.213817e-05
normRes=1.212865e-05
normRes=1.211915e-05
normRes=1.210965e-05
normRes=1.210016e-05
normRes=1.209066e-05
normRes=1.208114e-05
normRes=1.207161e-05
normRes=1.206205e-05
normRes=1.205246e-05
normRes=1.204282e-05
normRes=1.203315e-05
normRes=1.202342e-05
normRes=1.201363e-05
normRes=1.200378e-05
normRes=1.199386e-05
normRes=1.198386e-05
normRes=1.197378e-05
normRes=1.196361e-05
normRes=1.195336e-05
normRes=1.194300e-05
normRes=1.193254e-05
normRes=1.192198e-05
normRes=1.191130e-05
normRes=1.190050e-05
normRes=1.188959e-05
normRes=1.187854e-05
normRes=1.186737e-05
normRes=1.185607e-05
normRes=1.184462e-05
normRes=1.183304e-05
normRes=1.182131e-05
normRes=1.180944e-05
normRes=1.179742e-05
normRes=1.178524e-05
normRes=1.177291e-05
normRes=1.176042e-05
normRes=1.174777e-05
normRes=1.173496e-05
normRes=1.172199e-05
normRes=1.170885e-05
normRes=1.169554e-05
normRes=1.168207e-05
normRes=1.166844e-05
normRes=1.165463e-05
normRes=1.164066e-05
normRes=1.162651e-05
normRes=1.161220e-05
normRes=1.159772e-05
normRes=1.158307e-05
normRes=1.156826e-05
normRes=1.155327e-05
normRes=1.153813e-05
normRes=1.152282e-05
normRes=1.150734e-05
normRes=1.149171e-05
normRes=1.147591e-05
normRes=1.145996e-05
normRes=1.144386e-05
normRes=1.142760e-05
normRes=1.141120e-05
normRes=1.139464e-05
normRes=1.137795e-05
normRes=1.136111e-05
normRes=1.134414e-05
normRes=1.132703e-05
normRes=1.130980e-05
normRes=1.129244e-05
normRes=1.127495e-05
normRes=1.125735e-05
normRes=1.123964e-05
normRes=1.122181e-05
normRes=1.120389e-05
normRes=1.118586e-05
normRes=1.116774e-05
normRes=1.114953e-05
normRes=1.113124e-05
normRes=1.111286e-05
normRes=1.109442e-05
normRes=1.107590e-05
normRes=1.105732e-05
normRes=1.103869e-05
normRes=1.102000e-05
normRes=1.100127e-05
normRes=1.098249e-05
normRes=1.096369e-05
normRes=1.094485e-05
normRes=1.092599e-05
normRes=1.090712e-05
normRes=1.088824e-05
normRes=1.086935e-05
normRes=1.085046e-05
normRes=1.083158e-05
normRes=1.081272e-05
normRes=1.079388e-05
normRes=1.077506e-05
normRes=1.075628e-05
normRes=1.073753e-05
normRes=1.071883e-05
normRes=1.070018e-05
normRes=1.068158e-05
normRes=1.066305e-05
normRes=1.064459e-05
normRes=1.062620e-05
normRes=1.060789e-05
normRes=1.058967e-05
normRes=1.057153e-05
normRes=1.055349e-05
normRes=1.053556e-05
normRes=1.051773e-05
normRes=1.050001e-05
normRes=1.048241e-05
normRes=1.046493e-05
normRes=1.044758e-05
normRes=1.043035e-05
normRes=1.041327e-05
normRes=1.039632e-05
normRes=1.037952e-05
normRes=1.036286e-05
normRes=1.034635e-05
normRes=1.033001e-05
normRes=1.031381e-05
normRes=1.029779e-05
normRes=1.028192e-05
normRes=1.026623e-05
normRes=1.025070e-05
normRes=1.023535e-05
normRes=1.022017e-05
normRes=1.020517e-05
normRes=1.019035e-05
normRes=1.017571e-05
normRes=1.016126e-05
normRes=1.014699e-05
normRes=1.013290e-05
normRes=1.011900e-05
normRes=1.010529e-05
normRes=1.009176e-05
normRes=1.007842e-05
normRes=1.006527e-05
normRes=1.005231e-05
normRes=1.003953e-05
normRes=1.002694e-05
normRes=1.001454e-05
normRes=1.000232e-05
normRes=9.990282e-06
normRes=9.978429e-06
normRes=9.966756e-06
normRes=9.955262e-06
normRes=9.943944e-06
normRes=9.932801e-06
normRes=9.921831e-06
normRes=9.911030e-06
normRes=9.900396e-06
normRes=9.889926e-06
normRes=9.879616e-06
normRes=9.869465e-06
normRes=9.859468e-06
normRes=9.849621e-06
normRes=9.839921e-06
normRes=9.830364e-06
normRes=9.820947e-06
normRes=9.811664e-06
normRes=9.802512e-06
normRes=9.793485e-06
normRes=9.784581e-06
normRes=9.775793e-06
normRes=9.767118e-06
normRes=9.758549e-06
normRes=9.750084e-06
normRes=9.741715e-06
normRes=9.733439e-06
normRes=9.725250e-06
normRes=9.717142e-06
normRes=9.709112e-06
normRes=9.701152e-06
normRes=9.693257e-06
normRes=9.685424e-06
normRes=9.677644e-06
normRes=9.669914e-06
normRes=9.662228e-06
normRes=9.654580e-06
normRes=9.646964e-06
normRes=9.639375e-06
normRes=9.631808e-06
normRes=9.624257e-06
normRes=9.616716e-06
normRes=9.609181e-06
normRes=9.601644e-06
normRes=9.594102e-06
normRes=9.586549e-06
normRes=9.578979e-06
normRes=9.571387e-06
normRes=9.563769e-06
normRes=9.556118e-06
normRes=9.548430e-06
normRes=9.540700e-06
normRes=9.532923e-06
normRes=9.525095e-06
normRes=9.517210e-06
normRes=9.509264e-06
normRes=9.501252e-06
normRes=9.493171e-06
normRes=9.485016e-06
normRes=9.476782e-06
normRes=9.468466e-06
normRes=9.460065e-06
normRes=9.451573e-06
normRes=9.442988e-06
normRes=9.434306e-06
normRes=9.425523e-06
normRes=9.416638e-06
normRes=9.407645e-06
normRes=9.398543e-06
normRes=9.389330e-06
normRes=9.380001e-06
normRes=9.370555e-06
normRes=9.360990e-06
normRes=9.351303e-06
normRes=9.341493e-06
normRes=9.331558e-06
normRes=9.321496e-06
normRes=9.311305e-06
normRes=9.300985e-06
normRes=9.290534e-06
normRes=9.279951e-06
normRes=9.269236e-06
normRes=9.258387e-06
normRes=9.247406e-06
normRes=9.236290e-06
normRes=9.225041e-06
normRes=9.213657e-06
normRes=9.202140e-06
normRes=9.190490e-06
normRes=9.178708e-06
normRes=9.166793e-06
normRes=9.154747e-06
normRes=9.142572e-06
normRes=9.130267e-06
normRes=9.117836e-06
normRes=9.105278e-06
normRes=9.092597e-06
normRes=9.079793e-06
normRes=9.066869e-06
normRes=9.053827e-06
normRes=9.040669e-06
normRes=9.027397e-06
normRes=9.014015e-06
normRes=9.000525e-06
normRes=8.986929e-06
normRes=8.973231e-06
normRes=8.959434e-06
normRes=8.945541e-06
normRes=8.931555e-06
normRes=8.917481e-06
normRes=8.903320e-06
normRes=8.889078e-06
normRes=8.874757e-06
normRes=8.860363e-06
normRes=8.845898e-06
normRes=8.831367e-06
normRes=8.816774e-06
normRes=8.802123e-06
normRes=8.787419e-06
normRes=8.772666e-06
normRes=8.757868e-06
normRes=8.743030e-06
normRes=8.728157e-06
normRes=8.713253e-06
normRes=8.698322e-06
normRes=8.683370e-06
normRes=8.668402e-06
normRes=8.653421e-06
normRes=8.638433e-06
normRes=8.623443e-06
normRes=8.608456e-06
normRes=8.593476e-06
normRes=8.578508e-06
normRes=8.563557e-06
normRes=8.548628e-06
normRes=8.533725e-06
normRes=8.518854e-06
normRes=8.504020e-06
normRes=8.489226e-06
normRes=8.474478e-06
normRes=8.459781e-06
normRes=8.445138e-06
normRes=8.430555e-06
normRes=8.416036e-06
normRes=8.401585e-06
normRes=8.387208e-06
normRes=8.372907e-06
normRes=8.358688e-06
normRes=8.344554e-06
normRes=8.330509e-06
normRes=8.316558e-06
normRes=8.302704e-06
normRes=8.288952e-06
normRes=8.275303e-06
normRes=8.261763e-06
normRes=8.248334e-06
normRes=8.235019e-06
normRes=8.221823e-06
normRes=8.208747e-06
normRes=8.195795e-06
normRes=8.182969e-06
normRes=8.170272e-06
normRes=8.157707e-06
normRes=8.145275e-06
normRes=8.132979e-06
normRes=8.120821e-06
normRes=8.108802e-06
normRes=8.096925e-06
normRes=8.085190e-06
normRes=8.073600e-06
normRes=8.062155e-06
normRes=8.050856e-06
normRes=8.039704e-06
normRes=8.028700e-06
normRes=8.017844e-06
normRes=8.007137e-06
normRes=7.996579e-06
normRes=7.986170e-06
normRes=7.975910e-06
normRes=7.965798e-06
normRes=7.955834e-06
normRes=7.946017e-06
normRes=7.936347e-06
normRes=7.926822e-06
normRes=7.917442e-06
normRes=7.908204e-06
normRes=7.899109e-06
normRes=7.890153e-06
normRes=7.881335e-06
normRes=7.872654e-06
normRes=7.864107e-06
normRes=7.855692e-06
normRes=7.847406e-06
normRes=7.839248e-06
normRes=7.831215e-06
normRes=7.823303e-06
normRes=7.815511e-06
normRes=7.807834e-06
normRes=7.800270e-06
normRes=7.792816e-06
normRes=7.785469e-06
normRes=7.778224e-06
normRes=7.771079e-06
normRes=7.764030e-06
normRes=7.757072e-06
normRes=7.750204e-06
normRes=7.743419e-06
normRes=7.736715e-06
normRes=7.730088e-06
normRes=7.723533e-06
normRes=7.717046e-06
normRes=7.710623e-06
normRes=7.704261e-06
normRes=7.697953e-06
normRes=7.691698e-06
normRes=7.685489e-06
normRes=7.679323e-06
normRes=7.673195e-06
normRes=7.667100e-06
normRes=7.661036e-06
normRes=7.654996e-06
normRes=7.648977e-06
normRes=7.642974e-06
normRes=7.636983e-06
normRes=7.631000e-06
normRes=7.625019e-06
normRes=7.619038e-06
normRes=7.613051e-06
normRes=7.607054e-06
normRes=7.601044e-06
normRes=7.595015e-06
normRes=7.588964e-06
normRes=7.582887e-06
normRes=7.576780e-06
normRes=7.570638e-06
normRes=7.564459e-06
normRes=7.558238e-06
normRes=7.551972e-06
normRes=7.545656e-06
normRes=7.539288e-06
normRes=7.532863e-06
normRes=7.526380e-06
normRes=7.519833e-06
normRes=7.513221e-06
normRes=7.506540e-06
normRes=7.499787e-06
normRes=7.492960e-06
normRes=7.486055e-06
normRes=7.479070e-06
normRes=7.472002e-06
normRes=7.464849e-06
normRes=7.457609e-06
normRes=7.450280e-06
normRes=7.442860e-06
normRes=7.435346e-06
normRes=7.427737e-06
normRes=7.420031e-06
normRes=7.412227e-06
normRes=7.404323e-06
normRes=7.396318e-06
normRes=7.388211e-06
normRes=7.380002e-06
normRes=7.371688e-06
normRes=7.363269e-06
normRes=7.354746e-06
normRes=7.346117e-06
normRes=7.337381e-06
normRes=7.328540e-06
normRes=7.319592e-06
normRes=7.310538e-06
normRes=7.301378e-06
normRes=7.292113e-06
normRes=7.282742e-06
normRes=7.273267e-06
normRes=7.263687e-06
normRes=7.254005e-06
normRes=7.244221e-06
normRes=7.234337e-06
normRes=7.224352e-06
normRes=7.214269e-06
normRes=7.204090e-06
normRes=7.193815e-06
normRes=7.183447e-06
normRes=7.172988e-06
normRes=7.162439e-06
normRes=7.151802e-06
normRes=7.141080e-06
normRes=7.130275e-06
normRes=7.119389e-06
normRes=7.108424e-06
normRes=7.097384e-06
normRes=7.086272e-06
normRes=7.075089e-06
normRes=7.063838e-06
normRes=7.052523e-06
normRes=7.041147e-06
normRes=7.029712e-06
normRes=7.018222e-06
normRes=7.006681e-06
normRes=6.995090e-06
normRes=6.983455e-06
normRes=6.971778e-06
normRes=6.960062e-06
normRes=6.948312e-06
normRes=6.936531e-06
normRes=6.924722e-06
normRes=6.912889e-06
normRes=6.901037e-06
normRes=6.889168e-06
normRes=6.877286e-06
normRes=6.865396e-06
normRes=6.853500e-06
normRes=6.841604e-06
normRes=6.829710e-06
normRes=6.817823e-06
normRes=6.805946e-06
normRes=6.794083e-06
normRes=6.782239e-06
normRes=6.770416e-06
normRes=6.758619e-06
normRes=6.746852e-06
normRes=6.735118e-06
normRes=6.723421e-06
normRes=6.711764e-06
normRes=6.700152e-06
normRes=6.688588e-06
normRes=6.677075e-06
normRes=6.665617e-06
normRes=6.654217e-06
normRes=6.642880e-06
normRes=6.631607e-06
normRes=6.620403e-06
normRes=6.609271e-06
normRes=6.598213e-06
normRes=6.587233e-06
normRes=6.576333e-06
normRes=6.565517e-06
normRes=6.554788e-06
normRes=6.544147e-06
normRes=6.533597e-06
normRes=6.523142e-06
normRes=6.512783e-06
normRes=6.502522e-06
normRes=6.492362e-06
normRes=6.482305e-06
normRes=6.472352e-06
normRes=6.462506e-06
normRes=6.452768e-06
normRes=6.443139e-06
normRes=6.433622e-06
normRes=6.424217e-06
normRes=6.414925e-06
normRes=6.405748e-06
normRes=6.396686e-06
normRes=6.387741e-06
normRes=6.378912e-06
normRes=6.370201e-06
normRes=6.361608e-06
normRes=6.353133e-06
normRes=6.344776e-06
normRes=6.336537e-06
normRes=6.328416e-06
normRes=6.320412e-06
normRes=6.312527e-06
normRes=6.304758e-06
normRes=6.297105e-06
normRes=6.289567e-06
normRes=6.282143e-06
normRes=6.274833e-06
normRes=6.267636e-06
normRes=6.260549e-06
normRes=6.253571e-06
normRes=6.246701e-06
normRes=6.239938e-06
normRes=6.233279e-06
normRes=6.226722e-06
normRes=6.220266e-06
normRes=6.213909e-06
normRes=6.207648e-06
normRes=6.201481e-06
normRes=6.195405e-06
normRes=6.189419e-06
normRes=6.183519e-06
normRes=6.177704e-06
normRes=6.171969e-06
normRes=6.166313e-06
normRes=6.160732e-06
normRes=6.155224e-06
normRes=6.149785e-06
normRes=6.144413e-06
normRes=6.139104e-06
normRes=6.133855e-06
normRes=6.128664e-06
normRes=6.123525e-06
normRes=6.118437e-06
normRes=6.113396e-06
normRes=6.108398e-06
normRes=6.103441e-06
normRes=6.098520e-06
normRes=6.093632e-06
normRes=6.088774e-06
normRes=6.083942e-06
normRes=6.079133e-06
normRes=6.074343e-06
normRes=6.069569e-06
normRes=6.064807e-06
normRes=6.060054e-06
normRes=6.055306e-06
normRes=6.050560e-06
normRes=6.045812e-06
normRes=6.041059e-06
normRes=6.036298e-06
normRes=6.031526e-06
normRes=6.026738e-06
normRes=6.021932e-06
normRes=6.017105e-06
normRes=6.012253e-06
normRes=6.007374e-06
normRes=6.002464e-06
normRes=5.997520e-06
normRes=5.992540e-06
normRes=5.987520e-06
normRes=5.982458e-06
normRes=5.977351e-06
normRes=5.972196e-06
normRes=5.966991e-06
normRes=5.961734e-06
normRes=5.956421e-06
normRes=5.951051e-06
normRes=5.945621e-06
normRes=5.940129e-06
normRes=5.934573e-06
normRes=5.928952e-06
normRes=5.923262e-06
normRes=5.917503e-06
normRes=5.911673e-06
normRes=5.905770e-06
normRes=5.899793e-06
normRes=5.893740e-06
normRes=5.887610e-06
normRes=5.881402e-06
normRes=5.875114e-06
normRes=5.868746e-06
normRes=5.862297e-06
normRes=5.855766e-06
normRes=5.849153e-06
normRes=5.842456e-06
normRes=5.835676e-06
normRes=5.828812e-06
normRes=5.821864e-06
normRes=5.814831e-06
normRes=5.807714e-06
normRes=5.800513e-06
normRes=5.793228e-06
normRes=5.785858e-06
normRes=5.778406e-06
normRes=5.770871e-06
normRes=5.763253e-06
normRes=5.755554e-06
normRes=5.747774e-06
normRes=5.739914e-06
normRes=5.731976e-06
normRes=5.723959e-06
normRes=5.715867e-06
normRes=5.707698e-06
normRes=5.699456e-06
normRes=5.691142e-06
normRes=5.682757e-06
normRes=5.674302e-06
normRes=5.665780e-06
normRes=5.657193e-06
normRes=5.648542e-06
normRes=5.639829e-06
normRes=5.631056e-06
normRes=5.622226e-06
normRes=5.613341e-06
normRes=5.604402e-06
normRes=5.595413e-06
normRes=5.586376e-06
normRes=5.577292e-06
normRes=5.568166e-06
normRes=5.558999e-06
normRes=5.549793e-06
normRes=5.540553e-06
normRes=5.531280e-06
normRes=5.521976e-06
normRes=5.512646e-06
normRes=5.503292e-06
normRes=5.493916e-06
normRes=5.484523e-06
normRes=5.475113e-06
normRes=5.465691e-06
normRes=5.456260e-06
normRes=5.446823e-06
normRes=5.437382e-06
normRes=5.427941e-06
normRes=5.418502e-06
normRes=5.409069e-06
normRes=5.399645e-06
normRes=5.390233e-06
normRes=5.380836e-06
normRes=5.371457e-06
normRes=5.362099e-06
normRes=5.352765e-06
normRes=5.343457e-06
normRes=5.334180e-06
normRes=5.324935e-06
normRes=5.315726e-06
normRes=5.306556e-06
normRes=5.297427e-06
normRes=5.288342e-06
normRes=5.279304e-06
normRes=5.270316e-06
normRes=5.261379e-06
normRes=5.252498e-06
normRes=5.243674e-06
normRes=5.234909e-06
normRes=5.226207e-06
normRes=5.217569e-06
normRes=5.208998e-06
normRes=5.200495e-06
normRes=5.192064e-06
normRes=5.183705e-06
normRes=5.175421e-06
normRes=5.167215e-06
normRes=5.159086e-06
normRes=5.151038e-06
normRes=5.143072e-06
normRes=5.135189e-06
normRes=5.127390e-06
normRes=5.119678e-06
normRes=5.112053e-06
normRes=5.104516e-06
normRes=5.097069e-06
normRes=5.089711e-06
normRes=5.082445e-06
normRes=5.075271e-06
normRes=5.068189e-06
normRes=5.061199e-06
normRes=5.054303e-06
normRes=5.047501e-06
normRes=5.040792e-06
normRes=5.034177e-06
normRes=5.027656e-06
normRes=5.021229e-06
normRes=5.014895e-06
normRes=5.008653e-06
normRes=5.002505e-06
normRes=4.996448e-06
normRes=4.990483e-06
normRes=4.984609e-06
normRes=4.978824e-06
normRes=4.973128e-06
normRes=4.967520e-06
normRes=4.961998e-06
normRes=4.956562e-06
normRes=4.951210e-06
normRes=4.945941e-06
normRes=4.940752e-06
normRes=4.935643e-06
normRes=4.930612e-06
normRes=4.925657e-06
normRes=4.920777e-06
normRes=4.915968e-06
normRes=4.911231e-06
normRes=4.906561e-06
normRes=4.901958e-06
normRes=4.897418e-06
normRes=4.892941e-06
normRes=4.888523e-06
normRes=4.884162e-06
normRes=4.879855e-06
normRes=4.875601e-06
normRes=4.871397e-06
normRes=4.867240e-06
normRes=4.863128e-06
normRes=4.859058e-06
normRes=4.855027e-06
normRes=4.851033e-06
normRes=4.847073e-06
normRes=4.843144e-06
normRes=4.839243e-06
normRes=4.835369e-06
normRes=4.831517e-06
normRes=4.827686e-06
normRes=4.823873e-06
normRes=4.820074e-06
normRes=4.816287e-06
normRes=4.812509e-06
normRes=4.808738e-06
normRes=4.804970e-06
normRes=4.801203e-06
normRes=4.797435e-06
normRes=4.793662e-06
normRes=4.789882e-06
normRes=4.786092e-06
normRes=4.782290e-06
normRes=4.778473e-06
normRes=4.774639e-06
normRes=4.770785e-06
normRes=4.766908e-06
normRes=4.763006e-06
normRes=4.759078e-06
normRes=4.755119e-06
normRes=4.751129e-06
normRes=4.747105e-06
normRes=4.743045e-06
normRes=4.738947e-06
normRes=4.734809e-06
normRes=4.730628e-06
normRes=4.726403e-06
normRes=4.722133e-06
normRes=4.717814e-06
normRes=4.713446e-06
normRes=4.709028e-06
normRes=4.704556e-06
normRes=4.700031e-06
normRes=4.695450e-06
normRes=4.690812e-06
normRes=4.686117e-06
normRes=4.681362e-06
normRes=4.676546e-06
normRes=4.671670e-06
normRes=4.666731e-06
normRes=4.661729e-06
normRes=4.656664e-06
normRes=4.651533e-06
normRes=4.646338e-06
normRes=4.641077e-06
normRes=4.635750e-06
normRes=4.630357e-06
normRes=4.624897e-06
normRes=4.619370e-06
normRes=4.613776e-06
normRes=4.608115e-06
normRes=4.602388e-06
normRes=4.596593e-06
normRes=4.590733e-06
normRes=4.584806e-06
normRes=4.578813e-06
normRes=4.572756e-06
normRes=4.566633e-06
normRes=4.560447e-06
normRes=4.554198e-06
normRes=4.547886e-06
normRes=4.541512e-06
normRes=4.535078e-06
normRes=4.528585e-06
normRes=4.522033e-06
normRes=4.515424e-06
normRes=4.508759e-06
normRes=4.502039e-06
normRes=4.495266e-06
normRes=4.488441e-06
normRes=4.481566e-06
normRes=4.474642e-06
normRes=4.467671e-06
normRes=4.460655e-06
normRes=4.453595e-06
normRes=4.446494e-06
normRes=4.439352e-06
normRes=4.432173e-06
normRes=4.424958e-06
normRes=4.417709e-06
normRes=4.410427e-06
normRes=4.403116e-06
normRes=4.395778e-06
normRes=4.388414e-06
normRes=4.381026e-06
normRes=4.373618e-06
normRes=4.366191e-06
normRes=4.358747e-06
normRes=4.351289e-06
normRes=4.343820e-06
normRes=4.336341e-06
normRes=4.328855e-06
normRes=4.321364e-06
normRes=4.313871e-06
normRes=4.306379e-06
normRes=4.298889e-06
normRes=4.291404e-06
normRes=4.283926e-06
normRes=4.276458e-06
normRes=4.269003e-06
normRes=4.261562e-06
normRes=4.254139e-06
normRes=4.246735e-06
normRes=4.239352e-06
normRes=4.231994e-06
normRes=4.224662e-06
normRes=4.217359e-06
normRes=4.210088e-06
normRes=4.202849e-06
normRes=4.195646e-06
normRes=4.188480e-06
normRes=4.181354e-06
normRes=4.174270e-06
normRes=4.167230e-06
normRes=4.160235e-06
normRes=4.153289e-06
normRes=4.146392e-06
normRes=4.139546e-06
normRes=4.132754e-06
normRes=4.126016e-06
normRes=4.119335e-06
normRes=4.112713e-06
normRes=4.106150e-06
normRes=4.099648e-06
normRes=4.093209e-06
normRes=4.086834e-06
normRes=4.080524e-06
normRes=4.074280e-06
normRes=4.068104e-06
normRes=4.061996e-06
normRes=4.055957e-06
normRes=4.049989e-06
normRes=4.044092e-06
normRes=4.038266e-06
normRes=4.032513e-06
normRes=4.026833e-06
normRes=4.021226e-06
normRes=4.015693e-06
normRes=4.010234e-06
normRes=4.004850e-06
normRes=3.999539e-06
normRes=3.994303e-06
normRes=3.989142e-06
normRes=3.984055e-06
normRes=3.979041e-06
normRes=3.974102e-06
normRes=3.969236e-06
normRes=3.964443e-06
normRes=3.959722e-06
normRes=3.955073e-06
normRes=3.950496e-06
normRes=3.945988e-06
normRes=3.941550e-06
normRes=3.937181e-06
normRes=3.932879e-06
normRes=3.928644e-06
normRes=3.924474e-06
normRes=3.920368e-06
normRes=3.916325e-06
normRes=3.912344e-06
normRes=3.908423e-06
normRes=3.904560e-06
normRes=3.900755e-06
normRes=3.897005e-06
normRes=3.893309e-06
normRes=3.889665e-06
normRes=3.886072e-06
normRes=3.882527e-06
normRes=3.879030e-06
normRes=3.875577e-06
normRes=3.872167e-06
normRes=3.868799e-06
normRes=3.865469e-06
normRes=3.862177e-06
normRes=3.858920e-06
normRes=3.855695e-06
normRes=3.852502e-06
normRes=3.849337e-06
normRes=3.846199e-06
normRes=3.843085e-06
normRes=3.839994e-06
normRes=3.836923e-06
normRes=3.833869e-06
normRes=3.830832e-06
normRes=3.827807e-06
normRes=3.824794e-06
normRes=3.821790e-06
normRes=3.818793e-06
normRes=3.815801e-06
normRes=3.812811e-06
normRes=3.809822e-06
normRes=3.806831e-06
normRes=3.803835e-06
normRes=3.800834e-06
normRes=3.797825e-06
normRes=3.794805e-06
normRes=3.791774e-06
normRes=3.788728e-06
normRes=3.785666e-06
normRes=3.782585e-06
normRes=3.779485e-06
normRes=3.776363e-06
normRes=3.773217e-06
normRes=3.770046e-06
normRes=3.766847e-06
normRes=3.763619e-06
normRes=3.760361e-06
normRes=3.757070e-06
normRes=3.753746e-06
normRes=3.750386e-06
normRes=3.746990e-06
normRes=3.743556e-06
normRes=3.740082e-06
normRes=3.736567e-06
normRes=3.733011e-06
normRes=3.729411e-06
normRes=3.725767e-06
normRes=3.722078e-06
normRes=3.718343e-06
normRes=3.714560e-06
normRes=3.710730e-06
normRes=3.706850e-06
normRes=3.702921e-06
normRes=3.698942e-06
normRes=3.694913e-06
normRes=3.690831e-06
normRes=3.686699e-06
normRes=3.682514e-06
normRes=3.678276e-06
normRes=3.673986e-06
normRes=3.669643e-06
normRes=3.665246e-06
normRes=3.660797e-06
normRes=3.656295e-06
normRes=3.651739e-06
normRes=3.647131e-06
normRes=3.642470e-06
normRes=3.637756e-06
normRes=3.632991e-06
normRes=3.628174e-06
normRes=3.623305e-06
normRes=3.618386e-06
normRes=3.613417e-06
normRes=3.608399e-06
normRes=3.603332e-06
normRes=3.598216e-06
normRes=3.593054e-06
normRes=3.587846e-06
normRes=3.582592e-06
normRes=3.577294e-06
normRes=3.571953e-06
normRes=3.566570e-06
normRes=3.561146e-06
normRes=3.555683e-06
normRes=3.550181e-06
normRes=3.544642e-06
normRes=3.539067e-06
normRes=3.533458e-06
normRes=3.527816e-06
normRes=3.522143e-06
normRes=3.516439e-06
normRes=3.510708e-06
normRes=3.504950e-06
normRes=3.499167e-06
normRes=3.493360e-06
normRes=3.487532e-06
normRes=3.481684e-06
normRes=3.475818e-06
normRes=3.469936e-06
normRes=3.464039e-06
normRes=3.458129e-06
normRes=3.452208e-06
normRes=3.446279e-06
normRes=3.440342e-06
normRes=3.434400e-06
normRes=3.428455e-06
normRes=3.422508e-06
normRes=3.416562e-06
normRes=3.410618e-06
normRes=3.404679e-06
normRes=3.398746e-06
normRes=3.392821e-06
normRes=3.386906e-06
normRes=3.381003e-06
normRes=3.375115e-06
normRes=3.369242e-06
normRes=3.363386e-06
normRes=3.357550e-06
normRes=3.351736e-06
normRes=3.345944e-06
normRes=3.340178e-06
normRes=3.334438e-06
normRes=3.328727e-06
normRes=3.323046e-06
normRes=3.317397e-06
normRes=3.311781e-06
normRes=3.306200e-06
normRes=3.300656e-06
normRes=3.295150e-06
normRes=3.289684e-06
normRes=3.284259e-06
normRes=3.278876e-06
normRes=3.273538e-06
normRes=3.268244e-06
normRes=3.262997e-06
normRes=3.257797e-06
normRes=3.252647e-06
normRes=3.247546e-06
normRes=3.242496e-06
normRes=3.237498e-06
normRes=3.232552e-06
normRes=3.227661e-06
normRes=3.222824e-06
normRes=3.218042e-06
normRes=3.213315e-06
normRes=3.208646e-06
normRes=3.204033e-06
normRes=3.199478e-06
normRes=3.194981e-06
normRes=3.190542e-06
normRes=3.186162e-06
normRes=3.181841e-06
normRes=3.177578e-06
normRes=3.173375e-06
normRes=3.169230e-06
normRes=3.165145e-06
normRes=3.161119e-06
normRes=3.157151e-06
normRes=3.153242e-06
normRes=3.149391e-06
normRes=3.145598e-06
normRes=3.141862e-06
normRes=3.138183e-06
normRes=3.134561e-06
normRes=3.130994e-06
normRes=3.127482e-06
normRes=3.124024e-06
normRes=3.120620e-06
normRes=3.117269e-06
normRes=3.113969e-06
normRes=3.110720e-06
normRes=3.107520e-06
normRes=3.104370e-06
normRes=3.101267e-06
normRes=3.098210e-06
normRes=3.095198e-06
normRes=3.092230e-06
normRes=3.089304e-06
normRes=3.086420e-06
normRes=3.083576e-06
normRes=3.080770e-06
normRes=3.078001e-06
normRes=3.075267e-06
normRes=3.072567e-06
normRes=3.069900e-06
normRes=3.067263e-06
normRes=3.064656e-06
normRes=3.062075e-06
normRes=3.059521e-06
normRes=3.056991e-06
normRes=3.054484e-06
normRes=3.051997e-06
normRes=3.049529e-06
normRes=3.047079e-06
normRes=3.044644e-06
normRes=3.042224e-06
normRes=3.039815e-06
normRes=3.037416e-06
normRes=3.035027e-06
normRes=3.032644e-06
normRes=3.030266e-06
normRes=3.027892e-06
normRes=3.025519e-06
normRes=3.023147e-06
normRes=3.020772e-06
normRes=3.018394e-06
normRes=3.016012e-06
normRes=3.013622e-06
normRes=3.011224e-06
normRes=3.008816e-06
normRes=3.006396e-06
normRes=3.003963e-06
normRes=3.001516e-06
normRes=2.999052e-06
normRes=2.996571e-06
normRes=2.994071e-06
normRes=2.991550e-06
normRes=2.989007e-06
normRes=2.986441e-06
normRes=2.983850e-06
normRes=2.981234e-06
normRes=2.978590e-06
normRes=2.975919e-06
normRes=2.973218e-06
normRes=2.970486e-06
normRes=2.967724e-06
normRes=2.964928e-06
normRes=2.962099e-06
normRes=2.959236e-06
normRes=2.956337e-06
normRes=2.953403e-06
normRes=2.950431e-06
normRes=2.947422e-06
normRes=2.944375e-06
normRes=2.941289e-06
normRes=2.938164e-06
normRes=2.934998e-06
normRes=2.931793e-06
normRes=2.928546e-06
normRes=2.925258e-06
normRes=2.921929e-06
normRes=2.918558e-06
normRes=2.915146e-06
normRes=2.911691e-06
normRes=2.908194e-06
normRes=2.904655e-06
normRes=2.901074e-06
normRes=2.897451e-06
normRes=2.893786e-06
normRes=2.890079e-06
normRes=2.886330e-06
normRes=2.882541e-06
normRes=2.878710e-06
normRes=2.874839e-06
normRes=2.870927e-06
normRes=2.866976e-06
normRes=2.862986e-06
normRes=2.858958e-06
normRes=2.854891e-06
normRes=2.850787e-06
normRes=2.846647e-06
normRes=2.842471e-06
normRes=2.838260e-06
normRes=2.834015e-06
normRes=2.829737e-06
normRes=2.825426e-06
normRes=2.821084e-06
normRes=2.816712e-06
normRes=2.812311e-06
normRes=2.807881e-06
normRes=2.803425e-06
normRes=2.798942e-06
normRes=2.794435e-06
normRes=2.789905e-06
normRes=2.785352e-06
normRes=2.780779e-06
normRes=2.776185e-06
normRes=2.771574e-06
normRes=2.766945e-06
normRes=2.762301e-06
normRes=2.757643e-06
normRes=2.752973e-06
normRes=2.748291e-06
normRes=2.743599e-06
normRes=2.738899e-06
normRes=2.734191e-06
normRes=2.729479e-06
normRes=2.724763e-06
normRes=2.720044e-06
normRes=2.715325e-06
normRes=2.710606e-06
normRes=2.705889e-06
normRes=2.701176e-06
normRes=2.696469e-06
normRes=2.691768e-06
normRes=2.687076e-06
normRes=2.682393e-06
normRes=2.677722e-06
normRes=2.673063e-06
normRes=2.668419e-06
normRes=2.663790e-06
normRes=2.659179e-06
normRes=2.654586e-06
normRes=2.650014e-06
normRes=2.645463e-06
normRes=2.640934e-06
normRes=2.636430e-06
normRes=2.631952e-06
normRes=2.627500e-06
normRes=2.623076e-06
normRes=2.618682e-06
normRes=2.614318e-06
normRes=2.609986e-06
normRes=2.605687e-06
normRes=2.601421e-06
normRes=2.597191e-06
normRes=2.592997e-06
normRes=2.588840e-06
normRes=2.584720e-06
normRes=2.580640e-06
normRes=2.576599e-06
normRes=2.572599e-06
normRes=2.568640e-06
normRes=2.564723e-06
normRes=2.560849e-06
normRes=2.557018e-06
normRes=2.553231e-06
normRes=2.549489e-06
normRes=2.545791e-06
normRes=2.542139e-06
normRes=2.538533e-06
normRes=2.534972e-06
normRes=2.531458e-06
normRes=2.527990e-06
normRes=2.524570e-06
normRes=2.521196e-06
normRes=2.517868e-06
normRes=2.514588e-06
normRes=2.511355e-06
normRes=2.508168e-06
normRes=2.505028e-06
normRes=2.501934e-06
normRes=2.498886e-06
normRes=2.495884e-06
normRes=2.492928e-06
normRes=2.490017e-06
normRes=2.487150e-06
normRes=2.484327e-06
normRes=2.481548e-06
normRes=2.478812e-06
normRes=2.476119e-06
normRes=2.473467e-06
normRes=2.470855e-06
normRes=2.468284e-06
normRes=2.465752e-06
normRes=2.463259e-06
normRes=2.460803e-06
normRes=2.458384e-06
normRes=2.456000e-06
normRes=2.453651e-06
normRes=2.451336e-06
normRes=2.449052e-06
normRes=2.446801e-06
normRes=2.444579e-06
normRes=2.442387e-06
normRes=2.440223e-06
normRes=2.438085e-06
normRes=2.435973e-06
normRes=2.433885e-06
normRes=2.431819e-06
normRes=2.429776e-06
normRes=2.427752e-06
normRes=2.425748e-06
normRes=2.423761e-06
normRes=2.421790e-06
normRes=2.419835e-06
normRes=2.417892e-06
normRes=2.415962e-06
normRes=2.414043e-06
normRes=2.412133e-06
normRes=2.410231e-06
normRes=2.408335e-06
normRes=2.406445e-06
normRes=2.404559e-06
normRes=2.402675e-06
normRes=2.400792e-06
normRes=2.398909e-06
normRes=2.397024e-06
normRes=2.395136e-06
normRes=2.393244e-06
normRes=2.391347e-06
normRes=2.389442e-06
normRes=2.387529e-06
normRes=2.385607e-06
normRes=2.383674e-06
normRes=2.381730e-06
normRes=2.379772e-06
normRes=2.377800e-06
normRes=2.375813e-06
normRes=2.373809e-06
normRes=2.371787e-06
normRes=2.369747e-06
normRes=2.367688e-06
normRes=2.365607e-06
normRes=2.363505e-06
normRes=2.361381e-06
normRes=2.359233e-06
normRes=2.357060e-06
normRes=2.354863e-06
normRes=2.352639e-06
normRes=2.350389e-06
normRes=2.348112e-06
normRes=2.345806e-06
normRes=2.343472e-06
normRes=2.341108e-06
normRes=2.338714e-06
normRes=2.336290e-06
normRes=2.333835e-06
normRes=2.331349e-06
normRes=2.328831e-06
normRes=2.326281e-06
normRes=2.323698e-06
normRes=2.321083e-06
normRes=2.318434e-06
normRes=2.315753e-06
normRes=2.313038e-06
normRes=2.310290e-06
normRes=2.307509e-06
normRes=2.304694e-06
normRes=2.301846e-06
normRes=2.298964e-06
normRes=2.296049e-06
normRes=2.293101e-06
normRes=2.290120e-06
normRes=2.287106e-06
normRes=2.284060e-06
normRes=2.280982e-06
normRes=2.277872e-06
normRes=2.274730e-06
normRes=2.271558e-06
normRes=2.268355e-06
normRes=2.265122e-06
normRes=2.261860e-06
normRes=2.258568e-06
normRes=2.255249e-06
normRes=2.251902e-06
normRes=2.248528e-06
normRes=2.245128e-06
normRes=2.241702e-06
normRes=2.238252e-06
normRes=2.234777e-06
normRes=2.231280e-06
normRes=2.227761e-06
normRes=2.224220e-06
normRes=2.220659e-06
normRes=2.217078e-06
normRes=2.213479e-06
normRes=2.209863e-06
normRes=2.206230e-06
normRes=2.202582e-06
normRes=2.198920e-06
normRes=2.195244e-06
normRes=2.191556e-06
normRes=2.187858e-06
normRes=2.184149e-06
normRes=2.180432e-06
normRes=2.176707e-06
normRes=2.172975e-06
normRes=2.169239e-06
normRes=2.165498e-06
normRes=2.161755e-06
normRes=2.158010e-06
normRes=2.154264e-06
normRes=2.150520e-06
normRes=2.146777e-06
normRes=2.143037e-06
normRes=2.139302e-06
normRes=2.135572e-06
normRes=2.131850e-06
normRes=2.128135e-06
normRes=2.124430e-06
normRes=2.120734e-06
normRes=2.117051e-06
normRes=2.113380e-06
normRes=2.109723e-06
normRes=2.106081e-06
normRes=2.102455e-06
normRes=2.098847e-06
normRes=2.095256e-06
normRes=2.091686e-06
normRes=2.088135e-06
normRes=2.084606e-06
normRes=2.081100e-06
normRes=2.077617e-06
normRes=2.074158e-06
normRes=2.070725e-06
normRes=2.067318e-06
normRes=2.063938e-06
normRes=2.060586e-06
normRes=2.057262e-06
normRes=2.053968e-06
normRes=2.050705e-06
normRes=2.047472e-06
normRes=2.044272e-06
normRes=2.041103e-06
normRes=2.037967e-06
normRes=2.034865e-06
normRes=2.031797e-06
normRes=2.028763e-06
normRes=2.025764e-06
normRes=2.022801e-06
normRes=2.019873e-06
normRes=2.016981e-06
normRes=2.014126e-06
normRes=2.011307e-06
normRes=2.008525e-06
normRes=2.005780e-06
normRes=2.003072e-06
normRes=2.000401e-06
normRes=1.997767e-06
normRes=1.995171e-06
normRes=1.992612e-06
normRes=1.990090e-06
normRes=1.987604e-06
normRes=1.985156e-06
normRes=1.982744e-06
normRes=1.980368e-06
normRes=1.978029e-06
normRes=1.975725e-06
normRes=1.973457e-06
normRes=1.971223e-06
normRes=1.969024e-06
normRes=1.966859e-06
normRes=1.964727e-06
normRes=1.962628e-06
normRes=1.960562e-06
normRes=1.958527e-06
normRes=1.956524e-06
normRes=1.954551e-06
normRes=1.952607e-06
normRes=1.950692e-06
normRes=1.948806e-06
normRes=1.946946e-06
normRes=1.945114e-06
normRes=1.943307e-06
normRes=1.941524e-06
normRes=1.939766e-06
normRes=1.938030e-06
normRes=1.936316e-06
normRes=1.934623e-06
normRes=1.932951e-06
normRes=1.931297e-06
normRes=1.929661e-06
normRes=1.928042e-06
normRes=1.926439e-06
normRes=1.924851e-06
normRes=1.923277e-06
normRes=1.921715e-06
normRes=1.920165e-06
normRes=1.918626e-06
normRes=1.917096e-06
normRes=1.915574e-06
normRes=1.914059e-06
normRes=1.912551e-06
normRes=1.911047e-06
normRes=1.909548e-06
normRes=1.908051e-06
normRes=1.906556e-06
normRes=1.905062e-06
normRes=1.903567e-06
normRes=1.902071e-06
normRes=1.900572e-06
normRes=1.899070e-06
normRes=1.897563e-06
normRes=1.896050e-06
normRes=1.894531e-06
normRes=1.893004e-06
normRes=1.891469e-06
normRes=1.889923e-06
normRes=1.888368e-06
normRes=1.886800e-06
normRes=1.885221e-06
normRes=1.883628e-06
normRes=1.882021e-06
normRes=1.880399e-06
normRes=1.878761e-06
normRes=1.877107e-06
normRes=1.875436e-06
normRes=1.873746e-06
normRes=1.872038e-06
normRes=1.870310e-06
normRes=1.868562e-06
normRes=1.866794e-06
normRes=1.865004e-06
normRes=1.863192e-06
normRes=1.861358e-06
normRes=1.859501e-06
normRes=1.857621e-06
normRes=1.855717e-06
normRes=1.853788e-06
normRes=1.851836e-06
normRes=1.849858e-06
normRes=1.847854e-06
normRes=1.845826e-06
normRes=1.843771e-06
normRes=1.841691e-06
normRes=1.839584e-06
normRes=1.837451e-06
normRes=1.835292e-06
normRes=1.833106e-06
normRes=1.830894e-06
normRes=1.828655e-06
normRes=1.826389e-06
normRes=1.824097e-06
normRes=1.821779e-06
normRes=1.819434e-06
normRes=1.817064e-06
normRes=1.814667e-06
normRes=1.812245e-06
normRes=1.809797e-06
normRes=1.807324e-06
normRes=1.804826e-06
normRes=1.802304e-06
normRes=1.799758e-06
normRes=1.797187e-06
normRes=1.794594e-06
normRes=1.791978e-06
normRes=1.789339e-06
normRes=1.786679e-06
normRes=1.783997e-06
normRes=1.781295e-06
normRes=1.778573e-06
normRes=1.775831e-06
normRes=1.773070e-06
normRes=1.770291e-06
normRes=1.767495e-06
normRes=1.764682e-06
normRes=1.761852e-06
normRes=1.759008e-06
normRes=1.756149e-06
normRes=1.753277e-06
normRes=1.750391e-06
normRes=1.747494e-06
normRes=1.744585e-06
normRes=1.741666e-06
normRes=1.738738e-06
normRes=1.735801e-06
normRes=1.732856e-06
normRes=1.729905e-06
normRes=1.726948e-06
normRes=1.723986e-06
normRes=1.721019e-06
normRes=1.718050e-06
normRes=1.715079e-06
normRes=1.712107e-06
normRes=1.709134e-06
normRes=1.706162e-06
normRes=1.703192e-06
normRes=1.700225e-06
normRes=1.697262e-06
normRes=1.694303e-06
normRes=1.691349e-06
normRes=1.688403e-06
normRes=1.685463e-06
normRes=1.682532e-06
normRes=1.679611e-06
normRes=1.676699e-06
normRes=1.673799e-06
normRes=1.670911e-06
normRes=1.668036e-06
normRes=1.665175e-06
normRes=1.662328e-06
normRes=1.659497e-06
normRes=1.656683e-06
normRes=1.653885e-06
normRes=1.651106e-06
normRes=1.648345e-06
normRes=1.645604e-06
normRes=1.642883e-06
normRes=1.640183e-06
normRes=1.637505e-06
normRes=1.634849e-06
normRes=1.632216e-06
normRes=1.629606e-06
normRes=1.627020e-06
normRes=1.624460e-06
normRes=1.621924e-06
normRes=1.619414e-06
normRes=1.616931e-06
normRes=1.614474e-06
normRes=1.612044e-06
normRes=1.609641e-06
normRes=1.607266e-06
normRes=1.604920e-06
normRes=1.602601e-06
normRes=1.600312e-06
normRes=1.598051e-06
normRes=1.595819e-06
normRes=1.593617e-06
normRes=1.591444e-06
normRes=1.589300e-06
normRes=1.587186e-06
normRes=1.585102e-06
normRes=1.583046e-06
normRes=1.581021e-06
normRes=1.579025e-06
normRes=1.577058e-06
normRes=1.575120e-06
normRes=1.573211e-06
normRes=1.571331e-06
normRes=1.569480e-06
normRes=1.567657e-06
normRes=1.565862e-06
normRes=1.564094e-06
normRes=1.562354e-06
normRes=1.560641e-06
normRes=1.558954e-06
normRes=1.557293e-06
normRes=1.555658e-06
normRes=1.554048e-06
normRes=1.552462e-06
normRes=1.550901e-06
normRes=1.549362e-06
normRes=1.547847e-06
normRes=1.546354e-06
normRes=1.544882e-06
normRes=1.543432e-06
normRes=1.542001e-06
normRes=1.540590e-06
normRes=1.539198e-06
normRes=1.537824e-06
normRes=1.536467e-06
normRes=1.535126e-06
normRes=1.533802e-06
normRes=1.532492e-06
normRes=1.531196e-06
normRes=1.529914e-06
normRes=1.528644e-06
normRes=1.527386e-06
normRes=1.526138e-06
normRes=1.524901e-06
normRes=1.523672e-06
normRes=1.522452e-06
normRes=1.521239e-06
normRes=1.520032e-06
normRes=1.518831e-06
normRes=1.517635e-06
normRes=1.516443e-06
normRes=1.515253e-06
normRes=1.514065e-06
normRes=1.512879e-06
normRes=1.511693e-06
normRes=1.510507e-06
normRes=1.509319e-06
normRes=1.508129e-06
normRes=1.506936e-06
normRes=1.505740e-06
normRes=1.504538e-06
normRes=1.503331e-06
normRes=1.502118e-06
normRes=1.500898e-06
normRes=1.499670e-06
normRes=1.498434e-06
normRes=1.497188e-06
normRes=1.495933e-06
normRes=1.494667e-06
normRes=1.493389e-06
normRes=1.492100e-06
normRes=1.490798e-06
normRes=1.489482e-06
normRes=1.488153e-06
normRes=1.486810e-06
normRes=1.485451e-06
normRes=1.484077e-06
normRes=1.482687e-06
normRes=1.481280e-06
normRes=1.479856e-06
normRes=1.478415e-06
normRes=1.476956e-06
normRes=1.475479e-06
normRes=1.473983e-06
normRes=1.472469e-06
normRes=1.470935e-06
normRes=1.469381e-06
normRes=1.467808e-06
normRes=1.466214e-06
normRes=1.464600e-06
normRes=1.462966e-06
normRes=1.461311e-06
normRes=1.459635e-06
normRes=1.457938e-06
normRes=1.456221e-06
normRes=1.454482e-06
normRes=1.452722e-06
normRes=1.450941e-06
normRes=1.449140e-06
normRes=1.447317e-06
normRes=1.445473e-06
normRes=1.443608e-06
normRes=1.441723e-06
normRes=1.439817e-06
normRes=1.437891e-06
normRes=1.435945e-06
normRes=1.433978e-06
normRes=1.431992e-06
normRes=1.429987e-06
normRes=1.427963e-06
normRes=1.425919e-06
normRes=1.423858e-06
normRes=1.421778e-06
normRes=1.419681e-06
normRes=1.417566e-06
normRes=1.415435e-06
normRes=1.413287e-06
normRes=1.411124e-06
normRes=1.408945e-06
normRes=1.406751e-06
normRes=1.404543e-06
normRes=1.402321e-06
normRes=1.400086e-06
normRes=1.397839e-06
normRes=1.395579e-06
normRes=1.393308e-06
normRes=1.391027e-06
normRes=1.388735e-06
normRes=1.386434e-06
normRes=1.384124e-06
normRes=1.381806e-06
normRes=1.379480e-06
normRes=1.377148e-06
normRes=1.374810e-06
normRes=1.372467e-06
normRes=1.370119e-06
normRes=1.367768e-06
normRes=1.365413e-06
normRes=1.363056e-06
normRes=1.360698e-06
normRes=1.358339e-06
normRes=1.355980e-06
normRes=1.353622e-06
normRes=1.351265e-06
normRes=1.348911e-06
normRes=1.346559e-06
normRes=1.344212e-06
normRes=1.341869e-06
normRes=1.339531e-06
normRes=1.337200e-06
normRes=1.334875e-06
normRes=1.332558e-06
normRes=1.330249e-06
normRes=1.327949e-06
normRes=1.325659e-06
normRes=1.323379e-06
normRes=1.321110e-06
normRes=1.318854e-06
normRes=1.316609e-06
normRes=1.314378e-06
normRes=1.312160e-06
normRes=1.309957e-06
normRes=1.307769e-06
normRes=1.305597e-06
normRes=1.303440e-06
normRes=1.301301e-06
normRes=1.299178e-06
normRes=1.297074e-06
normRes=1.294987e-06
normRes=1.292920e-06
normRes=1.290872e-06
normRes=1.288843e-06
normRes=1.286834e-06
normRes=1.284846e-06
normRes=1.282879e-06
normRes=1.280933e-06
normRes=1.279009e-06
normRes=1.277106e-06
normRes=1.275226e-06
normRes=1.273367e-06
normRes=1.271532e-06
normRes=1.269719e-06
normRes=1.267929e-06
normRes=1.266162e-06
normRes=1.264419e-06
normRes=1.262699e-06
normRes=1.261002e-06
normRes=1.259328e-06
normRes=1.257678e-06
normRes=1.256052e-06
normRes=1.254448e-06
normRes=1.252868e-06
normRes=1.251312e-06
normRes=1.249778e-06
normRes=1.248268e-06
normRes=1.246780e-06
normRes=1.245315e-06
normRes=1.243872e-06
normRes=1.242451e-06
normRes=1.241053e-06
normRes=1.239676e-06
normRes=1.238320e-06
normRes=1.236985e-06
normRes=1.235671e-06
normRes=1.234377e-06
normRes=1.233103e-06
normRes=1.231848e-06
normRes=1.230612e-06
normRes=1.229395e-06
normRes=1.228196e-06
normRes=1.227014e-06
normRes=1.225849e-06
normRes=1.224701e-06
normRes=1.223568e-06
normRes=1.222451e-06
normRes=1.221349e-06
normRes=1.220261e-06
normRes=1.219187e-06
normRes=1.218126e-06
normRes=1.217077e-06
normRes=1.216039e-06
normRes=1.215013e-06
normRes=1.213997e-06
normRes=1.212991e-06
normRes=1.211994e-06
normRes=1.211006e-06
normRes=1.210025e-06
normRes=1.209051e-06
normRes=1.208084e-06
normRes=1.207122e-06
normRes=1.206165e-06
normRes=1.205213e-06
normRes=1.204264e-06
normRes=1.203318e-06
normRes=1.202374e-06
normRes=1.201432e-06
normRes=1.200491e-06
normRes=1.199550e-06
normRes=1.198608e-06
normRes=1.197665e-06
normRes=1.196720e-06
normRes=1.195773e-06
normRes=1.194823e-06
normRes=1.193868e-06
normRes=1.192910e-06
normRes=1.191946e-06
normRes=1.190977e-06
normRes=1.190001e-06
normRes=1.189018e-06
normRes=1.188029e-06
normRes=1.187031e-06
normRes=1.186024e-06
normRes=1.185008e-06
normRes=1.183983e-06
normRes=1.182948e-06
normRes=1.181902e-06
normRes=1.180845e-06
normRes=1.179777e-06
normRes=1.178696e-06
normRes=1.177603e-06
normRes=1.176498e-06
normRes=1.175379e-06
normRes=1.174246e-06
normRes=1.173100e-06
normRes=1.171939e-06
normRes=1.170764e-06
normRes=1.169574e-06
normRes=1.168369e-06
normRes=1.167149e-06
normRes=1.165913e-06
normRes=1.164661e-06
normRes=1.163394e-06
normRes=1.162110e-06
normRes=1.160810e-06
normRes=1.159493e-06
normRes=1.158160e-06
normRes=1.156811e-06
normRes=1.155444e-06
normRes=1.154061e-06
normRes=1.152662e-06
normRes=1.151245e-06
normRes=1.149812e-06
normRes=1.148362e-06
normRes=1.146896e-06
normRes=1.145413e-06
normRes=1.143914e-06
normRes=1.142398e-06
normRes=1.140866e-06
normRes=1.139319e-06
normRes=1.137755e-06
normRes=1.136176e-06
normRes=1.134582e-06
normRes=1.132973e-06
normRes=1.131348e-06
normRes=1.129709e-06
normRes=1.128056e-06
normRes=1.126389e-06
normRes=1.124709e-06
normRes=1.123015e-06
normRes=1.121308e-06
normRes=1.119588e-06
normRes=1.117857e-06
normRes=1.116114e-06
normRes=1.114359e-06
normRes=1.112594e-06
normRes=1.110818e-06
normRes=1.109033e-06
normRes=1.107238e-06
normRes=1.105434e-06
normRes=1.103622e-06
normRes=1.101801e-06
normRes=1.099974e-06
normRes=1.098139e-06
normRes=1.096298e-06
normRes=1.094452e-06
normRes=1.092600e-06
normRes=1.090744e-06
normRes=1.088883e-06
normRes=1.087020e-06
normRes=1.085153e-06
normRes=1.083284e-06
normRes=1.081413e-06
normRes=1.079542e-06
normRes=1.077669e-06
normRes=1.075797e-06
normRes=1.073926e-06
normRes=1.072056e-06
normRes=1.070188e-06
normRes=1.068322e-06
normRes=1.066460e-06
normRes=1.064601e-06
normRes=1.062747e-06
normRes=1.060897e-06
normRes=1.059053e-06
normRes=1.057215e-06
normRes=1.055384e-06
normRes=1.053560e-06
normRes=1.051744e-06
normRes=1.049937e-06
normRes=1.048138e-06
normRes=1.046349e-06
normRes=1.044569e-06
normRes=1.042801e-06
normRes=1.041043e-06
normRes=1.039297e-06
normRes=1.037562e-06
normRes=1.035840e-06
normRes=1.034132e-06
normRes=1.032436e-06
normRes=1.030754e-06
normRes=1.029087e-06
normRes=1.027434e-06
normRes=1.025796e-06
normRes=1.024173e-06
normRes=1.022566e-06
normRes=1.020975e-06
normRes=1.019400e-06
normRes=1.017842e-06
normRes=1.016301e-06
normRes=1.014777e-06
normRes=1.013270e-06
normRes=1.011781e-06
normRes=1.010310e-06
normRes=1.008856e-06
normRes=1.007421e-06
normRes=1.006004e-06
normRes=1.004605e-06
normRes=1.003225e-06
normRes=1.001863e-06
normRes=1.000520e-06
normRes=9.991950e-07
normRes=9.978889e-07
normRes=9.966015e-07
normRes=9.953326e-07
normRes=9.940822e-07
normRes=9.928502e-07
normRes=9.916365e-07
normRes=9.904411e-07
normRes=9.892637e-07
normRes=9.881043e-07
normRes=9.869626e-07
normRes=9.858385e-07
normRes=9.847316e-07
normRes=9.836419e-07
normRes=9.825691e-07
normRes=9.815128e-07
normRes=9.804728e-07
normRes=9.794488e-07
normRes=9.784405e-07
normRes=9.774475e-07
normRes=9.764695e-07
normRes=9.755061e-07
normRes=9.745570e-07
normRes=9.736216e-07
normRes=9.726997e-07
normRes=9.717908e-07
normRes=9.708945e-07
normRes=9.700102e-07
normRes=9.691376e-07
normRes=9.682762e-07
normRes=9.674255e-07
normRes=9.665850e-07
normRes=9.657543e-07
normRes=9.649327e-07
normRes=9.641199e-07
normRes=9.633152e-07
normRes=9.625181e-07
normRes=9.617282e-07
normRes=9.609449e-07
normRes=9.601676e-07
normRes=9.593958e-07
normRes=9.586289e-07
normRes=9.578665e-07
normRes=9.571079e-07
normRes=9.563526e-07
normRes=9.556000e-07
normRes=9.548497e-07
normRes=9.541010e-07
normRes=9.533534e-07
normRes=9.526064e-07
normRes=9.518594e-07
normRes=9.511119e-07
normRes=9.503634e-07
normRes=9.496132e-07
normRes=9.488610e-07
normRes=9.481062e-07
normRes=9.473483e-07
normRes=9.465868e-07
normRes=9.458211e-07
normRes=9.450509e-07
normRes=9.442756e-07
normRes=9.434948e-07
normRes=9.427079e-07
normRes=9.419147e-07
normRes=9.411146e-07
normRes=9.403072e-07
normRes=9.394921e-07
normRes=9.386689e-07
normRes=9.378372e-07
normRes=9.369967e-07
normRes=9.361469e-07
normRes=9.352876e-07
normRes=9.344184e-07
normRes=9.335390e-07
normRes=9.326490e-07
normRes=9.317483e-07
normRes=9.308364e-07
normRes=9.299133e-07
normRes=9.289785e-07
normRes=9.280320e-07
normRes=9.270734e-07
normRes=9.261026e-07
normRes=9.251194e-07
normRes=9.241236e-07
normRes=9.231152e-07
normRes=9.220939e-07
normRes=9.210597e-07
normRes=9.200124e-07
normRes=9.189520e-07
normRes=9.178784e-07
normRes=9.167916e-07
normRes=9.156916e-07
normRes=9.145782e-07
normRes=9.134516e-07
normRes=9.123117e-07
normRes=9.111587e-07
normRes=9.099925e-07
normRes=9.088132e-07
normRes=9.076209e-07
normRes=9.064157e-07
normRes=9.051977e-07
normRes=9.039671e-07
normRes=9.027240e-07
normRes=9.014685e-07
normRes=9.002009e-07
normRes=8.989214e-07
normRes=8.976302e-07
normRes=8.963274e-07
normRes=8.950133e-07
normRes=8.936883e-07
normRes=8.923524e-07
normRes=8.910061e-07
normRes=8.896497e-07
normRes=8.882833e-07
normRes=8.869074e-07
normRes=8.855223e-07
normRes=8.841283e-07
normRes=8.827257e-07
normRes=8.813150e-07
normRes=8.798965e-07
normRes=8.784706e-07
normRes=8.770377e-07
normRes=8.755982e-07
normRes=8.741524e-07
normRes=8.727009e-07
normRes=8.712441e-07
normRes=8.697823e-07
normRes=8.683160e-07
normRes=8.668457e-07
normRes=8.653718e-07
normRes=8.638948e-07
normRes=8.624152e-07
normRes=8.609333e-07
normRes=8.594497e-07
normRes=8.579649e-07
normRes=8.564793e-07
normRes=8.549935e-07
normRes=8.535078e-07
normRes=8.520227e-07
normRes=8.505388e-07
normRes=8.490566e-07
normRes=8.475764e-07
normRes=8.460988e-07
normRes=8.446243e-07
normRes=8.431534e-07
normRes=8.416864e-07
normRes=8.402239e-07
normRes=8.387663e-07
normRes=8.373141e-07
normRes=8.358678e-07
normRes=8.344277e-07
normRes=8.329944e-07
normRes=8.315682e-07
normRes=8.301496e-07
normRes=8.287390e-07
normRes=8.273369e-07
normRes=8.259435e-07
normRes=8.245594e-07
normRes=8.231848e-07
normRes=8.218202e-07
normRes=8.204659e-07
normRes=8.191223e-07
normRes=8.177897e-07
normRes=8.164684e-07
normRes=8.151587e-07
normRes=8.138610e-07
normRes=8.125754e-07
normRes=8.113024e-07
normRes=8.100421e-07
normRes=8.087949e-07
normRes=8.075608e-07
normRes=8.063401e-07
normRes=8.051331e-07
normRes=8.039400e-07
normRes=8.027607e-07
normRes=8.015957e-07
normRes=8.004449e-07
normRes=7.993084e-07
normRes=7.981865e-07
normRes=7.970792e-07
normRes=7.959864e-07
normRes=7.949084e-07
normRes=7.938452e-07
normRes=7.927966e-07
normRes=7.917629e-07
normRes=7.907439e-07
normRes=7.897396e-07
normRes=7.887500e-07
normRes=7.877750e-07
normRes=7.868145e-07
normRes=7.858684e-07
normRes=7.849367e-07
normRes=7.840192e-07
normRes=7.831157e-07
normRes=7.822261e-07
normRes=7.813503e-07
normRes=7.804880e-07
normRes=7.796390e-07
normRes=7.788031e-07
normRes=7.779801e-07
normRes=7.771698e-07
normRes=7.763719e-07
normRes=7.755861e-07
normRes=7.748121e-07
normRes=7.740496e-07
normRes=7.732984e-07
normRes=7.725581e-07
normRes=7.718284e-07
normRes=7.711090e-07
normRes=7.703994e-07
normRes=7.696994e-07
normRes=7.690086e-07
normRes=7.683266e-07
normRes=7.676530e-07
normRes=7.669874e-07
normRes=7.663295e-07
normRes=7.656788e-07
normRes=7.650349e-07
normRes=7.643975e-07
normRes=7.637660e-07
normRes=7.631401e-07
normRes=7.625193e-07
normRes=7.619033e-07
normRes=7.612915e-07
normRes=7.606836e-07
normRes=7.600791e-07
normRes=7.594776e-07
normRes=7.588786e-07
normRes=7.582817e-07
normRes=7.576865e-07
normRes=7.570925e-07
normRes=7.564993e-07
normRes=7.559065e-07
normRes=7.553137e-07
normRes=7.547203e-07
normRes=7.541260e-07
normRes=7.535304e-07
normRes=7.529331e-07
normRes=7.523336e-07
normRes=7.517316e-07
normRes=7.511267e-07
normRes=7.505184e-07
normRes=7.499064e-07
normRes=7.492903e-07
normRes=7.486697e-07
normRes=7.480444e-07
normRes=7.474138e-07
normRes=7.467778e-07
normRes=7.461359e-07
normRes=7.454878e-07
normRes=7.448333e-07
normRes=7.441719e-07
normRes=7.435035e-07
normRes=7.428277e-07
normRes=7.421443e-07
normRes=7.414530e-07
normRes=7.407535e-07
normRes=7.400456e-07
normRes=7.393291e-07
normRes=7.386038e-07
normRes=7.378695e-07
normRes=7.371259e-07
normRes=7.363729e-07
normRes=7.356103e-07
normRes=7.348380e-07
normRes=7.340559e-07
normRes=7.332638e-07
normRes=7.324615e-07
normRes=7.316491e-07
normRes=7.308264e-07
normRes=7.299933e-07
normRes=7.291498e-07
normRes=7.282958e-07
normRes=7.274313e-07
normRes=7.265563e-07
normRes=7.256707e-07
normRes=7.247747e-07
normRes=7.238681e-07
normRes=7.229510e-07
normRes=7.220235e-07
normRes=7.210857e-07
normRes=7.201375e-07
normRes=7.191791e-07
normRes=7.182106e-07
normRes=7.172321e-07
normRes=7.162437e-07
normRes=7.152455e-07
normRes=7.142378e-07
normRes=7.132205e-07
normRes=7.121940e-07
normRes=7.111584e-07
normRes=7.101139e-07
normRes=7.090607e-07
normRes=7.079990e-07
normRes=7.069290e-07
normRes=7.058510e-07
normRes=7.047651e-07
normRes=7.036718e-07
normRes=7.025712e-07
normRes=7.014636e-07
normRes=7.003492e-07
normRes=6.992285e-07
normRes=6.981016e-07
normRes=6.969689e-07
normRes=6.958307e-07
normRes=6.946873e-07
normRes=6.935390e-07
normRes=6.923862e-07
normRes=6.912293e-07
normRes=6.900684e-07
normRes=6.889042e-07
normRes=6.877367e-07
normRes=6.865665e-07
normRes=6.853939e-07
normRes=6.842192e-07
normRes=6.830429e-07
normRes=6.818653e-07
normRes=6.806868e-07
normRes=6.795077e-07
normRes=6.783284e-07
normRes=6.771494e-07
normRes=6.759710e-07
normRes=6.747935e-07
normRes=6.736175e-07
normRes=6.724431e-07
normRes=6.712709e-07
normRes=6.701012e-07
normRes=6.689343e-07
normRes=6.677707e-07
normRes=6.666107e-07
normRes=6.654547e-07
normRes=6.643031e-07
normRes=6.631561e-07
normRes=6.620142e-07
normRes=6.608777e-07
normRes=6.597469e-07
normRes=6.586223e-07
normRes=6.575040e-07
normRes=6.563925e-07
normRes=6.552880e-07
normRes=6.541909e-07
normRes=6.531015e-07
normRes=6.520200e-07
normRes=6.509468e-07
normRes=6.498820e-07
normRes=6.488261e-07
normRes=6.477792e-07
normRes=6.467415e-07
normRes=6.457134e-07
normRes=6.446950e-07
normRes=6.436866e-07
normRes=6.426883e-07
normRes=6.417003e-07
normRes=6.407229e-07
normRes=6.397562e-07
normRes=6.388003e-07
normRes=6.378554e-07
normRes=6.369217e-07
normRes=6.359991e-07
normRes=6.350879e-07
normRes=6.341882e-07
normRes=6.332999e-07
normRes=6.324233e-07
normRes=6.315582e-07
normRes=6.307049e-07
normRes=6.298632e-07
normRes=6.290333e-07
normRes=6.282151e-07
normRes=6.274085e-07
normRes=6.266137e-07
normRes=6.258304e-07
normRes=6.250588e-07
normRes=6.242987e-07
normRes=6.235500e-07
normRes=6.228127e-07
normRes=6.220866e-07
normRes=6.213716e-07
normRes=6.206677e-07
normRes=6.199746e-07
normRes=6.192922e-07
normRes=6.186204e-07
normRes=6.179590e-07
normRes=6.173077e-07
normRes=6.166665e-07
normRes=6.160350e-07
normRes=6.154131e-07
normRes=6.148006e-07
normRes=6.141972e-07
normRes=6.136026e-07
normRes=6.130167e-07
normRes=6.124391e-07
normRes=6.118696e-07
normRes=6.113080e-07
normRes=6.107538e-07
normRes=6.102069e-07
normRes=6.096669e-07
normRes=6.091335e-07
normRes=6.086064e-07
normRes=6.080854e-07
normRes=6.075700e-07
normRes=6.070600e-07
normRes=6.065550e-07
normRes=6.060547e-07
normRes=6.055587e-07
normRes=6.050668e-07
normRes=6.045786e-07
normRes=6.040937e-07
normRes=6.036117e-07
normRes=6.031324e-07
normRes=6.026555e-07
normRes=6.021804e-07
normRes=6.017070e-07
normRes=6.012348e-07
normRes=6.007636e-07
normRes=6.002929e-07
normRes=5.998224e-07
normRes=5.993518e-07
normRes=5.988808e-07
normRes=5.984090e-07
normRes=5.979361e-07
normRes=5.974618e-07
normRes=5.969856e-07
normRes=5.965075e-07
normRes=5.960269e-07
normRes=5.955436e-07
normRes=5.950573e-07
normRes=5.945677e-07
normRes=5.940745e-07
normRes=5.935775e-07
normRes=5.930763e-07
normRes=5.925706e-07
normRes=5.920603e-07
normRes=5.915451e-07
normRes=5.910246e-07
normRes=5.904987e-07
normRes=5.899672e-07
normRes=5.894297e-07
normRes=5.888862e-07
normRes=5.883363e-07
normRes=5.877800e-07
normRes=5.872169e-07
normRes=5.866470e-07
normRes=5.860700e-07
normRes=5.854859e-07
normRes=5.848943e-07
normRes=5.842953e-07
normRes=5.836887e-07
normRes=5.830744e-07
normRes=5.824522e-07
normRes=5.818220e-07
normRes=5.811838e-07
normRes=5.805375e-07
normRes=5.798831e-07
normRes=5.792204e-07
normRes=5.785494e-07
normRes=5.778701e-07
normRes=5.771824e-07
normRes=5.764864e-07
normRes=5.757821e-07
normRes=5.750694e-07
normRes=5.743483e-07
normRes=5.736190e-07
normRes=5.728813e-07
normRes=5.721355e-07
normRes=5.713815e-07
normRes=5.706194e-07
normRes=5.698492e-07
normRes=5.690712e-07
normRes=5.682853e-07
normRes=5.674917e-07
normRes=5.666905e-07
normRes=5.658818e-07
normRes=5.650658e-07
normRes=5.642426e-07
normRes=5.634123e-07
normRes=5.625751e-07
normRes=5.617313e-07
normRes=5.608809e-07
normRes=5.600242e-07
normRes=5.591613e-07
normRes=5.582925e-07
normRes=5.574180e-07
normRes=5.565379e-07
normRes=5.556526e-07
normRes=5.547622e-07
normRes=5.538670e-07
normRes=5.529672e-07
normRes=5.520631e-07
normRes=5.511549e-07
normRes=5.502429e-07
normRes=5.493274e-07
normRes=5.484086e-07
normRes=5.474868e-07
normRes=5.465623e-07
normRes=5.456354e-07
normRes=5.447063e-07
normRes=5.437753e-07
normRes=5.428428e-07
normRes=5.419091e-07
normRes=5.409743e-07
normRes=5.400389e-07
normRes=5.391031e-07
normRes=5.381672e-07
normRes=5.372316e-07
normRes=5.362964e-07
normRes=5.353622e-07
normRes=5.344290e-07
normRes=5.334973e-07
normRes=5.325674e-07
normRes=5.316394e-07
normRes=5.307138e-07
normRes=5.297909e-07
normRes=5.288709e-07
normRes=5.279540e-07
normRes=5.270407e-07
normRes=5.261312e-07
normRes=5.252257e-07
normRes=5.243246e-07
normRes=5.234281e-07
normRes=5.225364e-07
normRes=5.216499e-07
normRes=5.207688e-07
normRes=5.198934e-07
normRes=5.190238e-07
normRes=5.181603e-07
normRes=5.173032e-07
normRes=5.164527e-07
normRes=5.156090e-07
normRes=5.147723e-07
normRes=5.139428e-07
normRes=5.131207e-07
normRes=5.123061e-07
normRes=5.114994e-07
normRes=5.107006e-07
normRes=5.099098e-07
normRes=5.091273e-07
normRes=5.083532e-07
normRes=5.075875e-07
normRes=5.068305e-07
normRes=5.060823e-07
normRes=5.053429e-07
normRes=5.046124e-07
normRes=5.038909e-07
normRes=5.031786e-07
normRes=5.024754e-07
normRes=5.017813e-07
normRes=5.010965e-07
normRes=5.004210e-07
normRes=4.997548e-07
normRes=4.990979e-07
normRes=4.984502e-07
normRes=4.978119e-07
normRes=4.971828e-07
normRes=4.965629e-07
normRes=4.959522e-07
normRes=4.953506e-07
normRes=4.947582e-07
normRes=4.941747e-07
normRes=4.936001e-07
normRes=4.930343e-07
normRes=4.924773e-07
normRes=4.919288e-07
normRes=4.913888e-07
normRes=4.908572e-07
normRes=4.903338e-07
normRes=4.898184e-07
normRes=4.893110e-07
normRes=4.888113e-07
normRes=4.883191e-07
normRes=4.878344e-07
normRes=4.873568e-07
normRes=4.868862e-07
normRes=4.864225e-07
normRes=4.859653e-07
normRes=4.855145e-07
normRes=4.850699e-07
normRes=4.846312e-07
normRes=4.841982e-07
normRes=4.837706e-07
normRes=4.833483e-07
normRes=4.829309e-07
normRes=4.825182e-07
normRes=4.821100e-07
normRes=4.817060e-07
normRes=4.813060e-07
normRes=4.809096e-07
normRes=4.805166e-07
normRes=4.801267e-07
normRes=4.797398e-07
normRes=4.793554e-07
normRes=4.789733e-07
normRes=4.785933e-07
normRes=4.782151e-07
normRes=4.778383e-07
normRes=4.774628e-07
normRes=4.770882e-07
normRes=4.767143e-07
normRes=4.763408e-07
normRes=4.759675e-07
normRes=4.755940e-07
normRes=4.752201e-07
normRes=4.748455e-07
normRes=4.744700e-07
normRes=4.740933e-07
normRes=4.737151e-07
normRes=4.733353e-07
normRes=4.729535e-07
normRes=4.725695e-07
normRes=4.721831e-07
normRes=4.717940e-07
normRes=4.714021e-07
normRes=4.710070e-07
normRes=4.706086e-07
normRes=4.702066e-07
normRes=4.698009e-07
normRes=4.693912e-07
normRes=4.689774e-07
normRes=4.685592e-07
normRes=4.681365e-07
normRes=4.677091e-07
normRes=4.672768e-07
normRes=4.668394e-07
normRes=4.663969e-07
normRes=4.659490e-07
normRes=4.654957e-07
normRes=4.650367e-07
normRes=4.645721e-07
normRes=4.641015e-07
normRes=4.636250e-07
normRes=4.631424e-07
normRes=4.626537e-07
normRes=4.621587e-07
normRes=4.616574e-07
normRes=4.611498e-07
normRes=4.606356e-07
normRes=4.601150e-07
normRes=4.595878e-07
normRes=4.590541e-07
normRes=4.585137e-07
normRes=4.579668e-07
normRes=4.574132e-07
normRes=4.568529e-07
normRes=4.562861e-07
normRes=4.557126e-07
normRes=4.551325e-07
normRes=4.545459e-07
normRes=4.539528e-07
normRes=4.533531e-07
normRes=4.527471e-07
normRes=4.521347e-07
normRes=4.515161e-07
normRes=4.508912e-07
normRes=4.502603e-07
normRes=4.496233e-07
normRes=4.489804e-07
normRes=4.483317e-07
normRes=4.476773e-07
normRes=4.470174e-07
normRes=4.463520e-07
normRes=4.456813e-07
normRes=4.450055e-07
normRes=4.443246e-07
normRes=4.436389e-07
normRes=4.429486e-07
normRes=4.422537e-07
normRes=4.415544e-07
normRes=4.408510e-07
normRes=4.401437e-07
normRes=4.394325e-07
normRes=4.387178e-07
normRes=4.379996e-07
normRes=4.372783e-07
normRes=4.365540e-07
normRes=4.358269e-07
normRes=4.350972e-07
normRes=4.343652e-07
normRes=4.336311e-07
normRes=4.328952e-07
normRes=4.321575e-07
normRes=4.314184e-07
normRes=4.306782e-07
normRes=4.299369e-07
normRes=4.291950e-07
normRes=4.284525e-07
normRes=4.277098e-07
normRes=4.269671e-07
normRes=4.262246e-07
normRes=4.254825e-07
normRes=4.247412e-07
normRes=4.240008e-07
normRes=4.232617e-07
normRes=4.225239e-07
normRes=4.217878e-07
normRes=4.210536e-07
normRes=4.203215e-07
normRes=4.195918e-07
normRes=4.188647e-07
normRes=4.181404e-07
normRes=4.174192e-07
normRes=4.167012e-07
normRes=4.159867e-07
normRes=4.152759e-07
normRes=4.145690e-07
normRes=4.138662e-07
normRes=4.131678e-07
normRes=4.124738e-07
normRes=4.117846e-07
normRes=4.111003e-07
normRes=4.104210e-07
normRes=4.097470e-07
normRes=4.090785e-07
normRes=4.084155e-07
normRes=4.077582e-07
normRes=4.071069e-07
normRes=4.064616e-07
normRes=4.058225e-07
normRes=4.051897e-07
normRes=4.045634e-07
normRes=4.039436e-07
normRes=4.033305e-07
normRes=4.027241e-07
normRes=4.021246e-07
normRes=4.015321e-07
normRes=4.009466e-07
normRes=4.003682e-07
normRes=3.997970e-07
normRes=3.992330e-07
normRes=3.986762e-07
normRes=3.981268e-07
normRes=3.975847e-07
normRes=3.970499e-07
normRes=3.965226e-07
normRes=3.960026e-07
normRes=3.954900e-07
normRes=3.949847e-07
normRes=3.944868e-07
normRes=3.939963e-07
normRes=3.935130e-07
normRes=3.930369e-07
normRes=3.925680e-07
normRes=3.921063e-07
normRes=3.916516e-07
normRes=3.912038e-07
normRes=3.907630e-07
normRes=3.903290e-07
normRes=3.899017e-07
normRes=3.894810e-07
normRes=3.890668e-07
normRes=3.886590e-07
normRes=3.882575e-07
normRes=3.878620e-07
normRes=3.874725e-07
normRes=3.870889e-07
normRes=3.867109e-07
normRes=3.863385e-07
normRes=3.859714e-07
normRes=3.856096e-07
normRes=3.852527e-07
normRes=3.849008e-07
normRes=3.845534e-07
normRes=3.842106e-07
normRes=3.838721e-07
normRes=3.835376e-07
normRes=3.832071e-07
normRes=3.828803e-07
normRes=3.825570e-07
normRes=3.822369e-07
normRes=3.819200e-07
normRes=3.816059e-07
normRes=3.812945e-07
normRes=3.809856e-07
normRes=3.806789e-07
normRes=3.803742e-07
normRes=3.800713e-07
normRes=3.797700e-07
normRes=3.794700e-07
normRes=3.791712e-07
normRes=3.788734e-07
normRes=3.785762e-07
normRes=3.782795e-07
normRes=3.779832e-07
normRes=3.776868e-07
normRes=3.773904e-07
normRes=3.770935e-07
normRes=3.767961e-07
normRes=3.764980e-07
normRes=3.761988e-07
normRes=3.758984e-07
normRes=3.755967e-07
normRes=3.752934e-07
normRes=3.749883e-07
normRes=3.746813e-07
normRes=3.743721e-07
normRes=3.740606e-07
normRes=3.737466e-07
normRes=3.734298e-07
normRes=3.731103e-07
normRes=3.727877e-07
normRes=3.724620e-07
normRes=3.721329e-07
normRes=3.718004e-07
normRes=3.714642e-07
normRes=3.711243e-07
normRes=3.707805e-07
normRes=3.704326e-07
normRes=3.700806e-07
normRes=3.697244e-07
normRes=3.693638e-07
normRes=3.689987e-07
normRes=3.686290e-07
normRes=3.682547e-07
normRes=3.678757e-07
normRes=3.674918e-07
normRes=3.671030e-07
normRes=3.667092e-07
normRes=3.663104e-07
normRes=3.659066e-07
normRes=3.654976e-07
normRes=3.650834e-07
normRes=3.646641e-07
normRes=3.642395e-07
normRes=3.638097e-07
normRes=3.633746e-07
normRes=3.629343e-07
normRes=3.624887e-07
normRes=3.620378e-07
normRes=3.615817e-07
normRes=3.611204e-07
normRes=3.606538e-07
normRes=3.601821e-07
normRes=3.597053e-07
normRes=3.592234e-07
normRes=3.587365e-07
normRes=3.582446e-07
normRes=3.577478e-07
normRes=3.572461e-07
normRes=3.567397e-07
normRes=3.562286e-07
normRes=3.557129e-07
normRes=3.551928e-07
normRes=3.546682e-07
normRes=3.541393e-07
normRes=3.536063e-07
normRes=3.530692e-07
normRes=3.525281e-07
normRes=3.519832e-07
normRes=3.514346e-07
normRes=3.508825e-07
normRes=3.503269e-07
normRes=3.497681e-07
normRes=3.492061e-07
normRes=3.486412e-07
normRes=3.480734e-07
normRes=3.475030e-07
normRes=3.469301e-07
normRes=3.463548e-07
normRes=3.457774e-07
normRes=3.451980e-07
normRes=3.446167e-07
normRes=3.440338e-07
normRes=3.434495e-07
normRes=3.428638e-07
normRes=3.422771e-07
normRes=3.416894e-07
normRes=3.411010e-07
normRes=3.405121e-07
normRes=3.399228e-07
normRes=3.393333e-07
normRes=3.387439e-07
normRes=3.381547e-07
normRes=3.375659e-07
normRes=3.369777e-07
normRes=3.363903e-07
normRes=3.358038e-07
normRes=3.352185e-07
normRes=3.346346e-07
normRes=3.340522e-07
normRes=3.334716e-07
normRes=3.328928e-07
normRes=3.323162e-07
normRes=3.317418e-07
normRes=3.311699e-07
normRes=3.306005e-07
normRes=3.300340e-07
normRes=3.294705e-07
normRes=3.289101e-07
normRes=3.283530e-07
normRes=3.277993e-07
normRes=3.272493e-07
normRes=3.267030e-07
normRes=3.261606e-07
normRes=3.256223e-07
normRes=3.250882e-07
normRes=3.245584e-07
normRes=3.240331e-07
normRes=3.235124e-07
normRes=3.229963e-07
normRes=3.224851e-07
normRes=3.219788e-07
normRes=3.214776e-07
normRes=3.209815e-07
normRes=3.204906e-07
normRes=3.200050e-07
normRes=3.195248e-07
normRes=3.190500e-07
normRes=3.185808e-07
normRes=3.181172e-07
normRes=3.176592e-07
normRes=3.172069e-07
normRes=3.167604e-07
normRes=3.163196e-07
normRes=3.158847e-07
normRes=3.154555e-07
normRes=3.150322e-07
normRes=3.146148e-07
normRes=3.142032e-07
normRes=3.137975e-07
normRes=3.133976e-07
normRes=3.130035e-07
normRes=3.126153e-07
normRes=3.122328e-07
normRes=3.118560e-07
normRes=3.114850e-07
normRes=3.111196e-07
normRes=3.107597e-07
normRes=3.104055e-07
normRes=3.100566e-07
normRes=3.097132e-07
normRes=3.093751e-07
normRes=3.090422e-07
normRes=3.087144e-07
normRes=3.083917e-07
normRes=3.080739e-07
normRes=3.077609e-07
normRes=3.074527e-07
normRes=3.071491e-07
normRes=3.068500e-07
normRes=3.065552e-07
normRes=3.062647e-07
normRes=3.059782e-07
normRes=3.056958e-07
normRes=3.054171e-07
normRes=3.051422e-07
normRes=3.048707e-07
normRes=3.046027e-07
normRes=3.043378e-07
normRes=3.040761e-07
normRes=3.038172e-07
normRes=3.035611e-07
normRes=3.033076e-07
normRes=3.030565e-07
normRes=3.028077e-07
normRes=3.025609e-07
normRes=3.023161e-07
normRes=3.020730e-07
normRes=3.018314e-07
normRes=3.015913e-07
normRes=3.013524e-07
normRes=3.011145e-07
normRes=3.008775e-07
normRes=3.006413e-07
normRes=3.004055e-07
normRes=3.001701e-07
normRes=2.999349e-07
normRes=2.996998e-07
normRes=2.994644e-07
normRes=2.992288e-07
normRes=2.989927e-07
normRes=2.987559e-07
normRes=2.985183e-07
normRes=2.982797e-07
normRes=2.980401e-07
normRes=2.977991e-07
normRes=2.975567e-07
normRes=2.973127e-07
normRes=2.970670e-07
normRes=2.968194e-07
normRes=2.965698e-07
normRes=2.963180e-07
normRes=2.960640e-07
normRes=2.958075e-07
normRes=2.955485e-07
normRes=2.952869e-07
normRes=2.950224e-07
normRes=2.947551e-07
normRes=2.944847e-07
normRes=2.942113e-07
normRes=2.939346e-07
normRes=2.936546e-07
normRes=2.933713e-07
normRes=2.930844e-07
normRes=2.927940e-07
normRes=2.925000e-07
normRes=2.922022e-07
normRes=2.919006e-07
normRes=2.915953e-07
normRes=2.912860e-07
normRes=2.909727e-07
normRes=2.906555e-07
normRes=2.903342e-07
normRes=2.900089e-07
normRes=2.896794e-07
normRes=2.893458e-07
normRes=2.890081e-07
normRes=2.886662e-07
normRes=2.883201e-07
normRes=2.879699e-07
normRes=2.876155e-07
normRes=2.872569e-07
normRes=2.868941e-07
normRes=2.865272e-07
normRes=2.861562e-07
normRes=2.857811e-07
normRes=2.854019e-07
normRes=2.850187e-07
normRes=2.846315e-07
normRes=2.842404e-07
normRes=2.838454e-07
normRes=2.834466e-07
normRes=2.830440e-07
normRes=2.826377e-07
normRes=2.822277e-07
normRes=2.818142e-07
normRes=2.813973e-07
normRes=2.809769e-07
normRes=2.805533e-07
normRes=2.801264e-07
normRes=2.796964e-07
normRes=2.792634e-07
normRes=2.788275e-07
normRes=2.783888e-07
normRes=2.779474e-07
normRes=2.775034e-07
normRes=2.770570e-07
normRes=2.766082e-07
normRes=2.761572e-07
normRes=2.757041e-07
normRes=2.752491e-07
normRes=2.747922e-07
normRes=2.743336e-07
normRes=2.738735e-07
normRes=2.734119e-07
normRes=2.729491e-07
normRes=2.724851e-07
normRes=2.720202e-07
normRes=2.715544e-07
normRes=2.710879e-07
normRes=2.706208e-07
normRes=2.701534e-07
normRes=2.696856e-07
normRes=2.692178e-07
normRes=2.687501e-07
normRes=2.682825e-07
normRes=2.678153e-07
normRes=2.673486e-07
normRes=2.668825e-07
normRes=2.664172e-07
normRes=2.659529e-07
normRes=2.654897e-07
normRes=2.650278e-07
normRes=2.645672e-07
normRes=2.641082e-07
normRes=2.636509e-07
normRes=2.631954e-07
normRes=2.627419e-07
normRes=2.622905e-07
normRes=2.618413e-07
normRes=2.613945e-07
normRes=2.609502e-07
normRes=2.605086e-07
normRes=2.600697e-07
normRes=2.596337e-07
normRes=2.592008e-07
normRes=2.587709e-07
normRes=2.583443e-07
normRes=2.579210e-07
normRes=2.575012e-07
normRes=2.570850e-07
normRes=2.566724e-07
normRes=2.562636e-07
normRes=2.558586e-07
normRes=2.554575e-07
normRes=2.550605e-07
normRes=2.546675e-07
normRes=2.542787e-07
normRes=2.538941e-07
normRes=2.535138e-07
normRes=2.531379e-07
normRes=2.527663e-07
normRes=2.523992e-07
normRes=2.520366e-07
normRes=2.516785e-07
normRes=2.513249e-07
normRes=2.509760e-07
normRes=2.506317e-07
normRes=2.502920e-07
normRes=2.499569e-07
normRes=2.496265e-07
normRes=2.493007e-07
normRes=2.489796e-07
normRes=2.486631e-07
normRes=2.483512e-07
normRes=2.480439e-07
normRes=2.477412e-07
normRes=2.474430e-07
normRes=2.471494e-07
normRes=2.468602e-07
normRes=2.465755e-07
normRes=2.462951e-07
normRes=2.460191e-07
normRes=2.457473e-07
normRes=2.454797e-07
normRes=2.452163e-07
normRes=2.449569e-07
normRes=2.447015e-07
normRes=2.444501e-07
normRes=2.442024e-07
normRes=2.439585e-07
normRes=2.437182e-07
normRes=2.434815e-07
normRes=2.432482e-07
normRes=2.430182e-07
normRes=2.427915e-07
normRes=2.425679e-07
normRes=2.423473e-07
normRes=2.421296e-07
normRes=2.419147e-07
normRes=2.417024e-07
normRes=2.414927e-07
normRes=2.412854e-07
normRes=2.410804e-07
normRes=2.408776e-07
normRes=2.406767e-07
normRes=2.404778e-07
normRes=2.402806e-07
normRes=2.400851e-07
normRes=2.398910e-07
normRes=2.396984e-07
normRes=2.395069e-07
normRes=2.393165e-07
normRes=2.391271e-07
normRes=2.389384e-07
normRes=2.387505e-07
normRes=2.385630e-07
normRes=2.383760e-07
normRes=2.381892e-07
normRes=2.380026e-07
normRes=2.378159e-07
normRes=2.376291e-07
normRes=2.374420e-07
normRes=2.372546e-07
normRes=2.370665e-07
normRes=2.368778e-07
normRes=2.366884e-07
normRes=2.364980e-07
normRes=2.363065e-07
normRes=2.361139e-07
normRes=2.359200e-07
normRes=2.357248e-07
normRes=2.355280e-07
normRes=2.353296e-07
normRes=2.351294e-07
normRes=2.349275e-07
normRes=2.347236e-07
normRes=2.345176e-07
normRes=2.343095e-07
normRes=2.340993e-07
normRes=2.338866e-07
normRes=2.336716e-07
normRes=2.334541e-07
normRes=2.332341e-07
normRes=2.330114e-07
normRes=2.327860e-07
normRes=2.325578e-07
normRes=2.323268e-07
normRes=2.320929e-07
normRes=2.318560e-07
normRes=2.316161e-07
normRes=2.313732e-07
normRes=2.311272e-07
normRes=2.308780e-07
normRes=2.306256e-07
normRes=2.303700e-07
normRes=2.301112e-07
normRes=2.298492e-07
normRes=2.295838e-07
normRes=2.293151e-07
normRes=2.290432e-07
normRes=2.287679e-07
normRes=2.284893e-07
normRes=2.282074e-07
normRes=2.279222e-07
normRes=2.276337e-07
normRes=2.273419e-07
normRes=2.270469e-07
normRes=2.267485e-07
normRes=2.264470e-07
normRes=2.261423e-07
normRes=2.258344e-07
normRes=2.255235e-07
normRes=2.252094e-07
normRes=2.248923e-07
normRes=2.245722e-07
normRes=2.242492e-07
normRes=2.239234e-07
normRes=2.235947e-07
normRes=2.232633e-07
normRes=2.229292e-07
normRes=2.225925e-07
normRes=2.222532e-07
normRes=2.219116e-07
normRes=2.215675e-07
normRes=2.212211e-07
normRes=2.208725e-07
normRes=2.205218e-07
normRes=2.201691e-07
normRes=2.198144e-07
normRes=2.194579e-07
normRes=2.190997e-07
normRes=2.187398e-07
normRes=2.183784e-07
normRes=2.180155e-07
normRes=2.176514e-07
normRes=2.172860e-07
normRes=2.169195e-07
normRes=2.165520e-07
normRes=2.161836e-07
normRes=2.158145e-07
normRes=2.154447e-07
normRes=2.150743e-07
normRes=2.147036e-07
normRes=2.143326e-07
normRes=2.139613e-07
normRes=2.135901e-07
normRes=2.132189e-07
normRes=2.128478e-07
normRes=2.124771e-07
normRes=2.121068e-07
normRes=2.117370e-07
normRes=2.113679e-07
normRes=2.109996e-07
normRes=2.106321e-07
normRes=2.102657e-07
normRes=2.099004e-07
normRes=2.095364e-07
normRes=2.091737e-07
normRes=2.088125e-07
normRes=2.084529e-07
normRes=2.080949e-07
normRes=2.077388e-07
normRes=2.073846e-07
normRes=2.070324e-07
normRes=2.066823e-07
normRes=2.063344e-07
normRes=2.059888e-07
normRes=2.056457e-07
normRes=2.053050e-07
normRes=2.049669e-07
normRes=2.046315e-07
normRes=2.042989e-07
normRes=2.039691e-07
normRes=2.036422e-07
normRes=2.033183e-07
normRes=2.029974e-07
normRes=2.026797e-07
normRes=2.023652e-07
normRes=2.020540e-07
normRes=2.017460e-07
normRes=2.014414e-07
normRes=2.011402e-07
normRes=2.008425e-07
normRes=2.005483e-07
normRes=2.002576e-07
normRes=1.999705e-07
normRes=1.996870e-07
normRes=1.994071e-07
normRes=1.991308e-07
normRes=1.988582e-07
normRes=1.985893e-07
normRes=1.983241e-07
normRes=1.980625e-07
normRes=1.978047e-07
normRes=1.975505e-07
normRes=1.973000e-07
normRes=1.970532e-07
normRes=1.968100e-07
normRes=1.965704e-07
normRes=1.963345e-07
normRes=1.961021e-07
normRes=1.958733e-07
normRes=1.956479e-07
normRes=1.954261e-07
normRes=1.952076e-07
normRes=1.949926e-07
normRes=1.947809e-07
normRes=1.945724e-07
normRes=1.943671e-07
normRes=1.941650e-07
normRes=1.939660e-07
normRes=1.937700e-07
normRes=1.935770e-07
normRes=1.933868e-07
normRes=1.931995e-07
normRes=1.930148e-07
normRes=1.928328e-07
normRes=1.926533e-07
normRes=1.924763e-07
normRes=1.923017e-07
normRes=1.921294e-07
normRes=1.919592e-07
normRes=1.917911e-07
normRes=1.916251e-07
normRes=1.914609e-07
normRes=1.912985e-07
normRes=1.911378e-07
normRes=1.909787e-07
normRes=1.908211e-07
normRes=1.906649e-07
normRes=1.905099e-07
normRes=1.903561e-07
normRes=1.902034e-07
normRes=1.900516e-07
normRes=1.899007e-07
normRes=1.897505e-07
normRes=1.896009e-07
normRes=1.894518e-07
normRes=1.893031e-07
normRes=1.891547e-07
normRes=1.890065e-07
normRes=1.888584e-07
normRes=1.887102e-07
normRes=1.885619e-07
normRes=1.884134e-07
normRes=1.882646e-07
normRes=1.881152e-07
normRes=1.879654e-07
normRes=1.878149e-07
normRes=1.876636e-07
normRes=1.875115e-07
normRes=1.873585e-07
normRes=1.872044e-07
normRes=1.870492e-07
normRes=1.868928e-07
normRes=1.867351e-07
normRes=1.865760e-07
normRes=1.864154e-07
normRes=1.862533e-07
normRes=1.860896e-07
normRes=1.859241e-07
normRes=1.857569e-07
normRes=1.855878e-07
normRes=1.854168e-07
normRes=1.852438e-07
normRes=1.850688e-07
normRes=1.848917e-07
normRes=1.847124e-07
normRes=1.845309e-07
normRes=1.843471e-07
normRes=1.841610e-07
normRes=1.839726e-07
normRes=1.837818e-07
normRes=1.835885e-07
normRes=1.833928e-07
normRes=1.831945e-07
normRes=1.829938e-07
normRes=1.827905e-07
normRes=1.825846e-07
normRes=1.823761e-07
normRes=1.821650e-07
normRes=1.819513e-07
normRes=1.817350e-07
normRes=1.815160e-07
normRes=1.812945e-07
normRes=1.810702e-07
normRes=1.808434e-07
normRes=1.806139e-07
normRes=1.803819e-07
normRes=1.801472e-07
normRes=1.799100e-07
normRes=1.796702e-07
normRes=1.794279e-07
normRes=1.791831e-07
normRes=1.789359e-07
normRes=1.786862e-07
normRes=1.784341e-07
normRes=1.781796e-07
normRes=1.779229e-07
normRes=1.776638e-07
normRes=1.774026e-07
normRes=1.771391e-07
normRes=1.768736e-07
normRes=1.766060e-07
normRes=1.763364e-07
normRes=1.760649e-07
normRes=1.757914e-07
normRes=1.755162e-07
normRes=1.752393e-07
normRes=1.749606e-07
normRes=1.746804e-07
normRes=1.743987e-07
normRes=1.741155e-07
normRes=1.738309e-07
normRes=1.735450e-07
normRes=1.732580e-07
normRes=1.729698e-07
normRes=1.726806e-07
normRes=1.723905e-07
normRes=1.720994e-07
normRes=1.718076e-07
normRes=1.715152e-07
normRes=1.712221e-07
normRes=1.709285e-07
normRes=1.706346e-07
normRes=1.703403e-07
normRes=1.700458e-07
normRes=1.697512e-07
normRes=1.694565e-07
normRes=1.691619e-07
normRes=1.688675e-07
normRes=1.685733e-07
normRes=1.682795e-07
normRes=1.679861e-07
normRes=1.676933e-07
normRes=1.674011e-07
normRes=1.671097e-07
normRes=1.668190e-07
normRes=1.665293e-07
normRes=1.662406e-07
normRes=1.659529e-07
normRes=1.656665e-07
normRes=1.653813e-07
normRes=1.650975e-07
normRes=1.648152e-07
normRes=1.645343e-07
normRes=1.642551e-07
normRes=1.639776e-07
normRes=1.637018e-07
normRes=1.634279e-07
normRes=1.631560e-07
normRes=1.628860e-07
normRes=1.626181e-07
normRes=1.623523e-07
normRes=1.620887e-07
normRes=1.618274e-07
normRes=1.615684e-07
normRes=1.613118e-07
normRes=1.610576e-07
normRes=1.608060e-07
normRes=1.605568e-07
normRes=1.603103e-07
normRes=1.600664e-07
normRes=1.598252e-07
normRes=1.595866e-07
normRes=1.593509e-07
normRes=1.591179e-07
normRes=1.588877e-07
normRes=1.586604e-07
normRes=1.584359e-07
normRes=1.582143e-07
normRes=1.579956e-07
normRes=1.577798e-07
normRes=1.575670e-07
normRes=1.573570e-07
normRes=1.571500e-07
normRes=1.569459e-07
normRes=1.567447e-07
normRes=1.565465e-07
normRes=1.563511e-07
normRes=1.561586e-07
normRes=1.559691e-07
normRes=1.557823e-07
normRes=1.555984e-07
normRes=1.554173e-07
normRes=1.552390e-07
normRes=1.550635e-07
normRes=1.548906e-07
normRes=1.547204e-07
normRes=1.545529e-07
normRes=1.543879e-07
normRes=1.542255e-07
normRes=1.540656e-07
normRes=1.539081e-07
normRes=1.537530e-07
normRes=1.536002e-07
normRes=1.534497e-07
normRes=1.533014e-07
normRes=1.531553e-07
normRes=1.530112e-07
normRes=1.528691e-07
normRes=1.527290e-07
normRes=1.525908e-07
normRes=1.524543e-07
normRes=1.523196e-07
normRes=1.521865e-07
normRes=1.520550e-07
normRes=1.519250e-07
normRes=1.517964e-07
normRes=1.516691e-07
normRes=1.515431e-07
normRes=1.514182e-07
normRes=1.512944e-07
normRes=1.511716e-07
normRes=1.510497e-07
normRes=1.509286e-07
normRes=1.508083e-07
normRes=1.506886e-07
normRes=1.505695e-07
normRes=1.504508e-07
normRes=1.503326e-07
normRes=1.502146e-07
normRes=1.500969e-07
normRes=1.499793e-07
normRes=1.498618e-07
normRes=1.497442e-07
normRes=1.496265e-07
normRes=1.495085e-07
normRes=1.493903e-07
normRes=1.492718e-07
normRes=1.491527e-07
normRes=1.490332e-07
normRes=1.489130e-07
normRes=1.487922e-07
normRes=1.486706e-07
normRes=1.485482e-07
normRes=1.484248e-07
normRes=1.483005e-07
normRes=1.481751e-07
normRes=1.480486e-07
normRes=1.479210e-07
normRes=1.477921e-07
normRes=1.476619e-07
normRes=1.475303e-07
normRes=1.473973e-07
normRes=1.472629e-07
normRes=1.471269e-07
normRes=1.469893e-07
normRes=1.468501e-07
normRes=1.467092e-07
normRes=1.465665e-07
normRes=1.464222e-07
normRes=1.462760e-07
normRes=1.461280e-07
normRes=1.459781e-07
normRes=1.458263e-07
normRes=1.456725e-07
normRes=1.455168e-07
normRes=1.453591e-07
normRes=1.451994e-07
normRes=1.450377e-07
normRes=1.448739e-07
normRes=1.447081e-07
normRes=1.445402e-07
normRes=1.443702e-07
normRes=1.441981e-07
normRes=1.440239e-07
normRes=1.438477e-07
normRes=1.436694e-07
normRes=1.434889e-07
normRes=1.433064e-07
normRes=1.431219e-07
normRes=1.429353e-07
normRes=1.427466e-07
normRes=1.425560e-07
normRes=1.423633e-07
normRes=1.421687e-07
normRes=1.419721e-07
normRes=1.417735e-07
normRes=1.415731e-07
normRes=1.413708e-07
normRes=1.411667e-07
normRes=1.409608e-07
normRes=1.407531e-07
normRes=1.405437e-07
normRes=1.403327e-07
normRes=1.401200e-07
normRes=1.399058e-07
normRes=1.396900e-07
normRes=1.394727e-07
normRes=1.392540e-07
normRes=1.390340e-07
normRes=1.388126e-07
normRes=1.385900e-07
normRes=1.383662e-07
normRes=1.381412e-07
normRes=1.379152e-07
normRes=1.376881e-07
normRes=1.374601e-07
normRes=1.372313e-07
normRes=1.370016e-07
normRes=1.367712e-07
normRes=1.365401e-07
normRes=1.363084e-07
normRes=1.360762e-07
normRes=1.358436e-07
normRes=1.356105e-07
normRes=1.353772e-07
normRes=1.351436e-07
normRes=1.349098e-07
normRes=1.346760e-07
normRes=1.344421e-07
normRes=1.342084e-07
normRes=1.339747e-07
normRes=1.337413e-07
normRes=1.335082e-07
normRes=1.332754e-07
normRes=1.330431e-07
normRes=1.328113e-07
normRes=1.325801e-07
normRes=1.323496e-07
normRes=1.321198e-07
normRes=1.318908e-07
normRes=1.316627e-07
normRes=1.314356e-07
normRes=1.312095e-07
normRes=1.309845e-07
normRes=1.307606e-07
normRes=1.305379e-07
normRes=1.303166e-07
normRes=1.300966e-07
normRes=1.298780e-07
normRes=1.296609e-07
normRes=1.294454e-07
normRes=1.292314e-07
normRes=1.290191e-07
normRes=1.288085e-07
normRes=1.285996e-07
normRes=1.283926e-07
normRes=1.281874e-07
normRes=1.279841e-07
normRes=1.277828e-07
normRes=1.275834e-07
normRes=1.273861e-07
normRes=1.271908e-07
normRes=1.269976e-07
normRes=1.268066e-07
normRes=1.266177e-07
normRes=1.264310e-07
normRes=1.262465e-07
normRes=1.260642e-07
normRes=1.258842e-07
normRes=1.257065e-07
normRes=1.255311e-07
normRes=1.253579e-07
normRes=1.251871e-07
normRes=1.250186e-07
normRes=1.248524e-07
normRes=1.246885e-07
normRes=1.245270e-07
normRes=1.243678e-07
normRes=1.242109e-07
normRes=1.240563e-07
normRes=1.239039e-07
normRes=1.237539e-07
normRes=1.236061e-07
normRes=1.234606e-07
normRes=1.233173e-07
normRes=1.231762e-07
normRes=1.230373e-07
normRes=1.229005e-07
normRes=1.227658e-07
normRes=1.226332e-07
normRes=1.225027e-07
normRes=1.223742e-07
normRes=1.222476e-07
normRes=1.221230e-07
normRes=1.220002e-07
normRes=1.218793e-07
normRes=1.217602e-07
normRes=1.216428e-07
normRes=1.215272e-07
normRes=1.214131e-07
normRes=1.213007e-07
normRes=1.211898e-07
normRes=1.210803e-07
normRes=1.209723e-07
normRes=1.208656e-07
normRes=1.207602e-07
normRes=1.206561e-07
normRes=1.205531e-07
normRes=1.204512e-07
normRes=1.203504e-07
normRes=1.202506e-07
normRes=1.201516e-07
normRes=1.200535e-07
normRes=1.199562e-07
normRes=1.198596e-07
normRes=1.197636e-07
normRes=1.196682e-07
normRes=1.195733e-07
normRes=1.194789e-07
normRes=1.193848e-07
normRes=1.192910e-07
normRes=1.191974e-07
normRes=1.191040e-07
normRes=1.190107e-07
normRes=1.189174e-07
normRes=1.188241e-07
normRes=1.187306e-07
normRes=1.186370e-07
normRes=1.185431e-07
normRes=1.184490e-07
normRes=1.183544e-07
normRes=1.182595e-07
normRes=1.181640e-07
normRes=1.180680e-07
normRes=1.179714e-07
normRes=1.178741e-07
normRes=1.177761e-07
normRes=1.176772e-07
normRes=1.175776e-07
normRes=1.174770e-07
normRes=1.173755e-07
normRes=1.172731e-07
normRes=1.171695e-07
normRes=1.170649e-07
normRes=1.169591e-07
normRes=1.168522e-07
normRes=1.167440e-07
normRes=1.166346e-07
normRes=1.165239e-07
normRes=1.164118e-07
normRes=1.162983e-07
normRes=1.161835e-07
normRes=1.160672e-07
normRes=1.159495e-07
normRes=1.158302e-07
normRes=1.157095e-07
normRes=1.155872e-07
normRes=1.154633e-07
normRes=1.153378e-07
normRes=1.152108e-07
normRes=1.150821e-07
normRes=1.149519e-07
normRes=1.148199e-07
normRes=1.146864e-07
normRes=1.145512e-07
normRes=1.144143e-07
normRes=1.142758e-07
normRes=1.141356e-07
normRes=1.139937e-07
normRes=1.138502e-07
normRes=1.137051e-07
normRes=1.135583e-07
normRes=1.134099e-07
normRes=1.132599e-07
normRes=1.131083e-07
normRes=1.129551e-07
normRes=1.128003e-07
normRes=1.126440e-07
normRes=1.124862e-07
normRes=1.123268e-07
normRes=1.121660e-07
normRes=1.120038e-07
normRes=1.118401e-07
normRes=1.116750e-07
normRes=1.115086e-07
normRes=1.113408e-07
normRes=1.111718e-07
normRes=1.110016e-07
normRes=1.108301e-07
normRes=1.106574e-07
normRes=1.104837e-07
normRes=1.103088e-07
normRes=1.101330e-07
normRes=1.099561e-07
normRes=1.097783e-07
normRes=1.095996e-07
normRes=1.094201e-07
normRes=1.092397e-07
normRes=1.090586e-07
normRes=1.088769e-07
normRes=1.086945e-07
normRes=1.085115e-07
normRes=1.083281e-07
normRes=1.081441e-07
normRes=1.079597e-07
normRes=1.077750e-07
normRes=1.075900e-07
normRes=1.074048e-07
normRes=1.072194e-07
normRes=1.070339e-07
normRes=1.068483e-07
normRes=1.066627e-07
normRes=1.064772e-07
normRes=1.062918e-07
normRes=1.061066e-07
normRes=1.059216e-07
normRes=1.057370e-07
normRes=1.055527e-07
normRes=1.053688e-07
normRes=1.051854e-07
normRes=1.050026e-07
normRes=1.048203e-07
normRes=1.046387e-07
normRes=1.044578e-07
normRes=1.042777e-07
normRes=1.040984e-07
normRes=1.039200e-07
normRes=1.037425e-07
normRes=1.035660e-07
normRes=1.033905e-07
normRes=1.032161e-07
normRes=1.030429e-07
normRes=1.028708e-07
normRes=1.026999e-07
normRes=1.025304e-07
normRes=1.023621e-07
normRes=1.021952e-07
normRes=1.020298e-07
normRes=1.018657e-07
normRes=1.017031e-07
normRes=1.015421e-07
normRes=1.013826e-07
normRes=1.012247e-07
normRes=1.010684e-07
normRes=1.009137e-07
normRes=1.007607e-07
normRes=1.006094e-07
normRes=1.004598e-07
normRes=1.003120e-07
normRes=1.001659e-07
normRes=1.000216e-07
normRes=9.987906e-08
normRes=9.973835e-08
normRes=9.959946e-08
normRes=9.946240e-08
normRes=9.932716e-08
normRes=9.919377e-08
normRes=9.906222e-08
normRes=9.893252e-08
normRes=9.880466e-08
normRes=9.867863e-08
normRes=9.855444e-08
normRes=9.843208e-08
normRes=9.831154e-08
normRes=9.819280e-08
normRes=9.807586e-08
normRes=9.796070e-08
normRes=9.784730e-08
normRes=9.773564e-08
normRes=9.762570e-08
normRes=9.751746e-08
normRes=9.741089e-08
normRes=9.730597e-08
normRes=9.720267e-08
normRes=9.710096e-08
normRes=9.700080e-08
normRes=9.690218e-08
normRes=9.680504e-08
normRes=9.670935e-08
normRes=9.661508e-08
normRes=9.652219e-08
normRes=9.643063e-08
normRes=9.634036e-08
normRes=9.625135e-08
normRes=9.616354e-08
normRes=9.607690e-08
normRes=9.599137e-08
normRes=9.590690e-08
normRes=9.582346e-08
normRes=9.574099e-08
normRes=9.565943e-08
normRes=9.557874e-08
normRes=9.549888e-08
normRes=9.541977e-08
normRes=9.534138e-08
normRes=9.526365e-08
normRes=9.518652e-08
normRes=9.510995e-08
normRes=9.503387e-08
normRes=9.495824e-08
normRes=9.488300e-08
normRes=9.480809e-08
normRes=9.473346e-08
normRes=9.465906e-08
normRes=9.458482e-08
normRes=9.451071e-08
normRes=9.443666e-08
normRes=9.436261e-08
normRes=9.428853e-08
normRes=9.421435e-08
normRes=9.414001e-08
normRes=9.406548e-08
normRes=9.399070e-08
normRes=9.391561e-08
normRes=9.384018e-08
normRes=9.376434e-08
normRes=9.368805e-08
normRes=9.361127e-08
normRes=9.353395e-08
normRes=9.345604e-08
normRes=9.337749e-08
normRes=9.329827e-08
normRes=9.321834e-08
normRes=9.313765e-08
normRes=9.305616e-08
normRes=9.297383e-08
normRes=9.289063e-08
normRes=9.280652e-08
normRes=9.272147e-08
normRes=9.263544e-08
normRes=9.254841e-08
normRes=9.246033e-08
normRes=9.237119e-08
normRes=9.228095e-08
normRes=9.218959e-08
normRes=9.209709e-08
normRes=9.200342e-08
normRes=9.190856e-08
normRes=9.181249e-08
normRes=9.171519e-08
normRes=9.161666e-08
normRes=9.151686e-08
normRes=9.141580e-08
normRes=9.131345e-08
normRes=9.120981e-08
normRes=9.110487e-08
normRes=9.099863e-08
normRes=9.089107e-08
normRes=9.078220e-08
normRes=9.067202e-08
normRes=9.056052e-08
normRes=9.044770e-08
normRes=9.033358e-08
normRes=9.021815e-08
normRes=9.010142e-08
normRes=8.998341e-08
normRes=8.986411e-08
normRes=8.974355e-08
normRes=8.962173e-08
normRes=8.949867e-08
normRes=8.937438e-08
normRes=8.924889e-08
normRes=8.912222e-08
normRes=8.899437e-08
normRes=8.886539e-08
normRes=8.873528e-08
normRes=8.860408e-08
normRes=8.847180e-08
normRes=8.833849e-08
normRes=8.820416e-08
normRes=8.806885e-08
normRes=8.793259e-08
normRes=8.779541e-08
normRes=8.765734e-08
normRes=8.751842e-08
normRes=8.737869e-08
normRes=8.723818e-08
normRes=8.709694e-08
normRes=8.695499e-08
normRes=8.681238e-08
normRes=8.666915e-08
normRes=8.652534e-08
normRes=8.638100e-08
normRes=8.623616e-08
normRes=8.609088e-08
normRes=8.594518e-08
normRes=8.579913e-08
normRes=8.565276e-08
normRes=8.550612e-08
normRes=8.535926e-08
normRes=8.521222e-08
normRes=8.506505e-08
normRes=8.491780e-08
normRes=8.477052e-08
normRes=8.462324e-08
normRes=8.447603e-08
normRes=8.432892e-08
normRes=8.418197e-08
normRes=8.403522e-08
normRes=8.388871e-08
normRes=8.374251e-08
normRes=8.359665e-08
normRes=8.345118e-08
normRes=8.330615e-08
normRes=8.316160e-08
normRes=8.301758e-08
normRes=8.287413e-08
normRes=8.273130e-08
normRes=8.258913e-08
normRes=8.244767e-08
normRes=8.230695e-08
normRes=8.216702e-08
normRes=8.202791e-08
normRes=8.188968e-08
normRes=8.175235e-08
normRes=8.161597e-08
normRes=8.148057e-08
normRes=8.134619e-08
normRes=8.121286e-08
normRes=8.108062e-08
normRes=8.094950e-08
normRes=8.081952e-08
normRes=8.069073e-08
normRes=8.056314e-08
normRes=8.043678e-08
normRes=8.031169e-08
normRes=8.018788e-08
normRes=8.006538e-08
normRes=7.994421e-08
normRes=7.982438e-08
normRes=7.970592e-08
normRes=7.958885e-08
normRes=7.947318e-08
normRes=7.935892e-08
normRes=7.924608e-08
normRes=7.913468e-08
normRes=7.902472e-08
normRes=7.891621e-08
normRes=7.880916e-08
normRes=7.870357e-08
normRes=7.859944e-08
normRes=7.849678e-08
normRes=7.839557e-08
normRes=7.829583e-08
normRes=7.819754e-08
normRes=7.810070e-08
normRes=7.800530e-08
normRes=7.791134e-08
normRes=7.781879e-08
normRes=7.772766e-08
normRes=7.763792e-08
normRes=7.754956e-08
normRes=7.746256e-08
normRes=7.737691e-08
normRes=7.729258e-08
normRes=7.720955e-08
normRes=7.712781e-08
normRes=7.704732e-08
normRes=7.696806e-08
normRes=7.689001e-08
normRes=7.681313e-08
normRes=7.673741e-08
normRes=7.666280e-08
normRes=7.658927e-08
normRes=7.651680e-08
normRes=7.644536e-08
normRes=7.637489e-08
normRes=7.630538e-08
normRes=7.623679e-08
normRes=7.616907e-08
normRes=7.610219e-08
normRes=7.603611e-08
normRes=7.597080e-08
normRes=7.590620e-08
normRes=7.584229e-08
normRes=7.577902e-08
normRes=7.571635e-08
normRes=7.565424e-08
normRes=7.559264e-08
normRes=7.553152e-08
normRes=7.547083e-08
normRes=7.541052e-08
normRes=7.535055e-08
normRes=7.529089e-08
normRes=7.523149e-08
normRes=7.517230e-08
normRes=7.511328e-08
normRes=7.505438e-08
normRes=7.499558e-08
normRes=7.493681e-08
normRes=7.487805e-08
normRes=7.481924e-08
normRes=7.476035e-08
normRes=7.470133e-08
normRes=7.464214e-08
normRes=7.458275e-08
normRes=7.452311e-08
normRes=7.446319e-08
normRes=7.440294e-08
normRes=7.434232e-08
normRes=7.428131e-08
normRes=7.421986e-08
normRes=7.415793e-08
normRes=7.409550e-08
normRes=7.403253e-08
normRes=7.396898e-08
normRes=7.390482e-08
normRes=7.384003e-08
normRes=7.377456e-08
normRes=7.370840e-08
normRes=7.364151e-08
normRes=7.357387e-08
normRes=7.350545e-08
normRes=7.343622e-08
normRes=7.336616e-08
normRes=7.329526e-08
normRes=7.322348e-08
normRes=7.315080e-08
normRes=7.307722e-08
normRes=7.300270e-08
normRes=7.292724e-08
normRes=7.285082e-08
normRes=7.277342e-08
normRes=7.269503e-08
normRes=7.261564e-08
normRes=7.253525e-08
normRes=7.245383e-08
normRes=7.237139e-08
normRes=7.228791e-08
normRes=7.220340e-08
normRes=7.211784e-08
normRes=7.203125e-08
normRes=7.194361e-08
normRes=7.185492e-08
normRes=7.176519e-08
normRes=7.167443e-08
normRes=7.158263e-08
normRes=7.148980e-08
normRes=7.139595e-08
normRes=7.130108e-08
normRes=7.120521e-08
normRes=7.110835e-08
normRes=7.101050e-08
normRes=7.091169e-08
normRes=7.081192e-08
normRes=7.071121e-08
normRes=7.060958e-08
normRes=7.050704e-08
normRes=7.040362e-08
normRes=7.029933e-08
normRes=7.019420e-08
normRes=7.008825e-08
normRes=6.998149e-08
normRes=6.987396e-08
normRes=6.976568e-08
normRes=6.965668e-08
normRes=6.954698e-08
normRes=6.943660e-08
normRes=6.932559e-08
normRes=6.921397e-08
normRes=6.910176e-08
normRes=6.898901e-08
normRes=6.887574e-08
normRes=6.876198e-08
normRes=6.864777e-08
normRes=6.853313e-08
normRes=6.841812e-08
normRes=6.830275e-08
normRes=6.818707e-08
normRes=6.807111e-08
normRes=6.795490e-08
normRes=6.783849e-08
normRes=6.772191e-08
normRes=6.760519e-08
normRes=6.748838e-08
normRes=6.737151e-08
normRes=6.725461e-08
normRes=6.713774e-08
normRes=6.702092e-08
normRes=6.690419e-08
normRes=6.678759e-08
normRes=6.667116e-08
normRes=6.655493e-08
normRes=6.643895e-08
normRes=6.632325e-08
normRes=6.620786e-08
normRes=6.609283e-08
normRes=6.597818e-08
normRes=6.586396e-08
normRes=6.575021e-08
normRes=6.563695e-08
normRes=6.552422e-08
normRes=6.541206e-08
normRes=6.530049e-08
normRes=6.518956e-08
normRes=6.507929e-08
normRes=6.496972e-08
normRes=6.486087e-08
normRes=6.475278e-08
normRes=6.464547e-08
normRes=6.453897e-08
normRes=6.443332e-08
normRes=6.432853e-08
normRes=6.422463e-08
normRes=6.412166e-08
normRes=6.401962e-08
normRes=6.391854e-08
normRes=6.381845e-08
normRes=6.371936e-08
normRes=6.362129e-08
normRes=6.352427e-08
normRes=6.342830e-08
normRes=6.333340e-08
normRes=6.323960e-08
normRes=6.314689e-08
normRes=6.305530e-08
normRes=6.296482e-08
normRes=6.287549e-08
normRes=6.278729e-08
normRes=6.270024e-08
normRes=6.261434e-08
normRes=6.252959e-08
normRes=6.244601e-08
normRes=6.236359e-08
normRes=6.228233e-08
normRes=6.220223e-08
normRes=6.212328e-08
normRes=6.204549e-08
normRes=6.196885e-08
normRes=6.189335e-08
normRes=6.181899e-08
normRes=6.174575e-08
normRes=6.167363e-08
normRes=6.160262e-08
normRes=6.153270e-08
normRes=6.146385e-08
normRes=6.139607e-08
normRes=6.132934e-08
normRes=6.126364e-08
normRes=6.119895e-08
normRes=6.113526e-08
normRes=6.107254e-08
normRes=6.101077e-08
normRes=6.094993e-08
normRes=6.089000e-08
normRes=6.083095e-08
normRes=6.077276e-08
normRes=6.071540e-08
normRes=6.065884e-08
normRes=6.060307e-08
normRes=6.054804e-08
normRes=6.049373e-08
normRes=6.044011e-08
normRes=6.038716e-08
normRes=6.033483e-08
normRes=6.028311e-08
normRes=6.023195e-08
normRes=6.018132e-08
normRes=6.013120e-08
normRes=6.008155e-08
normRes=6.003233e-08
normRes=5.998352e-08
normRes=5.993508e-08
normRes=5.988697e-08
normRes=5.983916e-08
normRes=5.979162e-08
normRes=5.974431e-08
normRes=5.969720e-08
normRes=5.965025e-08
normRes=5.960343e-08
normRes=5.955671e-08
normRes=5.951005e-08
normRes=5.946341e-08
normRes=5.941677e-08
normRes=5.937009e-08
normRes=5.932333e-08
normRes=5.927647e-08
normRes=5.922947e-08
normRes=5.918230e-08
normRes=5.913493e-08
normRes=5.908733e-08
normRes=5.903946e-08
normRes=5.899130e-08
normRes=5.894281e-08
normRes=5.889397e-08
normRes=5.884476e-08
normRes=5.879513e-08
normRes=5.874507e-08
normRes=5.869455e-08
normRes=5.864354e-08
normRes=5.859202e-08
normRes=5.853996e-08
normRes=5.848735e-08
normRes=5.843415e-08
normRes=5.838035e-08
normRes=5.832594e-08
normRes=5.827087e-08
normRes=5.821515e-08
normRes=5.815875e-08
normRes=5.810165e-08
normRes=5.804384e-08
normRes=5.798530e-08
normRes=5.792603e-08
normRes=5.786600e-08
normRes=5.780520e-08
normRes=5.774363e-08
normRes=5.768127e-08
normRes=5.761812e-08
normRes=5.755416e-08
normRes=5.748939e-08
normRes=5.742381e-08
normRes=5.735741e-08
normRes=5.729018e-08
normRes=5.722213e-08
normRes=5.715325e-08
normRes=5.708354e-08
normRes=5.701300e-08
normRes=5.694164e-08
normRes=5.686945e-08
normRes=5.679644e-08
normRes=5.672262e-08
normRes=5.664798e-08
normRes=5.657255e-08
normRes=5.649631e-08
normRes=5.641929e-08
normRes=5.634149e-08
normRes=5.626293e-08
normRes=5.618361e-08
normRes=5.610355e-08
normRes=5.602275e-08
normRes=5.594124e-08
normRes=5.585904e-08
normRes=5.577614e-08
normRes=5.569258e-08
normRes=5.560838e-08
normRes=5.552354e-08
normRes=5.543808e-08
normRes=5.535204e-08
normRes=5.526543e-08
normRes=5.517826e-08
normRes=5.509057e-08
normRes=5.500238e-08
normRes=5.491370e-08
normRes=5.482457e-08
normRes=5.473501e-08
normRes=5.464504e-08
normRes=5.455468e-08
normRes=5.446398e-08
normRes=5.437294e-08
normRes=5.428161e-08
normRes=5.419000e-08
normRes=5.409815e-08
normRes=5.400608e-08
normRes=5.391382e-08
normRes=5.382141e-08
normRes=5.372886e-08
normRes=5.363622e-08
normRes=5.354350e-08
normRes=5.345074e-08
normRes=5.335797e-08
normRes=5.326522e-08
normRes=5.317252e-08
normRes=5.307990e-08
normRes=5.298738e-08
normRes=5.289501e-08
normRes=5.280280e-08
normRes=5.271079e-08
normRes=5.261901e-08
normRes=5.252749e-08
normRes=5.243625e-08
normRes=5.234533e-08
normRes=5.225475e-08
normRes=5.216454e-08
normRes=5.207473e-08
normRes=5.198534e-08
normRes=5.189642e-08
normRes=5.180797e-08
normRes=5.172002e-08
normRes=5.163261e-08
normRes=5.154576e-08
normRes=5.145948e-08
normRes=5.137381e-08
normRes=5.128877e-08
normRes=5.120437e-08
normRes=5.112065e-08
normRes=5.103761e-08
normRes=5.095529e-08
normRes=5.087370e-08
normRes=5.079286e-08
normRes=5.071279e-08
normRes=5.063350e-08
normRes=5.055501e-08
normRes=5.047734e-08
normRes=5.040049e-08
normRes=5.032449e-08
normRes=5.024933e-08
normRes=5.017505e-08
normRes=5.010164e-08
normRes=5.002911e-08
normRes=4.995748e-08
normRes=4.988675e-08
normRes=4.981692e-08
normRes=4.974800e-08
normRes=4.968000e-08
normRes=4.961292e-08
normRes=4.954676e-08
normRes=4.948152e-08
normRes=4.941720e-08
normRes=4.935380e-08
normRes=4.929132e-08
normRes=4.922975e-08
normRes=4.916910e-08
normRes=4.910935e-08
normRes=4.905050e-08
normRes=4.899254e-08
normRes=4.893547e-08
normRes=4.887927e-08
normRes=4.882394e-08
normRes=4.876946e-08
normRes=4.871583e-08
normRes=4.866302e-08
normRes=4.861103e-08
normRes=4.855984e-08
normRes=4.850944e-08
normRes=4.845980e-08
normRes=4.841092e-08
normRes=4.836277e-08
normRes=4.831534e-08
normRes=4.826861e-08
normRes=4.822255e-08
normRes=4.817715e-08
normRes=4.813238e-08
normRes=4.808823e-08
normRes=4.804466e-08
normRes=4.800167e-08
normRes=4.795921e-08
normRes=4.791728e-08
normRes=4.787584e-08
normRes=4.783488e-08
normRes=4.779436e-08
normRes=4.775426e-08
normRes=4.771455e-08
normRes=4.767521e-08
normRes=4.763622e-08
normRes=4.759753e-08
normRes=4.755914e-08
normRes=4.752100e-08
normRes=4.748310e-08
normRes=4.744541e-08
normRes=4.740790e-08
normRes=4.737053e-08
normRes=4.733330e-08
normRes=4.729615e-08
normRes=4.725908e-08
normRes=4.722206e-08
normRes=4.718505e-08
normRes=4.714803e-08
normRes=4.711097e-08
normRes=4.707385e-08
normRes=4.703664e-08
normRes=4.699932e-08
normRes=4.696186e-08
normRes=4.692423e-08
normRes=4.688641e-08
normRes=4.684838e-08
normRes=4.681011e-08
normRes=4.677158e-08
normRes=4.673277e-08
normRes=4.669365e-08
normRes=4.665420e-08
normRes=4.661440e-08
normRes=4.657424e-08
normRes=4.653368e-08
normRes=4.649271e-08
normRes=4.645132e-08
normRes=4.640948e-08
normRes=4.636717e-08
normRes=4.632439e-08
normRes=4.628110e-08
normRes=4.623731e-08
normRes=4.619298e-08
normRes=4.614812e-08
normRes=4.610270e-08
normRes=4.605671e-08
normRes=4.601015e-08
normRes=4.596299e-08
normRes=4.591524e-08
normRes=4.586688e-08
normRes=4.581789e-08
normRes=4.576829e-08
normRes=4.571805e-08
normRes=4.566717e-08
normRes=4.561565e-08
normRes=4.556348e-08
normRes=4.551066e-08
normRes=4.545718e-08
normRes=4.540305e-08
normRes=4.534826e-08
normRes=4.529282e-08
normRes=4.523672e-08
normRes=4.517996e-08
normRes=4.512254e-08
normRes=4.506448e-08
normRes=4.500577e-08
normRes=4.494642e-08
normRes=4.488643e-08
normRes=4.482581e-08
normRes=4.476457e-08
normRes=4.470271e-08
normRes=4.464025e-08
normRes=4.457719e-08
normRes=4.451354e-08
normRes=4.444931e-08
normRes=4.438452e-08
normRes=4.431918e-08
normRes=4.425329e-08
normRes=4.418688e-08
normRes=4.411995e-08
normRes=4.405253e-08
normRes=4.398462e-08
normRes=4.391625e-08
normRes=4.384743e-08
normRes=4.377817e-08
normRes=4.370850e-08
normRes=4.363844e-08
normRes=4.356799e-08
normRes=4.349719e-08
normRes=4.342604e-08
normRes=4.335458e-08
normRes=4.328282e-08
normRes=4.321079e-08
normRes=4.313849e-08
normRes=4.306596e-08
normRes=4.299322e-08
normRes=4.292029e-08
normRes=4.284719e-08
normRes=4.277395e-08
normRes=4.270059e-08
normRes=4.262712e-08
normRes=4.255358e-08
normRes=4.247999e-08
normRes=4.240637e-08
normRes=4.233275e-08
normRes=4.225915e-08
normRes=4.218559e-08
normRes=4.211209e-08
normRes=4.203869e-08
normRes=4.196540e-08
normRes=4.189225e-08
normRes=4.181926e-08
normRes=4.174646e-08
normRes=4.167386e-08
normRes=4.160150e-08
normRes=4.152939e-08
normRes=4.145755e-08
normRes=4.138602e-08
normRes=4.131480e-08
normRes=4.124393e-08
normRes=4.117343e-08
normRes=4.110330e-08
normRes=4.103359e-08
normRes=4.096429e-08
normRes=4.089545e-08
normRes=4.082707e-08
normRes=4.075917e-08
normRes=4.069177e-08
normRes=4.062489e-08
normRes=4.055854e-08
normRes=4.049275e-08
normRes=4.042752e-08
normRes=4.036288e-08
normRes=4.029884e-08
normRes=4.023540e-08
normRes=4.017260e-08
normRes=4.011042e-08
normRes=4.004890e-08
normRes=3.998804e-08
normRes=3.992784e-08
normRes=3.986833e-08
normRes=3.980950e-08
normRes=3.975137e-08
normRes=3.969395e-08
normRes=3.963723e-08
normRes=3.958123e-08
normRes=3.952594e-08
normRes=3.947138e-08
normRes=3.941755e-08
normRes=3.936445e-08
normRes=3.931208e-08
normRes=3.926044e-08
normRes=3.920953e-08
normRes=3.915935e-08
normRes=3.910990e-08
normRes=3.906117e-08
normRes=3.901317e-08
normRes=3.896589e-08
normRes=3.891931e-08
normRes=3.887345e-08
normRes=3.882829e-08
normRes=3.878382e-08
normRes=3.874003e-08
normRes=3.869692e-08
normRes=3.865448e-08
normRes=3.861269e-08
normRes=3.857155e-08
normRes=3.853104e-08
normRes=3.849115e-08
normRes=3.845187e-08
normRes=3.841319e-08
normRes=3.837509e-08
normRes=3.833755e-08
normRes=3.830056e-08
normRes=3.826410e-08
normRes=3.822817e-08
normRes=3.819273e-08
normRes=3.815778e-08
normRes=3.812329e-08
normRes=3.808925e-08
normRes=3.805564e-08
normRes=3.802243e-08
normRes=3.798962e-08
normRes=3.795717e-08
normRes=3.792508e-08
normRes=3.789332e-08
normRes=3.786186e-08
normRes=3.783069e-08
normRes=3.779979e-08
normRes=3.776913e-08
normRes=3.773870e-08
normRes=3.770848e-08
normRes=3.767843e-08
normRes=3.764854e-08
normRes=3.761879e-08
normRes=3.758916e-08
normRes=3.755962e-08
normRes=3.753016e-08
normRes=3.750075e-08
normRes=3.747137e-08
normRes=3.744200e-08
normRes=3.741261e-08
normRes=3.738319e-08
normRes=3.735372e-08
normRes=3.732418e-08
normRes=3.729454e-08
normRes=3.726478e-08
normRes=3.723489e-08
normRes=3.720485e-08
normRes=3.717463e-08
normRes=3.714422e-08
normRes=3.711360e-08
normRes=3.708276e-08
normRes=3.705166e-08
normRes=3.702031e-08
normRes=3.698867e-08
normRes=3.695673e-08
normRes=3.692449e-08
normRes=3.689191e-08
normRes=3.685900e-08
normRes=3.682572e-08
normRes=3.679208e-08
normRes=3.675805e-08
normRes=3.672362e-08
normRes=3.668879e-08
normRes=3.665353e-08
normRes=3.661785e-08
normRes=3.658172e-08
normRes=3.654513e-08
normRes=3.650809e-08
normRes=3.647058e-08
normRes=3.643259e-08
normRes=3.639412e-08
normRes=3.635515e-08
normRes=3.631569e-08
normRes=3.627572e-08
normRes=3.623525e-08
normRes=3.619427e-08
normRes=3.615277e-08
normRes=3.611075e-08
normRes=3.606821e-08
normRes=3.602516e-08
normRes=3.598158e-08
normRes=3.593747e-08
normRes=3.589285e-08
normRes=3.584771e-08
normRes=3.580205e-08
normRes=3.575587e-08
normRes=3.570918e-08
normRes=3.566198e-08
normRes=3.561428e-08
normRes=3.556608e-08
normRes=3.551739e-08
normRes=3.546820e-08
normRes=3.541854e-08
normRes=3.536841e-08
normRes=3.531781e-08
normRes=3.526675e-08
normRes=3.521525e-08
normRes=3.516331e-08
normRes=3.511094e-08
normRes=3.505815e-08
normRes=3.500496e-08
normRes=3.495138e-08
normRes=3.489742e-08
normRes=3.484309e-08
normRes=3.478841e-08
normRes=3.473338e-08
normRes=3.467803e-08
normRes=3.462236e-08
normRes=3.456640e-08
normRes=3.451016e-08
normRes=3.445365e-08
normRes=3.439689e-08
normRes=3.433990e-08
normRes=3.428269e-08
normRes=3.422528e-08
normRes=3.416768e-08
normRes=3.410992e-08
normRes=3.405202e-08
normRes=3.399398e-08
normRes=3.393583e-08
normRes=3.387759e-08
normRes=3.381928e-08
normRes=3.376091e-08
normRes=3.370250e-08
normRes=3.364407e-08
normRes=3.358564e-08
normRes=3.352723e-08
normRes=3.346886e-08
normRes=3.341054e-08
normRes=3.335231e-08
normRes=3.329416e-08
normRes=3.323613e-08
normRes=3.317823e-08
normRes=3.312048e-08
normRes=3.306290e-08
normRes=3.300550e-08
normRes=3.294831e-08
normRes=3.289135e-08
normRes=3.283462e-08
normRes=3.277815e-08
normRes=3.272196e-08
normRes=3.266606e-08
normRes=3.261047e-08
normRes=3.255520e-08
normRes=3.250027e-08
normRes=3.244570e-08
normRes=3.239150e-08
normRes=3.233769e-08
normRes=3.228427e-08
normRes=3.223127e-08
normRes=3.217870e-08
normRes=3.212657e-08
normRes=3.207489e-08
normRes=3.202368e-08
normRes=3.197294e-08
normRes=3.192269e-08
normRes=3.187293e-08
normRes=3.182369e-08
normRes=3.177496e-08
normRes=3.172675e-08
normRes=3.167908e-08
normRes=3.163195e-08
normRes=3.158537e-08
normRes=3.153934e-08
normRes=3.149387e-08
normRes=3.144896e-08
normRes=3.140462e-08
normRes=3.136085e-08
normRes=3.131766e-08
normRes=3.127505e-08
normRes=3.123301e-08
normRes=3.119156e-08
normRes=3.115068e-08
normRes=3.111039e-08
normRes=3.107067e-08
normRes=3.103153e-08
normRes=3.099297e-08
normRes=3.095498e-08
normRes=3.091756e-08
normRes=3.088070e-08
normRes=3.084441e-08
normRes=3.080867e-08
normRes=3.077348e-08
normRes=3.073883e-08
normRes=3.070471e-08
normRes=3.067113e-08
normRes=3.063806e-08
normRes=3.060550e-08
normRes=3.057345e-08
normRes=3.054188e-08
normRes=3.051080e-08
normRes=3.048019e-08
normRes=3.045003e-08
normRes=3.042032e-08
normRes=3.039105e-08
normRes=3.036219e-08
normRes=3.033375e-08
normRes=3.030570e-08
normRes=3.027803e-08
normRes=3.025072e-08
normRes=3.022377e-08
normRes=3.019716e-08
normRes=3.017086e-08
normRes=3.014488e-08
normRes=3.011918e-08
normRes=3.009376e-08
normRes=3.006860e-08
normRes=3.004368e-08
normRes=3.001898e-08
normRes=2.999450e-08
normRes=2.997020e-08
normRes=2.994608e-08
normRes=2.992212e-08
normRes=2.989830e-08
normRes=2.987460e-08
normRes=2.985101e-08
normRes=2.982751e-08
normRes=2.980408e-08
normRes=2.978071e-08
normRes=2.975737e-08
normRes=2.973406e-08
normRes=2.971074e-08
normRes=2.968742e-08
normRes=2.966407e-08
normRes=2.964067e-08
normRes=2.961721e-08
normRes=2.959367e-08
normRes=2.957004e-08
normRes=2.954629e-08
normRes=2.952242e-08
normRes=2.949842e-08
normRes=2.947425e-08
normRes=2.944992e-08
normRes=2.942540e-08
normRes=2.940069e-08
normRes=2.937576e-08
normRes=2.935061e-08
normRes=2.932522e-08
normRes=2.929958e-08
normRes=2.927368e-08
normRes=2.924750e-08
normRes=2.922104e-08
normRes=2.919428e-08
normRes=2.916722e-08
normRes=2.913984e-08
normRes=2.911213e-08
normRes=2.908409e-08
normRes=2.905570e-08
normRes=2.902696e-08
normRes=2.899786e-08
normRes=2.896839e-08
normRes=2.893855e-08
normRes=2.890833e-08
normRes=2.887773e-08
normRes=2.884673e-08
normRes=2.881533e-08
normRes=2.878354e-08
normRes=2.875135e-08
normRes=2.871874e-08
normRes=2.868573e-08
normRes=2.865231e-08
normRes=2.861847e-08
normRes=2.858422e-08
normRes=2.854956e-08
normRes=2.851448e-08
normRes=2.847899e-08
normRes=2.844309e-08
normRes=2.840677e-08
normRes=2.837005e-08
normRes=2.833292e-08
normRes=2.829539e-08
normRes=2.825746e-08
normRes=2.821913e-08
normRes=2.818041e-08
normRes=2.814131e-08
normRes=2.810182e-08
normRes=2.806196e-08
normRes=2.802174e-08
normRes=2.798115e-08
normRes=2.794021e-08
normRes=2.789893e-08
normRes=2.785730e-08
normRes=2.781535e-08
normRes=2.777308e-08
normRes=2.773050e-08
normRes=2.768762e-08
normRes=2.764445e-08
normRes=2.760099e-08
normRes=2.755728e-08
normRes=2.751330e-08
normRes=2.746908e-08
normRes=2.742462e-08
normRes=2.737995e-08
normRes=2.733506e-08
normRes=2.728998e-08
normRes=2.724471e-08
normRes=2.719928e-08
normRes=2.715369e-08
normRes=2.710796e-08
normRes=2.706209e-08
normRes=2.701612e-08
normRes=2.697004e-08
normRes=2.692388e-08
normRes=2.687764e-08
normRes=2.683135e-08
normRes=2.678502e-08
normRes=2.673866e-08
normRes=2.669229e-08
normRes=2.664592e-08
normRes=2.659957e-08
normRes=2.655325e-08
normRes=2.650698e-08
normRes=2.646077e-08
normRes=2.641464e-08
normRes=2.636861e-08
normRes=2.632268e-08
normRes=2.627687e-08
normRes=2.623120e-08
normRes=2.618568e-08
normRes=2.614032e-08
normRes=2.609514e-08
normRes=2.605016e-08
normRes=2.600539e-08
normRes=2.596083e-08
normRes=2.591651e-08
normRes=2.587244e-08
normRes=2.582863e-08
normRes=2.578509e-08
normRes=2.574183e-08
normRes=2.569887e-08
normRes=2.565622e-08
normRes=2.561389e-08
normRes=2.557189e-08
normRes=2.553024e-08
normRes=2.548893e-08
normRes=2.544798e-08
normRes=2.540741e-08
normRes=2.536721e-08
normRes=2.532740e-08
normRes=2.528799e-08
normRes=2.524899e-08
normRes=2.521039e-08
normRes=2.517221e-08
normRes=2.513446e-08
normRes=2.509713e-08
normRes=2.506025e-08
normRes=2.502380e-08
normRes=2.498779e-08
normRes=2.495224e-08
normRes=2.491713e-08
normRes=2.488248e-08
normRes=2.484829e-08
normRes=2.481456e-08
normRes=2.478128e-08
normRes=2.474847e-08
normRes=2.471612e-08
normRes=2.468422e-08
normRes=2.465279e-08
normRes=2.462181e-08
normRes=2.459129e-08
normRes=2.456123e-08
normRes=2.453161e-08
normRes=2.450245e-08
normRes=2.447373e-08
normRes=2.444544e-08
normRes=2.441759e-08
normRes=2.439018e-08
normRes=2.436318e-08
normRes=2.433660e-08
normRes=2.431044e-08
normRes=2.428467e-08
normRes=2.425931e-08
normRes=2.423433e-08
normRes=2.420973e-08
normRes=2.418550e-08
normRes=2.416164e-08
normRes=2.413812e-08
normRes=2.411495e-08
normRes=2.409211e-08
normRes=2.406960e-08
normRes=2.404739e-08
normRes=2.402549e-08
normRes=2.400387e-08
normRes=2.398253e-08
normRes=2.396146e-08
normRes=2.394064e-08
normRes=2.392006e-08
normRes=2.389971e-08
normRes=2.387958e-08
normRes=2.385964e-08
normRes=2.383990e-08
normRes=2.382033e-08
normRes=2.380093e-08
normRes=2.378167e-08
normRes=2.376256e-08
normRes=2.374356e-08
normRes=2.372468e-08
normRes=2.370589e-08
normRes=2.368718e-08
normRes=2.366854e-08
normRes=2.364995e-08
normRes=2.363141e-08
normRes=2.361289e-08
normRes=2.359439e-08
normRes=2.357589e-08
normRes=2.355738e-08
normRes=2.353884e-08
normRes=2.352026e-08
normRes=2.350163e-08
normRes=2.348293e-08
normRes=2.346416e-08
normRes=2.344530e-08
normRes=2.342634e-08
normRes=2.340726e-08
normRes=2.338806e-08
normRes=2.336873e-08
normRes=2.334924e-08
normRes=2.332959e-08
normRes=2.330978e-08
normRes=2.328978e-08
normRes=2.326960e-08
normRes=2.324921e-08
normRes=2.322862e-08
normRes=2.320780e-08
normRes=2.318676e-08
normRes=2.316548e-08
normRes=2.314395e-08
normRes=2.312217e-08
normRes=2.310013e-08
normRes=2.307783e-08
normRes=2.305524e-08
normRes=2.303238e-08
normRes=2.300923e-08
normRes=2.298579e-08
normRes=2.296206e-08
normRes=2.293801e-08
normRes=2.291367e-08
normRes=2.288901e-08
normRes=2.286403e-08
normRes=2.283874e-08
normRes=2.281313e-08
normRes=2.278720e-08
normRes=2.276094e-08
normRes=2.273435e-08
normRes=2.270744e-08
normRes=2.268019e-08
normRes=2.265262e-08
normRes=2.262472e-08
normRes=2.259649e-08
normRes=2.256794e-08
normRes=2.253906e-08
normRes=2.250985e-08
normRes=2.248033e-08
normRes=2.245048e-08
normRes=2.242032e-08
normRes=2.238984e-08
normRes=2.235905e-08
normRes=2.232796e-08
normRes=2.229657e-08
normRes=2.226488e-08
normRes=2.223291e-08
normRes=2.220064e-08
normRes=2.216810e-08
normRes=2.213528e-08
normRes=2.210220e-08
normRes=2.206886e-08
normRes=2.203526e-08
normRes=2.200143e-08
normRes=2.196735e-08
normRes=2.193305e-08
normRes=2.189852e-08
normRes=2.186379e-08
normRes=2.182885e-08
normRes=2.179372e-08
normRes=2.175840e-08
normRes=2.172291e-08
normRes=2.168726e-08
normRes=2.165145e-08
normRes=2.161551e-08
normRes=2.157942e-08
normRes=2.154322e-08
normRes=2.150690e-08
normRes=2.147049e-08
normRes=2.143398e-08
normRes=2.139740e-08
normRes=2.136076e-08
normRes=2.132405e-08
normRes=2.128731e-08
normRes=2.125053e-08
normRes=2.121374e-08
normRes=2.117694e-08
normRes=2.114014e-08
normRes=2.110336e-08
normRes=2.106660e-08
normRes=2.102989e-08
normRes=2.099323e-08
normRes=2.095663e-08
normRes=2.092011e-08
normRes=2.088367e-08
normRes=2.084734e-08
normRes=2.081111e-08
normRes=2.077501e-08
normRes=2.073904e-08
normRes=2.070322e-08
normRes=2.066755e-08
normRes=2.063205e-08
normRes=2.059672e-08
normRes=2.056158e-08
normRes=2.052664e-08
normRes=2.049191e-08
normRes=2.045740e-08
normRes=2.042311e-08
normRes=2.038906e-08
normRes=2.035526e-08
normRes=2.032172e-08
normRes=2.028843e-08
normRes=2.025542e-08
normRes=2.022269e-08
normRes=2.019025e-08
normRes=2.015811e-08
normRes=2.012626e-08
normRes=2.009473e-08
normRes=2.006351e-08
normRes=2.003261e-08
normRes=2.000204e-08
normRes=1.997181e-08
normRes=1.994191e-08
normRes=1.991235e-08
normRes=1.988314e-08
normRes=1.985428e-08
normRes=1.982577e-08
normRes=1.979762e-08
normRes=1.976983e-08
normRes=1.974240e-08
normRes=1.971533e-08
normRes=1.968862e-08
normRes=1.966228e-08
normRes=1.963631e-08
normRes=1.961070e-08
normRes=1.958546e-08
normRes=1.956058e-08
normRes=1.953606e-08
normRes=1.951191e-08
normRes=1.948812e-08
normRes=1.946468e-08
normRes=1.944160e-08
normRes=1.941887e-08
normRes=1.939649e-08
normRes=1.937445e-08
normRes=1.935275e-08
normRes=1.933139e-08
normRes=1.931036e-08
normRes=1.928965e-08
normRes=1.926927e-08
normRes=1.924919e-08
normRes=1.922943e-08
normRes=1.920996e-08
normRes=1.919079e-08
normRes=1.917190e-08
normRes=1.915329e-08
normRes=1.913495e-08
normRes=1.911687e-08
normRes=1.909905e-08
normRes=1.908147e-08
normRes=1.906413e-08
normRes=1.904702e-08
normRes=1.903013e-08
normRes=1.901344e-08
normRes=1.899695e-08
normRes=1.898065e-08
normRes=1.896454e-08
normRes=1.894859e-08
normRes=1.893280e-08
normRes=1.891715e-08
normRes=1.890165e-08
normRes=1.888627e-08
normRes=1.887101e-08
normRes=1.885586e-08
normRes=1.884080e-08
normRes=1.882583e-08
normRes=1.881093e-08
normRes=1.879609e-08
normRes=1.878131e-08
normRes=1.876657e-08
normRes=1.875186e-08
normRes=1.873716e-08
normRes=1.872248e-08
normRes=1.870780e-08
normRes=1.869310e-08
normRes=1.867838e-08
normRes=1.866363e-08
normRes=1.864884e-08
normRes=1.863399e-08
normRes=1.861908e-08
normRes=1.860410e-08
normRes=1.858903e-08
normRes=1.857387e-08
normRes=1.855862e-08
normRes=1.854325e-08
normRes=1.852776e-08
normRes=1.851215e-08
normRes=1.849639e-08
normRes=1.848050e-08
normRes=1.846445e-08
normRes=1.844824e-08
normRes=1.843186e-08
normRes=1.841531e-08
normRes=1.839857e-08
normRes=1.838165e-08
normRes=1.836453e-08
normRes=1.834720e-08
normRes=1.832967e-08
normRes=1.831193e-08
normRes=1.829397e-08
normRes=1.827578e-08
normRes=1.825737e-08
normRes=1.823872e-08
normRes=1.821984e-08
normRes=1.820071e-08
normRes=1.818134e-08
normRes=1.816173e-08
normRes=1.814186e-08
normRes=1.812174e-08
normRes=1.810137e-08
normRes=1.808074e-08
normRes=1.805985e-08
normRes=1.803870e-08
normRes=1.801729e-08
normRes=1.799562e-08
normRes=1.797369e-08
normRes=1.795150e-08
normRes=1.792905e-08
normRes=1.790634e-08
normRes=1.788337e-08
normRes=1.786014e-08
normRes=1.783666e-08
normRes=1.781293e-08
normRes=1.778894e-08
normRes=1.776471e-08
normRes=1.774023e-08
normRes=1.771551e-08
normRes=1.769055e-08
normRes=1.766536e-08
normRes=1.763994e-08
normRes=1.761429e-08
normRes=1.758843e-08
normRes=1.756234e-08
normRes=1.753605e-08
normRes=1.750955e-08
normRes=1.748285e-08
normRes=1.745596e-08
normRes=1.742888e-08
normRes=1.740162e-08
normRes=1.737419e-08
normRes=1.734660e-08
normRes=1.731884e-08
normRes=1.729093e-08
normRes=1.726288e-08
normRes=1.723469e-08
normRes=1.720637e-08
normRes=1.717793e-08
normRes=1.714938e-08
normRes=1.712072e-08
normRes=1.709197e-08
normRes=1.706314e-08
normRes=1.703422e-08
normRes=1.700524e-08
normRes=1.697620e-08
normRes=1.694710e-08
normRes=1.691797e-08
normRes=1.688880e-08
normRes=1.685961e-08
normRes=1.683041e-08
normRes=1.680120e-08
normRes=1.677200e-08
normRes=1.674281e-08
normRes=1.671365e-08
normRes=1.668452e-08
normRes=1.665543e-08
normRes=1.662640e-08
normRes=1.659743e-08
normRes=1.656852e-08
normRes=1.653970e-08
normRes=1.651097e-08
normRes=1.648234e-08
normRes=1.645381e-08
normRes=1.642540e-08
normRes=1.639712e-08
normRes=1.636897e-08
normRes=1.634096e-08
normRes=1.631310e-08
normRes=1.628540e-08
normRes=1.625787e-08
normRes=1.623051e-08
normRes=1.620334e-08
normRes=1.617635e-08
normRes=1.614956e-08
normRes=1.612298e-08
normRes=1.609661e-08
normRes=1.607045e-08
normRes=1.604452e-08
normRes=1.601881e-08
normRes=1.599335e-08
normRes=1.596812e-08
normRes=1.594314e-08
normRes=1.591841e-08
normRes=1.589394e-08
normRes=1.586973e-08
normRes=1.584578e-08
normRes=1.582210e-08
normRes=1.579869e-08
normRes=1.577556e-08
normRes=1.575271e-08
normRes=1.573014e-08
normRes=1.570785e-08
normRes=1.568585e-08
normRes=1.566413e-08
normRes=1.564270e-08
normRes=1.562156e-08
normRes=1.560071e-08
normRes=1.558015e-08
normRes=1.555988e-08
normRes=1.553990e-08
normRes=1.552021e-08
normRes=1.550081e-08
normRes=1.548169e-08
normRes=1.546286e-08
normRes=1.544432e-08
normRes=1.542605e-08
normRes=1.540806e-08
normRes=1.539035e-08
normRes=1.537291e-08
normRes=1.535574e-08
normRes=1.533884e-08
normRes=1.532220e-08
normRes=1.530581e-08
normRes=1.528968e-08
normRes=1.527379e-08
normRes=1.525815e-08
normRes=1.524275e-08
normRes=1.522757e-08
normRes=1.521262e-08
normRes=1.519789e-08
normRes=1.518338e-08
normRes=1.516907e-08
normRes=1.515496e-08
normRes=1.514105e-08
normRes=1.512732e-08
normRes=1.511377e-08
normRes=1.510040e-08
normRes=1.508718e-08
normRes=1.507413e-08
normRes=1.506122e-08
normRes=1.504846e-08
normRes=1.503582e-08
normRes=1.502331e-08
normRes=1.501092e-08
normRes=1.499863e-08
normRes=1.498645e-08
normRes=1.497436e-08
normRes=1.496234e-08
normRes=1.495041e-08
normRes=1.493854e-08
normRes=1.492672e-08
normRes=1.491495e-08
normRes=1.490323e-08
normRes=1.489153e-08
normRes=1.487986e-08
normRes=1.486820e-08
normRes=1.485655e-08
normRes=1.484490e-08
normRes=1.483323e-08
normRes=1.482154e-08
normRes=1.480983e-08
normRes=1.479808e-08
normRes=1.478629e-08
normRes=1.477445e-08
normRes=1.476255e-08
normRes=1.475058e-08
normRes=1.473853e-08
normRes=1.472641e-08
normRes=1.471419e-08
normRes=1.470188e-08
normRes=1.468947e-08
normRes=1.467695e-08
normRes=1.466431e-08
normRes=1.465155e-08
normRes=1.463866e-08
normRes=1.462564e-08
normRes=1.461247e-08
normRes=1.459916e-08
normRes=1.458570e-08
normRes=1.457209e-08
normRes=1.455831e-08
normRes=1.454437e-08
normRes=1.453025e-08
normRes=1.451596e-08
normRes=1.450150e-08
normRes=1.448685e-08
normRes=1.447202e-08
normRes=1.445699e-08
normRes=1.444178e-08
normRes=1.442637e-08
normRes=1.441077e-08
normRes=1.439496e-08
normRes=1.437896e-08
normRes=1.436275e-08
normRes=1.434634e-08
normRes=1.432972e-08
normRes=1.431290e-08
normRes=1.429587e-08
normRes=1.427863e-08
normRes=1.426119e-08
normRes=1.424354e-08
normRes=1.422568e-08
normRes=1.420762e-08
normRes=1.418935e-08
normRes=1.417088e-08
normRes=1.415221e-08
normRes=1.413334e-08
normRes=1.411427e-08
normRes=1.409500e-08
normRes=1.407553e-08
normRes=1.405588e-08
normRes=1.403604e-08
normRes=1.401601e-08
normRes=1.399580e-08
normRes=1.397542e-08
normRes=1.395485e-08
normRes=1.393412e-08
normRes=1.391322e-08
normRes=1.389216e-08
normRes=1.387094e-08
normRes=1.384958e-08
normRes=1.382806e-08
normRes=1.380640e-08
normRes=1.378460e-08
normRes=1.376268e-08
normRes=1.374063e-08
normRes=1.371845e-08
normRes=1.369617e-08
normRes=1.367378e-08
normRes=1.365129e-08
normRes=1.362870e-08
normRes=1.360602e-08
normRes=1.358327e-08
normRes=1.356044e-08
normRes=1.353754e-08
normRes=1.351458e-08
normRes=1.349157e-08
normRes=1.346851e-08
normRes=1.344542e-08
normRes=1.342229e-08
normRes=1.339914e-08
normRes=1.337597e-08
normRes=1.335279e-08
normRes=1.332961e-08
normRes=1.330644e-08
normRes=1.328328e-08
normRes=1.326014e-08
normRes=1.323703e-08
normRes=1.321395e-08
normRes=1.319091e-08
normRes=1.316793e-08
normRes=1.314501e-08
normRes=1.312214e-08
normRes=1.309936e-08
normRes=1.307665e-08
normRes=1.305403e-08
normRes=1.303150e-08
normRes=1.300907e-08
normRes=1.298675e-08
normRes=1.296454e-08
normRes=1.294246e-08
normRes=1.292050e-08
normRes=1.289867e-08
normRes=1.287699e-08
normRes=1.285545e-08
normRes=1.283406e-08
normRes=1.281283e-08
normRes=1.279176e-08
normRes=1.277086e-08
normRes=1.275014e-08
normRes=1.272959e-08
normRes=1.270923e-08
normRes=1.268905e-08
normRes=1.266906e-08
normRes=1.264928e-08
normRes=1.262969e-08
normRes=1.261031e-08
normRes=1.259113e-08
normRes=1.257216e-08
normRes=1.255341e-08
normRes=1.253488e-08
normRes=1.251656e-08
normRes=1.249847e-08
normRes=1.248059e-08
normRes=1.246295e-08
normRes=1.244553e-08
normRes=1.242833e-08
normRes=1.241137e-08
normRes=1.239464e-08
normRes=1.237813e-08
normRes=1.236186e-08
normRes=1.234581e-08
normRes=1.233000e-08
normRes=1.231442e-08
normRes=1.229906e-08
normRes=1.228393e-08
normRes=1.226903e-08
normRes=1.225435e-08
normRes=1.223990e-08
normRes=1.222566e-08
normRes=1.221165e-08
normRes=1.219785e-08
normRes=1.218426e-08
normRes=1.217089e-08
normRes=1.215772e-08
normRes=1.214475e-08
normRes=1.213198e-08
normRes=1.211941e-08
normRes=1.210703e-08
normRes=1.209484e-08
normRes=1.208283e-08
normRes=1.207100e-08
normRes=1.205935e-08
normRes=1.204786e-08
normRes=1.203653e-08
normRes=1.202536e-08
normRes=1.201435e-08
normRes=1.200348e-08
normRes=1.199276e-08
normRes=1.198216e-08
normRes=1.197170e-08
normRes=1.196136e-08
normRes=1.195114e-08
normRes=1.194103e-08
normRes=1.193102e-08
normRes=1.192111e-08
normRes=1.191129e-08
normRes=1.190156e-08
normRes=1.189190e-08
normRes=1.188232e-08
normRes=1.187280e-08
normRes=1.186333e-08
normRes=1.185392e-08
normRes=1.184455e-08
normRes=1.183522e-08
normRes=1.182592e-08
normRes=1.181664e-08
normRes=1.180738e-08
normRes=1.179813e-08
normRes=1.178888e-08
normRes=1.177963e-08
normRes=1.177037e-08
normRes=1.176109e-08
normRes=1.175179e-08
normRes=1.174246e-08
normRes=1.173310e-08
normRes=1.172369e-08
normRes=1.171423e-08
normRes=1.170472e-08
normRes=1.169515e-08
normRes=1.168552e-08
normRes=1.167581e-08
normRes=1.166603e-08
normRes=1.165616e-08
normRes=1.164620e-08
normRes=1.163616e-08
normRes=1.162601e-08
normRes=1.161576e-08
normRes=1.160541e-08
normRes=1.159494e-08
normRes=1.158435e-08
normRes=1.157365e-08
normRes=1.156282e-08
normRes=1.155186e-08
normRes=1.154077e-08
normRes=1.152954e-08
normRes=1.151817e-08
normRes=1.150667e-08
normRes=1.149501e-08
normRes=1.148321e-08
normRes=1.147126e-08
normRes=1.145916e-08
normRes=1.144690e-08
normRes=1.143449e-08
normRes=1.142192e-08
normRes=1.140918e-08
normRes=1.139629e-08
normRes=1.138324e-08
normRes=1.137002e-08
normRes=1.135664e-08
normRes=1.134309e-08
normRes=1.132938e-08
normRes=1.131551e-08
normRes=1.130147e-08
normRes=1.128727e-08
normRes=1.127290e-08
normRes=1.125838e-08
normRes=1.124369e-08
normRes=1.122884e-08
normRes=1.121383e-08
normRes=1.119866e-08
normRes=1.118334e-08
normRes=1.116787e-08
normRes=1.115224e-08
normRes=1.113647e-08
normRes=1.112055e-08
normRes=1.110448e-08
normRes=1.108827e-08
normRes=1.107193e-08
normRes=1.105545e-08
normRes=1.103884e-08
normRes=1.102210e-08
normRes=1.100524e-08
normRes=1.098826e-08
normRes=1.097116e-08
normRes=1.095395e-08
normRes=1.093664e-08
normRes=1.091922e-08
normRes=1.090170e-08
normRes=1.088408e-08
normRes=1.086638e-08
normRes=1.084860e-08
normRes=1.083073e-08
normRes=1.081279e-08
normRes=1.079478e-08
normRes=1.077671e-08
normRes=1.075858e-08
normRes=1.074040e-08
normRes=1.072217e-08
normRes=1.070390e-08
normRes=1.068560e-08
normRes=1.066726e-08
normRes=1.064891e-08
normRes=1.063053e-08
normRes=1.061214e-08
normRes=1.059374e-08
normRes=1.057535e-08
normRes=1.055696e-08
normRes=1.053858e-08
normRes=1.052022e-08
normRes=1.050188e-08
normRes=1.048357e-08
normRes=1.046530e-08
normRes=1.044707e-08
normRes=1.042888e-08
normRes=1.041075e-08
normRes=1.039267e-08
normRes=1.037466e-08
normRes=1.035672e-08
normRes=1.033886e-08
normRes=1.032108e-08
normRes=1.030338e-08
normRes=1.028577e-08
normRes=1.026826e-08
normRes=1.025085e-08
normRes=1.023355e-08
normRes=1.021637e-08
normRes=1.019929e-08
normRes=1.018234e-08
normRes=1.016552e-08
normRes=1.014882e-08
normRes=1.013226e-08
normRes=1.011584e-08
normRes=1.009956e-08
normRes=1.008342e-08
normRes=1.006744e-08
normRes=1.005161e-08
normRes=1.003593e-08
normRes=1.002042e-08
normRes=1.000506e-08
normRes=9.989877e-09
normRes=9.974857e-09
normRes=9.960007e-09
normRes=9.945329e-09
normRes=9.930825e-09
normRes=9.916497e-09
normRes=9.902346e-09
normRes=9.888375e-09
normRes=9.874583e-09
normRes=9.860973e-09
normRes=9.847544e-09
normRes=9.834297e-09
normRes=9.821233e-09
normRes=9.808352e-09
normRes=9.795654e-09
normRes=9.783137e-09
normRes=9.770803e-09
normRes=9.758650e-09
normRes=9.746677e-09
normRes=9.734884e-09
normRes=9.723269e-09
normRes=9.711830e-09
normRes=9.700566e-09
normRes=9.689475e-09
normRes=9.678555e-09
normRes=9.667803e-09
normRes=9.657218e-09
normRes=9.646796e-09
normRes=9.636536e-09
normRes=9.626433e-09
normRes=9.616485e-09
normRes=9.606689e-09
normRes=9.597040e-09
normRes=9.587536e-09
normRes=9.578173e-09
normRes=9.568947e-09
normRes=9.559854e-09
normRes=9.550890e-09
normRes=9.542051e-09
normRes=9.533331e-09
normRes=9.524727e-09
normRes=9.516235e-09
normRes=9.507849e-09
normRes=9.499564e-09
normRes=9.491377e-09
normRes=9.483281e-09
normRes=9.475272e-09
normRes=9.467344e-09
normRes=9.459493e-09
normRes=9.451714e-09
normRes=9.444000e-09
normRes=9.436347e-09
normRes=9.428750e-09
normRes=9.421203e-09
normRes=9.413700e-09
normRes=9.406237e-09
normRes=9.398808e-09
normRes=9.391407e-09
normRes=9.384029e-09
normRes=9.376669e-09
normRes=9.369321e-09
normRes=9.361980e-09
normRes=9.354641e-09
normRes=9.347298e-09
normRes=9.339946e-09
normRes=9.332580e-09
normRes=9.325195e-09
normRes=9.317786e-09
normRes=9.310347e-09
normRes=9.302875e-09
normRes=9.295363e-09
normRes=9.287807e-09
normRes=9.280203e-09
normRes=9.272546e-09
normRes=9.264830e-09
normRes=9.257054e-09
normRes=9.249210e-09
normRes=9.241297e-09
normRes=9.233308e-09
normRes=9.225241e-09
normRes=9.217092e-09
normRes=9.208856e-09
normRes=9.200531e-09
normRes=9.192113e-09
normRes=9.183598e-09
normRes=9.174984e-09
normRes=9.166268e-09
normRes=9.157446e-09
normRes=9.148516e-09
normRes=9.139474e-09
normRes=9.130320e-09
normRes=9.121051e-09
normRes=9.111663e-09
normRes=9.102157e-09
normRes=9.092528e-09
normRes=9.082777e-09
normRes=9.072902e-09
normRes=9.062901e-09
normRes=9.052772e-09
normRes=9.042516e-09
normRes=9.032131e-09
normRes=9.021617e-09
normRes=9.010973e-09
normRes=9.000199e-09
normRes=8.989294e-09
normRes=8.978259e-09
normRes=8.967093e-09
normRes=8.955798e-09
normRes=8.944373e-09
normRes=8.932820e-09
normRes=8.921138e-09
normRes=8.909330e-09
normRes=8.897396e-09
normRes=8.885337e-09
normRes=8.873155e-09
normRes=8.860851e-09
normRes=8.848428e-09
normRes=8.835887e-09
normRes=8.823229e-09
normRes=8.810458e-09
normRes=8.797576e-09
normRes=8.784585e-09
normRes=8.771487e-09
normRes=8.758286e-09
normRes=8.744984e-09
normRes=8.731584e-09
normRes=8.718089e-09
normRes=8.704503e-09
normRes=8.690829e-09
normRes=8.677070e-09
normRes=8.663229e-09
normRes=8.649312e-09
normRes=8.635320e-09
normRes=8.621258e-09
normRes=8.607131e-09
normRes=8.592941e-09
normRes=8.578694e-09
normRes=8.564393e-09
normRes=8.550042e-09
normRes=8.535646e-09
normRes=8.521209e-09
normRes=8.506736e-09
normRes=8.492231e-09
normRes=8.477699e-09
normRes=8.463144e-09
normRes=8.448571e-09
normRes=8.433985e-09
normRes=8.419389e-09
normRes=8.404790e-09
normRes=8.390191e-09
normRes=8.375597e-09
normRes=8.361013e-09
normRes=8.346444e-09
normRes=8.331895e-09
normRes=8.317369e-09
normRes=8.302873e-09
normRes=8.288410e-09
normRes=8.273985e-09
normRes=8.259603e-09
normRes=8.245268e-09
normRes=8.230984e-09
normRes=8.216757e-09
normRes=8.202591e-09
normRes=8.188489e-09
normRes=8.174457e-09
normRes=8.160498e-09
normRes=8.146617e-09
normRes=8.132818e-09
normRes=8.119104e-09
normRes=8.105479e-09
normRes=8.091948e-09
normRes=8.078513e-09
normRes=8.065179e-09
normRes=8.051949e-09
normRes=8.038826e-09
normRes=8.025813e-09
normRes=8.012915e-09
normRes=8.000132e-09
normRes=7.987469e-09
normRes=7.974928e-09
normRes=7.962511e-09
normRes=7.950221e-09
normRes=7.938061e-09
normRes=7.926032e-09
normRes=7.914137e-09
normRes=7.902377e-09
normRes=7.890754e-09
normRes=7.879269e-09
normRes=7.867924e-09
normRes=7.856721e-09
normRes=7.845659e-09
normRes=7.834740e-09
normRes=7.823965e-09
normRes=7.813335e-09
normRes=7.802849e-09
normRes=7.792508e-09
normRes=7.782312e-09
normRes=7.772261e-09
normRes=7.762355e-09
normRes=7.752593e-09
normRes=7.742975e-09
normRes=7.733500e-09
normRes=7.724167e-09
normRes=7.714975e-09
normRes=7.705922e-09
normRes=7.697009e-09
normRes=7.688232e-09
normRes=7.679591e-09
normRes=7.671083e-09
normRes=7.662706e-09
normRes=7.654459e-09
normRes=7.646340e-09
normRes=7.638345e-09
normRes=7.630472e-09
normRes=7.622720e-09
normRes=7.615084e-09
normRes=7.607563e-09
normRes=7.600153e-09
normRes=7.592851e-09
normRes=7.585654e-09
normRes=7.578558e-09
normRes=7.571561e-09
normRes=7.564658e-09
normRes=7.557847e-09
normRes=7.551123e-09
normRes=7.544483e-09
normRes=7.537923e-09
normRes=7.531438e-09
normRes=7.525027e-09
normRes=7.518683e-09
normRes=7.512403e-09
normRes=7.506183e-09
normRes=7.500019e-09
normRes=7.493907e-09
normRes=7.487842e-09
normRes=7.481820e-09
normRes=7.475837e-09
normRes=7.469889e-09
normRes=7.463972e-09
normRes=7.458080e-09
normRes=7.452210e-09
normRes=7.446358e-09
normRes=7.440519e-09
normRes=7.434688e-09
normRes=7.428863e-09
normRes=7.423038e-09
normRes=7.417210e-09
normRes=7.411373e-09
normRes=7.405525e-09
normRes=7.399661e-09
normRes=7.393776e-09
normRes=7.387868e-09
normRes=7.381932e-09
normRes=7.375964e-09
normRes=7.369961e-09
normRes=7.363918e-09
normRes=7.357833e-09
normRes=7.351701e-09
normRes=7.345520e-09
normRes=7.339285e-09
normRes=7.332993e-09
normRes=7.326642e-09
normRes=7.320228e-09
normRes=7.313748e-09
normRes=7.307199e-09
normRes=7.300578e-09
normRes=7.293884e-09
normRes=7.287112e-09
normRes=7.280260e-09
normRes=7.273327e-09
normRes=7.266309e-09
normRes=7.259206e-09
normRes=7.252014e-09
normRes=7.244732e-09
normRes=7.237358e-09
normRes=7.229891e-09
normRes=7.222328e-09
normRes=7.214669e-09
normRes=7.206911e-09
normRes=7.199055e-09
normRes=7.191099e-09
normRes=7.183042e-09
normRes=7.174884e-09
normRes=7.166623e-09
normRes=7.158259e-09
normRes=7.149792e-09
normRes=7.141222e-09
normRes=7.132548e-09
normRes=7.123771e-09
normRes=7.114891e-09
normRes=7.105907e-09
normRes=7.096821e-09
normRes=7.087633e-09
normRes=7.078343e-09
normRes=7.068953e-09
normRes=7.059463e-09
normRes=7.049875e-09
normRes=7.040188e-09
normRes=7.030406e-09
normRes=7.020529e-09
normRes=7.010558e-09
normRes=7.000496e-09
normRes=6.990344e-09
normRes=6.980104e-09
normRes=6.969778e-09
normRes=6.959368e-09
normRes=6.948875e-09
normRes=6.938304e-09
normRes=6.927655e-09
normRes=6.916932e-09
normRes=6.906136e-09
normRes=6.895271e-09
normRes=6.884339e-09
normRes=6.873343e-09
normRes=6.862287e-09
normRes=6.851172e-09
normRes=6.840002e-09
normRes=6.828780e-09
normRes=6.817510e-09
normRes=6.806195e-09
normRes=6.794837e-09
normRes=6.783441e-09
normRes=6.772010e-09
normRes=6.760547e-09
normRes=6.749056e-09
normRes=6.737540e-09
normRes=6.726003e-09
normRes=6.714449e-09
normRes=6.702881e-09
normRes=6.691303e-09
normRes=6.679719e-09
normRes=6.668132e-09
normRes=6.656546e-09
normRes=6.644965e-09
normRes=6.633393e-09
normRes=6.621834e-09
normRes=6.610290e-09
normRes=6.598766e-09
normRes=6.587266e-09
normRes=6.575793e-09
normRes=6.564351e-09
normRes=6.552943e-09
normRes=6.541574e-09
normRes=6.530247e-09
normRes=6.518964e-09
normRes=6.507731e-09
normRes=6.496549e-09
normRes=6.485424e-09
normRes=6.474357e-09
normRes=6.463352e-09
normRes=6.452413e-09
normRes=6.441542e-09
normRes=6.430743e-09
normRes=6.420018e-09
normRes=6.409370e-09
normRes=6.398803e-09
normRes=6.388319e-09
normRes=6.377920e-09
normRes=6.367610e-09
normRes=6.357390e-09
normRes=6.347263e-09
normRes=6.337231e-09
normRes=6.327296e-09
normRes=6.317461e-09
normRes=6.307726e-09
normRes=6.298095e-09
normRes=6.288568e-09
normRes=6.279147e-09
normRes=6.269835e-09
normRes=6.260631e-09
normRes=6.251537e-09
normRes=6.242554e-09
normRes=6.233683e-09
normRes=6.224926e-09
normRes=6.216282e-09
normRes=6.207752e-09
normRes=6.199336e-09
normRes=6.191036e-09
normRes=6.182850e-09
normRes=6.174780e-09
normRes=6.166825e-09
normRes=6.158985e-09
normRes=6.151259e-09
normRes=6.143647e-09
normRes=6.136148e-09
normRes=6.128762e-09
normRes=6.121488e-09
normRes=6.114324e-09
normRes=6.107270e-09
normRes=6.100325e-09
normRes=6.093487e-09
normRes=6.086754e-09
normRes=6.080126e-09
normRes=6.073600e-09
normRes=6.067175e-09
normRes=6.060848e-09
normRes=6.054618e-09
normRes=6.048483e-09
normRes=6.042440e-09
normRes=6.036488e-09
normRes=6.030623e-09
normRes=6.024844e-09
normRes=6.019147e-09
normRes=6.013531e-09
normRes=6.007992e-09
normRes=6.002528e-09
normRes=5.997135e-09
normRes=5.991811e-09
normRes=5.986554e-09
normRes=5.981359e-09
normRes=5.976224e-09
normRes=5.971145e-09
normRes=5.966121e-09
normRes=5.961146e-09
normRes=5.956218e-09
normRes=5.951334e-09
normRes=5.946490e-09
normRes=5.941683e-09
normRes=5.936911e-09
normRes=5.932168e-09
normRes=5.927452e-09
normRes=5.922760e-09
normRes=5.918087e-09
normRes=5.913432e-09
normRes=5.908789e-09
normRes=5.904157e-09
normRes=5.899531e-09
normRes=5.894908e-09
normRes=5.890285e-09
normRes=5.885658e-09
normRes=5.881025e-09
normRes=5.876381e-09
normRes=5.871725e-09
normRes=5.867051e-09
normRes=5.862358e-09
normRes=5.857643e-09
normRes=5.852902e-09
normRes=5.848132e-09
normRes=5.843330e-09
normRes=5.838494e-09
normRes=5.833620e-09
normRes=5.828707e-09
normRes=5.823750e-09
normRes=5.818748e-09
normRes=5.813699e-09
normRes=5.808599e-09
normRes=5.803446e-09
normRes=5.798238e-09
normRes=5.792973e-09
normRes=5.787648e-09
normRes=5.782262e-09
normRes=5.776813e-09
normRes=5.771298e-09
normRes=5.765716e-09
normRes=5.760065e-09
normRes=5.754344e-09
normRes=5.748552e-09
normRes=5.742686e-09
normRes=5.736745e-09
normRes=5.730729e-09
normRes=5.724636e-09
normRes=5.718465e-09
normRes=5.712216e-09
normRes=5.705887e-09
normRes=5.699477e-09
normRes=5.692987e-09
normRes=5.686416e-09
normRes=5.679763e-09
normRes=5.673028e-09
normRes=5.666211e-09
normRes=5.659312e-09
normRes=5.652331e-09
normRes=5.645268e-09
normRes=5.638123e-09
normRes=5.630897e-09
normRes=5.623590e-09
normRes=5.616202e-09
normRes=5.608735e-09
normRes=5.601189e-09
normRes=5.593564e-09
normRes=5.585863e-09
normRes=5.578085e-09
normRes=5.570232e-09
normRes=5.562306e-09
normRes=5.554307e-09
normRes=5.546237e-09
normRes=5.538097e-09
normRes=5.529889e-09
normRes=5.521615e-09
normRes=5.513276e-09
normRes=5.504875e-09
normRes=5.496412e-09
normRes=5.487891e-09
normRes=5.479313e-09
normRes=5.470680e-09
normRes=5.461994e-09
normRes=5.453259e-09
normRes=5.444475e-09
normRes=5.435645e-09
normRes=5.426773e-09
normRes=5.417860e-09
normRes=5.408908e-09
normRes=5.399922e-09
normRes=5.390902e-09
normRes=5.381852e-09
normRes=5.372775e-09
normRes=5.363673e-09
normRes=5.354550e-09
normRes=5.345407e-09
normRes=5.336248e-09
normRes=5.327076e-09
normRes=5.317894e-09
normRes=5.308704e-09
normRes=5.299510e-09
normRes=5.290314e-09
normRes=5.281120e-09
normRes=5.271930e-09
normRes=5.262748e-09
normRes=5.253576e-09
normRes=5.244417e-09
normRes=5.235275e-09
normRes=5.226152e-09
normRes=5.217051e-09
normRes=5.207975e-09
normRes=5.198927e-09
normRes=5.189910e-09
normRes=5.180927e-09
normRes=5.171980e-09
normRes=5.163072e-09
normRes=5.154206e-09
normRes=5.145385e-09
normRes=5.136611e-09
normRes=5.127887e-09
normRes=5.119215e-09
normRes=5.110598e-09
normRes=5.102038e-09
normRes=5.093538e-09
normRes=5.085100e-09
normRes=5.076725e-09
normRes=5.068417e-09
normRes=5.060178e-09
normRes=5.052008e-09
normRes=5.043911e-09
normRes=5.035888e-09
normRes=5.027940e-09
normRes=5.020070e-09
normRes=5.012279e-09
normRes=5.004569e-09
normRes=4.996941e-09
normRes=4.989396e-09
normRes=4.981935e-09
normRes=4.974560e-09
normRes=4.967272e-09
normRes=4.960071e-09
normRes=4.952958e-09
normRes=4.945935e-09
normRes=4.939002e-09
normRes=4.932158e-09
normRes=4.925406e-09
normRes=4.918744e-09
normRes=4.912174e-09
normRes=4.905694e-09
normRes=4.899307e-09
normRes=4.893010e-09
normRes=4.886805e-09
normRes=4.880691e-09
normRes=4.874666e-09
normRes=4.868732e-09
normRes=4.862887e-09
normRes=4.857130e-09
normRes=4.851461e-09
normRes=4.845879e-09
normRes=4.840383e-09
normRes=4.834972e-09
normRes=4.829644e-09
normRes=4.824399e-09
normRes=4.819235e-09
normRes=4.814150e-09
normRes=4.809144e-09
normRes=4.804214e-09
normRes=4.799359e-09
normRes=4.794576e-09
normRes=4.789866e-09
normRes=4.785224e-09
normRes=4.780650e-09
normRes=4.776141e-09
normRes=4.771695e-09
normRes=4.767310e-09
normRes=4.762984e-09
normRes=4.758715e-09
normRes=4.754500e-09
normRes=4.750337e-09
normRes=4.746223e-09
normRes=4.742156e-09
normRes=4.738134e-09
normRes=4.734154e-09
normRes=4.730213e-09
normRes=4.726309e-09
normRes=4.722439e-09
normRes=4.718600e-09
normRes=4.714791e-09
normRes=4.711008e-09
normRes=4.707248e-09
normRes=4.703509e-09
normRes=4.699788e-09
normRes=4.696083e-09
normRes=4.692390e-09
normRes=4.688707e-09
normRes=4.685032e-09
normRes=4.681362e-09
normRes=4.677693e-09
normRes=4.674024e-09
normRes=4.670351e-09
normRes=4.666672e-09
normRes=4.662985e-09
normRes=4.659287e-09
normRes=4.655576e-09
normRes=4.651848e-09
normRes=4.648102e-09
normRes=4.644335e-09
normRes=4.640545e-09
normRes=4.636729e-09
normRes=4.632886e-09
normRes=4.629012e-09
normRes=4.625106e-09
normRes=4.621166e-09
normRes=4.617190e-09
normRes=4.613175e-09
normRes=4.609119e-09
normRes=4.605022e-09
normRes=4.600881e-09
normRes=4.596693e-09
normRes=4.592458e-09
normRes=4.588175e-09
normRes=4.583840e-09
normRes=4.579454e-09
normRes=4.575014e-09
normRes=4.570519e-09
normRes=4.565968e-09
normRes=4.561360e-09
normRes=4.556694e-09
normRes=4.551968e-09
normRes=4.547182e-09
normRes=4.542335e-09
normRes=4.537426e-09
normRes=4.532454e-09
normRes=4.527419e-09
normRes=4.522321e-09
normRes=4.517158e-09
normRes=4.511931e-09
normRes=4.506639e-09
normRes=4.501282e-09
normRes=4.495859e-09
normRes=4.490372e-09
normRes=4.484819e-09
normRes=4.479202e-09
normRes=4.473519e-09
normRes=4.467772e-09
normRes=4.461961e-09
normRes=4.456086e-09
normRes=4.450148e-09
normRes=4.444148e-09
normRes=4.438085e-09
normRes=4.431962e-09
normRes=4.425778e-09
normRes=4.419535e-09
normRes=4.413233e-09
normRes=4.406874e-09
normRes=4.400460e-09
normRes=4.393989e-09
normRes=4.387465e-09
normRes=4.380889e-09
normRes=4.374262e-09
normRes=4.367585e-09
normRes=4.360860e-09
normRes=4.354089e-09
normRes=4.347272e-09
normRes=4.340413e-09
normRes=4.333513e-09
normRes=4.326572e-09
normRes=4.319594e-09
normRes=4.312581e-09
normRes=4.305533e-09
normRes=4.298453e-09
normRes=4.291344e-09
normRes=4.284207e-09
normRes=4.277044e-09
normRes=4.269858e-09
normRes=4.262650e-09
normRes=4.255423e-09
normRes=4.248179e-09
normRes=4.240921e-09
normRes=4.233650e-09
normRes=4.226369e-09
normRes=4.219080e-09
normRes=4.211786e-09
normRes=4.204489e-09
normRes=4.197191e-09
normRes=4.189895e-09
normRes=4.182603e-09
normRes=4.175316e-09
normRes=4.168039e-09
normRes=4.160773e-09
normRes=4.153520e-09
normRes=4.146283e-09
normRes=4.139063e-09
normRes=4.131865e-09
normRes=4.124688e-09
normRes=4.117537e-09
normRes=4.110412e-09
normRes=4.103317e-09
normRes=4.096254e-09
normRes=4.089225e-09
normRes=4.082231e-09
normRes=4.075274e-09
normRes=4.068358e-09
normRes=4.061484e-09
normRes=4.054654e-09
normRes=4.047869e-09
normRes=4.041132e-09
normRes=4.034445e-09
normRes=4.027808e-09
normRes=4.021225e-09
normRes=4.014696e-09
normRes=4.008223e-09
normRes=4.001807e-09
normRes=3.995451e-09
normRes=3.989155e-09
normRes=3.982921e-09
normRes=3.976750e-09
normRes=3.970643e-09
normRes=3.964601e-09
normRes=3.958625e-09
normRes=3.952717e-09
normRes=3.946877e-09
normRes=3.941105e-09
normRes=3.935404e-09
normRes=3.929772e-09
normRes=3.924212e-09
normRes=3.918722e-09
normRes=3.913305e-09
normRes=3.907959e-09
normRes=3.902686e-09
normRes=3.897485e-09
normRes=3.892356e-09
normRes=3.887300e-09
normRes=3.882317e-09
normRes=3.877405e-09
normRes=3.872566e-09
normRes=3.867798e-09
normRes=3.863102e-09
normRes=3.858476e-09
normRes=3.853920e-09
normRes=3.849434e-09
normRes=3.845017e-09
normRes=3.840668e-09
normRes=3.836386e-09
normRes=3.832170e-09
normRes=3.828019e-09
normRes=3.823933e-09
normRes=3.819909e-09
normRes=3.815947e-09
normRes=3.812046e-09
normRes=3.808203e-09
normRes=3.804419e-09
normRes=3.800690e-09
normRes=3.797017e-09
normRes=3.793396e-09
normRes=3.789827e-09
normRes=3.786308e-09
normRes=3.782837e-09
normRes=3.779413e-09
normRes=3.776033e-09
normRes=3.772695e-09
normRes=3.769399e-09
normRes=3.766141e-09
normRes=3.762920e-09
normRes=3.759735e-09
normRes=3.756582e-09
normRes=3.753460e-09
normRes=3.750366e-09
normRes=3.747300e-09
normRes=3.744258e-09
normRes=3.741239e-09
normRes=3.738240e-09
normRes=3.735259e-09
normRes=3.732295e-09
normRes=3.729344e-09
normRes=3.726406e-09
normRes=3.723477e-09
normRes=3.720555e-09
normRes=3.717639e-09
normRes=3.714727e-09
normRes=3.711815e-09
normRes=3.708903e-09
normRes=3.705987e-09
normRes=3.703067e-09
normRes=3.700139e-09
normRes=3.697203e-09
normRes=3.694255e-09
normRes=3.691294e-09
normRes=3.688318e-09
normRes=3.685325e-09
normRes=3.682313e-09
normRes=3.679281e-09
normRes=3.676226e-09
normRes=3.673148e-09
normRes=3.670043e-09
normRes=3.666911e-09
normRes=3.663749e-09
normRes=3.660557e-09
normRes=3.657332e-09
normRes=3.654074e-09
normRes=3.650781e-09
normRes=3.647451e-09
normRes=3.644083e-09
normRes=3.640676e-09
normRes=3.637228e-09
normRes=3.633739e-09
normRes=3.630207e-09
normRes=3.626632e-09
normRes=3.623012e-09
normRes=3.619346e-09
normRes=3.615634e-09
normRes=3.611875e-09
normRes=3.608067e-09
normRes=3.604211e-09
normRes=3.600306e-09
normRes=3.596351e-09
normRes=3.592346e-09
normRes=3.588290e-09
normRes=3.584183e-09
normRes=3.580025e-09
normRes=3.575816e-09
normRes=3.571554e-09
normRes=3.567242e-09
normRes=3.562877e-09
normRes=3.558460e-09
normRes=3.553993e-09
normRes=3.549473e-09
normRes=3.544903e-09
normRes=3.540281e-09
normRes=3.535610e-09
normRes=3.530888e-09
normRes=3.526116e-09
normRes=3.521296e-09
normRes=3.516427e-09
normRes=3.511510e-09
normRes=3.506547e-09
normRes=3.501538e-09
normRes=3.496482e-09
normRes=3.491383e-09
normRes=3.486240e-09
normRes=3.481055e-09
normRes=3.475828e-09
normRes=3.470561e-09
normRes=3.465255e-09
normRes=3.459911e-09
normRes=3.454530e-09
normRes=3.449114e-09
normRes=3.443664e-09
normRes=3.438182e-09
normRes=3.432668e-09
normRes=3.427125e-09
normRes=3.421553e-09
normRes=3.415955e-09
normRes=3.410332e-09
normRes=3.404685e-09
normRes=3.399017e-09
normRes=3.393329e-09
normRes=3.387622e-09
normRes=3.381899e-09
normRes=3.376161e-09
normRes=3.370410e-09
normRes=3.364647e-09
normRes=3.358875e-09
normRes=3.353095e-09
normRes=3.347310e-09
normRes=3.341521e-09
normRes=3.335729e-09
normRes=3.329937e-09
normRes=3.324147e-09
normRes=3.318360e-09
normRes=3.312579e-09
normRes=3.306805e-09
normRes=3.301040e-09
normRes=3.295286e-09
normRes=3.289545e-09
normRes=3.283818e-09
normRes=3.278108e-09
normRes=3.272417e-09
normRes=3.266745e-09
normRes=3.261095e-09
normRes=3.255469e-09
normRes=3.249868e-09
normRes=3.244294e-09
normRes=3.238749e-09
normRes=3.233234e-09
normRes=3.227752e-09
normRes=3.222302e-09
normRes=3.216888e-09
normRes=3.211511e-09
normRes=3.206171e-09
normRes=3.200871e-09
normRes=3.195612e-09
normRes=3.190395e-09
normRes=3.185222e-09
normRes=3.180093e-09
normRes=3.175011e-09
normRes=3.169975e-09
normRes=3.164988e-09
normRes=3.160049e-09
normRes=3.155161e-09
normRes=3.150324e-09
normRes=3.145538e-09
normRes=3.140806e-09
normRes=3.136127e-09
normRes=3.131502e-09
normRes=3.126932e-09
normRes=3.122417e-09
normRes=3.117959e-09
normRes=3.113556e-09
normRes=3.109210e-09
normRes=3.104922e-09
normRes=3.100690e-09
normRes=3.096515e-09
normRes=3.092398e-09
normRes=3.088339e-09
normRes=3.084337e-09
normRes=3.080393e-09
normRes=3.076506e-09
normRes=3.072676e-09
normRes=3.068903e-09
normRes=3.065186e-09
normRes=3.061525e-09
normRes=3.057920e-09
normRes=3.054370e-09
normRes=3.050874e-09
normRes=3.047433e-09
normRes=3.044044e-09
normRes=3.040708e-09
normRes=3.037424e-09
normRes=3.034190e-09
normRes=3.031006e-09
normRes=3.027870e-09
normRes=3.024783e-09
normRes=3.021742e-09
normRes=3.018747e-09
normRes=3.015796e-09
normRes=3.012889e-09
normRes=3.010023e-09
normRes=3.007198e-09
normRes=3.004413e-09
normRes=3.001665e-09
normRes=2.998954e-09
normRes=2.996278e-09
normRes=2.993635e-09
normRes=2.991025e-09
normRes=2.988445e-09
normRes=2.985895e-09
normRes=2.983371e-09
normRes=2.980873e-09
normRes=2.978400e-09
normRes=2.975950e-09
normRes=2.973520e-09
normRes=2.971109e-09
normRes=2.968716e-09
normRes=2.966339e-09
normRes=2.963976e-09
normRes=2.961625e-09
normRes=2.959286e-09
normRes=2.956955e-09
normRes=2.954632e-09
normRes=2.952314e-09
normRes=2.950001e-09
normRes=2.947689e-09
normRes=2.945379e-09
normRes=2.943067e-09
normRes=2.940752e-09
normRes=2.938434e-09
normRes=2.936109e-09
normRes=2.933777e-09
normRes=2.931435e-09
normRes=2.929083e-09
normRes=2.926719e-09
normRes=2.924341e-09
normRes=2.921948e-09
normRes=2.919539e-09
normRes=2.917111e-09
normRes=2.914664e-09
normRes=2.912196e-09
normRes=2.909706e-09
normRes=2.907192e-09
normRes=2.904654e-09
normRes=2.902090e-09
normRes=2.899499e-09
normRes=2.896880e-09
normRes=2.894231e-09
normRes=2.891553e-09
normRes=2.888843e-09
normRes=2.886101e-09
normRes=2.883325e-09
normRes=2.880516e-09
normRes=2.877672e-09
normRes=2.874792e-09
normRes=2.871876e-09
normRes=2.868923e-09
normRes=2.865932e-09
normRes=2.862904e-09
normRes=2.859836e-09
normRes=2.856730e-09
normRes=2.853583e-09
normRes=2.850397e-09
normRes=2.847171e-09
normRes=2.843904e-09
normRes=2.840597e-09
normRes=2.837248e-09
normRes=2.833859e-09
normRes=2.830428e-09
normRes=2.826957e-09
normRes=2.823444e-09
normRes=2.819890e-09
normRes=2.816296e-09
normRes=2.812661e-09
normRes=2.808986e-09
normRes=2.805271e-09
normRes=2.801516e-09
normRes=2.797722e-09
normRes=2.793889e-09
normRes=2.790018e-09
normRes=2.786109e-09
normRes=2.782163e-09
normRes=2.778181e-09
normRes=2.774162e-09
normRes=2.770109e-09
normRes=2.766021e-09
normRes=2.761900e-09
normRes=2.757745e-09
normRes=2.753559e-09
normRes=2.749342e-09
normRes=2.745096e-09
normRes=2.740820e-09
normRes=2.736517e-09
normRes=2.732187e-09
normRes=2.727831e-09
normRes=2.723450e-09
normRes=2.719047e-09
normRes=2.714621e-09
normRes=2.710175e-09
normRes=2.705708e-09
normRes=2.701224e-09
normRes=2.696722e-09
normRes=2.692205e-09
normRes=2.687674e-09
normRes=2.683129e-09
normRes=2.678573e-09
normRes=2.674007e-09
normRes=2.669432e-09
normRes=2.664850e-09
normRes=2.660262e-09
normRes=2.655670e-09
normRes=2.651075e-09
normRes=2.646479e-09
normRes=2.641882e-09
normRes=2.637287e-09
normRes=2.632696e-09
normRes=2.628108e-09
normRes=2.623527e-09
normRes=2.618953e-09
normRes=2.614389e-09
normRes=2.609834e-09
normRes=2.605292e-09
normRes=2.600763e-09
normRes=2.596249e-09
normRes=2.591751e-09
normRes=2.587270e-09
normRes=2.582809e-09
normRes=2.578368e-09
normRes=2.573948e-09
normRes=2.569552e-09
normRes=2.565180e-09
normRes=2.560833e-09
normRes=2.556514e-09
normRes=2.552222e-09
normRes=2.547960e-09
normRes=2.543728e-09
normRes=2.539528e-09
normRes=2.535360e-09
normRes=2.531227e-09
normRes=2.527127e-09
normRes=2.523064e-09
normRes=2.519037e-09
normRes=2.515047e-09
normRes=2.511096e-09
normRes=2.507185e-09
normRes=2.503313e-09
normRes=2.499481e-09
normRes=2.495691e-09
normRes=2.491943e-09
normRes=2.488238e-09
normRes=2.484576e-09
normRes=2.480957e-09
normRes=2.477382e-09
normRes=2.473852e-09
normRes=2.470366e-09
normRes=2.466925e-09
normRes=2.463530e-09
normRes=2.460180e-09
normRes=2.456876e-09
normRes=2.453617e-09
normRes=2.450404e-09
normRes=2.447237e-09
normRes=2.444115e-09
normRes=2.441038e-09
normRes=2.438007e-09
normRes=2.435021e-09
normRes=2.432079e-09
normRes=2.429183e-09
normRes=2.426330e-09
normRes=2.423520e-09
normRes=2.420754e-09
normRes=2.418031e-09
normRes=2.415349e-09
normRes=2.412709e-09
normRes=2.410110e-09
normRes=2.407551e-09
normRes=2.405031e-09
normRes=2.402550e-09
normRes=2.400107e-09
normRes=2.397701e-09
normRes=2.395330e-09
normRes=2.392995e-09
normRes=2.390694e-09
normRes=2.388426e-09
normRes=2.386190e-09
normRes=2.383985e-09
normRes=2.381810e-09
normRes=2.379663e-09
normRes=2.377544e-09
normRes=2.375452e-09
normRes=2.373385e-09
normRes=2.371342e-09
normRes=2.369322e-09
normRes=2.367323e-09
normRes=2.365345e-09
normRes=2.363385e-09
normRes=2.361443e-09
normRes=2.359518e-09
normRes=2.357608e-09
normRes=2.355711e-09
normRes=2.353827e-09
normRes=2.351953e-09
normRes=2.350089e-09
normRes=2.348234e-09
normRes=2.346385e-09
normRes=2.344542e-09
normRes=2.342704e-09
normRes=2.340868e-09
normRes=2.339034e-09
normRes=2.337200e-09
normRes=2.335365e-09
normRes=2.333528e-09
normRes=2.331687e-09
normRes=2.329841e-09
normRes=2.327989e-09
normRes=2.326129e-09
normRes=2.324261e-09
normRes=2.322383e-09
normRes=2.320493e-09
normRes=2.318592e-09
normRes=2.316677e-09
normRes=2.314747e-09
normRes=2.312802e-09
normRes=2.310840e-09
normRes=2.308860e-09
normRes=2.306862e-09
normRes=2.304844e-09
normRes=2.302805e-09
normRes=2.300745e-09
normRes=2.298662e-09
normRes=2.296556e-09
normRes=2.294425e-09
normRes=2.292270e-09
normRes=2.290089e-09
normRes=2.287881e-09
normRes=2.285646e-09
normRes=2.283384e-09
normRes=2.281093e-09
normRes=2.278774e-09
normRes=2.276424e-09
normRes=2.274045e-09
normRes=2.271636e-09
normRes=2.269196e-09
normRes=2.266724e-09
normRes=2.264222e-09
normRes=2.261687e-09
normRes=2.259121e-09
normRes=2.256522e-09
normRes=2.253891e-09
normRes=2.251227e-09
normRes=2.248531e-09
normRes=2.245802e-09
normRes=2.243041e-09
normRes=2.240247e-09
normRes=2.237421e-09
normRes=2.234563e-09
normRes=2.231672e-09
normRes=2.228749e-09
normRes=2.225795e-09
normRes=2.222809e-09
normRes=2.219792e-09
normRes=2.216745e-09
normRes=2.213667e-09
normRes=2.210559e-09
normRes=2.207422e-09
normRes=2.204256e-09
normRes=2.201061e-09
normRes=2.197839e-09
normRes=2.194590e-09
normRes=2.191314e-09
normRes=2.188012e-09
normRes=2.184686e-09
normRes=2.181335e-09
normRes=2.177960e-09
normRes=2.174562e-09
normRes=2.171143e-09
normRes=2.167703e-09
normRes=2.164242e-09
normRes=2.160762e-09
normRes=2.157264e-09
normRes=2.153748e-09
normRes=2.150216e-09
normRes=2.146669e-09
normRes=2.143107e-09
normRes=2.139533e-09
normRes=2.135945e-09
normRes=2.132347e-09
normRes=2.128738e-09
normRes=2.125121e-09
normRes=2.121496e-09
normRes=2.117864e-09
normRes=2.114227e-09
normRes=2.110585e-09
normRes=2.106940e-09
normRes=2.103293e-09
normRes=2.099645e-09
normRes=2.095997e-09
normRes=2.092351e-09
normRes=2.088707e-09
normRes=2.085068e-09
normRes=2.081433e-09
normRes=2.077804e-09
normRes=2.074183e-09
normRes=2.070570e-09
normRes=2.066967e-09
normRes=2.063375e-09
normRes=2.059794e-09
normRes=2.056227e-09
normRes=2.052674e-09
normRes=2.049136e-09
normRes=2.045615e-09
normRes=2.042111e-09
normRes=2.038625e-09
normRes=2.035159e-09
normRes=2.031714e-09
normRes=2.028290e-09
normRes=2.024888e-09
normRes=2.021510e-09
normRes=2.018156e-09
normRes=2.014828e-09
normRes=2.011525e-09
normRes=2.008249e-09
normRes=2.005001e-09
normRes=2.001782e-09
normRes=1.998591e-09
normRes=1.995431e-09
normRes=1.992301e-09
normRes=1.989202e-09
normRes=1.986136e-09
normRes=1.983101e-09
normRes=1.980099e-09
normRes=1.977131e-09
normRes=1.974197e-09
normRes=1.971297e-09
normRes=1.968431e-09
normRes=1.965601e-09
normRes=1.962806e-09
normRes=1.960046e-09
normRes=1.957322e-09
normRes=1.954634e-09
normRes=1.951982e-09
normRes=1.949366e-09
normRes=1.946787e-09
normRes=1.944244e-09
normRes=1.941737e-09
normRes=1.939266e-09
normRes=1.936831e-09
normRes=1.934432e-09
normRes=1.932069e-09
normRes=1.929741e-09
normRes=1.927448e-09
normRes=1.925191e-09
normRes=1.922968e-09
normRes=1.920779e-09
normRes=1.918623e-09
normRes=1.916502e-09
normRes=1.914412e-09
normRes=1.912356e-09
normRes=1.910331e-09
normRes=1.908337e-09
normRes=1.906373e-09
normRes=1.904440e-09
normRes=1.902536e-09
normRes=1.900659e-09
normRes=1.898811e-09
normRes=1.896990e-09
normRes=1.895194e-09
normRes=1.893424e-09
normRes=1.891679e-09
normRes=1.889957e-09
normRes=1.888258e-09
normRes=1.886580e-09
normRes=1.884924e-09
normRes=1.883287e-09
normRes=1.881669e-09
normRes=1.880069e-09
normRes=1.878486e-09
normRes=1.876918e-09
normRes=1.875366e-09
normRes=1.873827e-09
normRes=1.872302e-09
normRes=1.870788e-09
normRes=1.869284e-09
normRes=1.867790e-09
normRes=1.866305e-09
normRes=1.864827e-09
normRes=1.863356e-09
normRes=1.861890e-09
normRes=1.860428e-09
normRes=1.858969e-09
normRes=1.857512e-09
normRes=1.856057e-09
normRes=1.854601e-09
normRes=1.853145e-09
normRes=1.851686e-09
normRes=1.850225e-09
normRes=1.848759e-09
normRes=1.847288e-09
normRes=1.845811e-09
normRes=1.844327e-09
normRes=1.842834e-09
normRes=1.841333e-09
normRes=1.839822e-09
normRes=1.838300e-09
normRes=1.836767e-09
normRes=1.835221e-09
normRes=1.833661e-09
normRes=1.832087e-09
normRes=1.830498e-09
normRes=1.828894e-09
normRes=1.827273e-09
normRes=1.825634e-09
normRes=1.823978e-09
normRes=1.822303e-09
normRes=1.820608e-09
normRes=1.818894e-09
normRes=1.817159e-09
normRes=1.815403e-09
normRes=1.813625e-09
normRes=1.811826e-09
normRes=1.810003e-09
normRes=1.808158e-09
normRes=1.806289e-09
normRes=1.804396e-09
normRes=1.802480e-09
normRes=1.800539e-09
normRes=1.798573e-09
normRes=1.796582e-09
normRes=1.794565e-09
normRes=1.792524e-09
normRes=1.790457e-09
normRes=1.788364e-09
normRes=1.786245e-09
normRes=1.784100e-09
normRes=1.781930e-09
normRes=1.779734e-09
normRes=1.777512e-09
normRes=1.775264e-09
normRes=1.772990e-09
normRes=1.770691e-09
normRes=1.768367e-09
normRes=1.766018e-09
normRes=1.763644e-09
normRes=1.761245e-09
normRes=1.758821e-09
normRes=1.756374e-09
normRes=1.753903e-09
normRes=1.751409e-09
normRes=1.748893e-09
normRes=1.746353e-09
normRes=1.743792e-09
normRes=1.741209e-09
normRes=1.738606e-09
normRes=1.735982e-09
normRes=1.733338e-09
normRes=1.730674e-09
normRes=1.727993e-09
normRes=1.725293e-09
normRes=1.722577e-09
normRes=1.719843e-09
normRes=1.717094e-09
normRes=1.714329e-09
normRes=1.711550e-09
normRes=1.708758e-09
normRes=1.705952e-09
normRes=1.703135e-09
normRes=1.700306e-09
normRes=1.697467e-09
normRes=1.694618e-09
normRes=1.691761e-09
normRes=1.688896e-09
normRes=1.686024e-09
normRes=1.683146e-09
normRes=1.680263e-09
normRes=1.677375e-09
normRes=1.674484e-09
normRes=1.671591e-09
normRes=1.668697e-09
normRes=1.665801e-09
normRes=1.662906e-09
normRes=1.660013e-09
normRes=1.657122e-09
normRes=1.654234e-09
normRes=1.651350e-09
normRes=1.648471e-09
normRes=1.645599e-09
normRes=1.642733e-09
normRes=1.639875e-09
normRes=1.637026e-09
normRes=1.634186e-09
normRes=1.631357e-09
normRes=1.628539e-09
normRes=1.625734e-09
normRes=1.622942e-09
normRes=1.620163e-09
normRes=1.617400e-09
normRes=1.614652e-09
normRes=1.611921e-09
normRes=1.609207e-09
normRes=1.606511e-09
normRes=1.603833e-09
normRes=1.601175e-09
normRes=1.598537e-09
normRes=1.595920e-09
normRes=1.593324e-09
normRes=1.590751e-09
normRes=1.588200e-09
normRes=1.585673e-09
normRes=1.583169e-09
normRes=1.580689e-09
normRes=1.578235e-09
normRes=1.575805e-09
normRes=1.573402e-09
normRes=1.571025e-09
normRes=1.568674e-09
normRes=1.566350e-09
normRes=1.564054e-09
normRes=1.561785e-09
normRes=1.559544e-09
normRes=1.557331e-09
normRes=1.555146e-09
normRes=1.552989e-09
normRes=1.550862e-09
normRes=1.548762e-09
normRes=1.546692e-09
normRes=1.544650e-09
normRes=1.542637e-09
normRes=1.540653e-09
normRes=1.538697e-09
normRes=1.536770e-09
normRes=1.534872e-09
normRes=1.533001e-09
normRes=1.531159e-09
normRes=1.529345e-09
normRes=1.527558e-09
normRes=1.525799e-09
normRes=1.524067e-09
normRes=1.522362e-09
normRes=1.520682e-09
normRes=1.519029e-09
normRes=1.517402e-09
normRes=1.515799e-09
normRes=1.514221e-09
normRes=1.512668e-09
normRes=1.511137e-09
normRes=1.509630e-09
normRes=1.508146e-09
normRes=1.506683e-09
normRes=1.505241e-09
normRes=1.503820e-09
normRes=1.502419e-09
normRes=1.501038e-09
normRes=1.499674e-09
normRes=1.498329e-09
normRes=1.497001e-09
normRes=1.495689e-09
normRes=1.494393e-09
normRes=1.493112e-09
normRes=1.491844e-09
normRes=1.490590e-09
normRes=1.489349e-09
normRes=1.488119e-09
normRes=1.486900e-09
normRes=1.485691e-09
normRes=1.484491e-09
normRes=1.483299e-09
normRes=1.482115e-09
normRes=1.480937e-09
normRes=1.479766e-09
normRes=1.478599e-09
normRes=1.477436e-09
normRes=1.476276e-09
normRes=1.475119e-09
normRes=1.473963e-09
normRes=1.472808e-09
normRes=1.471653e-09
normRes=1.470496e-09
normRes=1.469339e-09
normRes=1.468178e-09
normRes=1.467014e-09
normRes=1.465846e-09
normRes=1.464673e-09
normRes=1.463494e-09
normRes=1.462308e-09
normRes=1.461115e-09
normRes=1.459914e-09
normRes=1.458705e-09
normRes=1.457486e-09
normRes=1.456257e-09
normRes=1.455017e-09
normRes=1.453766e-09
normRes=1.452503e-09
normRes=1.451227e-09
normRes=1.449938e-09
normRes=1.448635e-09
normRes=1.447317e-09
normRes=1.445985e-09
normRes=1.444637e-09
normRes=1.443274e-09
normRes=1.441894e-09
normRes=1.440497e-09
normRes=1.439083e-09
normRes=1.437651e-09
normRes=1.436202e-09
normRes=1.434734e-09
normRes=1.433247e-09
normRes=1.431742e-09
normRes=1.430217e-09
normRes=1.428673e-09
normRes=1.427109e-09
normRes=1.425525e-09
normRes=1.423921e-09
normRes=1.422297e-09
normRes=1.420653e-09
normRes=1.418988e-09
normRes=1.417302e-09
normRes=1.415597e-09
normRes=1.413870e-09
normRes=1.412123e-09
normRes=1.410356e-09
normRes=1.408568e-09
normRes=1.406760e-09
normRes=1.404932e-09
normRes=1.403084e-09
normRes=1.401216e-09
normRes=1.399328e-09
normRes=1.397420e-09
normRes=1.395494e-09
normRes=1.393548e-09
normRes=1.391584e-09
normRes=1.389601e-09
normRes=1.387600e-09
normRes=1.385581e-09
normRes=1.383545e-09
normRes=1.381493e-09
normRes=1.379423e-09
normRes=1.377338e-09
normRes=1.375237e-09
normRes=1.373120e-09
normRes=1.370989e-09
normRes=1.368844e-09
normRes=1.366686e-09
normRes=1.364514e-09
normRes=1.362329e-09
normRes=1.360133e-09
normRes=1.357926e-09
normRes=1.355708e-09
normRes=1.353480e-09
normRes=1.351242e-09
normRes=1.348995e-09
normRes=1.346741e-09
normRes=1.344478e-09
normRes=1.342210e-09
normRes=1.339935e-09
normRes=1.337654e-09
normRes=1.335369e-09
normRes=1.333081e-09
normRes=1.330788e-09
normRes=1.328494e-09
normRes=1.326197e-09
normRes=1.323900e-09
normRes=1.321602e-09
normRes=1.319305e-09
normRes=1.317009e-09
normRes=1.314715e-09
normRes=1.312423e-09
normRes=1.310135e-09
normRes=1.307851e-09
normRes=1.305572e-09
normRes=1.303299e-09
normRes=1.301032e-09
normRes=1.298772e-09
normRes=1.296520e-09
normRes=1.294277e-09
normRes=1.292042e-09
normRes=1.289818e-09
normRes=1.287604e-09
normRes=1.285401e-09
normRes=1.283210e-09
normRes=1.281032e-09
normRes=1.278867e-09
normRes=1.276715e-09
normRes=1.274578e-09
normRes=1.272456e-09
normRes=1.270349e-09
normRes=1.268259e-09
normRes=1.266185e-09
normRes=1.264128e-09
normRes=1.262089e-09
normRes=1.260068e-09
normRes=1.258066e-09
normRes=1.256082e-09
normRes=1.254118e-09
normRes=1.252174e-09
normRes=1.250250e-09
normRes=1.248346e-09
normRes=1.246463e-09
normRes=1.244602e-09
normRes=1.242762e-09
normRes=1.240943e-09
normRes=1.239147e-09
normRes=1.237372e-09
normRes=1.235620e-09
normRes=1.233890e-09
normRes=1.232183e-09
normRes=1.230498e-09
normRes=1.228837e-09
normRes=1.227198e-09
normRes=1.225582e-09
normRes=1.223988e-09
normRes=1.222418e-09
normRes=1.220870e-09
normRes=1.219345e-09
normRes=1.217842e-09
normRes=1.216362e-09
normRes=1.214904e-09
normRes=1.213468e-09
normRes=1.212055e-09
normRes=1.210662e-09
normRes=1.209292e-09
normRes=1.207942e-09
normRes=1.206613e-09
normRes=1.205305e-09
normRes=1.204017e-09
normRes=1.202749e-09
normRes=1.201501e-09
normRes=1.200271e-09
normRes=1.199060e-09
normRes=1.197867e-09
normRes=1.196693e-09
normRes=1.195535e-09
normRes=1.194394e-09
normRes=1.193269e-09
normRes=1.192160e-09
normRes=1.191066e-09
normRes=1.189987e-09
normRes=1.188922e-09
normRes=1.187870e-09
normRes=1.186831e-09
normRes=1.185805e-09
normRes=1.184790e-09
normRes=1.183787e-09
normRes=1.182793e-09
normRes=1.181810e-09
normRes=1.180835e-09
normRes=1.179869e-09
normRes=1.178911e-09
normRes=1.177960e-09
normRes=1.177016e-09
normRes=1.176077e-09
normRes=1.175143e-09
normRes=1.174214e-09
normRes=1.173289e-09
normRes=1.172366e-09
normRes=1.171446e-09
normRes=1.170528e-09
normRes=1.169611e-09
normRes=1.168694e-09
normRes=1.167777e-09
normRes=1.166860e-09
normRes=1.165940e-09
normRes=1.165019e-09
normRes=1.164094e-09
normRes=1.163167e-09
normRes=1.162235e-09
normRes=1.161298e-09
normRes=1.160356e-09
normRes=1.159408e-09
normRes=1.158454e-09
normRes=1.157493e-09
normRes=1.156524e-09
normRes=1.155547e-09
normRes=1.154561e-09
normRes=1.153567e-09
normRes=1.152562e-09
normRes=1.151548e-09
normRes=1.150523e-09
normRes=1.149487e-09
normRes=1.148439e-09
normRes=1.147379e-09
normRes=1.146307e-09
normRes=1.145223e-09
normRes=1.144125e-09
normRes=1.143014e-09
normRes=1.141889e-09
normRes=1.140750e-09
normRes=1.139597e-09
normRes=1.138430e-09
normRes=1.137247e-09
normRes=1.136049e-09
normRes=1.134836e-09
normRes=1.133608e-09
normRes=1.132364e-09
normRes=1.131104e-09
normRes=1.129828e-09
normRes=1.128536e-09
normRes=1.127228e-09
normRes=1.125903e-09
normRes=1.124563e-09
normRes=1.123206e-09
normRes=1.121833e-09
normRes=1.120444e-09
normRes=1.119038e-09
normRes=1.117616e-09
normRes=1.116178e-09
normRes=1.114725e-09
normRes=1.113254e-09
normRes=1.111769e-09
normRes=1.110268e-09
normRes=1.108751e-09
normRes=1.107219e-09
normRes=1.105672e-09
normRes=1.104111e-09
normRes=1.102534e-09
normRes=1.100944e-09
normRes=1.099339e-09
normRes=1.097721e-09
normRes=1.096089e-09
normRes=1.094444e-09
normRes=1.092787e-09
normRes=1.091117e-09
normRes=1.089435e-09
normRes=1.087742e-09
normRes=1.086037e-09
normRes=1.084322e-09
normRes=1.082597e-09
normRes=1.080862e-09
normRes=1.079117e-09
normRes=1.077363e-09
normRes=1.075601e-09
normRes=1.073832e-09
normRes=1.072054e-09
normRes=1.070270e-09
normRes=1.068480e-09
normRes=1.066684e-09
normRes=1.064882e-09
normRes=1.063076e-09
normRes=1.061265e-09
normRes=1.059451e-09
normRes=1.057634e-09
normRes=1.055814e-09
normRes=1.053993e-09
normRes=1.052170e-09
normRes=1.050347e-09
normRes=1.048523e-09
normRes=1.046700e-09
normRes=1.044878e-09
normRes=1.043058e-09
normRes=1.041240e-09
normRes=1.039425e-09
normRes=1.037613e-09
normRes=1.035805e-09
normRes=1.034002e-09
normRes=1.032204e-09
normRes=1.030411e-09
normRes=1.028625e-09
normRes=1.026846e-09
normRes=1.025075e-09
normRes=1.023310e-09
normRes=1.021555e-09
normRes=1.019808e-09
normRes=1.018072e-09
normRes=1.016345e-09
normRes=1.014628e-09
normRes=1.012923e-09
normRes=1.011229e-09
normRes=1.009547e-09
normRes=1.007878e-09
normRes=1.006221e-09
normRes=1.004578e-09
normRes=1.002948e-09
normRes=1.001332e-09
normRes=9.997313e-10
normRes=9.981448e-10
normRes=9.965735e-10
normRes=9.950177e-10
normRes=9.934777e-10
normRes=9.919536e-10
normRes=9.904460e-10
normRes=9.889549e-10
normRes=9.874807e-10
normRes=9.860233e-10
normRes=9.845833e-10
normRes=9.831607e-10
normRes=9.817556e-10
normRes=9.803683e-10
normRes=9.789989e-10
normRes=9.776473e-10
normRes=9.763138e-10
normRes=9.749984e-10
normRes=9.737010e-10
normRes=9.724216e-10
normRes=9.711606e-10
normRes=9.699177e-10
normRes=9.686926e-10
normRes=9.674854e-10
normRes=9.662964e-10
normRes=9.651251e-10
normRes=9.639713e-10
normRes=9.628352e-10
normRes=9.617163e-10
normRes=9.606149e-10
normRes=9.595301e-10
normRes=9.584621e-10
normRes=9.574104e-10
normRes=9.563755e-10
normRes=9.553563e-10
normRes=9.543527e-10
normRes=9.533646e-10
normRes=9.523913e-10
normRes=9.514331e-10
normRes=9.504892e-10
normRes=9.495593e-10
normRes=9.486431e-10
normRes=9.477400e-10
normRes=9.468499e-10
normRes=9.459719e-10
normRes=9.451061e-10
normRes=9.442518e-10
normRes=9.434084e-10
normRes=9.425759e-10
normRes=9.417533e-10
normRes=9.409406e-10
normRes=9.401368e-10
normRes=9.393418e-10
normRes=9.385550e-10
normRes=9.377757e-10
normRes=9.370037e-10
normRes=9.362383e-10
normRes=9.354789e-10
normRes=9.347251e-10
normRes=9.339763e-10
normRes=9.332319e-10
normRes=9.324916e-10
normRes=9.317548e-10
normRes=9.310209e-10
normRes=9.302892e-10
normRes=9.295594e-10
normRes=9.288309e-10
normRes=9.281031e-10
normRes=9.273757e-10
normRes=9.266478e-10
normRes=9.259191e-10
normRes=9.251893e-10
normRes=9.244575e-10
normRes=9.237235e-10
normRes=9.229865e-10
normRes=9.222465e-10
normRes=9.215022e-10
normRes=9.207536e-10
normRes=9.200007e-10
normRes=9.192424e-10
normRes=9.184783e-10
normRes=9.177082e-10
normRes=9.169317e-10
normRes=9.161482e-10
normRes=9.153573e-10
normRes=9.145589e-10
normRes=9.137520e-10
normRes=9.129367e-10
normRes=9.121129e-10
normRes=9.112796e-10
normRes=9.104370e-10
normRes=9.095845e-10
normRes=9.087219e-10
normRes=9.078487e-10
normRes=9.069650e-10
normRes=9.060703e-10
normRes=9.051646e-10
normRes=9.042469e-10
normRes=9.033182e-10
normRes=9.023771e-10
normRes=9.014245e-10
normRes=9.004596e-10
normRes=8.994823e-10
normRes=8.984925e-10
normRes=8.974903e-10
normRes=8.964754e-10
normRes=8.954477e-10
normRes=8.944073e-10
normRes=8.933539e-10
normRes=8.922875e-10
normRes=8.912084e-10
normRes=8.901161e-10
normRes=8.890112e-10
normRes=8.878930e-10
normRes=8.867624e-10
normRes=8.856188e-10
normRes=8.844626e-10
normRes=8.832938e-10
normRes=8.821124e-10
normRes=8.809187e-10
normRes=8.797127e-10
normRes=8.784947e-10
normRes=8.772648e-10
normRes=8.760231e-10
normRes=8.747700e-10
normRes=8.735056e-10
normRes=8.722302e-10
normRes=8.709437e-10
normRes=8.696466e-10
normRes=8.683394e-10
normRes=8.670222e-10
normRes=8.656953e-10
normRes=8.643590e-10
normRes=8.630134e-10
normRes=8.616591e-10
normRes=8.602963e-10
normRes=8.589254e-10
normRes=8.575466e-10
normRes=8.561606e-10
normRes=8.547676e-10
normRes=8.533681e-10
normRes=8.519624e-10
normRes=8.505510e-10
normRes=8.491339e-10
normRes=8.477121e-10
normRes=8.462857e-10
normRes=8.448552e-10
normRes=8.434209e-10
normRes=8.419836e-10
normRes=8.405434e-10
normRes=8.391009e-10
normRes=8.376566e-10
normRes=8.362108e-10
normRes=8.347644e-10
normRes=8.333171e-10
normRes=8.318700e-10
normRes=8.304234e-10
normRes=8.289775e-10
normRes=8.275330e-10
normRes=8.260907e-10
normRes=8.246503e-10
normRes=8.232130e-10
normRes=8.217788e-10
normRes=8.203484e-10
normRes=8.189221e-10
normRes=8.175005e-10
normRes=8.160840e-10
normRes=8.146729e-10
normRes=8.132679e-10
normRes=8.118691e-10
normRes=8.104774e-10
normRes=8.090928e-10
normRes=8.077158e-10
normRes=8.063466e-10
normRes=8.049860e-10
normRes=8.036342e-10
normRes=8.022918e-10
normRes=8.009587e-10
normRes=7.996358e-10
normRes=7.983230e-10
normRes=7.970207e-10
normRes=7.957294e-10
normRes=7.944492e-10
normRes=7.931805e-10
normRes=7.919238e-10
normRes=7.906790e-10
normRes=7.894466e-10
normRes=7.882268e-10
normRes=7.870195e-10
normRes=7.858254e-10
normRes=7.846445e-10
normRes=7.834769e-10
normRes=7.823229e-10
normRes=7.811825e-10
normRes=7.800563e-10
normRes=7.789439e-10
normRes=7.778455e-10
normRes=7.767614e-10
normRes=7.756914e-10
normRes=7.746358e-10
normRes=7.735945e-10
normRes=7.725675e-10
normRes=7.715551e-10
normRes=7.705568e-10
normRes=7.695729e-10
normRes=7.686034e-10
normRes=7.676480e-10
normRes=7.667070e-10
normRes=7.657800e-10
normRes=7.648670e-10
normRes=7.639679e-10
normRes=7.630827e-10
normRes=7.622108e-10
normRes=7.613525e-10
normRes=7.605075e-10
normRes=7.596756e-10
normRes=7.588561e-10
normRes=7.580495e-10
normRes=7.572556e-10
normRes=7.564736e-10
normRes=7.557037e-10
normRes=7.549453e-10
normRes=7.541982e-10
normRes=7.534622e-10
normRes=7.527370e-10
normRes=7.520222e-10
normRes=7.513176e-10
normRes=7.506228e-10
normRes=7.499374e-10
normRes=7.492609e-10
normRes=7.485934e-10
normRes=7.479339e-10
normRes=7.472827e-10
normRes=7.466390e-10
normRes=7.460025e-10
normRes=7.453728e-10
normRes=7.447494e-10
normRes=7.441322e-10
normRes=7.435204e-10
normRes=7.429140e-10
normRes=7.423122e-10
normRes=7.417147e-10
normRes=7.411212e-10
normRes=7.405311e-10
normRes=7.399442e-10
normRes=7.393597e-10
normRes=7.387777e-10
normRes=7.381973e-10
normRes=7.376184e-10
normRes=7.370403e-10
normRes=7.364629e-10
normRes=7.358856e-10
normRes=7.353079e-10
normRes=7.347293e-10
normRes=7.341498e-10
normRes=7.335687e-10
normRes=7.329857e-10
normRes=7.324005e-10
normRes=7.318126e-10
normRes=7.312213e-10
normRes=7.306268e-10
normRes=7.300283e-10
normRes=7.294258e-10
normRes=7.288183e-10
normRes=7.282064e-10
normRes=7.275891e-10
normRes=7.269660e-10
normRes=7.263373e-10
normRes=7.257025e-10
normRes=7.250610e-10
normRes=7.244125e-10
normRes=7.237573e-10
normRes=7.230948e-10
normRes=7.224245e-10
normRes=7.217464e-10
normRes=7.210603e-10
normRes=7.203657e-10
normRes=7.196627e-10
normRes=7.189510e-10
normRes=7.182305e-10
normRes=7.175005e-10
normRes=7.167614e-10
normRes=7.160131e-10
normRes=7.152552e-10
normRes=7.144875e-10
normRes=7.137102e-10
normRes=7.129230e-10
normRes=7.121255e-10
normRes=7.113180e-10
normRes=7.105006e-10
normRes=7.096729e-10
normRes=7.088349e-10
normRes=7.079867e-10
normRes=7.071284e-10
normRes=7.062598e-10
normRes=7.053808e-10
normRes=7.044916e-10
normRes=7.035923e-10
normRes=7.026828e-10
normRes=7.017632e-10
normRes=7.008338e-10
normRes=6.998945e-10
normRes=6.989453e-10
normRes=6.979865e-10
normRes=6.970180e-10
normRes=6.960401e-10
normRes=6.950531e-10
normRes=6.940570e-10
normRes=6.930518e-10
normRes=6.920379e-10
normRes=6.910153e-10
normRes=6.899847e-10
normRes=6.889458e-10
normRes=6.878990e-10
normRes=6.868441e-10
normRes=6.857823e-10
normRes=6.847131e-10
normRes=6.836371e-10
normRes=6.825544e-10
normRes=6.814654e-10
normRes=6.803700e-10
normRes=6.792691e-10
normRes=6.781627e-10
normRes=6.770509e-10
normRes=6.759343e-10
normRes=6.748134e-10
normRes=6.736879e-10
normRes=6.725588e-10
normRes=6.714261e-10
normRes=6.702901e-10
normRes=6.691513e-10
normRes=6.680101e-10
normRes=6.668667e-10
normRes=6.657218e-10
normRes=6.645754e-10
normRes=6.634278e-10
normRes=6.622795e-10
normRes=6.611310e-10
normRes=6.599823e-10
normRes=6.588344e-10
normRes=6.576872e-10
normRes=6.565412e-10
normRes=6.553965e-10
normRes=6.542541e-10
normRes=6.531137e-10
normRes=6.519761e-10
normRes=6.508414e-10
normRes=6.497100e-10
normRes=6.485826e-10
normRes=6.474592e-10
normRes=6.463402e-10
normRes=6.452261e-10
normRes=6.441169e-10
normRes=6.430132e-10
normRes=6.419154e-10
normRes=6.408239e-10
normRes=6.397388e-10
normRes=6.386603e-10
normRes=6.375888e-10
normRes=6.365247e-10
normRes=6.354684e-10
normRes=6.344197e-10
normRes=6.333793e-10
normRes=6.323473e-10
normRes=6.313240e-10
normRes=6.303099e-10
normRes=6.293048e-10
normRes=6.283091e-10
normRes=6.273231e-10
normRes=6.263468e-10
normRes=6.253805e-10
normRes=6.244244e-10
normRes=6.234788e-10
normRes=6.225434e-10
normRes=6.216190e-10
normRes=6.207049e-10
normRes=6.198021e-10
normRes=6.189102e-10
normRes=6.180295e-10
normRes=6.171598e-10
normRes=6.163014e-10
normRes=6.154543e-10
normRes=6.146188e-10
normRes=6.137943e-10
normRes=6.129815e-10
normRes=6.121800e-10
normRes=6.113899e-10
normRes=6.106113e-10
normRes=6.098440e-10
normRes=6.090879e-10
normRes=6.083432e-10
normRes=6.076096e-10
normRes=6.068871e-10
normRes=6.061757e-10
normRes=6.054751e-10
normRes=6.047853e-10
normRes=6.041058e-10
normRes=6.034370e-10
normRes=6.027786e-10
normRes=6.021303e-10
normRes=6.014921e-10
normRes=6.008638e-10
normRes=6.002450e-10
normRes=5.996357e-10
normRes=5.990354e-10
normRes=5.984443e-10
normRes=5.978614e-10
normRes=5.972877e-10
normRes=5.967217e-10
normRes=5.961638e-10
normRes=5.956140e-10
normRes=5.950711e-10
normRes=5.945357e-10
normRes=5.940071e-10
normRes=5.934850e-10
normRes=5.929694e-10
normRes=5.924597e-10
normRes=5.919554e-10
normRes=5.914567e-10
normRes=5.909628e-10
normRes=5.904738e-10
normRes=5.899890e-10
normRes=5.895084e-10
normRes=5.890316e-10
normRes=5.885580e-10
normRes=5.880874e-10
normRes=5.876197e-10
normRes=5.871542e-10
normRes=5.866909e-10
normRes=5.862293e-10
normRes=5.857690e-10
normRes=5.853095e-10
normRes=5.848510e-10
normRes=5.843926e-10
normRes=5.839344e-10
normRes=5.834759e-10
normRes=5.830167e-10
normRes=5.825566e-10
normRes=5.820952e-10
normRes=5.816320e-10
normRes=5.811673e-10
normRes=5.807001e-10
normRes=5.802304e-10
normRes=5.797579e-10
normRes=5.792826e-10
normRes=5.788034e-10
normRes=5.783211e-10
normRes=5.778344e-10
normRes=5.773437e-10
normRes=5.768483e-10
normRes=5.763485e-10
normRes=5.758436e-10
normRes=5.753335e-10
normRes=5.748181e-10
normRes=5.742968e-10
normRes=5.737699e-10
normRes=5.732367e-10
normRes=5.726974e-10
normRes=5.721517e-10
normRes=5.715992e-10
normRes=5.710401e-10
normRes=5.704738e-10
normRes=5.699005e-10
normRes=5.693202e-10
normRes=5.687323e-10
normRes=5.681367e-10
normRes=5.675340e-10
normRes=5.669232e-10
normRes=5.663047e-10
normRes=5.656785e-10
normRes=5.650443e-10
normRes=5.644021e-10
normRes=5.637515e-10
normRes=5.630932e-10
normRes=5.624268e-10
normRes=5.617521e-10
normRes=5.610692e-10
normRes=5.603785e-10
normRes=5.596793e-10
normRes=5.589722e-10
normRes=5.582569e-10
normRes=5.575336e-10
normRes=5.568023e-10
normRes=5.560633e-10
normRes=5.553163e-10
normRes=5.545616e-10
normRes=5.537992e-10
normRes=5.530292e-10
normRes=5.522517e-10
normRes=5.514671e-10
normRes=5.506751e-10
normRes=5.498760e-10
normRes=5.490700e-10
normRes=5.482571e-10
normRes=5.474379e-10
normRes=5.466123e-10
normRes=5.457800e-10
normRes=5.449423e-10
normRes=5.440981e-10
normRes=5.432488e-10
normRes=5.423937e-10
normRes=5.415333e-10
normRes=5.406680e-10
normRes=5.397979e-10
normRes=5.389234e-10
normRes=5.380444e-10
normRes=5.371614e-10
normRes=5.362747e-10
normRes=5.353845e-10
normRes=5.344908e-10
normRes=5.335942e-10
normRes=5.326949e-10
normRes=5.317928e-10
normRes=5.308886e-10
normRes=5.299827e-10
normRes=5.290750e-10
normRes=5.281660e-10
normRes=5.272558e-10
normRes=5.263450e-10
normRes=5.254335e-10
normRes=5.245220e-10
normRes=5.236108e-10
normRes=5.226997e-10
normRes=5.217893e-10
normRes=5.208798e-10
normRes=5.199719e-10
normRes=5.190654e-10
normRes=5.181608e-10
normRes=5.172584e-10
normRes=5.163583e-10
normRes=5.154611e-10
normRes=5.145670e-10
normRes=5.136760e-10
normRes=5.127885e-10
normRes=5.119051e-10
normRes=5.110257e-10
normRes=5.101508e-10
normRes=5.092803e-10
normRes=5.084148e-10
normRes=5.075545e-10
normRes=5.066995e-10
normRes=5.058506e-10
normRes=5.050070e-10
normRes=5.041696e-10
normRes=5.033389e-10
normRes=5.025143e-10
normRes=5.016969e-10
normRes=5.008862e-10
normRes=5.000823e-10
normRes=4.992862e-10
normRes=4.984974e-10
normRes=4.977162e-10
normRes=4.969429e-10
normRes=4.961775e-10
normRes=4.954202e-10
normRes=4.946714e-10
normRes=4.939308e-10
normRes=4.931984e-10
normRes=4.924747e-10
normRes=4.917598e-10
normRes=4.910536e-10
normRes=4.903563e-10
normRes=4.896679e-10
normRes=4.889883e-10
normRes=4.883177e-10
normRes=4.876563e-10
normRes=4.870039e-10
normRes=4.863603e-10
normRes=4.857259e-10
normRes=4.851007e-10
normRes=4.844845e-10
normRes=4.838772e-10
normRes=4.832787e-10
normRes=4.826896e-10
normRes=4.821089e-10
normRes=4.815371e-10
normRes=4.809740e-10
normRes=4.804196e-10
normRes=4.798738e-10
normRes=4.793363e-10
normRes=4.788071e-10
normRes=4.782861e-10
normRes=4.777732e-10
normRes=4.772681e-10
normRes=4.767707e-10
normRes=4.762811e-10
normRes=4.757990e-10
normRes=4.753238e-10
normRes=4.748560e-10
normRes=4.743949e-10
normRes=4.739408e-10
normRes=4.734928e-10
normRes=4.730514e-10
normRes=4.726159e-10
normRes=4.721863e-10
normRes=4.717624e-10
normRes=4.713440e-10
normRes=4.709307e-10
normRes=4.705222e-10
normRes=4.701184e-10
normRes=4.697192e-10
normRes=4.693241e-10
normRes=4.689331e-10
normRes=4.685457e-10
normRes=4.681615e-10
normRes=4.677810e-10
normRes=4.674030e-10
normRes=4.670276e-10
normRes=4.666548e-10
normRes=4.662837e-10
normRes=4.659148e-10
normRes=4.655472e-10
normRes=4.651811e-10
normRes=4.648158e-10
normRes=4.644515e-10
normRes=4.640874e-10
normRes=4.637239e-10
normRes=4.633599e-10
normRes=4.629961e-10
normRes=4.626316e-10
normRes=4.622662e-10
normRes=4.618997e-10
normRes=4.615321e-10
normRes=4.611628e-10
normRes=4.607918e-10
normRes=4.604185e-10
normRes=4.600433e-10
normRes=4.596655e-10
normRes=4.592846e-10
normRes=4.589012e-10
normRes=4.585144e-10
normRes=4.581242e-10
normRes=4.577307e-10
normRes=4.573332e-10
normRes=4.569317e-10
normRes=4.565262e-10
normRes=4.561161e-10
normRes=4.557018e-10
normRes=4.552826e-10
normRes=4.548587e-10
normRes=4.544296e-10
normRes=4.539955e-10
normRes=4.535562e-10
normRes=4.531115e-10
normRes=4.526611e-10
normRes=4.522049e-10
normRes=4.517433e-10
normRes=4.512755e-10
normRes=4.508020e-10
normRes=4.503222e-10
normRes=4.498365e-10
normRes=4.493444e-10
normRes=4.488462e-10
normRes=4.483417e-10
normRes=4.478309e-10
normRes=4.473134e-10
normRes=4.467897e-10
normRes=4.462595e-10
normRes=4.457229e-10
normRes=4.451796e-10
normRes=4.446301e-10
normRes=4.440742e-10
normRes=4.435117e-10
normRes=4.429428e-10
normRes=4.423676e-10
normRes=4.417864e-10
normRes=4.411985e-10
normRes=4.406045e-10
normRes=4.400042e-10
normRes=4.393981e-10
normRes=4.387859e-10
normRes=4.381679e-10
normRes=4.375440e-10
normRes=4.369144e-10
normRes=4.362792e-10
normRes=4.356384e-10
normRes=4.349925e-10
normRes=4.343414e-10
normRes=4.336850e-10
normRes=4.330239e-10
normRes=4.323579e-10
normRes=4.316875e-10
normRes=4.310123e-10
normRes=4.303330e-10
normRes=4.296495e-10
normRes=4.289620e-10
normRes=4.282707e-10
normRes=4.275760e-10
normRes=4.268778e-10
normRes=4.261766e-10
normRes=4.254723e-10
normRes=4.247652e-10
normRes=4.240553e-10
normRes=4.233436e-10
normRes=4.226292e-10
normRes=4.219130e-10
normRes=4.211951e-10
normRes=4.204758e-10
normRes=4.197552e-10
normRes=4.190335e-10
normRes=4.183113e-10
normRes=4.175883e-10
normRes=4.168650e-10
normRes=4.161416e-10
normRes=4.154181e-10
normRes=4.146952e-10
normRes=4.139729e-10
normRes=4.132514e-10
normRes=4.125310e-10
normRes=4.118118e-10
normRes=4.110943e-10
normRes=4.103784e-10
normRes=4.096647e-10
normRes=4.089527e-10
normRes=4.082436e-10
normRes=4.075370e-10
normRes=4.068333e-10
normRes=4.061326e-10
normRes=4.054353e-10
normRes=4.047416e-10
normRes=4.040516e-10
normRes=4.033654e-10
normRes=4.026835e-10
normRes=4.020060e-10
normRes=4.013327e-10
normRes=4.006642e-10
normRes=4.000008e-10
normRes=3.993424e-10
normRes=3.986889e-10
normRes=3.980411e-10
normRes=3.973988e-10
normRes=3.967621e-10
normRes=3.961314e-10
normRes=3.955064e-10
normRes=3.948875e-10
normRes=3.942751e-10
normRes=3.936688e-10
normRes=3.930690e-10
normRes=3.924759e-10
normRes=3.918891e-10
normRes=3.913093e-10
normRes=3.907365e-10
normRes=3.901704e-10
normRes=3.896113e-10
normRes=3.890591e-10
normRes=3.885140e-10
normRes=3.879761e-10
normRes=3.874451e-10
normRes=3.869213e-10
normRes=3.864050e-10
normRes=3.858955e-10
normRes=3.853935e-10
normRes=3.848985e-10
normRes=3.844109e-10
normRes=3.839301e-10
normRes=3.834566e-10
normRes=3.829900e-10
normRes=3.825305e-10
normRes=3.820782e-10
normRes=3.816327e-10
normRes=3.811939e-10
normRes=3.807619e-10
normRes=3.803363e-10
normRes=3.799177e-10
normRes=3.795054e-10
normRes=3.790994e-10
normRes=3.786998e-10
normRes=3.783062e-10
normRes=3.779187e-10
normRes=3.775371e-10
normRes=3.771614e-10
normRes=3.767909e-10
normRes=3.764262e-10
normRes=3.760666e-10
normRes=3.757121e-10
normRes=3.753626e-10
normRes=3.750180e-10
normRes=3.746779e-10
normRes=3.743423e-10
normRes=3.740110e-10
normRes=3.736836e-10
normRes=3.733604e-10
normRes=3.730406e-10
normRes=3.727243e-10
normRes=3.724113e-10
normRes=3.721014e-10
normRes=3.717945e-10
normRes=3.714902e-10
normRes=3.711882e-10
normRes=3.708886e-10
normRes=3.705912e-10
normRes=3.702957e-10
normRes=3.700014e-10
normRes=3.697087e-10
normRes=3.694174e-10
normRes=3.691268e-10
normRes=3.688371e-10
normRes=3.685479e-10
normRes=3.682592e-10
normRes=3.679706e-10
normRes=3.676819e-10
normRes=3.673930e-10
normRes=3.671036e-10
normRes=3.668134e-10
normRes=3.665225e-10
normRes=3.662305e-10
normRes=3.659372e-10
normRes=3.656424e-10
normRes=3.653458e-10
normRes=3.650476e-10
normRes=3.647473e-10
normRes=3.644448e-10
normRes=3.641400e-10
normRes=3.638325e-10
normRes=3.635225e-10
normRes=3.632094e-10
normRes=3.628934e-10
normRes=3.625741e-10
normRes=3.622518e-10
normRes=3.619256e-10
normRes=3.615963e-10
normRes=3.612627e-10
normRes=3.609255e-10
normRes=3.605843e-10
normRes=3.602391e-10
normRes=3.598895e-10
normRes=3.595356e-10
normRes=3.591774e-10
normRes=3.588146e-10
normRes=3.584473e-10
normRes=3.580755e-10
normRes=3.576986e-10
normRes=3.573170e-10
normRes=3.569306e-10
normRes=3.565391e-10
normRes=3.561428e-10
normRes=3.557413e-10
normRes=3.553349e-10
normRes=3.549235e-10
normRes=3.545070e-10
normRes=3.540851e-10
normRes=3.536584e-10
normRes=3.532263e-10
normRes=3.527893e-10
normRes=3.523469e-10
normRes=3.518997e-10
normRes=3.514474e-10
normRes=3.509900e-10
normRes=3.505275e-10
normRes=3.500599e-10
normRes=3.495879e-10
normRes=3.491105e-10
normRes=3.486285e-10
normRes=3.481420e-10
normRes=3.476505e-10
normRes=3.471545e-10
normRes=3.466539e-10
normRes=3.461491e-10
normRes=3.456399e-10
normRes=3.451264e-10
normRes=3.446089e-10
normRes=3.440874e-10
normRes=3.435618e-10
normRes=3.430327e-10
normRes=3.424997e-10
normRes=3.419634e-10
normRes=3.414236e-10
normRes=3.408805e-10
normRes=3.403346e-10
normRes=3.397853e-10
normRes=3.392333e-10
normRes=3.386789e-10
normRes=3.381218e-10
normRes=3.375623e-10
normRes=3.370008e-10
normRes=3.364371e-10
normRes=3.358717e-10
normRes=3.353046e-10
normRes=3.347361e-10
normRes=3.341662e-10
normRes=3.335951e-10
normRes=3.330233e-10
normRes=3.324503e-10
normRes=3.318768e-10
normRes=3.313029e-10
normRes=3.307289e-10
normRes=3.301547e-10
normRes=3.295808e-10
normRes=3.290070e-10
normRes=3.284338e-10
normRes=3.278613e-10
normRes=3.272899e-10
normRes=3.267193e-10
normRes=3.261501e-10
normRes=3.255823e-10
normRes=3.250159e-10
normRes=3.244517e-10
normRes=3.238890e-10
normRes=3.233287e-10
normRes=3.227708e-10
normRes=3.222150e-10
normRes=3.216625e-10
normRes=3.211123e-10
normRes=3.205651e-10
normRes=3.200216e-10
normRes=3.194810e-10
normRes=3.189438e-10
normRes=3.184103e-10
normRes=3.178806e-10
normRes=3.173546e-10
normRes=3.168329e-10
normRes=3.163151e-10
normRes=3.158018e-10
normRes=3.152929e-10
normRes=3.147886e-10
normRes=3.142886e-10
normRes=3.137936e-10
normRes=3.133034e-10
normRes=3.128182e-10
normRes=3.123381e-10
normRes=3.118630e-10
normRes=3.113933e-10
normRes=3.109287e-10
normRes=3.104697e-10
normRes=3.100160e-10
normRes=3.095678e-10
normRes=3.091250e-10
normRes=3.086879e-10
normRes=3.082564e-10
normRes=3.078305e-10
normRes=3.074103e-10
normRes=3.069958e-10
normRes=3.065870e-10
normRes=3.061838e-10
normRes=3.057866e-10
normRes=3.053948e-10
normRes=3.050088e-10
normRes=3.046284e-10
normRes=3.042536e-10
normRes=3.038845e-10
normRes=3.035207e-10
normRes=3.031627e-10
normRes=3.028101e-10
normRes=3.024629e-10
normRes=3.021209e-10
normRes=3.017844e-10
normRes=3.014532e-10
normRes=3.011269e-10
normRes=3.008055e-10
normRes=3.004893e-10
normRes=3.001779e-10
normRes=2.998714e-10
normRes=2.995694e-10
normRes=2.992717e-10
normRes=2.989787e-10
normRes=2.986900e-10
normRes=2.984053e-10
normRes=2.981248e-10
normRes=2.978480e-10
normRes=2.975752e-10
normRes=2.973060e-10
normRes=2.970404e-10
normRes=2.967779e-10
normRes=2.965188e-10
normRes=2.962628e-10
normRes=2.960093e-10
normRes=2.957591e-10
normRes=2.955110e-10
normRes=2.952657e-10
normRes=2.950225e-10
normRes=2.947813e-10
normRes=2.945422e-10
normRes=2.943048e-10
normRes=2.940689e-10
normRes=2.938347e-10
normRes=2.936015e-10
normRes=2.933694e-10
normRes=2.931382e-10
normRes=2.929080e-10
normRes=2.926782e-10
normRes=2.924487e-10
normRes=2.922197e-10
normRes=2.919908e-10
normRes=2.917617e-10
normRes=2.915322e-10
normRes=2.913025e-10
normRes=2.910722e-10
normRes=2.908410e-10
normRes=2.906090e-10
normRes=2.903761e-10
normRes=2.901418e-10
normRes=2.899063e-10
normRes=2.896692e-10
normRes=2.894307e-10
normRes=2.891903e-10
normRes=2.889479e-10
normRes=2.887036e-10
normRes=2.884571e-10
normRes=2.882082e-10
normRes=2.879571e-10
normRes=2.877033e-10
normRes=2.874468e-10
normRes=2.871876e-10
normRes=2.869255e-10
normRes=2.866602e-10
normRes=2.863920e-10
normRes=2.861208e-10
normRes=2.858462e-10
normRes=2.855680e-10
normRes=2.852866e-10
normRes=2.850017e-10
normRes=2.847130e-10
normRes=2.844208e-10
normRes=2.841249e-10
normRes=2.838252e-10
normRes=2.835217e-10
normRes=2.832143e-10
normRes=2.829028e-10
normRes=2.825877e-10
normRes=2.822683e-10
normRes=2.819451e-10
normRes=2.816176e-10
normRes=2.812863e-10
normRes=2.809509e-10
normRes=2.806111e-10
normRes=2.802677e-10
normRes=2.799200e-10
normRes=2.795684e-10
normRes=2.792127e-10
normRes=2.788527e-10
normRes=2.784892e-10
normRes=2.781213e-10
normRes=2.777499e-10
normRes=2.773742e-10
normRes=2.769946e-10
normRes=2.766115e-10
normRes=2.762245e-10
normRes=2.758339e-10
normRes=2.754397e-10
normRes=2.750417e-10
normRes=2.746403e-10
normRes=2.742357e-10
normRes=2.738275e-10
normRes=2.734163e-10
normRes=2.730016e-10
normRes=2.725840e-10
normRes=2.721633e-10
normRes=2.717402e-10
normRes=2.713139e-10
normRes=2.708851e-10
normRes=2.704535e-10
normRes=2.700197e-10
normRes=2.695836e-10
normRes=2.691451e-10
normRes=2.687047e-10
normRes=2.682622e-10
normRes=2.678179e-10
normRes=2.673720e-10
normRes=2.669243e-10
normRes=2.664754e-10
normRes=2.660251e-10
normRes=2.655733e-10
normRes=2.651210e-10
normRes=2.646674e-10
normRes=2.642135e-10
normRes=2.637587e-10
normRes=2.633035e-10
normRes=2.628480e-10
normRes=2.623924e-10
normRes=2.619367e-10
normRes=2.614814e-10
normRes=2.610262e-10
normRes=2.605714e-10
normRes=2.601171e-10
normRes=2.596636e-10
normRes=2.592114e-10
normRes=2.587597e-10
normRes=2.583092e-10
normRes=2.578600e-10
normRes=2.574125e-10
normRes=2.569662e-10
normRes=2.565219e-10
normRes=2.560793e-10
normRes=2.556390e-10
normRes=2.552007e-10
normRes=2.547645e-10
normRes=2.543310e-10
normRes=2.538998e-10
normRes=2.534711e-10
normRes=2.530455e-10
normRes=2.526227e-10
normRes=2.522026e-10
normRes=2.517859e-10
normRes=2.513724e-10
normRes=2.509621e-10
normRes=2.505552e-10
normRes=2.501520e-10
normRes=2.497524e-10
normRes=2.493564e-10
normRes=2.489640e-10
normRes=2.485760e-10
normRes=2.481916e-10
normRes=2.478112e-10
normRes=2.474349e-10
normRes=2.470629e-10
normRes=2.466951e-10
normRes=2.463316e-10
normRes=2.459722e-10
normRes=2.456173e-10
normRes=2.452667e-10
normRes=2.449208e-10
normRes=2.445790e-10
normRes=2.442421e-10
normRes=2.439093e-10
normRes=2.435813e-10
normRes=2.432578e-10
normRes=2.429387e-10
normRes=2.426241e-10
normRes=2.423142e-10
normRes=2.420084e-10
normRes=2.417074e-10
normRes=2.414110e-10
normRes=2.411186e-10
normRes=2.408309e-10
normRes=2.405476e-10
normRes=2.402685e-10
normRes=2.399938e-10
normRes=2.397233e-10
normRes=2.394570e-10
normRes=2.391948e-10
normRes=2.389365e-10
normRes=2.386825e-10
normRes=2.384319e-10
normRes=2.381856e-10
normRes=2.379430e-10
normRes=2.377039e-10
normRes=2.374686e-10
normRes=2.372366e-10
normRes=2.370082e-10
normRes=2.367829e-10
normRes=2.365608e-10
normRes=2.363417e-10
normRes=2.361258e-10
normRes=2.359125e-10
normRes=2.357023e-10
normRes=2.354947e-10
normRes=2.352894e-10
normRes=2.350866e-10
normRes=2.348860e-10
normRes=2.346877e-10
normRes=2.344913e-10
normRes=2.342967e-10
normRes=2.341041e-10
normRes=2.339129e-10
normRes=2.337233e-10
normRes=2.335353e-10
normRes=2.333482e-10
normRes=2.331624e-10
normRes=2.329774e-10
normRes=2.327935e-10
normRes=2.326102e-10
normRes=2.324273e-10
normRes=2.322447e-10
normRes=2.320631e-10
normRes=2.318814e-10
normRes=2.316995e-10
normRes=2.315177e-10
normRes=2.313357e-10
normRes=2.311530e-10
normRes=2.309704e-10
normRes=2.307869e-10
normRes=2.306026e-10
normRes=2.304176e-10
normRes=2.302316e-10
normRes=2.300443e-10
normRes=2.298560e-10
normRes=2.296664e-10
normRes=2.294753e-10
normRes=2.292826e-10
normRes=2.290884e-10
normRes=2.288923e-10
normRes=2.286943e-10
normRes=2.284947e-10
normRes=2.282929e-10
normRes=2.280889e-10
normRes=2.278827e-10
normRes=2.276741e-10
normRes=2.274636e-10
normRes=2.272500e-10
normRes=2.270342e-10
normRes=2.268158e-10
normRes=2.265947e-10
normRes=2.263708e-10
normRes=2.261441e-10
normRes=2.259147e-10
normRes=2.256823e-10
normRes=2.254467e-10
normRes=2.252082e-10
normRes=2.249667e-10
normRes=2.247222e-10
normRes=2.244747e-10
normRes=2.242238e-10
normRes=2.239698e-10
normRes=2.237128e-10
normRes=2.234523e-10
normRes=2.231887e-10
normRes=2.229218e-10
normRes=2.226520e-10
normRes=2.223788e-10
normRes=2.221022e-10
normRes=2.218225e-10
normRes=2.215393e-10
normRes=2.212534e-10
normRes=2.209640e-10
normRes=2.206716e-10
normRes=2.203761e-10
normRes=2.200774e-10
normRes=2.197756e-10
normRes=2.194712e-10
normRes=2.191634e-10
normRes=2.188528e-10
normRes=2.185393e-10
normRes=2.182230e-10
normRes=2.179039e-10
normRes=2.175824e-10
normRes=2.172581e-10
normRes=2.169310e-10
normRes=2.166017e-10
normRes=2.162699e-10
normRes=2.159358e-10
normRes=2.155990e-10
normRes=2.152603e-10
normRes=2.149196e-10
normRes=2.145769e-10
normRes=2.142321e-10
normRes=2.138856e-10
normRes=2.135373e-10
normRes=2.131875e-10
normRes=2.128360e-10
normRes=2.124833e-10
normRes=2.121289e-10
normRes=2.117737e-10
normRes=2.114170e-10
normRes=2.110593e-10
normRes=2.107008e-10
normRes=2.103415e-10
normRes=2.099817e-10
normRes=2.096210e-10
normRes=2.092602e-10
normRes=2.088989e-10
normRes=2.085374e-10
normRes=2.081759e-10
normRes=2.078144e-10
normRes=2.074528e-10
normRes=2.070916e-10
normRes=2.067309e-10
normRes=2.063706e-10
normRes=2.060108e-10
normRes=2.056516e-10
normRes=2.052933e-10
normRes=2.049360e-10
normRes=2.045797e-10
normRes=2.042246e-10
normRes=2.038709e-10
normRes=2.035185e-10
normRes=2.031677e-10
normRes=2.028183e-10
normRes=2.024707e-10
normRes=2.021250e-10
normRes=2.017811e-10
normRes=2.014391e-10
normRes=2.010995e-10
normRes=2.007619e-10
normRes=2.004268e-10
normRes=2.000942e-10
normRes=1.997639e-10
normRes=1.994362e-10
normRes=1.991110e-10
normRes=1.987886e-10
normRes=1.984693e-10
normRes=1.981526e-10
normRes=1.978389e-10
normRes=1.975285e-10
normRes=1.972210e-10
normRes=1.969166e-10
normRes=1.966154e-10
normRes=1.963173e-10
normRes=1.960227e-10
normRes=1.957316e-10
normRes=1.954435e-10
normRes=1.951590e-10
normRes=1.948782e-10
normRes=1.946006e-10
normRes=1.943266e-10
normRes=1.940561e-10
normRes=1.937892e-10
normRes=1.935258e-10
normRes=1.932660e-10
normRes=1.930099e-10
normRes=1.927572e-10
normRes=1.925082e-10
normRes=1.922630e-10
normRes=1.920212e-10
normRes=1.917828e-10
normRes=1.915482e-10
normRes=1.913172e-10
normRes=1.910893e-10
normRes=1.908649e-10
normRes=1.906444e-10
normRes=1.904269e-10
normRes=1.902128e-10
normRes=1.900021e-10
normRes=1.897946e-10
normRes=1.895902e-10
normRes=1.893894e-10
normRes=1.891912e-10
normRes=1.889960e-10
normRes=1.888041e-10
normRes=1.886147e-10
normRes=1.884285e-10
normRes=1.882449e-10
normRes=1.880641e-10
normRes=1.878858e-10
normRes=1.877100e-10
normRes=1.875367e-10
normRes=1.873658e-10
normRes=1.871970e-10
normRes=1.870307e-10
normRes=1.868661e-10
normRes=1.867038e-10
normRes=1.865430e-10
normRes=1.863841e-10
normRes=1.862270e-10
normRes=1.860716e-10
normRes=1.859175e-10
normRes=1.857648e-10
normRes=1.856136e-10
normRes=1.854632e-10
normRes=1.853139e-10
normRes=1.851655e-10
normRes=1.850182e-10
normRes=1.848717e-10
normRes=1.847257e-10
normRes=1.845804e-10
normRes=1.844354e-10
normRes=1.842908e-10
normRes=1.841465e-10
normRes=1.840020e-10
normRes=1.838578e-10
normRes=1.837134e-10
normRes=1.835690e-10
normRes=1.834241e-10
normRes=1.832790e-10
normRes=1.831333e-10
normRes=1.829868e-10
normRes=1.828398e-10
normRes=1.826921e-10
normRes=1.825434e-10
normRes=1.823938e-10
normRes=1.822431e-10
normRes=1.820910e-10
normRes=1.819380e-10
normRes=1.817837e-10
normRes=1.816279e-10
normRes=1.814705e-10
normRes=1.813117e-10
normRes=1.811512e-10
normRes=1.809889e-10
normRes=1.808253e-10
normRes=1.806593e-10
normRes=1.804914e-10
normRes=1.803219e-10
normRes=1.801502e-10
normRes=1.799764e-10
normRes=1.798006e-10
normRes=1.796225e-10
normRes=1.794421e-10
normRes=1.792594e-10
normRes=1.790745e-10
normRes=1.788872e-10
normRes=1.786975e-10
normRes=1.785056e-10
normRes=1.783109e-10
normRes=1.781139e-10
normRes=1.779145e-10
normRes=1.777125e-10
normRes=1.775077e-10
normRes=1.773006e-10
normRes=1.770912e-10
normRes=1.768790e-10
normRes=1.766641e-10
normRes=1.764468e-10
normRes=1.762269e-10
normRes=1.760044e-10
normRes=1.757794e-10
normRes=1.755519e-10
normRes=1.753219e-10
normRes=1.750893e-10
normRes=1.748542e-10
normRes=1.746169e-10
normRes=1.743770e-10
normRes=1.741346e-10
normRes=1.738902e-10
normRes=1.736432e-10
normRes=1.733938e-10
normRes=1.731425e-10
normRes=1.728890e-10
normRes=1.726332e-10
normRes=1.723754e-10
normRes=1.721155e-10
normRes=1.718537e-10
normRes=1.715901e-10
normRes=1.713245e-10
normRes=1.710571e-10
normRes=1.707880e-10
normRes=1.705172e-10
normRes=1.702449e-10
normRes=1.699712e-10
normRes=1.696958e-10
normRes=1.694191e-10
normRes=1.691412e-10
normRes=1.688622e-10
normRes=1.685819e-10
normRes=1.683007e-10
normRes=1.680185e-10
normRes=1.677352e-10
normRes=1.674514e-10
normRes=1.671668e-10
normRes=1.668816e-10
normRes=1.665958e-10
normRes=1.663096e-10
normRes=1.660233e-10
normRes=1.657365e-10
normRes=1.654495e-10
normRes=1.651626e-10
normRes=1.648757e-10
normRes=1.645887e-10
normRes=1.643022e-10
normRes=1.640158e-10
normRes=1.637300e-10
normRes=1.634445e-10
normRes=1.631597e-10
normRes=1.628754e-10
normRes=1.625921e-10
normRes=1.623096e-10
normRes=1.620281e-10
normRes=1.617473e-10
normRes=1.614681e-10
normRes=1.611897e-10
normRes=1.609129e-10
normRes=1.606371e-10
normRes=1.603631e-10
normRes=1.600904e-10
normRes=1.598195e-10
normRes=1.595503e-10
normRes=1.592828e-10
normRes=1.590171e-10
normRes=1.587534e-10
normRes=1.584919e-10
normRes=1.582319e-10
normRes=1.579744e-10
normRes=1.577190e-10
normRes=1.574657e-10
normRes=1.572150e-10
normRes=1.569664e-10
normRes=1.567204e-10
normRes=1.564767e-10
normRes=1.562356e-10
normRes=1.559969e-10
normRes=1.557609e-10
normRes=1.555276e-10
normRes=1.552971e-10
normRes=1.550690e-10
normRes=1.548439e-10
normRes=1.546211e-10
normRes=1.544016e-10
normRes=1.541846e-10
normRes=1.539705e-10
normRes=1.537591e-10
normRes=1.535508e-10
normRes=1.533451e-10
normRes=1.531421e-10
normRes=1.529423e-10
normRes=1.527454e-10
normRes=1.525513e-10
normRes=1.523597e-10
normRes=1.521710e-10
normRes=1.519851e-10
normRes=1.518023e-10
normRes=1.516223e-10
normRes=1.514448e-10
normRes=1.512702e-10
normRes=1.510979e-10
normRes=1.509286e-10
normRes=1.507618e-10
normRes=1.505977e-10
normRes=1.504359e-10
normRes=1.502768e-10
normRes=1.501201e-10
normRes=1.499658e-10
normRes=1.498139e-10
normRes=1.496641e-10
normRes=1.495167e-10
normRes=1.493714e-10
normRes=1.492283e-10
normRes=1.490871e-10
normRes=1.489480e-10
normRes=1.488110e-10
normRes=1.486755e-10
normRes=1.485420e-10
normRes=1.484101e-10
normRes=1.482800e-10
normRes=1.481511e-10
normRes=1.480239e-10
normRes=1.478981e-10
normRes=1.477735e-10
normRes=1.476504e-10
normRes=1.475283e-10
normRes=1.474075e-10
normRes=1.472875e-10
normRes=1.471684e-10
normRes=1.470500e-10
normRes=1.469327e-10
normRes=1.468159e-10
normRes=1.466997e-10
normRes=1.465839e-10
normRes=1.464688e-10
normRes=1.463538e-10
normRes=1.462391e-10
normRes=1.461243e-10
normRes=1.460100e-10
normRes=1.458955e-10
normRes=1.457807e-10
normRes=1.456661e-10
normRes=1.455510e-10
normRes=1.454357e-10
normRes=1.453198e-10
normRes=1.452037e-10
normRes=1.450867e-10
normRes=1.449696e-10
normRes=1.448515e-10
normRes=1.447325e-10
normRes=1.446128e-10
normRes=1.444921e-10
normRes=1.443705e-10
normRes=1.442476e-10
normRes=1.441237e-10
normRes=1.439986e-10
normRes=1.438723e-10
normRes=1.437449e-10
normRes=1.436158e-10
normRes=1.434854e-10
normRes=1.433536e-10
normRes=1.432202e-10
normRes=1.430852e-10
normRes=1.429487e-10
normRes=1.428104e-10
normRes=1.426705e-10
normRes=1.425289e-10
normRes=1.423854e-10
normRes=1.422402e-10
normRes=1.420931e-10
normRes=1.419440e-10
normRes=1.417934e-10
normRes=1.416404e-10
normRes=1.414856e-10
normRes=1.413290e-10
normRes=1.411701e-10
normRes=1.410095e-10
normRes=1.408468e-10
normRes=1.406821e-10
normRes=1.405152e-10
normRes=1.403464e-10
normRes=1.401755e-10
normRes=1.400027e-10
normRes=1.398279e-10
normRes=1.396508e-10
normRes=1.394720e-10
normRes=1.392908e-10
normRes=1.391078e-10
normRes=1.389228e-10
normRes=1.387361e-10
normRes=1.385472e-10
normRes=1.383565e-10
normRes=1.381639e-10
normRes=1.379693e-10
normRes=1.377731e-10
normRes=1.375750e-10
normRes=1.373751e-10
normRes=1.371735e-10
normRes=1.369703e-10
normRes=1.367655e-10
normRes=1.365588e-10
normRes=1.363509e-10
normRes=1.361411e-10
normRes=1.359301e-10
normRes=1.357178e-10
normRes=1.355041e-10
normRes=1.352888e-10
normRes=1.350726e-10
normRes=1.348551e-10
normRes=1.346364e-10
normRes=1.344168e-10
normRes=1.341958e-10
normRes=1.339741e-10
normRes=1.337516e-10
normRes=1.335284e-10
normRes=1.333041e-10
normRes=1.330794e-10
normRes=1.328539e-10
normRes=1.326280e-10
normRes=1.324016e-10
normRes=1.321748e-10
normRes=1.319477e-10
normRes=1.317203e-10
normRes=1.314926e-10
normRes=1.312649e-10
normRes=1.310370e-10
normRes=1.308093e-10
normRes=1.305818e-10
normRes=1.303543e-10
normRes=1.301270e-10
normRes=1.299002e-10
normRes=1.296738e-10
normRes=1.294479e-10
normRes=1.292224e-10
normRes=1.289979e-10
normRes=1.287735e-10
normRes=1.285501e-10
normRes=1.283277e-10
normRes=1.281062e-10
normRes=1.278854e-10
normRes=1.276657e-10
normRes=1.274472e-10
normRes=1.272298e-10
normRes=1.270138e-10
normRes=1.267990e-10
normRes=1.265856e-10
normRes=1.263738e-10
normRes=1.261631e-10
normRes=1.259541e-10
normRes=1.257467e-10
normRes=1.255409e-10
normRes=1.253369e-10
normRes=1.251344e-10
normRes=1.249338e-10
normRes=1.247351e-10
normRes=1.245382e-10
normRes=1.243434e-10
normRes=1.241502e-10
normRes=1.239595e-10
normRes=1.237704e-10
normRes=1.235836e-10
normRes=1.233987e-10
normRes=1.232160e-10
normRes=1.230353e-10
normRes=1.228570e-10
normRes=1.226808e-10
normRes=1.225068e-10
normRes=1.223352e-10
normRes=1.221656e-10
normRes=1.219983e-10
normRes=1.218333e-10
normRes=1.216705e-10
normRes=1.215102e-10
normRes=1.213518e-10
normRes=1.211958e-10
normRes=1.210420e-10
normRes=1.208907e-10
normRes=1.207417e-10
normRes=1.205945e-10
normRes=1.204496e-10
normRes=1.203071e-10
normRes=1.201666e-10
normRes=1.200286e-10
normRes=1.198924e-10
normRes=1.197583e-10
normRes=1.196263e-10
normRes=1.194962e-10
normRes=1.193684e-10
normRes=1.192425e-10
normRes=1.191186e-10
normRes=1.189966e-10
normRes=1.188760e-10
normRes=1.187577e-10
normRes=1.186410e-10
normRes=1.185259e-10
normRes=1.184127e-10
normRes=1.183010e-10
normRes=1.181908e-10
normRes=1.180823e-10
normRes=1.179750e-10
normRes=1.178694e-10
normRes=1.177651e-10
normRes=1.176617e-10
normRes=1.175599e-10
normRes=1.174590e-10
normRes=1.173595e-10
normRes=1.172608e-10
normRes=1.171633e-10
normRes=1.170666e-10
normRes=1.169707e-10
normRes=1.168756e-10
normRes=1.167812e-10
normRes=1.166875e-10
normRes=1.165942e-10
normRes=1.165018e-10
normRes=1.164094e-10
normRes=1.163178e-10
normRes=1.162262e-10
normRes=1.161349e-10
normRes=1.160440e-10
normRes=1.159531e-10
normRes=1.158623e-10
normRes=1.157715e-10
normRes=1.156805e-10
normRes=1.155894e-10
normRes=1.154980e-10
normRes=1.154065e-10
normRes=1.153146e-10
normRes=1.152223e-10
normRes=1.151295e-10
normRes=1.150362e-10
normRes=1.149425e-10
normRes=1.148480e-10
normRes=1.147528e-10
normRes=1.146568e-10
normRes=1.145601e-10
normRes=1.144625e-10
normRes=1.143639e-10
normRes=1.142645e-10
normRes=1.141643e-10
normRes=1.140626e-10
normRes=1.139601e-10
normRes=1.138564e-10
normRes=1.137516e-10
normRes=1.136453e-10
normRes=1.135382e-10
normRes=1.134295e-10
normRes=1.133194e-10
normRes=1.132080e-10
normRes=1.130955e-10
normRes=1.129815e-10
normRes=1.128657e-10
normRes=1.127487e-10
normRes=1.126302e-10
normRes=1.125102e-10
normRes=1.123886e-10
normRes=1.122656e-10
normRes=1.121408e-10
normRes=1.120145e-10
normRes=1.118867e-10
normRes=1.117571e-10
normRes=1.116261e-10
normRes=1.114934e-10
normRes=1.113593e-10
normRes=1.112234e-10
normRes=1.110857e-10
normRes=1.109467e-10
normRes=1.108061e-10
normRes=1.106637e-10
normRes=1.105198e-10
normRes=1.103745e-10
normRes=1.102273e-10
normRes=1.100787e-10
normRes=1.099287e-10
normRes=1.097771e-10
normRes=1.096241e-10
normRes=1.094693e-10
normRes=1.093132e-10
normRes=1.091558e-10
normRes=1.089968e-10
normRes=1.088368e-10
normRes=1.086751e-10
normRes=1.085123e-10
normRes=1.083481e-10
normRes=1.081828e-10
normRes=1.080164e-10
normRes=1.078486e-10
normRes=1.076798e-10
normRes=1.075099e-10
normRes=1.073392e-10
normRes=1.071672e-10
normRes=1.069945e-10
normRes=1.068208e-10
normRes=1.066462e-10
normRes=1.064710e-10
normRes=1.062949e-10
normRes=1.061181e-10
normRes=1.059405e-10
normRes=1.057625e-10
normRes=1.055842e-10
normRes=1.054051e-10
normRes=1.052257e-10
normRes=1.050459e-10
normRes=1.048658e-10
normRes=1.046856e-10
normRes=1.045050e-10
normRes=1.043243e-10
normRes=1.041438e-10
normRes=1.039628e-10
normRes=1.037822e-10
normRes=1.036015e-10
normRes=1.034209e-10
normRes=1.032408e-10
normRes=1.030609e-10
normRes=1.028811e-10
normRes=1.027018e-10
normRes=1.025232e-10
normRes=1.023448e-10
normRes=1.021670e-10
normRes=1.019898e-10
normRes=1.018132e-10
normRes=1.016376e-10
normRes=1.014627e-10
normRes=1.012885e-10
normRes=1.011152e-10
normRes=1.009430e-10
normRes=1.007715e-10
normRes=1.006013e-10
normRes=1.004321e-10
normRes=1.002641e-10
normRes=1.000974e-10
normRes=9.993154e-11
normRes=9.976735e-11
normRes=9.960431e-11
normRes=9.944253e-11
normRes=9.928219e-11
normRes=9.912337e-11
normRes=9.896574e-11
normRes=9.881000e-11
normRes=9.865549e-11
normRes=9.850245e-11
normRes=9.835123e-11
normRes=9.820159e-11
normRes=9.805340e-11
normRes=9.790719e-11
normRes=9.776250e-11
normRes=9.761941e-11
normRes=9.747814e-11
normRes=9.733884e-11
normRes=9.720107e-11
normRes=9.706497e-11
normRes=9.693067e-11
normRes=9.679837e-11
normRes=9.666762e-11
normRes=9.653884e-11
normRes=9.641178e-11
normRes=9.628664e-11
normRes=9.616331e-11
normRes=9.604133e-11
normRes=9.592169e-11
normRes=9.580394e-11
normRes=9.568736e-11
normRes=9.557287e-11
normRes=9.545982e-11
normRes=9.534889e-11
normRes=9.523951e-11
normRes=9.513165e-11
normRes=9.502566e-11
normRes=9.492125e-11
normRes=9.481840e-11
normRes=9.471710e-11
normRes=9.461755e-11
normRes=9.451946e-11
normRes=9.442280e-11
normRes=9.432767e-11
normRes=9.423389e-11
normRes=9.414172e-11
normRes=9.405058e-11
normRes=9.396074e-11
normRes=9.387227e-11
normRes=9.378530e-11
normRes=9.369928e-11
normRes=9.361462e-11
normRes=9.353067e-11
normRes=9.344790e-11
normRes=9.336652e-11
normRes=9.328576e-11
normRes=9.320591e-11
normRes=9.312700e-11
normRes=9.304890e-11
normRes=9.297159e-11
normRes=9.289499e-11
normRes=9.281903e-11
normRes=9.274370e-11
normRes=9.266915e-11
normRes=9.259463e-11
normRes=9.252086e-11
normRes=9.244754e-11
normRes=9.237435e-11
normRes=9.230160e-11
normRes=9.222917e-11
normRes=9.215665e-11
normRes=9.208448e-11
normRes=9.201228e-11
normRes=9.194012e-11
normRes=9.186822e-11
normRes=9.179580e-11
normRes=9.172343e-11
normRes=9.165087e-11
normRes=9.157837e-11
normRes=9.150521e-11
normRes=9.143204e-11
normRes=9.135813e-11
normRes=9.128412e-11
normRes=9.120948e-11
normRes=9.113450e-11
normRes=9.105878e-11
normRes=9.098236e-11
normRes=9.090563e-11
normRes=9.082813e-11
normRes=9.074975e-11
normRes=9.067079e-11
normRes=9.059083e-11
normRes=9.050993e-11
normRes=9.042866e-11
normRes=9.034611e-11
normRes=9.026263e-11
normRes=9.017831e-11
normRes=9.009304e-11
normRes=9.000662e-11
normRes=8.991924e-11
normRes=8.983056e-11
normRes=8.974085e-11
normRes=8.965021e-11
normRes=8.955817e-11
normRes=8.946514e-11
normRes=8.937106e-11
normRes=8.927549e-11
normRes=8.917889e-11
normRes=8.908096e-11
normRes=8.898165e-11
normRes=8.888133e-11
normRes=8.877975e-11
normRes=8.867648e-11
normRes=8.857228e-11
normRes=8.846681e-11
normRes=8.835996e-11
normRes=8.825194e-11
normRes=8.814251e-11
normRes=8.803189e-11
normRes=8.791996e-11
normRes=8.780681e-11
normRes=8.769230e-11
normRes=8.757676e-11
normRes=8.745981e-11
normRes=8.734146e-11
normRes=8.722226e-11
normRes=8.710163e-11
normRes=8.697990e-11
normRes=8.685698e-11
normRes=8.673308e-11
normRes=8.660798e-11
normRes=8.648162e-11
normRes=8.635425e-11
normRes=8.622570e-11
normRes=8.609633e-11
normRes=8.596604e-11
normRes=8.583448e-11
normRes=8.570220e-11
normRes=8.556882e-11
normRes=8.543480e-11
normRes=8.529986e-11
normRes=8.516401e-11
normRes=8.502769e-11
normRes=8.489030e-11
normRes=8.475223e-11
normRes=8.461375e-11
normRes=8.447452e-11
normRes=8.433477e-11
normRes=8.419431e-11
normRes=8.405345e-11
normRes=8.391196e-11
normRes=8.377006e-11
normRes=8.362814e-11
normRes=8.348577e-11
normRes=8.334300e-11
normRes=8.320009e-11
normRes=8.305701e-11
normRes=8.291371e-11
normRes=8.277025e-11
normRes=8.262688e-11
normRes=8.248354e-11
normRes=8.233992e-11
normRes=8.219670e-11
normRes=8.205350e-11
normRes=8.191036e-11
normRes=8.176754e-11
normRes=8.162491e-11
normRes=8.148291e-11
normRes=8.134109e-11
normRes=8.119969e-11
normRes=8.105871e-11
normRes=8.091818e-11
normRes=8.077821e-11
normRes=8.063877e-11
normRes=8.050028e-11
normRes=8.036224e-11
normRes=8.022486e-11
normRes=8.008811e-11
normRes=7.995240e-11
normRes=7.981753e-11
normRes=7.968345e-11
normRes=7.955012e-11
normRes=7.941785e-11
normRes=7.928682e-11
normRes=7.915641e-11
normRes=7.902716e-11
normRes=7.889911e-11
normRes=7.877216e-11
normRes=7.864618e-11
normRes=7.852126e-11
normRes=7.839785e-11
normRes=7.827551e-11
normRes=7.815423e-11
normRes=7.803446e-11
normRes=7.791583e-11
normRes=7.779875e-11
normRes=7.768293e-11
normRes=7.756825e-11
normRes=7.745526e-11
normRes=7.734357e-11
normRes=7.723296e-11
normRes=7.712396e-11
normRes=7.701625e-11
normRes=7.691022e-11
normRes=7.680518e-11
normRes=7.670187e-11
normRes=7.659992e-11
normRes=7.649944e-11
normRes=7.640036e-11
normRes=7.630259e-11
normRes=7.620622e-11
normRes=7.611132e-11
normRes=7.601792e-11
normRes=7.592586e-11
normRes=7.583519e-11
normRes=7.574591e-11
normRes=7.565790e-11
normRes=7.557106e-11
normRes=7.548604e-11
normRes=7.540222e-11
normRes=7.531929e-11
normRes=7.523800e-11
normRes=7.515800e-11
normRes=7.507907e-11
normRes=7.500140e-11
normRes=7.492513e-11
normRes=7.484964e-11
normRes=7.477558e-11
normRes=7.470251e-11
normRes=7.463030e-11
normRes=7.455927e-11
normRes=7.448938e-11
normRes=7.442025e-11
normRes=7.435239e-11
normRes=7.428504e-11
normRes=7.421900e-11
normRes=7.415364e-11
normRes=7.408897e-11
normRes=7.402508e-11
normRes=7.396163e-11
normRes=7.389934e-11
normRes=7.383735e-11
normRes=7.377610e-11
normRes=7.371555e-11
normRes=7.365541e-11
normRes=7.359558e-11
normRes=7.353619e-11
normRes=7.347733e-11
normRes=7.341876e-11
normRes=7.336068e-11
normRes=7.330285e-11
normRes=7.324504e-11
normRes=7.318744e-11
normRes=7.313011e-11
normRes=7.307276e-11
normRes=7.301548e-11
normRes=7.295825e-11
normRes=7.290107e-11
normRes=7.284351e-11
normRes=7.278634e-11
normRes=7.272881e-11
normRes=7.267088e-11
normRes=7.261290e-11
normRes=7.255468e-11
normRes=7.249620e-11
normRes=7.243721e-11
normRes=7.237798e-11
normRes=7.231825e-11
normRes=7.225818e-11
normRes=7.219750e-11
normRes=7.213650e-11
normRes=7.207479e-11
normRes=7.201257e-11
normRes=7.194978e-11
normRes=7.188630e-11
normRes=7.182203e-11
normRes=7.175725e-11
normRes=7.169174e-11
normRes=7.162532e-11
normRes=7.155833e-11
normRes=7.149018e-11
normRes=7.142163e-11
normRes=7.135196e-11
normRes=7.128148e-11
normRes=7.121016e-11
normRes=7.113796e-11
normRes=7.106459e-11
normRes=7.099069e-11
normRes=7.091565e-11
normRes=7.083954e-11
normRes=7.076275e-11
normRes=7.068461e-11
normRes=7.060588e-11
normRes=7.052574e-11
normRes=7.044510e-11
normRes=7.036310e-11
normRes=7.028012e-11
normRes=7.019621e-11
normRes=7.011111e-11
normRes=7.002523e-11
normRes=6.993825e-11
normRes=6.985023e-11
normRes=6.976106e-11
normRes=6.967113e-11
normRes=6.958003e-11
normRes=6.948795e-11
normRes=6.939507e-11
normRes=6.930100e-11
normRes=6.920603e-11
normRes=6.911023e-11
normRes=6.901345e-11
normRes=6.891581e-11
normRes=6.881726e-11
normRes=6.871770e-11
normRes=6.861731e-11
normRes=6.851607e-11
normRes=6.841387e-11
normRes=6.831109e-11
normRes=6.820727e-11
normRes=6.810283e-11
normRes=6.799778e-11
normRes=6.789193e-11
normRes=6.778538e-11
normRes=6.767807e-11
normRes=6.757011e-11
normRes=6.746163e-11
normRes=6.735266e-11
normRes=6.724297e-11
normRes=6.713279e-11
normRes=6.702220e-11
normRes=6.691104e-11
normRes=6.679969e-11
normRes=6.668774e-11
normRes=6.657558e-11
normRes=6.646297e-11
normRes=6.635027e-11
normRes=6.623695e-11
normRes=6.612380e-11
normRes=6.601016e-11
normRes=6.589639e-11
normRes=6.578267e-11
normRes=6.566890e-11
normRes=6.555507e-11
normRes=6.544119e-11
normRes=6.532748e-11
normRes=6.521373e-11
normRes=6.509993e-11
normRes=6.498651e-11
normRes=6.487327e-11
normRes=6.476044e-11
normRes=6.464755e-11
normRes=6.453498e-11
normRes=6.442286e-11
normRes=6.431109e-11
normRes=6.419969e-11
normRes=6.408870e-11
normRes=6.397823e-11
normRes=6.386817e-11
normRes=6.375882e-11
normRes=6.364969e-11
normRes=6.354140e-11
normRes=6.343366e-11
normRes=6.332673e-11
normRes=6.322041e-11
normRes=6.311484e-11
normRes=6.301005e-11
normRes=6.290602e-11
normRes=6.280287e-11
normRes=6.270051e-11
normRes=6.259895e-11
normRes=6.249817e-11
normRes=6.239843e-11
normRes=6.229954e-11
normRes=6.220151e-11
normRes=6.210471e-11
normRes=6.200898e-11
normRes=6.191400e-11
normRes=6.182011e-11
normRes=6.172721e-11
normRes=6.163555e-11
normRes=6.154470e-11
normRes=6.145512e-11
normRes=6.136648e-11
normRes=6.127894e-11
normRes=6.119263e-11
normRes=6.110739e-11
normRes=6.102332e-11
normRes=6.094047e-11
normRes=6.085848e-11
normRes=6.077781e-11
normRes=6.069829e-11
normRes=6.061975e-11
normRes=6.054231e-11
normRes=6.046619e-11
normRes=6.039097e-11
normRes=6.031706e-11
normRes=6.024401e-11
normRes=6.017230e-11
normRes=6.010167e-11
normRes=6.003201e-11
normRes=5.996341e-11
normRes=5.989596e-11
normRes=5.982949e-11
normRes=5.976401e-11
normRes=5.969953e-11
normRes=5.963606e-11
normRes=5.957383e-11
normRes=5.951233e-11
normRes=5.945177e-11
normRes=5.939228e-11
normRes=5.933357e-11
normRes=5.927567e-11
normRes=5.921866e-11
normRes=5.916252e-11
normRes=5.910726e-11
normRes=5.905256e-11
normRes=5.899856e-11
normRes=5.894546e-11
normRes=5.889290e-11
normRes=5.884104e-11
normRes=5.878985e-11
normRes=5.873923e-11
normRes=5.868897e-11
normRes=5.863968e-11
normRes=5.859078e-11
normRes=5.854216e-11
normRes=5.849409e-11
normRes=5.844638e-11
normRes=5.839917e-11
normRes=5.835213e-11
normRes=5.830540e-11
normRes=5.825913e-11
normRes=5.821277e-11
normRes=5.816684e-11
normRes=5.812099e-11
normRes=5.807558e-11
normRes=5.803004e-11
normRes=5.798470e-11
normRes=5.793910e-11
normRes=5.789371e-11
normRes=5.784821e-11
normRes=5.780271e-11
normRes=5.775713e-11
normRes=5.771144e-11
normRes=5.766550e-11
normRes=5.761948e-11
normRes=5.757319e-11
normRes=5.752664e-11
normRes=5.748001e-11
normRes=5.743303e-11
normRes=5.738563e-11
normRes=5.733756e-11
normRes=5.728946e-11
normRes=5.724090e-11
normRes=5.719167e-11
normRes=5.714244e-11
normRes=5.709230e-11
normRes=5.704175e-11
normRes=5.699085e-11
normRes=5.693927e-11
normRes=5.688704e-11
normRes=5.683427e-11
normRes=5.678095e-11
normRes=5.672691e-11
normRes=5.667205e-11
normRes=5.661689e-11
normRes=5.656070e-11
normRes=5.650389e-11
normRes=5.644667e-11
normRes=5.638856e-11
normRes=5.632965e-11
normRes=5.626993e-11
normRes=5.620963e-11
normRes=5.614825e-11
normRes=5.608626e-11
normRes=5.602340e-11
normRes=5.595982e-11
normRes=5.589560e-11
normRes=5.583048e-11
normRes=5.576458e-11
normRes=5.569779e-11
normRes=5.563025e-11
normRes=5.556183e-11
normRes=5.549260e-11
normRes=5.542256e-11
normRes=5.535183e-11
normRes=5.528011e-11
normRes=5.520801e-11
normRes=5.513473e-11
normRes=5.506080e-11
normRes=5.498628e-11
normRes=5.491055e-11
normRes=5.483426e-11
normRes=5.475725e-11
normRes=5.467971e-11
normRes=5.460122e-11
normRes=5.452215e-11
normRes=5.444222e-11
normRes=5.436195e-11
normRes=5.428094e-11
normRes=5.419907e-11
normRes=5.411641e-11
normRes=5.403356e-11
normRes=5.394996e-11
normRes=5.386602e-11
normRes=5.378108e-11
normRes=5.369583e-11
normRes=5.361034e-11
normRes=5.352393e-11
normRes=5.343729e-11
normRes=5.335040e-11
normRes=5.326301e-11
normRes=5.317497e-11
normRes=5.308667e-11
normRes=5.299815e-11
normRes=5.290921e-11
normRes=5.282022e-11
normRes=5.273087e-11
normRes=5.264107e-11
normRes=5.255149e-11
normRes=5.246138e-11
normRes=5.237105e-11
normRes=5.228101e-11
normRes=5.219073e-11
normRes=5.210032e-11
normRes=5.200986e-11
normRes=5.191965e-11
normRes=5.182925e-11
normRes=5.173899e-11
normRes=5.164898e-11
normRes=5.155887e-11
normRes=5.146908e-11
normRes=5.137923e-11
normRes=5.128981e-11
normRes=5.120067e-11
normRes=5.111163e-11
normRes=5.102282e-11
normRes=5.093459e-11
normRes=5.084677e-11
normRes=5.075913e-11
normRes=5.067184e-11
normRes=5.058498e-11
normRes=5.049875e-11
normRes=5.041294e-11
normRes=5.032740e-11
normRes=5.024275e-11
normRes=5.015837e-11
normRes=5.007476e-11
normRes=4.999184e-11
normRes=4.990909e-11
normRes=4.982751e-11
normRes=4.974624e-11
normRes=4.966591e-11
normRes=4.958607e-11
normRes=4.950702e-11
normRes=4.942886e-11
normRes=4.935116e-11
normRes=4.927445e-11
normRes=4.919863e-11
normRes=4.912339e-11
normRes=4.904904e-11
normRes=4.897534e-11
normRes=4.890290e-11
normRes=4.883099e-11
normRes=4.875987e-11
normRes=4.868996e-11
normRes=4.862062e-11
normRes=4.855245e-11
normRes=4.848485e-11
normRes=4.841826e-11
normRes=4.835262e-11
normRes=4.828764e-11
normRes=4.822398e-11
normRes=4.816092e-11
normRes=4.809899e-11
normRes=4.803754e-11
normRes=4.797710e-11
normRes=4.791782e-11
normRes=4.785928e-11
normRes=4.780160e-11
normRes=4.774483e-11
normRes=4.768878e-11
normRes=4.763392e-11
normRes=4.757967e-11
normRes=4.752619e-11
normRes=4.747343e-11
normRes=4.742173e-11
normRes=4.737091e-11
normRes=4.732076e-11
normRes=4.727134e-11
normRes=4.722262e-11
normRes=4.717472e-11
normRes=4.712748e-11
normRes=4.708094e-11
normRes=4.703524e-11
normRes=4.699024e-11
normRes=4.694564e-11
normRes=4.690181e-11
normRes=4.685872e-11
normRes=4.681600e-11
normRes=4.677384e-11
normRes=4.673222e-11
normRes=4.669130e-11
normRes=4.665068e-11
normRes=4.661056e-11
normRes=4.657115e-11
normRes=4.653179e-11
normRes=4.649296e-11
normRes=4.645459e-11
normRes=4.641651e-11
normRes=4.637853e-11
normRes=4.634102e-11
normRes=4.630387e-11
normRes=4.626695e-11
normRes=4.622998e-11
normRes=4.619360e-11
normRes=4.615699e-11
normRes=4.612066e-11
normRes=4.608460e-11
normRes=4.604822e-11
normRes=4.601213e-11
normRes=4.597622e-11
normRes=4.594029e-11
normRes=4.590406e-11
normRes=4.586792e-11
normRes=4.583151e-11
normRes=4.579540e-11
normRes=4.575888e-11
normRes=4.572227e-11
normRes=4.568564e-11
normRes=4.564842e-11
normRes=4.561134e-11
normRes=4.557385e-11
normRes=4.553635e-11
normRes=4.549832e-11
normRes=4.546007e-11
normRes=4.542118e-11
normRes=4.538234e-11
normRes=4.534293e-11
normRes=4.530310e-11
normRes=4.526307e-11
normRes=4.522253e-11
normRes=4.518144e-11
normRes=4.513995e-11
normRes=4.509806e-11
normRes=4.505561e-11
normRes=4.501257e-11
normRes=4.496927e-11
normRes=4.492514e-11
normRes=4.488044e-11
normRes=4.483542e-11
normRes=4.478990e-11
normRes=4.474332e-11
normRes=4.469671e-11
normRes=4.464902e-11
normRes=4.460094e-11
normRes=4.455225e-11
normRes=4.450309e-11
normRes=4.445298e-11
normRes=4.440255e-11
normRes=4.435132e-11
normRes=4.429935e-11
normRes=4.424677e-11
normRes=4.419393e-11
normRes=4.414018e-11
normRes=4.408569e-11
normRes=4.403080e-11
normRes=4.397521e-11
normRes=4.391886e-11
normRes=4.386190e-11
normRes=4.380424e-11
normRes=4.374613e-11
normRes=4.368720e-11
normRes=4.362775e-11
normRes=4.356774e-11
normRes=4.350718e-11
normRes=4.344591e-11
normRes=4.338414e-11
normRes=4.332185e-11
normRes=4.325898e-11
normRes=4.319547e-11
normRes=4.313145e-11
normRes=4.306696e-11
normRes=4.300199e-11
normRes=4.293649e-11
normRes=4.287046e-11
normRes=4.280396e-11
normRes=4.273732e-11
normRes=4.266983e-11
normRes=4.260216e-11
normRes=4.253396e-11
normRes=4.246542e-11
normRes=4.239658e-11
normRes=4.232772e-11
normRes=4.225795e-11
normRes=4.218830e-11
normRes=4.211826e-11
normRes=4.204809e-11
normRes=4.197736e-11
normRes=4.190668e-11
normRes=4.183566e-11
normRes=4.176465e-11
normRes=4.169317e-11
normRes=4.162162e-11
normRes=4.155006e-11
normRes=4.147845e-11
normRes=4.140674e-11
normRes=4.133504e-11
normRes=4.126338e-11
normRes=4.119171e-11
normRes=4.112005e-11
normRes=4.104835e-11
normRes=4.097670e-11
normRes=4.090539e-11
normRes=4.083398e-11
normRes=4.076301e-11
normRes=4.069210e-11
normRes=4.062127e-11
normRes=4.055081e-11
normRes=4.048044e-11
normRes=4.041039e-11
normRes=4.034056e-11
normRes=4.027118e-11
normRes=4.020214e-11
normRes=4.013318e-11
normRes=4.006494e-11
normRes=3.999667e-11
normRes=3.992888e-11
normRes=3.986165e-11
normRes=3.979502e-11
normRes=3.972864e-11
normRes=3.966265e-11
normRes=3.959735e-11
normRes=3.953248e-11
normRes=3.946829e-11
normRes=3.940456e-11
normRes=3.934128e-11
normRes=3.927870e-11
normRes=3.921643e-11
normRes=3.915530e-11
normRes=3.909450e-11
normRes=3.903415e-11
normRes=3.897475e-11
normRes=3.891583e-11
normRes=3.885766e-11
normRes=3.880007e-11
normRes=3.874323e-11
normRes=3.868700e-11
normRes=3.863145e-11
normRes=3.857669e-11
normRes=3.852254e-11
normRes=3.846907e-11
normRes=3.841643e-11
normRes=3.836439e-11
normRes=3.831302e-11
normRes=3.826242e-11
normRes=3.821283e-11
normRes=3.816343e-11
normRes=3.811500e-11
normRes=3.806729e-11
normRes=3.802039e-11
normRes=3.797390e-11
normRes=3.792819e-11
normRes=3.788333e-11
normRes=3.783909e-11
normRes=3.779563e-11
normRes=3.775267e-11
normRes=3.771034e-11
normRes=3.766867e-11
normRes=3.762790e-11
normRes=3.758735e-11
normRes=3.754769e-11
normRes=3.750874e-11
normRes=3.747009e-11
normRes=3.743214e-11
normRes=3.739478e-11
normRes=3.735804e-11
normRes=3.732187e-11
normRes=3.728612e-11
normRes=3.725087e-11
normRes=3.721615e-11
normRes=3.718201e-11
normRes=3.714811e-11
normRes=3.711482e-11
normRes=3.708183e-11
normRes=3.704916e-11
normRes=3.701713e-11
normRes=3.698547e-11
normRes=3.695424e-11
normRes=3.692308e-11
normRes=3.689220e-11
normRes=3.686200e-11
normRes=3.683167e-11
normRes=3.680170e-11
normRes=3.677203e-11
normRes=3.674252e-11
normRes=3.671301e-11
normRes=3.668418e-11
normRes=3.665509e-11
normRes=3.662610e-11
normRes=3.659731e-11
normRes=3.656853e-11
normRes=3.653979e-11
normRes=3.651113e-11
normRes=3.648250e-11
normRes=3.645390e-11
normRes=3.642537e-11
normRes=3.639655e-11
normRes=3.636775e-11
normRes=3.633898e-11
normRes=3.630982e-11
normRes=3.628105e-11
normRes=3.625179e-11
normRes=3.622250e-11
normRes=3.619303e-11
normRes=3.616324e-11
normRes=3.613330e-11
normRes=3.610307e-11
normRes=3.607261e-11
normRes=3.604188e-11
normRes=3.601075e-11
normRes=3.597960e-11
normRes=3.594795e-11
normRes=3.591588e-11
normRes=3.588359e-11
normRes=3.585108e-11
normRes=3.581805e-11
normRes=3.578462e-11
normRes=3.575076e-11
normRes=3.571675e-11
normRes=3.568231e-11
normRes=3.564720e-11
normRes=3.561160e-11
normRes=3.557561e-11
normRes=3.553935e-11
normRes=3.550238e-11
normRes=3.546507e-11
normRes=3.542742e-11
normRes=3.538916e-11
normRes=3.535042e-11
normRes=3.531120e-11
normRes=3.527137e-11
normRes=3.523107e-11
normRes=3.519043e-11
normRes=3.514912e-11
normRes=3.510750e-11
normRes=3.506502e-11
normRes=3.502253e-11
normRes=3.497911e-11
normRes=3.493540e-11
normRes=3.489115e-11
normRes=3.484644e-11
normRes=3.480093e-11
normRes=3.475524e-11
normRes=3.470882e-11
normRes=3.466219e-11
normRes=3.461496e-11
normRes=3.456728e-11
normRes=3.451900e-11
normRes=3.447035e-11
normRes=3.442148e-11
normRes=3.437157e-11
normRes=3.432176e-11
normRes=3.427143e-11
normRes=3.422066e-11
normRes=3.416930e-11
normRes=3.411765e-11
normRes=3.406570e-11
normRes=3.401332e-11
normRes=3.396058e-11
normRes=3.390734e-11
normRes=3.385392e-11
normRes=3.380009e-11
normRes=3.374607e-11
normRes=3.369141e-11
normRes=3.363692e-11
normRes=3.358193e-11
normRes=3.352682e-11
normRes=3.347143e-11
normRes=3.341574e-11
normRes=3.335988e-11
normRes=3.330381e-11
normRes=3.324762e-11
normRes=3.319123e-11
normRes=3.313458e-11
normRes=3.307807e-11
normRes=3.302125e-11
normRes=3.296455e-11
normRes=3.290768e-11
normRes=3.285076e-11
normRes=3.279389e-11
normRes=3.273716e-11
normRes=3.268013e-11
normRes=3.262319e-11
normRes=3.256641e-11
normRes=3.250986e-11
normRes=3.245293e-11
normRes=3.239640e-11
normRes=3.233983e-11
normRes=3.228351e-11
normRes=3.222755e-11
normRes=3.217133e-11
normRes=3.211562e-11
normRes=3.205988e-11
normRes=3.200463e-11
normRes=3.194943e-11
normRes=3.189459e-11
normRes=3.184007e-11
normRes=3.178572e-11
normRes=3.173170e-11
normRes=3.167786e-11
normRes=3.162458e-11
normRes=3.157182e-11
normRes=3.151908e-11
normRes=3.146701e-11
normRes=3.141529e-11
normRes=3.136404e-11
normRes=3.131317e-11
normRes=3.126263e-11
normRes=3.121230e-11
normRes=3.116287e-11
normRes=3.111384e-11
normRes=3.106489e-11
normRes=3.101699e-11
normRes=3.096924e-11
normRes=3.092214e-11
normRes=3.087547e-11
normRes=3.082947e-11
normRes=3.078399e-11
normRes=3.073909e-11
normRes=3.069459e-11
normRes=3.065043e-11
normRes=3.060698e-11
normRes=3.056409e-11
normRes=3.052168e-11
normRes=3.047988e-11
normRes=3.043898e-11
normRes=3.039820e-11
normRes=3.035813e-11
normRes=3.031880e-11
normRes=3.027985e-11
normRes=3.024154e-11
normRes=3.020371e-11
normRes=3.016628e-11
normRes=3.012970e-11
normRes=3.009358e-11
normRes=3.005808e-11
normRes=3.002288e-11
normRes=2.998850e-11
normRes=2.995455e-11
normRes=2.992118e-11
normRes=2.988816e-11
normRes=2.985570e-11
normRes=2.982375e-11
normRes=2.979225e-11
normRes=2.976128e-11
normRes=2.973083e-11
normRes=2.970076e-11
normRes=2.967141e-11
normRes=2.964239e-11
normRes=2.961346e-11
normRes=2.958528e-11
normRes=2.955734e-11
normRes=2.952982e-11
normRes=2.950280e-11
normRes=2.947618e-11
normRes=2.944976e-11
normRes=2.942374e-11
normRes=2.939803e-11
normRes=2.937269e-11
normRes=2.934745e-11
normRes=2.932264e-11
normRes=2.929801e-11
normRes=2.927361e-11
normRes=2.924929e-11
normRes=2.922531e-11
normRes=2.920160e-11
normRes=2.917812e-11
normRes=2.915483e-11
normRes=2.913130e-11
normRes=2.910813e-11
normRes=2.908523e-11
normRes=2.906234e-11
normRes=2.903947e-11
normRes=2.901679e-11
normRes=2.899380e-11
normRes=2.897106e-11
normRes=2.894836e-11
normRes=2.892559e-11
normRes=2.890305e-11
normRes=2.888029e-11
normRes=2.885754e-11
normRes=2.883472e-11
normRes=2.881181e-11
normRes=2.878859e-11
normRes=2.876543e-11
normRes=2.874201e-11
normRes=2.871856e-11
normRes=2.869504e-11
normRes=2.867111e-11
normRes=2.864701e-11
normRes=2.862291e-11
normRes=2.859834e-11
normRes=2.857372e-11
normRes=2.854896e-11
normRes=2.852378e-11
normRes=2.849829e-11
normRes=2.847260e-11
normRes=2.844680e-11
normRes=2.842051e-11
normRes=2.839398e-11
normRes=2.836715e-11
normRes=2.833986e-11
normRes=2.831249e-11
normRes=2.828460e-11
normRes=2.825640e-11
normRes=2.822772e-11
normRes=2.819864e-11
normRes=2.816957e-11
normRes=2.813982e-11
normRes=2.810964e-11
normRes=2.807919e-11
normRes=2.804845e-11
normRes=2.801730e-11
normRes=2.798587e-11
normRes=2.795365e-11
normRes=2.792131e-11
normRes=2.788842e-11
normRes=2.785524e-11
normRes=2.782173e-11
normRes=2.778774e-11
normRes=2.775357e-11
normRes=2.771860e-11
normRes=2.768327e-11
normRes=2.764781e-11
normRes=2.761171e-11
normRes=2.757526e-11
normRes=2.753849e-11
normRes=2.750127e-11
normRes=2.746373e-11
normRes=2.742591e-11
normRes=2.738745e-11
normRes=2.734863e-11
normRes=2.730952e-11
normRes=2.727023e-11
normRes=2.723038e-11
normRes=2.719030e-11
normRes=2.714977e-11
normRes=2.710915e-11
normRes=2.706802e-11
normRes=2.702669e-11
normRes=2.698493e-11
normRes=2.694314e-11
normRes=2.690077e-11
normRes=2.685832e-11
normRes=2.681544e-11
normRes=2.677256e-11
normRes=2.672937e-11
normRes=2.668601e-11
normRes=2.664220e-11
normRes=2.659831e-11
normRes=2.655434e-11
normRes=2.650999e-11
normRes=2.646571e-11
normRes=2.642132e-11
normRes=2.637671e-11
normRes=2.633186e-11
normRes=2.628695e-11
normRes=2.624195e-11
normRes=2.619699e-11
normRes=2.615204e-11
normRes=2.610689e-11
normRes=2.606180e-11
normRes=2.601652e-11
normRes=2.597145e-11
normRes=2.592628e-11
normRes=2.588114e-11
normRes=2.583601e-11
normRes=2.579071e-11
normRes=2.574601e-11
normRes=2.570123e-11
normRes=2.565626e-11
normRes=2.561157e-11
normRes=2.556714e-11
normRes=2.552267e-11
normRes=2.547844e-11
normRes=2.543448e-11
normRes=2.539052e-11
normRes=2.534677e-11
normRes=2.530323e-11
normRes=2.526006e-11
normRes=2.521696e-11
normRes=2.517399e-11
normRes=2.513159e-11
normRes=2.508957e-11
normRes=2.504740e-11
normRes=2.500571e-11
normRes=2.496438e-11
normRes=2.492347e-11
normRes=2.488268e-11
normRes=2.484240e-11
normRes=2.480231e-11
normRes=2.476244e-11
normRes=2.472320e-11
normRes=2.468448e-11
normRes=2.464587e-11
normRes=2.460763e-11
normRes=2.456994e-11
normRes=2.453248e-11
normRes=2.449565e-11
normRes=2.445922e-11
normRes=2.442291e-11
normRes=2.438736e-11
normRes=2.435198e-11
normRes=2.431734e-11
normRes=2.428302e-11
normRes=2.424899e-11
normRes=2.421548e-11
normRes=2.418251e-11
normRes=2.414986e-11
normRes=2.411771e-11
normRes=2.408615e-11
normRes=2.405499e-11
normRes=2.402415e-11
normRes=2.399346e-11
normRes=2.396380e-11
normRes=2.393422e-11
normRes=2.390509e-11
normRes=2.387648e-11
normRes=2.384828e-11
normRes=2.382056e-11
normRes=2.379330e-11
normRes=2.376611e-11
normRes=2.374000e-11
normRes=2.371372e-11
normRes=2.368813e-11
normRes=2.366259e-11
normRes=2.363789e-11
normRes=2.361350e-11
normRes=2.358947e-11
normRes=2.356577e-11
normRes=2.354240e-11
normRes=2.351918e-11
normRes=2.349665e-11
normRes=2.347416e-11
normRes=2.345204e-11
normRes=2.343031e-11
normRes=2.340896e-11
normRes=2.338772e-11
normRes=2.336666e-11
normRes=2.334620e-11
normRes=2.332592e-11
normRes=2.330565e-11
normRes=2.328570e-11
normRes=2.326596e-11
normRes=2.324655e-11
normRes=2.322738e-11
normRes=2.320818e-11
normRes=2.318909e-11
normRes=2.317043e-11
normRes=2.315180e-11
normRes=2.313325e-11
normRes=2.311473e-11
normRes=2.309641e-11
normRes=2.307819e-11
normRes=2.305976e-11
normRes=2.304181e-11
normRes=2.302354e-11
normRes=2.300563e-11
normRes=2.298765e-11
normRes=2.296975e-11
normRes=2.295159e-11
normRes=2.293358e-11
normRes=2.291549e-11
normRes=2.289732e-11
normRes=2.287890e-11
normRes=2.286066e-11
normRes=2.284233e-11
normRes=2.282394e-11
normRes=2.280511e-11
normRes=2.278672e-11
normRes=2.276780e-11
normRes=2.274879e-11
normRes=2.272973e-11
normRes=2.271053e-11
normRes=2.269115e-11
normRes=2.267153e-11
normRes=2.265188e-11
normRes=2.263164e-11
normRes=2.261159e-11
normRes=2.259111e-11
normRes=2.257028e-11
normRes=2.254953e-11
normRes=2.252827e-11
normRes=2.250685e-11
normRes=2.248534e-11
normRes=2.246349e-11
normRes=2.244145e-11
normRes=2.241901e-11
normRes=2.239622e-11
normRes=2.237332e-11
normRes=2.234999e-11
normRes=2.232628e-11
normRes=2.230239e-11
normRes=2.227803e-11
normRes=2.225367e-11
normRes=2.222877e-11
normRes=2.220351e-11
normRes=2.217803e-11
normRes=2.215236e-11
normRes=2.212628e-11
normRes=2.209978e-11
normRes=2.207296e-11
normRes=2.204600e-11
normRes=2.201862e-11
normRes=2.199088e-11
normRes=2.196278e-11
normRes=2.193458e-11
normRes=2.190597e-11
normRes=2.187709e-11
normRes=2.184784e-11
normRes=2.181816e-11
normRes=2.178823e-11
normRes=2.175795e-11
normRes=2.172760e-11
normRes=2.169678e-11
normRes=2.166578e-11
normRes=2.163454e-11
normRes=2.160300e-11
normRes=2.157112e-11
normRes=2.153911e-11
normRes=2.150666e-11
normRes=2.147389e-11
normRes=2.144112e-11
normRes=2.140807e-11
normRes=2.137478e-11
normRes=2.134111e-11
normRes=2.130735e-11
normRes=2.127338e-11
normRes=2.123930e-11
normRes=2.120492e-11
normRes=2.117061e-11
normRes=2.113584e-11
normRes=2.110103e-11
normRes=2.106609e-11
normRes=2.103105e-11
normRes=2.099579e-11
normRes=2.096037e-11
normRes=2.092480e-11
normRes=2.088918e-11
normRes=2.085395e-11
normRes=2.081804e-11
normRes=2.078247e-11
normRes=2.074653e-11
normRes=2.071076e-11
normRes=2.067493e-11
normRes=2.063891e-11
normRes=2.060315e-11
normRes=2.056743e-11
normRes=2.053155e-11
normRes=2.049580e-11
normRes=2.046010e-11
normRes=2.042433e-11
normRes=2.038868e-11
normRes=2.035331e-11
normRes=2.031764e-11
normRes=2.028220e-11
normRes=2.024689e-11
normRes=2.021202e-11
normRes=2.017700e-11
normRes=2.014223e-11
normRes=2.010729e-11
normRes=2.007296e-11
normRes=2.003874e-11
normRes=2.000455e-11
normRes=1.997061e-11
normRes=1.993684e-11
normRes=1.990333e-11
normRes=1.987008e-11
normRes=1.983733e-11
normRes=1.980437e-11
normRes=1.977176e-11
normRes=1.973959e-11
normRes=1.970747e-11
normRes=1.967585e-11
normRes=1.964443e-11
normRes=1.961330e-11
normRes=1.958244e-11
normRes=1.955197e-11
normRes=1.952175e-11
normRes=1.949196e-11
normRes=1.946233e-11
normRes=1.943298e-11
normRes=1.940427e-11
normRes=1.937565e-11
normRes=1.934732e-11
normRes=1.931935e-11
normRes=1.929193e-11
normRes=1.926463e-11
normRes=1.923767e-11
normRes=1.921123e-11
normRes=1.918512e-11
normRes=1.915922e-11
normRes=1.913388e-11
normRes=1.910879e-11
normRes=1.908418e-11
normRes=1.905969e-11
normRes=1.903562e-11
normRes=1.901189e-11
normRes=1.898871e-11
normRes=1.896560e-11
normRes=1.894314e-11
normRes=1.892074e-11
normRes=1.889872e-11
normRes=1.887717e-11
normRes=1.885595e-11
normRes=1.883500e-11
normRes=1.881454e-11
normRes=1.879433e-11
normRes=1.877421e-11
normRes=1.875450e-11
normRes=1.873513e-11
normRes=1.871608e-11
normRes=1.869720e-11
normRes=1.867846e-11
normRes=1.866033e-11
normRes=1.864230e-11
normRes=1.862464e-11
normRes=1.860717e-11
normRes=1.858983e-11
normRes=1.857286e-11
normRes=1.855622e-11
normRes=1.853945e-11
normRes=1.852329e-11
normRes=1.850726e-11
normRes=1.849132e-11
normRes=1.847543e-11
normRes=1.846001e-11
normRes=1.844423e-11
normRes=1.842889e-11
normRes=1.841383e-11
normRes=1.839899e-11
normRes=1.838392e-11
normRes=1.836925e-11
normRes=1.835441e-11
normRes=1.833965e-11
normRes=1.832529e-11
normRes=1.831087e-11
normRes=1.829639e-11
normRes=1.828217e-11
normRes=1.826777e-11
normRes=1.825326e-11
normRes=1.823902e-11
normRes=1.822469e-11
normRes=1.821045e-11
normRes=1.819604e-11
normRes=1.818155e-11
normRes=1.816712e-11
normRes=1.815279e-11
normRes=1.813840e-11
normRes=1.812376e-11
normRes=1.810916e-11
normRes=1.809453e-11
normRes=1.807964e-11
normRes=1.806457e-11
normRes=1.804951e-11
normRes=1.803442e-11
normRes=1.801918e-11
normRes=1.800366e-11
normRes=1.798817e-11
normRes=1.797246e-11
normRes=1.795669e-11
normRes=1.794050e-11
normRes=1.792428e-11
normRes=1.790789e-11
normRes=1.789121e-11
normRes=1.787442e-11
normRes=1.785746e-11
normRes=1.784032e-11
normRes=1.782289e-11
normRes=1.780525e-11
normRes=1.778710e-11
normRes=1.776941e-11
normRes=1.775098e-11
normRes=1.773239e-11
normRes=1.771370e-11
normRes=1.769468e-11
normRes=1.767538e-11
normRes=1.765588e-11
normRes=1.763621e-11
normRes=1.761628e-11
normRes=1.759601e-11
normRes=1.757551e-11
normRes=1.755476e-11
normRes=1.753366e-11
normRes=1.751246e-11
normRes=1.749095e-11
normRes=1.746921e-11
normRes=1.744728e-11
normRes=1.742499e-11
normRes=1.740252e-11
normRes=1.737975e-11
normRes=1.735658e-11
normRes=1.733314e-11
normRes=1.730957e-11
normRes=1.728606e-11
normRes=1.726201e-11
normRes=1.723782e-11
normRes=1.721323e-11
normRes=1.718867e-11
normRes=1.716370e-11
normRes=1.713856e-11
normRes=1.711324e-11
normRes=1.708770e-11
normRes=1.706206e-11
normRes=1.703612e-11
normRes=1.700979e-11
normRes=1.698358e-11
normRes=1.695720e-11
normRes=1.693060e-11
normRes=1.690390e-11
normRes=1.687684e-11
normRes=1.684979e-11
normRes=1.682242e-11
normRes=1.679504e-11
normRes=1.676753e-11
normRes=1.673977e-11
normRes=1.671207e-11
normRes=1.668406e-11
normRes=1.665603e-11
normRes=1.662818e-11
normRes=1.659998e-11
normRes=1.657180e-11
normRes=1.654355e-11
normRes=1.651521e-11
normRes=1.648679e-11
normRes=1.645851e-11
normRes=1.643009e-11
normRes=1.640165e-11
normRes=1.637310e-11
normRes=1.634466e-11
normRes=1.631633e-11
normRes=1.628780e-11
normRes=1.625973e-11
normRes=1.623121e-11
normRes=1.620298e-11
normRes=1.617469e-11
normRes=1.614635e-11
normRes=1.611824e-11
normRes=1.609013e-11
normRes=1.606215e-11
normRes=1.603450e-11
normRes=1.600684e-11
normRes=1.597920e-11
normRes=1.595162e-11
normRes=1.592446e-11
normRes=1.589729e-11
normRes=1.587035e-11
normRes=1.584344e-11
normRes=1.581677e-11
normRes=1.579019e-11
normRes=1.576396e-11
normRes=1.573763e-11
normRes=1.571163e-11
normRes=1.568565e-11
normRes=1.566015e-11
normRes=1.563476e-11
normRes=1.560952e-11
normRes=1.558462e-11
normRes=1.555999e-11
normRes=1.553572e-11
normRes=1.551160e-11
normRes=1.548772e-11
normRes=1.546394e-11
normRes=1.544061e-11
normRes=1.541758e-11
normRes=1.539464e-11
normRes=1.537176e-11
normRes=1.534945e-11
normRes=1.532746e-11
normRes=1.530554e-11
normRes=1.528391e-11
normRes=1.526272e-11
normRes=1.524163e-11
normRes=1.522125e-11
normRes=1.520056e-11
normRes=1.518060e-11
normRes=1.516076e-11
normRes=1.514118e-11
normRes=1.512187e-11
normRes=1.510293e-11
normRes=1.508402e-11
normRes=1.506568e-11
normRes=1.504733e-11
normRes=1.502970e-11
normRes=1.501215e-11
normRes=1.499479e-11
normRes=1.497780e-11
normRes=1.496089e-11
normRes=1.494437e-11
normRes=1.492797e-11
normRes=1.491191e-11
normRes=1.489618e-11
normRes=1.488039e-11
normRes=1.486526e-11
normRes=1.485007e-11
normRes=1.483513e-11
normRes=1.482053e-11
normRes=1.480630e-11
normRes=1.479189e-11
normRes=1.477785e-11
normRes=1.476397e-11
normRes=1.475043e-11
normRes=1.473702e-11
normRes=1.472381e-11
normRes=1.471060e-11
normRes=1.469776e-11
normRes=1.468493e-11
normRes=1.467224e-11
normRes=1.465989e-11
normRes=1.464731e-11
normRes=1.463531e-11
normRes=1.462317e-11
normRes=1.461107e-11
normRes=1.459900e-11
normRes=1.458722e-11
normRes=1.457556e-11
normRes=1.456403e-11
normRes=1.455252e-11
normRes=1.454091e-11
normRes=1.452963e-11
normRes=1.451796e-11
normRes=1.450656e-11
normRes=1.449515e-11
normRes=1.448366e-11
normRes=1.447246e-11
normRes=1.446116e-11
normRes=1.444984e-11
normRes=1.443841e-11
normRes=1.442696e-11
normRes=1.441560e-11
normRes=1.440422e-11
normRes=1.439277e-11
normRes=1.438111e-11
normRes=1.436944e-11
normRes=1.435789e-11
normRes=1.434602e-11
normRes=1.433406e-11
normRes=1.432221e-11
normRes=1.431028e-11
normRes=1.429803e-11
normRes=1.428565e-11
normRes=1.427341e-11
normRes=1.426087e-11
normRes=1.424818e-11
normRes=1.423550e-11
normRes=1.422244e-11
normRes=1.420922e-11
normRes=1.419623e-11
normRes=1.418291e-11
normRes=1.416928e-11
normRes=1.415559e-11
normRes=1.414203e-11
normRes=1.412786e-11
normRes=1.411363e-11
normRes=1.409941e-11
normRes=1.408474e-11
normRes=1.407008e-11
normRes=1.405500e-11
normRes=1.403994e-11
normRes=1.402462e-11
normRes=1.400934e-11
normRes=1.399356e-11
normRes=1.397785e-11
normRes=1.396164e-11
normRes=1.394529e-11
normRes=1.392879e-11
normRes=1.391205e-11
normRes=1.389521e-11
normRes=1.387799e-11
normRes=1.386065e-11
normRes=1.384314e-11
normRes=1.382546e-11
normRes=1.380758e-11
normRes=1.378958e-11
normRes=1.377115e-11
normRes=1.375271e-11
normRes=1.373393e-11
normRes=1.371510e-11
normRes=1.369609e-11
normRes=1.367690e-11
normRes=1.365738e-11
normRes=1.363769e-11
normRes=1.361807e-11
normRes=1.359799e-11
normRes=1.357779e-11
normRes=1.355747e-11
normRes=1.353715e-11
normRes=1.351657e-11
normRes=1.349579e-11
normRes=1.347484e-11
normRes=1.345389e-11
normRes=1.343274e-11
normRes=1.341128e-11
normRes=1.339006e-11
normRes=1.336841e-11
normRes=1.334679e-11
normRes=1.332503e-11
normRes=1.330331e-11
normRes=1.328119e-11
normRes=1.325907e-11
normRes=1.323687e-11
normRes=1.321471e-11
normRes=1.319244e-11
normRes=1.317019e-11
normRes=1.314761e-11
normRes=1.312522e-11
normRes=1.310275e-11
normRes=1.308035e-11
normRes=1.305771e-11
normRes=1.303523e-11
normRes=1.301273e-11
normRes=1.299007e-11
normRes=1.296744e-11
normRes=1.294502e-11
normRes=1.292252e-11
normRes=1.290009e-11
normRes=1.287738e-11
normRes=1.285494e-11
normRes=1.283250e-11
normRes=1.281025e-11
normRes=1.278771e-11
normRes=1.276566e-11
normRes=1.274354e-11
normRes=1.272131e-11
normRes=1.269929e-11
normRes=1.267738e-11
normRes=1.265581e-11
normRes=1.263416e-11
normRes=1.261255e-11
normRes=1.259143e-11
normRes=1.256999e-11
normRes=1.254866e-11
normRes=1.252751e-11
normRes=1.250672e-11
normRes=1.248591e-11
normRes=1.246535e-11
normRes=1.244485e-11
normRes=1.242453e-11
normRes=1.240462e-11
normRes=1.238456e-11
normRes=1.236493e-11
normRes=1.234537e-11
normRes=1.232615e-11
normRes=1.230701e-11
normRes=1.228803e-11
normRes=1.226909e-11
normRes=1.225073e-11
normRes=1.223230e-11
normRes=1.221426e-11
normRes=1.219630e-11
normRes=1.217880e-11
normRes=1.216120e-11
normRes=1.214399e-11
normRes=1.212684e-11
normRes=1.210991e-11
normRes=1.209328e-11
normRes=1.207681e-11
normRes=1.206055e-11
normRes=1.204493e-11
normRes=1.202923e-11
normRes=1.201366e-11
normRes=1.199828e-11
normRes=1.198321e-11
normRes=1.196844e-11
normRes=1.195387e-11
normRes=1.193948e-11
normRes=1.192530e-11
normRes=1.191132e-11
normRes=1.189762e-11
normRes=1.188406e-11
normRes=1.187084e-11
normRes=1.185778e-11
normRes=1.184471e-11
normRes=1.183213e-11
normRes=1.181958e-11
normRes=1.180718e-11
normRes=1.179513e-11
normRes=1.178322e-11
normRes=1.177163e-11
normRes=1.175992e-11
normRes=1.174835e-11
normRes=1.173717e-11
normRes=1.172601e-11
normRes=1.171505e-11
normRes=1.170413e-11
normRes=1.169376e-11
normRes=1.168326e-11
normRes=1.167290e-11
normRes=1.166269e-11
normRes=1.165253e-11
normRes=1.164268e-11
normRes=1.163287e-11
normRes=1.162309e-11
normRes=1.161321e-11
normRes=1.160376e-11
normRes=1.159412e-11
normRes=1.158474e-11
normRes=1.157519e-11
normRes=1.156596e-11
normRes=1.155674e-11
normRes=1.154762e-11
normRes=1.153852e-11
normRes=1.152941e-11
normRes=1.152028e-11
normRes=1.151132e-11
normRes=1.150213e-11
normRes=1.149311e-11
normRes=1.148422e-11
normRes=1.147519e-11
normRes=1.146603e-11
normRes=1.145711e-11
normRes=1.144818e-11
normRes=1.143898e-11
normRes=1.143001e-11
normRes=1.142072e-11
normRes=1.141153e-11
normRes=1.140230e-11
normRes=1.139300e-11
normRes=1.138370e-11
normRes=1.137432e-11
normRes=1.136479e-11
normRes=1.135500e-11
normRes=1.134552e-11
normRes=1.133581e-11
normRes=1.132588e-11
normRes=1.131605e-11
normRes=1.130594e-11
normRes=1.129572e-11
normRes=1.128553e-11
normRes=1.127509e-11
normRes=1.126449e-11
normRes=1.125418e-11
normRes=1.124324e-11
normRes=1.123243e-11
normRes=1.122170e-11
normRes=1.121020e-11
normRes=1.119900e-11
normRes=1.118745e-11
normRes=1.117589e-11
normRes=1.116422e-11
normRes=1.115230e-11
normRes=1.114023e-11
normRes=1.112796e-11
normRes=1.111569e-11
normRes=1.110329e-11
normRes=1.109070e-11
normRes=1.107775e-11
normRes=1.106490e-11
normRes=1.105171e-11
normRes=1.103825e-11
normRes=1.102491e-11
normRes=1.101142e-11
normRes=1.099754e-11
normRes=1.098354e-11
normRes=1.096969e-11
normRes=1.095546e-11
normRes=1.094089e-11
normRes=1.092643e-11
normRes=1.091164e-11
normRes=1.089678e-11
normRes=1.088183e-11
normRes=1.086647e-11
normRes=1.085141e-11
normRes=1.083586e-11
normRes=1.082024e-11
normRes=1.080444e-11
normRes=1.078879e-11
normRes=1.077283e-11
normRes=1.075663e-11
normRes=1.074047e-11
normRes=1.072408e-11
normRes=1.070752e-11
normRes=1.069081e-11
normRes=1.067421e-11
normRes=1.065728e-11
normRes=1.064043e-11
normRes=1.062340e-11
normRes=1.060634e-11
normRes=1.058919e-11
normRes=1.057192e-11
normRes=1.055455e-11
normRes=1.053712e-11
normRes=1.051972e-11
normRes=1.050202e-11
normRes=1.048454e-11
normRes=1.046695e-11
normRes=1.044905e-11
normRes=1.043122e-11
normRes=1.041366e-11
normRes=1.039581e-11
normRes=1.037799e-11
normRes=1.036013e-11
normRes=1.034214e-11
normRes=1.032423e-11
normRes=1.030641e-11
normRes=1.028846e-11
normRes=1.027049e-11
normRes=1.025267e-11
normRes=1.023483e-11
normRes=1.021699e-11
normRes=1.019923e-11
normRes=1.018130e-11
normRes=1.016374e-11
normRes=1.014594e-11
normRes=1.012823e-11
normRes=1.011074e-11
normRes=1.009313e-11
normRes=1.007566e-11
normRes=1.005831e-11
normRes=1.004111e-11
normRes=1.002384e-11
normRes=1.000659e-11
normRes=9.989745e-12
normRes=9.972764e-12
normRes=9.956183e-12
normRes=9.939494e-12
normRes=9.922932e-12
normRes=9.906406e-12
normRes=9.890214e-12
normRes=9.873985e-12
normRes=9.858122e-12
normRes=9.842170e-12
normRes=9.826539e-12
normRes=9.811003e-12
normRes=9.795274e-12
normRes=9.780104e-12
normRes=9.764920e-12
normRes=9.749659e-12
normRes=9.734763e-12
normRes=9.720192e-12
normRes=9.705735e-12
normRes=9.691226e-12
normRes=9.677106e-12
normRes=9.663078e-12
normRes=9.649383e-12
normRes=9.635743e-12
normRes=9.622161e-12
normRes=9.608935e-12
normRes=9.595659e-12
normRes=9.582790e-12
normRes=9.569981e-12
normRes=9.557296e-12
normRes=9.544977e-12
normRes=9.532735e-12
normRes=9.520507e-12
normRes=9.508667e-12
normRes=9.496972e-12
normRes=9.485541e-12
normRes=9.474198e-12
normRes=9.462821e-12
normRes=9.451731e-12
normRes=9.440847e-12
normRes=9.430324e-12
normRes=9.419730e-12
normRes=9.409344e-12
normRes=9.399162e-12
normRes=9.389034e-12
normRes=9.379228e-12
normRes=9.369410e-12
normRes=9.359684e-12
normRes=9.350352e-12
normRes=9.341059e-12
normRes=9.331986e-12
normRes=9.322747e-12
normRes=9.313875e-12
normRes=9.305334e-12
normRes=9.296517e-12
normRes=9.287946e-12
normRes=9.279584e-12
normRes=9.271395e-12
normRes=9.263138e-12
normRes=9.255203e-12
normRes=9.247057e-12
normRes=9.239109e-12
normRes=9.231341e-12
normRes=9.223634e-12
normRes=9.215716e-12
normRes=9.208400e-12
normRes=9.200594e-12
normRes=9.193296e-12
normRes=9.185975e-12
normRes=9.178655e-12
normRes=9.171233e-12
normRes=9.163955e-12
normRes=9.156669e-12
normRes=9.149440e-12
normRes=9.142241e-12
normRes=9.135106e-12
normRes=9.127797e-12
normRes=9.120687e-12
normRes=9.113415e-12
normRes=9.106200e-12
normRes=9.099291e-12
normRes=9.091947e-12
normRes=9.084825e-12
normRes=9.077699e-12
normRes=9.070468e-12
normRes=9.063152e-12
normRes=9.055764e-12
normRes=9.048330e-12
normRes=9.041090e-12
normRes=9.033462e-12
normRes=9.026012e-12
normRes=9.018611e-12
normRes=9.010840e-12
normRes=9.003366e-12
normRes=8.995491e-12
normRes=8.987619e-12
normRes=8.979677e-12
normRes=8.971864e-12
normRes=8.963517e-12
normRes=8.955571e-12
normRes=8.947321e-12
normRes=8.938754e-12
normRes=8.930256e-12
normRes=8.921983e-12
normRes=8.913253e-12
normRes=8.904436e-12
normRes=8.895565e-12
normRes=8.886622e-12
normRes=8.877431e-12
normRes=8.868175e-12
normRes=8.858958e-12
normRes=8.849599e-12
normRes=8.839879e-12
normRes=8.830246e-12
normRes=8.820383e-12
normRes=8.810453e-12
normRes=8.800325e-12
normRes=8.790226e-12
normRes=8.779739e-12
normRes=8.769286e-12
normRes=8.758623e-12
normRes=8.747923e-12
normRes=8.737118e-12
normRes=8.726308e-12
normRes=8.715041e-12
normRes=8.704023e-12
normRes=8.692579e-12
normRes=8.681159e-12
normRes=8.669796e-12
normRes=8.657983e-12
normRes=8.646105e-12
normRes=8.634311e-12
normRes=8.622133e-12
normRes=8.610113e-12
normRes=8.597737e-12
normRes=8.585325e-12
normRes=8.572766e-12
normRes=8.560074e-12
normRes=8.547410e-12
normRes=8.534434e-12
normRes=8.521749e-12
normRes=8.508732e-12
normRes=8.495532e-12
normRes=8.482212e-12
normRes=8.469026e-12
normRes=8.455529e-12
normRes=8.442190e-12
normRes=8.428814e-12
normRes=8.415172e-12
normRes=8.401619e-12
normRes=8.387943e-12
normRes=8.373958e-12
normRes=8.360018e-12
normRes=8.346169e-12
normRes=8.332310e-12
normRes=8.318221e-12
normRes=8.304222e-12
normRes=8.290221e-12
normRes=8.276138e-12
normRes=8.262097e-12
normRes=8.247824e-12
normRes=8.233530e-12
normRes=8.219360e-12
normRes=8.205125e-12
normRes=8.190955e-12
normRes=8.176557e-12
normRes=8.162533e-12
normRes=8.148278e-12
normRes=8.133989e-12
normRes=8.119874e-12
normRes=8.105657e-12
normRes=8.091414e-12
normRes=8.077293e-12
normRes=8.063268e-12
normRes=8.049099e-12
normRes=8.035231e-12
normRes=8.021414e-12
normRes=8.007432e-12
normRes=7.993586e-12
normRes=7.979881e-12
normRes=7.966251e-12
normRes=7.952442e-12
normRes=7.939140e-12
normRes=7.925624e-12
normRes=7.912293e-12
normRes=7.899235e-12
normRes=7.885944e-12
normRes=7.872917e-12
normRes=7.859927e-12
normRes=7.847081e-12
normRes=7.834182e-12
normRes=7.821466e-12
normRes=7.808797e-12
normRes=7.796236e-12
normRes=7.783852e-12
normRes=7.771598e-12
normRes=7.759617e-12
normRes=7.747475e-12
normRes=7.735614e-12
normRes=7.723815e-12
normRes=7.712145e-12
normRes=7.700634e-12
normRes=7.689211e-12
normRes=7.678075e-12
normRes=7.666803e-12
normRes=7.655952e-12
normRes=7.645099e-12
normRes=7.634390e-12
normRes=7.623762e-12
normRes=7.613368e-12
normRes=7.603140e-12
normRes=7.593119e-12
normRes=7.583094e-12
normRes=7.573223e-12
normRes=7.563524e-12
normRes=7.553881e-12
normRes=7.544597e-12
normRes=7.535118e-12
normRes=7.525950e-12
normRes=7.517032e-12
normRes=7.508125e-12
normRes=7.499403e-12
normRes=7.490715e-12
normRes=7.482201e-12
normRes=7.473948e-12
normRes=7.465917e-12
normRes=7.457746e-12
normRes=7.449846e-12
normRes=7.441956e-12
normRes=7.434251e-12
normRes=7.426428e-12
normRes=7.419065e-12
normRes=7.411992e-12
normRes=7.404628e-12
normRes=7.397457e-12
normRes=7.390343e-12
normRes=7.383538e-12
normRes=7.376716e-12
normRes=7.369857e-12
normRes=7.363172e-12
normRes=7.356646e-12
normRes=7.350147e-12
normRes=7.343772e-12
normRes=7.337397e-12
normRes=7.331320e-12
normRes=7.324991e-12
normRes=7.318967e-12
normRes=7.312716e-12
normRes=7.306831e-12
normRes=7.300730e-12
normRes=7.294700e-12
normRes=7.288973e-12
normRes=7.283244e-12
normRes=7.277435e-12
normRes=7.271615e-12
normRes=7.266078e-12
normRes=7.260202e-12
normRes=7.254427e-12
normRes=7.248783e-12
normRes=7.243182e-12
normRes=7.237473e-12
normRes=7.231956e-12
normRes=7.226207e-12
normRes=7.220521e-12
normRes=7.214675e-12
normRes=7.208969e-12
normRes=7.203344e-12
normRes=7.197684e-12
normRes=7.192006e-12
normRes=7.186073e-12
normRes=7.180107e-12
normRes=7.174417e-12
normRes=7.168574e-12
normRes=7.162449e-12
normRes=7.156483e-12
normRes=7.150302e-12
normRes=7.144435e-12
normRes=7.138156e-12
normRes=7.131974e-12
normRes=7.125701e-12
normRes=7.119127e-12
normRes=7.112652e-12
normRes=7.106324e-12
normRes=7.099587e-12
normRes=7.093074e-12
normRes=7.086415e-12
normRes=7.079457e-12
normRes=7.072642e-12
normRes=7.065750e-12
normRes=7.058626e-12
normRes=7.051512e-12
normRes=7.044300e-12
normRes=7.036930e-12
normRes=7.029460e-12
normRes=7.021840e-12
normRes=7.014335e-12
normRes=7.006534e-12
normRes=6.998705e-12
normRes=6.990968e-12
normRes=6.982798e-12
normRes=6.974899e-12
normRes=6.966528e-12
normRes=6.958218e-12
normRes=6.949928e-12
normRes=6.941384e-12
normRes=6.932603e-12
normRes=6.923973e-12
normRes=6.915128e-12
normRes=6.906328e-12
normRes=6.897245e-12
normRes=6.888091e-12
normRes=6.878753e-12
normRes=6.869574e-12
normRes=6.860045e-12
normRes=6.850608e-12
normRes=6.840984e-12
normRes=6.831340e-12
normRes=6.821568e-12
normRes=6.811663e-12
normRes=6.801787e-12
normRes=6.791762e-12
normRes=6.781540e-12
normRes=6.771347e-12
normRes=6.761153e-12
normRes=6.750816e-12
normRes=6.740425e-12
normRes=6.729935e-12
normRes=6.719338e-12
normRes=6.708747e-12
normRes=6.698097e-12
normRes=6.687258e-12
normRes=6.676363e-12
normRes=6.665501e-12
normRes=6.654604e-12
normRes=6.643739e-12
normRes=6.632852e-12
normRes=6.621661e-12
normRes=6.610652e-12
normRes=6.599475e-12
normRes=6.588354e-12
normRes=6.577151e-12
normRes=6.566032e-12
normRes=6.554810e-12
normRes=6.543646e-12
normRes=6.532295e-12
normRes=6.520893e-12
normRes=6.509768e-12
normRes=6.498337e-12
normRes=6.487084e-12
normRes=6.475936e-12
normRes=6.464658e-12
normRes=6.453417e-12
normRes=6.442157e-12
normRes=6.430974e-12
normRes=6.419754e-12
normRes=6.408669e-12
normRes=6.397300e-12
normRes=6.386388e-12
normRes=6.375255e-12
normRes=6.364109e-12
normRes=6.353032e-12
normRes=6.341940e-12
normRes=6.331099e-12
normRes=6.320288e-12
normRes=6.309403e-12
normRes=6.298895e-12
normRes=6.288118e-12
normRes=6.277531e-12
normRes=6.267031e-12
normRes=6.256329e-12
normRes=6.245887e-12
normRes=6.235789e-12
normRes=6.225700e-12
normRes=6.215466e-12
normRes=6.205489e-12
normRes=6.195427e-12
normRes=6.185511e-12
normRes=6.175732e-12
normRes=6.165996e-12
normRes=6.156411e-12
normRes=6.146866e-12
normRes=6.137609e-12
normRes=6.128289e-12
normRes=6.119041e-12
normRes=6.109728e-12
normRes=6.100870e-12
normRes=6.091937e-12
normRes=6.083157e-12
normRes=6.074377e-12
normRes=6.065886e-12
normRes=6.057283e-12
normRes=6.049001e-12
normRes=6.040770e-12
normRes=6.032609e-12
normRes=6.024647e-12
normRes=6.016742e-12
normRes=6.008895e-12
normRes=6.001288e-12
normRes=5.993640e-12
normRes=5.986173e-12
normRes=5.978826e-12
normRes=5.971465e-12
normRes=5.964351e-12
normRes=5.957325e-12
normRes=5.950516e-12
normRes=5.943629e-12
normRes=5.936883e-12
normRes=5.930317e-12
normRes=5.924021e-12
normRes=5.917767e-12
normRes=5.911481e-12
normRes=5.905338e-12
normRes=5.899056e-12
normRes=5.893235e-12
normRes=5.887210e-12
normRes=5.881174e-12
normRes=5.875367e-12
normRes=5.869884e-12
normRes=5.864353e-12
normRes=5.858924e-12
normRes=5.853492e-12
normRes=5.848075e-12
normRes=5.842886e-12
normRes=5.837511e-12
normRes=5.832436e-12
normRes=5.827186e-12
normRes=5.822293e-12
normRes=5.817307e-12
normRes=5.812358e-12
normRes=5.807470e-12
normRes=5.802608e-12
normRes=5.797755e-12
normRes=5.793155e-12
normRes=5.788534e-12
normRes=5.783816e-12
normRes=5.779170e-12
normRes=5.774719e-12
normRes=5.770033e-12
normRes=5.765539e-12
normRes=5.760867e-12
normRes=5.756472e-12
normRes=5.751916e-12
normRes=5.747379e-12
normRes=5.742856e-12
normRes=5.738402e-12
normRes=5.733842e-12
normRes=5.729500e-12
normRes=5.724920e-12
normRes=5.720513e-12
normRes=5.715865e-12
normRes=5.711271e-12
normRes=5.706705e-12
normRes=5.701939e-12
normRes=5.697533e-12
normRes=5.692650e-12
normRes=5.688188e-12
normRes=5.683387e-12
normRes=5.678598e-12
normRes=5.673691e-12
normRes=5.668989e-12
normRes=5.664107e-12
normRes=5.659120e-12
normRes=5.654280e-12
normRes=5.649116e-12
normRes=5.644094e-12
normRes=5.638837e-12
normRes=5.633600e-12
normRes=5.628391e-12
normRes=5.622952e-12
normRes=5.617404e-12
normRes=5.612050e-12
normRes=5.606459e-12
normRes=5.600738e-12
normRes=5.595218e-12
normRes=5.589450e-12
normRes=5.583717e-12
normRes=5.577835e-12
normRes=5.571798e-12
normRes=5.565587e-12
normRes=5.559559e-12
normRes=5.553469e-12
normRes=5.547131e-12
normRes=5.540639e-12
normRes=5.534257e-12
normRes=5.527757e-12
normRes=5.520990e-12
normRes=5.514421e-12
normRes=5.507664e-12
normRes=5.500614e-12
normRes=5.493690e-12
normRes=5.486805e-12
normRes=5.479624e-12
normRes=5.472399e-12
normRes=5.465281e-12
normRes=5.457884e-12
normRes=5.450545e-12
normRes=5.443105e-12
normRes=5.435574e-12
normRes=5.428008e-12
normRes=5.420445e-12
normRes=5.412657e-12
normRes=5.404788e-12
normRes=5.396913e-12
normRes=5.388811e-12
normRes=5.380836e-12
normRes=5.372808e-12
normRes=5.364565e-12
normRes=5.356232e-12
normRes=5.348180e-12
normRes=5.339859e-12
normRes=5.331507e-12
normRes=5.322972e-12
normRes=5.314512e-12
normRes=5.305894e-12
normRes=5.297403e-12
normRes=5.288840e-12
normRes=5.280258e-12
normRes=5.271428e-12
normRes=5.262668e-12
normRes=5.253976e-12
normRes=5.245042e-12
normRes=5.236135e-12
normRes=5.227290e-12
normRes=5.218515e-12
normRes=5.209591e-12
normRes=5.200680e-12
normRes=5.191869e-12
normRes=5.182790e-12
normRes=5.173812e-12
normRes=5.164809e-12
normRes=5.155956e-12
normRes=5.146752e-12
normRes=5.137949e-12
normRes=5.128833e-12
normRes=5.119689e-12
normRes=5.110716e-12
normRes=5.101931e-12
normRes=5.093111e-12
normRes=5.084102e-12
normRes=5.075292e-12
normRes=5.066422e-12
normRes=5.057697e-12
normRes=5.048898e-12
normRes=5.040089e-12
normRes=5.031372e-12
normRes=5.022658e-12
normRes=5.014195e-12
normRes=5.005553e-12
normRes=4.996960e-12
normRes=4.988567e-12
normRes=4.980050e-12
normRes=4.971726e-12
normRes=4.963475e-12
normRes=4.955241e-12
normRes=4.947049e-12
normRes=4.938848e-12
normRes=4.930823e-12
normRes=4.922777e-12
normRes=4.914904e-12
normRes=4.907146e-12
normRes=4.899340e-12
normRes=4.891649e-12
normRes=4.884012e-12
normRes=4.876500e-12
normRes=4.869152e-12
normRes=4.861835e-12
normRes=4.854581e-12
normRes=4.847209e-12
normRes=4.840153e-12
normRes=4.833069e-12
normRes=4.826058e-12
normRes=4.819125e-12
normRes=4.812512e-12
normRes=4.805728e-12
normRes=4.799065e-12
normRes=4.792635e-12
normRes=4.786240e-12
normRes=4.779909e-12
normRes=4.773705e-12
normRes=4.767495e-12
normRes=4.761434e-12
normRes=4.755515e-12
normRes=4.749623e-12
normRes=4.743662e-12
normRes=4.737848e-12
normRes=4.732312e-12
normRes=4.726726e-12
normRes=4.721377e-12
normRes=4.715959e-12
normRes=4.710531e-12
normRes=4.705263e-12
normRes=4.700241e-12
normRes=4.695041e-12
normRes=4.689822e-12
normRes=4.684929e-12
normRes=4.680126e-12
normRes=4.675466e-12
normRes=4.670751e-12
normRes=4.666096e-12
normRes=4.661632e-12
normRes=4.657002e-12
normRes=4.652700e-12
normRes=4.648309e-12
normRes=4.644202e-12
normRes=4.639871e-12
normRes=4.635598e-12
normRes=4.631559e-12
normRes=4.627435e-12
normRes=4.623359e-12
normRes=4.619526e-12
normRes=4.615480e-12
normRes=4.611614e-12
normRes=4.607756e-12
normRes=4.603854e-12
normRes=4.600181e-12
normRes=4.596300e-12
normRes=4.592614e-12
normRes=4.589087e-12
normRes=4.585432e-12
normRes=4.581706e-12
normRes=4.578005e-12
normRes=4.574341e-12
normRes=4.570831e-12
normRes=4.567215e-12
normRes=4.563726e-12
normRes=4.560137e-12
normRes=4.556643e-12
normRes=4.553196e-12
normRes=4.549620e-12
normRes=4.546069e-12
normRes=4.542414e-12
normRes=4.538817e-12
normRes=4.535141e-12
normRes=4.531412e-12
normRes=4.527786e-12
normRes=4.524294e-12
normRes=4.520475e-12
normRes=4.516539e-12
normRes=4.512906e-12
normRes=4.509186e-12
normRes=4.505415e-12
normRes=4.501719e-12
normRes=4.497723e-12
normRes=4.493729e-12
normRes=4.489851e-12
normRes=4.486086e-12
normRes=4.481888e-12
normRes=4.477946e-12
normRes=4.473893e-12
normRes=4.469679e-12
normRes=4.465615e-12
normRes=4.461407e-12
normRes=4.456979e-12
normRes=4.452664e-12
normRes=4.448265e-12
normRes=4.443755e-12
normRes=4.439299e-12
normRes=4.434592e-12
normRes=4.430177e-12
normRes=4.425444e-12
normRes=4.420590e-12
normRes=4.415861e-12
normRes=4.410977e-12
normRes=4.405951e-12
normRes=4.400952e-12
normRes=4.395943e-12
normRes=4.390973e-12
normRes=4.385721e-12
normRes=4.380376e-12
normRes=4.375155e-12
normRes=4.369783e-12
normRes=4.364464e-12
normRes=4.358864e-12
normRes=4.353419e-12
normRes=4.347833e-12
normRes=4.342116e-12
normRes=4.336333e-12
normRes=4.330429e-12
normRes=4.324605e-12
normRes=4.318510e-12
normRes=4.312588e-12
normRes=4.306614e-12
normRes=4.300366e-12
normRes=4.294143e-12
normRes=4.288057e-12
normRes=4.281735e-12
normRes=4.275475e-12
normRes=4.269280e-12
normRes=4.262542e-12
normRes=4.256073e-12
normRes=4.249492e-12
normRes=4.242926e-12
normRes=4.236350e-12
normRes=4.229780e-12
normRes=4.223075e-12
normRes=4.216333e-12
normRes=4.209406e-12
normRes=4.202689e-12
normRes=4.195952e-12
normRes=4.188928e-12
normRes=4.182104e-12
normRes=4.175047e-12
normRes=4.168001e-12
normRes=4.160938e-12
normRes=4.154038e-12
normRes=4.146993e-12
normRes=4.139968e-12
normRes=4.133043e-12
normRes=4.125807e-12
normRes=4.118752e-12
normRes=4.111675e-12
normRes=4.104591e-12
normRes=4.097283e-12
normRes=4.090193e-12
normRes=4.083212e-12
normRes=4.076199e-12
normRes=4.068913e-12
normRes=4.061992e-12
normRes=4.054941e-12
normRes=4.047781e-12
normRes=4.040685e-12
normRes=4.033659e-12
normRes=4.026525e-12
normRes=4.019638e-12
normRes=4.012585e-12
normRes=4.005694e-12
normRes=3.998855e-12
normRes=3.991801e-12
normRes=3.984966e-12
normRes=3.978134e-12
normRes=3.971433e-12
normRes=3.964763e-12
normRes=3.958045e-12
normRes=3.951541e-12
normRes=3.944804e-12
normRes=3.938112e-12
normRes=3.931747e-12
normRes=3.925299e-12
normRes=3.918794e-12
normRes=3.912516e-12
normRes=3.906084e-12
normRes=3.900045e-12
normRes=3.893630e-12
normRes=3.887419e-12
normRes=3.881428e-12
normRes=3.875328e-12
normRes=3.869221e-12
normRes=3.863353e-12
normRes=3.857749e-12
normRes=3.851809e-12
normRes=3.846246e-12
normRes=3.840485e-12
normRes=3.834765e-12
normRes=3.829356e-12
normRes=3.823824e-12
normRes=3.818417e-12
normRes=3.813188e-12
normRes=3.807837e-12
normRes=3.802790e-12
normRes=3.797567e-12
normRes=3.792547e-12
normRes=3.787644e-12
normRes=3.782792e-12
normRes=3.778024e-12
normRes=3.773290e-12
normRes=3.768782e-12
normRes=3.764101e-12
normRes=3.759623e-12
normRes=3.755049e-12
normRes=3.750678e-12
normRes=3.746487e-12
normRes=3.742265e-12
normRes=3.738010e-12
normRes=3.734014e-12
normRes=3.729778e-12
normRes=3.726100e-12
normRes=3.722127e-12
normRes=3.718116e-12
normRes=3.714310e-12
normRes=3.710490e-12
normRes=3.706590e-12
normRes=3.703007e-12
normRes=3.699443e-12
normRes=3.696091e-12
normRes=3.692628e-12
normRes=3.689175e-12
normRes=3.685736e-12
normRes=3.682445e-12
normRes=3.679192e-12
normRes=3.675841e-12
normRes=3.672646e-12
normRes=3.669538e-12
normRes=3.666461e-12
normRes=3.663184e-12
normRes=3.660012e-12
normRes=3.657203e-12
normRes=3.654070e-12
normRes=3.650935e-12
normRes=3.648085e-12
normRes=3.645095e-12
normRes=3.642221e-12
normRes=3.639319e-12
normRes=3.636415e-12
normRes=3.633546e-12
normRes=3.630620e-12
normRes=3.627870e-12
normRes=3.624991e-12
normRes=3.622070e-12
normRes=3.619165e-12
normRes=3.616481e-12
normRes=3.613418e-12
normRes=3.610601e-12
normRes=3.607708e-12
normRes=3.604792e-12
normRes=3.602075e-12
normRes=3.599143e-12
normRes=3.596177e-12
normRes=3.593303e-12
normRes=3.590362e-12
normRes=3.587415e-12
normRes=3.584434e-12
normRes=3.581475e-12
normRes=3.578593e-12
normRes=3.575619e-12
normRes=3.572698e-12
normRes=3.569517e-12
normRes=3.566487e-12
normRes=3.563304e-12
normRes=3.560000e-12
normRes=3.556900e-12
normRes=3.553461e-12
normRes=3.550583e-12
normRes=3.547000e-12
normRes=3.543605e-12
normRes=3.540240e-12
normRes=3.536874e-12
normRes=3.533430e-12
normRes=3.529774e-12
normRes=3.526329e-12
normRes=3.522807e-12
normRes=3.519030e-12
normRes=3.515435e-12
normRes=3.511687e-12
normRes=3.507718e-12
normRes=3.504023e-12
normRes=3.500025e-12
normRes=3.495842e-12
normRes=3.492141e-12
normRes=3.488134e-12
normRes=3.484137e-12
normRes=3.480026e-12
normRes=3.475862e-12
normRes=3.471498e-12
normRes=3.467064e-12
normRes=3.462879e-12
normRes=3.458540e-12
normRes=3.454225e-12
normRes=3.449797e-12
normRes=3.445165e-12
normRes=3.440468e-12
normRes=3.435722e-12
normRes=3.431228e-12
normRes=3.426404e-12
normRes=3.421764e-12
normRes=3.416899e-12
normRes=3.411926e-12
normRes=3.407115e-12
normRes=3.402041e-12
normRes=3.397122e-12
normRes=3.392018e-12
normRes=3.386904e-12
normRes=3.381761e-12
normRes=3.376655e-12
normRes=3.371394e-12
normRes=3.366307e-12
normRes=3.360873e-12
normRes=3.355715e-12
normRes=3.350321e-12
normRes=3.344872e-12
normRes=3.339570e-12
normRes=3.334073e-12
normRes=3.328531e-12
normRes=3.323054e-12
normRes=3.317638e-12
normRes=3.312069e-12
normRes=3.306698e-12
normRes=3.301145e-12
normRes=3.295670e-12
normRes=3.290049e-12
normRes=3.284287e-12
normRes=3.278754e-12
normRes=3.273175e-12
normRes=3.267487e-12
normRes=3.261852e-12
normRes=3.256469e-12
normRes=3.250760e-12
normRes=3.245078e-12
normRes=3.239514e-12
normRes=3.233717e-12
normRes=3.228046e-12
normRes=3.222399e-12
normRes=3.216857e-12
normRes=3.211352e-12
normRes=3.205755e-12
normRes=3.200095e-12
normRes=3.194477e-12
normRes=3.188953e-12
normRes=3.183205e-12
normRes=3.177713e-12
normRes=3.172183e-12
normRes=3.166943e-12
normRes=3.161433e-12
normRes=3.155976e-12
normRes=3.150340e-12
normRes=3.145198e-12
normRes=3.139689e-12
normRes=3.134458e-12
normRes=3.129167e-12
normRes=3.123892e-12
normRes=3.118824e-12
normRes=3.113640e-12
normRes=3.108576e-12
normRes=3.103576e-12
normRes=3.098547e-12
normRes=3.093752e-12
normRes=3.088958e-12
normRes=3.084139e-12
normRes=3.079300e-12
normRes=3.074494e-12
normRes=3.069962e-12
normRes=3.065130e-12
normRes=3.060578e-12
normRes=3.056046e-12
normRes=3.051372e-12
normRes=3.047038e-12
normRes=3.042496e-12
normRes=3.038281e-12
normRes=3.033815e-12
normRes=3.029648e-12
normRes=3.025421e-12
normRes=3.021447e-12
normRes=3.017210e-12
normRes=3.013290e-12
normRes=3.009351e-12
normRes=3.005338e-12
normRes=3.001588e-12
normRes=2.997651e-12
normRes=2.994044e-12
normRes=2.990239e-12
normRes=2.986464e-12
normRes=2.983075e-12
normRes=2.979436e-12
normRes=2.975848e-12
normRes=2.972478e-12
normRes=2.969115e-12
normRes=2.965841e-12
normRes=2.962486e-12
normRes=2.959225e-12
normRes=2.956045e-12
normRes=2.953078e-12
normRes=2.949799e-12
normRes=2.946933e-12
normRes=2.943857e-12
normRes=2.940959e-12
normRes=2.938067e-12
normRes=2.935168e-12
normRes=2.932500e-12
normRes=2.929609e-12
normRes=2.926996e-12
normRes=2.924404e-12
normRes=2.921775e-12
normRes=2.919044e-12
normRes=2.916588e-12
normRes=2.914018e-12
normRes=2.911556e-12
normRes=2.908959e-12
normRes=2.906582e-12
normRes=2.904056e-12
normRes=2.901540e-12
normRes=2.899235e-12
normRes=2.897001e-12
normRes=2.894658e-12
normRes=2.892390e-12
normRes=2.889903e-12
normRes=2.887682e-12
normRes=2.885344e-12
normRes=2.883113e-12
normRes=2.880766e-12
normRes=2.878492e-12
normRes=2.876199e-12
normRes=2.874044e-12
normRes=2.871877e-12
normRes=2.869421e-12
normRes=2.867117e-12
normRes=2.865026e-12
normRes=2.862830e-12
normRes=2.860468e-12
normRes=2.858331e-12
normRes=2.855809e-12
normRes=2.853659e-12
normRes=2.851170e-12
normRes=2.848870e-12
normRes=2.846543e-12
normRes=2.844233e-12
normRes=2.842024e-12
normRes=2.839580e-12
normRes=2.837214e-12
normRes=2.834717e-12
normRes=2.832210e-12
normRes=2.829931e-12
normRes=2.827371e-12
normRes=2.824736e-12
normRes=2.822331e-12
normRes=2.819646e-12
normRes=2.817193e-12
normRes=2.814450e-12
normRes=2.811848e-12
normRes=2.809085e-12
normRes=2.806372e-12
normRes=2.803650e-12
normRes=2.800900e-12
normRes=2.798144e-12
normRes=2.795346e-12
normRes=2.792303e-12
normRes=2.789355e-12
normRes=2.786383e-12
normRes=2.783382e-12
normRes=2.780210e-12
normRes=2.777336e-12
normRes=2.774154e-12
normRes=2.771033e-12
normRes=2.767844e-12
normRes=2.764470e-12
normRes=2.761058e-12
normRes=2.757858e-12
normRes=2.754503e-12
normRes=2.751090e-12
normRes=2.747719e-12
normRes=2.744140e-12
normRes=2.740632e-12
normRes=2.737222e-12
normRes=2.733565e-12
normRes=2.730067e-12
normRes=2.726219e-12
normRes=2.722700e-12
normRes=2.718768e-12
normRes=2.714968e-12
normRes=2.711325e-12
normRes=2.707369e-12
normRes=2.703444e-12
normRes=2.699713e-12
normRes=2.695713e-12
normRes=2.691887e-12
normRes=2.687749e-12
normRes=2.683908e-12
normRes=2.679669e-12
normRes=2.675403e-12
normRes=2.671315e-12
normRes=2.667070e-12
normRes=2.662850e-12
normRes=2.658675e-12
normRes=2.654594e-12
normRes=2.650225e-12
normRes=2.646058e-12
normRes=2.641492e-12
normRes=2.637045e-12
normRes=2.632807e-12
normRes=2.628336e-12
normRes=2.623856e-12
normRes=2.619279e-12
normRes=2.615106e-12
normRes=2.610717e-12
normRes=2.605967e-12
normRes=2.601668e-12
normRes=2.597193e-12
normRes=2.592647e-12
normRes=2.588275e-12
normRes=2.583933e-12
normRes=2.579344e-12
normRes=2.574895e-12
normRes=2.570385e-12
normRes=2.565804e-12
normRes=2.561397e-12
normRes=2.556891e-12
normRes=2.552559e-12
normRes=2.548012e-12
normRes=2.543607e-12
normRes=2.539168e-12
normRes=2.534930e-12
normRes=2.530384e-12
normRes=2.525944e-12
normRes=2.521580e-12
normRes=2.517241e-12
normRes=2.512913e-12
normRes=2.508678e-12
normRes=2.504366e-12
normRes=2.499899e-12
normRes=2.495621e-12
normRes=2.491522e-12
normRes=2.487317e-12
normRes=2.483052e-12
normRes=2.478972e-12
normRes=2.474845e-12
normRes=2.470776e-12
normRes=2.466787e-12
normRes=2.462969e-12
normRes=2.458818e-12
normRes=2.454995e-12
normRes=2.450975e-12
normRes=2.447301e-12
normRes=2.443547e-12
normRes=2.439775e-12
normRes=2.435965e-12
normRes=2.432384e-12
normRes=2.428734e-12
normRes=2.425075e-12
normRes=2.421659e-12
normRes=2.418061e-12
normRes=2.414515e-12
normRes=2.410984e-12
normRes=2.407783e-12
normRes=2.404392e-12
normRes=2.401092e-12
normRes=2.397763e-12
normRes=2.394555e-12
normRes=2.391318e-12
normRes=2.388270e-12
normRes=2.385173e-12
normRes=2.382234e-12
normRes=2.379276e-12
normRes=2.376237e-12
normRes=2.373394e-12
normRes=2.370514e-12
normRes=2.367549e-12
normRes=2.364889e-12
normRes=2.362062e-12
normRes=2.359425e-12
normRes=2.356779e-12
normRes=2.354236e-12
normRes=2.351387e-12
normRes=2.349183e-12
normRes=2.346629e-12
normRes=2.344327e-12
normRes=2.341870e-12
normRes=2.339416e-12
normRes=2.337140e-12
normRes=2.334771e-12
normRes=2.332633e-12
normRes=2.330340e-12
normRes=2.328086e-12
normRes=2.325959e-12
normRes=2.323886e-12
normRes=2.322043e-12
normRes=2.319880e-12
normRes=2.317739e-12
normRes=2.315812e-12
normRes=2.313718e-12
normRes=2.311566e-12
normRes=2.309819e-12
normRes=2.307695e-12
normRes=2.305730e-12
normRes=2.304004e-12
normRes=2.301852e-12
normRes=2.299981e-12
normRes=2.298165e-12
normRes=2.296231e-12
normRes=2.294405e-12
normRes=2.292591e-12
normRes=2.290803e-12
normRes=2.288989e-12
normRes=2.287021e-12
normRes=2.285264e-12
normRes=2.283468e-12
normRes=2.281882e-12
normRes=2.279936e-12
normRes=2.277994e-12
normRes=2.276180e-12
normRes=2.274333e-12
normRes=2.272555e-12
normRes=2.270841e-12
normRes=2.269128e-12
normRes=2.267290e-12
normRes=2.265380e-12
normRes=2.263580e-12
normRes=2.261677e-12
normRes=2.259765e-12
normRes=2.258085e-12
normRes=2.256283e-12
normRes=2.254320e-12
normRes=2.252318e-12
normRes=2.250603e-12
normRes=2.248758e-12
normRes=2.246637e-12
normRes=2.244813e-12
normRes=2.242717e-12
normRes=2.240921e-12
normRes=2.238734e-12
normRes=2.236632e-12
normRes=2.234532e-12
normRes=2.232429e-12
normRes=2.230623e-12
normRes=2.228245e-12
normRes=2.226054e-12
normRes=2.223805e-12
normRes=2.221600e-12
normRes=2.219337e-12
normRes=2.216904e-12
normRes=2.214623e-12
normRes=2.212462e-12
normRes=2.209909e-12
normRes=2.207546e-12
normRes=2.205068e-12
normRes=2.202506e-12
normRes=2.199935e-12
normRes=2.197424e-12
normRes=2.194749e-12
normRes=2.192190e-12
normRes=2.189652e-12
normRes=2.187046e-12
normRes=2.184341e-12
normRes=2.181712e-12
normRes=2.178655e-12
normRes=2.176052e-12
normRes=2.173013e-12
normRes=2.170142e-12
normRes=2.167331e-12
normRes=2.164535e-12
normRes=2.161579e-12
normRes=2.158617e-12
normRes=2.155622e-12
normRes=2.152585e-12
normRes=2.149529e-12
normRes=2.146347e-12
normRes=2.143215e-12
normRes=2.140119e-12
normRes=2.136979e-12
normRes=2.133732e-12
normRes=2.130735e-12
normRes=2.127283e-12
normRes=2.124117e-12
normRes=2.121021e-12
normRes=2.117514e-12
normRes=2.114101e-12
normRes=2.110879e-12
normRes=2.107503e-12
normRes=2.104080e-12
normRes=2.100555e-12
normRes=2.097165e-12
normRes=2.093660e-12
normRes=2.090270e-12
normRes=2.086821e-12
normRes=2.083159e-12
normRes=2.079591e-12
normRes=2.076114e-12
normRes=2.072694e-12
normRes=2.069093e-12
normRes=2.065567e-12
normRes=2.061950e-12
normRes=2.058381e-12
normRes=2.054694e-12
normRes=2.051060e-12
normRes=2.047423e-12
normRes=2.043944e-12
normRes=2.040329e-12
normRes=2.036775e-12
normRes=2.033160e-12
normRes=2.029703e-12
normRes=2.026019e-12
normRes=2.022432e-12
normRes=2.018976e-12
normRes=2.015336e-12
normRes=2.011682e-12
normRes=2.008370e-12
normRes=2.004921e-12
normRes=2.001461e-12
normRes=1.998093e-12
normRes=1.994649e-12
normRes=1.991229e-12
normRes=1.987939e-12
normRes=1.984483e-12
normRes=1.981309e-12
normRes=1.977779e-12
normRes=1.974352e-12
normRes=1.971110e-12
normRes=1.967828e-12
normRes=1.964576e-12
normRes=1.961311e-12
normRes=1.958035e-12
normRes=1.954890e-12
normRes=1.951760e-12
normRes=1.948662e-12
normRes=1.945475e-12
normRes=1.942477e-12
normRes=1.939529e-12
normRes=1.936556e-12
normRes=1.933586e-12
normRes=1.930613e-12
normRes=1.927745e-12
normRes=1.925002e-12
normRes=1.922154e-12
normRes=1.919308e-12
normRes=1.916848e-12
normRes=1.914039e-12
normRes=1.911468e-12
normRes=1.908796e-12
normRes=1.906018e-12
normRes=1.903598e-12
normRes=1.901102e-12
normRes=1.898626e-12
normRes=1.896019e-12
normRes=1.893582e-12
normRes=1.890948e-12
normRes=1.888364e-12
normRes=1.886147e-12
normRes=1.883776e-12
normRes=1.881370e-12
normRes=1.879211e-12
normRes=1.877123e-12
normRes=1.874949e-12
normRes=1.872656e-12
normRes=1.870620e-12
normRes=1.868632e-12
normRes=1.866568e-12
normRes=1.864491e-12
normRes=1.862443e-12
normRes=1.860495e-12
normRes=1.858782e-12
normRes=1.856862e-12
normRes=1.854947e-12
normRes=1.853126e-12
normRes=1.851248e-12
normRes=1.849621e-12
normRes=1.847823e-12
normRes=1.845893e-12
normRes=1.844373e-12
normRes=1.842558e-12
normRes=1.840870e-12
normRes=1.839253e-12
normRes=1.837547e-12
normRes=1.835977e-12
normRes=1.834385e-12
normRes=1.832761e-12
normRes=1.831200e-12
normRes=1.829694e-12
normRes=1.828081e-12
normRes=1.826583e-12
normRes=1.825027e-12
normRes=1.823720e-12
normRes=1.822140e-12
normRes=1.820722e-12
normRes=1.819360e-12
normRes=1.817790e-12
normRes=1.816360e-12
normRes=1.815109e-12
normRes=1.813685e-12
normRes=1.812381e-12
normRes=1.810819e-12
normRes=1.809437e-12
normRes=1.808084e-12
normRes=1.806667e-12
normRes=1.805128e-12
normRes=1.803689e-12
normRes=1.802199e-12
normRes=1.800875e-12
normRes=1.799362e-12
normRes=1.798117e-12
normRes=1.796524e-12
normRes=1.795211e-12
normRes=1.793731e-12
normRes=1.792304e-12
normRes=1.790711e-12
normRes=1.789249e-12
normRes=1.787649e-12
normRes=1.786126e-12
normRes=1.784507e-12
normRes=1.783164e-12
normRes=1.781644e-12
normRes=1.780027e-12
normRes=1.778263e-12
normRes=1.776612e-12
normRes=1.775073e-12
normRes=1.773420e-12
normRes=1.771601e-12
normRes=1.769984e-12
normRes=1.768234e-12
normRes=1.766468e-12
normRes=1.764666e-12
normRes=1.762931e-12
normRes=1.761255e-12
normRes=1.759462e-12
normRes=1.757672e-12
normRes=1.755847e-12
normRes=1.753836e-12
normRes=1.751982e-12
normRes=1.750127e-12
normRes=1.748262e-12
normRes=1.746219e-12
normRes=1.744166e-12
normRes=1.742076e-12
normRes=1.739981e-12
normRes=1.737940e-12
normRes=1.735823e-12
normRes=1.733696e-12
normRes=1.731579e-12
normRes=1.729192e-12
normRes=1.727031e-12
normRes=1.724777e-12
normRes=1.722451e-12
normRes=1.720213e-12
normRes=1.717853e-12
normRes=1.715398e-12
normRes=1.713082e-12
normRes=1.710811e-12
normRes=1.708150e-12
normRes=1.705668e-12
normRes=1.703319e-12
normRes=1.700757e-12
normRes=1.698142e-12
normRes=1.695572e-12
normRes=1.693198e-12
normRes=1.690733e-12
normRes=1.687929e-12
normRes=1.685489e-12
normRes=1.682938e-12
normRes=1.680452e-12
normRes=1.677744e-12
normRes=1.675058e-12
normRes=1.672446e-12
normRes=1.669652e-12
normRes=1.666951e-12
normRes=1.664212e-12
normRes=1.661371e-12
normRes=1.658731e-12
normRes=1.655925e-12
normRes=1.653138e-12
normRes=1.650297e-12
normRes=1.647513e-12
normRes=1.644757e-12
normRes=1.642071e-12
normRes=1.639243e-12
normRes=1.636293e-12
normRes=1.633503e-12
normRes=1.630781e-12
normRes=1.628007e-12
normRes=1.625085e-12
normRes=1.622361e-12
normRes=1.619486e-12
normRes=1.616638e-12
normRes=1.613813e-12
normRes=1.611241e-12
normRes=1.608376e-12
normRes=1.605706e-12
normRes=1.602734e-12
normRes=1.599931e-12
normRes=1.597235e-12
normRes=1.594412e-12
normRes=1.591535e-12
normRes=1.588907e-12
normRes=1.586340e-12
normRes=1.583460e-12
normRes=1.580705e-12
normRes=1.577897e-12
normRes=1.575271e-12
normRes=1.572674e-12
normRes=1.570161e-12
normRes=1.567242e-12
normRes=1.564685e-12
normRes=1.562053e-12
normRes=1.559548e-12
normRes=1.556994e-12
normRes=1.554529e-12
normRes=1.552101e-12
normRes=1.549480e-12
normRes=1.547079e-12
normRes=1.544850e-12
normRes=1.542151e-12
normRes=1.539913e-12
normRes=1.537628e-12
normRes=1.535250e-12
normRes=1.532825e-12
normRes=1.530566e-12
normRes=1.528286e-12
normRes=1.526027e-12
normRes=1.523726e-12
normRes=1.521410e-12
normRes=1.519273e-12
normRes=1.517193e-12
normRes=1.515006e-12
normRes=1.512946e-12
normRes=1.510940e-12
normRes=1.508934e-12
normRes=1.506948e-12
normRes=1.505061e-12
normRes=1.502970e-12
normRes=1.500932e-12
normRes=1.499096e-12
normRes=1.497067e-12
normRes=1.495562e-12
normRes=1.493668e-12
normRes=1.491893e-12
normRes=1.490123e-12
normRes=1.488381e-12
normRes=1.486767e-12
normRes=1.485054e-12
normRes=1.483431e-12
normRes=1.481740e-12
normRes=1.480343e-12
normRes=1.478736e-12
normRes=1.477191e-12
normRes=1.475562e-12
normRes=1.473979e-12
normRes=1.472523e-12
normRes=1.470967e-12
normRes=1.469592e-12
normRes=1.468054e-12
normRes=1.466692e-12
normRes=1.465353e-12
normRes=1.464155e-12
normRes=1.462736e-12
normRes=1.461562e-12
normRes=1.460213e-12
normRes=1.459004e-12
normRes=1.457623e-12
normRes=1.456216e-12
normRes=1.455009e-12
normRes=1.453681e-12
normRes=1.452580e-12
normRes=1.451298e-12
normRes=1.450123e-12
normRes=1.448939e-12
normRes=1.447675e-12
normRes=1.446594e-12
normRes=1.445418e-12
normRes=1.444362e-12
normRes=1.443282e-12
normRes=1.442123e-12
normRes=1.440819e-12
normRes=1.439766e-12
normRes=1.438446e-12
normRes=1.437440e-12
normRes=1.436275e-12
normRes=1.435165e-12
normRes=1.434085e-12
normRes=1.432963e-12
normRes=1.431693e-12
normRes=1.430634e-12
normRes=1.429446e-12
normRes=1.428204e-12
normRes=1.427145e-12
normRes=1.425881e-12
normRes=1.424758e-12
normRes=1.423676e-12
normRes=1.422252e-12
normRes=1.420975e-12
normRes=1.419872e-12
normRes=1.418767e-12
normRes=1.417408e-12
normRes=1.416369e-12
normRes=1.415128e-12
normRes=1.413824e-12
normRes=1.412567e-12
normRes=1.411351e-12
normRes=1.410045e-12
normRes=1.408722e-12
normRes=1.407529e-12
normRes=1.406178e-12
normRes=1.404820e-12
normRes=1.403378e-12
normRes=1.402036e-12
normRes=1.400657e-12
normRes=1.399216e-12
normRes=1.397686e-12
normRes=1.396222e-12
normRes=1.394985e-12
normRes=1.393434e-12
normRes=1.391941e-12
normRes=1.390399e-12
normRes=1.388833e-12
normRes=1.387138e-12
normRes=1.385523e-12
normRes=1.383864e-12
normRes=1.382381e-12
normRes=1.380694e-12
normRes=1.378973e-12
normRes=1.377313e-12
normRes=1.375687e-12
normRes=1.373848e-12
normRes=1.372211e-12
normRes=1.370368e-12
normRes=1.368486e-12
normRes=1.366716e-12
normRes=1.364962e-12
normRes=1.363143e-12
normRes=1.361182e-12
normRes=1.359193e-12
normRes=1.357311e-12
normRes=1.355417e-12
normRes=1.353656e-12
normRes=1.351632e-12
normRes=1.349505e-12
normRes=1.347418e-12
normRes=1.345506e-12
normRes=1.343460e-12
normRes=1.341342e-12
normRes=1.339383e-12
normRes=1.337385e-12
normRes=1.335240e-12
normRes=1.333158e-12
normRes=1.331066e-12
normRes=1.328834e-12
normRes=1.326655e-12
normRes=1.324732e-12
normRes=1.322273e-12
normRes=1.320135e-12
normRes=1.318010e-12
normRes=1.315604e-12
normRes=1.313457e-12
normRes=1.311315e-12
normRes=1.309050e-12
normRes=1.306970e-12
normRes=1.304767e-12
normRes=1.302603e-12
normRes=1.300346e-12
normRes=1.297870e-12
normRes=1.295843e-12
normRes=1.293602e-12
normRes=1.291357e-12
normRes=1.289006e-12
normRes=1.286918e-12
normRes=1.284734e-12
normRes=1.282562e-12
normRes=1.280259e-12
normRes=1.278106e-12
normRes=1.275911e-12
normRes=1.273602e-12
normRes=1.271556e-12
normRes=1.269225e-12
normRes=1.266909e-12
normRes=1.264826e-12
normRes=1.262547e-12
normRes=1.260383e-12
normRes=1.258219e-12
normRes=1.255927e-12
normRes=1.253788e-12
normRes=1.251816e-12
normRes=1.249744e-12
normRes=1.247595e-12
normRes=1.245642e-12
normRes=1.243433e-12
normRes=1.241479e-12
normRes=1.239331e-12
normRes=1.237350e-12
normRes=1.235424e-12
normRes=1.233400e-12
normRes=1.231426e-12
normRes=1.229450e-12
normRes=1.227377e-12
normRes=1.225517e-12
normRes=1.223535e-12
normRes=1.221639e-12
normRes=1.219692e-12
normRes=1.217894e-12
normRes=1.215977e-12
normRes=1.214085e-12
normRes=1.212322e-12
normRes=1.210489e-12
normRes=1.208838e-12
normRes=1.207052e-12
normRes=1.205323e-12
normRes=1.203654e-12
normRes=1.202095e-12
normRes=1.200313e-12
normRes=1.198597e-12
normRes=1.197218e-12
normRes=1.195644e-12
normRes=1.194063e-12
normRes=1.192459e-12
normRes=1.190922e-12
normRes=1.189441e-12
normRes=1.187952e-12
normRes=1.186634e-12
normRes=1.185236e-12
normRes=1.183866e-12
normRes=1.182200e-12
normRes=1.180900e-12
normRes=1.179639e-12
normRes=1.178285e-12
normRes=1.176947e-12
normRes=1.175671e-12
normRes=1.174468e-12
normRes=1.173104e-12
normRes=1.172101e-12
normRes=1.170601e-12
normRes=1.169567e-12
normRes=1.168511e-12
normRes=1.167234e-12
normRes=1.166218e-12
normRes=1.165044e-12
normRes=1.163752e-12
normRes=1.162763e-12
normRes=1.161635e-12
normRes=1.160631e-12
normRes=1.159532e-12
normRes=1.158516e-12
normRes=1.157552e-12
normRes=1.156532e-12
normRes=1.155463e-12
normRes=1.154557e-12
normRes=1.153475e-12
normRes=1.152571e-12
normRes=1.151600e-12
normRes=1.150590e-12
normRes=1.149760e-12
normRes=1.148821e-12
normRes=1.147890e-12
normRes=1.147012e-12
normRes=1.146055e-12
normRes=1.145186e-12
normRes=1.144344e-12
normRes=1.143358e-12
normRes=1.142460e-12
normRes=1.141735e-12
normRes=1.140834e-12
normRes=1.139825e-12
normRes=1.139118e-12
normRes=1.138199e-12
normRes=1.137067e-12
normRes=1.136380e-12
normRes=1.135347e-12
normRes=1.134441e-12
normRes=1.133462e-12
normRes=1.132606e-12
normRes=1.131612e-12
normRes=1.130772e-12
normRes=1.129724e-12
normRes=1.128816e-12
normRes=1.127874e-12
normRes=1.127011e-12
normRes=1.126040e-12
normRes=1.124958e-12
normRes=1.124033e-12
normRes=1.123090e-12
normRes=1.122164e-12
normRes=1.121202e-12
normRes=1.120266e-12
normRes=1.119342e-12
normRes=1.118227e-12
normRes=1.117263e-12
normRes=1.116134e-12
normRes=1.115043e-12
normRes=1.113955e-12
normRes=1.112687e-12
normRes=1.111732e-12
normRes=1.110585e-12
normRes=1.109448e-12
normRes=1.108230e-12
normRes=1.106976e-12
normRes=1.105866e-12
normRes=1.104587e-12
normRes=1.103377e-12
normRes=1.102182e-12
normRes=1.101000e-12
normRes=1.099757e-12
normRes=1.098547e-12
normRes=1.097155e-12
normRes=1.095867e-12
normRes=1.094519e-12
normRes=1.093105e-12
normRes=1.091824e-12
normRes=1.090444e-12
normRes=1.089106e-12
normRes=1.087752e-12
normRes=1.086205e-12
normRes=1.084829e-12
normRes=1.083348e-12
normRes=1.082006e-12
normRes=1.080412e-12
normRes=1.078851e-12
normRes=1.077469e-12
normRes=1.075901e-12
normRes=1.074377e-12
normRes=1.072690e-12
normRes=1.071140e-12
normRes=1.069591e-12
normRes=1.067902e-12
normRes=1.066256e-12
normRes=1.064782e-12
normRes=1.063072e-12
normRes=1.061444e-12
normRes=1.059888e-12
normRes=1.058054e-12
normRes=1.056265e-12
normRes=1.054616e-12
normRes=1.052934e-12
normRes=1.051303e-12
normRes=1.049710e-12
normRes=1.047959e-12
normRes=1.046310e-12
normRes=1.044430e-12
normRes=1.042850e-12
normRes=1.041074e-12
normRes=1.039215e-12
normRes=1.037613e-12
normRes=1.035945e-12
normRes=1.033930e-12
normRes=1.032155e-12
normRes=1.030364e-12
normRes=1.028637e-12
normRes=1.027024e-12
normRes=1.025268e-12
normRes=1.023351e-12
normRes=1.021759e-12
normRes=1.020049e-12
normRes=1.018254e-12
normRes=1.016475e-12
normRes=1.014679e-12
normRes=1.012927e-12
normRes=1.011455e-12
normRes=1.009595e-12
normRes=1.007999e-12
normRes=1.006190e-12
normRes=1.004425e-12
normRes=1.002640e-12
normRes=1.000939e-12
normRes=9.990630e-13
nG=0
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=2
CellPDMap=2
CellPDMap=2
CellPDMap=2
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
0.49690079994228547600
0.49080271046595219664
0.48485347787575733269
0.47904679497273328082
0.47337729363912012248
0.46784094139074894336
0.46243144853330625521
0.45714821394458710069
0.45197851102884362140
0.44693753582346257280
0.44197826895930059088
0.43719421968940075374
0.43236329040930698842
0.42797389675366243056
0.42291652235302518159
0.41967691287294367486
0.41265315983736039485
0.41443625876169648548
0.39662173302617143023
0.42157873076267804446
0.32497226903340792337
0.23315563643175230002
0.17822153404072263450
0.14551214215478630587
0.12328246007337106960
0.10684864940227074837
0.09423634178022741170
0.08428985204103864315
0.07624826558077382743
0.06960924254411650358
0.06403424749517037939
0.05928637575734946319
0.05519425028654791066
0.05163075390251515434
0.04849962398094228438
0.04572666303389085612
0.04325369129374969507
0.04103459365560195582
0.03903202615327480696
0.03721598656194478189
1.000
1.000
1.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.294
0.933
0.000
0.647
1.000
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.000
0.000
0.510
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933


==> exL/ex3_I=40/out_TMeuler_7MOODNew5210_Special10_Var0-P0/iMOOD/res-I40-2MOOD-CPD.dat <==
0.012500 5 1.000000 0.000000 0.000000
0.037500 5 1.000000 0.647000 0.000000
0.062500 5 1.000000 1.000000 0.000000
0.087500 5 0.000000 0.502000 0.000000
0.112500 5 0.000000 0.502000 0.000000
0.137500 5 0.000000 0.502000 0.000000
0.162500 5 0.000000 0.502000 0.000000
0.187500 5 0.000000 0.502000 0.000000
0.212500 5 0.000000 0.502000 0.000000
0.237500 5 0.000000 0.502000 0.000000
0.262500 5 0.000000 0.502000 0.000000
0.287500 5 0.000000 0.502000 0.000000
0.312500 5 0.000000 0.502000 0.000000
0.337500 5 0.000000 0.502000 0.000000
0.362500 5 0.000000 0.502000 0.000000
0.387500 5 0.000000 0.502000 0.000000
0.412500 2 0.000000 0.502000 0.000000
0.437500 2 0.000000 0.502000 0.000000
0.462500 2 0.000000 0.502000 0.000000
0.487500 2 0.000000 0.502000 0.000000
0.512500 5 0.000000 0.502000 0.000000
0.537500 5 0.000000 0.502000 0.000000
0.562500 5 0.000000 0.502000 0.000000
0.587500 5 0.000000 0.502000 0.000000
0.612500 5 0.000000 0.502000 0.000000
0.637500 5 0.000000 0.502000 0.000000
0.662500 5 0.000000 0.502000 0.000000
0.687500 5 0.000000 0.502000 0.000000
0.712500 5 0.000000 0.502000 0.000000
0.737500 5 0.000000 0.502000 0.000000
0.762500 5 0.000000 0.502000 0.000000
0.787500 5 0.000000 0.502000 0.000000
0.812500 5 0.000000 0.502000 0.000000
0.837500 5 0.000000 0.502000 0.000000
0.862500 5 0.000000 0.502000 0.000000
0.887500 5 0.000000 0.502000 0.000000
0.912500 5 0.000000 0.502000 0.000000
0.937500 5 0.000000 0.000000 1.000000
0.962500 5 0.294000 0.000000 0.510000
0.987500 5 0.933000 0.510000 0.933000


==> exL/ex3_I=40/out_TMeuler_7MOODNew5210_Special10_Var0-P0/iMOOD/res-I40-2MOOD-PhiError.dat <==
0.012500 0.00000000000000000000
0.037500 0.00000062222462376971
0.062500 0.00000059103595656529
0.087500 0.00000053055109355826
0.112500 0.00000063416596196575
0.137500 0.00000040662143158121
0.162500 0.00000090693745813386
0.187500 0.00000023892701633832
0.212500 0.00000231795725791351
0.237500 0.00000345428896975086
0.262500 0.00000951170068713703
0.287500 0.00001967651540873971
0.312500 0.00004597037197101583
0.337500 0.00010165929939426332
0.362500 0.00023194289672068269
0.387500 0.00049567678025114192
0.412500 0.00135594826068391461
0.437500 0.00363691038497437891
0.462500 0.00977106138331795826
0.487500 0.02624528580873669581
0.512500 0.00314207082930767490
0.537500 0.00325395049373905509
0.562500 0.00037596641279688536
0.587500 0.00036583820366803410
0.612500 0.00003357546400001299
0.637500 0.00002631028579858086
0.662500 0.00001023087715072701
0.687500 0.00000137061164247332
0.712500 0.00000013961476512392
0.737500 0.00000019431335349096
0.762500 0.00000013063848885997
0.787500 0.00000004092516741466
0.812500 0.00000000749005536066
0.837500 0.00000002603899849213
0.862500 0.00000003869214476593
0.887500 0.00000003524490794354
0.912500 0.00000005470608781255
0.937500 0.00000001243114727822
0.962500 0.00000007719340162915
0.987500 0.00000000073893374752


==> exL/ex3_I=40/out_TMeuler_7MOODNew5210_Special10_Var0-P0/iMOOD/res-I40-2MOOD-Phi_PhiExact.dat <==
0.000000 0.500000
0.002000 0.499500
0.004000 0.499002
0.006000 0.498504
0.008000 0.498008
0.010000 0.497512
0.012000 0.497018
0.014000 0.496524
0.016000 0.496032
0.018000 0.495540
0.020000 0.495050
0.022000 0.494560
0.024000 0.494071
0.026000 0.493583
0.028000 0.493097
0.030000 0.492611
0.032000 0.492126
0.034000 0.491642
0.036000 0.491159
0.038000 0.490677
0.040000 0.490196
0.042000 0.489716
0.044000 0.489237
0.046000 0.488759
0.048000 0.488281
0.050000 0.487805
0.052000 0.487329
0.054000 0.486855
0.056000 0.486381
0.058000 0.485909
0.060000 0.485437
0.062000 0.484966
0.064000 0.484496
0.066000 0.484027
0.068000 0.483559
0.070000 0.483092
0.072000 0.482625
0.074000 0.482160
0.076000 0.481696
0.078000 0.481232
0.080000 0.480769
0.082000 0.480307
0.084000 0.479846
0.086000 0.479386
0.088000 0.478927
0.090000 0.478469
0.092000 0.478011
0.094000 0.477555
0.096000 0.477099
0.098000 0.476644
0.100000 0.476190
0.102000 0.475737
0.104000 0.475285
0.106000 0.474834
0.108000 0.474383
0.110000 0.473934
0.112000 0.473485
0.114000 0.473037
0.116000 0.472590
0.118000 0.472144
0.120000 0.471698
0.122000 0.471254
0.124000 0.470810
0.126000 0.470367
0.128000 0.469925
0.130000 0.469484
0.132000 0.469043
0.134000 0.468604
0.136000 0.468165
0.138000 0.467727
0.140000 0.467290
0.142000 0.466853
0.144000 0.466418
0.146000 0.465983
0.148000 0.465549
0.150000 0.465116
0.152000 0.464684
0.154000 0.464253
0.156000 0.463822
0.158000 0.463392
0.160000 0.462963
0.162000 0.462535
0.164000 0.462107
0.166000 0.461681
0.168000 0.461255
0.170000 0.460829
0.172000 0.460405
0.174000 0.459982
0.176000 0.459559
0.178000 0.459137
0.180000 0.458716
0.182000 0.458295
0.184000 0.457875
0.186000 0.457457
0.188000 0.457038
0.190000 0.456621
0.192000 0.456204
0.194000 0.455789
0.196000 0.455373
0.198000 0.454959
0.200000 0.454545
0.202000 0.454133
0.204000 0.453721
0.206000 0.453309
0.208000 0.452899
0.210000 0.452489
0.212000 0.452080
0.214000 0.451671
0.216000 0.451264
0.218000 0.450857
0.220000 0.450450
0.222000 0.450045
0.224000 0.449640
0.226000 0.449236
0.228000 0.448833
0.230000 0.448430
0.232000 0.448029
0.234000 0.447628
0.236000 0.447227
0.238000 0.446828
0.240000 0.446429
0.242000 0.446030
0.244000 0.445633
0.246000 0.445236
0.248000 0.444840
0.250000 0.444444
0.252000 0.444050
0.254000 0.443656
0.256000 0.443262
0.258000 0.442870
0.260000 0.442478
0.262000 0.442087
0.264000 0.441696
0.266000 0.441306
0.268000 0.440917
0.270000 0.440529
0.272000 0.440141
0.274000 0.439754
0.276000 0.439367
0.278000 0.438982
0.280000 0.438596
0.282000 0.438212
0.284000 0.437828
0.286000 0.437445
0.288000 0.437063
0.290000 0.436681
0.292000 0.436300
0.294000 0.435920
0.296000 0.435540
0.298000 0.435161
0.300000 0.434783
0.302000 0.434405
0.304000 0.434028
0.306000 0.433651
0.308000 0.433276
0.310000 0.432900
0.312000 0.432526
0.314000 0.432152
0.316000 0.431779
0.318000 0.431406
0.320000 0.431034
0.322000 0.430663
0.324000 0.430293
0.326000 0.429923
0.328000 0.429553
0.330000 0.429185
0.332000 0.428816
0.334000 0.428449
0.336000 0.428082
0.338000 0.427716
0.340000 0.427350
0.342000 0.426985
0.344000 0.426621
0.346000 0.426257
0.348000 0.425894
0.350000 0.425532
0.352000 0.425170
0.354000 0.424809
0.356000 0.424448
0.358000 0.424088
0.360000 0.423729
0.362000 0.423370
0.364000 0.423012
0.366000 0.422654
0.368000 0.422297
0.370000 0.421941
0.372000 0.421585
0.374000 0.421230
0.376000 0.420875
0.378000 0.420521
0.380000 0.420168
0.382000 0.419815
0.384000 0.419463
0.386000 0.419111
0.388000 0.418760
0.390000 0.418410
0.392000 0.418060
0.394000 0.417711
0.396000 0.417362
0.398000 0.417014
0.400000 0.416667
0.402000 0.416320
0.404000 0.415973
0.406000 0.415628
0.408000 0.415282
0.410000 0.414938
0.412000 0.414594
0.414000 0.414250
0.416000 0.413907
0.418000 0.413565
0.420000 0.413223
0.422000 0.412882
0.424000 0.412541
0.426000 0.412201
0.428000 0.411862
0.430000 0.411523
0.432000 0.411184
0.434000 0.410846
0.436000 0.410509
0.438000 0.410172
0.440000 0.409836
0.442000 0.409500
0.444000 0.409165
0.446000 0.408831
0.448000 0.408497
0.450000 0.408163
0.452000 0.407830
0.454000 0.407498
0.456000 0.407166
0.458000 0.406835
0.460000 0.406504
0.462000 0.406174
0.464000 0.405844
0.466000 0.405515
0.468000 0.405186
0.470000 0.404858
0.472000 0.404531
0.474000 0.404204
0.476000 0.403877
0.478000 0.403551
0.480000 0.403226
0.482000 0.402901
0.484000 0.402576
0.486000 0.402253
0.488000 0.401929
0.490000 0.401606
0.492000 0.401284
0.494000 0.400962
0.496000 0.400641
0.498000 0.400320
0.500000 0.400000
0.502000 0.384615
0.504000 0.370370
0.506000 0.357143
0.508000 0.344828
0.510000 0.333333
0.512000 0.322581
0.514000 0.312500
0.516000 0.303030
0.518000 0.294118
0.520000 0.285714
0.522000 0.277778
0.524000 0.270270
0.526000 0.263158
0.528000 0.256410
0.530000 0.250000
0.532000 0.243902
0.534000 0.238095
0.536000 0.232558
0.538000 0.227273
0.540000 0.222222
0.542000 0.217391
0.544000 0.212766
0.546000 0.208333
0.548000 0.204082
0.550000 0.200000
0.552000 0.196078
0.554000 0.192308
0.556000 0.188679
0.558000 0.185185
0.560000 0.181818
0.562000 0.178571
0.564000 0.175439
0.566000 0.172414
0.568000 0.169492
0.570000 0.166667
0.572000 0.163934
0.574000 0.161290
0.576000 0.158730
0.578000 0.156250
0.580000 0.153846
0.582000 0.151515
0.584000 0.149254
0.586000 0.147059
0.588000 0.144928
0.590000 0.142857
0.592000 0.140845
0.594000 0.138889
0.596000 0.136986
0.598000 0.135135
0.600000 0.133333
0.602000 0.131579
0.604000 0.129870
0.606000 0.128205
0.608000 0.126582
0.610000 0.125000
0.612000 0.123457
0.614000 0.121951
0.616000 0.120482
0.618000 0.119048
0.620000 0.117647
0.622000 0.116279
0.624000 0.114943
0.626000 0.113636
0.628000 0.112360
0.630000 0.111111
0.632000 0.109890
0.634000 0.108696
0.636000 0.107527
0.638000 0.106383
0.640000 0.105263
0.642000 0.104167
0.644000 0.103093
0.646000 0.102041
0.648000 0.101010
0.650000 0.100000
0.652000 0.099010
0.654000 0.098039
0.656000 0.097087
0.658000 0.096154
0.660000 0.095238
0.662000 0.094340
0.664000 0.093458
0.666000 0.092593
0.668000 0.091743
0.670000 0.090909
0.672000 0.090090
0.674000 0.089286
0.676000 0.088496
0.678000 0.087719
0.680000 0.086957
0.682000 0.086207
0.684000 0.085470
0.686000 0.084746
0.688000 0.084034
0.690000 0.083333
0.692000 0.082645
0.694000 0.081967
0.696000 0.081301
0.698000 0.080645
0.700000 0.080000
0.702000 0.079365
0.704000 0.078740
0.706000 0.078125
0.708000 0.077519
0.710000 0.076923
0.712000 0.076336
0.714000 0.075758
0.716000 0.075188
0.718000 0.074627
0.720000 0.074074
0.722000 0.073529
0.724000 0.072993
0.726000 0.072464
0.728000 0.071942
0.730000 0.071429
0.732000 0.070922
0.734000 0.070423
0.736000 0.069930
0.738000 0.069444
0.740000 0.068966
0.742000 0.068493
0.744000 0.068027
0.746000 0.067568
0.748000 0.067114
0.750000 0.066667
0.752000 0.066225
0.754000 0.065789
0.756000 0.065359
0.758000 0.064935
0.760000 0.064516
0.762000 0.064103
0.764000 0.063694
0.766000 0.063291
0.768000 0.062893
0.770000 0.062500
0.772000 0.062112
0.774000 0.061728
0.776000 0.061350
0.778000 0.060976
0.780000 0.060606
0.782000 0.060241
0.784000 0.059880
0.786000 0.059524
0.788000 0.059172
0.790000 0.058824
0.792000 0.058480
0.794000 0.058140
0.796000 0.057803
0.798000 0.057471
0.800000 0.057143
0.802000 0.056818
0.804000 0.056497
0.806000 0.056180
0.808000 0.055866
0.810000 0.055556
0.812000 0.055249
0.814000 0.054945
0.816000 0.054645
0.818000 0.054348
0.820000 0.054054
0.822000 0.053763
0.824000 0.053476
0.826000 0.053191
0.828000 0.052910
0.830000 0.052632
0.832000 0.052356
0.834000 0.052083
0.836000 0.051813
0.838000 0.051546
0.840000 0.051282
0.842000 0.051020
0.844000 0.050761
0.846000 0.050505
0.848000 0.050251
0.850000 0.050000
0.852000 0.049751
0.854000 0.049505
0.856000 0.049261
0.858000 0.049020
0.860000 0.048780
0.862000 0.048544
0.864000 0.048309
0.866000 0.048077
0.868000 0.047847
0.870000 0.047619
0.872000 0.047393
0.874000 0.047170
0.876000 0.046948
0.878000 0.046729
0.880000 0.046512
0.882000 0.046296
0.884000 0.046083
0.886000 0.045872
0.888000 0.045662
0.890000 0.045455
0.892000 0.045249
0.894000 0.045045
0.896000 0.044843
0.898000 0.044643
0.900000 0.044444
0.902000 0.044248
0.904000 0.044053
0.906000 0.043860
0.908000 0.043668
0.910000 0.043478
0.912000 0.043290
0.914000 0.043103
0.916000 0.042918
0.918000 0.042735
0.920000 0.042553
0.922000 0.042373
0.924000 0.042194
0.926000 0.042017
0.928000 0.041841
0.930000 0.041667
0.932000 0.041494
0.934000 0.041322
0.936000 0.041152
0.938000 0.040984
0.940000 0.040816
0.942000 0.040650
0.944000 0.040486
0.946000 0.040323
0.948000 0.040161
0.950000 0.040000
0.952000 0.039841
0.954000 0.039683
0.956000 0.039526
0.958000 0.039370
0.960000 0.039216
0.962000 0.039062
0.964000 0.038911
0.966000 0.038760
0.968000 0.038610
0.970000 0.038462
0.972000 0.038314
0.974000 0.038168
0.976000 0.038023
0.978000 0.037879
0.980000 0.037736
0.982000 0.037594
0.984000 0.037453
0.986000 0.037313
0.988000 0.037175
0.990000 0.037037
0.992000 0.036900
0.994000 0.036765
0.996000 0.036630
0.998000 0.036496
1.000000 0.036364


==> exL/ex3_I=40/out_TMeuler_7MOODNew5210_Special10_Var0-P0/iMOOD/res-I40-2MOOD-Phi_VarSteS.dat <==
0.012500 0.496901
0.037500 0.490803
0.062500 0.484854
0.087500 0.479047
0.112500 0.473378
0.137500 0.467841
0.162500 0.462432
0.187500 0.457148
0.212500 0.451980
0.237500 0.446935
0.262500 0.441984
0.287500 0.437182
0.312500 0.432391
0.337500 0.427913
0.362500 0.423052
0.387500 0.419348
0.412500 0.413156
0.437500 0.413897
0.462500 0.396324
0.487500 0.428259
0.512500 0.327514
0.537500 0.233400
0.562500 0.178139
0.587500 0.145491
0.612500 0.123287
0.637500 0.106851
0.662500 0.094237
0.687500 0.084290
0.712500 0.076248
0.737500 0.069609
0.762500 0.064034
0.787500 0.059286
0.812500 0.055194
0.837500 0.051631
0.862500 0.048500
0.887500 0.045727
0.912500 0.043254
0.937500 0.041035
0.962500 0.039032
0.987500 0.037216


==> exL/ex3_I=40/out_TMeuler_7MOODNew5210_Special10_Var0-P0/iMOOD/res-I40-2MOOD.txt <==
Conv=y
nRes=11510
normRes=2.082502e-02
normRes=2.043576e-02
normRes=2.007981e-02
normRes=1.975365e-02
normRes=1.945420e-02
normRes=1.917876e-02
normRes=1.892500e-02
normRes=1.869082e-02
normRes=1.847440e-02
normRes=1.827411e-02
normRes=1.808850e-02
normRes=1.791625e-02
normRes=1.775620e-02
normRes=1.760730e-02
normRes=1.746859e-02
normRes=1.733921e-02
normRes=1.721837e-02
normRes=1.710535e-02
normRes=1.699950e-02
normRes=1.690021e-02
normRes=1.680693e-02
normRes=1.671915e-02
normRes=1.663641e-02
normRes=1.655827e-02
normRes=1.648434e-02
normRes=1.641424e-02
normRes=1.634763e-02
normRes=1.628420e-02
normRes=1.622365e-02
normRes=1.616571e-02
normRes=1.611012e-02
normRes=1.605666e-02
normRes=1.600510e-02
normRes=1.595524e-02
normRes=1.590689e-02
normRes=1.585989e-02
normRes=1.581406e-02
normRes=1.576927e-02
normRes=1.572537e-02
normRes=1.568223e-02
normRes=1.563974e-02
normRes=1.559780e-02
normRes=1.555629e-02
normRes=1.551513e-02
normRes=1.547424e-02
normRes=1.543354e-02
normRes=1.539295e-02
normRes=1.535243e-02
normRes=1.531190e-02
normRes=1.527132e-02
normRes=1.523064e-02
normRes=1.518982e-02
normRes=1.514882e-02
normRes=1.510761e-02
normRes=1.506616e-02
normRes=1.502445e-02
normRes=1.498245e-02
normRes=1.494015e-02
normRes=1.489753e-02
normRes=1.485458e-02
normRes=1.481128e-02
normRes=1.476765e-02
normRes=1.472366e-02
normRes=1.467931e-02
normRes=1.463462e-02
normRes=1.458956e-02
normRes=1.454416e-02
normRes=1.449841e-02
normRes=1.445231e-02
normRes=1.440588e-02
normRes=1.435913e-02
normRes=1.431206e-02
normRes=1.426468e-02
normRes=1.421700e-02
normRes=1.416903e-02
normRes=1.412079e-02
normRes=1.407229e-02
normRes=1.402354e-02
normRes=1.397455e-02
normRes=1.392534e-02
normRes=1.387591e-02
normRes=1.382630e-02
normRes=1.377650e-02
normRes=1.372653e-02
normRes=1.367642e-02
normRes=1.362618e-02
normRes=1.357581e-02
normRes=1.352534e-02
normRes=1.347477e-02
normRes=1.342412e-02
normRes=1.337341e-02
normRes=1.332263e-02
normRes=1.327181e-02
normRes=1.322095e-02
normRes=1.317007e-02
normRes=1.311917e-02
normRes=1.306828e-02
normRes=1.301740e-02
normRes=1.296655e-02
normRes=1.291575e-02
normRes=1.286501e-02
normRes=1.281436e-02
normRes=1.276379e-02
normRes=1.271334e-02
normRes=1.266299e-02
normRes=1.261277e-02
normRes=1.256267e-02
normRes=1.251269e-02
normRes=1.246283e-02
normRes=1.241309e-02
normRes=1.236345e-02
normRes=1.231392e-02
normRes=1.226448e-02
normRes=1.221515e-02
normRes=1.216592e-02
normRes=1.211680e-02
normRes=1.206782e-02
normRes=1.201899e-02
normRes=1.197033e-02
normRes=1.192187e-02
normRes=1.187364e-02
normRes=1.182566e-02
normRes=1.177795e-02
normRes=1.173054e-02
normRes=1.168343e-02
normRes=1.163662e-02
normRes=1.159010e-02
normRes=1.154386e-02
normRes=1.149786e-02
normRes=1.145208e-02
normRes=1.140646e-02
normRes=1.136097e-02
normRes=1.131556e-02
normRes=1.127018e-02
normRes=1.122480e-02
normRes=1.117938e-02
normRes=1.113391e-02
normRes=1.108838e-02
normRes=1.104279e-02
normRes=1.099717e-02
normRes=1.095155e-02
normRes=1.090599e-02
normRes=1.086053e-02
normRes=1.081525e-02
normRes=1.077021e-02
normRes=1.072549e-02
normRes=1.068115e-02
normRes=1.063725e-02
normRes=1.059385e-02
normRes=1.055096e-02
normRes=1.050863e-02
normRes=1.046683e-02
normRes=1.042554e-02
normRes=1.038473e-02
normRes=1.034433e-02
normRes=1.030426e-02
normRes=1.026442e-02
normRes=1.022470e-02
normRes=1.018500e-02
normRes=1.014517e-02
normRes=1.010512e-02
normRes=1.006472e-02
normRes=1.002386e-02
normRes=9.982459e-03
normRes=9.940438e-03
normRes=9.897743e-03
normRes=9.854343e-03
normRes=9.810231e-03
normRes=9.765427e-03
normRes=9.719973e-03
normRes=9.673939e-03
normRes=9.627415e-03
normRes=9.580512e-03
normRes=9.533358e-03
normRes=9.486094e-03
normRes=9.438873e-03
normRes=9.391849e-03
normRes=9.345178e-03
normRes=9.299014e-03
normRes=9.253497e-03
normRes=9.208758e-03
normRes=9.164907e-03
normRes=9.122037e-03
normRes=9.080212e-03
normRes=9.039472e-03
normRes=8.999829e-03
normRes=8.961265e-03
normRes=8.923731e-03
normRes=8.887151e-03
normRes=8.851420e-03
normRes=8.816406e-03
normRes=8.781954e-03
normRes=8.747889e-03
normRes=8.714015e-03
normRes=8.680126e-03
normRes=8.646002e-03
normRes=8.611417e-03
normRes=8.576145e-03
normRes=8.539958e-03
normRes=8.502634e-03
normRes=8.463957e-03
normRes=8.423725e-03
normRes=8.381747e-03
normRes=8.337851e-03
normRes=8.291881e-03
normRes=8.243704e-03
normRes=8.193205e-03
normRes=8.140294e-03
normRes=8.084905e-03
normRes=8.026995e-03
normRes=7.966544e-03
normRes=7.903556e-03
normRes=7.838060e-03
normRes=7.770106e-03
normRes=7.699766e-03
normRes=7.627134e-03
normRes=7.552323e-03
normRes=7.475464e-03
normRes=7.396706e-03
normRes=7.316212e-03
normRes=7.234161e-03
normRes=7.150741e-03
normRes=7.066156e-03
normRes=6.980613e-03
normRes=6.894330e-03
normRes=6.807529e-03
normRes=6.720437e-03
normRes=6.633280e-03
normRes=6.546288e-03
normRes=6.459687e-03
normRes=6.373700e-03
normRes=6.288545e-03
normRes=6.204435e-03
normRes=6.121573e-03
normRes=6.040153e-03
normRes=5.960358e-03
normRes=5.882360e-03
normRes=5.806314e-03
normRes=5.732364e-03
normRes=5.660637e-03
normRes=5.591242e-03
normRes=5.524273e-03
normRes=5.459805e-03
normRes=5.397895e-03
normRes=5.338584e-03
normRes=5.281890e-03
normRes=5.227819e-03
normRes=5.176356e-03
normRes=5.127469e-03
normRes=5.081113e-03
normRes=5.037225e-03
normRes=4.995729e-03
normRes=4.956536e-03
normRes=4.919548e-03
normRes=4.884653e-03
normRes=4.851733e-03
normRes=4.820663e-03
normRes=4.791311e-03
normRes=4.763542e-03
normRes=4.737216e-03
normRes=4.712194e-03
normRes=4.688335e-03
normRes=4.665500e-03
normRes=4.643551e-03
normRes=4.622352e-03
normRes=4.601772e-03
normRes=4.581683e-03
normRes=4.561965e-03
normRes=4.542499e-03
normRes=4.523174e-03
normRes=4.503887e-03
normRes=4.484538e-03
normRes=4.465036e-03
normRes=4.445296e-03
normRes=4.425239e-03
normRes=4.404793e-03
normRes=4.383893e-03
normRes=4.362480e-03
normRes=4.340502e-03
normRes=4.317912e-03
normRes=4.294670e-03
normRes=4.270740e-03
normRes=4.246093e-03
normRes=4.220705e-03
normRes=4.194555e-03
normRes=4.167630e-03
normRes=4.139917e-03
normRes=4.111411e-03
normRes=4.082109e-03
normRes=4.052012e-03
normRes=4.021123e-03
normRes=3.989450e-03
normRes=3.957002e-03
normRes=3.923792e-03
normRes=3.889835e-03
normRes=3.855147e-03
normRes=3.819748e-03
normRes=3.783658e-03
normRes=3.746899e-03
normRes=3.709495e-03
normRes=3.671471e-03
normRes=3.632851e-03
normRes=3.593664e-03
normRes=3.553936e-03
normRes=3.513696e-03
normRes=3.472973e-03
normRes=3.431795e-03
normRes=3.390191e-03
normRes=3.348193e-03
normRes=3.305829e-03
normRes=3.263129e-03
normRes=3.220123e-03
normRes=3.176841e-03
normRes=3.133313e-03
normRes=3.089567e-03
normRes=3.045633e-03
normRes=3.001540e-03
normRes=2.957316e-03
normRes=2.912989e-03
normRes=2.868587e-03
normRes=2.824137e-03
normRes=2.779665e-03
normRes=2.735197e-03
normRes=2.690760e-03
normRes=2.646378e-03
normRes=2.602076e-03
normRes=2.557877e-03
normRes=2.513805e-03
normRes=2.469882e-03
normRes=2.426131e-03
normRes=2.382572e-03
normRes=2.339228e-03
normRes=2.296118e-03
normRes=2.253261e-03
normRes=2.210678e-03
normRes=2.168385e-03
normRes=2.126402e-03
normRes=2.084745e-03
normRes=2.043430e-03
normRes=2.002475e-03
normRes=1.961895e-03
normRes=1.921703e-03
normRes=1.881916e-03
normRes=1.842547e-03
normRes=1.803608e-03
normRes=1.765114e-03
normRes=1.727076e-03
normRes=1.689506e-03
normRes=1.652416e-03
normRes=1.615816e-03
normRes=1.579717e-03
normRes=1.544128e-03
normRes=1.509061e-03
normRes=1.474522e-03
normRes=1.440523e-03
normRes=1.407070e-03
normRes=1.374171e-03
normRes=1.341835e-03
normRes=1.310068e-03
normRes=1.278878e-03
normRes=1.248271e-03
normRes=1.218252e-03
normRes=1.188829e-03
normRes=1.160006e-03
normRes=1.131789e-03
normRes=1.104182e-03
normRes=1.077190e-03
normRes=1.050818e-03
normRes=1.025068e-03
normRes=9.999451e-04
normRes=9.754517e-04
normRes=9.515908e-04
normRes=9.283647e-04
normRes=9.057754e-04
normRes=8.838245e-04
normRes=8.625131e-04
normRes=8.418418e-04
normRes=8.218108e-04
normRes=8.024196e-04
normRes=7.836674e-04
normRes=7.655525e-04
normRes=7.480727e-04
normRes=7.312252e-04
normRes=7.150062e-04
normRes=6.994115e-04
normRes=6.844359e-04
normRes=6.700733e-04
normRes=6.563169e-04
normRes=6.431588e-04
normRes=6.305904e-04
normRes=6.186021e-04
normRes=6.071832e-04
normRes=5.963222e-04
normRes=5.860068e-04
normRes=5.762234e-04
normRes=5.669578e-04
normRes=5.581949e-04
normRes=5.499187e-04
normRes=5.421125e-04
normRes=5.347590e-04
normRes=5.278402e-04
normRes=5.213376e-04
normRes=5.152323e-04
normRes=5.095050e-04
normRes=5.041362e-04
normRes=4.991062e-04
normRes=4.943953e-04
normRes=4.899838e-04
normRes=4.858523e-04
normRes=4.819813e-04
normRes=4.783519e-04
normRes=4.749455e-04
normRes=4.717437e-04
normRes=4.687290e-04
normRes=4.658841e-04
normRes=4.631926e-04
normRes=4.606384e-04
normRes=4.582064e-04
normRes=4.558820e-04
normRes=4.536513e-04
normRes=4.515012e-04
normRes=4.494191e-04
normRes=4.473935e-04
normRes=4.454132e-04
normRes=4.434679e-04
normRes=4.415479e-04
normRes=4.396443e-04
normRes=4.377488e-04
normRes=4.358536e-04
normRes=4.339516e-04
normRes=4.320363e-04
normRes=4.301017e-04
normRes=4.281425e-04
normRes=4.261536e-04
normRes=4.241306e-04
normRes=4.220697e-04
normRes=4.199672e-04
normRes=4.178200e-04
normRes=4.156254e-04
normRes=4.133811e-04
normRes=4.110850e-04
normRes=4.087355e-04
normRes=4.063312e-04
normRes=4.038709e-04
normRes=4.013540e-04
normRes=3.987798e-04
normRes=3.961480e-04
normRes=3.934586e-04
normRes=3.907115e-04
normRes=3.879071e-04
normRes=3.850459e-04
normRes=3.821284e-04
normRes=3.791556e-04
normRes=3.761282e-04
normRes=3.730474e-04
normRes=3.699143e-04
normRes=3.667302e-04
normRes=3.634964e-04
normRes=3.602145e-04
normRes=3.568861e-04
normRes=3.535126e-04
normRes=3.500958e-04
normRes=3.466376e-04
normRes=3.431396e-04
normRes=3.396038e-04
normRes=3.360320e-04
normRes=3.324262e-04
normRes=3.287884e-04
normRes=3.251206e-04
normRes=3.214248e-04
normRes=3.177030e-04
normRes=3.139573e-04
normRes=3.101898e-04
normRes=3.064026e-04
normRes=3.025977e-04
normRes=2.987773e-04
normRes=2.949434e-04
normRes=2.910981e-04
normRes=2.872436e-04
normRes=2.833818e-04
normRes=2.795149e-04
normRes=2.756448e-04
normRes=2.717738e-04
normRes=2.679037e-04
normRes=2.640366e-04
normRes=2.601746e-04
normRes=2.563194e-04
normRes=2.524733e-04
normRes=2.486380e-04
normRes=2.448154e-04
normRes=2.410076e-04
normRes=2.372163e-04
normRes=2.334433e-04
normRes=2.296906e-04
normRes=2.259598e-04
normRes=2.222529e-04
normRes=2.185714e-04
normRes=2.149171e-04
normRes=2.112917e-04
normRes=2.076968e-04
normRes=2.041341e-04
normRes=2.006051e-04
normRes=1.971114e-04
normRes=1.936545e-04
normRes=1.902360e-04
normRes=1.868572e-04
normRes=1.835196e-04
normRes=1.802247e-04
normRes=1.769737e-04
normRes=1.737680e-04
normRes=1.706088e-04
normRes=1.674974e-04
normRes=1.644351e-04
normRes=1.614229e-04
normRes=1.584620e-04
normRes=1.555534e-04
normRes=1.526983e-04
normRes=1.498975e-04
normRes=1.471521e-04
normRes=1.444628e-04
normRes=1.418305e-04
normRes=1.392561e-04
normRes=1.367401e-04
normRes=1.342833e-04
normRes=1.318861e-04
normRes=1.295493e-04
normRes=1.272731e-04
normRes=1.250580e-04
normRes=1.229042e-04
normRes=1.208120e-04
normRes=1.187815e-04
normRes=1.168127e-04
normRes=1.149057e-04
normRes=1.130602e-04
normRes=1.112762e-04
normRes=1.095531e-04
normRes=1.078907e-04
normRes=1.062884e-04
normRes=1.047456e-04
normRes=1.032617e-04
normRes=1.018357e-04
normRes=1.004669e-04
normRes=9.915418e-05
normRes=9.789653e-05
normRes=9.669275e-05
normRes=9.554158e-05
normRes=9.444169e-05
normRes=9.339166e-05
normRes=9.239000e-05
normRes=9.143517e-05
normRes=9.052555e-05
normRes=8.965947e-05
normRes=8.883523e-05
normRes=8.805107e-05
normRes=8.730523e-05
normRes=8.659589e-05
normRes=8.592123e-05
normRes=8.527942e-05
normRes=8.466863e-05
normRes=8.408704e-05
normRes=8.353282e-05
normRes=8.300417e-05
normRes=8.249933e-05
normRes=8.201653e-05
normRes=8.155406e-05
normRes=8.111025e-05
normRes=8.068347e-05
normRes=8.027211e-05
normRes=7.987465e-05
normRes=7.948959e-05
normRes=7.911549e-05
normRes=7.875098e-05
normRes=7.839474e-05
normRes=7.804548e-05
normRes=7.770202e-05
normRes=7.736319e-05
normRes=7.702792e-05
normRes=7.669516e-05
normRes=7.636395e-05
normRes=7.603337e-05
normRes=7.570256e-05
normRes=7.537071e-05
normRes=7.503708e-05
normRes=7.470098e-05
normRes=7.436175e-05
normRes=7.401880e-05
normRes=7.367160e-05
normRes=7.331963e-05
normRes=7.296244e-05
normRes=7.259964e-05
normRes=7.223084e-05
normRes=7.185573e-05
normRes=7.147401e-05
normRes=7.108544e-05
normRes=7.068980e-05
normRes=7.028691e-05
normRes=6.987662e-05
normRes=6.945882e-05
normRes=6.903341e-05
normRes=6.860034e-05
normRes=6.815958e-05
normRes=6.771111e-05
normRes=6.725495e-05
normRes=6.679115e-05
normRes=6.631975e-05
normRes=6.584085e-05
normRes=6.535454e-05
normRes=6.486093e-05
normRes=6.436017e-05
normRes=6.385239e-05
normRes=6.333777e-05
normRes=6.281649e-05
normRes=6.228872e-05
normRes=6.175469e-05
normRes=6.121460e-05
normRes=6.066868e-05
normRes=6.011717e-05
normRes=5.956030e-05
normRes=5.899832e-05
normRes=5.843151e-05
normRes=5.786013e-05
normRes=5.728444e-05
normRes=5.670472e-05
normRes=5.612127e-05
normRes=5.553437e-05
normRes=5.494431e-05
normRes=5.435139e-05
normRes=5.375590e-05
normRes=5.315816e-05
normRes=5.255846e-05
normRes=5.195711e-05
normRes=5.135441e-05
normRes=5.075069e-05
normRes=5.014624e-05
normRes=4.954138e-05
normRes=4.893641e-05
normRes=4.833165e-05
normRes=4.772741e-05
normRes=4.712400e-05
normRes=4.652172e-05
normRes=4.592088e-05
normRes=4.532178e-05
normRes=4.472473e-05
normRes=4.413003e-05
normRes=4.353797e-05
normRes=4.294886e-05
normRes=4.236298e-05
normRes=4.178062e-05
normRes=4.120207e-05
normRes=4.062761e-05
normRes=4.005752e-05
normRes=3.949207e-05
normRes=3.893154e-05
normRes=3.837618e-05
normRes=3.782627e-05
normRes=3.728205e-05
normRes=3.674378e-05
normRes=3.621169e-05
normRes=3.568603e-05
normRes=3.516702e-05
normRes=3.465490e-05
normRes=3.414988e-05
normRes=3.365217e-05
normRes=3.316198e-05
normRes=3.267950e-05
normRes=3.220491e-05
normRes=3.173840e-05
normRes=3.128013e-05
normRes=3.083027e-05
normRes=3.038896e-05
normRes=2.995634e-05
normRes=2.953255e-05
normRes=2.911769e-05
normRes=2.871188e-05
normRes=2.831522e-05
normRes=2.792777e-05
normRes=2.754962e-05
normRes=2.718082e-05
normRes=2.682141e-05
normRes=2.647143e-05
normRes=2.613089e-05
normRes=2.579979e-05
normRes=2.547812e-05
normRes=2.516585e-05
normRes=2.486295e-05
normRes=2.456936e-05
normRes=2.428501e-05
normRes=2.400981e-05
normRes=2.374367e-05
normRes=2.348648e-05
normRes=2.323810e-05
normRes=2.299840e-05
normRes=2.276723e-05
normRes=2.254443e-05
normRes=2.232980e-05
normRes=2.212317e-05
normRes=2.192434e-05
normRes=2.173309e-05
normRes=2.154921e-05
normRes=2.137247e-05
normRes=2.120263e-05
normRes=2.103945e-05
normRes=2.088269e-05
normRes=2.073209e-05
normRes=2.058738e-05
normRes=2.044832e-05
normRes=2.031463e-05
normRes=2.018606e-05
normRes=2.006232e-05
normRes=1.994316e-05
normRes=1.982832e-05
normRes=1.971752e-05
normRes=1.961051e-05
normRes=1.950702e-05
normRes=1.940680e-05
normRes=1.930961e-05
normRes=1.921518e-05
normRes=1.912329e-05
normRes=1.903370e-05
normRes=1.894618e-05
normRes=1.886050e-05
normRes=1.877645e-05
normRes=1.869381e-05
normRes=1.861240e-05
normRes=1.853201e-05
normRes=1.845246e-05
normRes=1.837356e-05
normRes=1.829515e-05
normRes=1.821707e-05
normRes=1.813915e-05
normRes=1.806125e-05
normRes=1.798322e-05
normRes=1.790495e-05
normRes=1.782629e-05
normRes=1.774714e-05
normRes=1.766738e-05
normRes=1.758691e-05
normRes=1.750563e-05
normRes=1.742346e-05
normRes=1.734031e-05
normRes=1.725611e-05
normRes=1.717079e-05
normRes=1.708429e-05
normRes=1.699655e-05
normRes=1.690751e-05
normRes=1.681714e-05
normRes=1.672539e-05
normRes=1.663223e-05
normRes=1.653764e-05
normRes=1.644157e-05
normRes=1.634403e-05
normRes=1.624499e-05
normRes=1.614443e-05
normRes=1.604236e-05
normRes=1.593878e-05
normRes=1.583368e-05
normRes=1.572706e-05
normRes=1.561895e-05
normRes=1.550934e-05
normRes=1.539826e-05
normRes=1.528572e-05
normRes=1.517175e-05
normRes=1.505636e-05
normRes=1.493959e-05
normRes=1.482146e-05
normRes=1.470200e-05
normRes=1.458125e-05
normRes=1.445925e-05
normRes=1.433602e-05
normRes=1.421162e-05
normRes=1.408607e-05
normRes=1.395943e-05
normRes=1.383174e-05
normRes=1.370304e-05
normRes=1.357338e-05
normRes=1.344280e-05
normRes=1.331137e-05
normRes=1.317912e-05
normRes=1.304611e-05
normRes=1.291239e-05
normRes=1.277801e-05
normRes=1.264303e-05
normRes=1.250750e-05
normRes=1.237147e-05
normRes=1.223501e-05
normRes=1.209816e-05
normRes=1.196098e-05
normRes=1.182353e-05
normRes=1.168587e-05
normRes=1.154804e-05
normRes=1.141012e-05
normRes=1.127215e-05
normRes=1.113420e-05
normRes=1.099631e-05
normRes=1.085855e-05
normRes=1.072098e-05
normRes=1.058364e-05
normRes=1.044661e-05
normRes=1.030992e-05
normRes=1.017365e-05
normRes=1.003784e-05
normRes=9.902553e-06
normRes=9.767843e-06
normRes=9.633764e-06
normRes=9.500370e-06
normRes=9.367716e-06
normRes=9.235855e-06
normRes=9.104840e-06
normRes=8.974723e-06
normRes=8.845556e-06
normRes=8.717390e-06
normRes=8.590276e-06
normRes=8.464263e-06
normRes=8.339400e-06
normRes=8.215735e-06
normRes=8.093316e-06
normRes=7.972190e-06
normRes=7.852401e-06
normRes=7.733995e-06
normRes=7.617016e-06
normRes=7.501506e-06
normRes=7.387507e-06
normRes=7.275059e-06
normRes=7.164201e-06
normRes=7.054973e-06
normRes=6.947410e-06
normRes=6.841547e-06
normRes=6.737420e-06
normRes=6.635061e-06
normRes=6.534500e-06
normRes=6.435767e-06
normRes=6.338890e-06
normRes=6.243895e-06
normRes=6.150805e-06
normRes=6.059643e-06
normRes=5.970429e-06
normRes=5.883181e-06
normRes=5.797915e-06
normRes=5.714646e-06
normRes=5.633383e-06
normRes=5.554136e-06
normRes=5.476913e-06
normRes=5.401716e-06
normRes=5.328548e-06
normRes=5.257408e-06
normRes=5.188290e-06
normRes=5.121190e-06
normRes=5.056098e-06
normRes=4.993001e-06
normRes=4.931885e-06
normRes=4.872733e-06
normRes=4.815523e-06
normRes=4.760233e-06
normRes=4.706838e-06
normRes=4.655307e-06
normRes=4.605611e-06
normRes=4.557716e-06
normRes=4.511585e-06
normRes=4.467181e-06
normRes=4.424462e-06
normRes=4.383387e-06
normRes=4.343910e-06
normRes=4.305984e-06
normRes=4.269563e-06
normRes=4.234595e-06
normRes=4.201031e-06
normRes=4.168819e-06
normRes=4.137904e-06
normRes=4.108234e-06
normRes=4.079754e-06
normRes=4.052409e-06
normRes=4.026143e-06
normRes=4.000903e-06
normRes=3.976631e-06
normRes=3.953274e-06
normRes=3.930777e-06
normRes=3.909086e-06
normRes=3.888146e-06
normRes=3.867907e-06
normRes=3.848315e-06
normRes=3.829319e-06
normRes=3.810872e-06
normRes=3.792923e-06
normRes=3.775426e-06
normRes=3.758334e-06
normRes=3.741604e-06
normRes=3.725192e-06
normRes=3.709057e-06
normRes=3.693159e-06
normRes=3.677459e-06
normRes=3.661921e-06
normRes=3.646509e-06
normRes=3.631190e-06
normRes=3.615931e-06
normRes=3.600702e-06
normRes=3.585474e-06
normRes=3.570221e-06
normRes=3.554915e-06
normRes=3.539532e-06
normRes=3.524051e-06
normRes=3.508450e-06
normRes=3.492708e-06
normRes=3.476807e-06
normRes=3.460731e-06
normRes=3.444464e-06
normRes=3.427990e-06
normRes=3.411297e-06
normRes=3.394373e-06
normRes=3.377208e-06
normRes=3.359791e-06
normRes=3.342113e-06
normRes=3.324169e-06
normRes=3.305951e-06
normRes=3.287453e-06
normRes=3.268672e-06
normRes=3.249603e-06
normRes=3.230245e-06
normRes=3.210594e-06
normRes=3.190651e-06
normRes=3.170415e-06
normRes=3.149887e-06
normRes=3.129067e-06
normRes=3.107958e-06
normRes=3.086562e-06
normRes=3.064882e-06
normRes=3.042922e-06
normRes=3.020686e-06
normRes=2.998179e-06
normRes=2.975406e-06
normRes=2.952373e-06
normRes=2.929087e-06
normRes=2.905553e-06
normRes=2.881778e-06
normRes=2.857771e-06
normRes=2.833539e-06
normRes=2.809090e-06
normRes=2.784432e-06
normRes=2.759573e-06
normRes=2.734524e-06
normRes=2.709292e-06
normRes=2.683888e-06
normRes=2.658321e-06
normRes=2.632600e-06
normRes=2.606736e-06
normRes=2.580739e-06
normRes=2.554619e-06
normRes=2.528386e-06
normRes=2.502051e-06
normRes=2.475625e-06
normRes=2.449119e-06
normRes=2.422542e-06
normRes=2.395907e-06
normRes=2.369224e-06
normRes=2.342504e-06
normRes=2.315758e-06
normRes=2.288998e-06
normRes=2.262233e-06
normRes=2.235476e-06
normRes=2.208738e-06
normRes=2.182029e-06
normRes=2.155360e-06
normRes=2.128744e-06
normRes=2.102190e-06
normRes=2.075710e-06
normRes=2.049314e-06
normRes=2.023014e-06
normRes=1.996821e-06
normRes=1.970744e-06
normRes=1.944795e-06
normRes=1.918985e-06
normRes=1.893323e-06
normRes=1.867821e-06
normRes=1.842488e-06
normRes=1.817334e-06
normRes=1.792371e-06
normRes=1.767607e-06
normRes=1.743053e-06
normRes=1.718718e-06
normRes=1.694611e-06
normRes=1.670743e-06
normRes=1.647122e-06
normRes=1.623758e-06
normRes=1.600658e-06
normRes=1.577833e-06
normRes=1.555290e-06
normRes=1.533038e-06
normRes=1.511085e-06
normRes=1.489438e-06
normRes=1.468106e-06
normRes=1.447095e-06
normRes=1.426413e-06
normRes=1.406067e-06
normRes=1.386063e-06
normRes=1.366407e-06
normRes=1.347105e-06
normRes=1.328163e-06
normRes=1.309587e-06
normRes=1.291381e-06
normRes=1.273549e-06
normRes=1.256097e-06
normRes=1.239027e-06
normRes=1.222344e-06
normRes=1.206049e-06
normRes=1.190146e-06
normRes=1.174637e-06
normRes=1.159524e-06
normRes=1.144807e-06
normRes=1.130487e-06
normRes=1.116564e-06
normRes=1.103038e-06
normRes=1.089909e-06
normRes=1.077174e-06
normRes=1.064833e-06
normRes=1.052881e-06
normRes=1.041318e-06
normRes=1.030138e-06
normRes=1.019339e-06
normRes=1.008916e-06
normRes=9.988630e-07
normRes=9.891755e-07
normRes=9.798474e-07
normRes=9.708723e-07
normRes=9.622433e-07
normRes=9.539532e-07
normRes=9.459943e-07
normRes=9.383585e-07
normRes=9.310375e-07
normRes=9.240227e-07
normRes=9.173049e-07
normRes=9.108749e-07
normRes=9.047233e-07
normRes=8.988403e-07
normRes=8.932161e-07
normRes=8.878407e-07
normRes=8.827040e-07
normRes=8.777958e-07
normRes=8.731058e-07
normRes=8.686239e-07
normRes=8.643399e-07
normRes=8.602435e-07
normRes=8.563246e-07
normRes=8.525733e-07
normRes=8.489797e-07
normRes=8.455341e-07
normRes=8.422268e-07
normRes=8.390485e-07
normRes=8.359899e-07
normRes=8.330422e-07
normRes=8.301966e-07
normRes=8.274446e-07
normRes=8.247780e-07
normRes=8.221887e-07
normRes=8.196692e-07
normRes=8.172119e-07
normRes=8.148097e-07
normRes=8.124559e-07
normRes=8.101438e-07
normRes=8.078671e-07
normRes=8.056200e-07
normRes=8.033967e-07
normRes=8.011919e-07
normRes=7.990004e-07
normRes=7.968174e-07
normRes=7.946384e-07
normRes=7.924592e-07
normRes=7.902757e-07
normRes=7.880843e-07
normRes=7.858815e-07
normRes=7.836642e-07
normRes=7.814293e-07
normRes=7.791741e-07
normRes=7.768963e-07
normRes=7.745936e-07
normRes=7.722639e-07
normRes=7.699055e-07
normRes=7.675167e-07
normRes=7.650963e-07
normRes=7.626430e-07
normRes=7.601558e-07
normRes=7.576340e-07
normRes=7.550767e-07
normRes=7.524837e-07
normRes=7.498546e-07
normRes=7.471891e-07
normRes=7.444873e-07
normRes=7.417494e-07
normRes=7.389755e-07
normRes=7.361661e-07
normRes=7.333216e-07
normRes=7.304428e-07
normRes=7.275302e-07
normRes=7.245848e-07
normRes=7.216076e-07
normRes=7.185994e-07
normRes=7.155615e-07
normRes=7.124950e-07
normRes=7.094012e-07
normRes=7.062814e-07
normRes=7.031371e-07
normRes=6.999697e-07
normRes=6.967808e-07
normRes=6.935719e-07
normRes=6.903447e-07
normRes=6.871008e-07
normRes=6.838420e-07
normRes=6.805699e-07
normRes=6.772865e-07
normRes=6.739934e-07
normRes=6.706925e-07
normRes=6.673856e-07
normRes=6.640747e-07
normRes=6.607615e-07
normRes=6.574480e-07
normRes=6.541360e-07
normRes=6.508275e-07
normRes=6.475243e-07
normRes=6.442282e-07
normRes=6.409413e-07
normRes=6.376652e-07
normRes=6.344019e-07
normRes=6.311532e-07
normRes=6.279209e-07
normRes=6.247068e-07
normRes=6.215126e-07
normRes=6.183400e-07
normRes=6.151908e-07
normRes=6.120666e-07
normRes=6.089690e-07
normRes=6.058996e-07
normRes=6.028600e-07
normRes=5.998516e-07
normRes=5.968760e-07
normRes=5.939344e-07
normRes=5.910284e-07
normRes=5.881591e-07
normRes=5.853278e-07
normRes=5.825358e-07
normRes=5.797841e-07
normRes=5.770739e-07
normRes=5.744062e-07
normRes=5.717819e-07
normRes=5.692020e-07
normRes=5.666673e-07
normRes=5.641787e-07
normRes=5.617367e-07
normRes=5.593421e-07
normRes=5.569954e-07
normRes=5.546973e-07
normRes=5.524481e-07
normRes=5.502483e-07
normRes=5.480982e-07
normRes=5.459980e-07
normRes=5.439481e-07
normRes=5.419485e-07
normRes=5.399993e-07
normRes=5.381005e-07
normRes=5.362522e-07
normRes=5.344541e-07
normRes=5.327063e-07
normRes=5.310084e-07
normRes=5.293601e-07
normRes=5.277613e-07
normRes=5.262115e-07
normRes=5.247102e-07
normRes=5.232571e-07
normRes=5.218515e-07
normRes=5.204930e-07
normRes=5.191809e-07
normRes=5.179146e-07
normRes=5.166935e-07
normRes=5.155167e-07
normRes=5.143835e-07
normRes=5.132931e-07
normRes=5.122448e-07
normRes=5.112377e-07
normRes=5.102709e-07
normRes=5.093435e-07
normRes=5.084546e-07
normRes=5.076032e-07
normRes=5.067885e-07
normRes=5.060094e-07
normRes=5.052649e-07
normRes=5.045541e-07
normRes=5.038761e-07
normRes=5.032296e-07
normRes=5.026139e-07
normRes=5.020278e-07
normRes=5.014703e-07
normRes=5.009405e-07
normRes=5.004373e-07
normRes=4.999597e-07
normRes=4.995067e-07
normRes=4.990773e-07
normRes=4.986706e-07
normRes=4.982855e-07
normRes=4.979211e-07
normRes=4.975765e-07
normRes=4.972508e-07
normRes=4.969429e-07
normRes=4.966520e-07
normRes=4.963772e-07
normRes=4.961177e-07
normRes=4.958725e-07
normRes=4.956409e-07
normRes=4.954221e-07
normRes=4.952151e-07
normRes=4.950194e-07
normRes=4.948340e-07
normRes=4.946583e-07
normRes=4.944916e-07
normRes=4.943332e-07
normRes=4.941824e-07
normRes=4.940386e-07
normRes=4.939011e-07
normRes=4.937694e-07
normRes=4.936429e-07
normRes=4.935210e-07
normRes=4.934032e-07
normRes=4.932889e-07
normRes=4.931778e-07
normRes=4.930693e-07
normRes=4.929630e-07
normRes=4.928585e-07
normRes=4.927553e-07
normRes=4.926531e-07
normRes=4.925515e-07
normRes=4.924503e-07
normRes=4.923490e-07
normRes=4.922474e-07
normRes=4.921451e-07
normRes=4.920420e-07
normRes=4.919378e-07
normRes=4.918323e-07
normRes=4.917252e-07
normRes=4.916164e-07
normRes=4.915057e-07
normRes=4.913929e-07
normRes=4.912780e-07
normRes=4.911607e-07
normRes=4.910409e-07
normRes=4.909187e-07
normRes=4.907938e-07
normRes=4.906662e-07
normRes=4.905358e-07
normRes=4.904027e-07
normRes=4.902668e-07
normRes=4.901280e-07
normRes=4.899863e-07
normRes=4.898418e-07
normRes=4.896944e-07
normRes=4.895442e-07
normRes=4.893912e-07
normRes=4.892355e-07
normRes=4.890770e-07
normRes=4.889158e-07
normRes=4.887520e-07
normRes=4.885857e-07
normRes=4.884169e-07
normRes=4.882457e-07
normRes=4.880722e-07
normRes=4.878965e-07
normRes=4.877186e-07
normRes=4.875387e-07
normRes=4.873569e-07
normRes=4.871732e-07
normRes=4.869879e-07
normRes=4.868009e-07
normRes=4.866125e-07
normRes=4.864226e-07
normRes=4.862315e-07
normRes=4.860393e-07
normRes=4.858461e-07
normRes=4.856520e-07
normRes=4.854571e-07
normRes=4.852615e-07
normRes=4.850655e-07
normRes=4.848690e-07
normRes=4.846723e-07
normRes=4.844754e-07
normRes=4.842785e-07
normRes=4.840817e-07
normRes=4.838851e-07
normRes=4.836889e-07
normRes=4.834931e-07
normRes=4.832979e-07
normRes=4.831034e-07
normRes=4.829096e-07
normRes=4.827168e-07
normRes=4.825250e-07
normRes=4.823343e-07
normRes=4.821448e-07
normRes=4.819567e-07
normRes=4.817700e-07
normRes=4.815848e-07
normRes=4.814013e-07
normRes=4.812194e-07
normRes=4.810393e-07
normRes=4.808611e-07
normRes=4.806848e-07
normRes=4.805106e-07
normRes=4.803385e-07
normRes=4.801685e-07
normRes=4.800008e-07
normRes=4.798354e-07
normRes=4.796724e-07
normRes=4.795117e-07
normRes=4.793536e-07
normRes=4.791980e-07
normRes=4.790449e-07
normRes=4.788944e-07
normRes=4.787466e-07
normRes=4.786015e-07
normRes=4.784591e-07
normRes=4.783195e-07
normRes=4.781826e-07
normRes=4.780485e-07
normRes=4.779172e-07
normRes=4.777888e-07
normRes=4.776631e-07
normRes=4.775404e-07
normRes=4.774205e-07
normRes=4.773035e-07
normRes=4.771893e-07
normRes=4.770779e-07
normRes=4.769695e-07
normRes=4.768638e-07
normRes=4.767610e-07
normRes=4.766610e-07
normRes=4.765638e-07
normRes=4.764694e-07
normRes=4.763778e-07
normRes=4.762888e-07
normRes=4.762026e-07
normRes=4.761190e-07
normRes=4.760381e-07
normRes=4.759598e-07
normRes=4.758840e-07
normRes=4.758108e-07
normRes=4.757401e-07
normRes=4.756718e-07
normRes=4.756059e-07
normRes=4.755424e-07
normRes=4.754811e-07
normRes=4.754222e-07
normRes=4.753654e-07
normRes=4.753108e-07
normRes=4.752583e-07
normRes=4.752078e-07
normRes=4.751594e-07
normRes=4.751128e-07
normRes=4.750681e-07
normRes=4.750253e-07
normRes=4.749842e-07
normRes=4.749447e-07
normRes=4.749069e-07
normRes=4.748707e-07
normRes=4.748359e-07
normRes=4.748026e-07
normRes=4.747706e-07
normRes=4.747400e-07
normRes=4.747105e-07
normRes=4.746823e-07
normRes=4.746551e-07
normRes=4.746290e-07
normRes=4.746038e-07
normRes=4.745795e-07
normRes=4.745560e-07
normRes=4.745333e-07
normRes=4.745113e-07
normRes=4.744899e-07
normRes=4.744691e-07
normRes=4.744487e-07
normRes=4.744288e-07
normRes=4.744092e-07
normRes=4.743899e-07
normRes=4.743708e-07
normRes=4.743518e-07
normRes=4.743330e-07
normRes=4.743141e-07
normRes=4.742952e-07
normRes=4.742762e-07
normRes=4.742571e-07
normRes=4.742376e-07
normRes=4.742179e-07
normRes=4.741978e-07
normRes=4.741773e-07
normRes=4.741563e-07
normRes=4.741348e-07
normRes=4.741127e-07
normRes=4.740899e-07
normRes=4.740664e-07
normRes=4.740421e-07
normRes=4.740170e-07
normRes=4.739910e-07
normRes=4.739640e-07
normRes=4.739361e-07
normRes=4.739072e-07
normRes=4.738771e-07
normRes=4.738460e-07
normRes=4.738136e-07
normRes=4.737800e-07
normRes=4.737451e-07
normRes=4.737090e-07
normRes=4.736714e-07
normRes=4.736324e-07
normRes=4.735920e-07
normRes=4.735501e-07
normRes=4.735067e-07
normRes=4.734617e-07
normRes=4.734151e-07
normRes=4.733668e-07
normRes=4.733169e-07
normRes=4.732653e-07
normRes=4.732119e-07
normRes=4.731568e-07
normRes=4.730999e-07
normRes=4.730411e-07
normRes=4.729805e-07
normRes=4.729180e-07
normRes=4.728535e-07
normRes=4.727872e-07
normRes=4.727189e-07
normRes=4.726486e-07
normRes=4.725763e-07
normRes=4.725019e-07
normRes=4.724256e-07
normRes=4.723471e-07
normRes=4.722666e-07
normRes=4.721840e-07
normRes=4.720993e-07
normRes=4.720125e-07
normRes=4.719235e-07
normRes=4.718323e-07
normRes=4.717390e-07
normRes=4.716435e-07
normRes=4.715458e-07
normRes=4.714460e-07
normRes=4.713439e-07
normRes=4.712396e-07
normRes=4.711330e-07
normRes=4.710243e-07
normRes=4.709133e-07
normRes=4.708000e-07
normRes=4.706845e-07
normRes=4.705668e-07
normRes=4.704468e-07
normRes=4.703245e-07
normRes=4.701999e-07
normRes=4.700731e-07
normRes=4.699440e-07
normRes=4.698126e-07
normRes=4.696790e-07
normRes=4.695431e-07
normRes=4.694049e-07
normRes=4.692644e-07
normRes=4.691216e-07
normRes=4.689765e-07
normRes=4.688291e-07
normRes=4.686795e-07
normRes=4.685275e-07
normRes=4.683733e-07
normRes=4.682168e-07
normRes=4.680579e-07
normRes=4.678968e-07
normRes=4.677334e-07
normRes=4.675676e-07
normRes=4.673996e-07
normRes=4.672292e-07
normRes=4.670566e-07
normRes=4.668816e-07
normRes=4.667043e-07
normRes=4.665247e-07
normRes=4.663427e-07
normRes=4.661584e-07
normRes=4.659718e-07
normRes=4.657829e-07
normRes=4.655915e-07
normRes=4.653979e-07
normRes=4.652018e-07
normRes=4.650034e-07
normRes=4.648026e-07
normRes=4.645994e-07
normRes=4.643938e-07
normRes=4.641857e-07
normRes=4.639753e-07
normRes=4.637624e-07
normRes=4.635470e-07
normRes=4.633292e-07
normRes=4.631088e-07
normRes=4.628860e-07
normRes=4.626606e-07
normRes=4.624327e-07
normRes=4.622022e-07
normRes=4.619692e-07
normRes=4.617335e-07
normRes=4.614952e-07
normRes=4.612542e-07
normRes=4.610106e-07
normRes=4.607643e-07
normRes=4.605152e-07
normRes=4.602634e-07
normRes=4.600088e-07
normRes=4.597514e-07
normRes=4.594911e-07
normRes=4.592279e-07
normRes=4.589619e-07
normRes=4.586929e-07
normRes=4.584209e-07
normRes=4.581459e-07
normRes=4.578678e-07
normRes=4.575867e-07
normRes=4.573024e-07
normRes=4.570149e-07
normRes=4.567242e-07
normRes=4.564303e-07
normRes=4.561331e-07
normRes=4.558325e-07
normRes=4.555286e-07
normRes=4.552212e-07
normRes=4.549104e-07
normRes=4.545960e-07
normRes=4.542781e-07
normRes=4.539565e-07
normRes=4.536313e-07
normRes=4.533023e-07
normRes=4.529696e-07
normRes=4.526331e-07
normRes=4.522927e-07
normRes=4.519483e-07
normRes=4.516000e-07
normRes=4.512477e-07
normRes=4.508913e-07
normRes=4.505307e-07
normRes=4.501660e-07
normRes=4.497970e-07
normRes=4.494236e-07
normRes=4.490460e-07
normRes=4.486639e-07
normRes=4.482773e-07
normRes=4.478863e-07
normRes=4.474906e-07
normRes=4.470903e-07
normRes=4.466853e-07
normRes=4.462756e-07
normRes=4.458610e-07
normRes=4.454416e-07
normRes=4.450173e-07
normRes=4.445880e-07
normRes=4.441537e-07
normRes=4.437143e-07
normRes=4.432697e-07
normRes=4.428200e-07
normRes=4.423650e-07
normRes=4.419048e-07
normRes=4.414391e-07
normRes=4.409681e-07
normRes=4.404917e-07
normRes=4.400097e-07
normRes=4.395223e-07
normRes=4.390292e-07
normRes=4.385305e-07
normRes=4.380261e-07
normRes=4.375159e-07
normRes=4.370000e-07
normRes=4.364783e-07
normRes=4.359508e-07
normRes=4.354173e-07
normRes=4.348780e-07
normRes=4.343326e-07
normRes=4.337813e-07
normRes=4.332239e-07
normRes=4.326604e-07
normRes=4.320909e-07
normRes=4.315152e-07
normRes=4.309334e-07
normRes=4.303454e-07
normRes=4.297512e-07
normRes=4.291507e-07
normRes=4.285441e-07
normRes=4.279311e-07
normRes=4.273119e-07
normRes=4.266864e-07
normRes=4.260546e-07
normRes=4.254165e-07
normRes=4.247721e-07
normRes=4.241213e-07
normRes=4.234643e-07
normRes=4.228008e-07
normRes=4.221311e-07
normRes=4.214550e-07
normRes=4.207727e-07
normRes=4.200840e-07
normRes=4.193890e-07
normRes=4.186877e-07
normRes=4.179802e-07
normRes=4.172664e-07
normRes=4.165464e-07
normRes=4.158202e-07
normRes=4.150878e-07
normRes=4.143493e-07
normRes=4.136046e-07
normRes=4.128539e-07
normRes=4.120971e-07
normRes=4.113343e-07
normRes=4.105655e-07
normRes=4.097908e-07
normRes=4.090102e-07
normRes=4.082238e-07
normRes=4.074317e-07
normRes=4.066338e-07
normRes=4.058302e-07
normRes=4.050210e-07
normRes=4.042063e-07
normRes=4.033862e-07
normRes=4.025606e-07
normRes=4.017296e-07
normRes=4.008935e-07
normRes=4.000521e-07
normRes=3.992056e-07
normRes=3.983541e-07
normRes=3.974976e-07
normRes=3.966363e-07
normRes=3.957702e-07
normRes=3.948995e-07
normRes=3.940241e-07
normRes=3.931443e-07
normRes=3.922600e-07
normRes=3.913715e-07
normRes=3.904788e-07
normRes=3.895820e-07
normRes=3.886812e-07
normRes=3.877765e-07
normRes=3.868681e-07
normRes=3.859560e-07
normRes=3.850404e-07
normRes=3.841214e-07
normRes=3.831991e-07
normRes=3.822736e-07
normRes=3.813451e-07
normRes=3.804137e-07
normRes=3.794794e-07
normRes=3.785425e-07
normRes=3.776030e-07
normRes=3.766612e-07
normRes=3.757170e-07
normRes=3.747707e-07
normRes=3.738224e-07
normRes=3.728722e-07
normRes=3.719203e-07
normRes=3.709668e-07
normRes=3.700118e-07
normRes=3.690555e-07
normRes=3.680980e-07
normRes=3.671394e-07
normRes=3.661800e-07
normRes=3.652198e-07
normRes=3.642590e-07
normRes=3.632977e-07
normRes=3.623361e-07
normRes=3.613744e-07
normRes=3.604125e-07
normRes=3.594508e-07
normRes=3.584894e-07
normRes=3.575283e-07
normRes=3.565678e-07
normRes=3.556079e-07
normRes=3.546489e-07
normRes=3.536908e-07
normRes=3.527338e-07
normRes=3.517781e-07
normRes=3.508237e-07
normRes=3.498709e-07
normRes=3.489197e-07
normRes=3.479703e-07
normRes=3.470228e-07
normRes=3.460774e-07
normRes=3.451342e-07
normRes=3.441933e-07
normRes=3.432549e-07
normRes=3.423190e-07
normRes=3.413859e-07
normRes=3.404555e-07
normRes=3.395281e-07
normRes=3.386038e-07
normRes=3.376826e-07
normRes=3.367647e-07
normRes=3.358502e-07
normRes=3.349393e-07
normRes=3.340319e-07
normRes=3.331283e-07
normRes=3.322285e-07
normRes=3.313326e-07
normRes=3.304407e-07
normRes=3.295529e-07
normRes=3.286693e-07
normRes=3.277900e-07
normRes=3.269151e-07
normRes=3.260445e-07
normRes=3.251785e-07
normRes=3.243171e-07
normRes=3.234603e-07
normRes=3.226082e-07
normRes=3.217609e-07
normRes=3.209184e-07
normRes=3.200809e-07
normRes=3.192482e-07
normRes=3.184205e-07
normRes=3.175979e-07
normRes=3.167803e-07
normRes=3.159678e-07
normRes=3.151604e-07
normRes=3.143582e-07
normRes=3.135611e-07
normRes=3.127693e-07
normRes=3.119826e-07
normRes=3.112011e-07
normRes=3.104249e-07
normRes=3.096539e-07
normRes=3.088881e-07
normRes=3.081275e-07
normRes=3.073721e-07
normRes=3.066219e-07
normRes=3.058769e-07
normRes=3.051370e-07
normRes=3.044022e-07
normRes=3.036726e-07
normRes=3.029479e-07
normRes=3.022284e-07
normRes=3.015138e-07
normRes=3.008041e-07
normRes=3.000993e-07
normRes=2.993994e-07
normRes=2.987042e-07
normRes=2.980138e-07
normRes=2.973280e-07
normRes=2.966468e-07
normRes=2.959702e-07
normRes=2.952980e-07
normRes=2.946302e-07
normRes=2.939667e-07
normRes=2.933075e-07
normRes=2.926524e-07
normRes=2.920013e-07
normRes=2.913542e-07
normRes=2.907110e-07
normRes=2.900716e-07
normRes=2.894359e-07
normRes=2.888038e-07
normRes=2.881752e-07
normRes=2.875500e-07
normRes=2.869281e-07
normRes=2.863093e-07
normRes=2.856937e-07
normRes=2.850811e-07
normRes=2.844713e-07
normRes=2.838643e-07
normRes=2.832599e-07
normRes=2.826581e-07
normRes=2.820587e-07
normRes=2.814617e-07
normRes=2.808668e-07
normRes=2.802741e-07
normRes=2.796833e-07
normRes=2.790944e-07
normRes=2.785072e-07
normRes=2.779216e-07
normRes=2.773376e-07
normRes=2.767550e-07
normRes=2.761737e-07
normRes=2.755936e-07
normRes=2.750145e-07
normRes=2.744364e-07
normRes=2.738592e-07
normRes=2.732826e-07
normRes=2.727068e-07
normRes=2.721314e-07
normRes=2.715565e-07
normRes=2.709818e-07
normRes=2.704074e-07
normRes=2.698331e-07
normRes=2.692588e-07
normRes=2.686845e-07
normRes=2.681099e-07
normRes=2.675351e-07
normRes=2.669599e-07
normRes=2.663842e-07
normRes=2.658080e-07
normRes=2.652312e-07
normRes=2.646537e-07
normRes=2.640754e-07
normRes=2.634963e-07
normRes=2.629162e-07
normRes=2.623351e-07
normRes=2.617529e-07
normRes=2.611696e-07
normRes=2.605851e-07
normRes=2.599993e-07
normRes=2.594122e-07
normRes=2.588238e-07
normRes=2.582339e-07
normRes=2.576426e-07
normRes=2.570497e-07
normRes=2.564554e-07
normRes=2.558594e-07
normRes=2.552618e-07
normRes=2.546626e-07
normRes=2.540617e-07
normRes=2.534592e-07
normRes=2.528549e-07
normRes=2.522489e-07
normRes=2.516412e-07
normRes=2.510317e-07
normRes=2.504204e-07
normRes=2.498075e-07
normRes=2.491928e-07
normRes=2.485763e-07
normRes=2.479581e-07
normRes=2.473382e-07
normRes=2.467166e-07
normRes=2.460934e-07
normRes=2.454684e-07
normRes=2.448419e-07
normRes=2.442138e-07
normRes=2.435841e-07
normRes=2.429529e-07
normRes=2.423202e-07
normRes=2.416861e-07
normRes=2.410506e-07
normRes=2.404138e-07
normRes=2.397757e-07
normRes=2.391364e-07
normRes=2.384960e-07
normRes=2.378544e-07
normRes=2.372119e-07
normRes=2.365684e-07
normRes=2.359241e-07
normRes=2.352789e-07
normRes=2.346330e-07
normRes=2.339865e-07
normRes=2.333395e-07
normRes=2.326920e-07
normRes=2.320441e-07
normRes=2.313960e-07
normRes=2.307477e-07
normRes=2.300993e-07
normRes=2.294510e-07
normRes=2.288028e-07
normRes=2.281548e-07
normRes=2.275071e-07
normRes=2.268599e-07
normRes=2.262132e-07
normRes=2.255673e-07
normRes=2.249221e-07
normRes=2.242778e-07
normRes=2.236345e-07
normRes=2.229923e-07
normRes=2.223514e-07
normRes=2.217119e-07
normRes=2.210738e-07
normRes=2.204374e-07
normRes=2.198027e-07
normRes=2.191698e-07
normRes=2.185390e-07
normRes=2.179102e-07
normRes=2.172837e-07
normRes=2.166595e-07
normRes=2.160378e-07
normRes=2.154187e-07
normRes=2.148023e-07
normRes=2.141887e-07
normRes=2.135781e-07
normRes=2.129706e-07
normRes=2.123663e-07
normRes=2.117654e-07
normRes=2.111678e-07
normRes=2.105738e-07
normRes=2.099835e-07
normRes=2.093970e-07
normRes=2.088144e-07
normRes=2.082358e-07
normRes=2.076613e-07
normRes=2.070910e-07
normRes=2.065250e-07
normRes=2.059635e-07
normRes=2.054065e-07
normRes=2.048542e-07
normRes=2.043065e-07
normRes=2.037637e-07
normRes=2.032257e-07
normRes=2.026928e-07
normRes=2.021649e-07
normRes=2.016422e-07
normRes=2.011247e-07
normRes=2.006125e-07
normRes=2.001056e-07
normRes=1.996042e-07
normRes=1.991083e-07
normRes=1.986179e-07
normRes=1.981331e-07
normRes=1.976540e-07
normRes=1.971806e-07
normRes=1.967129e-07
normRes=1.962510e-07
normRes=1.957950e-07
normRes=1.953448e-07
normRes=1.949004e-07
normRes=1.944620e-07
normRes=1.940294e-07
normRes=1.936028e-07
normRes=1.931821e-07
normRes=1.927674e-07
normRes=1.923586e-07
normRes=1.919557e-07
normRes=1.915587e-07
normRes=1.911677e-07
normRes=1.907826e-07
normRes=1.904033e-07
normRes=1.900298e-07
normRes=1.896622e-07
normRes=1.893004e-07
normRes=1.889443e-07
normRes=1.885939e-07
normRes=1.882491e-07
normRes=1.879099e-07
normRes=1.875763e-07
normRes=1.872482e-07
normRes=1.869254e-07
normRes=1.866081e-07
normRes=1.862960e-07
normRes=1.859891e-07
normRes=1.856873e-07
normRes=1.853906e-07
normRes=1.850989e-07
normRes=1.848120e-07
normRes=1.845299e-07
normRes=1.842525e-07
normRes=1.839797e-07
normRes=1.837113e-07
normRes=1.834474e-07
normRes=1.831878e-07
normRes=1.829323e-07
normRes=1.826809e-07
normRes=1.824334e-07
normRes=1.821898e-07
normRes=1.819500e-07
normRes=1.817137e-07
normRes=1.814809e-07
normRes=1.812515e-07
normRes=1.810254e-07
normRes=1.808023e-07
normRes=1.805823e-07
normRes=1.803651e-07
normRes=1.801507e-07
normRes=1.799390e-07
normRes=1.797297e-07
normRes=1.795228e-07
normRes=1.793181e-07
normRes=1.791155e-07
normRes=1.789150e-07
normRes=1.787163e-07
normRes=1.785193e-07
normRes=1.783239e-07
normRes=1.781300e-07
normRes=1.779375e-07
normRes=1.777462e-07
normRes=1.775560e-07
normRes=1.773668e-07
normRes=1.771784e-07
normRes=1.769908e-07
normRes=1.768038e-07
normRes=1.766173e-07
normRes=1.764312e-07
normRes=1.762454e-07
normRes=1.760597e-07
normRes=1.758741e-07
normRes=1.756884e-07
normRes=1.755026e-07
normRes=1.753165e-07
normRes=1.751300e-07
normRes=1.749431e-07
normRes=1.747556e-07
normRes=1.745674e-07
normRes=1.743785e-07
normRes=1.741888e-07
normRes=1.739981e-07
normRes=1.738064e-07
normRes=1.736136e-07
normRes=1.734196e-07
normRes=1.732244e-07
normRes=1.730279e-07
normRes=1.728299e-07
normRes=1.726306e-07
normRes=1.724297e-07
normRes=1.722272e-07
normRes=1.720231e-07
normRes=1.718172e-07
normRes=1.716097e-07
normRes=1.714003e-07
normRes=1.711892e-07
normRes=1.709761e-07
normRes=1.707611e-07
normRes=1.705442e-07
normRes=1.703253e-07
normRes=1.701044e-07
normRes=1.698815e-07
normRes=1.696565e-07
normRes=1.694294e-07
normRes=1.692003e-07
normRes=1.689690e-07
normRes=1.687357e-07
normRes=1.685002e-07
normRes=1.682626e-07
normRes=1.680230e-07
normRes=1.677812e-07
normRes=1.675373e-07
normRes=1.672913e-07
normRes=1.670432e-07
normRes=1.667931e-07
normRes=1.665409e-07
normRes=1.662868e-07
normRes=1.660306e-07
normRes=1.657725e-07
normRes=1.655124e-07
normRes=1.652504e-07
normRes=1.649866e-07
normRes=1.647210e-07
normRes=1.644535e-07
normRes=1.641844e-07
normRes=1.639135e-07
normRes=1.636410e-07
normRes=1.633669e-07
normRes=1.630913e-07
normRes=1.628142e-07
normRes=1.625356e-07
normRes=1.622557e-07
normRes=1.619746e-07
normRes=1.616921e-07
normRes=1.614085e-07
normRes=1.611238e-07
normRes=1.608381e-07
normRes=1.605514e-07
normRes=1.602637e-07
normRes=1.599753e-07
normRes=1.596862e-07
normRes=1.593963e-07
normRes=1.591059e-07
normRes=1.588149e-07
normRes=1.585236e-07
normRes=1.582318e-07
normRes=1.579398e-07
normRes=1.576476e-07
normRes=1.573553e-07
normRes=1.570629e-07
normRes=1.567706e-07
normRes=1.564785e-07
normRes=1.561865e-07
normRes=1.558949e-07
normRes=1.556036e-07
normRes=1.553128e-07
normRes=1.550226e-07
normRes=1.547330e-07
normRes=1.544441e-07
normRes=1.541560e-07
normRes=1.538687e-07
normRes=1.535825e-07
normRes=1.532972e-07
normRes=1.530131e-07
normRes=1.527302e-07
normRes=1.524485e-07
normRes=1.521682e-07
normRes=1.518893e-07
normRes=1.516119e-07
normRes=1.513360e-07
normRes=1.510618e-07
normRes=1.507892e-07
normRes=1.505185e-07
normRes=1.502495e-07
normRes=1.499825e-07
normRes=1.497174e-07
normRes=1.494543e-07
normRes=1.491933e-07
normRes=1.489344e-07
normRes=1.486777e-07
normRes=1.484232e-07
normRes=1.481710e-07
normRes=1.479211e-07
normRes=1.476735e-07
normRes=1.474284e-07
normRes=1.471857e-07
normRes=1.469455e-07
normRes=1.467078e-07
normRes=1.464726e-07
normRes=1.462400e-07
normRes=1.460100e-07
normRes=1.457826e-07
normRes=1.455578e-07
normRes=1.453357e-07
normRes=1.451163e-07
normRes=1.448995e-07
normRes=1.446854e-07
normRes=1.444740e-07
normRes=1.442653e-07
normRes=1.440593e-07
normRes=1.438559e-07
normRes=1.436553e-07
normRes=1.434573e-07
normRes=1.432620e-07
normRes=1.430694e-07
normRes=1.428794e-07
normRes=1.426920e-07
normRes=1.425072e-07
normRes=1.423249e-07
normRes=1.421452e-07
normRes=1.419680e-07
normRes=1.417933e-07
normRes=1.416211e-07
normRes=1.414512e-07
normRes=1.412838e-07
normRes=1.411186e-07
normRes=1.409558e-07
normRes=1.407951e-07
normRes=1.406367e-07
normRes=1.404804e-07
normRes=1.403262e-07
normRes=1.401741e-07
normRes=1.400239e-07
normRes=1.398756e-07
normRes=1.397293e-07
normRes=1.395847e-07
normRes=1.394419e-07
normRes=1.393007e-07
normRes=1.391612e-07
normRes=1.390232e-07
normRes=1.388868e-07
normRes=1.387517e-07
normRes=1.386180e-07
normRes=1.384856e-07
normRes=1.383544e-07
normRes=1.382243e-07
normRes=1.380953e-07
normRes=1.379673e-07
normRes=1.378403e-07
normRes=1.377141e-07
normRes=1.375886e-07
normRes=1.374639e-07
normRes=1.373399e-07
normRes=1.372163e-07
normRes=1.370933e-07
normRes=1.369707e-07
normRes=1.368485e-07
normRes=1.367265e-07
normRes=1.366048e-07
normRes=1.364831e-07
normRes=1.363616e-07
normRes=1.362400e-07
normRes=1.361184e-07
normRes=1.359966e-07
normRes=1.358746e-07
normRes=1.357524e-07
normRes=1.356298e-07
normRes=1.355068e-07
normRes=1.353833e-07
normRes=1.352594e-07
normRes=1.351348e-07
normRes=1.350096e-07
normRes=1.348837e-07
normRes=1.347570e-07
normRes=1.346296e-07
normRes=1.345013e-07
normRes=1.343720e-07
normRes=1.342418e-07
normRes=1.341106e-07
normRes=1.339784e-07
normRes=1.338450e-07
normRes=1.337105e-07
normRes=1.335749e-07
normRes=1.334380e-07
normRes=1.332998e-07
normRes=1.331604e-07
normRes=1.330197e-07
normRes=1.328776e-07
normRes=1.327341e-07
normRes=1.325893e-07
normRes=1.324430e-07
normRes=1.322953e-07
normRes=1.321461e-07
normRes=1.319954e-07
normRes=1.318432e-07
normRes=1.316895e-07
normRes=1.315343e-07
normRes=1.313776e-07
normRes=1.312193e-07
normRes=1.310595e-07
normRes=1.308982e-07
normRes=1.307353e-07
normRes=1.305708e-07
normRes=1.304048e-07
normRes=1.302373e-07
normRes=1.300683e-07
normRes=1.298977e-07
normRes=1.297257e-07
normRes=1.295522e-07
normRes=1.293772e-07
normRes=1.292007e-07
normRes=1.290229e-07
normRes=1.288436e-07
normRes=1.286629e-07
normRes=1.284809e-07
normRes=1.282975e-07
normRes=1.281129e-07
normRes=1.279270e-07
normRes=1.277398e-07
normRes=1.275515e-07
normRes=1.273619e-07
normRes=1.271713e-07
normRes=1.269796e-07
normRes=1.267868e-07
normRes=1.265930e-07
normRes=1.263983e-07
normRes=1.262026e-07
normRes=1.260061e-07
normRes=1.258087e-07
normRes=1.256106e-07
normRes=1.254117e-07
normRes=1.252122e-07
normRes=1.250121e-07
normRes=1.248114e-07
normRes=1.246101e-07
normRes=1.244085e-07
normRes=1.242064e-07
normRes=1.240039e-07
normRes=1.238012e-07
normRes=1.235982e-07
normRes=1.233950e-07
normRes=1.231918e-07
normRes=1.229884e-07
normRes=1.227850e-07
normRes=1.225817e-07
normRes=1.223785e-07
normRes=1.221755e-07
normRes=1.219727e-07
normRes=1.217702e-07
normRes=1.215680e-07
normRes=1.213662e-07
normRes=1.211649e-07
normRes=1.209640e-07
normRes=1.207638e-07
normRes=1.205642e-07
normRes=1.203652e-07
normRes=1.201670e-07
normRes=1.199696e-07
normRes=1.197730e-07
normRes=1.195773e-07
normRes=1.193826e-07
normRes=1.191889e-07
normRes=1.189962e-07
normRes=1.188046e-07
normRes=1.186141e-07
normRes=1.184248e-07
normRes=1.182368e-07
normRes=1.180501e-07
normRes=1.178646e-07
normRes=1.176805e-07
normRes=1.174979e-07
normRes=1.173166e-07
normRes=1.171368e-07
normRes=1.169586e-07
normRes=1.167818e-07
normRes=1.166067e-07
normRes=1.164331e-07
normRes=1.162612e-07
normRes=1.160909e-07
normRes=1.159223e-07
normRes=1.157554e-07
normRes=1.155902e-07
normRes=1.154267e-07
normRes=1.152650e-07
normRes=1.151050e-07
normRes=1.149469e-07
normRes=1.147905e-07
normRes=1.146359e-07
normRes=1.144831e-07
normRes=1.143321e-07
normRes=1.141830e-07
normRes=1.140356e-07
normRes=1.138900e-07
normRes=1.137463e-07
normRes=1.136043e-07
normRes=1.134642e-07
normRes=1.133258e-07
normRes=1.131891e-07
normRes=1.130543e-07
normRes=1.129211e-07
normRes=1.127897e-07
normRes=1.126600e-07
normRes=1.125320e-07
normRes=1.124056e-07
normRes=1.122809e-07
normRes=1.121577e-07
normRes=1.120362e-07
normRes=1.119162e-07
normRes=1.117977e-07
normRes=1.116807e-07
normRes=1.115651e-07
normRes=1.114510e-07
normRes=1.113383e-07
normRes=1.112268e-07
normRes=1.111167e-07
normRes=1.110078e-07
normRes=1.109002e-07
normRes=1.107937e-07
normRes=1.106884e-07
normRes=1.105841e-07
normRes=1.104809e-07
normRes=1.103787e-07
normRes=1.102774e-07
normRes=1.101770e-07
normRes=1.100774e-07
normRes=1.099786e-07
normRes=1.098806e-07
normRes=1.097833e-07
normRes=1.096866e-07
normRes=1.095905e-07
normRes=1.094949e-07
normRes=1.093998e-07
normRes=1.093051e-07
normRes=1.092108e-07
normRes=1.091169e-07
normRes=1.090232e-07
normRes=1.089297e-07
normRes=1.088364e-07
normRes=1.087432e-07
normRes=1.086501e-07
normRes=1.085569e-07
normRes=1.084638e-07
normRes=1.083705e-07
normRes=1.082771e-07
normRes=1.081835e-07
normRes=1.080896e-07
normRes=1.079955e-07
normRes=1.079010e-07
normRes=1.078061e-07
normRes=1.077108e-07
normRes=1.076150e-07
normRes=1.075187e-07
normRes=1.074218e-07
normRes=1.073243e-07
normRes=1.072261e-07
normRes=1.071273e-07
normRes=1.070277e-07
normRes=1.069274e-07
normRes=1.068262e-07
normRes=1.067242e-07
normRes=1.066214e-07
normRes=1.065176e-07
normRes=1.064129e-07
normRes=1.063072e-07
normRes=1.062005e-07
normRes=1.060927e-07
normRes=1.059839e-07
normRes=1.058741e-07
normRes=1.057631e-07
normRes=1.056510e-07
normRes=1.055378e-07
normRes=1.054234e-07
normRes=1.053078e-07
normRes=1.051911e-07
normRes=1.050731e-07
normRes=1.049539e-07
normRes=1.048335e-07
normRes=1.047118e-07
normRes=1.045889e-07
normRes=1.044648e-07
normRes=1.043394e-07
normRes=1.042127e-07
normRes=1.040848e-07
normRes=1.039556e-07
normRes=1.038252e-07
normRes=1.036935e-07
normRes=1.035606e-07
normRes=1.034265e-07
normRes=1.032911e-07
normRes=1.031545e-07
normRes=1.030167e-07
normRes=1.028777e-07
normRes=1.027376e-07
normRes=1.025962e-07
normRes=1.024538e-07
normRes=1.023102e-07
normRes=1.021655e-07
normRes=1.020198e-07
normRes=1.018730e-07
normRes=1.017252e-07
normRes=1.015763e-07
normRes=1.014265e-07
normRes=1.012758e-07
normRes=1.011241e-07
normRes=1.009716e-07
normRes=1.008182e-07
normRes=1.006640e-07
normRes=1.005090e-07
normRes=1.003533e-07
normRes=1.001968e-07
normRes=1.000397e-07
normRes=9.988197e-08
normRes=9.972363e-08
normRes=9.956474e-08
normRes=9.940534e-08
normRes=9.924546e-08
normRes=9.908515e-08
normRes=9.892446e-08
normRes=9.876343e-08
normRes=9.860210e-08
normRes=9.844052e-08
normRes=9.827872e-08
normRes=9.811676e-08
normRes=9.795469e-08
normRes=9.779254e-08
normRes=9.763036e-08
normRes=9.746821e-08
normRes=9.730612e-08
normRes=9.714414e-08
normRes=9.698232e-08
normRes=9.682071e-08
normRes=9.665934e-08
normRes=9.649827e-08
normRes=9.633755e-08
normRes=9.617721e-08
normRes=9.601730e-08
normRes=9.585787e-08
normRes=9.569897e-08
normRes=9.554062e-08
normRes=9.538289e-08
normRes=9.522581e-08
normRes=9.506942e-08
normRes=9.491376e-08
normRes=9.475888e-08
normRes=9.460481e-08
normRes=9.445159e-08
normRes=9.429926e-08
normRes=9.414787e-08
normRes=9.399743e-08
normRes=9.384800e-08
normRes=9.369959e-08
normRes=9.355225e-08
normRes=9.340601e-08
normRes=9.326090e-08
normRes=9.311694e-08
normRes=9.297416e-08
normRes=9.283260e-08
normRes=9.269227e-08
normRes=9.255320e-08
normRes=9.241541e-08
normRes=9.227893e-08
normRes=9.214377e-08
normRes=9.200995e-08
normRes=9.187749e-08
normRes=9.174641e-08
normRes=9.161670e-08
normRes=9.148840e-08
normRes=9.136151e-08
normRes=9.123604e-08
normRes=9.111199e-08
normRes=9.098937e-08
normRes=9.086819e-08
normRes=9.074845e-08
normRes=9.063015e-08
normRes=9.051328e-08
normRes=9.039786e-08
normRes=9.028386e-08
normRes=9.017130e-08
normRes=9.006016e-08
normRes=8.995043e-08
normRes=8.984210e-08
normRes=8.973517e-08
normRes=8.962961e-08
normRes=8.952542e-08
normRes=8.942258e-08
normRes=8.932107e-08
normRes=8.922087e-08
normRes=8.912196e-08
normRes=8.902433e-08
normRes=8.892795e-08
normRes=8.883279e-08
normRes=8.873883e-08
normRes=8.864604e-08
normRes=8.855440e-08
normRes=8.846388e-08
normRes=8.837444e-08
normRes=8.828606e-08
normRes=8.819870e-08
normRes=8.811234e-08
normRes=8.802693e-08
normRes=8.794245e-08
normRes=8.785885e-08
normRes=8.777610e-08
normRes=8.769417e-08
normRes=8.761302e-08
normRes=8.753260e-08
normRes=8.745288e-08
normRes=8.737383e-08
normRes=8.729539e-08
normRes=8.721753e-08
normRes=8.714021e-08
normRes=8.706339e-08
normRes=8.698702e-08
normRes=8.691107e-08
normRes=8.683549e-08
normRes=8.676025e-08
normRes=8.668529e-08
normRes=8.661058e-08
normRes=8.653607e-08
normRes=8.646172e-08
normRes=8.638750e-08
normRes=8.631336e-08
normRes=8.623925e-08
normRes=8.616514e-08
normRes=8.609099e-08
normRes=8.601675e-08
normRes=8.594239e-08
normRes=8.586787e-08
normRes=8.579314e-08
normRes=8.571817e-08
normRes=8.564292e-08
normRes=8.556735e-08
normRes=8.549143e-08
normRes=8.541512e-08
normRes=8.533839e-08
normRes=8.526120e-08
normRes=8.518351e-08
normRes=8.510530e-08
normRes=8.502653e-08
normRes=8.494718e-08
normRes=8.486720e-08
normRes=8.478658e-08
normRes=8.470528e-08
normRes=8.462328e-08
normRes=8.454055e-08
normRes=8.445707e-08
normRes=8.437281e-08
normRes=8.428775e-08
normRes=8.420187e-08
normRes=8.411515e-08
normRes=8.402756e-08
normRes=8.393910e-08
normRes=8.384975e-08
normRes=8.375948e-08
normRes=8.366829e-08
normRes=8.357616e-08
normRes=8.348308e-08
normRes=8.338903e-08
normRes=8.329402e-08
normRes=8.319804e-08
normRes=8.310106e-08
normRes=8.300310e-08
normRes=8.290415e-08
normRes=8.280420e-08
normRes=8.270325e-08
normRes=8.260130e-08
normRes=8.249836e-08
normRes=8.239443e-08
normRes=8.228950e-08
normRes=8.218359e-08
normRes=8.207670e-08
normRes=8.196883e-08
normRes=8.186001e-08
normRes=8.175023e-08
normRes=8.163951e-08
normRes=8.152786e-08
normRes=8.141529e-08
normRes=8.130182e-08
normRes=8.118747e-08
normRes=8.107225e-08
normRes=8.095617e-08
normRes=8.083927e-08
normRes=8.072155e-08
normRes=8.060304e-08
normRes=8.048377e-08
normRes=8.036375e-08
normRes=8.024301e-08
normRes=8.012157e-08
normRes=7.999947e-08
normRes=7.987672e-08
normRes=7.975336e-08
normRes=7.962941e-08
normRes=7.950490e-08
normRes=7.937987e-08
normRes=7.925433e-08
normRes=7.912834e-08
normRes=7.900191e-08
normRes=7.887508e-08
normRes=7.874788e-08
normRes=7.862034e-08
normRes=7.849251e-08
normRes=7.836441e-08
normRes=7.823608e-08
normRes=7.810756e-08
normRes=7.797888e-08
normRes=7.785007e-08
normRes=7.772118e-08
normRes=7.759224e-08
normRes=7.746328e-08
normRes=7.733434e-08
normRes=7.720546e-08
normRes=7.707668e-08
normRes=7.694803e-08
normRes=7.681956e-08
normRes=7.669128e-08
normRes=7.656325e-08
normRes=7.643550e-08
normRes=7.630806e-08
normRes=7.618097e-08
normRes=7.605427e-08
normRes=7.592799e-08
normRes=7.580216e-08
normRes=7.567682e-08
normRes=7.555201e-08
normRes=7.542775e-08
normRes=7.530408e-08
normRes=7.518103e-08
normRes=7.505864e-08
normRes=7.493692e-08
normRes=7.481592e-08
normRes=7.469567e-08
normRes=7.457618e-08
normRes=7.445749e-08
normRes=7.433963e-08
normRes=7.422262e-08
normRes=7.410648e-08
normRes=7.399125e-08
normRes=7.387693e-08
normRes=7.376357e-08
normRes=7.365116e-08
normRes=7.353975e-08
normRes=7.342934e-08
normRes=7.331995e-08
normRes=7.321160e-08
normRes=7.310430e-08
normRes=7.299808e-08
normRes=7.289293e-08
normRes=7.278888e-08
normRes=7.268594e-08
normRes=7.258410e-08
normRes=7.248339e-08
normRes=7.238381e-08
normRes=7.228536e-08
normRes=7.218806e-08
normRes=7.209189e-08
normRes=7.199687e-08
normRes=7.190300e-08
normRes=7.181027e-08
normRes=7.171868e-08
normRes=7.162823e-08
normRes=7.153892e-08
normRes=7.145073e-08
normRes=7.136367e-08
normRes=7.127773e-08
normRes=7.119289e-08
normRes=7.110914e-08
normRes=7.102648e-08
normRes=7.094490e-08
normRes=7.086436e-08
normRes=7.078488e-08
normRes=7.070641e-08
normRes=7.062896e-08
normRes=7.055250e-08
normRes=7.047701e-08
normRes=7.040247e-08
normRes=7.032886e-08
normRes=7.025616e-08
normRes=7.018435e-08
normRes=7.011340e-08
normRes=7.004328e-08
normRes=6.997398e-08
normRes=6.990546e-08
normRes=6.983770e-08
normRes=6.977068e-08
normRes=6.970435e-08
normRes=6.963870e-08
normRes=6.957370e-08
normRes=6.950931e-08
normRes=6.944550e-08
normRes=6.938225e-08
normRes=6.931951e-08
normRes=6.925727e-08
normRes=6.919549e-08
normRes=6.913413e-08
normRes=6.907316e-08
normRes=6.901255e-08
normRes=6.895227e-08
normRes=6.889229e-08
normRes=6.883256e-08
normRes=6.877306e-08
normRes=6.871375e-08
normRes=6.865461e-08
normRes=6.859559e-08
normRes=6.853666e-08
normRes=6.847780e-08
normRes=6.841896e-08
normRes=6.836012e-08
normRes=6.830124e-08
normRes=6.824229e-08
normRes=6.818324e-08
normRes=6.812406e-08
normRes=6.806472e-08
normRes=6.800518e-08
normRes=6.794542e-08
normRes=6.788540e-08
normRes=6.782510e-08
normRes=6.776449e-08
normRes=6.770355e-08
normRes=6.764223e-08
normRes=6.758052e-08
normRes=6.751840e-08
normRes=6.745583e-08
normRes=6.739279e-08
normRes=6.732926e-08
normRes=6.726521e-08
normRes=6.720063e-08
normRes=6.713549e-08
normRes=6.706977e-08
normRes=6.700345e-08
normRes=6.693651e-08
normRes=6.686894e-08
normRes=6.680071e-08
normRes=6.673182e-08
normRes=6.666224e-08
normRes=6.659197e-08
normRes=6.652098e-08
normRes=6.644928e-08
normRes=6.637683e-08
normRes=6.630365e-08
normRes=6.622971e-08
normRes=6.615501e-08
normRes=6.607953e-08
normRes=6.600329e-08
normRes=6.592626e-08
normRes=6.584845e-08
normRes=6.576986e-08
normRes=6.569047e-08
normRes=6.561029e-08
normRes=6.552933e-08
normRes=6.544757e-08
normRes=6.536503e-08
normRes=6.528170e-08
normRes=6.519759e-08
normRes=6.511271e-08
normRes=6.502705e-08
normRes=6.494064e-08
normRes=6.485347e-08
normRes=6.476556e-08
normRes=6.467691e-08
normRes=6.458754e-08
normRes=6.449745e-08
normRes=6.440667e-08
normRes=6.431519e-08
normRes=6.422305e-08
normRes=6.413025e-08
normRes=6.403681e-08
normRes=6.394274e-08
normRes=6.384807e-08
normRes=6.375281e-08
normRes=6.365699e-08
normRes=6.356061e-08
normRes=6.346371e-08
normRes=6.336630e-08
normRes=6.326841e-08
normRes=6.317005e-08
normRes=6.307126e-08
normRes=6.297205e-08
normRes=6.287245e-08
normRes=6.277249e-08
normRes=6.267219e-08
normRes=6.257157e-08
normRes=6.247067e-08
normRes=6.236950e-08
normRes=6.226811e-08
normRes=6.216650e-08
normRes=6.206472e-08
normRes=6.196279e-08
normRes=6.186073e-08
normRes=6.175859e-08
normRes=6.165637e-08
normRes=6.155413e-08
normRes=6.145187e-08
normRes=6.134964e-08
normRes=6.124746e-08
normRes=6.114535e-08
normRes=6.104336e-08
normRes=6.094151e-08
normRes=6.083982e-08
normRes=6.073834e-08
normRes=6.063707e-08
normRes=6.053606e-08
normRes=6.043533e-08
normRes=6.033492e-08
normRes=6.023484e-08
normRes=6.013512e-08
normRes=6.003580e-08
normRes=5.993689e-08
normRes=5.983843e-08
normRes=5.974045e-08
normRes=5.964295e-08
normRes=5.954598e-08
normRes=5.944956e-08
normRes=5.935370e-08
normRes=5.925844e-08
normRes=5.916379e-08
normRes=5.906977e-08
normRes=5.897642e-08
normRes=5.888374e-08
normRes=5.879176e-08
normRes=5.870049e-08
normRes=5.860996e-08
normRes=5.852019e-08
normRes=5.843118e-08
normRes=5.834295e-08
normRes=5.825552e-08
normRes=5.816891e-08
normRes=5.808312e-08
normRes=5.799817e-08
normRes=5.791407e-08
normRes=5.783083e-08
normRes=5.774845e-08
normRes=5.766696e-08
normRes=5.758634e-08
normRes=5.750662e-08
normRes=5.742779e-08
normRes=5.734987e-08
normRes=5.727285e-08
normRes=5.719673e-08
normRes=5.712152e-08
normRes=5.704722e-08
normRes=5.697382e-08
normRes=5.690133e-08
normRes=5.682975e-08
normRes=5.675906e-08
normRes=5.668927e-08
normRes=5.662037e-08
normRes=5.655235e-08
normRes=5.648520e-08
normRes=5.641893e-08
normRes=5.635351e-08
normRes=5.628893e-08
normRes=5.622520e-08
normRes=5.616229e-08
normRes=5.610019e-08
normRes=5.603888e-08
normRes=5.597836e-08
normRes=5.591861e-08
normRes=5.585961e-08
normRes=5.580135e-08
normRes=5.574380e-08
normRes=5.568695e-08
normRes=5.563078e-08
normRes=5.557527e-08
normRes=5.552040e-08
normRes=5.546615e-08
normRes=5.541250e-08
normRes=5.535942e-08
normRes=5.530690e-08
normRes=5.525491e-08
normRes=5.520342e-08
normRes=5.515242e-08
normRes=5.510188e-08
normRes=5.505177e-08
normRes=5.500206e-08
normRes=5.495275e-08
normRes=5.490379e-08
normRes=5.485516e-08
normRes=5.480684e-08
normRes=5.475880e-08
normRes=5.471102e-08
normRes=5.466346e-08
normRes=5.461611e-08
normRes=5.456893e-08
normRes=5.452189e-08
normRes=5.447498e-08
normRes=5.442817e-08
normRes=5.438143e-08
normRes=5.433473e-08
normRes=5.428804e-08
normRes=5.424135e-08
normRes=5.419462e-08
normRes=5.414784e-08
normRes=5.410097e-08
normRes=5.405399e-08
normRes=5.400687e-08
normRes=5.395960e-08
normRes=5.391215e-08
normRes=5.386449e-08
normRes=5.381660e-08
normRes=5.376846e-08
normRes=5.372005e-08
normRes=5.367134e-08
normRes=5.362232e-08
normRes=5.357296e-08
normRes=5.352325e-08
normRes=5.347316e-08
normRes=5.342268e-08
normRes=5.337178e-08
normRes=5.332046e-08
normRes=5.326869e-08
normRes=5.321646e-08
normRes=5.316374e-08
normRes=5.311054e-08
normRes=5.305683e-08
normRes=5.300260e-08
normRes=5.294784e-08
normRes=5.289253e-08
normRes=5.283667e-08
normRes=5.278024e-08
normRes=5.272324e-08
normRes=5.266565e-08
normRes=5.260747e-08
normRes=5.254869e-08
normRes=5.248931e-08
normRes=5.242931e-08
normRes=5.236870e-08
normRes=5.230747e-08
normRes=5.224562e-08
normRes=5.218314e-08
normRes=5.212003e-08
normRes=5.205630e-08
normRes=5.199194e-08
normRes=5.192696e-08
normRes=5.186135e-08
normRes=5.179512e-08
normRes=5.172827e-08
normRes=5.166080e-08
normRes=5.159273e-08
normRes=5.152405e-08
normRes=5.145478e-08
normRes=5.138491e-08
normRes=5.131447e-08
normRes=5.124345e-08
normRes=5.117186e-08
normRes=5.109973e-08
normRes=5.102705e-08
normRes=5.095384e-08
normRes=5.088011e-08
normRes=5.080587e-08
normRes=5.073114e-08
normRes=5.065594e-08
normRes=5.058027e-08
normRes=5.050415e-08
normRes=5.042760e-08
normRes=5.035064e-08
normRes=5.027327e-08
normRes=5.019552e-08
normRes=5.011742e-08
normRes=5.003896e-08
normRes=4.996018e-08
normRes=4.988110e-08
normRes=4.980173e-08
normRes=4.972209e-08
normRes=4.964221e-08
normRes=4.956210e-08
normRes=4.948180e-08
normRes=4.940130e-08
normRes=4.932065e-08
normRes=4.923987e-08
normRes=4.915896e-08
normRes=4.907797e-08
normRes=4.899690e-08
normRes=4.891579e-08
normRes=4.883465e-08
normRes=4.875351e-08
normRes=4.867239e-08
normRes=4.859132e-08
normRes=4.851031e-08
normRes=4.842940e-08
normRes=4.834860e-08
normRes=4.826794e-08
normRes=4.818743e-08
normRes=4.810711e-08
normRes=4.802700e-08
normRes=4.794711e-08
normRes=4.786747e-08
normRes=4.778811e-08
normRes=4.770903e-08
normRes=4.763028e-08
normRes=4.755186e-08
normRes=4.747379e-08
normRes=4.739610e-08
normRes=4.731881e-08
normRes=4.724194e-08
normRes=4.716550e-08
normRes=4.708952e-08
normRes=4.701401e-08
normRes=4.693899e-08
normRes=4.686448e-08
normRes=4.679050e-08
normRes=4.671705e-08
normRes=4.664416e-08
normRes=4.657185e-08
normRes=4.650011e-08
normRes=4.642898e-08
normRes=4.635846e-08
normRes=4.628856e-08
normRes=4.621930e-08
normRes=4.615068e-08
normRes=4.608272e-08
normRes=4.601543e-08
normRes=4.594881e-08
normRes=4.588288e-08
normRes=4.581764e-08
normRes=4.575309e-08
normRes=4.568925e-08
normRes=4.562611e-08
normRes=4.556369e-08
normRes=4.550197e-08
normRes=4.544098e-08
normRes=4.538071e-08
normRes=4.532115e-08
normRes=4.526232e-08
normRes=4.520421e-08
normRes=4.514681e-08
normRes=4.509013e-08
normRes=4.503416e-08
normRes=4.497891e-08
normRes=4.492435e-08
normRes=4.487050e-08
normRes=4.481734e-08
normRes=4.476487e-08
normRes=4.471307e-08
normRes=4.466195e-08
normRes=4.461149e-08
normRes=4.456168e-08
normRes=4.451251e-08
normRes=4.446397e-08
normRes=4.441606e-08
normRes=4.436874e-08
normRes=4.432203e-08
normRes=4.427589e-08
normRes=4.423032e-08
normRes=4.418531e-08
normRes=4.414083e-08
normRes=4.409687e-08
normRes=4.405341e-08
normRes=4.401044e-08
normRes=4.396795e-08
normRes=4.392591e-08
normRes=4.388430e-08
normRes=4.384311e-08
normRes=4.380232e-08
normRes=4.376191e-08
normRes=4.372186e-08
normRes=4.368216e-08
normRes=4.364277e-08
normRes=4.360368e-08
normRes=4.356487e-08
normRes=4.352633e-08
normRes=4.348802e-08
normRes=4.344993e-08
normRes=4.341204e-08
normRes=4.337433e-08
normRes=4.333677e-08
normRes=4.329935e-08
normRes=4.326205e-08
normRes=4.322483e-08
normRes=4.318769e-08
normRes=4.315060e-08
normRes=4.311354e-08
normRes=4.307649e-08
normRes=4.303943e-08
normRes=4.300234e-08
normRes=4.296519e-08
normRes=4.292798e-08
normRes=4.289068e-08
normRes=4.285326e-08
normRes=4.281572e-08
normRes=4.277803e-08
normRes=4.274017e-08
normRes=4.270213e-08
normRes=4.266389e-08
normRes=4.262542e-08
normRes=4.258672e-08
normRes=4.254777e-08
normRes=4.250855e-08
normRes=4.246904e-08
normRes=4.242923e-08
normRes=4.238910e-08
normRes=4.234865e-08
normRes=4.230785e-08
normRes=4.226670e-08
normRes=4.222518e-08
normRes=4.218327e-08
normRes=4.214098e-08
normRes=4.209828e-08
normRes=4.205516e-08
normRes=4.201162e-08
normRes=4.196764e-08
normRes=4.192323e-08
normRes=4.187836e-08
normRes=4.183304e-08
normRes=4.178725e-08
normRes=4.174099e-08
normRes=4.169425e-08
normRes=4.164703e-08
normRes=4.159933e-08
normRes=4.155114e-08
normRes=4.150245e-08
normRes=4.145327e-08
normRes=4.140359e-08
normRes=4.135342e-08
normRes=4.130275e-08
normRes=4.125158e-08
normRes=4.119991e-08
normRes=4.114775e-08
normRes=4.109510e-08
normRes=4.104196e-08
normRes=4.098832e-08
normRes=4.093421e-08
normRes=4.087962e-08
normRes=4.082455e-08
normRes=4.076902e-08
normRes=4.071303e-08
normRes=4.065658e-08
normRes=4.059969e-08
normRes=4.054236e-08
normRes=4.048460e-08
normRes=4.042642e-08
normRes=4.036783e-08
normRes=4.030884e-08
normRes=4.024947e-08
normRes=4.018971e-08
normRes=4.012959e-08
normRes=4.006912e-08
normRes=4.000830e-08
normRes=3.994716e-08
normRes=3.988570e-08
normRes=3.982395e-08
normRes=3.976191e-08
normRes=3.969959e-08
normRes=3.963703e-08
normRes=3.957422e-08
normRes=3.951119e-08
normRes=3.944795e-08
normRes=3.938451e-08
normRes=3.932091e-08
normRes=3.925714e-08
normRes=3.919323e-08
normRes=3.912921e-08
normRes=3.906507e-08
normRes=3.900085e-08
normRes=3.893655e-08
normRes=3.887220e-08
normRes=3.880782e-08
normRes=3.874343e-08
normRes=3.867903e-08
normRes=3.861466e-08
normRes=3.855032e-08
normRes=3.848604e-08
normRes=3.842184e-08
normRes=3.835773e-08
normRes=3.829373e-08
normRes=3.822987e-08
normRes=3.816615e-08
normRes=3.810260e-08
normRes=3.803923e-08
normRes=3.797606e-08
normRes=3.791311e-08
normRes=3.785040e-08
normRes=3.778794e-08
normRes=3.772575e-08
normRes=3.766385e-08
normRes=3.760225e-08
normRes=3.754096e-08
normRes=3.748001e-08
normRes=3.741941e-08
normRes=3.735918e-08
normRes=3.729932e-08
normRes=3.723985e-08
normRes=3.718079e-08
normRes=3.712215e-08
normRes=3.706393e-08
normRes=3.700617e-08
normRes=3.694885e-08
normRes=3.689201e-08
normRes=3.683564e-08
normRes=3.677976e-08
normRes=3.672437e-08
normRes=3.666949e-08
normRes=3.661513e-08
normRes=3.656129e-08
normRes=3.650798e-08
normRes=3.645521e-08
normRes=3.640297e-08
normRes=3.635129e-08
normRes=3.630017e-08
normRes=3.624960e-08
normRes=3.619959e-08
normRes=3.615015e-08
normRes=3.610127e-08
normRes=3.605297e-08
normRes=3.600523e-08
normRes=3.595807e-08
normRes=3.591148e-08
normRes=3.586546e-08
normRes=3.582001e-08
normRes=3.577513e-08
normRes=3.573081e-08
normRes=3.568706e-08
normRes=3.564386e-08
normRes=3.560122e-08
normRes=3.555913e-08
normRes=3.551758e-08
normRes=3.547657e-08
normRes=3.543609e-08
normRes=3.539613e-08
normRes=3.535669e-08
normRes=3.531776e-08
normRes=3.527933e-08
normRes=3.524139e-08
normRes=3.520392e-08
normRes=3.516693e-08
normRes=3.513040e-08
normRes=3.509431e-08
normRes=3.505866e-08
normRes=3.502343e-08
normRes=3.498862e-08
normRes=3.495420e-08
normRes=3.492017e-08
normRes=3.488651e-08
normRes=3.485321e-08
normRes=3.482025e-08
normRes=3.478761e-08
normRes=3.475530e-08
normRes=3.472328e-08
normRes=3.469154e-08
normRes=3.466007e-08
normRes=3.462886e-08
normRes=3.459788e-08
normRes=3.456712e-08
normRes=3.453656e-08
normRes=3.450619e-08
normRes=3.447599e-08
normRes=3.444595e-08
normRes=3.441604e-08
normRes=3.438626e-08
normRes=3.435657e-08
normRes=3.432698e-08
normRes=3.429746e-08
normRes=3.426799e-08
normRes=3.423856e-08
normRes=3.420915e-08
normRes=3.417974e-08
normRes=3.415033e-08
normRes=3.412088e-08
normRes=3.409140e-08
normRes=3.406185e-08
normRes=3.403223e-08
normRes=3.400252e-08
normRes=3.397270e-08
normRes=3.394277e-08
normRes=3.391270e-08
normRes=3.388248e-08
normRes=3.385210e-08
normRes=3.382154e-08
normRes=3.379079e-08
normRes=3.375984e-08
normRes=3.372867e-08
normRes=3.369727e-08
normRes=3.366564e-08
normRes=3.363375e-08
normRes=3.360159e-08
normRes=3.356917e-08
normRes=3.353645e-08
normRes=3.350345e-08
normRes=3.347014e-08
normRes=3.343651e-08
normRes=3.340256e-08
normRes=3.336829e-08
normRes=3.333367e-08
normRes=3.329871e-08
normRes=3.326339e-08
normRes=3.322772e-08
normRes=3.319169e-08
normRes=3.315528e-08
normRes=3.311850e-08
normRes=3.308134e-08
normRes=3.304380e-08
normRes=3.300587e-08
normRes=3.296755e-08
normRes=3.292884e-08
normRes=3.288974e-08
normRes=3.285025e-08
normRes=3.281036e-08
normRes=3.277007e-08
normRes=3.272939e-08
normRes=3.268832e-08
normRes=3.264686e-08
normRes=3.260500e-08
normRes=3.256275e-08
normRes=3.252012e-08
normRes=3.247711e-08
normRes=3.243371e-08
normRes=3.238995e-08
normRes=3.234581e-08
normRes=3.230131e-08
normRes=3.225645e-08
normRes=3.221123e-08
normRes=3.216567e-08
normRes=3.211978e-08
normRes=3.207355e-08
normRes=3.202699e-08
normRes=3.198012e-08
normRes=3.193294e-08
normRes=3.188547e-08
normRes=3.183770e-08
normRes=3.178966e-08
normRes=3.174135e-08
normRes=3.169278e-08
normRes=3.164397e-08
normRes=3.159491e-08
normRes=3.154564e-08
normRes=3.149615e-08
normRes=3.144646e-08
normRes=3.139658e-08
normRes=3.134653e-08
normRes=3.129631e-08
normRes=3.124594e-08
normRes=3.119544e-08
normRes=3.114482e-08
normRes=3.109408e-08
normRes=3.104325e-08
normRes=3.099234e-08
normRes=3.094136e-08
normRes=3.089032e-08
normRes=3.083925e-08
normRes=3.078816e-08
normRes=3.073705e-08
normRes=3.068595e-08
normRes=3.063486e-08
normRes=3.058381e-08
normRes=3.053281e-08
normRes=3.048187e-08
normRes=3.043101e-08
normRes=3.038024e-08
normRes=3.032957e-08
normRes=3.027903e-08
normRes=3.022862e-08
normRes=3.017835e-08
normRes=3.012825e-08
normRes=3.007833e-08
normRes=3.002860e-08
normRes=2.997907e-08
normRes=2.992975e-08
normRes=2.988067e-08
normRes=2.983182e-08
normRes=2.978324e-08
normRes=2.973491e-08
normRes=2.968687e-08
normRes=2.963912e-08
normRes=2.959167e-08
normRes=2.954453e-08
normRes=2.949772e-08
normRes=2.945124e-08
normRes=2.940511e-08
normRes=2.935933e-08
normRes=2.931391e-08
normRes=2.926886e-08
normRes=2.922420e-08
normRes=2.917992e-08
normRes=2.913604e-08
normRes=2.909256e-08
normRes=2.904949e-08
normRes=2.900683e-08
normRes=2.896460e-08
normRes=2.892280e-08
normRes=2.888143e-08
normRes=2.884049e-08
normRes=2.879999e-08
normRes=2.875994e-08
normRes=2.872034e-08
normRes=2.868118e-08
normRes=2.864247e-08
normRes=2.860422e-08
normRes=2.856642e-08
normRes=2.852907e-08
normRes=2.849218e-08
normRes=2.845574e-08
normRes=2.841975e-08
normRes=2.838421e-08
normRes=2.834912e-08
normRes=2.831448e-08
normRes=2.828027e-08
normRes=2.824651e-08
normRes=2.821319e-08
normRes=2.818029e-08
normRes=2.814782e-08
normRes=2.811577e-08
normRes=2.808413e-08
normRes=2.805291e-08
normRes=2.802208e-08
normRes=2.799165e-08
normRes=2.796161e-08
normRes=2.793195e-08
normRes=2.790266e-08
normRes=2.787373e-08
normRes=2.784515e-08
normRes=2.781692e-08
normRes=2.778902e-08
normRes=2.776145e-08
normRes=2.773419e-08
normRes=2.770724e-08
normRes=2.768058e-08
normRes=2.765420e-08
normRes=2.762809e-08
normRes=2.760224e-08
normRes=2.757663e-08
normRes=2.755126e-08
normRes=2.752612e-08
normRes=2.750118e-08
normRes=2.747644e-08
normRes=2.745189e-08
normRes=2.742751e-08
normRes=2.740328e-08
normRes=2.737921e-08
normRes=2.735527e-08
normRes=2.733144e-08
normRes=2.730773e-08
normRes=2.728410e-08
normRes=2.726056e-08
normRes=2.723709e-08
normRes=2.721366e-08
normRes=2.719028e-08
normRes=2.716693e-08
normRes=2.714359e-08
normRes=2.712026e-08
normRes=2.709691e-08
normRes=2.707354e-08
normRes=2.705013e-08
normRes=2.702667e-08
normRes=2.700315e-08
normRes=2.697956e-08
normRes=2.695588e-08
normRes=2.693211e-08
normRes=2.690823e-08
normRes=2.688422e-08
normRes=2.686009e-08
normRes=2.683581e-08
normRes=2.681138e-08
normRes=2.678678e-08
normRes=2.676202e-08
normRes=2.673707e-08
normRes=2.671192e-08
normRes=2.668658e-08
normRes=2.666102e-08
normRes=2.663525e-08
normRes=2.660925e-08
normRes=2.658301e-08
normRes=2.655653e-08
normRes=2.652980e-08
normRes=2.650281e-08
normRes=2.647556e-08
normRes=2.644804e-08
normRes=2.642025e-08
normRes=2.639217e-08
normRes=2.636381e-08
normRes=2.633516e-08
normRes=2.630622e-08
normRes=2.627697e-08
normRes=2.624743e-08
normRes=2.621758e-08
normRes=2.618743e-08
normRes=2.615696e-08
normRes=2.612619e-08
normRes=2.609510e-08
normRes=2.606370e-08
normRes=2.603199e-08
normRes=2.599997e-08
normRes=2.596763e-08
normRes=2.593497e-08
normRes=2.590201e-08
normRes=2.586874e-08
normRes=2.583516e-08
normRes=2.580127e-08
normRes=2.576708e-08
normRes=2.573259e-08
normRes=2.569781e-08
normRes=2.566273e-08
normRes=2.562736e-08
normRes=2.559171e-08
normRes=2.555578e-08
normRes=2.551957e-08
normRes=2.548310e-08
normRes=2.544637e-08
normRes=2.540938e-08
normRes=2.537214e-08
normRes=2.533466e-08
normRes=2.529694e-08
normRes=2.525899e-08
normRes=2.522083e-08
normRes=2.518245e-08
normRes=2.514387e-08
normRes=2.510510e-08
normRes=2.506614e-08
normRes=2.502701e-08
normRes=2.498770e-08
normRes=2.494824e-08
normRes=2.490863e-08
normRes=2.486889e-08
normRes=2.482902e-08
normRes=2.478903e-08
normRes=2.474893e-08
normRes=2.470874e-08
normRes=2.466846e-08
normRes=2.462811e-08
normRes=2.458770e-08
normRes=2.454723e-08
normRes=2.450673e-08
normRes=2.446619e-08
normRes=2.442564e-08
normRes=2.438508e-08
normRes=2.434453e-08
normRes=2.430400e-08
normRes=2.426349e-08
normRes=2.422303e-08
normRes=2.418261e-08
normRes=2.414226e-08
normRes=2.410198e-08
normRes=2.406179e-08
normRes=2.402170e-08
normRes=2.398172e-08
normRes=2.394185e-08
normRes=2.390212e-08
normRes=2.386253e-08
normRes=2.382309e-08
normRes=2.378381e-08
normRes=2.374471e-08
normRes=2.370579e-08
normRes=2.366707e-08
normRes=2.362855e-08
normRes=2.359024e-08
normRes=2.355216e-08
normRes=2.351430e-08
normRes=2.347669e-08
normRes=2.343933e-08
normRes=2.340223e-08
normRes=2.336539e-08
normRes=2.332883e-08
normRes=2.329255e-08
normRes=2.325656e-08
normRes=2.322087e-08
normRes=2.318548e-08
normRes=2.315040e-08
normRes=2.311563e-08
normRes=2.308119e-08
normRes=2.304707e-08
normRes=2.301328e-08
normRes=2.297983e-08
normRes=2.294671e-08
normRes=2.291394e-08
normRes=2.288152e-08
normRes=2.284945e-08
normRes=2.281773e-08
normRes=2.278636e-08
normRes=2.275535e-08
normRes=2.272470e-08
normRes=2.269441e-08
normRes=2.266448e-08
normRes=2.263490e-08
normRes=2.260569e-08
normRes=2.257684e-08
normRes=2.254834e-08
normRes=2.252021e-08
normRes=2.249242e-08
normRes=2.246500e-08
normRes=2.243792e-08
normRes=2.241119e-08
normRes=2.238480e-08
normRes=2.235876e-08
normRes=2.233305e-08
normRes=2.230768e-08
normRes=2.228263e-08
normRes=2.225791e-08
normRes=2.223350e-08
normRes=2.220941e-08
normRes=2.218563e-08
normRes=2.216214e-08
normRes=2.213895e-08
normRes=2.211604e-08
normRes=2.209341e-08
normRes=2.207106e-08
normRes=2.204897e-08
normRes=2.202713e-08
normRes=2.200555e-08
normRes=2.198420e-08
normRes=2.196308e-08
normRes=2.194219e-08
normRes=2.192150e-08
normRes=2.190103e-08
normRes=2.188074e-08
normRes=2.186064e-08
normRes=2.184072e-08
normRes=2.182096e-08
normRes=2.180135e-08
normRes=2.178189e-08
normRes=2.176257e-08
normRes=2.174337e-08
normRes=2.172428e-08
normRes=2.170530e-08
normRes=2.168641e-08
normRes=2.166760e-08
normRes=2.164887e-08
normRes=2.163020e-08
normRes=2.161158e-08
normRes=2.159300e-08
normRes=2.157445e-08
normRes=2.155592e-08
normRes=2.153740e-08
normRes=2.151888e-08
normRes=2.150035e-08
normRes=2.148180e-08
normRes=2.146321e-08
normRes=2.144459e-08
normRes=2.142592e-08
normRes=2.140718e-08
normRes=2.138838e-08
normRes=2.136950e-08
normRes=2.135053e-08
normRes=2.133146e-08
normRes=2.131229e-08
normRes=2.129300e-08
normRes=2.127359e-08
normRes=2.125405e-08
normRes=2.123437e-08
normRes=2.121454e-08
normRes=2.119456e-08
normRes=2.117442e-08
normRes=2.115411e-08
normRes=2.113362e-08
normRes=2.111295e-08
normRes=2.109209e-08
normRes=2.107105e-08
normRes=2.104980e-08
normRes=2.102834e-08
normRes=2.100668e-08
normRes=2.098480e-08
normRes=2.096270e-08
normRes=2.094038e-08
normRes=2.091783e-08
normRes=2.089506e-08
normRes=2.087204e-08
normRes=2.084879e-08
normRes=2.082530e-08
normRes=2.080157e-08
normRes=2.077760e-08
normRes=2.075338e-08
normRes=2.072891e-08
normRes=2.070420e-08
normRes=2.067924e-08
normRes=2.065403e-08
normRes=2.062856e-08
normRes=2.060286e-08
normRes=2.057690e-08
normRes=2.055070e-08
normRes=2.052425e-08
normRes=2.049755e-08
normRes=2.047062e-08
normRes=2.044344e-08
normRes=2.041603e-08
normRes=2.038838e-08
normRes=2.036050e-08
normRes=2.033240e-08
normRes=2.030406e-08
normRes=2.027551e-08
normRes=2.024674e-08
normRes=2.021776e-08
normRes=2.018857e-08
normRes=2.015918e-08
normRes=2.012959e-08
normRes=2.009981e-08
normRes=2.006985e-08
normRes=2.003970e-08
normRes=2.000939e-08
normRes=1.997890e-08
normRes=1.994826e-08
normRes=1.991746e-08
normRes=1.988652e-08
normRes=1.985544e-08
normRes=1.982422e-08
normRes=1.979289e-08
normRes=1.976143e-08
normRes=1.972987e-08
normRes=1.969821e-08
normRes=1.966646e-08
normRes=1.963463e-08
normRes=1.960272e-08
normRes=1.957075e-08
normRes=1.953871e-08
normRes=1.950664e-08
normRes=1.947452e-08
normRes=1.944237e-08
normRes=1.941020e-08
normRes=1.937802e-08
normRes=1.934583e-08
normRes=1.931365e-08
normRes=1.928149e-08
normRes=1.924935e-08
normRes=1.921724e-08
normRes=1.918518e-08
normRes=1.915317e-08
normRes=1.912122e-08
normRes=1.908934e-08
normRes=1.905753e-08
normRes=1.902582e-08
normRes=1.899420e-08
normRes=1.896269e-08
normRes=1.893129e-08
normRes=1.890002e-08
normRes=1.886887e-08
normRes=1.883787e-08
normRes=1.880701e-08
normRes=1.877631e-08
normRes=1.874577e-08
normRes=1.871540e-08
normRes=1.868521e-08
normRes=1.865521e-08
normRes=1.862540e-08
normRes=1.859579e-08
normRes=1.856638e-08
normRes=1.853719e-08
normRes=1.850821e-08
normRes=1.847946e-08
normRes=1.845095e-08
normRes=1.842266e-08
normRes=1.839462e-08
normRes=1.836683e-08
normRes=1.833928e-08
normRes=1.831200e-08
normRes=1.828497e-08
normRes=1.825820e-08
normRes=1.823170e-08
normRes=1.820547e-08
normRes=1.817952e-08
normRes=1.815384e-08
normRes=1.812844e-08
normRes=1.810331e-08
normRes=1.807847e-08
normRes=1.805392e-08
normRes=1.802964e-08
normRes=1.800566e-08
normRes=1.798195e-08
normRes=1.795854e-08
normRes=1.793541e-08
normRes=1.791256e-08
normRes=1.789000e-08
normRes=1.786772e-08
normRes=1.784573e-08
normRes=1.782401e-08
normRes=1.780257e-08
normRes=1.778141e-08
normRes=1.776052e-08
normRes=1.773990e-08
normRes=1.771955e-08
normRes=1.769946e-08
normRes=1.767963e-08
normRes=1.766006e-08
normRes=1.764074e-08
normRes=1.762166e-08
normRes=1.760283e-08
normRes=1.758423e-08
normRes=1.756587e-08
normRes=1.754773e-08
normRes=1.752982e-08
normRes=1.751211e-08
normRes=1.749462e-08
normRes=1.747733e-08
normRes=1.746023e-08
normRes=1.744333e-08
normRes=1.742660e-08
normRes=1.741005e-08
normRes=1.739367e-08
normRes=1.737744e-08
normRes=1.736137e-08
normRes=1.734545e-08
normRes=1.732966e-08
normRes=1.731400e-08
normRes=1.729847e-08
normRes=1.728304e-08
normRes=1.726773e-08
normRes=1.725251e-08
normRes=1.723738e-08
normRes=1.722233e-08
normRes=1.720735e-08
normRes=1.719243e-08
normRes=1.717758e-08
normRes=1.716277e-08
normRes=1.714800e-08
normRes=1.713326e-08
normRes=1.711854e-08
normRes=1.710384e-08
normRes=1.708914e-08
normRes=1.707444e-08
normRes=1.705973e-08
normRes=1.704501e-08
normRes=1.703026e-08
normRes=1.701547e-08
normRes=1.700064e-08
normRes=1.698577e-08
normRes=1.697083e-08
normRes=1.695584e-08
normRes=1.694077e-08
normRes=1.692562e-08
normRes=1.691039e-08
normRes=1.689507e-08
normRes=1.687965e-08
normRes=1.686412e-08
normRes=1.684848e-08
normRes=1.683272e-08
normRes=1.681684e-08
normRes=1.680084e-08
normRes=1.678469e-08
normRes=1.676841e-08
normRes=1.675198e-08
normRes=1.673540e-08
normRes=1.671867e-08
normRes=1.670178e-08
normRes=1.668472e-08
normRes=1.666750e-08
normRes=1.665010e-08
normRes=1.663254e-08
normRes=1.661479e-08
normRes=1.659686e-08
normRes=1.657875e-08
normRes=1.656046e-08
normRes=1.654197e-08
normRes=1.652330e-08
normRes=1.650443e-08
normRes=1.648537e-08
normRes=1.646611e-08
normRes=1.644666e-08
normRes=1.642701e-08
normRes=1.640717e-08
normRes=1.638712e-08
normRes=1.636688e-08
normRes=1.634644e-08
normRes=1.632581e-08
normRes=1.630498e-08
normRes=1.628396e-08
normRes=1.626274e-08
normRes=1.624133e-08
normRes=1.621973e-08
normRes=1.619794e-08
normRes=1.617596e-08
normRes=1.615381e-08
normRes=1.613147e-08
normRes=1.610895e-08
normRes=1.608626e-08
normRes=1.606340e-08
normRes=1.604037e-08
normRes=1.601717e-08
normRes=1.599382e-08
normRes=1.597031e-08
normRes=1.594665e-08
normRes=1.592285e-08
normRes=1.589890e-08
normRes=1.587482e-08
normRes=1.585060e-08
normRes=1.582626e-08
normRes=1.580180e-08
normRes=1.577722e-08
normRes=1.575254e-08
normRes=1.572775e-08
normRes=1.570286e-08
normRes=1.567789e-08
normRes=1.565282e-08
normRes=1.562769e-08
normRes=1.560248e-08
normRes=1.557720e-08
normRes=1.555187e-08
normRes=1.552649e-08
normRes=1.550106e-08
normRes=1.547560e-08
normRes=1.545010e-08
normRes=1.542459e-08
normRes=1.539905e-08
normRes=1.537351e-08
normRes=1.534797e-08
normRes=1.532244e-08
normRes=1.529692e-08
normRes=1.527141e-08
normRes=1.524594e-08
normRes=1.522050e-08
normRes=1.519511e-08
normRes=1.516976e-08
normRes=1.514447e-08
normRes=1.511925e-08
normRes=1.509409e-08
normRes=1.506901e-08
normRes=1.504402e-08
normRes=1.501912e-08
normRes=1.499432e-08
normRes=1.496963e-08
normRes=1.494504e-08
normRes=1.492058e-08
normRes=1.489623e-08
normRes=1.487202e-08
normRes=1.484795e-08
normRes=1.482402e-08
normRes=1.480023e-08
normRes=1.477660e-08
normRes=1.475313e-08
normRes=1.472983e-08
normRes=1.470669e-08
normRes=1.468373e-08
normRes=1.466095e-08
normRes=1.463835e-08
normRes=1.461594e-08
normRes=1.459372e-08
normRes=1.457170e-08
normRes=1.454988e-08
normRes=1.452826e-08
normRes=1.450685e-08
normRes=1.448564e-08
normRes=1.446465e-08
normRes=1.444388e-08
normRes=1.442332e-08
normRes=1.440298e-08
normRes=1.438286e-08
normRes=1.436297e-08
normRes=1.434329e-08
normRes=1.432385e-08
normRes=1.430463e-08
normRes=1.428563e-08
normRes=1.426686e-08
normRes=1.424832e-08
normRes=1.423001e-08
normRes=1.421192e-08
normRes=1.419405e-08
normRes=1.417641e-08
normRes=1.415900e-08
normRes=1.414180e-08
normRes=1.412483e-08
normRes=1.410808e-08
normRes=1.409154e-08
normRes=1.407521e-08
normRes=1.405910e-08
normRes=1.404320e-08
normRes=1.402750e-08
normRes=1.401200e-08
normRes=1.399670e-08
normRes=1.398160e-08
normRes=1.396669e-08
normRes=1.395197e-08
normRes=1.393743e-08
normRes=1.392306e-08
normRes=1.390888e-08
normRes=1.389486e-08
normRes=1.388101e-08
normRes=1.386731e-08
normRes=1.385377e-08
normRes=1.384038e-08
normRes=1.382713e-08
normRes=1.381402e-08
normRes=1.380105e-08
normRes=1.378820e-08
normRes=1.377546e-08
normRes=1.376285e-08
normRes=1.375034e-08
normRes=1.373793e-08
normRes=1.372562e-08
normRes=1.371339e-08
normRes=1.370125e-08
normRes=1.368919e-08
normRes=1.367719e-08
normRes=1.366526e-08
normRes=1.365338e-08
normRes=1.364155e-08
normRes=1.362977e-08
normRes=1.361802e-08
normRes=1.360631e-08
normRes=1.359461e-08
normRes=1.358294e-08
normRes=1.357127e-08
normRes=1.355961e-08
normRes=1.354794e-08
normRes=1.353627e-08
normRes=1.352458e-08
normRes=1.351287e-08
normRes=1.350113e-08
normRes=1.348935e-08
normRes=1.347754e-08
normRes=1.346568e-08
normRes=1.345377e-08
normRes=1.344180e-08
normRes=1.342977e-08
normRes=1.341767e-08
normRes=1.340550e-08
normRes=1.339324e-08
normRes=1.338090e-08
normRes=1.336848e-08
normRes=1.335596e-08
normRes=1.334334e-08
normRes=1.333061e-08
normRes=1.331778e-08
normRes=1.330484e-08
normRes=1.329178e-08
normRes=1.327860e-08
normRes=1.326530e-08
normRes=1.325187e-08
normRes=1.323831e-08
normRes=1.322462e-08
normRes=1.321079e-08
normRes=1.319682e-08
normRes=1.318272e-08
normRes=1.316846e-08
normRes=1.315406e-08
normRes=1.313952e-08
normRes=1.312482e-08
normRes=1.310997e-08
normRes=1.309497e-08
normRes=1.307982e-08
normRes=1.306451e-08
normRes=1.304904e-08
normRes=1.303342e-08
normRes=1.301764e-08
normRes=1.300171e-08
normRes=1.298562e-08
normRes=1.296937e-08
normRes=1.295297e-08
normRes=1.293641e-08
normRes=1.291969e-08
normRes=1.290283e-08
normRes=1.288581e-08
normRes=1.286864e-08
normRes=1.285132e-08
normRes=1.283386e-08
normRes=1.281625e-08
normRes=1.279849e-08
normRes=1.278060e-08
normRes=1.276257e-08
normRes=1.274440e-08
normRes=1.272610e-08
normRes=1.270767e-08
normRes=1.268912e-08
normRes=1.267044e-08
normRes=1.265164e-08
normRes=1.263273e-08
normRes=1.261370e-08
normRes=1.259457e-08
normRes=1.257534e-08
normRes=1.255600e-08
normRes=1.253657e-08
normRes=1.251705e-08
normRes=1.249745e-08
normRes=1.247776e-08
normRes=1.245800e-08
normRes=1.243817e-08
normRes=1.241827e-08
normRes=1.239831e-08
normRes=1.237829e-08
normRes=1.235822e-08
normRes=1.233811e-08
normRes=1.231796e-08
normRes=1.229778e-08
normRes=1.227757e-08
normRes=1.225733e-08
normRes=1.223708e-08
normRes=1.221681e-08
normRes=1.219655e-08
normRes=1.217628e-08
normRes=1.215601e-08
normRes=1.213576e-08
normRes=1.211553e-08
normRes=1.209532e-08
normRes=1.207514e-08
normRes=1.205499e-08
normRes=1.203488e-08
normRes=1.201482e-08
normRes=1.199481e-08
normRes=1.197486e-08
normRes=1.195497e-08
normRes=1.193515e-08
normRes=1.191541e-08
normRes=1.189574e-08
normRes=1.187616e-08
normRes=1.185666e-08
normRes=1.183726e-08
normRes=1.181797e-08
normRes=1.179877e-08
normRes=1.177969e-08
normRes=1.176071e-08
normRes=1.174186e-08
normRes=1.172313e-08
normRes=1.170453e-08
normRes=1.168606e-08
normRes=1.166772e-08
normRes=1.164953e-08
normRes=1.163147e-08
normRes=1.161357e-08
normRes=1.159581e-08
normRes=1.157821e-08
normRes=1.156076e-08
normRes=1.154347e-08
normRes=1.152634e-08
normRes=1.150938e-08
normRes=1.149259e-08
normRes=1.147596e-08
normRes=1.145950e-08
normRes=1.144322e-08
normRes=1.142711e-08
normRes=1.141118e-08
normRes=1.139542e-08
normRes=1.137984e-08
normRes=1.136444e-08
normRes=1.134922e-08
normRes=1.133418e-08
normRes=1.131931e-08
normRes=1.130463e-08
normRes=1.129013e-08
normRes=1.127581e-08
normRes=1.126166e-08
normRes=1.124770e-08
normRes=1.123391e-08
normRes=1.122030e-08
normRes=1.120686e-08
normRes=1.119359e-08
normRes=1.118050e-08
normRes=1.116757e-08
normRes=1.115482e-08
normRes=1.114223e-08
normRes=1.112980e-08
normRes=1.111753e-08
normRes=1.110542e-08
normRes=1.109346e-08
normRes=1.108165e-08
normRes=1.107000e-08
normRes=1.105848e-08
normRes=1.104711e-08
normRes=1.103588e-08
normRes=1.102478e-08
normRes=1.101381e-08
normRes=1.100296e-08
normRes=1.099224e-08
normRes=1.098163e-08
normRes=1.097114e-08
normRes=1.096075e-08
normRes=1.095047e-08
normRes=1.094029e-08
normRes=1.093021e-08
normRes=1.092021e-08
normRes=1.091030e-08
normRes=1.090046e-08
normRes=1.089071e-08
normRes=1.088102e-08
normRes=1.087139e-08
normRes=1.086183e-08
normRes=1.085232e-08
normRes=1.084286e-08
normRes=1.083344e-08
normRes=1.082406e-08
normRes=1.081472e-08
normRes=1.080540e-08
normRes=1.079610e-08
normRes=1.078683e-08
normRes=1.077756e-08
normRes=1.076831e-08
normRes=1.075905e-08
normRes=1.074979e-08
normRes=1.074052e-08
normRes=1.073125e-08
normRes=1.072195e-08
normRes=1.071263e-08
normRes=1.070328e-08
normRes=1.069390e-08
normRes=1.068448e-08
normRes=1.067502e-08
normRes=1.066551e-08
normRes=1.065595e-08
normRes=1.064634e-08
normRes=1.063667e-08
normRes=1.062693e-08
normRes=1.061713e-08
normRes=1.060725e-08
normRes=1.059730e-08
normRes=1.058727e-08
normRes=1.057716e-08
normRes=1.056696e-08
normRes=1.055667e-08
normRes=1.054629e-08
normRes=1.053582e-08
normRes=1.052524e-08
normRes=1.051457e-08
normRes=1.050379e-08
normRes=1.049290e-08
normRes=1.048191e-08
normRes=1.047080e-08
normRes=1.045959e-08
normRes=1.044826e-08
normRes=1.043681e-08
normRes=1.042524e-08
normRes=1.041356e-08
normRes=1.040175e-08
normRes=1.038983e-08
normRes=1.037778e-08
normRes=1.036561e-08
normRes=1.035331e-08
normRes=1.034089e-08
normRes=1.032835e-08
normRes=1.031568e-08
normRes=1.030289e-08
normRes=1.028997e-08
normRes=1.027693e-08
normRes=1.026377e-08
normRes=1.025048e-08
normRes=1.023708e-08
normRes=1.022355e-08
normRes=1.020990e-08
normRes=1.019614e-08
normRes=1.018226e-08
normRes=1.016826e-08
normRes=1.015415e-08
normRes=1.013993e-08
normRes=1.012560e-08
normRes=1.011116e-08
normRes=1.009662e-08
normRes=1.008198e-08
normRes=1.006724e-08
normRes=1.005240e-08
normRes=1.003746e-08
normRes=1.002244e-08
normRes=1.000732e-08
normRes=9.992125e-09
normRes=9.976845e-09
normRes=9.961488e-09
normRes=9.946056e-09
normRes=9.930552e-09
normRes=9.914982e-09
normRes=9.899348e-09
normRes=9.883654e-09
normRes=9.867905e-09
normRes=9.852104e-09
normRes=9.836256e-09
normRes=9.820364e-09
normRes=9.804433e-09
normRes=9.788468e-09
normRes=9.772471e-09
normRes=9.756449e-09
normRes=9.740405e-09
normRes=9.724344e-09
normRes=9.708270e-09
normRes=9.692188e-09
normRes=9.676102e-09
normRes=9.660017e-09
normRes=9.643938e-09
normRes=9.627869e-09
normRes=9.611815e-09
normRes=9.595779e-09
normRes=9.579768e-09
normRes=9.563785e-09
normRes=9.547835e-09
normRes=9.531922e-09
normRes=9.516052e-09
normRes=9.500227e-09
normRes=9.484454e-09
normRes=9.468735e-09
normRes=9.453075e-09
normRes=9.437480e-09
normRes=9.421952e-09
normRes=9.406495e-09
normRes=9.391115e-09
normRes=9.375815e-09
normRes=9.360597e-09
normRes=9.345468e-09
normRes=9.330429e-09
normRes=9.315486e-09
normRes=9.300640e-09
normRes=9.285897e-09
normRes=9.271257e-09
normRes=9.256726e-09
normRes=9.242307e-09
normRes=9.228000e-09
normRes=9.213811e-09
normRes=9.199741e-09
normRes=9.185793e-09
normRes=9.171970e-09
normRes=9.158273e-09
normRes=9.144705e-09
normRes=9.131267e-09
normRes=9.117963e-09
normRes=9.104792e-09
normRes=9.091758e-09
normRes=9.078860e-09
normRes=9.066101e-09
normRes=9.053482e-09
normRes=9.041003e-09
normRes=9.028665e-09
normRes=9.016469e-09
normRes=9.004416e-09
normRes=8.992505e-09
normRes=8.980737e-09
normRes=8.969111e-09
normRes=8.957628e-09
normRes=8.946288e-09
normRes=8.935089e-09
normRes=8.924031e-09
normRes=8.913114e-09
normRes=8.902337e-09
normRes=8.891697e-09
normRes=8.881195e-09
normRes=8.870828e-09
normRes=8.860596e-09
normRes=8.850496e-09
normRes=8.840527e-09
normRes=8.830686e-09
normRes=8.820973e-09
normRes=8.811383e-09
normRes=8.801916e-09
normRes=8.792569e-09
normRes=8.783339e-09
normRes=8.774223e-09
normRes=8.765218e-09
normRes=8.756323e-09
normRes=8.747532e-09
normRes=8.738845e-09
normRes=8.730256e-09
normRes=8.721764e-09
normRes=8.713364e-09
normRes=8.705052e-09
normRes=8.696827e-09
normRes=8.688683e-09
normRes=8.680617e-09
normRes=8.672625e-09
normRes=8.664704e-09
normRes=8.656849e-09
normRes=8.649057e-09
normRes=8.641324e-09
normRes=8.633645e-09
normRes=8.626016e-09
normRes=8.618434e-09
normRes=8.610894e-09
normRes=8.603393e-09
normRes=8.595925e-09
normRes=8.588488e-09
normRes=8.581075e-09
normRes=8.573685e-09
normRes=8.566312e-09
normRes=8.558952e-09
normRes=8.551601e-09
normRes=8.544255e-09
normRes=8.536910e-09
normRes=8.529562e-09
normRes=8.522206e-09
normRes=8.514840e-09
normRes=8.507458e-09
normRes=8.500058e-09
normRes=8.492634e-09
normRes=8.485185e-09
normRes=8.477704e-09
normRes=8.470190e-09
normRes=8.462638e-09
normRes=8.455046e-09
normRes=8.447409e-09
normRes=8.439724e-09
normRes=8.431988e-09
normRes=8.424198e-09
normRes=8.416350e-09
normRes=8.408442e-09
normRes=8.400471e-09
normRes=8.392434e-09
normRes=8.384328e-09
normRes=8.376150e-09
normRes=8.367899e-09
normRes=8.359572e-09
normRes=8.351166e-09
normRes=8.342679e-09
normRes=8.334110e-09
normRes=8.325456e-09
normRes=8.316716e-09
normRes=8.307887e-09
normRes=8.298969e-09
normRes=8.289960e-09
normRes=8.280858e-09
normRes=8.271662e-09
normRes=8.262372e-09
normRes=8.252986e-09
normRes=8.243504e-09
normRes=8.233925e-09
normRes=8.224248e-09
normRes=8.214472e-09
normRes=8.204599e-09
normRes=8.194626e-09
normRes=8.184555e-09
normRes=8.174386e-09
normRes=8.164118e-09
normRes=8.153752e-09
normRes=8.143288e-09
normRes=8.132727e-09
normRes=8.122071e-09
normRes=8.111318e-09
normRes=8.100471e-09
normRes=8.089531e-09
normRes=8.078498e-09
normRes=8.067375e-09
normRes=8.056162e-09
normRes=8.044860e-09
normRes=8.033473e-09
normRes=8.022001e-09
normRes=8.010446e-09
normRes=7.998811e-09
normRes=7.987097e-09
normRes=7.975306e-09
normRes=7.963442e-09
normRes=7.951505e-09
normRes=7.939499e-09
normRes=7.927426e-09
normRes=7.915289e-09
normRes=7.903090e-09
normRes=7.890833e-09
normRes=7.878520e-09
normRes=7.866154e-09
normRes=7.853739e-09
normRes=7.841276e-09
normRes=7.828770e-09
normRes=7.816224e-09
normRes=7.803640e-09
normRes=7.791023e-09
normRes=7.778375e-09
normRes=7.765700e-09
normRes=7.753002e-09
normRes=7.740283e-09
normRes=7.727548e-09
normRes=7.714800e-09
normRes=7.702043e-09
normRes=7.689279e-09
normRes=7.676514e-09
normRes=7.663750e-09
normRes=7.650991e-09
normRes=7.638240e-09
normRes=7.625502e-09
normRes=7.612780e-09
normRes=7.600077e-09
normRes=7.587398e-09
normRes=7.574745e-09
normRes=7.562123e-09
normRes=7.549535e-09
normRes=7.536984e-09
normRes=7.524474e-09
normRes=7.512008e-09
normRes=7.499589e-09
normRes=7.487222e-09
normRes=7.474910e-09
normRes=7.462654e-09
normRes=7.450460e-09
normRes=7.438329e-09
normRes=7.426266e-09
normRes=7.414272e-09
normRes=7.402351e-09
normRes=7.390506e-09
normRes=7.378739e-09
normRes=7.367054e-09
normRes=7.355452e-09
normRes=7.343936e-09
normRes=7.332508e-09
normRes=7.321172e-09
normRes=7.309929e-09
normRes=7.298780e-09
normRes=7.287730e-09
normRes=7.276777e-09
normRes=7.265926e-09
normRes=7.255177e-09
normRes=7.244533e-09
normRes=7.233994e-09
normRes=7.223561e-09
normRes=7.213237e-09
normRes=7.203021e-09
normRes=7.192916e-09
normRes=7.182921e-09
normRes=7.173039e-09
normRes=7.163268e-09
normRes=7.153610e-09
normRes=7.144065e-09
normRes=7.134633e-09
normRes=7.125315e-09
normRes=7.116109e-09
normRes=7.107017e-09
normRes=7.098038e-09
normRes=7.089171e-09
normRes=7.080416e-09
normRes=7.071772e-09
normRes=7.063239e-09
normRes=7.054816e-09
normRes=7.046501e-09
normRes=7.038294e-09
normRes=7.030193e-09
normRes=7.022196e-09
normRes=7.014304e-09
normRes=7.006513e-09
normRes=6.998822e-09
normRes=6.991230e-09
normRes=6.983735e-09
normRes=6.976334e-09
normRes=6.969025e-09
normRes=6.961807e-09
normRes=6.954677e-09
normRes=6.947633e-09
normRes=6.940672e-09
normRes=6.933792e-09
normRes=6.926990e-09
normRes=6.920264e-09
normRes=6.913611e-09
normRes=6.907028e-09
normRes=6.900512e-09
normRes=6.894061e-09
normRes=6.887671e-09
normRes=6.881339e-09
normRes=6.875063e-09
normRes=6.868839e-09
normRes=6.862664e-09
normRes=6.856534e-09
normRes=6.850448e-09
normRes=6.844401e-09
normRes=6.838390e-09
normRes=6.832413e-09
normRes=6.826465e-09
normRes=6.820543e-09
normRes=6.814644e-09
normRes=6.808766e-09
normRes=6.802904e-09
normRes=6.797054e-09
normRes=6.791215e-09
normRes=6.785383e-09
normRes=6.779553e-09
normRes=6.773724e-09
normRes=6.767892e-09
normRes=6.762053e-09
normRes=6.756205e-09
normRes=6.750345e-09
normRes=6.744469e-09
normRes=6.738574e-09
normRes=6.732658e-09
normRes=6.726717e-09
normRes=6.720749e-09
normRes=6.714750e-09
normRes=6.708719e-09
normRes=6.702651e-09
normRes=6.696545e-09
normRes=6.690398e-09
normRes=6.684208e-09
normRes=6.677972e-09
normRes=6.671687e-09
normRes=6.665352e-09
normRes=6.658964e-09
normRes=6.652522e-09
normRes=6.646022e-09
normRes=6.639463e-09
normRes=6.632843e-09
normRes=6.626161e-09
normRes=6.619414e-09
normRes=6.612602e-09
normRes=6.605721e-09
normRes=6.598773e-09
normRes=6.591754e-09
normRes=6.584663e-09
normRes=6.577500e-09
normRes=6.570264e-09
normRes=6.562953e-09
normRes=6.555567e-09
normRes=6.548105e-09
normRes=6.540566e-09
normRes=6.532950e-09
normRes=6.525256e-09
normRes=6.517484e-09
normRes=6.509634e-09
normRes=6.501706e-09
normRes=6.493700e-09
normRes=6.485615e-09
normRes=6.477452e-09
normRes=6.469212e-09
normRes=6.460894e-09
normRes=6.452500e-09
normRes=6.444029e-09
normRes=6.435482e-09
normRes=6.426860e-09
normRes=6.418165e-09
normRes=6.409396e-09
normRes=6.400556e-09
normRes=6.391645e-09
normRes=6.382664e-09
normRes=6.373614e-09
normRes=6.364498e-09
normRes=6.355317e-09
normRes=6.346072e-09
normRes=6.336765e-09
normRes=6.327397e-09
normRes=6.317971e-09
normRes=6.308488e-09
normRes=6.298950e-09
normRes=6.289360e-09
normRes=6.279719e-09
normRes=6.270030e-09
normRes=6.260295e-09
normRes=6.250516e-09
normRes=6.240695e-09
normRes=6.230835e-09
normRes=6.220938e-09
normRes=6.211008e-09
normRes=6.201045e-09
normRes=6.191054e-09
normRes=6.181036e-09
normRes=6.170995e-09
normRes=6.160933e-09
normRes=6.150852e-09
normRes=6.140757e-09
normRes=6.130648e-09
normRes=6.120530e-09
normRes=6.110405e-09
normRes=6.100276e-09
normRes=6.090145e-09
normRes=6.080016e-09
normRes=6.069892e-09
normRes=6.059775e-09
normRes=6.049668e-09
normRes=6.039575e-09
normRes=6.029497e-09
normRes=6.019439e-09
normRes=6.009402e-09
normRes=5.999389e-09
normRes=5.989405e-09
normRes=5.979450e-09
normRes=5.969528e-09
normRes=5.959642e-09
normRes=5.949794e-09
normRes=5.939988e-09
normRes=5.930224e-09
normRes=5.920507e-09
normRes=5.910839e-09
normRes=5.901222e-09
normRes=5.891658e-09
normRes=5.882150e-09
normRes=5.872701e-09
normRes=5.863312e-09
normRes=5.853985e-09
normRes=5.844724e-09
normRes=5.835529e-09
normRes=5.826403e-09
normRes=5.817347e-09
normRes=5.808364e-09
normRes=5.799455e-09
normRes=5.790622e-09
normRes=5.781866e-09
normRes=5.773189e-09
normRes=5.764592e-09
normRes=5.756077e-09
normRes=5.747645e-09
normRes=5.739296e-09
normRes=5.731033e-09
normRes=5.722855e-09
normRes=5.714764e-09
normRes=5.706760e-09
normRes=5.698845e-09
normRes=5.691018e-09
normRes=5.683280e-09
normRes=5.675632e-09
normRes=5.668073e-09
normRes=5.660605e-09
normRes=5.653226e-09
normRes=5.645937e-09
normRes=5.638738e-09
normRes=5.631628e-09
normRes=5.624608e-09
normRes=5.617676e-09
normRes=5.610833e-09
normRes=5.604077e-09
normRes=5.597408e-09
normRes=5.590824e-09
normRes=5.584327e-09
normRes=5.577913e-09
normRes=5.571582e-09
normRes=5.565334e-09
normRes=5.559165e-09
normRes=5.553076e-09
normRes=5.547065e-09
normRes=5.541131e-09
normRes=5.535271e-09
normRes=5.529484e-09
normRes=5.523769e-09
normRes=5.518123e-09
normRes=5.512545e-09
normRes=5.507033e-09
normRes=5.501584e-09
normRes=5.496197e-09
normRes=5.490870e-09
normRes=5.485601e-09
normRes=5.480386e-09
normRes=5.475225e-09
normRes=5.470114e-09
normRes=5.465051e-09
normRes=5.460035e-09
normRes=5.455062e-09
normRes=5.450130e-09
normRes=5.445236e-09
normRes=5.440378e-09
normRes=5.435554e-09
normRes=5.430761e-09
normRes=5.425996e-09
normRes=5.421256e-09
normRes=5.416540e-09
normRes=5.411844e-09
normRes=5.407166e-09
normRes=5.402503e-09
normRes=5.397853e-09
normRes=5.393213e-09
normRes=5.388580e-09
normRes=5.383952e-09
normRes=5.379326e-09
normRes=5.374700e-09
normRes=5.370071e-09
normRes=5.365436e-09
normRes=5.360794e-09
normRes=5.356141e-09
normRes=5.351475e-09
normRes=5.346795e-09
normRes=5.342096e-09
normRes=5.337378e-09
normRes=5.332637e-09
normRes=5.327872e-09
normRes=5.323080e-09
normRes=5.318260e-09
normRes=5.313409e-09
normRes=5.308525e-09
normRes=5.303606e-09
normRes=5.298650e-09
normRes=5.293655e-09
normRes=5.288620e-09
normRes=5.283543e-09
normRes=5.278422e-09
normRes=5.273255e-09
normRes=5.268042e-09
normRes=5.262780e-09
normRes=5.257467e-09
normRes=5.252104e-09
normRes=5.246688e-09
normRes=5.241218e-09
normRes=5.235694e-09
normRes=5.230113e-09
normRes=5.224476e-09
normRes=5.218781e-09
normRes=5.213028e-09
normRes=5.207215e-09
normRes=5.201343e-09
normRes=5.195410e-09
normRes=5.189416e-09
normRes=5.183361e-09
normRes=5.177244e-09
normRes=5.171065e-09
normRes=5.164824e-09
normRes=5.158521e-09
normRes=5.152156e-09
normRes=5.145729e-09
normRes=5.139240e-09
normRes=5.132690e-09
normRes=5.126078e-09
normRes=5.119405e-09
normRes=5.112671e-09
normRes=5.105878e-09
normRes=5.099025e-09
normRes=5.092114e-09
normRes=5.085145e-09
normRes=5.078119e-09
normRes=5.071037e-09
normRes=5.063900e-09
normRes=5.056709e-09
normRes=5.049465e-09
normRes=5.042170e-09
normRes=5.034824e-09
normRes=5.027429e-09
normRes=5.019987e-09
normRes=5.012498e-09
normRes=5.004964e-09
normRes=4.997388e-09
normRes=4.989770e-09
normRes=4.982112e-09
normRes=4.974416e-09
normRes=4.966683e-09
normRes=4.958916e-09
normRes=4.951117e-09
normRes=4.943287e-09
normRes=4.935428e-09
normRes=4.927542e-09
normRes=4.919632e-09
normRes=4.911699e-09
normRes=4.903746e-09
normRes=4.895774e-09
normRes=4.887786e-09
normRes=4.879784e-09
normRes=4.871770e-09
normRes=4.863747e-09
normRes=4.855716e-09
normRes=4.847680e-09
normRes=4.839641e-09
normRes=4.831602e-09
normRes=4.823564e-09
normRes=4.815530e-09
normRes=4.807503e-09
normRes=4.799484e-09
normRes=4.791476e-09
normRes=4.783481e-09
normRes=4.775502e-09
normRes=4.767540e-09
normRes=4.759598e-09
normRes=4.751679e-09
normRes=4.743783e-09
normRes=4.735914e-09
normRes=4.728074e-09
normRes=4.720265e-09
normRes=4.712489e-09
normRes=4.704747e-09
normRes=4.697043e-09
normRes=4.689377e-09
normRes=4.681753e-09
normRes=4.674171e-09
normRes=4.666634e-09
normRes=4.659144e-09
normRes=4.651702e-09
normRes=4.644309e-09
normRes=4.636969e-09
normRes=4.629682e-09
normRes=4.622450e-09
normRes=4.615273e-09
normRes=4.608155e-09
normRes=4.601096e-09
normRes=4.594097e-09
normRes=4.587160e-09
normRes=4.580285e-09
normRes=4.573475e-09
normRes=4.566729e-09
normRes=4.560049e-09
normRes=4.553436e-09
normRes=4.546891e-09
normRes=4.540413e-09
normRes=4.534005e-09
normRes=4.527666e-09
normRes=4.521397e-09
normRes=4.515199e-09
normRes=4.509071e-09
normRes=4.503014e-09
normRes=4.497029e-09
normRes=4.491115e-09
normRes=4.485272e-09
normRes=4.479501e-09
normRes=4.473800e-09
normRes=4.468171e-09
normRes=4.462613e-09
normRes=4.457124e-09
normRes=4.451706e-09
normRes=4.446357e-09
normRes=4.441077e-09
normRes=4.435865e-09
normRes=4.430721e-09
normRes=4.425643e-09
normRes=4.420631e-09
normRes=4.415683e-09
normRes=4.410800e-09
normRes=4.405979e-09
normRes=4.401220e-09
normRes=4.396521e-09
normRes=4.391881e-09
normRes=4.387300e-09
normRes=4.382774e-09
normRes=4.378304e-09
normRes=4.373886e-09
normRes=4.369521e-09
normRes=4.365206e-09
normRes=4.360940e-09
normRes=4.356721e-09
normRes=4.352547e-09
normRes=4.348417e-09
normRes=4.344329e-09
normRes=4.340280e-09
normRes=4.336269e-09
normRes=4.332294e-09
normRes=4.328354e-09
normRes=4.324445e-09
normRes=4.320567e-09
normRes=4.316717e-09
normRes=4.312893e-09
normRes=4.309093e-09
normRes=4.305316e-09
normRes=4.301558e-09
normRes=4.297818e-09
normRes=4.294094e-09
normRes=4.290384e-09
normRes=4.286686e-09
normRes=4.282997e-09
normRes=4.279316e-09
normRes=4.275640e-09
normRes=4.271968e-09
normRes=4.268297e-09
normRes=4.264626e-09
normRes=4.260951e-09
normRes=4.257272e-09
normRes=4.253587e-09
normRes=4.249893e-09
normRes=4.246188e-09
normRes=4.242471e-09
normRes=4.238740e-09
normRes=4.234992e-09
normRes=4.231227e-09
normRes=4.227442e-09
normRes=4.223635e-09
normRes=4.219806e-09
normRes=4.215951e-09
normRes=4.212070e-09
normRes=4.208161e-09
normRes=4.204223e-09
normRes=4.200254e-09
normRes=4.196252e-09
normRes=4.192216e-09
normRes=4.188146e-09
normRes=4.184039e-09
normRes=4.179894e-09
normRes=4.175711e-09
normRes=4.171488e-09
normRes=4.167224e-09
normRes=4.162919e-09
normRes=4.158570e-09
normRes=4.154178e-09
normRes=4.149741e-09
normRes=4.145259e-09
normRes=4.140732e-09
normRes=4.136157e-09
normRes=4.131536e-09
normRes=4.126867e-09
normRes=4.122150e-09
normRes=4.117384e-09
normRes=4.112570e-09
normRes=4.107707e-09
normRes=4.102795e-09
normRes=4.097833e-09
normRes=4.092822e-09
normRes=4.087762e-09
normRes=4.082653e-09
normRes=4.077494e-09
normRes=4.072287e-09
normRes=4.067031e-09
normRes=4.061727e-09
normRes=4.056374e-09
normRes=4.050975e-09
normRes=4.045528e-09
normRes=4.040035e-09
normRes=4.034497e-09
normRes=4.028913e-09
normRes=4.023284e-09
normRes=4.017613e-09
normRes=4.011899e-09
normRes=4.006142e-09
normRes=4.000345e-09
normRes=3.994509e-09
normRes=3.988633e-09
normRes=3.982720e-09
normRes=3.976771e-09
normRes=3.970786e-09
normRes=3.964767e-09
normRes=3.958715e-09
normRes=3.952633e-09
normRes=3.946520e-09
normRes=3.940378e-09
normRes=3.934210e-09
normRes=3.928016e-09
normRes=3.921798e-09
normRes=3.915557e-09
normRes=3.909295e-09
normRes=3.903015e-09
normRes=3.896716e-09
normRes=3.890402e-09
normRes=3.884073e-09
normRes=3.877732e-09
normRes=3.871380e-09
normRes=3.865018e-09
normRes=3.858650e-09
normRes=3.852276e-09
normRes=3.845898e-09
normRes=3.839518e-09
normRes=3.833138e-09
normRes=3.826760e-09
normRes=3.820386e-09
normRes=3.814016e-09
normRes=3.807654e-09
normRes=3.801301e-09
normRes=3.794958e-09
normRes=3.788628e-09
normRes=3.782313e-09
normRes=3.776013e-09
normRes=3.769732e-09
normRes=3.763470e-09
normRes=3.757229e-09
normRes=3.751012e-09
normRes=3.744819e-09
normRes=3.738653e-09
normRes=3.732514e-09
normRes=3.726406e-09
normRes=3.720328e-09
normRes=3.714284e-09
normRes=3.708273e-09
normRes=3.702299e-09
normRes=3.696361e-09
normRes=3.690462e-09
normRes=3.684603e-09
normRes=3.678785e-09
normRes=3.673010e-09
normRes=3.667279e-09
normRes=3.661592e-09
normRes=3.655951e-09
normRes=3.650358e-09
normRes=3.644812e-09
normRes=3.639316e-09
normRes=3.633870e-09
normRes=3.628474e-09
normRes=3.623130e-09
normRes=3.617839e-09
normRes=3.612600e-09
normRes=3.607415e-09
normRes=3.602285e-09
normRes=3.597209e-09
normRes=3.592189e-09
normRes=3.587224e-09
normRes=3.582315e-09
normRes=3.577463e-09
normRes=3.572666e-09
normRes=3.567927e-09
normRes=3.563244e-09
normRes=3.558617e-09
normRes=3.554047e-09
normRes=3.549534e-09
normRes=3.545077e-09
normRes=3.540676e-09
normRes=3.536330e-09
normRes=3.532041e-09
normRes=3.527806e-09
normRes=3.523625e-09
normRes=3.519499e-09
normRes=3.515426e-09
normRes=3.511406e-09
normRes=3.507438e-09
normRes=3.503521e-09
normRes=3.499654e-09
normRes=3.495838e-09
normRes=3.492069e-09
normRes=3.488349e-09
normRes=3.484676e-09
normRes=3.481048e-09
normRes=3.477464e-09
normRes=3.473924e-09
normRes=3.470427e-09
normRes=3.466970e-09
normRes=3.463553e-09
normRes=3.460174e-09
normRes=3.456833e-09
normRes=3.453527e-09
normRes=3.450255e-09
normRes=3.447016e-09
normRes=3.443809e-09
normRes=3.440631e-09
normRes=3.437482e-09
normRes=3.434359e-09
normRes=3.431262e-09
normRes=3.428189e-09
normRes=3.425137e-09
normRes=3.422106e-09
normRes=3.419094e-09
normRes=3.416099e-09
normRes=3.413120e-09
normRes=3.410154e-09
normRes=3.407201e-09
normRes=3.404259e-09
normRes=3.401326e-09
normRes=3.398399e-09
normRes=3.395479e-09
normRes=3.392562e-09
normRes=3.389649e-09
normRes=3.386735e-09
normRes=3.383821e-09
normRes=3.380905e-09
normRes=3.377985e-09
normRes=3.375059e-09
normRes=3.372126e-09
normRes=3.369184e-09
normRes=3.366232e-09
normRes=3.363269e-09
normRes=3.360293e-09
normRes=3.357302e-09
normRes=3.354295e-09
normRes=3.351271e-09
normRes=3.348228e-09
normRes=3.345166e-09
normRes=3.342082e-09
normRes=3.338976e-09
normRes=3.335846e-09
normRes=3.332691e-09
normRes=3.329511e-09
normRes=3.326303e-09
normRes=3.323068e-09
normRes=3.319803e-09
normRes=3.316509e-09
normRes=3.313183e-09
normRes=3.309826e-09
normRes=3.306437e-09
normRes=3.303013e-09
normRes=3.299556e-09
normRes=3.296065e-09
normRes=3.292537e-09
normRes=3.288974e-09
normRes=3.285374e-09
normRes=3.281737e-09
normRes=3.278063e-09
normRes=3.274351e-09
normRes=3.270600e-09
normRes=3.266811e-09
normRes=3.262984e-09
normRes=3.259117e-09
normRes=3.255212e-09
normRes=3.251268e-09
normRes=3.247284e-09
normRes=3.243261e-09
normRes=3.239199e-09
normRes=3.235098e-09
normRes=3.230959e-09
normRes=3.226781e-09
normRes=3.222565e-09
normRes=3.218310e-09
normRes=3.214018e-09
normRes=3.209689e-09
normRes=3.205324e-09
normRes=3.200921e-09
normRes=3.196484e-09
normRes=3.192011e-09
normRes=3.187504e-09
normRes=3.182963e-09
normRes=3.178389e-09
normRes=3.173783e-09
normRes=3.169145e-09
normRes=3.164477e-09
normRes=3.159779e-09
normRes=3.155052e-09
normRes=3.150298e-09
normRes=3.145517e-09
normRes=3.140710e-09
normRes=3.135878e-09
normRes=3.131023e-09
normRes=3.126146e-09
normRes=3.121247e-09
normRes=3.116327e-09
normRes=3.111389e-09
normRes=3.106434e-09
normRes=3.101462e-09
normRes=3.096475e-09
normRes=3.091474e-09
normRes=3.086461e-09
normRes=3.081436e-09
normRes=3.076402e-09
normRes=3.071360e-09
normRes=3.066310e-09
normRes=3.061256e-09
normRes=3.056196e-09
normRes=3.051135e-09
normRes=3.046072e-09
normRes=3.041009e-09
normRes=3.035947e-09
normRes=3.030889e-09
normRes=3.025836e-09
normRes=3.020788e-09
normRes=3.015748e-09
normRes=3.010716e-09
normRes=3.005694e-09
normRes=3.000685e-09
normRes=2.995688e-09
normRes=2.990706e-09
normRes=2.985739e-09
normRes=2.980790e-09
normRes=2.975859e-09
normRes=2.970949e-09
normRes=2.966059e-09
normRes=2.961192e-09
normRes=2.956349e-09
normRes=2.951530e-09
normRes=2.946738e-09
normRes=2.941973e-09
normRes=2.937237e-09
normRes=2.932531e-09
normRes=2.927855e-09
normRes=2.923211e-09
normRes=2.918601e-09
normRes=2.914024e-09
normRes=2.909482e-09
normRes=2.904976e-09
normRes=2.900506e-09
normRes=2.896074e-09
normRes=2.891680e-09
normRes=2.887325e-09
normRes=2.883010e-09
normRes=2.878736e-09
normRes=2.874502e-09
normRes=2.870311e-09
normRes=2.866161e-09
normRes=2.862054e-09
normRes=2.857991e-09
normRes=2.853971e-09
normRes=2.849995e-09
normRes=2.846063e-09
normRes=2.842175e-09
normRes=2.838332e-09
normRes=2.834534e-09
normRes=2.830781e-09
normRes=2.827073e-09
normRes=2.823410e-09
normRes=2.819791e-09
normRes=2.816217e-09
normRes=2.812688e-09
normRes=2.809204e-09
normRes=2.805763e-09
normRes=2.802367e-09
normRes=2.799014e-09
normRes=2.795704e-09
normRes=2.792437e-09
normRes=2.789213e-09
normRes=2.786030e-09
normRes=2.782888e-09
normRes=2.779787e-09
normRes=2.776726e-09
normRes=2.773704e-09
normRes=2.770721e-09
normRes=2.767775e-09
normRes=2.764867e-09
normRes=2.761994e-09
normRes=2.759157e-09
normRes=2.756353e-09
normRes=2.753584e-09
normRes=2.750846e-09
normRes=2.748140e-09
normRes=2.745464e-09
normRes=2.742818e-09
normRes=2.740199e-09
normRes=2.737607e-09
normRes=2.735042e-09
normRes=2.732501e-09
normRes=2.729983e-09
normRes=2.727488e-09
normRes=2.725014e-09
normRes=2.722559e-09
normRes=2.720124e-09
normRes=2.717705e-09
normRes=2.715303e-09
normRes=2.712915e-09
normRes=2.710540e-09
normRes=2.708178e-09
normRes=2.705827e-09
normRes=2.703485e-09
normRes=2.701151e-09
normRes=2.698824e-09
normRes=2.696503e-09
normRes=2.694186e-09
normRes=2.691872e-09
normRes=2.689560e-09
normRes=2.687248e-09
normRes=2.684936e-09
normRes=2.682621e-09
normRes=2.680302e-09
normRes=2.677980e-09
normRes=2.675651e-09
normRes=2.673315e-09
normRes=2.670971e-09
normRes=2.668618e-09
normRes=2.666254e-09
normRes=2.663878e-09
normRes=2.661489e-09
normRes=2.659087e-09
normRes=2.656669e-09
normRes=2.654236e-09
normRes=2.651785e-09
normRes=2.649317e-09
normRes=2.646830e-09
normRes=2.644323e-09
normRes=2.641795e-09
normRes=2.639246e-09
normRes=2.636674e-09
normRes=2.634079e-09
normRes=2.631460e-09
normRes=2.628817e-09
normRes=2.626148e-09
normRes=2.623453e-09
normRes=2.620732e-09
normRes=2.617983e-09
normRes=2.615207e-09
normRes=2.612402e-09
normRes=2.609569e-09
normRes=2.606707e-09
normRes=2.603816e-09
normRes=2.600894e-09
normRes=2.597943e-09
normRes=2.594961e-09
normRes=2.591949e-09
normRes=2.588906e-09
normRes=2.585832e-09
normRes=2.582727e-09
normRes=2.579591e-09
normRes=2.576424e-09
normRes=2.573226e-09
normRes=2.569997e-09
normRes=2.566737e-09
normRes=2.563446e-09
normRes=2.560125e-09
normRes=2.556774e-09
normRes=2.553392e-09
normRes=2.549981e-09
normRes=2.546540e-09
normRes=2.543070e-09
normRes=2.539572e-09
normRes=2.536045e-09
normRes=2.532490e-09
normRes=2.528909e-09
normRes=2.525300e-09
normRes=2.521666e-09
normRes=2.518006e-09
normRes=2.514321e-09
normRes=2.510612e-09
normRes=2.506880e-09
normRes=2.503125e-09
normRes=2.499348e-09
normRes=2.495550e-09
normRes=2.491731e-09
normRes=2.487894e-09
normRes=2.484037e-09
normRes=2.480163e-09
normRes=2.476272e-09
normRes=2.472366e-09
normRes=2.468445e-09
normRes=2.464509e-09
normRes=2.460562e-09
normRes=2.456602e-09
normRes=2.452631e-09
normRes=2.448651e-09
normRes=2.444663e-09
normRes=2.440666e-09
normRes=2.436664e-09
normRes=2.432656e-09
normRes=2.428643e-09
normRes=2.424628e-09
normRes=2.420611e-09
normRes=2.416593e-09
normRes=2.412575e-09
normRes=2.408559e-09
normRes=2.404546e-09
normRes=2.400536e-09
normRes=2.396531e-09
normRes=2.392532e-09
normRes=2.388540e-09
normRes=2.384557e-09
normRes=2.380583e-09
normRes=2.376620e-09
normRes=2.372668e-09
normRes=2.368729e-09
normRes=2.364804e-09
normRes=2.360894e-09
normRes=2.357000e-09
normRes=2.353123e-09
normRes=2.349264e-09
normRes=2.345424e-09
normRes=2.341603e-09
normRes=2.337804e-09
normRes=2.334027e-09
normRes=2.330273e-09
normRes=2.326542e-09
normRes=2.322836e-09
normRes=2.319156e-09
normRes=2.315502e-09
normRes=2.311874e-09
normRes=2.308275e-09
normRes=2.304704e-09
normRes=2.301162e-09
normRes=2.297651e-09
normRes=2.294169e-09
normRes=2.290719e-09
normRes=2.287301e-09
normRes=2.283914e-09
normRes=2.280561e-09
normRes=2.277241e-09
normRes=2.273954e-09
normRes=2.270701e-09
normRes=2.267482e-09
normRes=2.264298e-09
normRes=2.261150e-09
normRes=2.258036e-09
normRes=2.254957e-09
normRes=2.251914e-09
normRes=2.248906e-09
normRes=2.245934e-09
normRes=2.242998e-09
normRes=2.240097e-09
normRes=2.237232e-09
normRes=2.234402e-09
normRes=2.231608e-09
normRes=2.228849e-09
normRes=2.226125e-09
normRes=2.223436e-09
normRes=2.220782e-09
normRes=2.218161e-09
normRes=2.215575e-09
normRes=2.213022e-09
normRes=2.210502e-09
normRes=2.208015e-09
normRes=2.205559e-09
normRes=2.203136e-09
normRes=2.200743e-09
normRes=2.198381e-09
normRes=2.196049e-09
normRes=2.193746e-09
normRes=2.191471e-09
normRes=2.189225e-09
normRes=2.187005e-09
normRes=2.184812e-09
normRes=2.182644e-09
normRes=2.180500e-09
normRes=2.178381e-09
normRes=2.176285e-09
normRes=2.174211e-09
normRes=2.172158e-09
normRes=2.170125e-09
normRes=2.168113e-09
normRes=2.166118e-09
normRes=2.164141e-09
normRes=2.162180e-09
normRes=2.160235e-09
normRes=2.158305e-09
normRes=2.156388e-09
normRes=2.154484e-09
normRes=2.152591e-09
normRes=2.150708e-09
normRes=2.148835e-09
normRes=2.146971e-09
normRes=2.145113e-09
normRes=2.143262e-09
normRes=2.141417e-09
normRes=2.139575e-09
normRes=2.137737e-09
normRes=2.135901e-09
normRes=2.134066e-09
normRes=2.132231e-09
normRes=2.130396e-09
normRes=2.128558e-09
normRes=2.126718e-09
normRes=2.124874e-09
normRes=2.123025e-09
normRes=2.121170e-09
normRes=2.119309e-09
normRes=2.117440e-09
normRes=2.115562e-09
normRes=2.113675e-09
normRes=2.111777e-09
normRes=2.109869e-09
normRes=2.107948e-09
normRes=2.106014e-09
normRes=2.104067e-09
normRes=2.102106e-09
normRes=2.100129e-09
normRes=2.098137e-09
normRes=2.096128e-09
normRes=2.094101e-09
normRes=2.092057e-09
normRes=2.089995e-09
normRes=2.087913e-09
normRes=2.085811e-09
normRes=2.083689e-09
normRes=2.081547e-09
normRes=2.079384e-09
normRes=2.077199e-09
normRes=2.074991e-09
normRes=2.072762e-09
normRes=2.070509e-09
normRes=2.068234e-09
normRes=2.065935e-09
normRes=2.063612e-09
normRes=2.061266e-09
normRes=2.058895e-09
normRes=2.056500e-09
normRes=2.054080e-09
normRes=2.051637e-09
normRes=2.049168e-09
normRes=2.046675e-09
normRes=2.044157e-09
normRes=2.041615e-09
normRes=2.039048e-09
normRes=2.036456e-09
normRes=2.033840e-09
normRes=2.031200e-09
normRes=2.028536e-09
normRes=2.025849e-09
normRes=2.023137e-09
normRes=2.020402e-09
normRes=2.017644e-09
normRes=2.014864e-09
normRes=2.012061e-09
normRes=2.009236e-09
normRes=2.006390e-09
normRes=2.003523e-09
normRes=2.000635e-09
normRes=1.997727e-09
normRes=1.994799e-09
normRes=1.991852e-09
normRes=1.988887e-09
normRes=1.985904e-09
normRes=1.982903e-09
normRes=1.979886e-09
normRes=1.976853e-09
normRes=1.973805e-09
normRes=1.970742e-09
normRes=1.967665e-09
normRes=1.964575e-09
normRes=1.961473e-09
normRes=1.958359e-09
normRes=1.955234e-09
normRes=1.952099e-09
normRes=1.948955e-09
normRes=1.945803e-09
normRes=1.942643e-09
normRes=1.939476e-09
normRes=1.936304e-09
normRes=1.933127e-09
normRes=1.929945e-09
normRes=1.926761e-09
normRes=1.923574e-09
normRes=1.920386e-09
normRes=1.917197e-09
normRes=1.914009e-09
normRes=1.910822e-09
normRes=1.907637e-09
normRes=1.904456e-09
normRes=1.901278e-09
normRes=1.898106e-09
normRes=1.894939e-09
normRes=1.891779e-09
normRes=1.888627e-09
normRes=1.885484e-09
normRes=1.882349e-09
normRes=1.879226e-09
normRes=1.876113e-09
normRes=1.873012e-09
normRes=1.869924e-09
normRes=1.866850e-09
normRes=1.863790e-09
normRes=1.860745e-09
normRes=1.857717e-09
normRes=1.854705e-09
normRes=1.851711e-09
normRes=1.848734e-09
normRes=1.845777e-09
normRes=1.842840e-09
normRes=1.839923e-09
normRes=1.837027e-09
normRes=1.834152e-09
normRes=1.831300e-09
normRes=1.828470e-09
normRes=1.825664e-09
normRes=1.822881e-09
normRes=1.820123e-09
normRes=1.817389e-09
normRes=1.814681e-09
normRes=1.811999e-09
normRes=1.809342e-09
normRes=1.806712e-09
normRes=1.804108e-09
normRes=1.801532e-09
normRes=1.798983e-09
normRes=1.796461e-09
normRes=1.793967e-09
normRes=1.791501e-09
normRes=1.789063e-09
normRes=1.786653e-09
normRes=1.784271e-09
normRes=1.781918e-09
normRes=1.779593e-09
normRes=1.777296e-09
normRes=1.775027e-09
normRes=1.772787e-09
normRes=1.770574e-09
normRes=1.768390e-09
normRes=1.766233e-09
normRes=1.764104e-09
normRes=1.762003e-09
normRes=1.759928e-09
normRes=1.757880e-09
normRes=1.755859e-09
normRes=1.753864e-09
normRes=1.751895e-09
normRes=1.749951e-09
normRes=1.748032e-09
normRes=1.746138e-09
normRes=1.744268e-09
normRes=1.742421e-09
normRes=1.740598e-09
normRes=1.738797e-09
normRes=1.737018e-09
normRes=1.735260e-09
normRes=1.733523e-09
normRes=1.731806e-09
normRes=1.730109e-09
normRes=1.728431e-09
normRes=1.726770e-09
normRes=1.725127e-09
normRes=1.723501e-09
normRes=1.721891e-09
normRes=1.720296e-09
normRes=1.718716e-09
normRes=1.717149e-09
normRes=1.715596e-09
normRes=1.714054e-09
normRes=1.712524e-09
normRes=1.711005e-09
normRes=1.709495e-09
normRes=1.707995e-09
normRes=1.706502e-09
normRes=1.705017e-09
normRes=1.703538e-09
normRes=1.702066e-09
normRes=1.700598e-09
normRes=1.699134e-09
normRes=1.697673e-09
normRes=1.696215e-09
normRes=1.694758e-09
normRes=1.693302e-09
normRes=1.691846e-09
normRes=1.690389e-09
normRes=1.688930e-09
normRes=1.687469e-09
normRes=1.686005e-09
normRes=1.684537e-09
normRes=1.683064e-09
normRes=1.681586e-09
normRes=1.680101e-09
normRes=1.678610e-09
normRes=1.677111e-09
normRes=1.675604e-09
normRes=1.674087e-09
normRes=1.672561e-09
normRes=1.671025e-09
normRes=1.669478e-09
normRes=1.667919e-09
normRes=1.666348e-09
normRes=1.664765e-09
normRes=1.663168e-09
normRes=1.661557e-09
normRes=1.659932e-09
normRes=1.658293e-09
normRes=1.656638e-09
normRes=1.654967e-09
normRes=1.653280e-09
normRes=1.651577e-09
normRes=1.649857e-09
normRes=1.648120e-09
normRes=1.646365e-09
normRes=1.644592e-09
normRes=1.642802e-09
normRes=1.640992e-09
normRes=1.639165e-09
normRes=1.637318e-09
normRes=1.635452e-09
normRes=1.633568e-09
normRes=1.631664e-09
normRes=1.629740e-09
normRes=1.627797e-09
normRes=1.625835e-09
normRes=1.623853e-09
normRes=1.621851e-09
normRes=1.619830e-09
normRes=1.617789e-09
normRes=1.615729e-09
normRes=1.613650e-09
normRes=1.611551e-09
normRes=1.609434e-09
normRes=1.607297e-09
normRes=1.605142e-09
normRes=1.602968e-09
normRes=1.600776e-09
normRes=1.598567e-09
normRes=1.596339e-09
normRes=1.594094e-09
normRes=1.591832e-09
normRes=1.589554e-09
normRes=1.587259e-09
normRes=1.584949e-09
normRes=1.582622e-09
normRes=1.580281e-09
normRes=1.577925e-09
normRes=1.575556e-09
normRes=1.573172e-09
normRes=1.570775e-09
normRes=1.568366e-09
normRes=1.565945e-09
normRes=1.563512e-09
normRes=1.561068e-09
normRes=1.558614e-09
normRes=1.556151e-09
normRes=1.553678e-09
normRes=1.551197e-09
normRes=1.548708e-09
normRes=1.546211e-09
normRes=1.543709e-09
normRes=1.541200e-09
normRes=1.538686e-09
normRes=1.536168e-09
normRes=1.533646e-09
normRes=1.531120e-09
normRes=1.528593e-09
normRes=1.526064e-09
normRes=1.523534e-09
normRes=1.521003e-09
normRes=1.518473e-09
normRes=1.515944e-09
normRes=1.513417e-09
normRes=1.510893e-09
normRes=1.508372e-09
normRes=1.505855e-09
normRes=1.503343e-09
normRes=1.500837e-09
normRes=1.498337e-09
normRes=1.495843e-09
normRes=1.493357e-09
normRes=1.490880e-09
normRes=1.488411e-09
normRes=1.485952e-09
normRes=1.483503e-09
normRes=1.481066e-09
normRes=1.478640e-09
normRes=1.476225e-09
normRes=1.473825e-09
normRes=1.471437e-09
normRes=1.469063e-09
normRes=1.466704e-09
normRes=1.464360e-09
normRes=1.462032e-09
normRes=1.459720e-09
normRes=1.457425e-09
normRes=1.455147e-09
normRes=1.452887e-09
normRes=1.450644e-09
normRes=1.448421e-09
normRes=1.446216e-09
normRes=1.444031e-09
normRes=1.441865e-09
normRes=1.439719e-09
normRes=1.437594e-09
normRes=1.435490e-09
normRes=1.433407e-09
normRes=1.431344e-09
normRes=1.429304e-09
normRes=1.427284e-09
normRes=1.425287e-09
normRes=1.423312e-09
normRes=1.421359e-09
normRes=1.419428e-09
normRes=1.417520e-09
normRes=1.415634e-09
normRes=1.413770e-09
normRes=1.411929e-09
normRes=1.410110e-09
normRes=1.408314e-09
normRes=1.406540e-09
normRes=1.404789e-09
normRes=1.403059e-09
normRes=1.401352e-09
normRes=1.399666e-09
normRes=1.398002e-09
normRes=1.396359e-09
normRes=1.394738e-09
normRes=1.393138e-09
normRes=1.391559e-09
normRes=1.389999e-09
normRes=1.388461e-09
normRes=1.386941e-09
normRes=1.385442e-09
normRes=1.383961e-09
normRes=1.382499e-09
normRes=1.381055e-09
normRes=1.379629e-09
normRes=1.378220e-09
normRes=1.376828e-09
normRes=1.375453e-09
normRes=1.374093e-09
normRes=1.372749e-09
normRes=1.371420e-09
normRes=1.370105e-09
normRes=1.368804e-09
normRes=1.367515e-09
normRes=1.366240e-09
normRes=1.364976e-09
normRes=1.363724e-09
normRes=1.362483e-09
normRes=1.361252e-09
normRes=1.360030e-09
normRes=1.358818e-09
normRes=1.357613e-09
normRes=1.356417e-09
normRes=1.355227e-09
normRes=1.354044e-09
normRes=1.352866e-09
normRes=1.351694e-09
normRes=1.350525e-09
normRes=1.349361e-09
normRes=1.348200e-09
normRes=1.347041e-09
normRes=1.345884e-09
normRes=1.344728e-09
normRes=1.343572e-09
normRes=1.342417e-09
normRes=1.341260e-09
normRes=1.340103e-09
normRes=1.338943e-09
normRes=1.337780e-09
normRes=1.336615e-09
normRes=1.335445e-09
normRes=1.334271e-09
normRes=1.333092e-09
normRes=1.331907e-09
normRes=1.330717e-09
normRes=1.329519e-09
normRes=1.328314e-09
normRes=1.327102e-09
normRes=1.325881e-09
normRes=1.324651e-09
normRes=1.323413e-09
normRes=1.322164e-09
normRes=1.320906e-09
normRes=1.319637e-09
normRes=1.318356e-09
normRes=1.317065e-09
normRes=1.315762e-09
normRes=1.314446e-09
normRes=1.313118e-09
normRes=1.311777e-09
normRes=1.310423e-09
normRes=1.309056e-09
normRes=1.307675e-09
normRes=1.306279e-09
normRes=1.304870e-09
normRes=1.303446e-09
normRes=1.302008e-09
normRes=1.300555e-09
normRes=1.299087e-09
normRes=1.297603e-09
normRes=1.296105e-09
normRes=1.294591e-09
normRes=1.293062e-09
normRes=1.291517e-09
normRes=1.289957e-09
normRes=1.288381e-09
normRes=1.286789e-09
normRes=1.285183e-09
normRes=1.283560e-09
normRes=1.281923e-09
normRes=1.280270e-09
normRes=1.278602e-09
normRes=1.276919e-09
normRes=1.275221e-09
normRes=1.273508e-09
normRes=1.271780e-09
normRes=1.270038e-09
normRes=1.268282e-09
normRes=1.266512e-09
normRes=1.264727e-09
normRes=1.262930e-09
normRes=1.261120e-09
normRes=1.259296e-09
normRes=1.257460e-09
normRes=1.255612e-09
normRes=1.253752e-09
normRes=1.251881e-09
normRes=1.249998e-09
normRes=1.248104e-09
normRes=1.246201e-09
normRes=1.244287e-09
normRes=1.242364e-09
normRes=1.240431e-09
normRes=1.238490e-09
normRes=1.236542e-09
normRes=1.234585e-09
normRes=1.232622e-09
normRes=1.230651e-09
normRes=1.228675e-09
normRes=1.226693e-09
normRes=1.224706e-09
normRes=1.222714e-09
normRes=1.220719e-09
normRes=1.218720e-09
normRes=1.216717e-09
normRes=1.214713e-09
normRes=1.212707e-09
normRes=1.210700e-09
normRes=1.208692e-09
normRes=1.206683e-09
normRes=1.204676e-09
normRes=1.202669e-09
normRes=1.200664e-09
normRes=1.198662e-09
normRes=1.196662e-09
normRes=1.194665e-09
normRes=1.192672e-09
normRes=1.190684e-09
normRes=1.188701e-09
normRes=1.186723e-09
normRes=1.184751e-09
normRes=1.182786e-09
normRes=1.180829e-09
normRes=1.178879e-09
normRes=1.176937e-09
normRes=1.175004e-09
normRes=1.173081e-09
normRes=1.171167e-09
normRes=1.169263e-09
normRes=1.167370e-09
normRes=1.165489e-09
normRes=1.163619e-09
normRes=1.161761e-09
normRes=1.159916e-09
normRes=1.158083e-09
normRes=1.156264e-09
normRes=1.154459e-09
normRes=1.152668e-09
normRes=1.150891e-09
normRes=1.149129e-09
normRes=1.147382e-09
normRes=1.145650e-09
normRes=1.143935e-09
normRes=1.142235e-09
normRes=1.140551e-09
normRes=1.138885e-09
normRes=1.137234e-09
normRes=1.135601e-09
normRes=1.133984e-09
normRes=1.132385e-09
normRes=1.130803e-09
normRes=1.129239e-09
normRes=1.127692e-09
normRes=1.126163e-09
normRes=1.124652e-09
normRes=1.123158e-09
normRes=1.121683e-09
normRes=1.120225e-09
normRes=1.118785e-09
normRes=1.117362e-09
normRes=1.115958e-09
normRes=1.114571e-09
normRes=1.113202e-09
normRes=1.111850e-09
normRes=1.110515e-09
normRes=1.109198e-09
normRes=1.107897e-09
normRes=1.106614e-09
normRes=1.105347e-09
normRes=1.104096e-09
normRes=1.102862e-09
normRes=1.101644e-09
normRes=1.100441e-09
normRes=1.099254e-09
normRes=1.098081e-09
normRes=1.096923e-09
normRes=1.095780e-09
normRes=1.094651e-09
normRes=1.093536e-09
normRes=1.092434e-09
normRes=1.091344e-09
normRes=1.090268e-09
normRes=1.089203e-09
normRes=1.088150e-09
normRes=1.087109e-09
normRes=1.086078e-09
normRes=1.085057e-09
normRes=1.084047e-09
normRes=1.083046e-09
normRes=1.082054e-09
normRes=1.081071e-09
normRes=1.080095e-09
normRes=1.079127e-09
normRes=1.078166e-09
normRes=1.077211e-09
normRes=1.076263e-09
normRes=1.075320e-09
normRes=1.074381e-09
normRes=1.073447e-09
normRes=1.072518e-09
normRes=1.071591e-09
normRes=1.070668e-09
normRes=1.069746e-09
normRes=1.068827e-09
normRes=1.067909e-09
normRes=1.066992e-09
normRes=1.066075e-09
normRes=1.065158e-09
normRes=1.064240e-09
normRes=1.063321e-09
normRes=1.062400e-09
normRes=1.061477e-09
normRes=1.060552e-09
normRes=1.059623e-09
normRes=1.058690e-09
normRes=1.057754e-09
normRes=1.056813e-09
normRes=1.055867e-09
normRes=1.054916e-09
normRes=1.053959e-09
normRes=1.052995e-09
normRes=1.052025e-09
normRes=1.051048e-09
normRes=1.050064e-09
normRes=1.049072e-09
normRes=1.048071e-09
normRes=1.047063e-09
normRes=1.046045e-09
normRes=1.045018e-09
normRes=1.043982e-09
normRes=1.042937e-09
normRes=1.041881e-09
normRes=1.040815e-09
normRes=1.039739e-09
normRes=1.038651e-09
normRes=1.037553e-09
normRes=1.036444e-09
normRes=1.035324e-09
normRes=1.034191e-09
normRes=1.033048e-09
normRes=1.031892e-09
normRes=1.030725e-09
normRes=1.029546e-09
normRes=1.028354e-09
normRes=1.027151e-09
normRes=1.025935e-09
normRes=1.024707e-09
normRes=1.023466e-09
normRes=1.022214e-09
normRes=1.020949e-09
normRes=1.019672e-09
normRes=1.018382e-09
normRes=1.017080e-09
normRes=1.015766e-09
normRes=1.014440e-09
normRes=1.013102e-09
normRes=1.011753e-09
normRes=1.010391e-09
normRes=1.009018e-09
normRes=1.007633e-09
normRes=1.006238e-09
normRes=1.004831e-09
normRes=1.003413e-09
normRes=1.001985e-09
normRes=1.000546e-09
normRes=9.990975e-10
normRes=9.976387e-10
normRes=9.961702e-10
normRes=9.946926e-10
normRes=9.932057e-10
normRes=9.917099e-10
normRes=9.902059e-10
normRes=9.886937e-10
normRes=9.871735e-10
normRes=9.856460e-10
normRes=9.841114e-10
normRes=9.825699e-10
normRes=9.810221e-10
normRes=9.794686e-10
normRes=9.779093e-10
normRes=9.763449e-10
normRes=9.747756e-10
normRes=9.732021e-10
normRes=9.716243e-10
normRes=9.700432e-10
normRes=9.684591e-10
normRes=9.668722e-10
normRes=9.652832e-10
normRes=9.636922e-10
normRes=9.620999e-10
normRes=9.605066e-10
normRes=9.589131e-10
normRes=9.573196e-10
normRes=9.557265e-10
normRes=9.541343e-10
normRes=9.525435e-10
normRes=9.509544e-10
normRes=9.493678e-10
normRes=9.477840e-10
normRes=9.462030e-10
normRes=9.446259e-10
normRes=9.430527e-10
normRes=9.414842e-10
normRes=9.399203e-10
normRes=9.383623e-10
normRes=9.368097e-10
normRes=9.352634e-10
normRes=9.337237e-10
normRes=9.321914e-10
normRes=9.306660e-10
normRes=9.291487e-10
normRes=9.276396e-10
normRes=9.261391e-10
normRes=9.246475e-10
normRes=9.231654e-10
normRes=9.216926e-10
normRes=9.202302e-10
normRes=9.187780e-10
normRes=9.173363e-10
normRes=9.159058e-10
normRes=9.144864e-10
normRes=9.130784e-10
normRes=9.116824e-10
normRes=9.102982e-10
normRes=9.089265e-10
normRes=9.075671e-10
normRes=9.062205e-10
normRes=9.048869e-10
normRes=9.035663e-10
normRes=9.022589e-10
normRes=9.009652e-10
normRes=8.996850e-10
normRes=8.984183e-10
normRes=8.971653e-10
normRes=8.959265e-10
normRes=8.947017e-10
normRes=8.934907e-10
normRes=8.922939e-10
normRes=8.911113e-10
normRes=8.899427e-10
normRes=8.887883e-10
normRes=8.876481e-10
normRes=8.865221e-10
normRes=8.854099e-10
normRes=8.843119e-10
normRes=8.832278e-10
normRes=8.821576e-10
normRes=8.811009e-10
normRes=8.800580e-10
normRes=8.790282e-10
normRes=8.780121e-10
normRes=8.770093e-10
normRes=8.760191e-10
normRes=8.750419e-10
normRes=8.740772e-10
normRes=8.731247e-10
normRes=8.721847e-10
normRes=8.712564e-10
normRes=8.703400e-10
normRes=8.694348e-10
normRes=8.685409e-10
normRes=8.676575e-10
normRes=8.667847e-10
normRes=8.659221e-10
normRes=8.650694e-10
normRes=8.642262e-10
normRes=8.633924e-10
normRes=8.625673e-10
normRes=8.617509e-10
normRes=8.609425e-10
normRes=8.601419e-10
normRes=8.593490e-10
normRes=8.585631e-10
normRes=8.577836e-10
normRes=8.570104e-10
normRes=8.562432e-10
normRes=8.554816e-10
normRes=8.547248e-10
normRes=8.539728e-10
normRes=8.532252e-10
normRes=8.524812e-10
normRes=8.517407e-10
normRes=8.510034e-10
normRes=8.502687e-10
normRes=8.495362e-10
normRes=8.488055e-10
normRes=8.480760e-10
normRes=8.473477e-10
normRes=8.466199e-10
normRes=8.458923e-10
normRes=8.451643e-10
normRes=8.444357e-10
normRes=8.437063e-10
normRes=8.429753e-10
normRes=8.422425e-10
normRes=8.415075e-10
normRes=8.407701e-10
normRes=8.400296e-10
normRes=8.392859e-10
normRes=8.385385e-10
normRes=8.377872e-10
normRes=8.370313e-10
normRes=8.362710e-10
normRes=8.355057e-10
normRes=8.347349e-10
normRes=8.339584e-10
normRes=8.331762e-10
normRes=8.323877e-10
normRes=8.315926e-10
normRes=8.307908e-10
normRes=8.299821e-10
normRes=8.291659e-10
normRes=8.283423e-10
normRes=8.275112e-10
normRes=8.266717e-10
normRes=8.258243e-10
normRes=8.249685e-10
normRes=8.241043e-10
normRes=8.232312e-10
normRes=8.223495e-10
normRes=8.214585e-10
normRes=8.205586e-10
normRes=8.196491e-10
normRes=8.187306e-10
normRes=8.178025e-10
normRes=8.168647e-10
normRes=8.159176e-10
normRes=8.149607e-10
normRes=8.139943e-10
normRes=8.130176e-10
normRes=8.120317e-10
normRes=8.110359e-10
normRes=8.100300e-10
normRes=8.090146e-10
normRes=8.079896e-10
normRes=8.069546e-10
normRes=8.059103e-10
normRes=8.048564e-10
normRes=8.037928e-10
normRes=8.027200e-10
normRes=8.016377e-10
normRes=8.005466e-10
normRes=7.994462e-10
normRes=7.983369e-10
normRes=7.972189e-10
normRes=7.960924e-10
normRes=7.949572e-10
normRes=7.938141e-10
normRes=7.926627e-10
normRes=7.915037e-10
normRes=7.903369e-10
normRes=7.891630e-10
normRes=7.879817e-10
normRes=7.867935e-10
normRes=7.855987e-10
normRes=7.843975e-10
normRes=7.831900e-10
normRes=7.819768e-10
normRes=7.807579e-10
normRes=7.795337e-10
normRes=7.783048e-10
normRes=7.770707e-10
normRes=7.758326e-10
normRes=7.745902e-10
normRes=7.733442e-10
normRes=7.720948e-10
normRes=7.708425e-10
normRes=7.695871e-10
normRes=7.683295e-10
normRes=7.670698e-10
normRes=7.658084e-10
normRes=7.645456e-10
normRes=7.632819e-10
normRes=7.620176e-10
normRes=7.607529e-10
normRes=7.594884e-10
normRes=7.582239e-10
normRes=7.569607e-10
normRes=7.556984e-10
normRes=7.544378e-10
normRes=7.531788e-10
normRes=7.519225e-10
normRes=7.506685e-10
normRes=7.494174e-10
normRes=7.481697e-10
normRes=7.469255e-10
normRes=7.456853e-10
normRes=7.444495e-10
normRes=7.432183e-10
normRes=7.419922e-10
normRes=7.407712e-10
normRes=7.395560e-10
normRes=7.383468e-10
normRes=7.371437e-10
normRes=7.359472e-10
normRes=7.347579e-10
normRes=7.335754e-10
normRes=7.324006e-10
normRes=7.312332e-10
normRes=7.300741e-10
normRes=7.289231e-10
normRes=7.277806e-10
normRes=7.266468e-10
normRes=7.255219e-10
normRes=7.244064e-10
normRes=7.233003e-10
normRes=7.222033e-10
normRes=7.211166e-10
normRes=7.200398e-10
normRes=7.189731e-10
normRes=7.179167e-10
normRes=7.168704e-10
normRes=7.158348e-10
normRes=7.148102e-10
normRes=7.137961e-10
normRes=7.127928e-10
normRes=7.118007e-10
normRes=7.108195e-10
normRes=7.098494e-10
normRes=7.088907e-10
normRes=7.079428e-10
normRes=7.070062e-10
normRes=7.060810e-10
normRes=7.051670e-10
normRes=7.042640e-10
normRes=7.033724e-10
normRes=7.024921e-10
normRes=7.016225e-10
normRes=7.007643e-10
normRes=6.999167e-10
normRes=6.990804e-10
normRes=6.982546e-10
normRes=6.974395e-10
normRes=6.966349e-10
normRes=6.958409e-10
normRes=6.950571e-10
normRes=6.942833e-10
normRes=6.935197e-10
normRes=6.927658e-10
normRes=6.920214e-10
normRes=6.912863e-10
normRes=6.905606e-10
normRes=6.898439e-10
normRes=6.891358e-10
normRes=6.884365e-10
normRes=6.877452e-10
normRes=6.870622e-10
normRes=6.863870e-10
normRes=6.857193e-10
normRes=6.850588e-10
normRes=6.844053e-10
normRes=6.837585e-10
normRes=6.831182e-10
normRes=6.824840e-10
normRes=6.818556e-10
normRes=6.812329e-10
normRes=6.806153e-10
normRes=6.800026e-10
normRes=6.793946e-10
normRes=6.787909e-10
normRes=6.781911e-10
normRes=6.775949e-10
normRes=6.770022e-10
normRes=6.764123e-10
normRes=6.758251e-10
normRes=6.752404e-10
normRes=6.746576e-10
normRes=6.740766e-10
normRes=6.734968e-10
normRes=6.729182e-10
normRes=6.723402e-10
normRes=6.717628e-10
normRes=6.711854e-10
normRes=6.706078e-10
normRes=6.700293e-10
normRes=6.694502e-10
normRes=6.688699e-10
normRes=6.682880e-10
normRes=6.677043e-10
normRes=6.671187e-10
normRes=6.665307e-10
normRes=6.659397e-10
normRes=6.653462e-10
normRes=6.647492e-10
normRes=6.641487e-10
normRes=6.635446e-10
normRes=6.629365e-10
normRes=6.623239e-10
normRes=6.617070e-10
normRes=6.610855e-10
normRes=6.604586e-10
normRes=6.598269e-10
normRes=6.591897e-10
normRes=6.585467e-10
normRes=6.578979e-10
normRes=6.572433e-10
normRes=6.565826e-10
normRes=6.559154e-10
normRes=6.552417e-10
normRes=6.545614e-10
normRes=6.538742e-10
normRes=6.531801e-10
normRes=6.524790e-10
normRes=6.517706e-10
normRes=6.510553e-10
normRes=6.503322e-10
normRes=6.496019e-10
normRes=6.488641e-10
normRes=6.481187e-10
normRes=6.473656e-10
normRes=6.466048e-10
normRes=6.458364e-10
normRes=6.450600e-10
normRes=6.442761e-10
normRes=6.434842e-10
normRes=6.426848e-10
normRes=6.418775e-10
normRes=6.410624e-10
normRes=6.402399e-10
normRes=6.394098e-10
normRes=6.385720e-10
normRes=6.377265e-10
normRes=6.368736e-10
normRes=6.360137e-10
normRes=6.351464e-10
normRes=6.342719e-10
normRes=6.333902e-10
normRes=6.325019e-10
normRes=6.316066e-10
normRes=6.307047e-10
normRes=6.297964e-10
normRes=6.288816e-10
normRes=6.279606e-10
normRes=6.270336e-10
normRes=6.261007e-10
normRes=6.251622e-10
normRes=6.242183e-10
normRes=6.232691e-10
normRes=6.223149e-10
normRes=6.213559e-10
normRes=6.203922e-10
normRes=6.194241e-10
normRes=6.184519e-10
normRes=6.174759e-10
normRes=6.164959e-10
normRes=6.155127e-10
normRes=6.145262e-10
normRes=6.135369e-10
normRes=6.125451e-10
normRes=6.115508e-10
normRes=6.105542e-10
normRes=6.095559e-10
normRes=6.085559e-10
normRes=6.075547e-10
normRes=6.065524e-10
normRes=6.055494e-10
normRes=6.045459e-10
normRes=6.035422e-10
normRes=6.025387e-10
normRes=6.015355e-10
normRes=6.005331e-10
normRes=5.995315e-10
normRes=5.985313e-10
normRes=5.975325e-10
normRes=5.965356e-10
normRes=5.955410e-10
normRes=5.945484e-10
normRes=5.935586e-10
normRes=5.925720e-10
normRes=5.915884e-10
normRes=5.906084e-10
normRes=5.896321e-10
normRes=5.886598e-10
normRes=5.876916e-10
normRes=5.867280e-10
normRes=5.857693e-10
normRes=5.848156e-10
normRes=5.838671e-10
normRes=5.829241e-10
normRes=5.819868e-10
normRes=5.810556e-10
normRes=5.801303e-10
normRes=5.792116e-10
normRes=5.782995e-10
normRes=5.773940e-10
normRes=5.764955e-10
normRes=5.756042e-10
normRes=5.747203e-10
normRes=5.738437e-10
normRes=5.729748e-10
normRes=5.721137e-10
normRes=5.712604e-10
normRes=5.704155e-10
normRes=5.695785e-10
normRes=5.687497e-10
normRes=5.679296e-10
normRes=5.671179e-10
normRes=5.663145e-10
normRes=5.655199e-10
normRes=5.647341e-10
normRes=5.639569e-10
normRes=5.631889e-10
normRes=5.624294e-10
normRes=5.616790e-10
normRes=5.609375e-10
normRes=5.602049e-10
normRes=5.594809e-10
normRes=5.587659e-10
normRes=5.580600e-10
normRes=5.573629e-10
normRes=5.566745e-10
normRes=5.559949e-10
normRes=5.553239e-10
normRes=5.546616e-10
normRes=5.540078e-10
normRes=5.533626e-10
normRes=5.527256e-10
normRes=5.520968e-10
normRes=5.514764e-10
normRes=5.508637e-10
normRes=5.502590e-10
normRes=5.496621e-10
normRes=5.490726e-10
normRes=5.484907e-10
normRes=5.479161e-10
normRes=5.473486e-10
normRes=5.467879e-10
normRes=5.462341e-10
normRes=5.456868e-10
normRes=5.451459e-10
normRes=5.446111e-10
normRes=5.440823e-10
normRes=5.435593e-10
normRes=5.430416e-10
normRes=5.425294e-10
normRes=5.420221e-10
normRes=5.415198e-10
normRes=5.410220e-10
normRes=5.405286e-10
normRes=5.400390e-10
normRes=5.395534e-10
normRes=5.390716e-10
normRes=5.385933e-10
normRes=5.381177e-10
normRes=5.376452e-10
normRes=5.371752e-10
normRes=5.367075e-10
normRes=5.362420e-10
normRes=5.357782e-10
normRes=5.353161e-10
normRes=5.348551e-10
normRes=5.343953e-10
normRes=5.339362e-10
normRes=5.334775e-10
normRes=5.330193e-10
normRes=5.325609e-10
normRes=5.321025e-10
normRes=5.316433e-10
normRes=5.311837e-10
normRes=5.307229e-10
normRes=5.302610e-10
normRes=5.297976e-10
normRes=5.293324e-10
normRes=5.288655e-10
normRes=5.283963e-10
normRes=5.279246e-10
normRes=5.274504e-10
normRes=5.269733e-10
normRes=5.264933e-10
normRes=5.260101e-10
normRes=5.255234e-10
normRes=5.250331e-10
normRes=5.245389e-10
normRes=5.240408e-10
normRes=5.235387e-10
normRes=5.230320e-10
normRes=5.225209e-10
normRes=5.220053e-10
normRes=5.214850e-10
normRes=5.209596e-10
normRes=5.204291e-10
normRes=5.198935e-10
normRes=5.193527e-10
normRes=5.188066e-10
normRes=5.182544e-10
normRes=5.176972e-10
normRes=5.171341e-10
normRes=5.165653e-10
normRes=5.159904e-10
normRes=5.154097e-10
normRes=5.148230e-10
normRes=5.142304e-10
normRes=5.136317e-10
normRes=5.130269e-10
normRes=5.124160e-10
normRes=5.117988e-10
normRes=5.111753e-10
normRes=5.105461e-10
normRes=5.099105e-10
normRes=5.092687e-10
normRes=5.086209e-10
normRes=5.079669e-10
normRes=5.073071e-10
normRes=5.066411e-10
normRes=5.059693e-10
normRes=5.052914e-10
normRes=5.046078e-10
normRes=5.039183e-10
normRes=5.032233e-10
normRes=5.025229e-10
normRes=5.018167e-10
normRes=5.011054e-10
normRes=5.003887e-10
normRes=4.996669e-10
normRes=4.989401e-10
normRes=4.982084e-10
normRes=4.974719e-10
normRes=4.967308e-10
normRes=4.959853e-10
normRes=4.952355e-10
normRes=4.944815e-10
normRes=4.937237e-10
normRes=4.929617e-10
normRes=4.921965e-10
normRes=4.914278e-10
normRes=4.906557e-10
normRes=4.898805e-10
normRes=4.891024e-10
normRes=4.883216e-10
normRes=4.875383e-10
normRes=4.867529e-10
normRes=4.859652e-10
normRes=4.851758e-10
normRes=4.843847e-10
normRes=4.835921e-10
normRes=4.827986e-10
normRes=4.820037e-10
normRes=4.812083e-10
normRes=4.804122e-10
normRes=4.796159e-10
normRes=4.788196e-10
normRes=4.780231e-10
normRes=4.772271e-10
normRes=4.764317e-10
normRes=4.756370e-10
normRes=4.748436e-10
normRes=4.740512e-10
normRes=4.732605e-10
normRes=4.724712e-10
normRes=4.716842e-10
normRes=4.708991e-10
normRes=4.701164e-10
normRes=4.693362e-10
normRes=4.685590e-10
normRes=4.677849e-10
normRes=4.670137e-10
normRes=4.662462e-10
normRes=4.654822e-10
normRes=4.647219e-10
normRes=4.639657e-10
normRes=4.632138e-10
normRes=4.624662e-10
normRes=4.617232e-10
normRes=4.609850e-10
normRes=4.602516e-10
normRes=4.595236e-10
normRes=4.588007e-10
normRes=4.580830e-10
normRes=4.573711e-10
normRes=4.566648e-10
normRes=4.559644e-10
normRes=4.552699e-10
normRes=4.545816e-10
normRes=4.538995e-10
normRes=4.532234e-10
normRes=4.525538e-10
normRes=4.518908e-10
normRes=4.512347e-10
normRes=4.505847e-10
normRes=4.499418e-10
normRes=4.493056e-10
normRes=4.486765e-10
normRes=4.480541e-10
normRes=4.474385e-10
normRes=4.468302e-10
normRes=4.462289e-10
normRes=4.456345e-10
normRes=4.450474e-10
normRes=4.444671e-10
normRes=4.438941e-10
normRes=4.433280e-10
normRes=4.427692e-10
normRes=4.422170e-10
normRes=4.416722e-10
normRes=4.411340e-10
normRes=4.406029e-10
normRes=4.400784e-10
normRes=4.395608e-10
normRes=4.390500e-10
normRes=4.385457e-10
normRes=4.380480e-10
normRes=4.375568e-10
normRes=4.370717e-10
normRes=4.365930e-10
normRes=4.361202e-10
normRes=4.356538e-10
normRes=4.351931e-10
normRes=4.347379e-10
normRes=4.342886e-10
normRes=4.338447e-10
normRes=4.334062e-10
normRes=4.329728e-10
normRes=4.325444e-10
normRes=4.321210e-10
normRes=4.317021e-10
normRes=4.312877e-10
normRes=4.308778e-10
normRes=4.304721e-10
normRes=4.300700e-10
normRes=4.296721e-10
normRes=4.292779e-10
normRes=4.288870e-10
normRes=4.284990e-10
normRes=4.281144e-10
normRes=4.277323e-10
normRes=4.273531e-10
normRes=4.269761e-10
normRes=4.266016e-10
normRes=4.262289e-10
normRes=4.258580e-10
normRes=4.254889e-10
normRes=4.251211e-10
normRes=4.247545e-10
normRes=4.243888e-10
normRes=4.240240e-10
normRes=4.236597e-10
normRes=4.232960e-10
normRes=4.229323e-10
normRes=4.225687e-10
normRes=4.222048e-10
normRes=4.218403e-10
normRes=4.214752e-10
normRes=4.211094e-10
normRes=4.207428e-10
normRes=4.203746e-10
normRes=4.200051e-10
normRes=4.196341e-10
normRes=4.192615e-10
normRes=4.188869e-10
normRes=4.185104e-10
normRes=4.181314e-10
normRes=4.177500e-10
normRes=4.173661e-10
normRes=4.169792e-10
normRes=4.165897e-10
normRes=4.161970e-10
normRes=4.158012e-10
normRes=4.154020e-10
normRes=4.149992e-10
normRes=4.145932e-10
normRes=4.141833e-10
normRes=4.137695e-10
normRes=4.133520e-10
normRes=4.129302e-10
normRes=4.125044e-10
normRes=4.120744e-10
normRes=4.116402e-10
normRes=4.112016e-10
normRes=4.107582e-10
normRes=4.103105e-10
normRes=4.098583e-10
normRes=4.094011e-10
normRes=4.089396e-10
normRes=4.084732e-10
normRes=4.080019e-10
normRes=4.075258e-10
normRes=4.070449e-10
normRes=4.065592e-10
normRes=4.060686e-10
normRes=4.055730e-10
normRes=4.050727e-10
normRes=4.045674e-10
normRes=4.040572e-10
normRes=4.035423e-10
normRes=4.030224e-10
normRes=4.024979e-10
normRes=4.019685e-10
normRes=4.014345e-10
normRes=4.008958e-10
normRes=4.003523e-10
normRes=3.998045e-10
normRes=3.992523e-10
normRes=3.986955e-10
normRes=3.981343e-10
normRes=3.975689e-10
normRes=3.969992e-10
normRes=3.964258e-10
normRes=3.958483e-10
normRes=3.952669e-10
normRes=3.946819e-10
normRes=3.940931e-10
normRes=3.935007e-10
normRes=3.929053e-10
normRes=3.923064e-10
normRes=3.917044e-10
normRes=3.910992e-10
normRes=3.904914e-10
normRes=3.898807e-10
normRes=3.892675e-10
normRes=3.886520e-10
normRes=3.880342e-10
normRes=3.874142e-10
normRes=3.867923e-10
normRes=3.861686e-10
normRes=3.855434e-10
normRes=3.849165e-10
normRes=3.842884e-10
normRes=3.836593e-10
normRes=3.830292e-10
normRes=3.823984e-10
normRes=3.817671e-10
normRes=3.811352e-10
normRes=3.805033e-10
normRes=3.798711e-10
normRes=3.792392e-10
normRes=3.786076e-10
normRes=3.779766e-10
normRes=3.773462e-10
normRes=3.767166e-10
normRes=3.760882e-10
normRes=3.754609e-10
normRes=3.748350e-10
normRes=3.742106e-10
normRes=3.735878e-10
normRes=3.729671e-10
normRes=3.723484e-10
normRes=3.717320e-10
normRes=3.711180e-10
normRes=3.705066e-10
normRes=3.698978e-10
normRes=3.692921e-10
normRes=3.686893e-10
normRes=3.680900e-10
normRes=3.674938e-10
normRes=3.669012e-10
normRes=3.663124e-10
normRes=3.657273e-10
normRes=3.651461e-10
normRes=3.645691e-10
normRes=3.639961e-10
normRes=3.634272e-10
normRes=3.628631e-10
normRes=3.623035e-10
normRes=3.617485e-10
normRes=3.611981e-10
normRes=3.606525e-10
normRes=3.601121e-10
normRes=3.595766e-10
normRes=3.590462e-10
normRes=3.585211e-10
normRes=3.580013e-10
normRes=3.574866e-10
normRes=3.569773e-10
normRes=3.564735e-10
normRes=3.559751e-10
normRes=3.554822e-10
normRes=3.549948e-10
normRes=3.545129e-10
normRes=3.540368e-10
normRes=3.535661e-10
normRes=3.531010e-10
normRes=3.526419e-10
normRes=3.521880e-10
normRes=3.517398e-10
normRes=3.512972e-10
normRes=3.508600e-10
normRes=3.504286e-10
normRes=3.500025e-10
normRes=3.495821e-10
normRes=3.491669e-10
normRes=3.487570e-10
normRes=3.483526e-10
normRes=3.479533e-10
normRes=3.475592e-10
normRes=3.471702e-10
normRes=3.467862e-10
normRes=3.464073e-10
normRes=3.460331e-10
normRes=3.456634e-10
normRes=3.452987e-10
normRes=3.449384e-10
normRes=3.445827e-10
normRes=3.442312e-10
normRes=3.438839e-10
normRes=3.435407e-10
normRes=3.432012e-10
normRes=3.428660e-10
normRes=3.425341e-10
normRes=3.422060e-10
normRes=3.418812e-10
normRes=3.415598e-10
normRes=3.412417e-10
normRes=3.409262e-10
normRes=3.406136e-10
normRes=3.403039e-10
normRes=3.399966e-10
normRes=3.396917e-10
normRes=3.393892e-10
normRes=3.390884e-10
normRes=3.387895e-10
normRes=3.384926e-10
normRes=3.381972e-10
normRes=3.379029e-10
normRes=3.376103e-10
normRes=3.373186e-10
normRes=3.370277e-10
normRes=3.367376e-10
normRes=3.364483e-10
normRes=3.361593e-10
normRes=3.358708e-10
normRes=3.355822e-10
normRes=3.352933e-10
normRes=3.350046e-10
normRes=3.347152e-10
normRes=3.344256e-10
normRes=3.341351e-10
normRes=3.338437e-10
normRes=3.335514e-10
normRes=3.332581e-10
normRes=3.329634e-10
normRes=3.326676e-10
normRes=3.323698e-10
normRes=3.320707e-10
normRes=3.317694e-10
normRes=3.314664e-10
normRes=3.311614e-10
normRes=3.308541e-10
normRes=3.305444e-10
normRes=3.302323e-10
normRes=3.299177e-10
normRes=3.296007e-10
normRes=3.292806e-10
normRes=3.289577e-10
normRes=3.286320e-10
normRes=3.283030e-10
normRes=3.279709e-10
normRes=3.276358e-10
normRes=3.272973e-10
normRes=3.269554e-10
normRes=3.266100e-10
normRes=3.262611e-10
normRes=3.259089e-10
normRes=3.255529e-10
normRes=3.251932e-10
normRes=3.248298e-10
normRes=3.244630e-10
normRes=3.240921e-10
normRes=3.237174e-10
normRes=3.233389e-10
normRes=3.229566e-10
normRes=3.225704e-10
normRes=3.221804e-10
normRes=3.217865e-10
normRes=3.213885e-10
normRes=3.209871e-10
normRes=3.205814e-10
normRes=3.201721e-10
normRes=3.197587e-10
normRes=3.193418e-10
normRes=3.189210e-10
normRes=3.184965e-10
normRes=3.180682e-10
normRes=3.176363e-10
normRes=3.172010e-10
normRes=3.167620e-10
normRes=3.163194e-10
normRes=3.158737e-10
normRes=3.154244e-10
normRes=3.149717e-10
normRes=3.145159e-10
normRes=3.140572e-10
normRes=3.135953e-10
normRes=3.131305e-10
normRes=3.126629e-10
normRes=3.121922e-10
normRes=3.117192e-10
normRes=3.112433e-10
normRes=3.107651e-10
normRes=3.102846e-10
normRes=3.098018e-10
normRes=3.093169e-10
normRes=3.088297e-10
normRes=3.083408e-10
normRes=3.078503e-10
normRes=3.073579e-10
normRes=3.068641e-10
normRes=3.063691e-10
normRes=3.058725e-10
normRes=3.053748e-10
normRes=3.048762e-10
normRes=3.043768e-10
normRes=3.038768e-10
normRes=3.033762e-10
normRes=3.028751e-10
normRes=3.023736e-10
normRes=3.018721e-10
normRes=3.013707e-10
normRes=3.008690e-10
normRes=3.003679e-10
normRes=2.998671e-10
normRes=2.993671e-10
normRes=2.988675e-10
normRes=2.983687e-10
normRes=2.978712e-10
normRes=2.973745e-10
normRes=2.968792e-10
normRes=2.963855e-10
normRes=2.958931e-10
normRes=2.954025e-10
normRes=2.949136e-10
normRes=2.944269e-10
normRes=2.939422e-10
normRes=2.934596e-10
normRes=2.929792e-10
normRes=2.925014e-10
normRes=2.920262e-10
normRes=2.915536e-10
normRes=2.910839e-10
normRes=2.906172e-10
normRes=2.901532e-10
normRes=2.896925e-10
normRes=2.892352e-10
normRes=2.887812e-10
normRes=2.883303e-10
normRes=2.878832e-10
normRes=2.874398e-10
normRes=2.870001e-10
normRes=2.865641e-10
normRes=2.861319e-10
normRes=2.857037e-10
normRes=2.852796e-10
normRes=2.848593e-10
normRes=2.844432e-10
normRes=2.840313e-10
normRes=2.836238e-10
normRes=2.832204e-10
normRes=2.828215e-10
normRes=2.824267e-10
normRes=2.820364e-10
normRes=2.816502e-10
normRes=2.812688e-10
normRes=2.808918e-10
normRes=2.805191e-10
normRes=2.801509e-10
normRes=2.797871e-10
normRes=2.794278e-10
normRes=2.790728e-10
normRes=2.787225e-10
normRes=2.783763e-10
normRes=2.780348e-10
normRes=2.776975e-10
normRes=2.773646e-10
normRes=2.770357e-10
normRes=2.767113e-10
normRes=2.763910e-10
normRes=2.760749e-10
normRes=2.757630e-10
normRes=2.754550e-10
normRes=2.751511e-10
normRes=2.748509e-10
normRes=2.745545e-10
normRes=2.742622e-10
normRes=2.739732e-10
normRes=2.736881e-10
normRes=2.734063e-10
normRes=2.731278e-10
normRes=2.728531e-10
normRes=2.725811e-10
normRes=2.723125e-10
normRes=2.720468e-10
normRes=2.717843e-10
normRes=2.715243e-10
normRes=2.712671e-10
normRes=2.710123e-10
normRes=2.707603e-10
normRes=2.705101e-10
normRes=2.702628e-10
normRes=2.700172e-10
normRes=2.697734e-10
normRes=2.695319e-10
normRes=2.692919e-10
normRes=2.690537e-10
normRes=2.688169e-10
normRes=2.685814e-10
normRes=2.683472e-10
normRes=2.681141e-10
normRes=2.678819e-10
normRes=2.676506e-10
normRes=2.674200e-10
normRes=2.671899e-10
normRes=2.669604e-10
normRes=2.667311e-10
normRes=2.665020e-10
normRes=2.662730e-10
normRes=2.660440e-10
normRes=2.658146e-10
normRes=2.655849e-10
normRes=2.653549e-10
normRes=2.651244e-10
normRes=2.648930e-10
normRes=2.646609e-10
normRes=2.644280e-10
normRes=2.641940e-10
normRes=2.639591e-10
normRes=2.637227e-10
normRes=2.634847e-10
normRes=2.632454e-10
normRes=2.630047e-10
normRes=2.627624e-10
normRes=2.625182e-10
normRes=2.622720e-10
normRes=2.620241e-10
normRes=2.617742e-10
normRes=2.615218e-10
normRes=2.612675e-10
normRes=2.610110e-10
normRes=2.607521e-10
normRes=2.604908e-10
normRes=2.602266e-10
normRes=2.599602e-10
normRes=2.596911e-10
normRes=2.594193e-10
normRes=2.591448e-10
normRes=2.588676e-10
normRes=2.585872e-10
normRes=2.583042e-10
normRes=2.580185e-10
normRes=2.577296e-10
normRes=2.574377e-10
normRes=2.571429e-10
normRes=2.568451e-10
normRes=2.565442e-10
normRes=2.562402e-10
normRes=2.559330e-10
normRes=2.556230e-10
normRes=2.553098e-10
normRes=2.549935e-10
normRes=2.546743e-10
normRes=2.543518e-10
normRes=2.540262e-10
normRes=2.536979e-10
normRes=2.533663e-10
normRes=2.530318e-10
normRes=2.526945e-10
normRes=2.523541e-10
normRes=2.520109e-10
normRes=2.516650e-10
normRes=2.513160e-10
normRes=2.509642e-10
normRes=2.506100e-10
normRes=2.502528e-10
normRes=2.498933e-10
normRes=2.495311e-10
normRes=2.491664e-10
normRes=2.487995e-10
normRes=2.484302e-10
normRes=2.480587e-10
normRes=2.476848e-10
normRes=2.473089e-10
normRes=2.469309e-10
normRes=2.465509e-10
normRes=2.461695e-10
normRes=2.457860e-10
normRes=2.454008e-10
normRes=2.450140e-10
normRes=2.446258e-10
normRes=2.442363e-10
normRes=2.438454e-10
normRes=2.434531e-10
normRes=2.430599e-10
normRes=2.426659e-10
normRes=2.422709e-10
normRes=2.418751e-10
normRes=2.414787e-10
normRes=2.410816e-10
normRes=2.406843e-10
normRes=2.402864e-10
normRes=2.398886e-10
normRes=2.394904e-10
normRes=2.390924e-10
normRes=2.386944e-10
normRes=2.382968e-10
normRes=2.378994e-10
normRes=2.375025e-10
normRes=2.371064e-10
normRes=2.367108e-10
normRes=2.363161e-10
normRes=2.359221e-10
normRes=2.355293e-10
normRes=2.351376e-10
normRes=2.347471e-10
normRes=2.343580e-10
normRes=2.339703e-10
normRes=2.335842e-10
normRes=2.331997e-10
normRes=2.328170e-10
normRes=2.324363e-10
normRes=2.320575e-10
normRes=2.316806e-10
normRes=2.313061e-10
normRes=2.309338e-10
normRes=2.305638e-10
normRes=2.301961e-10
normRes=2.298311e-10
normRes=2.294685e-10
normRes=2.291087e-10
normRes=2.287515e-10
normRes=2.283972e-10
normRes=2.280458e-10
normRes=2.276973e-10
normRes=2.273518e-10
normRes=2.270094e-10
normRes=2.266702e-10
normRes=2.263340e-10
normRes=2.260013e-10
normRes=2.256716e-10
normRes=2.253453e-10
normRes=2.250225e-10
normRes=2.247030e-10
normRes=2.243869e-10
normRes=2.240743e-10
normRes=2.237650e-10
normRes=2.234594e-10
normRes=2.231572e-10
normRes=2.228587e-10
normRes=2.225635e-10
normRes=2.222720e-10
normRes=2.219838e-10
normRes=2.216992e-10
normRes=2.214185e-10
normRes=2.211410e-10
normRes=2.208671e-10
normRes=2.205966e-10
normRes=2.203297e-10
normRes=2.200660e-10
normRes=2.198057e-10
normRes=2.195490e-10
normRes=2.192953e-10
normRes=2.190450e-10
normRes=2.187979e-10
normRes=2.185541e-10
normRes=2.183135e-10
normRes=2.180758e-10
normRes=2.178415e-10
normRes=2.176098e-10
normRes=2.173811e-10
normRes=2.171553e-10
normRes=2.169321e-10
normRes=2.167117e-10
normRes=2.164939e-10
normRes=2.162786e-10
normRes=2.160658e-10
normRes=2.158555e-10
normRes=2.156474e-10
normRes=2.154415e-10
normRes=2.152377e-10
normRes=2.150360e-10
normRes=2.148363e-10
normRes=2.146385e-10
normRes=2.144422e-10
normRes=2.142476e-10
normRes=2.140546e-10
normRes=2.138630e-10
normRes=2.136730e-10
normRes=2.134840e-10
normRes=2.132962e-10
normRes=2.131096e-10
normRes=2.129240e-10
normRes=2.127391e-10
normRes=2.125551e-10
normRes=2.123715e-10
normRes=2.121886e-10
normRes=2.120062e-10
normRes=2.118240e-10
normRes=2.116419e-10
normRes=2.114603e-10
normRes=2.112784e-10
normRes=2.110969e-10
normRes=2.109147e-10
normRes=2.107326e-10
normRes=2.105498e-10
normRes=2.103670e-10
normRes=2.101832e-10
normRes=2.099991e-10
normRes=2.098140e-10
normRes=2.096281e-10
normRes=2.094414e-10
normRes=2.092535e-10
normRes=2.090648e-10
normRes=2.088747e-10
normRes=2.086833e-10
normRes=2.084907e-10
normRes=2.082966e-10
normRes=2.081011e-10
normRes=2.079041e-10
normRes=2.077053e-10
normRes=2.075047e-10
normRes=2.073026e-10
normRes=2.070985e-10
normRes=2.068927e-10
normRes=2.066849e-10
normRes=2.064752e-10
normRes=2.062632e-10
normRes=2.060493e-10
normRes=2.058332e-10
normRes=2.056149e-10
normRes=2.053944e-10
normRes=2.051717e-10
normRes=2.049468e-10
normRes=2.047193e-10
normRes=2.044897e-10
normRes=2.042576e-10
normRes=2.040232e-10
normRes=2.037865e-10
normRes=2.035470e-10
normRes=2.033053e-10
normRes=2.030612e-10
normRes=2.028148e-10
normRes=2.025659e-10
normRes=2.023143e-10
normRes=2.020605e-10
normRes=2.018043e-10
normRes=2.015456e-10
normRes=2.012846e-10
normRes=2.010210e-10
normRes=2.007551e-10
normRes=2.004869e-10
normRes=2.002164e-10
normRes=1.999438e-10
normRes=1.996688e-10
normRes=1.993914e-10
normRes=1.991120e-10
normRes=1.988304e-10
normRes=1.985467e-10
normRes=1.982610e-10
normRes=1.979732e-10
normRes=1.976836e-10
normRes=1.973919e-10
normRes=1.970985e-10
normRes=1.968034e-10
normRes=1.965064e-10
normRes=1.962079e-10
normRes=1.959076e-10
normRes=1.956059e-10
normRes=1.953027e-10
normRes=1.949981e-10
normRes=1.946922e-10
normRes=1.943851e-10
normRes=1.940767e-10
normRes=1.937674e-10
normRes=1.934570e-10
normRes=1.931456e-10
normRes=1.928335e-10
normRes=1.925205e-10
normRes=1.922069e-10
normRes=1.918926e-10
normRes=1.915779e-10
normRes=1.912629e-10
normRes=1.909476e-10
normRes=1.906318e-10
normRes=1.903159e-10
normRes=1.900000e-10
normRes=1.896842e-10
normRes=1.893684e-10
normRes=1.890529e-10
normRes=1.887378e-10
normRes=1.884227e-10
normRes=1.881084e-10
normRes=1.877946e-10
normRes=1.874815e-10
normRes=1.871690e-10
normRes=1.868573e-10
normRes=1.865465e-10
normRes=1.862368e-10
normRes=1.859282e-10
normRes=1.856208e-10
normRes=1.853147e-10
normRes=1.850098e-10
normRes=1.847063e-10
normRes=1.844044e-10
normRes=1.841041e-10
normRes=1.838053e-10
normRes=1.835084e-10
normRes=1.832131e-10
normRes=1.829198e-10
normRes=1.826283e-10
normRes=1.823391e-10
normRes=1.820518e-10
normRes=1.817665e-10
normRes=1.814835e-10
normRes=1.812027e-10
normRes=1.809242e-10
normRes=1.806481e-10
normRes=1.803744e-10
normRes=1.801031e-10
normRes=1.798343e-10
normRes=1.795682e-10
normRes=1.793043e-10
normRes=1.790432e-10
normRes=1.787848e-10
normRes=1.785291e-10
normRes=1.782760e-10
normRes=1.780256e-10
normRes=1.777781e-10
normRes=1.775332e-10
normRes=1.772911e-10
normRes=1.770518e-10
normRes=1.768153e-10
normRes=1.765818e-10
normRes=1.763507e-10
normRes=1.761226e-10
normRes=1.758974e-10
normRes=1.756750e-10
normRes=1.754554e-10
normRes=1.752384e-10
normRes=1.750241e-10
normRes=1.748127e-10
normRes=1.746041e-10
normRes=1.743979e-10
normRes=1.741946e-10
normRes=1.739938e-10
normRes=1.737958e-10
normRes=1.736001e-10
normRes=1.734070e-10
normRes=1.732165e-10
normRes=1.730284e-10
normRes=1.728426e-10
normRes=1.726592e-10
normRes=1.724783e-10
normRes=1.722994e-10
normRes=1.721227e-10
normRes=1.719482e-10
normRes=1.717757e-10
normRes=1.716054e-10
normRes=1.714369e-10
normRes=1.712702e-10
normRes=1.711053e-10
normRes=1.709423e-10
normRes=1.707809e-10
normRes=1.706212e-10
normRes=1.704630e-10
normRes=1.703060e-10
normRes=1.701506e-10
normRes=1.699967e-10
normRes=1.698435e-10
normRes=1.696920e-10
normRes=1.695412e-10
normRes=1.693914e-10
normRes=1.692426e-10
normRes=1.690945e-10
normRes=1.689472e-10
normRes=1.688007e-10
normRes=1.686546e-10
normRes=1.685090e-10
normRes=1.683641e-10
normRes=1.682192e-10
normRes=1.680748e-10
normRes=1.679303e-10
normRes=1.677860e-10
normRes=1.676420e-10
normRes=1.674976e-10
normRes=1.673530e-10
normRes=1.672083e-10
normRes=1.670633e-10
normRes=1.669179e-10
normRes=1.667719e-10
normRes=1.666256e-10
normRes=1.664788e-10
normRes=1.663311e-10
normRes=1.661828e-10
normRes=1.660335e-10
normRes=1.658835e-10
normRes=1.657323e-10
normRes=1.655805e-10
normRes=1.654273e-10
normRes=1.652729e-10
normRes=1.651175e-10
normRes=1.649610e-10
normRes=1.648031e-10
normRes=1.646436e-10
normRes=1.644830e-10
normRes=1.643208e-10
normRes=1.641571e-10
normRes=1.639919e-10
normRes=1.638250e-10
normRes=1.636565e-10
normRes=1.634865e-10
normRes=1.633147e-10
normRes=1.631412e-10
normRes=1.629660e-10
normRes=1.627886e-10
normRes=1.626100e-10
normRes=1.624292e-10
normRes=1.622465e-10
normRes=1.620619e-10
normRes=1.618757e-10
normRes=1.616872e-10
normRes=1.614971e-10
normRes=1.613049e-10
normRes=1.611109e-10
normRes=1.609150e-10
normRes=1.607170e-10
normRes=1.605169e-10
normRes=1.603153e-10
normRes=1.601114e-10
normRes=1.599058e-10
normRes=1.596982e-10
normRes=1.594888e-10
normRes=1.592773e-10
normRes=1.590642e-10
normRes=1.588493e-10
normRes=1.586325e-10
normRes=1.584139e-10
normRes=1.581936e-10
normRes=1.579715e-10
normRes=1.577478e-10
normRes=1.575223e-10
normRes=1.572951e-10
normRes=1.570666e-10
normRes=1.568364e-10
normRes=1.566047e-10
normRes=1.563716e-10
normRes=1.561370e-10
normRes=1.559010e-10
normRes=1.556640e-10
normRes=1.554253e-10
normRes=1.551858e-10
normRes=1.549450e-10
normRes=1.547030e-10
normRes=1.544601e-10
normRes=1.542162e-10
normRes=1.539713e-10
normRes=1.537255e-10
normRes=1.534791e-10
normRes=1.532318e-10
normRes=1.529841e-10
normRes=1.527356e-10
normRes=1.524866e-10
normRes=1.522372e-10
normRes=1.519877e-10
normRes=1.517374e-10
normRes=1.514871e-10
normRes=1.512364e-10
normRes=1.509859e-10
normRes=1.507352e-10
normRes=1.504844e-10
normRes=1.502340e-10
normRes=1.499834e-10
normRes=1.497335e-10
normRes=1.494835e-10
normRes=1.492341e-10
normRes=1.489851e-10
normRes=1.487365e-10
normRes=1.484888e-10
normRes=1.482415e-10
normRes=1.479953e-10
normRes=1.477498e-10
normRes=1.475052e-10
normRes=1.472612e-10
normRes=1.470184e-10
normRes=1.467767e-10
normRes=1.465363e-10
normRes=1.462968e-10
normRes=1.460585e-10
normRes=1.458219e-10
normRes=1.455865e-10
normRes=1.453524e-10
normRes=1.451200e-10
normRes=1.448889e-10
normRes=1.446596e-10
normRes=1.444320e-10
normRes=1.442059e-10
normRes=1.439816e-10
normRes=1.437591e-10
normRes=1.435384e-10
normRes=1.433197e-10
normRes=1.431027e-10
normRes=1.428878e-10
normRes=1.426749e-10
normRes=1.424639e-10
normRes=1.422550e-10
normRes=1.420481e-10
normRes=1.418435e-10
normRes=1.416409e-10
normRes=1.414404e-10
normRes=1.412422e-10
normRes=1.410461e-10
normRes=1.408522e-10
normRes=1.406606e-10
normRes=1.404709e-10
normRes=1.402835e-10
normRes=1.400986e-10
normRes=1.399157e-10
normRes=1.397352e-10
normRes=1.395567e-10
normRes=1.393804e-10
normRes=1.392065e-10
normRes=1.390347e-10
normRes=1.388652e-10
normRes=1.386979e-10
normRes=1.385326e-10
normRes=1.383694e-10
normRes=1.382084e-10
normRes=1.380495e-10
normRes=1.378928e-10
normRes=1.377378e-10
normRes=1.375851e-10
normRes=1.374343e-10
normRes=1.372853e-10
normRes=1.371382e-10
normRes=1.369930e-10
normRes=1.368496e-10
normRes=1.367083e-10
normRes=1.365682e-10
normRes=1.364299e-10
normRes=1.362935e-10
normRes=1.361586e-10
normRes=1.360251e-10
normRes=1.358930e-10
normRes=1.357625e-10
normRes=1.356334e-10
normRes=1.355056e-10
normRes=1.353789e-10
normRes=1.352535e-10
normRes=1.351292e-10
normRes=1.350061e-10
normRes=1.348839e-10
normRes=1.347626e-10
normRes=1.346424e-10
normRes=1.345231e-10
normRes=1.344043e-10
normRes=1.342862e-10
normRes=1.341689e-10
normRes=1.340522e-10
normRes=1.339361e-10
normRes=1.338203e-10
normRes=1.337049e-10
normRes=1.335897e-10
normRes=1.334750e-10
normRes=1.333602e-10
normRes=1.332455e-10
normRes=1.331311e-10
normRes=1.330167e-10
normRes=1.329020e-10
normRes=1.327873e-10
normRes=1.326724e-10
normRes=1.325573e-10
normRes=1.324418e-10
normRes=1.323261e-10
normRes=1.322099e-10
normRes=1.320932e-10
normRes=1.319761e-10
normRes=1.318580e-10
normRes=1.317394e-10
normRes=1.316203e-10
normRes=1.315004e-10
normRes=1.313795e-10
normRes=1.312580e-10
normRes=1.311354e-10
normRes=1.310121e-10
normRes=1.308875e-10
normRes=1.307620e-10
normRes=1.306352e-10
normRes=1.305074e-10
normRes=1.303785e-10
normRes=1.302485e-10
normRes=1.301169e-10
normRes=1.299843e-10
normRes=1.298506e-10
normRes=1.297153e-10
normRes=1.295788e-10
normRes=1.294408e-10
normRes=1.293014e-10
normRes=1.291606e-10
normRes=1.290184e-10
normRes=1.288747e-10
normRes=1.287295e-10
normRes=1.285828e-10
normRes=1.284346e-10
normRes=1.282847e-10
normRes=1.281339e-10
normRes=1.279810e-10
normRes=1.278267e-10
normRes=1.276708e-10
normRes=1.275135e-10
normRes=1.273546e-10
normRes=1.271942e-10
normRes=1.270322e-10
normRes=1.268688e-10
normRes=1.267037e-10
normRes=1.265373e-10
normRes=1.263692e-10
normRes=1.261999e-10
normRes=1.260291e-10
normRes=1.258568e-10
normRes=1.256828e-10
normRes=1.255079e-10
normRes=1.253314e-10
normRes=1.251536e-10
normRes=1.249745e-10
normRes=1.247941e-10
normRes=1.246124e-10
normRes=1.244294e-10
normRes=1.242456e-10
normRes=1.240602e-10
normRes=1.238739e-10
normRes=1.236866e-10
normRes=1.234981e-10
normRes=1.233086e-10
normRes=1.231183e-10
normRes=1.229270e-10
normRes=1.227349e-10
normRes=1.225420e-10
normRes=1.223482e-10
normRes=1.221537e-10
normRes=1.219587e-10
normRes=1.217630e-10
normRes=1.215668e-10
normRes=1.213699e-10
normRes=1.211729e-10
normRes=1.209751e-10
normRes=1.207772e-10
normRes=1.205789e-10
normRes=1.203802e-10
normRes=1.201814e-10
normRes=1.199826e-10
normRes=1.197838e-10
normRes=1.195845e-10
normRes=1.193859e-10
normRes=1.191868e-10
normRes=1.189883e-10
normRes=1.187898e-10
normRes=1.185916e-10
normRes=1.183937e-10
normRes=1.181961e-10
normRes=1.179990e-10
normRes=1.178023e-10
normRes=1.176063e-10
normRes=1.174109e-10
normRes=1.172161e-10
normRes=1.170219e-10
normRes=1.168286e-10
normRes=1.166362e-10
normRes=1.164446e-10
normRes=1.162537e-10
normRes=1.160639e-10
normRes=1.158753e-10
normRes=1.156873e-10
normRes=1.155008e-10
normRes=1.153153e-10
normRes=1.151311e-10
normRes=1.149479e-10
normRes=1.147662e-10
normRes=1.145858e-10
normRes=1.144067e-10
normRes=1.142291e-10
normRes=1.140527e-10
normRes=1.138779e-10
normRes=1.137044e-10
normRes=1.135326e-10
normRes=1.133623e-10
normRes=1.131937e-10
normRes=1.130266e-10
normRes=1.128611e-10
normRes=1.126974e-10
normRes=1.125352e-10
normRes=1.123748e-10
normRes=1.122159e-10
normRes=1.120588e-10
normRes=1.119036e-10
normRes=1.117500e-10
normRes=1.115983e-10
normRes=1.114482e-10
normRes=1.113000e-10
normRes=1.111533e-10
normRes=1.110086e-10
normRes=1.108655e-10
normRes=1.107245e-10
normRes=1.105848e-10
normRes=1.104472e-10
normRes=1.103112e-10
normRes=1.101768e-10
normRes=1.100444e-10
normRes=1.099135e-10
normRes=1.097845e-10
normRes=1.096568e-10
normRes=1.095311e-10
normRes=1.094069e-10
normRes=1.092843e-10
normRes=1.091634e-10
normRes=1.090440e-10
normRes=1.089261e-10
normRes=1.088096e-10
normRes=1.086947e-10
normRes=1.085812e-10
normRes=1.084690e-10
normRes=1.083582e-10
normRes=1.082489e-10
normRes=1.081410e-10
normRes=1.080340e-10
normRes=1.079281e-10
normRes=1.078237e-10
normRes=1.077202e-10
normRes=1.076180e-10
normRes=1.075167e-10
normRes=1.074165e-10
normRes=1.073171e-10
normRes=1.072186e-10
normRes=1.071212e-10
normRes=1.070243e-10
normRes=1.069283e-10
normRes=1.068330e-10
normRes=1.067383e-10
normRes=1.066441e-10
normRes=1.065506e-10
normRes=1.064576e-10
normRes=1.063651e-10
normRes=1.062727e-10
normRes=1.061811e-10
normRes=1.060896e-10
normRes=1.059981e-10
normRes=1.059070e-10
normRes=1.058160e-10
normRes=1.057250e-10
normRes=1.056341e-10
normRes=1.055435e-10
normRes=1.054525e-10
normRes=1.053615e-10
normRes=1.052703e-10
normRes=1.051790e-10
normRes=1.050872e-10
normRes=1.049953e-10
normRes=1.049029e-10
normRes=1.048102e-10
normRes=1.047171e-10
normRes=1.046235e-10
normRes=1.045295e-10
normRes=1.044346e-10
normRes=1.043392e-10
normRes=1.042433e-10
normRes=1.041467e-10
normRes=1.040492e-10
normRes=1.039512e-10
normRes=1.038522e-10
normRes=1.037524e-10
normRes=1.036517e-10
normRes=1.035502e-10
normRes=1.034478e-10
normRes=1.033444e-10
normRes=1.032398e-10
normRes=1.031344e-10
normRes=1.030279e-10
normRes=1.029204e-10
normRes=1.028118e-10
normRes=1.027021e-10
normRes=1.025913e-10
normRes=1.024792e-10
normRes=1.023662e-10
normRes=1.022519e-10
normRes=1.021364e-10
normRes=1.020200e-10
normRes=1.019020e-10
normRes=1.017830e-10
normRes=1.016628e-10
normRes=1.015413e-10
normRes=1.014188e-10
normRes=1.012949e-10
normRes=1.011697e-10
normRes=1.010434e-10
normRes=1.009158e-10
normRes=1.007872e-10
normRes=1.006571e-10
normRes=1.005261e-10
normRes=1.003937e-10
normRes=1.002601e-10
normRes=1.001255e-10
normRes=9.998965e-11
normRes=9.985273e-11
normRes=9.971461e-11
normRes=9.957527e-11
normRes=9.943520e-11
normRes=9.929384e-11
normRes=9.915144e-11
normRes=9.900831e-11
normRes=9.886397e-11
normRes=9.871861e-11
normRes=9.857251e-11
normRes=9.842534e-11
normRes=9.827722e-11
normRes=9.812841e-11
normRes=9.797878e-11
normRes=9.782816e-11
normRes=9.767703e-11
normRes=9.752518e-11
normRes=9.737260e-11
normRes=9.721940e-11
normRes=9.706546e-11
normRes=9.691105e-11
normRes=9.675626e-11
normRes=9.660070e-11
normRes=9.644484e-11
normRes=9.628875e-11
normRes=9.613221e-11
normRes=9.597534e-11
normRes=9.581807e-11
normRes=9.566076e-11
normRes=9.550310e-11
normRes=9.534563e-11
normRes=9.518775e-11
normRes=9.503011e-11
normRes=9.487214e-11
normRes=9.471421e-11
normRes=9.455658e-11
normRes=9.439862e-11
normRes=9.424136e-11
normRes=9.408411e-11
normRes=9.392706e-11
normRes=9.377043e-11
normRes=9.361417e-11
normRes=9.345821e-11
normRes=9.330275e-11
normRes=9.314777e-11
normRes=9.299321e-11
normRes=9.283927e-11
normRes=9.268600e-11
normRes=9.253316e-11
normRes=9.238138e-11
normRes=9.223009e-11
normRes=9.207955e-11
normRes=9.192974e-11
normRes=9.178108e-11
normRes=9.163317e-11
normRes=9.148608e-11
normRes=9.133994e-11
normRes=9.119493e-11
normRes=9.105110e-11
normRes=9.090814e-11
normRes=9.076614e-11
normRes=9.062520e-11
normRes=9.048555e-11
normRes=9.034692e-11
normRes=9.020950e-11
normRes=9.007337e-11
normRes=8.993852e-11
normRes=8.980493e-11
normRes=8.967230e-11
normRes=8.954125e-11
normRes=8.941153e-11
normRes=8.928316e-11
normRes=8.915601e-11
normRes=8.903027e-11
normRes=8.890583e-11
normRes=8.878274e-11
normRes=8.866127e-11
normRes=8.854111e-11
normRes=8.842230e-11
normRes=8.830474e-11
normRes=8.818873e-11
normRes=8.807436e-11
normRes=8.796106e-11
normRes=8.784910e-11
normRes=8.773878e-11
normRes=8.762977e-11
normRes=8.752194e-11
normRes=8.741574e-11
normRes=8.731088e-11
normRes=8.720726e-11
normRes=8.710488e-11
normRes=8.700403e-11
normRes=8.690451e-11
normRes=8.680608e-11
normRes=8.670908e-11
normRes=8.661334e-11
normRes=8.651853e-11
normRes=8.642528e-11
normRes=8.633319e-11
normRes=8.624206e-11
normRes=8.615221e-11
normRes=8.606359e-11
normRes=8.597556e-11
normRes=8.588906e-11
normRes=8.580341e-11
normRes=8.571863e-11
normRes=8.563493e-11
normRes=8.555215e-11
normRes=8.547046e-11
normRes=8.538939e-11
normRes=8.530902e-11
normRes=8.522970e-11
normRes=8.515092e-11
normRes=8.507295e-11
normRes=8.499555e-11
normRes=8.491900e-11
normRes=8.484277e-11
normRes=8.476714e-11
normRes=8.469230e-11
normRes=8.461784e-11
normRes=8.454362e-11
normRes=8.446994e-11
normRes=8.439625e-11
normRes=8.432317e-11
normRes=8.425038e-11
normRes=8.417763e-11
normRes=8.410524e-11
normRes=8.403326e-11
normRes=8.396082e-11
normRes=8.388887e-11
normRes=8.381667e-11
normRes=8.374454e-11
normRes=8.367255e-11
normRes=8.360019e-11
normRes=8.352766e-11
normRes=8.345529e-11
normRes=8.338244e-11
normRes=8.330939e-11
normRes=8.323604e-11
normRes=8.316247e-11
normRes=8.308844e-11
normRes=8.301413e-11
normRes=8.293931e-11
normRes=8.286397e-11
normRes=8.278836e-11
normRes=8.271184e-11
normRes=8.263526e-11
normRes=8.255780e-11
normRes=8.247990e-11
normRes=8.240134e-11
normRes=8.232184e-11
normRes=8.224176e-11
normRes=8.216112e-11
normRes=8.207973e-11
normRes=8.199748e-11
normRes=8.191432e-11
normRes=8.183052e-11
normRes=8.174586e-11
normRes=8.166043e-11
normRes=8.157413e-11
normRes=8.148701e-11
normRes=8.139880e-11
normRes=8.130982e-11
normRes=8.121993e-11
normRes=8.112908e-11
normRes=8.103746e-11
normRes=8.094465e-11
normRes=8.085112e-11
normRes=8.075646e-11
normRes=8.066092e-11
normRes=8.056432e-11
normRes=8.046689e-11
normRes=8.036846e-11
normRes=8.026895e-11
normRes=8.016846e-11
normRes=8.006720e-11
normRes=7.996460e-11
normRes=7.986143e-11
normRes=7.975718e-11
normRes=7.965197e-11
normRes=7.954606e-11
normRes=7.943889e-11
normRes=7.933104e-11
normRes=7.922235e-11
normRes=7.911245e-11
normRes=7.900206e-11
normRes=7.889053e-11
normRes=7.877827e-11
normRes=7.866513e-11
normRes=7.855119e-11
normRes=7.843651e-11
normRes=7.832122e-11
normRes=7.820492e-11
normRes=7.808801e-11
normRes=7.797049e-11
normRes=7.785210e-11
normRes=7.773326e-11
normRes=7.761382e-11
normRes=7.749371e-11
normRes=7.737296e-11
normRes=7.725199e-11
normRes=7.713034e-11
normRes=7.700811e-11
normRes=7.688543e-11
normRes=7.676254e-11
normRes=7.663911e-11
normRes=7.651537e-11
normRes=7.639129e-11
normRes=7.626675e-11
normRes=7.614243e-11
normRes=7.601753e-11
normRes=7.589284e-11
normRes=7.576769e-11
normRes=7.564246e-11
normRes=7.551727e-11
normRes=7.539191e-11
normRes=7.526665e-11
normRes=7.514118e-11
normRes=7.501611e-11
normRes=7.489091e-11
normRes=7.476613e-11
normRes=7.464122e-11
normRes=7.451672e-11
normRes=7.439250e-11
normRes=7.426856e-11
normRes=7.414480e-11
normRes=7.402161e-11
normRes=7.389854e-11
normRes=7.377608e-11
normRes=7.365409e-11
normRes=7.353260e-11
normRes=7.341157e-11
normRes=7.329098e-11
normRes=7.317118e-11
normRes=7.305165e-11
normRes=7.293306e-11
normRes=7.281512e-11
normRes=7.269769e-11
normRes=7.258115e-11
normRes=7.246549e-11
normRes=7.235048e-11
normRes=7.223614e-11
normRes=7.212289e-11
normRes=7.201050e-11
normRes=7.189887e-11
normRes=7.178826e-11
normRes=7.167828e-11
normRes=7.156953e-11
normRes=7.146157e-11
normRes=7.135494e-11
normRes=7.124913e-11
normRes=7.114411e-11
normRes=7.104017e-11
normRes=7.093767e-11
normRes=7.083580e-11
normRes=7.073533e-11
normRes=7.063560e-11
normRes=7.053700e-11
normRes=7.043976e-11
normRes=7.034339e-11
normRes=7.024816e-11
normRes=7.015408e-11
normRes=7.006118e-11
normRes=6.996920e-11
normRes=6.987851e-11
normRes=6.978888e-11
normRes=6.970014e-11
normRes=6.961277e-11
normRes=6.952614e-11
normRes=6.944107e-11
normRes=6.935694e-11
normRes=6.927391e-11
normRes=6.919186e-11
normRes=6.911095e-11
normRes=6.903090e-11
normRes=6.895214e-11
normRes=6.887434e-11
normRes=6.879744e-11
normRes=6.872151e-11
normRes=6.864666e-11
normRes=6.857277e-11
normRes=6.849982e-11
normRes=6.842767e-11
normRes=6.835651e-11
normRes=6.828616e-11
normRes=6.821664e-11
normRes=6.814790e-11
normRes=6.808028e-11
normRes=6.801323e-11
normRes=6.794673e-11
normRes=6.788123e-11
normRes=6.781652e-11
normRes=6.775235e-11
normRes=6.768876e-11
normRes=6.762587e-11
normRes=6.756340e-11
normRes=6.750167e-11
normRes=6.744033e-11
normRes=6.737946e-11
normRes=6.731926e-11
normRes=6.725936e-11
normRes=6.719984e-11
normRes=6.714070e-11
normRes=6.708198e-11
normRes=6.702347e-11
normRes=6.696529e-11
normRes=6.690716e-11
normRes=6.684957e-11
normRes=6.679198e-11
normRes=6.673458e-11
normRes=6.667729e-11
normRes=6.662000e-11
normRes=6.656278e-11
normRes=6.650561e-11
normRes=6.644836e-11
normRes=6.639127e-11
normRes=6.633393e-11
normRes=6.627636e-11
normRes=6.621890e-11
normRes=6.616118e-11
normRes=6.610309e-11
normRes=6.604485e-11
normRes=6.598624e-11
normRes=6.592742e-11
normRes=6.586842e-11
normRes=6.580877e-11
normRes=6.574927e-11
normRes=6.568903e-11
normRes=6.562841e-11
normRes=6.556745e-11
normRes=6.550589e-11
normRes=6.544386e-11
normRes=6.538136e-11
normRes=6.531829e-11
normRes=6.525457e-11
normRes=6.519055e-11
normRes=6.512581e-11
normRes=6.506039e-11
normRes=6.499448e-11
normRes=6.492762e-11
normRes=6.486043e-11
normRes=6.479236e-11
normRes=6.472387e-11
normRes=6.465455e-11
normRes=6.458461e-11
normRes=6.451394e-11
normRes=6.444241e-11
normRes=6.437019e-11
normRes=6.429714e-11
normRes=6.422341e-11
normRes=6.414877e-11
normRes=6.407373e-11
normRes=6.399761e-11
normRes=6.392095e-11
normRes=6.384347e-11
normRes=6.376517e-11
normRes=6.368600e-11
normRes=6.360642e-11
normRes=6.352588e-11
normRes=6.344443e-11
normRes=6.336239e-11
normRes=6.327943e-11
normRes=6.319601e-11
normRes=6.311146e-11
normRes=6.302641e-11
normRes=6.294070e-11
normRes=6.285413e-11
normRes=6.276685e-11
normRes=6.267897e-11
normRes=6.259055e-11
normRes=6.250131e-11
normRes=6.241121e-11
normRes=6.232086e-11
normRes=6.222962e-11
normRes=6.213795e-11
normRes=6.204567e-11
normRes=6.195277e-11
normRes=6.185935e-11
normRes=6.176533e-11
normRes=6.167095e-11
normRes=6.157616e-11
normRes=6.148059e-11
normRes=6.138493e-11
normRes=6.128871e-11
normRes=6.119208e-11
normRes=6.109521e-11
normRes=6.099777e-11
normRes=6.090003e-11
normRes=6.080207e-11
normRes=6.070378e-11
normRes=6.060538e-11
normRes=6.050653e-11
normRes=6.040777e-11
normRes=6.030859e-11
normRes=6.020954e-11
normRes=6.011015e-11
normRes=6.001101e-11
normRes=5.991137e-11
normRes=5.981188e-11
normRes=5.971267e-11
normRes=5.961323e-11
normRes=5.951378e-11
normRes=5.941469e-11
normRes=5.931560e-11
normRes=5.921653e-11
normRes=5.911793e-11
normRes=5.901928e-11
normRes=5.892094e-11
normRes=5.882283e-11
normRes=5.872508e-11
normRes=5.862759e-11
normRes=5.853027e-11
normRes=5.843357e-11
normRes=5.833713e-11
normRes=5.824128e-11
normRes=5.814569e-11
normRes=5.805076e-11
normRes=5.795601e-11
normRes=5.786192e-11
normRes=5.776829e-11
normRes=5.767544e-11
normRes=5.758308e-11
normRes=5.749120e-11
normRes=5.740030e-11
normRes=5.730978e-11
normRes=5.721998e-11
normRes=5.713075e-11
normRes=5.704240e-11
normRes=5.695470e-11
normRes=5.686770e-11
normRes=5.678154e-11
normRes=5.669596e-11
normRes=5.661129e-11
normRes=5.652751e-11
normRes=5.644430e-11
normRes=5.636222e-11
normRes=5.628066e-11
normRes=5.620009e-11
normRes=5.612047e-11
normRes=5.604171e-11
normRes=5.596364e-11
normRes=5.588654e-11
normRes=5.581032e-11
normRes=5.573497e-11
normRes=5.566045e-11
normRes=5.558684e-11
normRes=5.551407e-11
normRes=5.544234e-11
normRes=5.537126e-11
normRes=5.530107e-11
normRes=5.523196e-11
normRes=5.516367e-11
normRes=5.509620e-11
normRes=5.502957e-11
normRes=5.496382e-11
normRes=5.489890e-11
normRes=5.483496e-11
normRes=5.477162e-11
normRes=5.470909e-11
normRes=5.464752e-11
normRes=5.458668e-11
normRes=5.452663e-11
normRes=5.446732e-11
normRes=5.440886e-11
normRes=5.435120e-11
normRes=5.429403e-11
normRes=5.423766e-11
normRes=5.418190e-11
normRes=5.412699e-11
normRes=5.407267e-11
normRes=5.401901e-11
normRes=5.396596e-11
normRes=5.391324e-11
normRes=5.386149e-11
normRes=5.381007e-11
normRes=5.375909e-11
normRes=5.370858e-11
normRes=5.365889e-11
normRes=5.360966e-11
normRes=5.356069e-11
normRes=5.351212e-11
normRes=5.346412e-11
normRes=5.341616e-11
normRes=5.336883e-11
normRes=5.332178e-11
normRes=5.327502e-11
normRes=5.322837e-11
normRes=5.318209e-11
normRes=5.313583e-11
normRes=5.308969e-11
normRes=5.304397e-11
normRes=5.299837e-11
normRes=5.295273e-11
normRes=5.290737e-11
normRes=5.286167e-11
normRes=5.281633e-11
normRes=5.277103e-11
normRes=5.272550e-11
normRes=5.268002e-11
normRes=5.263447e-11
normRes=5.258869e-11
normRes=5.254304e-11
normRes=5.249719e-11
normRes=5.245118e-11
normRes=5.240493e-11
normRes=5.235849e-11
normRes=5.231175e-11
normRes=5.226481e-11
normRes=5.221762e-11
normRes=5.217000e-11
normRes=5.212233e-11
normRes=5.207402e-11
normRes=5.202569e-11
normRes=5.197694e-11
normRes=5.192757e-11
normRes=5.187800e-11
normRes=5.182785e-11
normRes=5.177727e-11
normRes=5.172638e-11
normRes=5.167494e-11
normRes=5.162291e-11
normRes=5.157033e-11
normRes=5.151742e-11
normRes=5.146397e-11
normRes=5.140985e-11
normRes=5.135537e-11
normRes=5.130016e-11
normRes=5.124453e-11
normRes=5.118834e-11
normRes=5.113158e-11
normRes=5.107414e-11
normRes=5.101592e-11
normRes=5.095758e-11
normRes=5.089847e-11
normRes=5.083860e-11
normRes=5.077812e-11
normRes=5.071726e-11
normRes=5.065547e-11
normRes=5.059330e-11
normRes=5.053040e-11
normRes=5.046693e-11
normRes=5.040278e-11
normRes=5.033807e-11
normRes=5.027276e-11
normRes=5.020688e-11
normRes=5.014038e-11
normRes=5.007326e-11
normRes=5.000581e-11
normRes=4.993750e-11
normRes=4.986876e-11
normRes=4.979945e-11
normRes=4.972950e-11
normRes=4.965926e-11
normRes=4.958818e-11
normRes=4.951681e-11
normRes=4.944493e-11
normRes=4.937256e-11
normRes=4.929966e-11
normRes=4.922641e-11
normRes=4.915262e-11
normRes=4.907834e-11
normRes=4.900369e-11
normRes=4.892870e-11
normRes=4.885330e-11
normRes=4.877762e-11
normRes=4.870143e-11
normRes=4.862504e-11
normRes=4.854816e-11
normRes=4.847121e-11
normRes=4.839405e-11
normRes=4.831639e-11
normRes=4.823879e-11
normRes=4.816069e-11
normRes=4.808242e-11
normRes=4.800408e-11
normRes=4.792576e-11
normRes=4.784708e-11
normRes=4.776832e-11
normRes=4.768962e-11
normRes=4.761087e-11
normRes=4.753192e-11
normRes=4.745297e-11
normRes=4.737388e-11
normRes=4.729514e-11
normRes=4.721628e-11
normRes=4.713759e-11
normRes=4.705897e-11
normRes=4.698052e-11
normRes=4.690206e-11
normRes=4.682390e-11
normRes=4.674584e-11
normRes=4.666808e-11
normRes=4.659049e-11
normRes=4.651317e-11
normRes=4.643614e-11
normRes=4.635927e-11
normRes=4.628303e-11
normRes=4.620678e-11
normRes=4.613108e-11
normRes=4.605580e-11
normRes=4.598091e-11
normRes=4.590631e-11
normRes=4.583217e-11
normRes=4.575856e-11
normRes=4.568506e-11
normRes=4.561231e-11
normRes=4.554009e-11
normRes=4.546839e-11
normRes=4.539728e-11
normRes=4.532643e-11
normRes=4.525657e-11
normRes=4.518686e-11
normRes=4.511799e-11
normRes=4.504963e-11
normRes=4.498193e-11
normRes=4.491474e-11
normRes=4.484834e-11
normRes=4.478268e-11
normRes=4.471744e-11
normRes=4.465299e-11
normRes=4.458915e-11
normRes=4.452590e-11
normRes=4.446347e-11
normRes=4.440162e-11
normRes=4.434055e-11
normRes=4.428019e-11
normRes=4.422031e-11
normRes=4.416148e-11
normRes=4.410311e-11
normRes=4.404550e-11
normRes=4.398886e-11
normRes=4.393250e-11
normRes=4.387700e-11
normRes=4.382226e-11
normRes=4.376803e-11
normRes=4.371462e-11
normRes=4.366186e-11
normRes=4.360966e-11
normRes=4.355846e-11
normRes=4.350787e-11
normRes=4.345761e-11
normRes=4.340827e-11
normRes=4.335966e-11
normRes=4.331154e-11
normRes=4.326397e-11
normRes=4.321687e-11
normRes=4.317055e-11
normRes=4.312485e-11
normRes=4.307967e-11
normRes=4.303506e-11
normRes=4.299104e-11
normRes=4.294743e-11
normRes=4.290429e-11
normRes=4.286182e-11
normRes=4.281967e-11
normRes=4.277818e-11
normRes=4.273707e-11
normRes=4.269635e-11
normRes=4.265617e-11
normRes=4.261618e-11
normRes=4.257685e-11
normRes=4.253764e-11
normRes=4.249903e-11
normRes=4.246038e-11
normRes=4.242215e-11
normRes=4.238420e-11
normRes=4.234648e-11
normRes=4.230906e-11
normRes=4.227188e-11
normRes=4.223498e-11
normRes=4.219814e-11
normRes=4.216166e-11
normRes=4.212498e-11
normRes=4.208874e-11
normRes=4.205255e-11
normRes=4.201625e-11
normRes=4.198034e-11
normRes=4.194415e-11
normRes=4.190817e-11
normRes=4.187215e-11
normRes=4.183620e-11
normRes=4.180010e-11
normRes=4.176400e-11
normRes=4.172775e-11
normRes=4.169143e-11
normRes=4.165499e-11
normRes=4.161843e-11
normRes=4.158162e-11
normRes=4.154464e-11
normRes=4.150762e-11
normRes=4.147033e-11
normRes=4.143289e-11
normRes=4.139508e-11
normRes=4.135725e-11
normRes=4.131883e-11
normRes=4.128023e-11
normRes=4.124149e-11
normRes=4.120224e-11
normRes=4.116275e-11
normRes=4.112293e-11
normRes=4.108286e-11
normRes=4.104215e-11
normRes=4.100135e-11
normRes=4.096001e-11
normRes=4.091819e-11
normRes=4.087616e-11
normRes=4.083347e-11
normRes=4.079065e-11
normRes=4.074730e-11
normRes=4.070350e-11
normRes=4.065913e-11
normRes=4.061437e-11
normRes=4.056908e-11
normRes=4.052340e-11
normRes=4.047731e-11
normRes=4.043077e-11
normRes=4.038356e-11
normRes=4.033585e-11
normRes=4.028796e-11
normRes=4.023939e-11
normRes=4.019049e-11
normRes=4.014092e-11
normRes=4.009092e-11
normRes=4.004063e-11
normRes=3.998953e-11
normRes=3.993810e-11
normRes=3.988635e-11
normRes=3.983371e-11
normRes=3.978111e-11
normRes=3.972784e-11
normRes=3.967403e-11
normRes=3.961979e-11
normRes=3.956521e-11
normRes=3.950996e-11
normRes=3.945465e-11
normRes=3.939862e-11
normRes=3.934223e-11
normRes=3.928545e-11
normRes=3.922836e-11
normRes=3.917083e-11
normRes=3.911292e-11
normRes=3.905476e-11
normRes=3.899623e-11
normRes=3.893732e-11
normRes=3.887788e-11
normRes=3.881831e-11
normRes=3.875836e-11
normRes=3.869788e-11
normRes=3.863760e-11
normRes=3.857690e-11
normRes=3.851595e-11
normRes=3.845484e-11
normRes=3.839342e-11
normRes=3.833173e-11
normRes=3.827008e-11
normRes=3.820825e-11
normRes=3.814617e-11
normRes=3.808401e-11
normRes=3.802164e-11
normRes=3.795921e-11
normRes=3.789680e-11
normRes=3.783419e-11
normRes=3.777162e-11
normRes=3.770903e-11
normRes=3.764634e-11
normRes=3.758366e-11
normRes=3.752111e-11
normRes=3.745868e-11
normRes=3.739616e-11
normRes=3.733382e-11
normRes=3.727138e-11
normRes=3.720920e-11
normRes=3.714725e-11
normRes=3.708514e-11
normRes=3.702346e-11
normRes=3.696194e-11
normRes=3.690060e-11
normRes=3.683943e-11
normRes=3.677858e-11
normRes=3.671791e-11
normRes=3.665769e-11
normRes=3.659742e-11
normRes=3.653781e-11
normRes=3.647826e-11
normRes=3.641904e-11
normRes=3.636017e-11
normRes=3.630176e-11
normRes=3.624381e-11
normRes=3.618626e-11
normRes=3.612888e-11
normRes=3.607205e-11
normRes=3.601572e-11
normRes=3.595971e-11
normRes=3.590407e-11
normRes=3.584911e-11
normRes=3.579460e-11
normRes=3.574046e-11
normRes=3.568670e-11
normRes=3.563357e-11
normRes=3.558091e-11
normRes=3.552887e-11
normRes=3.547739e-11
normRes=3.542618e-11
normRes=3.537580e-11
normRes=3.532561e-11
normRes=3.527607e-11
normRes=3.522712e-11
normRes=3.517882e-11
normRes=3.513094e-11
normRes=3.508360e-11
normRes=3.503692e-11
normRes=3.499068e-11
normRes=3.494504e-11
normRes=3.489995e-11
normRes=3.485537e-11
normRes=3.481154e-11
normRes=3.476799e-11
normRes=3.472512e-11
normRes=3.468290e-11
normRes=3.464083e-11
normRes=3.459964e-11
normRes=3.455898e-11
normRes=3.451869e-11
normRes=3.447914e-11
normRes=3.443980e-11
normRes=3.440134e-11
normRes=3.436318e-11
normRes=3.432555e-11
normRes=3.428830e-11
normRes=3.425153e-11
normRes=3.421541e-11
normRes=3.417936e-11
normRes=3.414425e-11
normRes=3.410924e-11
normRes=3.407464e-11
normRes=3.404075e-11
normRes=3.400682e-11
normRes=3.397365e-11
normRes=3.394070e-11
normRes=3.390832e-11
normRes=3.387590e-11
normRes=3.384418e-11
normRes=3.381245e-11
normRes=3.378107e-11
normRes=3.375018e-11
normRes=3.371954e-11
normRes=3.368896e-11
normRes=3.365885e-11
normRes=3.362871e-11
normRes=3.359880e-11
normRes=3.356917e-11
normRes=3.353961e-11
normRes=3.351043e-11
normRes=3.348112e-11
normRes=3.345224e-11
normRes=3.342303e-11
normRes=3.339444e-11
normRes=3.336564e-11
normRes=3.333689e-11
normRes=3.330830e-11
normRes=3.327973e-11
normRes=3.325097e-11
normRes=3.322239e-11
normRes=3.319386e-11
normRes=3.316536e-11
normRes=3.313653e-11
normRes=3.310797e-11
normRes=3.307912e-11
normRes=3.305005e-11
normRes=3.302128e-11
normRes=3.299192e-11
normRes=3.296254e-11
normRes=3.293311e-11
normRes=3.290353e-11
normRes=3.287371e-11
normRes=3.284373e-11
normRes=3.281353e-11
normRes=3.278322e-11
normRes=3.275236e-11
normRes=3.272152e-11
normRes=3.269052e-11
normRes=3.265903e-11
normRes=3.262741e-11
normRes=3.259551e-11
normRes=3.256324e-11
normRes=3.253082e-11
normRes=3.249793e-11
normRes=3.246477e-11
normRes=3.243119e-11
normRes=3.239734e-11
normRes=3.236334e-11
normRes=3.232887e-11
normRes=3.229394e-11
normRes=3.225887e-11
normRes=3.222312e-11
normRes=3.218731e-11
normRes=3.215098e-11
normRes=3.211430e-11
normRes=3.207734e-11
normRes=3.204006e-11
normRes=3.200214e-11
normRes=3.196381e-11
normRes=3.192519e-11
normRes=3.188621e-11
normRes=3.184689e-11
normRes=3.180719e-11
normRes=3.176706e-11
normRes=3.172650e-11
normRes=3.168566e-11
normRes=3.164446e-11
normRes=3.160278e-11
normRes=3.156079e-11
normRes=3.151839e-11
normRes=3.147559e-11
normRes=3.143259e-11
normRes=3.138921e-11
normRes=3.134535e-11
normRes=3.130127e-11
normRes=3.125691e-11
normRes=3.121207e-11
normRes=3.116696e-11
normRes=3.112153e-11
normRes=3.107590e-11
normRes=3.102977e-11
normRes=3.098374e-11
normRes=3.093717e-11
normRes=3.089038e-11
normRes=3.084341e-11
normRes=3.079594e-11
normRes=3.074834e-11
normRes=3.070058e-11
normRes=3.065262e-11
normRes=3.060434e-11
normRes=3.055600e-11
normRes=3.050750e-11
normRes=3.045848e-11
normRes=3.040961e-11
normRes=3.036073e-11
normRes=3.031163e-11
normRes=3.026226e-11
normRes=3.021288e-11
normRes=3.016349e-11
normRes=3.011405e-11
normRes=3.006453e-11
normRes=3.001480e-11
normRes=2.996509e-11
normRes=2.991544e-11
normRes=2.986582e-11
normRes=2.981598e-11
normRes=2.976638e-11
normRes=2.971674e-11
normRes=2.966716e-11
normRes=2.961758e-11
normRes=2.956832e-11
normRes=2.951886e-11
normRes=2.946958e-11
normRes=2.942060e-11
normRes=2.937172e-11
normRes=2.932281e-11
normRes=2.927419e-11
normRes=2.922580e-11
normRes=2.917740e-11
normRes=2.912934e-11
normRes=2.908145e-11
normRes=2.903383e-11
normRes=2.898631e-11
normRes=2.893927e-11
normRes=2.889231e-11
normRes=2.884571e-11
normRes=2.879951e-11
normRes=2.875352e-11
normRes=2.870804e-11
normRes=2.866238e-11
normRes=2.861731e-11
normRes=2.857261e-11
normRes=2.852836e-11
normRes=2.848430e-11
normRes=2.844078e-11
normRes=2.839758e-11
normRes=2.835461e-11
normRes=2.831222e-11
normRes=2.826993e-11
normRes=2.822821e-11
normRes=2.818712e-11
normRes=2.814629e-11
normRes=2.810577e-11
normRes=2.806558e-11
normRes=2.802597e-11
normRes=2.798691e-11
normRes=2.794806e-11
normRes=2.790957e-11
normRes=2.787160e-11
normRes=2.783429e-11
normRes=2.779725e-11
normRes=2.776057e-11
normRes=2.772446e-11
normRes=2.768862e-11
normRes=2.765349e-11
normRes=2.761861e-11
normRes=2.758435e-11
normRes=2.755044e-11
normRes=2.751693e-11
normRes=2.748381e-11
normRes=2.745133e-11
normRes=2.741904e-11
normRes=2.738704e-11
normRes=2.735582e-11
normRes=2.732485e-11
normRes=2.729430e-11
normRes=2.726398e-11
normRes=2.723418e-11
normRes=2.720497e-11
normRes=2.717583e-11
normRes=2.714717e-11
normRes=2.711900e-11
normRes=2.709083e-11
normRes=2.706320e-11
normRes=2.703579e-11
normRes=2.700900e-11
normRes=2.698234e-11
normRes=2.695600e-11
normRes=2.692986e-11
normRes=2.690403e-11
normRes=2.687852e-11
normRes=2.685322e-11
normRes=2.682814e-11
normRes=2.680322e-11
normRes=2.677862e-11
normRes=2.675443e-11
normRes=2.673021e-11
normRes=2.670619e-11
normRes=2.668247e-11
normRes=2.665885e-11
normRes=2.663547e-11
normRes=2.661202e-11
normRes=2.658878e-11
normRes=2.656563e-11
normRes=2.654277e-11
normRes=2.651985e-11
normRes=2.649687e-11
normRes=2.647406e-11
normRes=2.645142e-11
normRes=2.642872e-11
normRes=2.640600e-11
normRes=2.638350e-11
normRes=2.636070e-11
normRes=2.633784e-11
normRes=2.631508e-11
normRes=2.629243e-11
normRes=2.626955e-11
normRes=2.624652e-11
normRes=2.622362e-11
normRes=2.620037e-11
normRes=2.617744e-11
normRes=2.615411e-11
normRes=2.613071e-11
normRes=2.610714e-11
normRes=2.608349e-11
normRes=2.605970e-11
normRes=2.603574e-11
normRes=2.601166e-11
normRes=2.598718e-11
normRes=2.596258e-11
normRes=2.593782e-11
normRes=2.591299e-11
normRes=2.588774e-11
normRes=2.586225e-11
normRes=2.583674e-11
normRes=2.581089e-11
normRes=2.578476e-11
normRes=2.575835e-11
normRes=2.573164e-11
normRes=2.570484e-11
normRes=2.567765e-11
normRes=2.565014e-11
normRes=2.562265e-11
normRes=2.559465e-11
normRes=2.556635e-11
normRes=2.553773e-11
normRes=2.550893e-11
normRes=2.547978e-11
normRes=2.545031e-11
normRes=2.542059e-11
normRes=2.539065e-11
normRes=2.536007e-11
normRes=2.532958e-11
normRes=2.529851e-11
normRes=2.526724e-11
normRes=2.523567e-11
normRes=2.520371e-11
normRes=2.517168e-11
normRes=2.513908e-11
normRes=2.510632e-11
normRes=2.507333e-11
normRes=2.503991e-11
normRes=2.500639e-11
normRes=2.497239e-11
normRes=2.493801e-11
normRes=2.490360e-11
normRes=2.486870e-11
normRes=2.483369e-11
normRes=2.479846e-11
normRes=2.476292e-11
normRes=2.472701e-11
normRes=2.469092e-11
normRes=2.465461e-11
normRes=2.461808e-11
normRes=2.458117e-11
normRes=2.454429e-11
normRes=2.450713e-11
normRes=2.446956e-11
normRes=2.443198e-11
normRes=2.439428e-11
normRes=2.435633e-11
normRes=2.431810e-11
normRes=2.427969e-11
normRes=2.424130e-11
normRes=2.420283e-11
normRes=2.416412e-11
normRes=2.412522e-11
normRes=2.408632e-11
normRes=2.404745e-11
normRes=2.400808e-11
normRes=2.396910e-11
normRes=2.392969e-11
normRes=2.389042e-11
normRes=2.385085e-11
normRes=2.381152e-11
normRes=2.377218e-11
normRes=2.373264e-11
normRes=2.369330e-11
normRes=2.365376e-11
normRes=2.361437e-11
normRes=2.357488e-11
normRes=2.353553e-11
normRes=2.349680e-11
normRes=2.345736e-11
normRes=2.341819e-11
normRes=2.337908e-11
normRes=2.334021e-11
normRes=2.330128e-11
normRes=2.326279e-11
normRes=2.322398e-11
normRes=2.318568e-11
normRes=2.314742e-11
normRes=2.310944e-11
normRes=2.307145e-11
normRes=2.303365e-11
normRes=2.299624e-11
normRes=2.295867e-11
normRes=2.292169e-11
normRes=2.288481e-11
normRes=2.284805e-11
normRes=2.281160e-11
normRes=2.277523e-11
normRes=2.273938e-11
normRes=2.270366e-11
normRes=2.266832e-11
normRes=2.263329e-11
normRes=2.259827e-11
normRes=2.256377e-11
normRes=2.252945e-11
normRes=2.249552e-11
normRes=2.246185e-11
normRes=2.242832e-11
normRes=2.239526e-11
normRes=2.236259e-11
normRes=2.233022e-11
normRes=2.229819e-11
normRes=2.226657e-11
normRes=2.223507e-11
normRes=2.220405e-11
normRes=2.217349e-11
normRes=2.214318e-11
normRes=2.211304e-11
normRes=2.208337e-11
normRes=2.205403e-11
normRes=2.202508e-11
normRes=2.199659e-11
normRes=2.196821e-11
normRes=2.194038e-11
normRes=2.191307e-11
normRes=2.188575e-11
normRes=2.185874e-11
normRes=2.183244e-11
normRes=2.180609e-11
normRes=2.178029e-11
normRes=2.175493e-11
normRes=2.172953e-11
normRes=2.170470e-11
normRes=2.168028e-11
normRes=2.165601e-11
normRes=2.163212e-11
normRes=2.160845e-11
normRes=2.158525e-11
normRes=2.156235e-11
normRes=2.153942e-11
normRes=2.151715e-11
normRes=2.149493e-11
normRes=2.147303e-11
normRes=2.145159e-11
normRes=2.143005e-11
normRes=2.140897e-11
normRes=2.138802e-11
normRes=2.136735e-11
normRes=2.134697e-11
normRes=2.132687e-11
normRes=2.130677e-11
normRes=2.128707e-11
normRes=2.126739e-11
normRes=2.124784e-11
normRes=2.122847e-11
normRes=2.120933e-11
normRes=2.119033e-11
normRes=2.117169e-11
normRes=2.115276e-11
normRes=2.113421e-11
normRes=2.111563e-11
normRes=2.109729e-11
normRes=2.107886e-11
normRes=2.106072e-11
normRes=2.104261e-11
normRes=2.102443e-11
normRes=2.100628e-11
normRes=2.098844e-11
normRes=2.097034e-11
normRes=2.095248e-11
normRes=2.093433e-11
normRes=2.091628e-11
normRes=2.089811e-11
normRes=2.088024e-11
normRes=2.086223e-11
normRes=2.084397e-11
normRes=2.082590e-11
normRes=2.080764e-11
normRes=2.078943e-11
normRes=2.077090e-11
normRes=2.075242e-11
normRes=2.073402e-11
normRes=2.071531e-11
normRes=2.069641e-11
normRes=2.067740e-11
normRes=2.065831e-11
normRes=2.063925e-11
normRes=2.061987e-11
normRes=2.060030e-11
normRes=2.058062e-11
normRes=2.056086e-11
normRes=2.054073e-11
normRes=2.052057e-11
normRes=2.050054e-11
normRes=2.048007e-11
normRes=2.045920e-11
normRes=2.043808e-11
normRes=2.041693e-11
normRes=2.039558e-11
normRes=2.037396e-11
normRes=2.035227e-11
normRes=2.033026e-11
normRes=2.030798e-11
normRes=2.028550e-11
normRes=2.026254e-11
normRes=2.023965e-11
normRes=2.021651e-11
normRes=2.019304e-11
normRes=2.016948e-11
normRes=2.014566e-11
normRes=2.012132e-11
normRes=2.009714e-11
normRes=2.007260e-11
normRes=2.004790e-11
normRes=2.002271e-11
normRes=1.999734e-11
normRes=1.997171e-11
normRes=1.994591e-11
normRes=1.991995e-11
normRes=1.989360e-11
normRes=1.986715e-11
normRes=1.984021e-11
normRes=1.981322e-11
normRes=1.978605e-11
normRes=1.975853e-11
normRes=1.973096e-11
normRes=1.970307e-11
normRes=1.967500e-11
normRes=1.964679e-11
normRes=1.961814e-11
normRes=1.958952e-11
normRes=1.956061e-11
normRes=1.953157e-11
normRes=1.950251e-11
normRes=1.947295e-11
normRes=1.944349e-11
normRes=1.941370e-11
normRes=1.938395e-11
normRes=1.935390e-11
normRes=1.932379e-11
normRes=1.929341e-11
normRes=1.926294e-11
normRes=1.923242e-11
normRes=1.920180e-11
normRes=1.917123e-11
normRes=1.914047e-11
normRes=1.910951e-11
normRes=1.907838e-11
normRes=1.904739e-11
normRes=1.901636e-11
normRes=1.898495e-11
normRes=1.895382e-11
normRes=1.892256e-11
normRes=1.889140e-11
normRes=1.885994e-11
normRes=1.882881e-11
normRes=1.879744e-11
normRes=1.876610e-11
normRes=1.873482e-11
normRes=1.870373e-11
normRes=1.867238e-11
normRes=1.864138e-11
normRes=1.861014e-11
normRes=1.857920e-11
normRes=1.854841e-11
normRes=1.851736e-11
normRes=1.848670e-11
normRes=1.845584e-11
normRes=1.842530e-11
normRes=1.839500e-11
normRes=1.836458e-11
normRes=1.833419e-11
normRes=1.830403e-11
normRes=1.827412e-11
normRes=1.824412e-11
normRes=1.821474e-11
normRes=1.818529e-11
normRes=1.815598e-11
normRes=1.812679e-11
normRes=1.809795e-11
normRes=1.806925e-11
normRes=1.804083e-11
normRes=1.801236e-11
normRes=1.798439e-11
normRes=1.795639e-11
normRes=1.792877e-11
normRes=1.790140e-11
normRes=1.787421e-11
normRes=1.784745e-11
normRes=1.782086e-11
normRes=1.779440e-11
normRes=1.776833e-11
normRes=1.774230e-11
normRes=1.771660e-11
normRes=1.769150e-11
normRes=1.766618e-11
normRes=1.764147e-11
normRes=1.761684e-11
normRes=1.759262e-11
normRes=1.756847e-11
normRes=1.754486e-11
normRes=1.752125e-11
normRes=1.749799e-11
normRes=1.747515e-11
normRes=1.745248e-11
normRes=1.743025e-11
normRes=1.740807e-11
normRes=1.738622e-11
normRes=1.736459e-11
normRes=1.734347e-11
normRes=1.732254e-11
normRes=1.730164e-11
normRes=1.728119e-11
normRes=1.726108e-11
normRes=1.724112e-11
normRes=1.722138e-11
normRes=1.720216e-11
normRes=1.718298e-11
normRes=1.716404e-11
normRes=1.714531e-11
normRes=1.712690e-11
normRes=1.710861e-11
normRes=1.709083e-11
normRes=1.707300e-11
normRes=1.705528e-11
normRes=1.703818e-11
normRes=1.702082e-11
normRes=1.700387e-11
normRes=1.698718e-11
normRes=1.697043e-11
normRes=1.695420e-11
normRes=1.693803e-11
normRes=1.692186e-11
normRes=1.690613e-11
normRes=1.689042e-11
normRes=1.687474e-11
normRes=1.685928e-11
normRes=1.684410e-11
normRes=1.682895e-11
normRes=1.681370e-11
normRes=1.679885e-11
normRes=1.678394e-11
normRes=1.676930e-11
normRes=1.675456e-11
normRes=1.673998e-11
normRes=1.672532e-11
normRes=1.671088e-11
normRes=1.669647e-11
normRes=1.668213e-11
normRes=1.666777e-11
normRes=1.665344e-11
normRes=1.663902e-11
normRes=1.662483e-11
normRes=1.661059e-11
normRes=1.659640e-11
normRes=1.658188e-11
normRes=1.656767e-11
normRes=1.655327e-11
normRes=1.653884e-11
normRes=1.652454e-11
normRes=1.650997e-11
normRes=1.649542e-11
normRes=1.648096e-11
normRes=1.646624e-11
normRes=1.645161e-11
normRes=1.643663e-11
normRes=1.642164e-11
normRes=1.640676e-11
normRes=1.639173e-11
normRes=1.637632e-11
normRes=1.636108e-11
normRes=1.634536e-11
normRes=1.632981e-11
normRes=1.631405e-11
normRes=1.629822e-11
normRes=1.628224e-11
normRes=1.626610e-11
normRes=1.624980e-11
normRes=1.623323e-11
normRes=1.621661e-11
normRes=1.619959e-11
normRes=1.618284e-11
normRes=1.616570e-11
normRes=1.614838e-11
normRes=1.613083e-11
normRes=1.611328e-11
normRes=1.609538e-11
normRes=1.607720e-11
normRes=1.605893e-11
normRes=1.604064e-11
normRes=1.602204e-11
normRes=1.600309e-11
normRes=1.598415e-11
normRes=1.596484e-11
normRes=1.594564e-11
normRes=1.592586e-11
normRes=1.590624e-11
normRes=1.588629e-11
normRes=1.586636e-11
normRes=1.584586e-11
normRes=1.582529e-11
normRes=1.580459e-11
normRes=1.578355e-11
normRes=1.576245e-11
normRes=1.574127e-11
normRes=1.571983e-11
normRes=1.569814e-11
normRes=1.567621e-11
normRes=1.565428e-11
normRes=1.563202e-11
normRes=1.560997e-11
normRes=1.558727e-11
normRes=1.556470e-11
normRes=1.554210e-11
normRes=1.551898e-11
normRes=1.549610e-11
normRes=1.547277e-11
normRes=1.544928e-11
normRes=1.542575e-11
normRes=1.540208e-11
normRes=1.537834e-11
normRes=1.535450e-11
normRes=1.533054e-11
normRes=1.530648e-11
normRes=1.528240e-11
normRes=1.525817e-11
normRes=1.523375e-11
normRes=1.520952e-11
normRes=1.518498e-11
normRes=1.516044e-11
normRes=1.513597e-11
normRes=1.511122e-11
normRes=1.508647e-11
normRes=1.506174e-11
normRes=1.503704e-11
normRes=1.501221e-11
normRes=1.498761e-11
normRes=1.496265e-11
normRes=1.493765e-11
normRes=1.491289e-11
normRes=1.488810e-11
normRes=1.486317e-11
normRes=1.483834e-11
normRes=1.481356e-11
normRes=1.478882e-11
normRes=1.476423e-11
normRes=1.473947e-11
normRes=1.471506e-11
normRes=1.469043e-11
normRes=1.466626e-11
normRes=1.464197e-11
normRes=1.461770e-11
normRes=1.459348e-11
normRes=1.456924e-11
normRes=1.454536e-11
normRes=1.452161e-11
normRes=1.449786e-11
normRes=1.447428e-11
normRes=1.445057e-11
normRes=1.442726e-11
normRes=1.440406e-11
normRes=1.438103e-11
normRes=1.435809e-11
normRes=1.433533e-11
normRes=1.431267e-11
normRes=1.429012e-11
normRes=1.426781e-11
normRes=1.424559e-11
normRes=1.422378e-11
normRes=1.420216e-11
normRes=1.418054e-11
normRes=1.415913e-11
normRes=1.413812e-11
normRes=1.411721e-11
normRes=1.409645e-11
normRes=1.407621e-11
normRes=1.405578e-11
normRes=1.403561e-11
normRes=1.401560e-11
normRes=1.399603e-11
normRes=1.397648e-11
normRes=1.395729e-11
normRes=1.393828e-11
normRes=1.391951e-11
normRes=1.390089e-11
normRes=1.388248e-11
normRes=1.386436e-11
normRes=1.384651e-11
normRes=1.382870e-11
normRes=1.381118e-11
normRes=1.379398e-11
normRes=1.377701e-11
normRes=1.375991e-11
normRes=1.374351e-11
normRes=1.372721e-11
normRes=1.371071e-11
normRes=1.369477e-11
normRes=1.367888e-11
normRes=1.366360e-11
normRes=1.364805e-11
normRes=1.363306e-11
normRes=1.361782e-11
normRes=1.360313e-11
normRes=1.358843e-11
normRes=1.357400e-11
normRes=1.355979e-11
normRes=1.354565e-11
normRes=1.353181e-11
normRes=1.351798e-11
normRes=1.350428e-11
normRes=1.349092e-11
normRes=1.347783e-11
normRes=1.346487e-11
normRes=1.345182e-11
normRes=1.343888e-11
normRes=1.342608e-11
normRes=1.341381e-11
normRes=1.340121e-11
normRes=1.338886e-11
normRes=1.337672e-11
normRes=1.336444e-11
normRes=1.335238e-11
normRes=1.334066e-11
normRes=1.332880e-11
normRes=1.331702e-11
normRes=1.330530e-11
normRes=1.329369e-11
normRes=1.328203e-11
normRes=1.327078e-11
normRes=1.325923e-11
normRes=1.324784e-11
normRes=1.323647e-11
normRes=1.322509e-11
normRes=1.321390e-11
normRes=1.320250e-11
normRes=1.319126e-11
normRes=1.317993e-11
normRes=1.316857e-11
normRes=1.315724e-11
normRes=1.314586e-11
normRes=1.313444e-11
normRes=1.312310e-11
normRes=1.311162e-11
normRes=1.310021e-11
normRes=1.308883e-11
normRes=1.307697e-11
normRes=1.306536e-11
normRes=1.305358e-11
normRes=1.304185e-11
normRes=1.302988e-11
normRes=1.301809e-11
normRes=1.300600e-11
normRes=1.299379e-11
normRes=1.298178e-11
normRes=1.296931e-11
normRes=1.295715e-11
normRes=1.294453e-11
normRes=1.293188e-11
normRes=1.291920e-11
normRes=1.290606e-11
normRes=1.289314e-11
normRes=1.288008e-11
normRes=1.286692e-11
normRes=1.285345e-11
normRes=1.283989e-11
normRes=1.282648e-11
normRes=1.281280e-11
normRes=1.279889e-11
normRes=1.278481e-11
normRes=1.277060e-11
normRes=1.275630e-11
normRes=1.274167e-11
normRes=1.272693e-11
normRes=1.271237e-11
normRes=1.269720e-11
normRes=1.268221e-11
normRes=1.266690e-11
normRes=1.265166e-11
normRes=1.263609e-11
normRes=1.262027e-11
normRes=1.260448e-11
normRes=1.258849e-11
normRes=1.257221e-11
normRes=1.255591e-11
normRes=1.253926e-11
normRes=1.252280e-11
normRes=1.250616e-11
normRes=1.248927e-11
normRes=1.247217e-11
normRes=1.245492e-11
normRes=1.243752e-11
normRes=1.242011e-11
normRes=1.240259e-11
normRes=1.238490e-11
normRes=1.236702e-11
normRes=1.234896e-11
normRes=1.233090e-11
normRes=1.231264e-11
normRes=1.229428e-11
normRes=1.227601e-11
normRes=1.225743e-11
normRes=1.223871e-11
normRes=1.221981e-11
normRes=1.220099e-11
normRes=1.218222e-11
normRes=1.216297e-11
normRes=1.214405e-11
normRes=1.212491e-11
normRes=1.210573e-11
normRes=1.208621e-11
normRes=1.206686e-11
normRes=1.204758e-11
normRes=1.202788e-11
normRes=1.200837e-11
normRes=1.198896e-11
normRes=1.196922e-11
normRes=1.194958e-11
normRes=1.193003e-11
normRes=1.191045e-11
normRes=1.189068e-11
normRes=1.187091e-11
normRes=1.185145e-11
normRes=1.183163e-11
normRes=1.181204e-11
normRes=1.179227e-11
normRes=1.177276e-11
normRes=1.175303e-11
normRes=1.173349e-11
normRes=1.171372e-11
normRes=1.169442e-11
normRes=1.167484e-11
normRes=1.165552e-11
normRes=1.163618e-11
normRes=1.161678e-11
normRes=1.159761e-11
normRes=1.157855e-11
normRes=1.155963e-11
normRes=1.154048e-11
normRes=1.152153e-11
normRes=1.150289e-11
normRes=1.148402e-11
normRes=1.146530e-11
normRes=1.144676e-11
normRes=1.142846e-11
normRes=1.141035e-11
normRes=1.139214e-11
normRes=1.137403e-11
normRes=1.135606e-11
normRes=1.133827e-11
normRes=1.132063e-11
normRes=1.130331e-11
normRes=1.128592e-11
normRes=1.126860e-11
normRes=1.125154e-11
normRes=1.123456e-11
normRes=1.121817e-11
normRes=1.120148e-11
normRes=1.118495e-11
normRes=1.116872e-11
normRes=1.115265e-11
normRes=1.113667e-11
normRes=1.112103e-11
normRes=1.110539e-11
normRes=1.108984e-11
normRes=1.107457e-11
normRes=1.105955e-11
normRes=1.104470e-11
normRes=1.103004e-11
normRes=1.101544e-11
normRes=1.100097e-11
normRes=1.098692e-11
normRes=1.097283e-11
normRes=1.095882e-11
normRes=1.094529e-11
normRes=1.093172e-11
normRes=1.091847e-11
normRes=1.090529e-11
normRes=1.089237e-11
normRes=1.087954e-11
normRes=1.086686e-11
normRes=1.085427e-11
normRes=1.084196e-11
normRes=1.082982e-11
normRes=1.081777e-11
normRes=1.080573e-11
normRes=1.079438e-11
normRes=1.078248e-11
normRes=1.077136e-11
normRes=1.075991e-11
normRes=1.074877e-11
normRes=1.073793e-11
normRes=1.072690e-11
normRes=1.071605e-11
normRes=1.070553e-11
normRes=1.069489e-11
normRes=1.068452e-11
normRes=1.067432e-11
normRes=1.066414e-11
normRes=1.065395e-11
normRes=1.064398e-11
normRes=1.063414e-11
normRes=1.062446e-11
normRes=1.061474e-11
normRes=1.060523e-11
normRes=1.059569e-11
normRes=1.058623e-11
normRes=1.057689e-11
normRes=1.056753e-11
normRes=1.055826e-11
normRes=1.054911e-11
normRes=1.053980e-11
normRes=1.053076e-11
normRes=1.052140e-11
normRes=1.051234e-11
normRes=1.050317e-11
normRes=1.049431e-11
normRes=1.048538e-11
normRes=1.047645e-11
normRes=1.046740e-11
normRes=1.045838e-11
normRes=1.044947e-11
normRes=1.044038e-11
normRes=1.043141e-11
normRes=1.042213e-11
normRes=1.041300e-11
normRes=1.040407e-11
normRes=1.039483e-11
normRes=1.038572e-11
normRes=1.037640e-11
normRes=1.036727e-11
normRes=1.035784e-11
normRes=1.034853e-11
normRes=1.033912e-11
normRes=1.032952e-11
normRes=1.032016e-11
normRes=1.031045e-11
normRes=1.030065e-11
normRes=1.029087e-11
normRes=1.028112e-11
normRes=1.027107e-11
normRes=1.026097e-11
normRes=1.025092e-11
normRes=1.024070e-11
normRes=1.023042e-11
normRes=1.022000e-11
normRes=1.020955e-11
normRes=1.019882e-11
normRes=1.018824e-11
normRes=1.017738e-11
normRes=1.016634e-11
normRes=1.015537e-11
normRes=1.014406e-11
normRes=1.013292e-11
normRes=1.012132e-11
normRes=1.010974e-11
normRes=1.009818e-11
normRes=1.008635e-11
normRes=1.007464e-11
normRes=1.006265e-11
normRes=1.005057e-11
normRes=1.003830e-11
normRes=1.002575e-11
normRes=1.001346e-11
normRes=1.000093e-11
normRes=9.988004e-12
normRes=9.975367e-12
normRes=9.962158e-12
normRes=9.949243e-12
normRes=9.936091e-12
normRes=9.922710e-12
normRes=9.909362e-12
normRes=9.895876e-12
normRes=9.882134e-12
normRes=9.868565e-12
normRes=9.854650e-12
normRes=9.840830e-12
normRes=9.826582e-12
normRes=9.812487e-12
normRes=9.798151e-12
normRes=9.783651e-12
normRes=9.769265e-12
normRes=9.754748e-12
normRes=9.739982e-12
normRes=9.725332e-12
normRes=9.710477e-12
normRes=9.695483e-12
normRes=9.680693e-12
normRes=9.665645e-12
normRes=9.650487e-12
normRes=9.635363e-12
normRes=9.620200e-12
normRes=9.604861e-12
normRes=9.589559e-12
normRes=9.574012e-12
normRes=9.558587e-12
normRes=9.543205e-12
normRes=9.527762e-12
normRes=9.512048e-12
normRes=9.496708e-12
normRes=9.480935e-12
normRes=9.465390e-12
normRes=9.449824e-12
normRes=9.434174e-12
normRes=9.418474e-12
normRes=9.402791e-12
normRes=9.387233e-12
normRes=9.371650e-12
normRes=9.356074e-12
normRes=9.340343e-12
normRes=9.324815e-12
normRes=9.309097e-12
normRes=9.293650e-12
normRes=9.278182e-12
normRes=9.262874e-12
normRes=9.247339e-12
normRes=9.232026e-12
normRes=9.216653e-12
normRes=9.201523e-12
normRes=9.186277e-12
normRes=9.171128e-12
normRes=9.156125e-12
normRes=9.141035e-12
normRes=9.126139e-12
normRes=9.111261e-12
normRes=9.096675e-12
normRes=9.081878e-12
normRes=9.067230e-12
normRes=9.052885e-12
normRes=9.038522e-12
normRes=9.024105e-12
normRes=9.010286e-12
normRes=8.996089e-12
normRes=8.982185e-12
normRes=8.968297e-12
normRes=8.954490e-12
normRes=8.940959e-12
normRes=8.927179e-12
normRes=8.913942e-12
normRes=8.900785e-12
normRes=8.887650e-12
normRes=8.874741e-12
normRes=8.861946e-12
normRes=8.849094e-12
normRes=8.836508e-12
normRes=8.823961e-12
normRes=8.811721e-12
normRes=8.799402e-12
normRes=8.787233e-12
normRes=8.775163e-12
normRes=8.763499e-12
normRes=8.751862e-12
normRes=8.740313e-12
normRes=8.728827e-12
normRes=8.717738e-12
normRes=8.706680e-12
normRes=8.695615e-12
normRes=8.684682e-12
normRes=8.674233e-12
normRes=8.663499e-12
normRes=8.653087e-12
normRes=8.642742e-12
normRes=8.632752e-12
normRes=8.622716e-12
normRes=8.612929e-12
normRes=8.603188e-12
normRes=8.593471e-12
normRes=8.584003e-12
normRes=8.574586e-12
normRes=8.565245e-12
normRes=8.556093e-12
normRes=8.547012e-12
normRes=8.537975e-12
normRes=8.529348e-12
normRes=8.520557e-12
normRes=8.511998e-12
normRes=8.503387e-12
normRes=8.495124e-12
normRes=8.486709e-12
normRes=8.478487e-12
normRes=8.470392e-12
normRes=8.462368e-12
normRes=8.454232e-12
normRes=8.446467e-12
normRes=8.438600e-12
normRes=8.430830e-12
normRes=8.423219e-12
normRes=8.415502e-12
normRes=8.408062e-12
normRes=8.400444e-12
normRes=8.393071e-12
normRes=8.385734e-12
normRes=8.378326e-12
normRes=8.371017e-12
normRes=8.363756e-12
normRes=8.356479e-12
normRes=8.349285e-12
normRes=8.342086e-12
normRes=8.334987e-12
normRes=8.327895e-12
normRes=8.320630e-12
normRes=8.313514e-12
normRes=8.306347e-12
normRes=8.299226e-12
normRes=8.292060e-12
normRes=8.284911e-12
normRes=8.277671e-12
normRes=8.270368e-12
normRes=8.263251e-12
normRes=8.255917e-12
normRes=8.248710e-12
normRes=8.241558e-12
normRes=8.234214e-12
normRes=8.226862e-12
normRes=8.219402e-12
normRes=8.211857e-12
normRes=8.204495e-12
normRes=8.197090e-12
normRes=8.189217e-12
normRes=8.181746e-12
normRes=8.174036e-12
normRes=8.166386e-12
normRes=8.158453e-12
normRes=8.150641e-12
normRes=8.142702e-12
normRes=8.134669e-12
normRes=8.126505e-12
normRes=8.118211e-12
normRes=8.110046e-12
normRes=8.101574e-12
normRes=8.092928e-12
normRes=8.084540e-12
normRes=8.075951e-12
normRes=8.067235e-12
normRes=8.058447e-12
normRes=8.049611e-12
normRes=8.040647e-12
normRes=8.031521e-12
normRes=8.022523e-12
normRes=8.013121e-12
normRes=8.003780e-12
normRes=7.994245e-12
normRes=7.984656e-12
normRes=7.975136e-12
normRes=7.965479e-12
normRes=7.955537e-12
normRes=7.945504e-12
normRes=7.935605e-12
normRes=7.925538e-12
normRes=7.915290e-12
normRes=7.904919e-12
normRes=7.894450e-12
normRes=7.884138e-12
normRes=7.873462e-12
normRes=7.862823e-12
normRes=7.852071e-12
normRes=7.841220e-12
normRes=7.830267e-12
normRes=7.819357e-12
normRes=7.808294e-12
normRes=7.797121e-12
normRes=7.785906e-12
normRes=7.774695e-12
normRes=7.763290e-12
normRes=7.751832e-12
normRes=7.740079e-12
normRes=7.728467e-12
normRes=7.716671e-12
normRes=7.704889e-12
normRes=7.693155e-12
normRes=7.681171e-12
normRes=7.669469e-12
normRes=7.657397e-12
normRes=7.645228e-12
normRes=7.633238e-12
normRes=7.621135e-12
normRes=7.609052e-12
normRes=7.596639e-12
normRes=7.584379e-12
normRes=7.572405e-12
normRes=7.560082e-12
normRes=7.547786e-12
normRes=7.535333e-12
normRes=7.523019e-12
normRes=7.510756e-12
normRes=7.498279e-12
normRes=7.485881e-12
normRes=7.473520e-12
normRes=7.461078e-12
normRes=7.448850e-12
normRes=7.436402e-12
normRes=7.423833e-12
normRes=7.411527e-12
normRes=7.398991e-12
normRes=7.386754e-12
normRes=7.374449e-12
normRes=7.362286e-12
normRes=7.350129e-12
normRes=7.337809e-12
normRes=7.325632e-12
normRes=7.313421e-12
normRes=7.301402e-12
normRes=7.289237e-12
normRes=7.277343e-12
normRes=7.265434e-12
normRes=7.253431e-12
normRes=7.241603e-12
normRes=7.229986e-12
normRes=7.218169e-12
normRes=7.206697e-12
normRes=7.194939e-12
normRes=7.183658e-12
normRes=7.172172e-12
normRes=7.160842e-12
normRes=7.149451e-12
normRes=7.138297e-12
normRes=7.127301e-12
normRes=7.116218e-12
normRes=7.105596e-12
normRes=7.094613e-12
normRes=7.083910e-12
normRes=7.073453e-12
normRes=7.062915e-12
normRes=7.052435e-12
normRes=7.042226e-12
normRes=7.031853e-12
normRes=7.021925e-12
normRes=7.011752e-12
normRes=7.001896e-12
normRes=6.992109e-12
normRes=6.982423e-12
normRes=6.972789e-12
normRes=6.963551e-12
normRes=6.954185e-12
normRes=6.945027e-12
normRes=6.935906e-12
normRes=6.927104e-12
normRes=6.918045e-12
normRes=6.909217e-12
normRes=6.900432e-12
normRes=6.891835e-12
normRes=6.883539e-12
normRes=6.875175e-12
normRes=6.866853e-12
normRes=6.858848e-12
normRes=6.850652e-12
normRes=6.842738e-12
normRes=6.835016e-12
normRes=6.827298e-12
normRes=6.819722e-12
normRes=6.812109e-12
normRes=6.804631e-12
normRes=6.797287e-12
normRes=6.790044e-12
normRes=6.782920e-12
normRes=6.775767e-12
normRes=6.768810e-12
normRes=6.761857e-12
normRes=6.755154e-12
normRes=6.748267e-12
normRes=6.741825e-12
normRes=6.735300e-12
normRes=6.728845e-12
normRes=6.722368e-12
normRes=6.716122e-12
normRes=6.709767e-12
normRes=6.703632e-12
normRes=6.697463e-12
normRes=6.691384e-12
normRes=6.685315e-12
normRes=6.679332e-12
normRes=6.673349e-12
normRes=6.667508e-12
normRes=6.661839e-12
normRes=6.655827e-12
normRes=6.650040e-12
normRes=6.644161e-12
normRes=6.638427e-12
normRes=6.632880e-12
normRes=6.627089e-12
normRes=6.621436e-12
normRes=6.615647e-12
normRes=6.609976e-12
normRes=6.604213e-12
normRes=6.598635e-12
normRes=6.592814e-12
normRes=6.587029e-12
normRes=6.581639e-12
normRes=6.575839e-12
normRes=6.570274e-12
normRes=6.564598e-12
normRes=6.558809e-12
normRes=6.553180e-12
normRes=6.547424e-12
normRes=6.541521e-12
normRes=6.535728e-12
normRes=6.529765e-12
normRes=6.523808e-12
normRes=6.518092e-12
normRes=6.512024e-12
normRes=6.505926e-12
normRes=6.499843e-12
normRes=6.493838e-12
normRes=6.487809e-12
normRes=6.481710e-12
normRes=6.475459e-12
normRes=6.469232e-12
normRes=6.462827e-12
normRes=6.456387e-12
normRes=6.449950e-12
normRes=6.443458e-12
normRes=6.437037e-12
normRes=6.430233e-12
normRes=6.423403e-12
normRes=6.416594e-12
normRes=6.409816e-12
normRes=6.402867e-12
normRes=6.395816e-12
normRes=6.388701e-12
normRes=6.381492e-12
normRes=6.374176e-12
normRes=6.366961e-12
normRes=6.359739e-12
normRes=6.352059e-12
normRes=6.344735e-12
normRes=6.337187e-12
normRes=6.329418e-12
normRes=6.321639e-12
normRes=6.313990e-12
normRes=6.305990e-12
normRes=6.298023e-12
normRes=6.289979e-12
normRes=6.281834e-12
normRes=6.273595e-12
normRes=6.265232e-12
normRes=6.256958e-12
normRes=6.248497e-12
normRes=6.239962e-12
normRes=6.231570e-12
normRes=6.222880e-12
normRes=6.214246e-12
normRes=6.205367e-12
normRes=6.196573e-12
normRes=6.187813e-12
normRes=6.178851e-12
normRes=6.169830e-12
normRes=6.160758e-12
normRes=6.151605e-12
normRes=6.142219e-12
normRes=6.133242e-12
normRes=6.123861e-12
normRes=6.114531e-12
normRes=6.105020e-12
normRes=6.095617e-12
normRes=6.086043e-12
normRes=6.076581e-12
normRes=6.067015e-12
normRes=6.057414e-12
normRes=6.047777e-12
normRes=6.038114e-12
normRes=6.028505e-12
normRes=6.018790e-12
normRes=6.009042e-12
normRes=5.999122e-12
normRes=5.989390e-12
normRes=5.979482e-12
normRes=5.969905e-12
normRes=5.959847e-12
normRes=5.949909e-12
normRes=5.940154e-12
normRes=5.930297e-12
normRes=5.920555e-12
normRes=5.910588e-12
normRes=5.900847e-12
normRes=5.890878e-12
normRes=5.881197e-12
normRes=5.871280e-12
normRes=5.861588e-12
normRes=5.851890e-12
normRes=5.841954e-12
normRes=5.832230e-12
normRes=5.822594e-12
normRes=5.812817e-12
normRes=5.803157e-12
normRes=5.793573e-12
normRes=5.784183e-12
normRes=5.774530e-12
normRes=5.765014e-12
normRes=5.755736e-12
normRes=5.746233e-12
normRes=5.737051e-12
normRes=5.727707e-12
normRes=5.718546e-12
normRes=5.709471e-12
normRes=5.700221e-12
normRes=5.691241e-12
normRes=5.682366e-12
normRes=5.673070e-12
normRes=5.664361e-12
normRes=5.655809e-12
normRes=5.647121e-12
normRes=5.638428e-12
normRes=5.629936e-12
normRes=5.621519e-12
normRes=5.612985e-12
normRes=5.604683e-12
normRes=5.596456e-12
normRes=5.588070e-12
normRes=5.580139e-12
normRes=5.572201e-12
normRes=5.564233e-12
normRes=5.556343e-12
normRes=5.548607e-12
normRes=5.541121e-12
normRes=5.533413e-12
normRes=5.526006e-12
normRes=5.518478e-12
normRes=5.511331e-12
normRes=5.504155e-12
normRes=5.497030e-12
normRes=5.490002e-12
normRes=5.482989e-12
normRes=5.476243e-12
normRes=5.469377e-12
normRes=5.462614e-12
normRes=5.455749e-12
normRes=5.449451e-12
normRes=5.442997e-12
normRes=5.436825e-12
normRes=5.430373e-12
normRes=5.424150e-12
normRes=5.418025e-12
normRes=5.412143e-12
normRes=5.406194e-12
normRes=5.400269e-12
normRes=5.394483e-12
normRes=5.388872e-12
normRes=5.383110e-12
normRes=5.377419e-12
normRes=5.371819e-12
normRes=5.366462e-12
normRes=5.361211e-12
normRes=5.355757e-12
normRes=5.350538e-12
normRes=5.345243e-12
normRes=5.340108e-12
normRes=5.335042e-12
normRes=5.329867e-12
normRes=5.325024e-12
normRes=5.320008e-12
normRes=5.315090e-12
normRes=5.310398e-12
normRes=5.305577e-12
normRes=5.300833e-12
normRes=5.296200e-12
normRes=5.291295e-12
normRes=5.286567e-12
normRes=5.282036e-12
normRes=5.277387e-12
normRes=5.272716e-12
normRes=5.268246e-12
normRes=5.263738e-12
normRes=5.259019e-12
normRes=5.254554e-12
normRes=5.250151e-12
normRes=5.245455e-12
normRes=5.241000e-12
normRes=5.236622e-12
normRes=5.232126e-12
normRes=5.227609e-12
normRes=5.223125e-12
normRes=5.218545e-12
normRes=5.214027e-12
normRes=5.209457e-12
normRes=5.204981e-12
normRes=5.200639e-12
normRes=5.195995e-12
normRes=5.191312e-12
normRes=5.186618e-12
normRes=5.182040e-12
normRes=5.177401e-12
normRes=5.172623e-12
normRes=5.167981e-12
normRes=5.163247e-12
normRes=5.158395e-12
normRes=5.153662e-12
normRes=5.148707e-12
normRes=5.143877e-12
normRes=5.138991e-12
normRes=5.134187e-12
normRes=5.128966e-12
normRes=5.123700e-12
normRes=5.118717e-12
normRes=5.113307e-12
normRes=5.108431e-12
normRes=5.103156e-12
normRes=5.097770e-12
normRes=5.092311e-12
normRes=5.087049e-12
normRes=5.081613e-12
normRes=5.076039e-12
normRes=5.070239e-12
normRes=5.064712e-12
normRes=5.058937e-12
normRes=5.053064e-12
normRes=5.047331e-12
normRes=5.041362e-12
normRes=5.035440e-12
normRes=5.029365e-12
normRes=5.023267e-12
normRes=5.017057e-12
normRes=5.010775e-12
normRes=5.004625e-12
normRes=4.998137e-12
normRes=4.991684e-12
normRes=4.985289e-12
normRes=4.978801e-12
normRes=4.972233e-12
normRes=4.965606e-12
normRes=4.958989e-12
normRes=4.952232e-12
normRes=4.945376e-12
normRes=4.938505e-12
normRes=4.931748e-12
normRes=4.924669e-12
normRes=4.917638e-12
normRes=4.910430e-12
normRes=4.903396e-12
normRes=4.896326e-12
normRes=4.889028e-12
normRes=4.881796e-12
normRes=4.874463e-12
normRes=4.867126e-12
normRes=4.859521e-12
normRes=4.852087e-12
normRes=4.844942e-12
normRes=4.837401e-12
normRes=4.829787e-12
normRes=4.822367e-12
normRes=4.814703e-12
normRes=4.807076e-12
normRes=4.799397e-12
normRes=4.791713e-12
normRes=4.784259e-12
normRes=4.776391e-12
normRes=4.768829e-12
normRes=4.760994e-12
normRes=4.753234e-12
normRes=4.745425e-12
normRes=4.737659e-12
normRes=4.729861e-12
normRes=4.722153e-12
normRes=4.714148e-12
normRes=4.706359e-12
normRes=4.698555e-12
normRes=4.690653e-12
normRes=4.682875e-12
normRes=4.674992e-12
normRes=4.667213e-12
normRes=4.659417e-12
normRes=4.651650e-12
normRes=4.643990e-12
normRes=4.636168e-12
normRes=4.628348e-12
normRes=4.620869e-12
normRes=4.613191e-12
normRes=4.605522e-12
normRes=4.597679e-12
normRes=4.590113e-12
normRes=4.582500e-12
normRes=4.574933e-12
normRes=4.567511e-12
normRes=4.560037e-12
normRes=4.552661e-12
normRes=4.545230e-12
normRes=4.537721e-12
normRes=4.530607e-12
normRes=4.523398e-12
normRes=4.516159e-12
normRes=4.509147e-12
normRes=4.502007e-12
normRes=4.494948e-12
normRes=4.487968e-12
normRes=4.480963e-12
normRes=4.474291e-12
normRes=4.467530e-12
normRes=4.460907e-12
normRes=4.454179e-12
normRes=4.447569e-12
normRes=4.441127e-12
normRes=4.434499e-12
normRes=4.428004e-12
normRes=4.421806e-12
normRes=4.415600e-12
normRes=4.409527e-12
normRes=4.403294e-12
normRes=4.397101e-12
normRes=4.391229e-12
normRes=4.385359e-12
normRes=4.379538e-12
normRes=4.373709e-12
normRes=4.367794e-12
normRes=4.362320e-12
normRes=4.356762e-12
normRes=4.351124e-12
normRes=4.345731e-12
normRes=4.340529e-12
normRes=4.334996e-12
normRes=4.329626e-12
normRes=4.324665e-12
normRes=4.319429e-12
normRes=4.314512e-12
normRes=4.309571e-12
normRes=4.304574e-12
normRes=4.299732e-12
normRes=4.294975e-12
normRes=4.290330e-12
normRes=4.285441e-12
normRes=4.281051e-12
normRes=4.276465e-12
normRes=4.271952e-12
normRes=4.267322e-12
normRes=4.262880e-12
normRes=4.258746e-12
normRes=4.254380e-12
normRes=4.250211e-12
normRes=4.246124e-12
normRes=4.241999e-12
normRes=4.237808e-12
normRes=4.233847e-12
normRes=4.229878e-12
normRes=4.225870e-12
normRes=4.222043e-12
normRes=4.218019e-12
normRes=4.214296e-12
normRes=4.210441e-12
normRes=4.206646e-12
normRes=4.202937e-12
normRes=4.199068e-12
normRes=4.195290e-12
normRes=4.191641e-12
normRes=4.187950e-12
normRes=4.184451e-12
normRes=4.180623e-12
normRes=4.177032e-12
normRes=4.173312e-12
normRes=4.169862e-12
normRes=4.166036e-12
normRes=4.162548e-12
normRes=4.159057e-12
normRes=4.155561e-12
normRes=4.152038e-12
normRes=4.148246e-12
normRes=4.144844e-12
normRes=4.141030e-12
normRes=4.137568e-12
normRes=4.134000e-12
normRes=4.130656e-12
normRes=4.126996e-12
normRes=4.123318e-12
normRes=4.119556e-12
normRes=4.116040e-12
normRes=4.112347e-12
normRes=4.108681e-12
normRes=4.104760e-12
normRes=4.101072e-12
normRes=4.097229e-12
normRes=4.093493e-12
normRes=4.089638e-12
normRes=4.085768e-12
normRes=4.081917e-12
normRes=4.077923e-12
normRes=4.073788e-12
normRes=4.069763e-12
normRes=4.065713e-12
normRes=4.061427e-12
normRes=4.057405e-12
normRes=4.053355e-12
normRes=4.049174e-12
normRes=4.045067e-12
normRes=4.040589e-12
normRes=4.036265e-12
normRes=4.031854e-12
normRes=4.027532e-12
normRes=4.022954e-12
normRes=4.018532e-12
normRes=4.013911e-12
normRes=4.009288e-12
normRes=4.004600e-12
normRes=4.000014e-12
normRes=3.995127e-12
normRes=3.990471e-12
normRes=3.985537e-12
normRes=3.980695e-12
normRes=3.975680e-12
normRes=3.970741e-12
normRes=3.965917e-12
normRes=3.960738e-12
normRes=3.955579e-12
normRes=3.950451e-12
normRes=3.945277e-12
normRes=3.940116e-12
normRes=3.934782e-12
normRes=3.929430e-12
normRes=3.924121e-12
normRes=3.918543e-12
normRes=3.913191e-12
normRes=3.907514e-12
normRes=3.902106e-12
normRes=3.896454e-12
normRes=3.890747e-12
normRes=3.884961e-12
normRes=3.879352e-12
normRes=3.873713e-12
normRes=3.867712e-12
normRes=3.861865e-12
normRes=3.856050e-12
normRes=3.850137e-12
normRes=3.844269e-12
normRes=3.838274e-12
normRes=3.832382e-12
normRes=3.826235e-12
normRes=3.820216e-12
normRes=3.814142e-12
normRes=3.808159e-12
normRes=3.801973e-12
normRes=3.795932e-12
normRes=3.789808e-12
normRes=3.783669e-12
normRes=3.777433e-12
normRes=3.771210e-12
normRes=3.765015e-12
normRes=3.758813e-12
normRes=3.752783e-12
normRes=3.746472e-12
normRes=3.740394e-12
normRes=3.734246e-12
normRes=3.727870e-12
normRes=3.721720e-12
normRes=3.715469e-12
normRes=3.709323e-12
normRes=3.703272e-12
normRes=3.696856e-12
normRes=3.690712e-12
normRes=3.684511e-12
normRes=3.678575e-12
normRes=3.672288e-12
normRes=3.666431e-12
normRes=3.660290e-12
normRes=3.654370e-12
normRes=3.648289e-12
normRes=3.642134e-12
normRes=3.636163e-12
normRes=3.630297e-12
normRes=3.624271e-12
normRes=3.618408e-12
normRes=3.612611e-12
normRes=3.606654e-12
normRes=3.600846e-12
normRes=3.594999e-12
normRes=3.589228e-12
normRes=3.583663e-12
normRes=3.578063e-12
normRes=3.572442e-12
normRes=3.566933e-12
normRes=3.561286e-12
normRes=3.556153e-12
normRes=3.550678e-12
normRes=3.545256e-12
normRes=3.539946e-12
normRes=3.534545e-12
normRes=3.529535e-12
normRes=3.524283e-12
normRes=3.519247e-12
normRes=3.514066e-12
normRes=3.508899e-12
normRes=3.504112e-12
normRes=3.499027e-12
normRes=3.494049e-12
normRes=3.489285e-12
normRes=3.484446e-12
normRes=3.479621e-12
normRes=3.475061e-12
normRes=3.470533e-12
normRes=3.465894e-12
normRes=3.461439e-12
normRes=3.456981e-12
normRes=3.452716e-12
normRes=3.448311e-12
normRes=3.444266e-12
normRes=3.440060e-12
normRes=3.435797e-12
normRes=3.431788e-12
normRes=3.427743e-12
normRes=3.423714e-12
normRes=3.419641e-12
normRes=3.415878e-12
normRes=3.411984e-12
normRes=3.407979e-12
normRes=3.404274e-12
normRes=3.400517e-12
normRes=3.396832e-12
normRes=3.393266e-12
normRes=3.389663e-12
normRes=3.386195e-12
normRes=3.382622e-12
normRes=3.379402e-12
normRes=3.375996e-12
normRes=3.372690e-12
normRes=3.369404e-12
normRes=3.366129e-12
normRes=3.362853e-12
normRes=3.359657e-12
normRes=3.356536e-12
normRes=3.353323e-12
normRes=3.350365e-12
normRes=3.347260e-12
normRes=3.344196e-12
normRes=3.341046e-12
normRes=3.338107e-12
normRes=3.335080e-12
normRes=3.332119e-12
normRes=3.329126e-12
normRes=3.326310e-12
normRes=3.323197e-12
normRes=3.320575e-12
normRes=3.317560e-12
normRes=3.314729e-12
normRes=3.311730e-12
normRes=3.308813e-12
normRes=3.306045e-12
normRes=3.303165e-12
normRes=3.300356e-12
normRes=3.297518e-12
normRes=3.294675e-12
normRes=3.291970e-12
normRes=3.289104e-12
normRes=3.286340e-12
normRes=3.283443e-12
normRes=3.280718e-12
normRes=3.277750e-12
normRes=3.274873e-12
normRes=3.272048e-12
normRes=3.269067e-12
normRes=3.266119e-12
normRes=3.263194e-12
normRes=3.260405e-12
normRes=3.257353e-12
normRes=3.254284e-12
normRes=3.251380e-12
normRes=3.248270e-12
normRes=3.245081e-12
normRes=3.241936e-12
normRes=3.238800e-12
normRes=3.235789e-12
normRes=3.232583e-12
normRes=3.229483e-12
normRes=3.226361e-12
normRes=3.222911e-12
normRes=3.219732e-12
normRes=3.216320e-12
normRes=3.212857e-12
normRes=3.209461e-12
normRes=3.206173e-12
normRes=3.202677e-12
normRes=3.199270e-12
normRes=3.195736e-12
normRes=3.192188e-12
normRes=3.188673e-12
normRes=3.185052e-12
normRes=3.181416e-12
normRes=3.177543e-12
normRes=3.173987e-12
normRes=3.170093e-12
normRes=3.166400e-12
normRes=3.162655e-12
normRes=3.158576e-12
normRes=3.154587e-12
normRes=3.150603e-12
normRes=3.146769e-12
normRes=3.142727e-12
normRes=3.138673e-12
normRes=3.134419e-12
normRes=3.130289e-12
normRes=3.125926e-12
normRes=3.121762e-12
normRes=3.117496e-12
normRes=3.113350e-12
normRes=3.108957e-12
normRes=3.104627e-12
normRes=3.100178e-12
normRes=3.095740e-12
normRes=3.091263e-12
normRes=3.086718e-12
normRes=3.082414e-12
normRes=3.077801e-12
normRes=3.073351e-12
normRes=3.068640e-12
normRes=3.063977e-12
normRes=3.059176e-12
normRes=3.054575e-12
normRes=3.049941e-12
normRes=3.045270e-12
normRes=3.040402e-12
normRes=3.035600e-12
normRes=3.030923e-12
normRes=3.026114e-12
normRes=3.021255e-12
normRes=3.016463e-12
normRes=3.011435e-12
normRes=3.006642e-12
normRes=3.001678e-12
normRes=2.996938e-12
normRes=2.991835e-12
normRes=2.987100e-12
normRes=2.982102e-12
normRes=2.977251e-12
normRes=2.972180e-12
normRes=2.967440e-12
normRes=2.962473e-12
normRes=2.957660e-12
normRes=2.952484e-12
normRes=2.947642e-12
normRes=2.942875e-12
normRes=2.937996e-12
normRes=2.933047e-12
normRes=2.928185e-12
normRes=2.923478e-12
normRes=2.918489e-12
normRes=2.913650e-12
normRes=2.908803e-12
normRes=2.903963e-12
normRes=2.899159e-12
normRes=2.894416e-12
normRes=2.889692e-12
normRes=2.884764e-12
normRes=2.880169e-12
normRes=2.875530e-12
normRes=2.870843e-12
normRes=2.866247e-12
normRes=2.861536e-12
normRes=2.857164e-12
normRes=2.852446e-12
normRes=2.847875e-12
normRes=2.843494e-12
normRes=2.838916e-12
normRes=2.834515e-12
normRes=2.830144e-12
normRes=2.825822e-12
normRes=2.821376e-12
normRes=2.817221e-12
normRes=2.812841e-12
normRes=2.808729e-12
normRes=2.804435e-12
normRes=2.800330e-12
normRes=2.796286e-12
normRes=2.792145e-12
normRes=2.788285e-12
normRes=2.784185e-12
normRes=2.780204e-12
normRes=2.776374e-12
normRes=2.772464e-12
normRes=2.768595e-12
normRes=2.765081e-12
normRes=2.761380e-12
normRes=2.757459e-12
normRes=2.753949e-12
normRes=2.750415e-12
normRes=2.746927e-12
normRes=2.743384e-12
normRes=2.740005e-12
normRes=2.736734e-12
normRes=2.733504e-12
normRes=2.730043e-12
normRes=2.726812e-12
normRes=2.723769e-12
normRes=2.720298e-12
normRes=2.717299e-12
normRes=2.714083e-12
normRes=2.710992e-12
normRes=2.707873e-12
normRes=2.704953e-12
normRes=2.701900e-12
normRes=2.699111e-12
normRes=2.696238e-12
normRes=2.693185e-12
normRes=2.690361e-12
normRes=2.687500e-12
normRes=2.684702e-12
normRes=2.682002e-12
normRes=2.679340e-12
normRes=2.676703e-12
normRes=2.673938e-12
normRes=2.671392e-12
normRes=2.668761e-12
normRes=2.666499e-12
normRes=2.663914e-12
normRes=2.661517e-12
normRes=2.658985e-12
normRes=2.656470e-12
normRes=2.654155e-12
normRes=2.651579e-12
normRes=2.649269e-12
normRes=2.647138e-12
normRes=2.644860e-12
normRes=2.642410e-12
normRes=2.640032e-12
normRes=2.637946e-12
normRes=2.635446e-12
normRes=2.633090e-12
normRes=2.630977e-12
normRes=2.628624e-12
normRes=2.626302e-12
normRes=2.624113e-12
normRes=2.621826e-12
normRes=2.619770e-12
normRes=2.617535e-12
normRes=2.615232e-12
normRes=2.612952e-12
normRes=2.610781e-12
normRes=2.608530e-12
normRes=2.606342e-12
normRes=2.604177e-12
normRes=2.601742e-12
normRes=2.599439e-12
normRes=2.597103e-12
normRes=2.594823e-12
normRes=2.592532e-12
normRes=2.590104e-12
normRes=2.587788e-12
normRes=2.585473e-12
normRes=2.583053e-12
normRes=2.580711e-12
normRes=2.578329e-12
normRes=2.575886e-12
normRes=2.573359e-12
normRes=2.570898e-12
normRes=2.568591e-12
normRes=2.566003e-12
normRes=2.563386e-12
normRes=2.561013e-12
normRes=2.558259e-12
normRes=2.555754e-12
normRes=2.553090e-12
normRes=2.550336e-12
normRes=2.547799e-12
normRes=2.544963e-12
normRes=2.542298e-12
normRes=2.539713e-12
normRes=2.536635e-12
normRes=2.533902e-12
normRes=2.531314e-12
normRes=2.528211e-12
normRes=2.525347e-12
normRes=2.522287e-12
normRes=2.519330e-12
normRes=2.516554e-12
normRes=2.513411e-12
normRes=2.510313e-12
normRes=2.507102e-12
normRes=2.503971e-12
normRes=2.500833e-12
normRes=2.497619e-12
normRes=2.494581e-12
normRes=2.491252e-12
normRes=2.487932e-12
normRes=2.484580e-12
normRes=2.481068e-12
normRes=2.477861e-12
normRes=2.474283e-12
normRes=2.470971e-12
normRes=2.467420e-12
normRes=2.463966e-12
normRes=2.460622e-12
normRes=2.456888e-12
normRes=2.453527e-12
normRes=2.450007e-12
normRes=2.446462e-12
normRes=2.442649e-12
normRes=2.439138e-12
normRes=2.435534e-12
normRes=2.431824e-12
normRes=2.428127e-12
normRes=2.424277e-12
normRes=2.420559e-12
normRes=2.416723e-12
normRes=2.412963e-12
normRes=2.409133e-12
normRes=2.405179e-12
normRes=2.401517e-12
normRes=2.397700e-12
normRes=2.393957e-12
normRes=2.390125e-12
normRes=2.386076e-12
normRes=2.382034e-12
normRes=2.378162e-12
normRes=2.374385e-12
normRes=2.370400e-12
normRes=2.366508e-12
normRes=2.362391e-12
normRes=2.358684e-12
normRes=2.354762e-12
normRes=2.350773e-12
normRes=2.346818e-12
normRes=2.342817e-12
normRes=2.338989e-12
normRes=2.335046e-12
normRes=2.331046e-12
normRes=2.327284e-12
normRes=2.323293e-12
normRes=2.319540e-12
normRes=2.315697e-12
normRes=2.311895e-12
normRes=2.307981e-12
normRes=2.304031e-12
normRes=2.300431e-12
normRes=2.296617e-12
normRes=2.292779e-12
normRes=2.289053e-12
normRes=2.285126e-12
normRes=2.281330e-12
normRes=2.277597e-12
normRes=2.273928e-12
normRes=2.270214e-12
normRes=2.266539e-12
normRes=2.262958e-12
normRes=2.259288e-12
normRes=2.255674e-12
normRes=2.252132e-12
normRes=2.248684e-12
normRes=2.245173e-12
normRes=2.241694e-12
normRes=2.238125e-12
normRes=2.234728e-12
normRes=2.231352e-12
normRes=2.227871e-12
normRes=2.224666e-12
normRes=2.221452e-12
normRes=2.218081e-12
normRes=2.214943e-12
normRes=2.211743e-12
normRes=2.208735e-12
normRes=2.205432e-12
normRes=2.202349e-12
normRes=2.199305e-12
normRes=2.196224e-12
normRes=2.193147e-12
normRes=2.190134e-12
normRes=2.187299e-12
normRes=2.184368e-12
normRes=2.181571e-12
normRes=2.178556e-12
normRes=2.175813e-12
normRes=2.173078e-12
normRes=2.170271e-12
normRes=2.167781e-12
normRes=2.164954e-12
normRes=2.162408e-12
normRes=2.159760e-12
normRes=2.157042e-12
normRes=2.154648e-12
normRes=2.152230e-12
normRes=2.149731e-12
normRes=2.147445e-12
normRes=2.145075e-12
normRes=2.142730e-12
normRes=2.140426e-12
normRes=2.138033e-12
normRes=2.135903e-12
normRes=2.133542e-12
normRes=2.131488e-12
normRes=2.129207e-12
normRes=2.126986e-12
normRes=2.124788e-12
normRes=2.122803e-12
normRes=2.120705e-12
normRes=2.118617e-12
normRes=2.116488e-12
normRes=2.114573e-12
normRes=2.112795e-12
normRes=2.110764e-12
normRes=2.108837e-12
normRes=2.106976e-12
normRes=2.104920e-12
normRes=2.102962e-12
normRes=2.101275e-12
normRes=2.099399e-12
normRes=2.097526e-12
normRes=2.095565e-12
normRes=2.093751e-12
normRes=2.091936e-12
normRes=2.090112e-12
normRes=2.088444e-12
normRes=2.086427e-12
normRes=2.084645e-12
normRes=2.082963e-12
normRes=2.081103e-12
normRes=2.079450e-12
normRes=2.077623e-12
normRes=2.075792e-12
normRes=2.074005e-12
normRes=2.072298e-12
normRes=2.070480e-12
normRes=2.068590e-12
normRes=2.066662e-12
normRes=2.065048e-12
normRes=2.063119e-12
normRes=2.061419e-12
normRes=2.059449e-12
normRes=2.057574e-12
normRes=2.055759e-12
normRes=2.053968e-12
normRes=2.052127e-12
normRes=2.050074e-12
normRes=2.048242e-12
normRes=2.046477e-12
normRes=2.044328e-12
normRes=2.042323e-12
normRes=2.040549e-12
normRes=2.038550e-12
normRes=2.036491e-12
normRes=2.034543e-12
normRes=2.032595e-12
normRes=2.030643e-12
normRes=2.028613e-12
normRes=2.026481e-12
normRes=2.024327e-12
normRes=2.022191e-12
normRes=2.020142e-12
normRes=2.017895e-12
normRes=2.015831e-12
normRes=2.013641e-12
normRes=2.011305e-12
normRes=2.009063e-12
normRes=2.006804e-12
normRes=2.004523e-12
normRes=2.002295e-12
normRes=1.999949e-12
normRes=1.997478e-12
normRes=1.995051e-12
normRes=1.992686e-12
normRes=1.990371e-12
normRes=1.987727e-12
normRes=1.985457e-12
normRes=1.982855e-12
normRes=1.980478e-12
normRes=1.977938e-12
normRes=1.975299e-12
normRes=1.972602e-12
normRes=1.969908e-12
normRes=1.967419e-12
normRes=1.964785e-12
normRes=1.962146e-12
normRes=1.959474e-12
normRes=1.956820e-12
normRes=1.953932e-12
normRes=1.951218e-12
normRes=1.948552e-12
normRes=1.945546e-12
normRes=1.942597e-12
normRes=1.939767e-12
normRes=1.936727e-12
normRes=1.933847e-12
normRes=1.931002e-12
normRes=1.928064e-12
normRes=1.925141e-12
normRes=1.922188e-12
normRes=1.919215e-12
normRes=1.916353e-12
normRes=1.913260e-12
normRes=1.910171e-12
normRes=1.907179e-12
normRes=1.904159e-12
normRes=1.901178e-12
normRes=1.898095e-12
normRes=1.895063e-12
normRes=1.892110e-12
normRes=1.889013e-12
normRes=1.885856e-12
normRes=1.882699e-12
normRes=1.879556e-12
normRes=1.876462e-12
normRes=1.873341e-12
normRes=1.870233e-12
normRes=1.867109e-12
normRes=1.864094e-12
normRes=1.860932e-12
normRes=1.857901e-12
normRes=1.854676e-12
normRes=1.851595e-12
normRes=1.848544e-12
normRes=1.845391e-12
normRes=1.842381e-12
normRes=1.839185e-12
normRes=1.836178e-12
normRes=1.832998e-12
normRes=1.830026e-12
normRes=1.826884e-12
normRes=1.823885e-12
normRes=1.820807e-12
normRes=1.817842e-12
normRes=1.814872e-12
normRes=1.811965e-12
normRes=1.808984e-12
normRes=1.806070e-12
normRes=1.803319e-12
normRes=1.800253e-12
normRes=1.797331e-12
normRes=1.794438e-12
normRes=1.791682e-12
normRes=1.788804e-12
normRes=1.785981e-12
normRes=1.783430e-12
normRes=1.780454e-12
normRes=1.777671e-12
normRes=1.774988e-12
normRes=1.772253e-12
normRes=1.769623e-12
normRes=1.767161e-12
normRes=1.764513e-12
normRes=1.761888e-12
normRes=1.759209e-12
normRes=1.756572e-12
normRes=1.754196e-12
normRes=1.751629e-12
normRes=1.749101e-12
normRes=1.746625e-12
normRes=1.744069e-12
normRes=1.741761e-12
normRes=1.739429e-12
normRes=1.736925e-12
normRes=1.734703e-12
normRes=1.732482e-12
normRes=1.730165e-12
normRes=1.727949e-12
normRes=1.725756e-12
normRes=1.723359e-12
normRes=1.721322e-12
normRes=1.719177e-12
normRes=1.717179e-12
normRes=1.715155e-12
normRes=1.712946e-12
normRes=1.711003e-12
normRes=1.709100e-12
normRes=1.706915e-12
normRes=1.704993e-12
normRes=1.703009e-12
normRes=1.701091e-12
normRes=1.699267e-12
normRes=1.697515e-12
normRes=1.695719e-12
normRes=1.693899e-12
normRes=1.692188e-12
normRes=1.690449e-12
normRes=1.688712e-12
normRes=1.687085e-12
normRes=1.685270e-12
normRes=1.683688e-12
normRes=1.681973e-12
normRes=1.680448e-12
normRes=1.678955e-12
normRes=1.677291e-12
normRes=1.675716e-12
normRes=1.674079e-12
normRes=1.672421e-12
normRes=1.671073e-12
normRes=1.669505e-12
normRes=1.667945e-12
normRes=1.666386e-12
normRes=1.664952e-12
normRes=1.663353e-12
normRes=1.661900e-12
normRes=1.660372e-12
normRes=1.658873e-12
normRes=1.657389e-12
normRes=1.656011e-12
normRes=1.654767e-12
normRes=1.653089e-12
normRes=1.651837e-12
normRes=1.650497e-12
normRes=1.649024e-12
normRes=1.647430e-12
normRes=1.646099e-12
normRes=1.644753e-12
normRes=1.643378e-12
normRes=1.641793e-12
normRes=1.640390e-12
normRes=1.639032e-12
normRes=1.637537e-12
normRes=1.636242e-12
normRes=1.634704e-12
normRes=1.633252e-12
normRes=1.631993e-12
normRes=1.630451e-12
normRes=1.628863e-12
normRes=1.627601e-12
normRes=1.625935e-12
normRes=1.624551e-12
normRes=1.623099e-12
normRes=1.621494e-12
normRes=1.619806e-12
normRes=1.618177e-12
normRes=1.616676e-12
normRes=1.615291e-12
normRes=1.613702e-12
normRes=1.612003e-12
normRes=1.610331e-12
normRes=1.608602e-12
normRes=1.607153e-12
normRes=1.605390e-12
normRes=1.603837e-12
normRes=1.601961e-12
normRes=1.600298e-12
normRes=1.598632e-12
normRes=1.596590e-12
normRes=1.594997e-12
normRes=1.593109e-12
normRes=1.591313e-12
normRes=1.589416e-12
normRes=1.587599e-12
normRes=1.585727e-12
normRes=1.583645e-12
normRes=1.581902e-12
normRes=1.579898e-12
normRes=1.578057e-12
normRes=1.576174e-12
normRes=1.574234e-12
normRes=1.572068e-12
normRes=1.570135e-12
normRes=1.568114e-12
normRes=1.566068e-12
normRes=1.563984e-12
normRes=1.561761e-12
normRes=1.559991e-12
normRes=1.557580e-12
normRes=1.555666e-12
normRes=1.553432e-12
normRes=1.551233e-12
normRes=1.548966e-12
normRes=1.546913e-12
normRes=1.544474e-12
normRes=1.542097e-12
normRes=1.539815e-12
normRes=1.537612e-12
normRes=1.535334e-12
normRes=1.533098e-12
normRes=1.530827e-12
normRes=1.528431e-12
normRes=1.526022e-12
normRes=1.523615e-12
normRes=1.521250e-12
normRes=1.518906e-12
normRes=1.516488e-12
normRes=1.514020e-12
normRes=1.511537e-12
normRes=1.509250e-12
normRes=1.506598e-12
normRes=1.504323e-12
normRes=1.501909e-12
normRes=1.499515e-12
normRes=1.496925e-12
normRes=1.494573e-12
normRes=1.492116e-12
normRes=1.489680e-12
normRes=1.487139e-12
normRes=1.484734e-12
normRes=1.482329e-12
normRes=1.479654e-12
normRes=1.477272e-12
normRes=1.474734e-12
normRes=1.472306e-12
normRes=1.469854e-12
normRes=1.467460e-12
normRes=1.464853e-12
normRes=1.462369e-12
normRes=1.459997e-12
normRes=1.457600e-12
normRes=1.455265e-12
normRes=1.452899e-12
normRes=1.450456e-12
normRes=1.448248e-12
normRes=1.445728e-12
normRes=1.443559e-12
normRes=1.441024e-12
normRes=1.438655e-12
normRes=1.436217e-12
normRes=1.433901e-12
normRes=1.431655e-12
normRes=1.429184e-12
normRes=1.426890e-12
normRes=1.424791e-12
normRes=1.422361e-12
normRes=1.419983e-12
normRes=1.417767e-12
normRes=1.415667e-12
normRes=1.413374e-12
normRes=1.411043e-12
normRes=1.408931e-12
normRes=1.406752e-12
normRes=1.404579e-12
normRes=1.402405e-12
normRes=1.400354e-12
normRes=1.398252e-12
normRes=1.396339e-12
normRes=1.394242e-12
normRes=1.392153e-12
normRes=1.390149e-12
normRes=1.388122e-12
normRes=1.386185e-12
normRes=1.384190e-12
normRes=1.382211e-12
normRes=1.380377e-12
normRes=1.378497e-12
normRes=1.376715e-12
normRes=1.374845e-12
normRes=1.373116e-12
normRes=1.371332e-12
normRes=1.369601e-12
normRes=1.367849e-12
normRes=1.366060e-12
normRes=1.364318e-12
normRes=1.362713e-12
normRes=1.361105e-12
normRes=1.359456e-12
normRes=1.357877e-12
normRes=1.356331e-12
normRes=1.354672e-12
normRes=1.353160e-12
normRes=1.351556e-12
normRes=1.350006e-12
normRes=1.348469e-12
normRes=1.346935e-12
normRes=1.345582e-12
normRes=1.344158e-12
normRes=1.342781e-12
normRes=1.341326e-12
normRes=1.339993e-12
normRes=1.338733e-12
normRes=1.337299e-12
normRes=1.336111e-12
normRes=1.334701e-12
normRes=1.333431e-12
normRes=1.332009e-12
normRes=1.330850e-12
normRes=1.329447e-12
normRes=1.328228e-12
normRes=1.326900e-12
normRes=1.325566e-12
normRes=1.324352e-12
normRes=1.323107e-12
normRes=1.321900e-12
normRes=1.320783e-12
normRes=1.319569e-12
normRes=1.318364e-12
normRes=1.317224e-12
normRes=1.316151e-12
normRes=1.315017e-12
normRes=1.313694e-12
normRes=1.312833e-12
normRes=1.311583e-12
normRes=1.310591e-12
normRes=1.309503e-12
normRes=1.308226e-12
normRes=1.307078e-12
normRes=1.305900e-12
normRes=1.304798e-12
normRes=1.303627e-12
normRes=1.302626e-12
normRes=1.301480e-12
normRes=1.300263e-12
normRes=1.299156e-12
normRes=1.298100e-12
normRes=1.296926e-12
normRes=1.295598e-12
normRes=1.294492e-12
normRes=1.293346e-12
normRes=1.292339e-12
normRes=1.291183e-12
normRes=1.289767e-12
normRes=1.288668e-12
normRes=1.287429e-12
normRes=1.286142e-12
normRes=1.285056e-12
normRes=1.283736e-12
normRes=1.282442e-12
normRes=1.281347e-12
normRes=1.279885e-12
normRes=1.278702e-12
normRes=1.277470e-12
normRes=1.276180e-12
normRes=1.274840e-12
normRes=1.273541e-12
normRes=1.272060e-12
normRes=1.270869e-12
normRes=1.269296e-12
normRes=1.268062e-12
normRes=1.266648e-12
normRes=1.265304e-12
normRes=1.263982e-12
normRes=1.262586e-12
normRes=1.261098e-12
normRes=1.259666e-12
normRes=1.258168e-12
normRes=1.256657e-12
normRes=1.255056e-12
normRes=1.253589e-12
normRes=1.252231e-12
normRes=1.250658e-12
normRes=1.249140e-12
normRes=1.247535e-12
normRes=1.245880e-12
normRes=1.244240e-12
normRes=1.242700e-12
normRes=1.241003e-12
normRes=1.239385e-12
normRes=1.237888e-12
normRes=1.236113e-12
normRes=1.234428e-12
normRes=1.232784e-12
normRes=1.230973e-12
normRes=1.229224e-12
normRes=1.227622e-12
normRes=1.225841e-12
normRes=1.224245e-12
normRes=1.222383e-12
normRes=1.220694e-12
normRes=1.218698e-12
normRes=1.216894e-12
normRes=1.215052e-12
normRes=1.213216e-12
normRes=1.211371e-12
normRes=1.209379e-12
normRes=1.207492e-12
normRes=1.205780e-12
normRes=1.203817e-12
normRes=1.201979e-12
normRes=1.199981e-12
normRes=1.198152e-12
normRes=1.195963e-12
normRes=1.194127e-12
normRes=1.192229e-12
normRes=1.190126e-12
normRes=1.188142e-12
normRes=1.186378e-12
normRes=1.184181e-12
normRes=1.182407e-12
normRes=1.180416e-12
normRes=1.178607e-12
normRes=1.176540e-12
normRes=1.174543e-12
normRes=1.172586e-12
normRes=1.170515e-12
normRes=1.168755e-12
normRes=1.166811e-12
normRes=1.164962e-12
normRes=1.162916e-12
normRes=1.160969e-12
normRes=1.159077e-12
normRes=1.157255e-12
normRes=1.155198e-12
normRes=1.153198e-12
normRes=1.151297e-12
normRes=1.149347e-12
normRes=1.147411e-12
normRes=1.145605e-12
normRes=1.143646e-12
normRes=1.141649e-12
normRes=1.139861e-12
normRes=1.137975e-12
normRes=1.136237e-12
normRes=1.134361e-12
normRes=1.132354e-12
normRes=1.130742e-12
normRes=1.128765e-12
normRes=1.126978e-12
normRes=1.125223e-12
normRes=1.123402e-12
normRes=1.121590e-12
normRes=1.119914e-12
normRes=1.118226e-12
normRes=1.116430e-12
normRes=1.114815e-12
normRes=1.113071e-12
normRes=1.111489e-12
normRes=1.109762e-12
normRes=1.108016e-12
normRes=1.106421e-12
normRes=1.104995e-12
normRes=1.103423e-12
normRes=1.101673e-12
normRes=1.100027e-12
normRes=1.098672e-12
normRes=1.097106e-12
normRes=1.095605e-12
normRes=1.093964e-12
normRes=1.092583e-12
normRes=1.091068e-12
normRes=1.089464e-12
normRes=1.088035e-12
normRes=1.086829e-12
normRes=1.085385e-12
normRes=1.083764e-12
normRes=1.082796e-12
normRes=1.081209e-12
normRes=1.080000e-12
normRes=1.078672e-12
normRes=1.077438e-12
normRes=1.076095e-12
normRes=1.074997e-12
normRes=1.073768e-12
normRes=1.072568e-12
normRes=1.071095e-12
normRes=1.069909e-12
normRes=1.068861e-12
normRes=1.067612e-12
normRes=1.066314e-12
normRes=1.065129e-12
normRes=1.063937e-12
normRes=1.063037e-12
normRes=1.061780e-12
normRes=1.060764e-12
normRes=1.060071e-12
normRes=1.058725e-12
normRes=1.057690e-12
normRes=1.056477e-12
normRes=1.055567e-12
normRes=1.054611e-12
normRes=1.053592e-12
normRes=1.052466e-12
normRes=1.051556e-12
normRes=1.050641e-12
normRes=1.049581e-12
normRes=1.048412e-12
normRes=1.047392e-12
normRes=1.046598e-12
normRes=1.045673e-12
normRes=1.044792e-12
normRes=1.043934e-12
normRes=1.043043e-12
normRes=1.042097e-12
normRes=1.041135e-12
normRes=1.040189e-12
normRes=1.039177e-12
normRes=1.038288e-12
normRes=1.037425e-12
normRes=1.036588e-12
normRes=1.035593e-12
normRes=1.034780e-12
normRes=1.033751e-12
normRes=1.032822e-12
normRes=1.032085e-12
normRes=1.031124e-12
normRes=1.030205e-12
normRes=1.029376e-12
normRes=1.028495e-12
normRes=1.027556e-12
normRes=1.026575e-12
normRes=1.025738e-12
normRes=1.024682e-12
normRes=1.024026e-12
normRes=1.023078e-12
normRes=1.022110e-12
normRes=1.021118e-12
normRes=1.020273e-12
normRes=1.019018e-12
normRes=1.018280e-12
normRes=1.017261e-12
normRes=1.016183e-12
normRes=1.015367e-12
normRes=1.014316e-12
normRes=1.013265e-12
normRes=1.012185e-12
normRes=1.011311e-12
normRes=1.010053e-12
normRes=1.009206e-12
normRes=1.008056e-12
normRes=1.006931e-12
normRes=1.005895e-12
normRes=1.004873e-12
normRes=1.003867e-12
normRes=1.002842e-12
normRes=1.001655e-12
normRes=1.000396e-12
normRes=9.991957e-13
nG=0
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=2
CellPDMap=2
CellPDMap=2
CellPDMap=2
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=1
CellPDMap=1
CellPDMap=1
CellPDMap=1
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
0.49690079994228547600
0.49080308144794954073
0.48485383025783546085
0.47904711131753352493
0.47337767171415096046
0.46784118390621948214
0.46243198910558080961
0.45714807187192602056
0.45197989220007622757
0.44693547821397844322
0.44198393576271183258
0.43718249780301959850
0.43239067379665324653
0.42791322396931280592
0.42305243032475603471
0.41934767147206741811
0.41315553316117953342
0.41389691707253756237
0.39632379717740251479
0.42825871994879360916
0.32751365552876166021
0.23339956245753273878
0.17813886682840465725
0.14549140532799406667
0.12328696780903684871
0.10685142416973611446
0.09423665931260262474
0.08428978309679548142
0.07624828343784084694
0.06960929589428116460
0.06403429677130975661
0.05928641864464053585
0.05519428969738142399
0.05163079086972683501
0.04849965876014345617
0.04572669582648177661
0.04325372230974711130
0.04103462307862638936
0.03903205414195601991
0.03721601324671323235
1.000
1.000
1.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.294
0.933
0.000
0.647
1.000
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.000
0.000
0.510
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933


==> exL/ex3_I=40/out_TMeuler_7MOODNew5210_Special10_Var0-P0/iMOOD/res-I40-3MOOD-CPD.dat <==
0.012500 5 1.000000 0.000000 0.000000
0.037500 5 1.000000 0.647000 0.000000
0.062500 5 1.000000 1.000000 0.000000
0.087500 5 0.000000 0.502000 0.000000
0.112500 5 0.000000 0.502000 0.000000
0.137500 5 0.000000 0.502000 0.000000
0.162500 5 0.000000 0.502000 0.000000
0.187500 5 0.000000 0.502000 0.000000
0.212500 5 0.000000 0.502000 0.000000
0.237500 5 0.000000 0.502000 0.000000
0.262500 5 0.000000 0.502000 0.000000
0.287500 5 0.000000 0.502000 0.000000
0.312500 5 0.000000 0.502000 0.000000
0.337500 5 0.000000 0.502000 0.000000
0.362500 5 0.000000 0.502000 0.000000
0.387500 5 0.000000 0.502000 0.000000
0.412500 1 0.000000 0.502000 0.000000
0.437500 1 0.000000 0.502000 0.000000
0.462500 1 0.000000 0.502000 0.000000
0.487500 1 0.000000 0.502000 0.000000
0.512500 5 0.000000 0.502000 0.000000
0.537500 5 0.000000 0.502000 0.000000
0.562500 5 0.000000 0.502000 0.000000
0.587500 5 0.000000 0.502000 0.000000
0.612500 5 0.000000 0.502000 0.000000
0.637500 5 0.000000 0.502000 0.000000
0.662500 5 0.000000 0.502000 0.000000
0.687500 5 0.000000 0.502000 0.000000
0.712500 5 0.000000 0.502000 0.000000
0.737500 5 0.000000 0.502000 0.000000
0.762500 5 0.000000 0.502000 0.000000
0.787500 5 0.000000 0.502000 0.000000
0.812500 5 0.000000 0.502000 0.000000
0.837500 5 0.000000 0.502000 0.000000
0.862500 5 0.000000 0.502000 0.000000
0.887500 5 0.000000 0.502000 0.000000
0.912500 5 0.000000 0.502000 0.000000
0.937500 5 0.000000 0.000000 1.000000
0.962500 5 0.294000 0.000000 0.510000
0.987500 5 0.933000 0.510000 0.933000


==> exL/ex3_I=40/out_TMeuler_7MOODNew5210_Special10_Var0-P0/iMOOD/res-I40-3MOOD-PhiError.dat <==
0.012500 0.00000000000000000000
0.037500 0.00000007876675084395
0.062500 0.00000007482517805357
0.087500 0.00000006713172118200
0.112500 0.00000008031696174804
0.137500 0.00000005135636221842
0.162500 0.00000011504393465644
0.187500 0.00000003080205218664
0.212500 0.00000029465498596615
0.237500 0.00000044005950555759
0.262500 0.00000121031551580941
0.287500 0.00000250488973879692
0.312500 0.00000585174256367837
0.337500 0.00001291676541803621
0.362500 0.00002998218247274309
0.387500 0.00005653400808575126
0.412500 0.00022479224531257724
0.437500 0.00098605027489295782
0.462500 0.00413958456131452435
0.487500 0.01757289694461655616
0.512500 0.00076187862030846487
0.537500 0.00278456995524217765
0.562500 0.00026172722479145261
0.587500 0.00032851877343686997
0.612500 0.00003825611567066789
0.637500 0.00002228875762418092
0.662500 0.00000981333752726743
0.687500 0.00000163501446889813
0.712500 0.00000028187559421300
0.737500 0.00000026480832590603
0.762500 0.00000019281734220389
0.787500 0.00000010245063293557
0.812500 0.00000005070706297905
0.837500 0.00000002828508029185
0.862500 0.00000001225264865262
0.887500 0.00000001278097948310
0.912500 0.00000000927300741055
0.937500 0.00000003067350538150
0.962500 0.00000003619423248613
0.987500 0.00000003983263031915


==> exL/ex3_I=40/out_TMeuler_7MOODNew5210_Special10_Var0-P0/iMOOD/res-I40-3MOOD-Phi_PhiExact.dat <==
0.000000 0.500000
0.002000 0.499500
0.004000 0.499002
0.006000 0.498504
0.008000 0.498008
0.010000 0.497512
0.012000 0.497018
0.014000 0.496524
0.016000 0.496032
0.018000 0.495540
0.020000 0.495050
0.022000 0.494560
0.024000 0.494071
0.026000 0.493583
0.028000 0.493097
0.030000 0.492611
0.032000 0.492126
0.034000 0.491642
0.036000 0.491159
0.038000 0.490677
0.040000 0.490196
0.042000 0.489716
0.044000 0.489237
0.046000 0.488759
0.048000 0.488281
0.050000 0.487805
0.052000 0.487329
0.054000 0.486855
0.056000 0.486381
0.058000 0.485909
0.060000 0.485437
0.062000 0.484966
0.064000 0.484496
0.066000 0.484027
0.068000 0.483559
0.070000 0.483092
0.072000 0.482625
0.074000 0.482160
0.076000 0.481696
0.078000 0.481232
0.080000 0.480769
0.082000 0.480307
0.084000 0.479846
0.086000 0.479386
0.088000 0.478927
0.090000 0.478469
0.092000 0.478011
0.094000 0.477555
0.096000 0.477099
0.098000 0.476644
0.100000 0.476190
0.102000 0.475737
0.104000 0.475285
0.106000 0.474834
0.108000 0.474383
0.110000 0.473934
0.112000 0.473485
0.114000 0.473037
0.116000 0.472590
0.118000 0.472144
0.120000 0.471698
0.122000 0.471254
0.124000 0.470810
0.126000 0.470367
0.128000 0.469925
0.130000 0.469484
0.132000 0.469043
0.134000 0.468604
0.136000 0.468165
0.138000 0.467727
0.140000 0.467290
0.142000 0.466853
0.144000 0.466418
0.146000 0.465983
0.148000 0.465549
0.150000 0.465116
0.152000 0.464684
0.154000 0.464253
0.156000 0.463822
0.158000 0.463392
0.160000 0.462963
0.162000 0.462535
0.164000 0.462107
0.166000 0.461681
0.168000 0.461255
0.170000 0.460829
0.172000 0.460405
0.174000 0.459982
0.176000 0.459559
0.178000 0.459137
0.180000 0.458716
0.182000 0.458295
0.184000 0.457875
0.186000 0.457457
0.188000 0.457038
0.190000 0.456621
0.192000 0.456204
0.194000 0.455789
0.196000 0.455373
0.198000 0.454959
0.200000 0.454545
0.202000 0.454133
0.204000 0.453721
0.206000 0.453309
0.208000 0.452899
0.210000 0.452489
0.212000 0.452080
0.214000 0.451671
0.216000 0.451264
0.218000 0.450857
0.220000 0.450450
0.222000 0.450045
0.224000 0.449640
0.226000 0.449236
0.228000 0.448833
0.230000 0.448430
0.232000 0.448029
0.234000 0.447628
0.236000 0.447227
0.238000 0.446828
0.240000 0.446429
0.242000 0.446030
0.244000 0.445633
0.246000 0.445236
0.248000 0.444840
0.250000 0.444444
0.252000 0.444050
0.254000 0.443656
0.256000 0.443262
0.258000 0.442870
0.260000 0.442478
0.262000 0.442087
0.264000 0.441696
0.266000 0.441306
0.268000 0.440917
0.270000 0.440529
0.272000 0.440141
0.274000 0.439754
0.276000 0.439367
0.278000 0.438982
0.280000 0.438596
0.282000 0.438212
0.284000 0.437828
0.286000 0.437445
0.288000 0.437063
0.290000 0.436681
0.292000 0.436300
0.294000 0.435920
0.296000 0.435540
0.298000 0.435161
0.300000 0.434783
0.302000 0.434405
0.304000 0.434028
0.306000 0.433651
0.308000 0.433276
0.310000 0.432900
0.312000 0.432526
0.314000 0.432152
0.316000 0.431779
0.318000 0.431406
0.320000 0.431034
0.322000 0.430663
0.324000 0.430293
0.326000 0.429923
0.328000 0.429553
0.330000 0.429185
0.332000 0.428816
0.334000 0.428449
0.336000 0.428082
0.338000 0.427716
0.340000 0.427350
0.342000 0.426985
0.344000 0.426621
0.346000 0.426257
0.348000 0.425894
0.350000 0.425532
0.352000 0.425170
0.354000 0.424809
0.356000 0.424448
0.358000 0.424088
0.360000 0.423729
0.362000 0.423370
0.364000 0.423012
0.366000 0.422654
0.368000 0.422297
0.370000 0.421941
0.372000 0.421585
0.374000 0.421230
0.376000 0.420875
0.378000 0.420521
0.380000 0.420168
0.382000 0.419815
0.384000 0.419463
0.386000 0.419111
0.388000 0.418760
0.390000 0.418410
0.392000 0.418060
0.394000 0.417711
0.396000 0.417362
0.398000 0.417014
0.400000 0.416667
0.402000 0.416320
0.404000 0.415973
0.406000 0.415628
0.408000 0.415282
0.410000 0.414938
0.412000 0.414594
0.414000 0.414250
0.416000 0.413907
0.418000 0.413565
0.420000 0.413223
0.422000 0.412882
0.424000 0.412541
0.426000 0.412201
0.428000 0.411862
0.430000 0.411523
0.432000 0.411184
0.434000 0.410846
0.436000 0.410509
0.438000 0.410172
0.440000 0.409836
0.442000 0.409500
0.444000 0.409165
0.446000 0.408831
0.448000 0.408497
0.450000 0.408163
0.452000 0.407830
0.454000 0.407498
0.456000 0.407166
0.458000 0.406835
0.460000 0.406504
0.462000 0.406174
0.464000 0.405844
0.466000 0.405515
0.468000 0.405186
0.470000 0.404858
0.472000 0.404531
0.474000 0.404204
0.476000 0.403877
0.478000 0.403551
0.480000 0.403226
0.482000 0.402901
0.484000 0.402576
0.486000 0.402253
0.488000 0.401929
0.490000 0.401606
0.492000 0.401284
0.494000 0.400962
0.496000 0.400641
0.498000 0.400320
0.500000 0.400000
0.502000 0.384615
0.504000 0.370370
0.506000 0.357143
0.508000 0.344828
0.510000 0.333333
0.512000 0.322581
0.514000 0.312500
0.516000 0.303030
0.518000 0.294118
0.520000 0.285714
0.522000 0.277778
0.524000 0.270270
0.526000 0.263158
0.528000 0.256410
0.530000 0.250000
0.532000 0.243902
0.534000 0.238095
0.536000 0.232558
0.538000 0.227273
0.540000 0.222222
0.542000 0.217391
0.544000 0.212766
0.546000 0.208333
0.548000 0.204082
0.550000 0.200000
0.552000 0.196078
0.554000 0.192308
0.556000 0.188679
0.558000 0.185185
0.560000 0.181818
0.562000 0.178571
0.564000 0.175439
0.566000 0.172414
0.568000 0.169492
0.570000 0.166667
0.572000 0.163934
0.574000 0.161290
0.576000 0.158730
0.578000 0.156250
0.580000 0.153846
0.582000 0.151515
0.584000 0.149254
0.586000 0.147059
0.588000 0.144928
0.590000 0.142857
0.592000 0.140845
0.594000 0.138889
0.596000 0.136986
0.598000 0.135135
0.600000 0.133333
0.602000 0.131579
0.604000 0.129870
0.606000 0.128205
0.608000 0.126582
0.610000 0.125000
0.612000 0.123457
0.614000 0.121951
0.616000 0.120482
0.618000 0.119048
0.620000 0.117647
0.622000 0.116279
0.624000 0.114943
0.626000 0.113636
0.628000 0.112360
0.630000 0.111111
0.632000 0.109890
0.634000 0.108696
0.636000 0.107527
0.638000 0.106383
0.640000 0.105263
0.642000 0.104167
0.644000 0.103093
0.646000 0.102041
0.648000 0.101010
0.650000 0.100000
0.652000 0.099010
0.654000 0.098039
0.656000 0.097087
0.658000 0.096154
0.660000 0.095238
0.662000 0.094340
0.664000 0.093458
0.666000 0.092593
0.668000 0.091743
0.670000 0.090909
0.672000 0.090090
0.674000 0.089286
0.676000 0.088496
0.678000 0.087719
0.680000 0.086957
0.682000 0.086207
0.684000 0.085470
0.686000 0.084746
0.688000 0.084034
0.690000 0.083333
0.692000 0.082645
0.694000 0.081967
0.696000 0.081301
0.698000 0.080645
0.700000 0.080000
0.702000 0.079365
0.704000 0.078740
0.706000 0.078125
0.708000 0.077519
0.710000 0.076923
0.712000 0.076336
0.714000 0.075758
0.716000 0.075188
0.718000 0.074627
0.720000 0.074074
0.722000 0.073529
0.724000 0.072993
0.726000 0.072464
0.728000 0.071942
0.730000 0.071429
0.732000 0.070922
0.734000 0.070423
0.736000 0.069930
0.738000 0.069444
0.740000 0.068966
0.742000 0.068493
0.744000 0.068027
0.746000 0.067568
0.748000 0.067114
0.750000 0.066667
0.752000 0.066225
0.754000 0.065789
0.756000 0.065359
0.758000 0.064935
0.760000 0.064516
0.762000 0.064103
0.764000 0.063694
0.766000 0.063291
0.768000 0.062893
0.770000 0.062500
0.772000 0.062112
0.774000 0.061728
0.776000 0.061350
0.778000 0.060976
0.780000 0.060606
0.782000 0.060241
0.784000 0.059880
0.786000 0.059524
0.788000 0.059172
0.790000 0.058824
0.792000 0.058480
0.794000 0.058140
0.796000 0.057803
0.798000 0.057471
0.800000 0.057143
0.802000 0.056818
0.804000 0.056497
0.806000 0.056180
0.808000 0.055866
0.810000 0.055556
0.812000 0.055249
0.814000 0.054945
0.816000 0.054645
0.818000 0.054348
0.820000 0.054054
0.822000 0.053763
0.824000 0.053476
0.826000 0.053191
0.828000 0.052910
0.830000 0.052632
0.832000 0.052356
0.834000 0.052083
0.836000 0.051813
0.838000 0.051546
0.840000 0.051282
0.842000 0.051020
0.844000 0.050761
0.846000 0.050505
0.848000 0.050251
0.850000 0.050000
0.852000 0.049751
0.854000 0.049505
0.856000 0.049261
0.858000 0.049020
0.860000 0.048780
0.862000 0.048544
0.864000 0.048309
0.866000 0.048077
0.868000 0.047847
0.870000 0.047619
0.872000 0.047393
0.874000 0.047170
0.876000 0.046948
0.878000 0.046729
0.880000 0.046512
0.882000 0.046296
0.884000 0.046083
0.886000 0.045872
0.888000 0.045662
0.890000 0.045455
0.892000 0.045249
0.894000 0.045045
0.896000 0.044843
0.898000 0.044643
0.900000 0.044444
0.902000 0.044248
0.904000 0.044053
0.906000 0.043860
0.908000 0.043668
0.910000 0.043478
0.912000 0.043290
0.914000 0.043103
0.916000 0.042918
0.918000 0.042735
0.920000 0.042553
0.922000 0.042373
0.924000 0.042194
0.926000 0.042017
0.928000 0.041841
0.930000 0.041667
0.932000 0.041494
0.934000 0.041322
0.936000 0.041152
0.938000 0.040984
0.940000 0.040816
0.942000 0.040650
0.944000 0.040486
0.946000 0.040323
0.948000 0.040161
0.950000 0.040000
0.952000 0.039841
0.954000 0.039683
0.956000 0.039526
0.958000 0.039370
0.960000 0.039216
0.962000 0.039062
0.964000 0.038911
0.966000 0.038760
0.968000 0.038610
0.970000 0.038462
0.972000 0.038314
0.974000 0.038168
0.976000 0.038023
0.978000 0.037879
0.980000 0.037736
0.982000 0.037594
0.984000 0.037453
0.986000 0.037313
0.988000 0.037175
0.990000 0.037037
0.992000 0.036900
0.994000 0.036765
0.996000 0.036630
0.998000 0.036496
1.000000 0.036364


==> exL/ex3_I=40/out_TMeuler_7MOODNew5210_Special10_Var0-P0/iMOOD/res-I40-3MOOD-Phi_VarSteS.dat <==
0.012500 0.496901
0.037500 0.490804
0.062500 0.484854
0.087500 0.479048
0.112500 0.473378
0.137500 0.467842
0.162500 0.462433
0.187500 0.457148
0.212500 0.451982
0.237500 0.446932
0.262500 0.441992
0.287500 0.437165
0.312500 0.432431
0.337500 0.427824
0.362500 0.423254
0.387500 0.418909
0.412500 0.414287
0.437500 0.411246
0.462500 0.401955
0.487500 0.419586
0.512500 0.323610
0.537500 0.232930
0.562500 0.178253
0.587500 0.145529
0.612500 0.123282
0.637500 0.106847
0.662500 0.094236
0.687500 0.084290
0.712500 0.076248
0.737500 0.069609
0.762500 0.064034
0.787500 0.059286
0.812500 0.055194
0.837500 0.051631
0.862500 0.048500
0.887500 0.045727
0.912500 0.043254
0.937500 0.041035
0.962500 0.039032
0.987500 0.037216


==> exL/ex3_I=40/out_TMeuler_7MOODNew5210_Special10_Var0-P0/iMOOD/res-I40-3MOOD.txt <==
Conv=y
nRes=11396
normRes=4.921152e-02
normRes=4.767309e-02
normRes=4.624232e-02
normRes=4.490968e-02
normRes=4.366669e-02
normRes=4.250581e-02
normRes=4.142028e-02
normRes=4.040402e-02
normRes=3.945153e-02
normRes=3.855785e-02
normRes=3.771845e-02
normRes=3.692922e-02
normRes=3.618638e-02
normRes=3.548649e-02
normRes=3.482638e-02
normRes=3.420315e-02
normRes=3.361412e-02
normRes=3.305682e-02
normRes=3.252898e-02
normRes=3.202849e-02
normRes=3.155340e-02
normRes=3.110192e-02
normRes=3.067239e-02
normRes=3.026326e-02
normRes=2.987312e-02
normRes=2.950064e-02
normRes=2.914460e-02
normRes=2.880387e-02
normRes=2.847741e-02
normRes=2.816425e-02
normRes=2.786350e-02
normRes=2.757432e-02
normRes=2.729596e-02
normRes=2.702771e-02
normRes=2.676892e-02
normRes=2.651897e-02
normRes=2.627733e-02
normRes=2.604347e-02
normRes=2.581693e-02
normRes=2.559726e-02
normRes=2.538407e-02
normRes=2.517699e-02
normRes=2.497567e-02
normRes=2.477980e-02
normRes=2.458910e-02
normRes=2.440330e-02
normRes=2.422216e-02
normRes=2.404544e-02
normRes=2.387294e-02
normRes=2.370447e-02
normRes=2.353986e-02
normRes=2.337894e-02
normRes=2.322156e-02
normRes=2.306758e-02
normRes=2.291687e-02
normRes=2.276931e-02
normRes=2.262480e-02
normRes=2.248322e-02
normRes=2.234449e-02
normRes=2.220851e-02
normRes=2.207519e-02
normRes=2.194446e-02
normRes=2.181624e-02
normRes=2.169047e-02
normRes=2.156706e-02
normRes=2.144596e-02
normRes=2.132711e-02
normRes=2.121044e-02
normRes=2.109591e-02
normRes=2.098345e-02
normRes=2.087301e-02
normRes=2.076455e-02
normRes=2.065800e-02
normRes=2.055333e-02
normRes=2.045049e-02
normRes=2.034941e-02
normRes=2.025007e-02
normRes=2.015241e-02
normRes=2.005639e-02
normRes=1.996196e-02
normRes=1.986909e-02
normRes=1.977773e-02
normRes=1.968784e-02
normRes=1.959939e-02
normRes=1.951233e-02
normRes=1.942664e-02
normRes=1.934226e-02
normRes=1.925915e-02
normRes=1.917728e-02
normRes=1.909660e-02
normRes=1.901707e-02
normRes=1.893864e-02
normRes=1.886127e-02
normRes=1.878492e-02
normRes=1.870957e-02
normRes=1.863517e-02
normRes=1.856170e-02
normRes=1.848915e-02
normRes=1.841748e-02
normRes=1.834669e-02
normRes=1.827676e-02
normRes=1.820767e-02
normRes=1.813938e-02
normRes=1.807188e-02
normRes=1.800512e-02
normRes=1.793905e-02
normRes=1.787364e-02
normRes=1.780881e-02
normRes=1.774452e-02
normRes=1.768070e-02
normRes=1.761731e-02
normRes=1.755430e-02
normRes=1.749164e-02
normRes=1.742931e-02
normRes=1.736731e-02
normRes=1.730566e-02
normRes=1.724437e-02
normRes=1.718349e-02
normRes=1.712305e-02
normRes=1.706311e-02
normRes=1.700369e-02
normRes=1.694483e-02
normRes=1.688653e-02
normRes=1.682879e-02
normRes=1.677158e-02
normRes=1.671483e-02
normRes=1.665846e-02
normRes=1.660238e-02
normRes=1.654645e-02
normRes=1.649056e-02
normRes=1.643457e-02
normRes=1.637835e-02
normRes=1.632179e-02
normRes=1.626480e-02
normRes=1.620732e-02
normRes=1.614933e-02
normRes=1.609083e-02
normRes=1.603188e-02
normRes=1.597256e-02
normRes=1.591301e-02
normRes=1.585338e-02
normRes=1.579383e-02
normRes=1.573455e-02
normRes=1.567573e-02
normRes=1.561754e-02
normRes=1.556013e-02
normRes=1.550362e-02
normRes=1.544807e-02
normRes=1.539353e-02
normRes=1.533995e-02
normRes=1.528727e-02
normRes=1.523534e-02
normRes=1.518398e-02
normRes=1.513294e-02
normRes=1.508197e-02
normRes=1.503077e-02
normRes=1.497901e-02
normRes=1.492640e-02
normRes=1.487261e-02
normRes=1.481739e-02
normRes=1.476047e-02
normRes=1.470167e-02
normRes=1.464083e-02
normRes=1.457788e-02
normRes=1.451280e-02
normRes=1.444566e-02
normRes=1.437657e-02
normRes=1.430572e-02
normRes=1.423337e-02
normRes=1.415983e-02
normRes=1.408546e-02
normRes=1.401063e-02
normRes=1.393578e-02
normRes=1.386131e-02
normRes=1.378764e-02
normRes=1.371518e-02
normRes=1.364430e-02
normRes=1.357533e-02
normRes=1.350852e-02
normRes=1.344410e-02
normRes=1.338219e-02
normRes=1.332285e-02
normRes=1.326604e-02
normRes=1.321167e-02
normRes=1.315953e-02
normRes=1.310936e-02
normRes=1.306081e-02
normRes=1.301348e-02
normRes=1.296690e-02
normRes=1.292056e-02
normRes=1.287392e-02
normRes=1.282641e-02
normRes=1.277746e-02
normRes=1.272649e-02
normRes=1.267293e-02
normRes=1.261624e-02
normRes=1.255590e-02
normRes=1.249144e-02
normRes=1.242243e-02
normRes=1.234851e-02
normRes=1.226934e-02
normRes=1.218467e-02
normRes=1.209431e-02
normRes=1.199814e-02
normRes=1.189609e-02
normRes=1.178817e-02
normRes=1.167444e-02
normRes=1.155506e-02
normRes=1.143021e-02
normRes=1.130014e-02
normRes=1.116518e-02
normRes=1.102567e-02
normRes=1.088205e-02
normRes=1.073475e-02
normRes=1.058426e-02
normRes=1.043113e-02
normRes=1.027589e-02
normRes=1.011913e-02
normRes=9.961438e-03
normRes=9.803423e-03
normRes=9.645695e-03
normRes=9.488867e-03
normRes=9.333543e-03
normRes=9.180318e-03
normRes=9.029766e-03
normRes=8.882437e-03
normRes=8.738852e-03
normRes=8.599493e-03
normRes=8.464804e-03
normRes=8.335178e-03
normRes=8.210960e-03
normRes=8.092437e-03
normRes=7.979837e-03
normRes=7.873328e-03
normRes=7.773015e-03
normRes=7.678937e-03
normRes=7.591074e-03
normRes=7.509340e-03
normRes=7.433593e-03
normRes=7.363636e-03
normRes=7.299221e-03
normRes=7.240053e-03
normRes=7.185800e-03
normRes=7.136095e-03
normRes=7.090545e-03
normRes=7.048735e-03
normRes=7.010240e-03
normRes=6.974622e-03
normRes=6.941445e-03
normRes=6.910275e-03
normRes=6.880686e-03
normRes=6.852265e-03
normRes=6.824613e-03
normRes=6.797353e-03
normRes=6.770126e-03
normRes=6.742598e-03
normRes=6.714458e-03
normRes=6.685423e-03
normRes=6.655232e-03
normRes=6.623653e-03
normRes=6.590478e-03
normRes=6.555524e-03
normRes=6.518634e-03
normRes=6.479673e-03
normRes=6.438529e-03
normRes=6.395114e-03
normRes=6.349358e-03
normRes=6.301209e-03
normRes=6.250638e-03
normRes=6.197628e-03
normRes=6.142180e-03
normRes=6.084309e-03
normRes=6.024044e-03
normRes=5.961424e-03
normRes=5.896500e-03
normRes=5.829334e-03
normRes=5.759995e-03
normRes=5.688562e-03
normRes=5.615118e-03
normRes=5.539755e-03
normRes=5.462569e-03
normRes=5.383659e-03
normRes=5.303131e-03
normRes=5.221090e-03
normRes=5.137647e-03
normRes=5.052912e-03
normRes=4.966998e-03
normRes=4.880018e-03
normRes=4.792086e-03
normRes=4.703315e-03
normRes=4.613817e-03
normRes=4.523704e-03
normRes=4.433086e-03
normRes=4.342073e-03
normRes=4.250772e-03
normRes=4.159287e-03
normRes=4.067722e-03
normRes=3.976177e-03
normRes=3.884750e-03
normRes=3.793536e-03
normRes=3.702627e-03
normRes=3.612114e-03
normRes=3.522081e-03
normRes=3.432614e-03
normRes=3.343792e-03
normRes=3.255692e-03
normRes=3.168389e-03
normRes=3.081954e-03
normRes=2.996454e-03
normRes=2.911955e-03
normRes=2.828518e-03
normRes=2.746203e-03
normRes=2.665064e-03
normRes=2.585156e-03
normRes=2.506528e-03
normRes=2.429228e-03
normRes=2.353301e-03
normRes=2.278788e-03
normRes=2.205731e-03
normRes=2.134165e-03
normRes=2.064127e-03
normRes=1.995649e-03
normRes=1.928761e-03
normRes=1.863492e-03
normRes=1.799869e-03
normRes=1.737917e-03
normRes=1.677657e-03
normRes=1.619113e-03
normRes=1.562301e-03
normRes=1.507242e-03
normRes=1.453949e-03
normRes=1.402438e-03
normRes=1.352721e-03
normRes=1.304809e-03
normRes=1.258710e-03
normRes=1.214432e-03
normRes=1.171979e-03
normRes=1.131353e-03
normRes=1.092555e-03
normRes=1.055580e-03
normRes=1.020424e-03
normRes=9.870769e-04
normRes=9.555247e-04
normRes=9.257503e-04
normRes=8.977318e-04
normRes=8.714427e-04
normRes=8.468512e-04
normRes=8.239203e-04
normRes=8.026077e-04
normRes=7.828656e-04
normRes=7.646408e-04
normRes=7.478750e-04
normRes=7.325051e-04
normRes=7.184635e-04
normRes=7.056787e-04
normRes=6.940764e-04
normRes=6.835794e-04
normRes=6.741091e-04
normRes=6.655862e-04
normRes=6.579312e-04
normRes=6.510653e-04
normRes=6.449113e-04
normRes=6.393941e-04
normRes=6.344412e-04
normRes=6.299832e-04
normRes=6.259543e-04
normRes=6.222923e-04
normRes=6.189392e-04
normRes=6.158407e-04
normRes=6.129469e-04
normRes=6.102119e-04
normRes=6.075936e-04
normRes=6.050540e-04
normRes=6.025587e-04
normRes=6.000767e-04
normRes=5.975808e-04
normRes=5.950463e-04
normRes=5.924521e-04
normRes=5.897794e-04
normRes=5.870120e-04
normRes=5.841363e-04
normRes=5.811405e-04
normRes=5.780151e-04
normRes=5.747522e-04
normRes=5.713455e-04
normRes=5.677905e-04
normRes=5.640836e-04
normRes=5.602228e-04
normRes=5.562069e-04
normRes=5.520360e-04
normRes=5.477108e-04
normRes=5.432329e-04
normRes=5.386045e-04
normRes=5.338287e-04
normRes=5.289087e-04
normRes=5.238486e-04
normRes=5.186526e-04
normRes=5.133254e-04
normRes=5.078720e-04
normRes=5.022977e-04
normRes=4.966078e-04
normRes=4.908081e-04
normRes=4.849043e-04
normRes=4.789023e-04
normRes=4.728081e-04
normRes=4.666277e-04
normRes=4.603672e-04
normRes=4.540327e-04
normRes=4.476302e-04
normRes=4.411659e-04
normRes=4.346456e-04
normRes=4.280754e-04
normRes=4.214612e-04
normRes=4.148089e-04
normRes=4.081240e-04
normRes=4.014125e-04
normRes=3.946796e-04
normRes=3.879311e-04
normRes=3.811721e-04
normRes=3.744078e-04
normRes=3.676435e-04
normRes=3.608842e-04
normRes=3.541345e-04
normRes=3.473994e-04
normRes=3.406834e-04
normRes=3.339909e-04
normRes=3.273265e-04
normRes=3.206942e-04
normRes=3.140981e-04
normRes=3.075423e-04
normRes=3.010306e-04
normRes=2.945666e-04
normRes=2.881541e-04
normRes=2.817963e-04
normRes=2.754967e-04
normRes=2.692586e-04
normRes=2.630849e-04
normRes=2.569787e-04
normRes=2.509429e-04
normRes=2.449801e-04
normRes=2.390932e-04
normRes=2.332846e-04
normRes=2.275568e-04
normRes=2.219121e-04
normRes=2.163528e-04
normRes=2.108811e-04
normRes=2.054989e-04
normRes=2.002083e-04
normRes=1.950111e-04
normRes=1.899092e-04
normRes=1.849043e-04
normRes=1.799979e-04
normRes=1.751918e-04
normRes=1.704872e-04
normRes=1.658857e-04
normRes=1.613886e-04
normRes=1.569970e-04
normRes=1.527123e-04
normRes=1.485354e-04
normRes=1.444674e-04
normRes=1.405092e-04
normRes=1.366617e-04
normRes=1.329256e-04
normRes=1.293017e-04
normRes=1.257904e-04
normRes=1.223923e-04
normRes=1.191077e-04
normRes=1.159369e-04
normRes=1.128800e-04
normRes=1.099369e-04
normRes=1.071076e-04
normRes=1.043916e-04
normRes=1.017886e-04
normRes=9.929779e-05
normRes=9.691837e-05
normRes=9.464929e-05
normRes=9.248928e-05
normRes=9.043688e-05
normRes=8.849037e-05
normRes=8.664783e-05
normRes=8.490710e-05
normRes=8.326580e-05
normRes=8.172131e-05
normRes=8.027079e-05
normRes=7.891122e-05
normRes=7.763935e-05
normRes=7.645176e-05
normRes=7.534487e-05
normRes=7.431498e-05
normRes=7.335823e-05
normRes=7.247072e-05
normRes=7.164843e-05
normRes=7.088734e-05
normRes=7.018341e-05
normRes=6.953259e-05
normRes=6.893089e-05
normRes=6.837437e-05
normRes=6.785916e-05
normRes=6.738150e-05
normRes=6.693774e-05
normRes=6.652436e-05
normRes=6.613799e-05
normRes=6.577538e-05
normRes=6.543347e-05
normRes=6.510934e-05
normRes=6.480024e-05
normRes=6.450361e-05
normRes=6.421701e-05
normRes=6.393820e-05
normRes=6.366509e-05
normRes=6.339575e-05
normRes=6.312839e-05
normRes=6.286139e-05
normRes=6.259326e-05
normRes=6.232265e-05
normRes=6.204832e-05
normRes=6.176919e-05
normRes=6.148427e-05
normRes=6.119269e-05
normRes=6.089368e-05
normRes=6.058658e-05
normRes=6.027080e-05
normRes=5.994585e-05
normRes=5.961133e-05
normRes=5.926690e-05
normRes=5.891228e-05
normRes=5.854729e-05
normRes=5.817178e-05
normRes=5.778565e-05
normRes=5.738889e-05
normRes=5.698150e-05
normRes=5.656353e-05
normRes=5.613509e-05
normRes=5.569630e-05
normRes=5.524734e-05
normRes=5.478839e-05
normRes=5.431970e-05
normRes=5.384149e-05
normRes=5.335406e-05
normRes=5.285769e-05
normRes=5.235269e-05
normRes=5.183939e-05
normRes=5.131815e-05
normRes=5.078930e-05
normRes=5.025322e-05
normRes=4.971030e-05
normRes=4.916091e-05
normRes=4.860544e-05
normRes=4.804431e-05
normRes=4.747790e-05
normRes=4.690664e-05
normRes=4.633093e-05
normRes=4.575119e-05
normRes=4.516782e-05
normRes=4.458126e-05
normRes=4.399190e-05
normRes=4.340018e-05
normRes=4.280649e-05
normRes=4.221125e-05
normRes=4.161488e-05
normRes=4.101777e-05
normRes=4.042033e-05
normRes=3.982295e-05
normRes=3.922604e-05
normRes=3.862998e-05
normRes=3.803516e-05
normRes=3.744196e-05
normRes=3.685075e-05
normRes=3.626191e-05
normRes=3.567580e-05
normRes=3.509277e-05
normRes=3.451318e-05
normRes=3.393738e-05
normRes=3.336570e-05
normRes=3.279847e-05
normRes=3.223603e-05
normRes=3.167869e-05
normRes=3.112676e-05
normRes=3.058055e-05
normRes=3.004036e-05
normRes=2.950646e-05
normRes=2.897916e-05
normRes=2.845871e-05
normRes=2.794539e-05
normRes=2.743945e-05
normRes=2.694113e-05
normRes=2.645069e-05
normRes=2.596835e-05
normRes=2.549433e-05
normRes=2.502885e-05
normRes=2.457209e-05
normRes=2.412426e-05
normRes=2.368554e-05
normRes=2.325609e-05
normRes=2.283607e-05
normRes=2.242563e-05
normRes=2.202490e-05
normRes=2.163400e-05
normRes=2.125303e-05
normRes=2.088209e-05
normRes=2.052126e-05
normRes=2.017060e-05
normRes=1.983015e-05
normRes=1.949995e-05
normRes=1.918002e-05
normRes=1.887035e-05
normRes=1.857092e-05
normRes=1.828170e-05
normRes=1.800264e-05
normRes=1.773366e-05
normRes=1.747467e-05
normRes=1.722557e-05
normRes=1.698624e-05
normRes=1.675652e-05
normRes=1.653627e-05
normRes=1.632530e-05
normRes=1.612343e-05
normRes=1.593044e-05
normRes=1.574611e-05
normRes=1.557020e-05
normRes=1.540247e-05
normRes=1.524266e-05
normRes=1.509049e-05
normRes=1.494568e-05
normRes=1.480793e-05
normRes=1.467696e-05
normRes=1.455246e-05
normRes=1.443413e-05
normRes=1.432165e-05
normRes=1.421470e-05
normRes=1.411299e-05
normRes=1.401619e-05
normRes=1.392400e-05
normRes=1.383611e-05
normRes=1.375222e-05
normRes=1.367203e-05
normRes=1.359524e-05
normRes=1.352158e-05
normRes=1.345076e-05
normRes=1.338252e-05
normRes=1.331658e-05
normRes=1.325271e-05
normRes=1.319065e-05
normRes=1.313018e-05
normRes=1.307106e-05
normRes=1.301309e-05
normRes=1.295606e-05
normRes=1.289978e-05
normRes=1.284406e-05
normRes=1.278873e-05
normRes=1.273363e-05
normRes=1.267860e-05
normRes=1.262351e-05
normRes=1.256820e-05
normRes=1.251256e-05
normRes=1.245648e-05
normRes=1.239984e-05
normRes=1.234255e-05
normRes=1.228451e-05
normRes=1.222565e-05
normRes=1.216588e-05
normRes=1.210514e-05
normRes=1.204336e-05
normRes=1.198050e-05
normRes=1.191650e-05
normRes=1.185133e-05
normRes=1.178494e-05
normRes=1.171731e-05
normRes=1.164841e-05
normRes=1.157822e-05
normRes=1.150673e-05
normRes=1.143392e-05
normRes=1.135979e-05
normRes=1.128433e-05
normRes=1.120755e-05
normRes=1.112945e-05
normRes=1.105005e-05
normRes=1.096934e-05
normRes=1.088735e-05
normRes=1.080409e-05
normRes=1.071958e-05
normRes=1.063384e-05
normRes=1.054690e-05
normRes=1.045879e-05
normRes=1.036952e-05
normRes=1.027914e-05
normRes=1.018767e-05
normRes=1.009515e-05
normRes=1.000161e-05
normRes=9.907083e-06
normRes=9.811609e-06
normRes=9.715224e-06
normRes=9.617968e-06
normRes=9.519880e-06
normRes=9.420999e-06
normRes=9.321366e-06
normRes=9.221023e-06
normRes=9.120010e-06
normRes=9.018370e-06
normRes=8.916144e-06
normRes=8.813375e-06
normRes=8.710105e-06
normRes=8.606378e-06
normRes=8.502234e-06
normRes=8.397718e-06
normRes=8.292870e-06
normRes=8.187734e-06
normRes=8.082352e-06
normRes=7.976764e-06
normRes=7.871014e-06
normRes=7.765141e-06
normRes=7.659186e-06
normRes=7.553191e-06
normRes=7.447195e-06
normRes=7.341237e-06
normRes=7.235357e-06
normRes=7.129593e-06
normRes=7.023983e-06
normRes=6.918564e-06
normRes=6.813373e-06
normRes=6.708448e-06
normRes=6.603822e-06
normRes=6.499531e-06
normRes=6.395610e-06
normRes=6.292093e-06
normRes=6.189011e-06
normRes=6.086398e-06
normRes=5.984285e-06
normRes=5.882703e-06
normRes=5.781683e-06
normRes=5.681254e-06
normRes=5.581445e-06
normRes=5.482283e-06
normRes=5.383797e-06
normRes=5.286014e-06
normRes=5.188958e-06
normRes=5.092656e-06
normRes=4.997132e-06
normRes=4.902410e-06
normRes=4.808514e-06
normRes=4.715464e-06
normRes=4.623285e-06
normRes=4.531996e-06
normRes=4.441618e-06
normRes=4.352171e-06
normRes=4.263673e-06
normRes=4.176144e-06
normRes=4.089602e-06
normRes=4.004063e-06
normRes=3.919543e-06
normRes=3.836060e-06
normRes=3.753628e-06
normRes=3.672262e-06
normRes=3.591977e-06
normRes=3.512785e-06
normRes=3.434700e-06
normRes=3.357734e-06
normRes=3.281901e-06
normRes=3.207210e-06
normRes=3.133673e-06
normRes=3.061300e-06
normRes=2.990102e-06
normRes=2.920088e-06
normRes=2.851268e-06
normRes=2.783649e-06
normRes=2.717240e-06
normRes=2.652049e-06
normRes=2.588084e-06
normRes=2.525351e-06
normRes=2.463856e-06
normRes=2.403607e-06
normRes=2.344609e-06
normRes=2.286868e-06
normRes=2.230387e-06
normRes=2.175173e-06
normRes=2.121229e-06
normRes=2.068560e-06
normRes=2.017168e-06
normRes=1.967056e-06
normRes=1.918228e-06
normRes=1.870685e-06
normRes=1.824428e-06
normRes=1.779459e-06
normRes=1.735777e-06
normRes=1.693383e-06
normRes=1.652276e-06
normRes=1.612453e-06
normRes=1.573912e-06
normRes=1.536650e-06
normRes=1.500663e-06
normRes=1.465944e-06
normRes=1.432487e-06
normRes=1.400285e-06
normRes=1.369329e-06
normRes=1.339608e-06
normRes=1.311111e-06
normRes=1.283824e-06
normRes=1.257732e-06
normRes=1.232820e-06
normRes=1.209069e-06
normRes=1.186459e-06
normRes=1.164969e-06
normRes=1.144576e-06
normRes=1.125255e-06
normRes=1.106979e-06
normRes=1.089721e-06
normRes=1.073451e-06
normRes=1.058137e-06
normRes=1.043747e-06
normRes=1.030248e-06
normRes=1.017605e-06
normRes=1.005783e-06
normRes=9.947446e-07
normRes=9.844539e-07
normRes=9.748734e-07
normRes=9.659659e-07
normRes=9.576940e-07
normRes=9.500204e-07
normRes=9.429083e-07
normRes=9.363213e-07
normRes=9.302237e-07
normRes=9.245805e-07
normRes=9.193578e-07
normRes=9.145224e-07
normRes=9.100424e-07
normRes=9.058871e-07
normRes=9.020268e-07
normRes=8.984334e-07
normRes=8.950800e-07
normRes=8.919410e-07
normRes=8.889921e-07
normRes=8.862105e-07
normRes=8.835746e-07
normRes=8.810644e-07
normRes=8.786610e-07
normRes=8.763467e-07
normRes=8.741052e-07
normRes=8.719215e-07
normRes=8.697816e-07
normRes=8.676726e-07
normRes=8.655828e-07
normRes=8.635015e-07
normRes=8.614189e-07
normRes=8.593264e-07
normRes=8.572159e-07
normRes=8.550804e-07
normRes=8.529137e-07
normRes=8.507103e-07
normRes=8.484653e-07
normRes=8.461747e-07
normRes=8.438348e-07
normRes=8.414429e-07
normRes=8.389964e-07
normRes=8.364936e-07
normRes=8.339331e-07
normRes=8.313138e-07
normRes=8.286352e-07
normRes=8.258972e-07
normRes=8.230999e-07
normRes=8.202438e-07
normRes=8.173297e-07
normRes=8.143587e-07
normRes=8.113320e-07
normRes=8.082513e-07
normRes=8.051182e-07
normRes=8.019346e-07
normRes=7.987027e-07
normRes=7.954247e-07
normRes=7.921029e-07
normRes=7.887399e-07
normRes=7.853381e-07
normRes=7.819003e-07
normRes=7.784292e-07
normRes=7.749277e-07
normRes=7.713985e-07
normRes=7.678445e-07
normRes=7.642687e-07
normRes=7.606740e-07
normRes=7.570634e-07
normRes=7.534398e-07
normRes=7.498061e-07
normRes=7.461653e-07
normRes=7.425203e-07
normRes=7.388739e-07
normRes=7.352290e-07
normRes=7.315884e-07
normRes=7.279549e-07
normRes=7.243312e-07
normRes=7.207199e-07
normRes=7.171236e-07
normRes=7.135448e-07
normRes=7.099861e-07
normRes=7.064498e-07
normRes=7.029382e-07
normRes=6.994536e-07
normRes=6.959982e-07
normRes=6.925740e-07
normRes=6.891831e-07
normRes=6.858273e-07
normRes=6.825086e-07
normRes=6.792286e-07
normRes=6.759890e-07
normRes=6.727915e-07
normRes=6.696374e-07
normRes=6.665282e-07
normRes=6.634652e-07
normRes=6.604497e-07
normRes=6.574826e-07
normRes=6.545652e-07
normRes=6.516983e-07
normRes=6.488828e-07
normRes=6.461194e-07
normRes=6.434090e-07
normRes=6.407520e-07
normRes=6.381490e-07
normRes=6.356005e-07
normRes=6.331068e-07
normRes=6.306682e-07
normRes=6.282849e-07
normRes=6.259571e-07
normRes=6.236848e-07
normRes=6.214680e-07
normRes=6.193067e-07
normRes=6.172006e-07
normRes=6.151497e-07
normRes=6.131536e-07
normRes=6.112121e-07
normRes=6.093247e-07
normRes=6.074911e-07
normRes=6.057107e-07
normRes=6.039831e-07
normRes=6.023076e-07
normRes=6.006837e-07
normRes=5.991107e-07
normRes=5.975879e-07
normRes=5.961147e-07
normRes=5.946902e-07
normRes=5.933136e-07
normRes=5.919843e-07
normRes=5.907013e-07
normRes=5.894638e-07
normRes=5.882709e-07
normRes=5.871217e-07
normRes=5.860154e-07
normRes=5.849509e-07
normRes=5.839275e-07
normRes=5.829441e-07
normRes=5.819997e-07
normRes=5.810936e-07
normRes=5.802246e-07
normRes=5.793918e-07
normRes=5.785944e-07
normRes=5.778313e-07
normRes=5.771016e-07
normRes=5.764044e-07
normRes=5.757386e-07
normRes=5.751035e-07
normRes=5.744980e-07
normRes=5.739212e-07
normRes=5.733723e-07
normRes=5.728504e-07
normRes=5.723545e-07
normRes=5.718838e-07
normRes=5.714375e-07
normRes=5.710146e-07
normRes=5.706145e-07
normRes=5.702362e-07
normRes=5.698790e-07
normRes=5.695422e-07
normRes=5.692248e-07
normRes=5.689262e-07
normRes=5.686457e-07
normRes=5.683825e-07
normRes=5.681360e-07
normRes=5.679055e-07
normRes=5.676902e-07
normRes=5.674896e-07
normRes=5.673030e-07
normRes=5.671299e-07
normRes=5.669695e-07
normRes=5.668214e-07
normRes=5.666850e-07
normRes=5.665598e-07
normRes=5.664451e-07
normRes=5.663405e-07
normRes=5.662455e-07
normRes=5.661597e-07
normRes=5.660825e-07
normRes=5.660134e-07
normRes=5.659522e-07
normRes=5.658983e-07
normRes=5.658513e-07
normRes=5.658109e-07
normRes=5.657766e-07
normRes=5.657481e-07
normRes=5.657250e-07
normRes=5.657071e-07
normRes=5.656939e-07
normRes=5.656852e-07
normRes=5.656806e-07
normRes=5.656799e-07
normRes=5.656828e-07
normRes=5.656889e-07
normRes=5.656981e-07
normRes=5.657101e-07
normRes=5.657247e-07
normRes=5.657416e-07
normRes=5.657606e-07
normRes=5.657815e-07
normRes=5.658040e-07
normRes=5.658281e-07
normRes=5.658535e-07
normRes=5.658800e-07
normRes=5.659075e-07
normRes=5.659358e-07
normRes=5.659647e-07
normRes=5.659942e-07
normRes=5.660239e-07
normRes=5.660540e-07
normRes=5.660841e-07
normRes=5.661142e-07
normRes=5.661441e-07
normRes=5.661738e-07
normRes=5.662032e-07
normRes=5.662321e-07
normRes=5.662604e-07
normRes=5.662881e-07
normRes=5.663151e-07
normRes=5.663414e-07
normRes=5.663667e-07
normRes=5.663912e-07
normRes=5.664146e-07
normRes=5.664370e-07
normRes=5.664582e-07
normRes=5.664783e-07
normRes=5.664972e-07
normRes=5.665149e-07
normRes=5.665312e-07
normRes=5.665463e-07
normRes=5.665599e-07
normRes=5.665722e-07
normRes=5.665830e-07
normRes=5.665924e-07
normRes=5.666004e-07
normRes=5.666069e-07
normRes=5.666118e-07
normRes=5.666153e-07
normRes=5.666173e-07
normRes=5.666177e-07
normRes=5.666166e-07
normRes=5.666140e-07
normRes=5.666099e-07
normRes=5.666042e-07
normRes=5.665971e-07
normRes=5.665884e-07
normRes=5.665782e-07
normRes=5.665666e-07
normRes=5.665535e-07
normRes=5.665389e-07
normRes=5.665229e-07
normRes=5.665055e-07
normRes=5.664867e-07
normRes=5.664665e-07
normRes=5.664450e-07
normRes=5.664222e-07
normRes=5.663981e-07
normRes=5.663727e-07
normRes=5.663461e-07
normRes=5.663183e-07
normRes=5.662894e-07
normRes=5.662593e-07
normRes=5.662281e-07
normRes=5.661959e-07
normRes=5.661627e-07
normRes=5.661285e-07
normRes=5.660933e-07
normRes=5.660573e-07
normRes=5.660204e-07
normRes=5.659827e-07
normRes=5.659442e-07
normRes=5.659050e-07
normRes=5.658652e-07
normRes=5.658247e-07
normRes=5.657836e-07
normRes=5.657420e-07
normRes=5.656999e-07
normRes=5.656573e-07
normRes=5.656143e-07
normRes=5.655710e-07
normRes=5.655274e-07
normRes=5.654836e-07
normRes=5.654395e-07
normRes=5.653953e-07
normRes=5.653509e-07
normRes=5.653065e-07
normRes=5.652621e-07
normRes=5.652177e-07
normRes=5.651733e-07
normRes=5.651291e-07
normRes=5.650851e-07
normRes=5.650413e-07
normRes=5.649978e-07
normRes=5.649545e-07
normRes=5.649116e-07
normRes=5.648691e-07
normRes=5.648271e-07
normRes=5.647855e-07
normRes=5.647444e-07
normRes=5.647040e-07
normRes=5.646641e-07
normRes=5.646248e-07
normRes=5.645863e-07
normRes=5.645484e-07
normRes=5.645114e-07
normRes=5.644751e-07
normRes=5.644396e-07
normRes=5.644050e-07
normRes=5.643713e-07
normRes=5.643385e-07
normRes=5.643067e-07
normRes=5.642758e-07
normRes=5.642460e-07
normRes=5.642172e-07
normRes=5.641894e-07
normRes=5.641627e-07
normRes=5.641372e-07
normRes=5.641127e-07
normRes=5.640895e-07
normRes=5.640673e-07
normRes=5.640464e-07
normRes=5.640266e-07
normRes=5.640081e-07
normRes=5.639907e-07
normRes=5.639746e-07
normRes=5.639598e-07
normRes=5.639462e-07
normRes=5.639338e-07
normRes=5.639227e-07
normRes=5.639129e-07
normRes=5.639043e-07
normRes=5.638970e-07
normRes=5.638909e-07
normRes=5.638861e-07
normRes=5.638826e-07
normRes=5.638803e-07
normRes=5.638792e-07
normRes=5.638794e-07
normRes=5.638808e-07
normRes=5.638833e-07
normRes=5.638871e-07
normRes=5.638921e-07
normRes=5.638982e-07
normRes=5.639055e-07
normRes=5.639139e-07
normRes=5.639234e-07
normRes=5.639339e-07
normRes=5.639456e-07
normRes=5.639582e-07
normRes=5.639719e-07
normRes=5.639866e-07
normRes=5.640022e-07
normRes=5.640187e-07
normRes=5.640361e-07
normRes=5.640544e-07
normRes=5.640736e-07
normRes=5.640935e-07
normRes=5.641142e-07
normRes=5.641356e-07
normRes=5.641577e-07
normRes=5.641804e-07
normRes=5.642038e-07
normRes=5.642277e-07
normRes=5.642522e-07
normRes=5.642772e-07
normRes=5.643026e-07
normRes=5.643285e-07
normRes=5.643547e-07
normRes=5.643813e-07
normRes=5.644081e-07
normRes=5.644352e-07
normRes=5.644625e-07
normRes=5.644899e-07
normRes=5.645175e-07
normRes=5.645451e-07
normRes=5.645728e-07
normRes=5.646004e-07
normRes=5.646279e-07
normRes=5.646554e-07
normRes=5.646827e-07
normRes=5.647097e-07
normRes=5.647366e-07
normRes=5.647631e-07
normRes=5.647893e-07
normRes=5.648151e-07
normRes=5.648405e-07
normRes=5.648654e-07
normRes=5.648898e-07
normRes=5.649137e-07
normRes=5.649369e-07
normRes=5.649595e-07
normRes=5.649814e-07
normRes=5.650026e-07
normRes=5.650231e-07
normRes=5.650427e-07
normRes=5.650614e-07
normRes=5.650793e-07
normRes=5.650963e-07
normRes=5.651123e-07
normRes=5.651273e-07
normRes=5.651413e-07
normRes=5.651542e-07
normRes=5.651660e-07
normRes=5.651767e-07
normRes=5.651863e-07
normRes=5.651946e-07
normRes=5.652017e-07
normRes=5.652076e-07
normRes=5.652121e-07
normRes=5.652154e-07
normRes=5.652174e-07
normRes=5.652180e-07
normRes=5.652172e-07
normRes=5.652150e-07
normRes=5.652114e-07
normRes=5.652064e-07
normRes=5.651999e-07
normRes=5.651920e-07
normRes=5.651826e-07
normRes=5.651716e-07
normRes=5.651592e-07
normRes=5.651452e-07
normRes=5.651297e-07
normRes=5.651127e-07
normRes=5.650941e-07
normRes=5.650739e-07
normRes=5.650522e-07
normRes=5.650289e-07
normRes=5.650041e-07
normRes=5.649777e-07
normRes=5.649498e-07
normRes=5.649202e-07
normRes=5.648891e-07
normRes=5.648565e-07
normRes=5.648223e-07
normRes=5.647866e-07
normRes=5.647493e-07
normRes=5.647105e-07
normRes=5.646702e-07
normRes=5.646284e-07
normRes=5.645852e-07
normRes=5.645404e-07
normRes=5.644942e-07
normRes=5.644466e-07
normRes=5.643975e-07
normRes=5.643470e-07
normRes=5.642952e-07
normRes=5.642419e-07
normRes=5.641874e-07
normRes=5.641315e-07
normRes=5.640744e-07
normRes=5.640160e-07
normRes=5.639563e-07
normRes=5.638955e-07
normRes=5.638334e-07
normRes=5.637702e-07
normRes=5.637059e-07
normRes=5.636405e-07
normRes=5.635740e-07
normRes=5.635065e-07
normRes=5.634380e-07
normRes=5.633686e-07
normRes=5.632982e-07
normRes=5.632269e-07
normRes=5.631548e-07
normRes=5.630818e-07
normRes=5.630081e-07
normRes=5.629336e-07
normRes=5.628584e-07
normRes=5.627825e-07
normRes=5.627060e-07
normRes=5.626289e-07
normRes=5.625512e-07
normRes=5.624730e-07
normRes=5.623943e-07
normRes=5.623151e-07
normRes=5.622356e-07
normRes=5.621557e-07
normRes=5.620754e-07
normRes=5.619949e-07
normRes=5.619141e-07
normRes=5.618331e-07
normRes=5.617519e-07
normRes=5.616705e-07
normRes=5.615891e-07
normRes=5.615076e-07
normRes=5.614261e-07
normRes=5.613446e-07
normRes=5.612631e-07
normRes=5.611817e-07
normRes=5.611004e-07
normRes=5.610193e-07
normRes=5.609383e-07
normRes=5.608576e-07
normRes=5.607771e-07
normRes=5.606969e-07
normRes=5.606171e-07
normRes=5.605375e-07
normRes=5.604584e-07
normRes=5.603797e-07
normRes=5.603014e-07
normRes=5.602235e-07
normRes=5.601462e-07
normRes=5.600693e-07
normRes=5.599931e-07
normRes=5.599174e-07
normRes=5.598422e-07
normRes=5.597677e-07
normRes=5.596938e-07
normRes=5.596206e-07
normRes=5.595481e-07
normRes=5.594762e-07
normRes=5.594051e-07
normRes=5.593347e-07
normRes=5.592650e-07
normRes=5.591961e-07
normRes=5.591280e-07
normRes=5.590606e-07
normRes=5.589941e-07
normRes=5.589283e-07
normRes=5.588634e-07
normRes=5.587993e-07
normRes=5.587359e-07
normRes=5.586735e-07
normRes=5.586118e-07
normRes=5.585510e-07
normRes=5.584910e-07
normRes=5.584319e-07
normRes=5.583736e-07
normRes=5.583161e-07
normRes=5.582595e-07
normRes=5.582037e-07
normRes=5.581487e-07
normRes=5.580945e-07
normRes=5.580411e-07
normRes=5.579885e-07
normRes=5.579367e-07
normRes=5.578856e-07
normRes=5.578353e-07
normRes=5.577858e-07
normRes=5.577370e-07
normRes=5.576889e-07
normRes=5.576414e-07
normRes=5.575947e-07
normRes=5.575486e-07
normRes=5.575032e-07
normRes=5.574583e-07
normRes=5.574141e-07
normRes=5.573704e-07
normRes=5.573272e-07
normRes=5.572846e-07
normRes=5.572424e-07
normRes=5.572008e-07
normRes=5.571595e-07
normRes=5.571187e-07
normRes=5.570782e-07
normRes=5.570380e-07
normRes=5.569982e-07
normRes=5.569586e-07
normRes=5.569193e-07
normRes=5.568802e-07
normRes=5.568413e-07
normRes=5.568025e-07
normRes=5.567638e-07
normRes=5.567251e-07
normRes=5.566865e-07
normRes=5.566479e-07
normRes=5.566092e-07
normRes=5.565704e-07
normRes=5.565315e-07
normRes=5.564924e-07
normRes=5.564531e-07
normRes=5.564135e-07
normRes=5.563736e-07
normRes=5.563334e-07
normRes=5.562928e-07
normRes=5.562518e-07
normRes=5.562103e-07
normRes=5.561683e-07
normRes=5.561257e-07
normRes=5.560825e-07
normRes=5.560387e-07
normRes=5.559941e-07
normRes=5.559489e-07
normRes=5.559028e-07
normRes=5.558559e-07
normRes=5.558081e-07
normRes=5.557594e-07
normRes=5.557097e-07
normRes=5.556590e-07
normRes=5.556072e-07
normRes=5.555543e-07
normRes=5.555002e-07
normRes=5.554450e-07
normRes=5.553885e-07
normRes=5.553306e-07
normRes=5.552715e-07
normRes=5.552109e-07
normRes=5.551489e-07
normRes=5.550854e-07
normRes=5.550203e-07
normRes=5.549537e-07
normRes=5.548854e-07
normRes=5.548155e-07
normRes=5.547438e-07
normRes=5.546704e-07
normRes=5.545951e-07
normRes=5.545180e-07
normRes=5.544390e-07
normRes=5.543580e-07
normRes=5.542750e-07
normRes=5.541899e-07
normRes=5.541028e-07
normRes=5.540135e-07
normRes=5.539220e-07
normRes=5.538283e-07
normRes=5.537324e-07
normRes=5.536341e-07
normRes=5.535334e-07
normRes=5.534303e-07
normRes=5.533247e-07
normRes=5.532167e-07
normRes=5.531061e-07
normRes=5.529929e-07
normRes=5.528770e-07
normRes=5.527585e-07
normRes=5.526373e-07
normRes=5.525133e-07
normRes=5.523864e-07
normRes=5.522567e-07
normRes=5.521241e-07
normRes=5.519886e-07
normRes=5.518501e-07
normRes=5.517085e-07
normRes=5.515639e-07
normRes=5.514161e-07
normRes=5.512652e-07
normRes=5.511110e-07
normRes=5.509536e-07
normRes=5.507930e-07
normRes=5.506289e-07
normRes=5.504615e-07
normRes=5.502907e-07
normRes=5.501164e-07
normRes=5.499386e-07
normRes=5.497572e-07
normRes=5.495722e-07
normRes=5.493836e-07
normRes=5.491913e-07
normRes=5.489953e-07
normRes=5.487955e-07
normRes=5.485918e-07
normRes=5.483843e-07
normRes=5.481729e-07
normRes=5.479576e-07
normRes=5.477382e-07
normRes=5.475148e-07
normRes=5.472874e-07
normRes=5.470557e-07
normRes=5.468200e-07
normRes=5.465800e-07
normRes=5.463357e-07
normRes=5.460871e-07
normRes=5.458342e-07
normRes=5.455769e-07
normRes=5.453151e-07
normRes=5.450488e-07
normRes=5.447780e-07
normRes=5.445026e-07
normRes=5.442225e-07
normRes=5.439378e-07
normRes=5.436484e-07
normRes=5.433541e-07
normRes=5.430551e-07
normRes=5.427512e-07
normRes=5.424423e-07
normRes=5.421285e-07
normRes=5.418097e-07
normRes=5.414859e-07
normRes=5.411569e-07
normRes=5.408227e-07
normRes=5.404834e-07
normRes=5.401388e-07
normRes=5.397889e-07
normRes=5.394336e-07
normRes=5.390729e-07
normRes=5.387068e-07
normRes=5.383352e-07
normRes=5.379580e-07
normRes=5.375752e-07
normRes=5.371868e-07
normRes=5.367926e-07
normRes=5.363927e-07
normRes=5.359871e-07
normRes=5.355755e-07
normRes=5.351581e-07
normRes=5.347346e-07
normRes=5.343052e-07
normRes=5.338698e-07
normRes=5.334282e-07
normRes=5.329805e-07
normRes=5.325266e-07
normRes=5.320664e-07
normRes=5.315999e-07
normRes=5.311271e-07
normRes=5.306479e-07
normRes=5.301622e-07
normRes=5.296701e-07
normRes=5.291714e-07
normRes=5.286660e-07
normRes=5.281541e-07
normRes=5.276355e-07
normRes=5.271101e-07
normRes=5.265780e-07
normRes=5.260390e-07
normRes=5.254931e-07
normRes=5.249404e-07
normRes=5.243807e-07
normRes=5.238139e-07
normRes=5.232401e-07
normRes=5.226593e-07
normRes=5.220713e-07
normRes=5.214761e-07
normRes=5.208737e-07
normRes=5.202640e-07
normRes=5.196471e-07
normRes=5.190228e-07
normRes=5.183911e-07
normRes=5.177521e-07
normRes=5.171055e-07
normRes=5.164516e-07
normRes=5.157900e-07
normRes=5.151210e-07
normRes=5.144444e-07
normRes=5.137601e-07
normRes=5.130683e-07
normRes=5.123687e-07
normRes=5.116615e-07
normRes=5.109465e-07
normRes=5.102238e-07
normRes=5.094934e-07
normRes=5.087551e-07
normRes=5.080091e-07
normRes=5.072552e-07
normRes=5.064934e-07
normRes=5.057238e-07
normRes=5.049463e-07
normRes=5.041609e-07
normRes=5.033677e-07
normRes=5.025665e-07
normRes=5.017573e-07
normRes=5.009403e-07
normRes=5.001153e-07
normRes=4.992824e-07
normRes=4.984415e-07
normRes=4.975927e-07
normRes=4.967359e-07
normRes=4.958712e-07
normRes=4.949986e-07
normRes=4.941180e-07
normRes=4.932295e-07
normRes=4.923332e-07
normRes=4.914289e-07
normRes=4.905167e-07
normRes=4.895967e-07
normRes=4.886689e-07
normRes=4.877332e-07
normRes=4.867897e-07
normRes=4.858385e-07
normRes=4.848795e-07
normRes=4.839127e-07
normRes=4.829383e-07
normRes=4.819563e-07
normRes=4.809666e-07
normRes=4.799693e-07
normRes=4.789645e-07
normRes=4.779522e-07
normRes=4.769325e-07
normRes=4.759053e-07
normRes=4.748708e-07
normRes=4.738289e-07
normRes=4.727798e-07
normRes=4.717235e-07
normRes=4.706601e-07
normRes=4.695895e-07
normRes=4.685120e-07
normRes=4.674275e-07
normRes=4.663360e-07
normRes=4.652378e-07
normRes=4.641328e-07
normRes=4.630211e-07
normRes=4.619028e-07
normRes=4.607780e-07
normRes=4.596467e-07
normRes=4.585091e-07
normRes=4.573652e-07
normRes=4.562151e-07
normRes=4.550588e-07
normRes=4.538966e-07
normRes=4.527284e-07
normRes=4.515543e-07
normRes=4.503745e-07
normRes=4.491891e-07
normRes=4.479982e-07
normRes=4.468018e-07
normRes=4.456000e-07
normRes=4.443930e-07
normRes=4.431809e-07
normRes=4.419638e-07
normRes=4.407418e-07
normRes=4.395150e-07
normRes=4.382835e-07
normRes=4.370474e-07
normRes=4.358070e-07
normRes=4.345621e-07
normRes=4.333131e-07
normRes=4.320600e-07
normRes=4.308030e-07
normRes=4.295421e-07
normRes=4.282775e-07
normRes=4.270094e-07
normRes=4.257378e-07
normRes=4.244628e-07
normRes=4.231847e-07
normRes=4.219036e-07
normRes=4.206195e-07
normRes=4.193327e-07
normRes=4.180432e-07
normRes=4.167512e-07
normRes=4.154569e-07
normRes=4.141603e-07
normRes=4.128616e-07
normRes=4.115610e-07
normRes=4.102586e-07
normRes=4.089545e-07
normRes=4.076488e-07
normRes=4.063418e-07
normRes=4.050336e-07
normRes=4.037242e-07
normRes=4.024139e-07
normRes=4.011028e-07
normRes=3.997910e-07
normRes=3.984786e-07
normRes=3.971659e-07
normRes=3.958529e-07
normRes=3.945399e-07
normRes=3.932268e-07
normRes=3.919140e-07
normRes=3.906015e-07
normRes=3.892894e-07
normRes=3.879779e-07
normRes=3.866672e-07
normRes=3.853573e-07
normRes=3.840485e-07
normRes=3.827408e-07
normRes=3.814344e-07
normRes=3.801294e-07
normRes=3.788260e-07
normRes=3.775243e-07
normRes=3.762243e-07
normRes=3.749263e-07
normRes=3.736304e-07
normRes=3.723367e-07
normRes=3.710453e-07
normRes=3.697563e-07
normRes=3.684699e-07
normRes=3.671862e-07
normRes=3.659053e-07
normRes=3.646273e-07
normRes=3.633523e-07
normRes=3.620804e-07
normRes=3.608118e-07
normRes=3.595466e-07
normRes=3.582848e-07
normRes=3.570265e-07
normRes=3.557719e-07
normRes=3.545210e-07
normRes=3.532740e-07
normRes=3.520309e-07
normRes=3.507919e-07
normRes=3.495569e-07
normRes=3.483261e-07
normRes=3.470996e-07
normRes=3.458774e-07
normRes=3.446597e-07
normRes=3.434464e-07
normRes=3.422377e-07
normRes=3.410336e-07
normRes=3.398342e-07
normRes=3.386396e-07
normRes=3.374497e-07
normRes=3.362647e-07
normRes=3.350845e-07
normRes=3.339093e-07
normRes=3.327391e-07
normRes=3.315739e-07
normRes=3.304138e-07
normRes=3.292588e-07
normRes=3.281088e-07
normRes=3.269640e-07
normRes=3.258244e-07
normRes=3.246900e-07
normRes=3.235608e-07
normRes=3.224368e-07
normRes=3.213180e-07
normRes=3.202044e-07
normRes=3.190961e-07
normRes=3.179930e-07
normRes=3.168951e-07
normRes=3.158025e-07
normRes=3.147150e-07
normRes=3.136328e-07
normRes=3.125557e-07
normRes=3.114838e-07
normRes=3.104171e-07
normRes=3.093554e-07
normRes=3.082988e-07
normRes=3.072473e-07
normRes=3.062009e-07
normRes=3.051593e-07
normRes=3.041228e-07
normRes=3.030911e-07
normRes=3.020644e-07
normRes=3.010424e-07
normRes=3.000252e-07
normRes=2.990127e-07
normRes=2.980048e-07
normRes=2.970016e-07
normRes=2.960029e-07
normRes=2.950087e-07
normRes=2.940189e-07
normRes=2.930335e-07
normRes=2.920524e-07
normRes=2.910755e-07
normRes=2.901027e-07
normRes=2.891341e-07
normRes=2.881695e-07
normRes=2.872088e-07
normRes=2.862520e-07
normRes=2.852990e-07
normRes=2.843497e-07
normRes=2.834040e-07
normRes=2.824619e-07
normRes=2.815234e-07
normRes=2.805882e-07
normRes=2.796563e-07
normRes=2.787277e-07
normRes=2.778023e-07
normRes=2.768800e-07
normRes=2.759607e-07
normRes=2.750443e-07
normRes=2.741308e-07
normRes=2.732200e-07
normRes=2.723119e-07
normRes=2.714065e-07
normRes=2.705036e-07
normRes=2.696031e-07
normRes=2.687050e-07
normRes=2.678093e-07
normRes=2.669157e-07
normRes=2.660244e-07
normRes=2.651351e-07
normRes=2.642478e-07
normRes=2.633624e-07
normRes=2.624790e-07
normRes=2.615973e-07
normRes=2.607174e-07
normRes=2.598391e-07
normRes=2.589625e-07
normRes=2.580874e-07
normRes=2.572138e-07
normRes=2.563417e-07
normRes=2.554709e-07
normRes=2.546015e-07
normRes=2.537333e-07
normRes=2.528664e-07
normRes=2.520006e-07
normRes=2.511360e-07
normRes=2.502725e-07
normRes=2.494101e-07
normRes=2.485487e-07
normRes=2.476882e-07
normRes=2.468288e-07
normRes=2.459702e-07
normRes=2.451126e-07
normRes=2.442559e-07
normRes=2.434000e-07
normRes=2.425450e-07
normRes=2.416908e-07
normRes=2.408375e-07
normRes=2.399849e-07
normRes=2.391332e-07
normRes=2.382823e-07
normRes=2.374322e-07
normRes=2.365829e-07
normRes=2.357345e-07
normRes=2.348868e-07
normRes=2.340401e-07
normRes=2.331941e-07
normRes=2.323491e-07
normRes=2.315050e-07
normRes=2.306618e-07
normRes=2.298196e-07
normRes=2.289784e-07
normRes=2.281382e-07
normRes=2.272990e-07
normRes=2.264610e-07
normRes=2.256241e-07
normRes=2.247885e-07
normRes=2.239540e-07
normRes=2.231209e-07
normRes=2.222892e-07
normRes=2.214588e-07
normRes=2.206300e-07
normRes=2.198026e-07
normRes=2.189769e-07
normRes=2.181529e-07
normRes=2.173306e-07
normRes=2.165102e-07
normRes=2.156916e-07
normRes=2.148750e-07
normRes=2.140605e-07
normRes=2.132482e-07
normRes=2.124381e-07
normRes=2.116303e-07
normRes=2.108249e-07
normRes=2.100220e-07
normRes=2.092217e-07
normRes=2.084242e-07
normRes=2.076294e-07
normRes=2.068375e-07
normRes=2.060486e-07
normRes=2.052628e-07
normRes=2.044802e-07
normRes=2.037009e-07
normRes=2.029251e-07
normRes=2.021527e-07
normRes=2.013840e-07
normRes=2.006190e-07
normRes=1.998579e-07
normRes=1.991007e-07
normRes=1.983476e-07
normRes=1.975987e-07
normRes=1.968541e-07
normRes=1.961138e-07
normRes=1.953781e-07
normRes=1.946470e-07
normRes=1.939206e-07
normRes=1.931991e-07
normRes=1.924826e-07
normRes=1.917711e-07
normRes=1.910648e-07
normRes=1.903637e-07
normRes=1.896681e-07
normRes=1.889779e-07
normRes=1.882934e-07
normRes=1.876145e-07
normRes=1.869414e-07
normRes=1.862743e-07
normRes=1.856131e-07
normRes=1.849580e-07
normRes=1.843091e-07
normRes=1.836665e-07
normRes=1.830303e-07
normRes=1.824005e-07
normRes=1.817772e-07
normRes=1.811606e-07
normRes=1.805506e-07
normRes=1.799474e-07
normRes=1.793511e-07
normRes=1.787616e-07
normRes=1.781792e-07
normRes=1.776037e-07
normRes=1.770354e-07
normRes=1.764742e-07
normRes=1.759202e-07
normRes=1.753734e-07
normRes=1.748340e-07
normRes=1.743018e-07
normRes=1.737771e-07
normRes=1.732597e-07
normRes=1.727497e-07
normRes=1.722472e-07
normRes=1.717522e-07
normRes=1.712646e-07
normRes=1.707845e-07
normRes=1.703120e-07
normRes=1.698469e-07
normRes=1.693893e-07
normRes=1.689392e-07
normRes=1.684965e-07
normRes=1.680613e-07
normRes=1.676336e-07
normRes=1.672132e-07
normRes=1.668002e-07
normRes=1.663946e-07
normRes=1.659963e-07
normRes=1.656052e-07
normRes=1.652213e-07
normRes=1.648446e-07
normRes=1.644750e-07
normRes=1.641124e-07
normRes=1.637568e-07
normRes=1.634081e-07
normRes=1.630663e-07
normRes=1.627312e-07
normRes=1.624028e-07
normRes=1.620809e-07
normRes=1.617656e-07
normRes=1.614567e-07
normRes=1.611541e-07
normRes=1.608577e-07
normRes=1.605675e-07
normRes=1.602832e-07
normRes=1.600048e-07
normRes=1.597323e-07
normRes=1.594654e-07
normRes=1.592041e-07
normRes=1.589482e-07
normRes=1.586977e-07
normRes=1.584523e-07
normRes=1.582120e-07
normRes=1.579767e-07
normRes=1.577462e-07
normRes=1.575204e-07
normRes=1.572991e-07
normRes=1.570823e-07
normRes=1.568697e-07
normRes=1.566613e-07
normRes=1.564570e-07
normRes=1.562565e-07
normRes=1.560597e-07
normRes=1.558666e-07
normRes=1.556769e-07
normRes=1.554906e-07
normRes=1.553074e-07
normRes=1.551273e-07
normRes=1.549501e-07
normRes=1.547757e-07
normRes=1.546039e-07
normRes=1.544347e-07
normRes=1.542678e-07
normRes=1.541031e-07
normRes=1.539405e-07
normRes=1.537799e-07
normRes=1.536212e-07
normRes=1.534641e-07
normRes=1.533086e-07
normRes=1.531546e-07
normRes=1.530019e-07
normRes=1.528504e-07
normRes=1.526999e-07
normRes=1.525505e-07
normRes=1.524019e-07
normRes=1.522540e-07
normRes=1.521067e-07
normRes=1.519599e-07
normRes=1.518136e-07
normRes=1.516675e-07
normRes=1.515216e-07
normRes=1.513758e-07
normRes=1.512300e-07
normRes=1.510841e-07
normRes=1.509380e-07
normRes=1.507916e-07
normRes=1.506449e-07
normRes=1.504977e-07
normRes=1.503500e-07
normRes=1.502017e-07
normRes=1.500527e-07
normRes=1.499029e-07
normRes=1.497523e-07
normRes=1.496009e-07
normRes=1.494485e-07
normRes=1.492950e-07
normRes=1.491406e-07
normRes=1.489850e-07
normRes=1.488283e-07
normRes=1.486703e-07
normRes=1.485112e-07
normRes=1.483507e-07
normRes=1.481889e-07
normRes=1.480258e-07
normRes=1.478613e-07
normRes=1.476954e-07
normRes=1.475280e-07
normRes=1.473592e-07
normRes=1.471890e-07
normRes=1.470172e-07
normRes=1.468440e-07
normRes=1.466693e-07
normRes=1.464931e-07
normRes=1.463154e-07
normRes=1.461361e-07
normRes=1.459554e-07
normRes=1.457732e-07
normRes=1.455895e-07
normRes=1.454044e-07
normRes=1.452178e-07
normRes=1.450298e-07
normRes=1.448403e-07
normRes=1.446495e-07
normRes=1.444573e-07
normRes=1.442638e-07
normRes=1.440689e-07
normRes=1.438728e-07
normRes=1.436755e-07
normRes=1.434769e-07
normRes=1.432772e-07
normRes=1.430764e-07
normRes=1.428744e-07
normRes=1.426715e-07
normRes=1.424676e-07
normRes=1.422627e-07
normRes=1.420569e-07
normRes=1.418503e-07
normRes=1.416429e-07
normRes=1.414347e-07
normRes=1.412259e-07
normRes=1.410165e-07
normRes=1.408065e-07
normRes=1.405960e-07
normRes=1.403850e-07
normRes=1.401737e-07
normRes=1.399620e-07
normRes=1.397500e-07
normRes=1.395379e-07
normRes=1.393256e-07
normRes=1.391133e-07
normRes=1.389009e-07
normRes=1.386886e-07
normRes=1.384763e-07
normRes=1.382643e-07
normRes=1.380525e-07
normRes=1.378410e-07
normRes=1.376299e-07
normRes=1.374192e-07
normRes=1.372090e-07
normRes=1.369994e-07
normRes=1.367904e-07
normRes=1.365820e-07
normRes=1.363744e-07
normRes=1.361676e-07
normRes=1.359617e-07
normRes=1.357566e-07
normRes=1.355526e-07
normRes=1.353495e-07
normRes=1.351476e-07
normRes=1.349467e-07
normRes=1.347471e-07
normRes=1.345487e-07
normRes=1.343516e-07
normRes=1.341558e-07
normRes=1.339614e-07
normRes=1.337684e-07
normRes=1.335769e-07
normRes=1.333869e-07
normRes=1.331984e-07
normRes=1.330115e-07
normRes=1.328263e-07
normRes=1.326426e-07
normRes=1.324607e-07
normRes=1.322805e-07
normRes=1.321020e-07
normRes=1.319252e-07
normRes=1.317503e-07
normRes=1.315771e-07
normRes=1.314058e-07
normRes=1.312362e-07
normRes=1.310686e-07
normRes=1.309028e-07
normRes=1.307389e-07
normRes=1.305768e-07
normRes=1.304167e-07
normRes=1.302584e-07
normRes=1.301020e-07
normRes=1.299475e-07
normRes=1.297948e-07
normRes=1.296441e-07
normRes=1.294952e-07
normRes=1.293481e-07
normRes=1.292029e-07
normRes=1.290595e-07
normRes=1.289179e-07
normRes=1.287781e-07
normRes=1.286401e-07
normRes=1.285038e-07
normRes=1.283692e-07
normRes=1.282362e-07
normRes=1.281050e-07
normRes=1.279754e-07
normRes=1.278473e-07
normRes=1.277208e-07
normRes=1.275958e-07
normRes=1.274723e-07
normRes=1.273503e-07
normRes=1.272296e-07
normRes=1.271103e-07
normRes=1.269923e-07
normRes=1.268755e-07
normRes=1.267600e-07
normRes=1.266456e-07
normRes=1.265324e-07
normRes=1.264202e-07
normRes=1.263090e-07
normRes=1.261987e-07
normRes=1.260894e-07
normRes=1.259809e-07
normRes=1.258733e-07
normRes=1.257663e-07
normRes=1.256601e-07
normRes=1.255544e-07
normRes=1.254493e-07
normRes=1.253448e-07
normRes=1.252407e-07
normRes=1.251369e-07
normRes=1.250335e-07
normRes=1.249304e-07
normRes=1.248275e-07
normRes=1.247247e-07
normRes=1.246221e-07
normRes=1.245195e-07
normRes=1.244168e-07
normRes=1.243141e-07
normRes=1.242113e-07
normRes=1.241082e-07
normRes=1.240049e-07
normRes=1.239013e-07
normRes=1.237974e-07
normRes=1.236930e-07
normRes=1.235882e-07
normRes=1.234828e-07
normRes=1.233769e-07
normRes=1.232704e-07
normRes=1.231632e-07
normRes=1.230552e-07
normRes=1.229465e-07
normRes=1.228370e-07
normRes=1.227267e-07
normRes=1.226154e-07
normRes=1.225032e-07
normRes=1.223901e-07
normRes=1.222759e-07
normRes=1.221606e-07
normRes=1.220442e-07
normRes=1.219268e-07
normRes=1.218081e-07
normRes=1.216883e-07
normRes=1.215672e-07
normRes=1.214449e-07
normRes=1.213213e-07
normRes=1.211964e-07
normRes=1.210702e-07
normRes=1.209426e-07
normRes=1.208137e-07
normRes=1.206834e-07
normRes=1.205517e-07
normRes=1.204186e-07
normRes=1.202840e-07
normRes=1.201480e-07
normRes=1.200106e-07
normRes=1.198717e-07
normRes=1.197314e-07
normRes=1.195896e-07
normRes=1.194463e-07
normRes=1.193016e-07
normRes=1.191554e-07
normRes=1.190078e-07
normRes=1.188588e-07
normRes=1.187083e-07
normRes=1.185563e-07
normRes=1.184030e-07
normRes=1.182483e-07
normRes=1.180922e-07
normRes=1.179347e-07
normRes=1.177758e-07
normRes=1.176157e-07
normRes=1.174542e-07
normRes=1.172915e-07
normRes=1.171274e-07
normRes=1.169622e-07
normRes=1.167958e-07
normRes=1.166282e-07
normRes=1.164594e-07
normRes=1.162896e-07
normRes=1.161187e-07
normRes=1.159467e-07
normRes=1.157737e-07
normRes=1.155998e-07
normRes=1.154250e-07
normRes=1.152493e-07
normRes=1.150727e-07
normRes=1.148954e-07
normRes=1.147173e-07
normRes=1.145385e-07
normRes=1.143590e-07
normRes=1.141790e-07
normRes=1.139983e-07
normRes=1.138172e-07
normRes=1.136355e-07
normRes=1.134535e-07
normRes=1.132711e-07
normRes=1.130884e-07
normRes=1.129054e-07
normRes=1.127222e-07
normRes=1.125388e-07
normRes=1.123554e-07
normRes=1.121718e-07
normRes=1.119883e-07
normRes=1.118049e-07
normRes=1.116215e-07
normRes=1.114383e-07
normRes=1.112553e-07
normRes=1.110726e-07
normRes=1.108901e-07
normRes=1.107081e-07
normRes=1.105265e-07
normRes=1.103453e-07
normRes=1.101647e-07
normRes=1.099847e-07
normRes=1.098052e-07
normRes=1.096265e-07
normRes=1.094485e-07
normRes=1.092712e-07
normRes=1.090948e-07
normRes=1.089192e-07
normRes=1.087446e-07
normRes=1.085709e-07
normRes=1.083982e-07
normRes=1.082266e-07
normRes=1.080560e-07
normRes=1.078866e-07
normRes=1.077184e-07
normRes=1.075513e-07
normRes=1.073855e-07
normRes=1.072210e-07
normRes=1.070577e-07
normRes=1.068958e-07
normRes=1.067353e-07
normRes=1.065762e-07
normRes=1.064185e-07
normRes=1.062623e-07
normRes=1.061075e-07
normRes=1.059543e-07
normRes=1.058025e-07
normRes=1.056524e-07
normRes=1.055037e-07
normRes=1.053567e-07
normRes=1.052112e-07
normRes=1.050673e-07
normRes=1.049251e-07
normRes=1.047845e-07
normRes=1.046455e-07
normRes=1.045081e-07
normRes=1.043724e-07
normRes=1.042383e-07
normRes=1.041058e-07
normRes=1.039750e-07
normRes=1.038458e-07
normRes=1.037182e-07
normRes=1.035923e-07
normRes=1.034679e-07
normRes=1.033452e-07
normRes=1.032240e-07
normRes=1.031044e-07
normRes=1.029863e-07
normRes=1.028698e-07
normRes=1.027548e-07
normRes=1.026413e-07
normRes=1.025292e-07
normRes=1.024186e-07
normRes=1.023094e-07
normRes=1.022016e-07
normRes=1.020952e-07
normRes=1.019901e-07
normRes=1.018863e-07
normRes=1.017837e-07
normRes=1.016824e-07
normRes=1.015823e-07
normRes=1.014833e-07
normRes=1.013854e-07
normRes=1.012887e-07
normRes=1.011929e-07
normRes=1.010982e-07
normRes=1.010044e-07
normRes=1.009116e-07
normRes=1.008196e-07
normRes=1.007284e-07
normRes=1.006381e-07
normRes=1.005484e-07
normRes=1.004595e-07
normRes=1.003711e-07
normRes=1.002834e-07
normRes=1.001962e-07
normRes=1.001096e-07
normRes=1.000234e-07
normRes=9.993755e-08
normRes=9.985209e-08
normRes=9.976694e-08
normRes=9.968204e-08
normRes=9.959736e-08
normRes=9.951283e-08
normRes=9.942842e-08
normRes=9.934407e-08
normRes=9.925974e-08
normRes=9.917538e-08
normRes=9.909095e-08
normRes=9.900638e-08
normRes=9.892165e-08
normRes=9.883670e-08
normRes=9.875148e-08
normRes=9.866596e-08
normRes=9.858009e-08
normRes=9.849383e-08
normRes=9.840713e-08
normRes=9.831995e-08
normRes=9.823225e-08
normRes=9.814400e-08
normRes=9.805515e-08
normRes=9.796567e-08
normRes=9.787551e-08
normRes=9.778465e-08
normRes=9.769304e-08
normRes=9.760066e-08
normRes=9.750747e-08
normRes=9.741345e-08
normRes=9.731855e-08
normRes=9.722276e-08
normRes=9.712604e-08
normRes=9.702838e-08
normRes=9.692973e-08
normRes=9.683009e-08
normRes=9.672943e-08
normRes=9.662773e-08
normRes=9.652496e-08
normRes=9.642112e-08
normRes=9.631618e-08
normRes=9.621014e-08
normRes=9.610297e-08
normRes=9.599467e-08
normRes=9.588522e-08
normRes=9.577462e-08
normRes=9.566286e-08
normRes=9.554993e-08
normRes=9.543582e-08
normRes=9.532055e-08
normRes=9.520410e-08
normRes=9.508647e-08
normRes=9.496767e-08
normRes=9.484770e-08
normRes=9.472656e-08
normRes=9.460426e-08
normRes=9.448081e-08
normRes=9.435621e-08
normRes=9.423049e-08
normRes=9.410364e-08
normRes=9.397568e-08
normRes=9.384663e-08
normRes=9.371650e-08
normRes=9.358531e-08
normRes=9.345308e-08
normRes=9.331983e-08
normRes=9.318558e-08
normRes=9.305035e-08
normRes=9.291417e-08
normRes=9.277706e-08
normRes=9.263905e-08
normRes=9.250016e-08
normRes=9.236042e-08
normRes=9.221987e-08
normRes=9.207853e-08
normRes=9.193644e-08
normRes=9.179362e-08
normRes=9.165012e-08
normRes=9.150596e-08
normRes=9.136118e-08
normRes=9.121581e-08
normRes=9.106990e-08
normRes=9.092348e-08
normRes=9.077659e-08
normRes=9.062927e-08
normRes=9.048156e-08
normRes=9.033349e-08
normRes=9.018511e-08
normRes=9.003647e-08
normRes=8.988759e-08
normRes=8.973852e-08
normRes=8.958931e-08
normRes=8.944000e-08
normRes=8.929063e-08
normRes=8.914124e-08
normRes=8.899188e-08
normRes=8.884258e-08
normRes=8.869340e-08
normRes=8.854437e-08
normRes=8.839554e-08
normRes=8.824696e-08
normRes=8.809865e-08
normRes=8.795068e-08
normRes=8.780307e-08
normRes=8.765587e-08
normRes=8.750912e-08
normRes=8.736287e-08
normRes=8.721715e-08
normRes=8.707201e-08
normRes=8.692748e-08
normRes=8.678360e-08
normRes=8.664041e-08
normRes=8.649795e-08
normRes=8.635626e-08
normRes=8.621537e-08
normRes=8.607531e-08
normRes=8.593613e-08
normRes=8.579785e-08
normRes=8.566051e-08
normRes=8.552413e-08
normRes=8.538875e-08
normRes=8.525440e-08
normRes=8.512111e-08
normRes=8.498890e-08
normRes=8.485780e-08
normRes=8.472783e-08
normRes=8.459902e-08
normRes=8.447139e-08
normRes=8.434495e-08
normRes=8.421974e-08
normRes=8.409576e-08
normRes=8.397304e-08
normRes=8.385158e-08
normRes=8.373141e-08
normRes=8.361254e-08
normRes=8.349497e-08
normRes=8.337872e-08
normRes=8.326379e-08
normRes=8.315020e-08
normRes=8.303794e-08
normRes=8.292702e-08
normRes=8.281745e-08
normRes=8.270922e-08
normRes=8.260233e-08
normRes=8.249678e-08
normRes=8.239257e-08
normRes=8.228969e-08
normRes=8.218814e-08
normRes=8.208791e-08
normRes=8.198898e-08
normRes=8.189135e-08
normRes=8.179501e-08
normRes=8.169994e-08
normRes=8.160612e-08
normRes=8.151354e-08
normRes=8.142219e-08
normRes=8.133204e-08
normRes=8.124308e-08
normRes=8.115528e-08
normRes=8.106862e-08
normRes=8.098307e-08
normRes=8.089862e-08
normRes=8.081523e-08
normRes=8.073288e-08
normRes=8.065154e-08
normRes=8.057119e-08
normRes=8.049178e-08
normRes=8.041330e-08
normRes=8.033571e-08
normRes=8.025897e-08
normRes=8.018306e-08
normRes=8.010794e-08
normRes=8.003357e-08
normRes=7.995992e-08
normRes=7.988696e-08
normRes=7.981465e-08
normRes=7.974294e-08
normRes=7.967181e-08
normRes=7.960122e-08
normRes=7.953113e-08
normRes=7.946149e-08
normRes=7.939228e-08
normRes=7.932345e-08
normRes=7.925496e-08
normRes=7.918677e-08
normRes=7.911885e-08
normRes=7.905116e-08
normRes=7.898365e-08
normRes=7.891629e-08
normRes=7.884904e-08
normRes=7.878186e-08
normRes=7.871471e-08
normRes=7.864755e-08
normRes=7.858035e-08
normRes=7.851307e-08
normRes=7.844566e-08
normRes=7.837810e-08
normRes=7.831034e-08
normRes=7.824236e-08
normRes=7.817411e-08
normRes=7.810556e-08
normRes=7.803668e-08
normRes=7.796743e-08
normRes=7.789778e-08
normRes=7.782770e-08
normRes=7.775716e-08
normRes=7.768613e-08
normRes=7.761457e-08
normRes=7.754246e-08
normRes=7.746977e-08
normRes=7.739647e-08
normRes=7.732254e-08
normRes=7.724796e-08
normRes=7.717269e-08
normRes=7.709672e-08
normRes=7.702002e-08
normRes=7.694257e-08
normRes=7.686436e-08
normRes=7.678536e-08
normRes=7.670555e-08
normRes=7.662493e-08
normRes=7.654346e-08
normRes=7.646115e-08
normRes=7.637797e-08
normRes=7.629392e-08
normRes=7.620898e-08
normRes=7.612315e-08
normRes=7.603641e-08
normRes=7.594875e-08
normRes=7.586019e-08
normRes=7.577069e-08
normRes=7.568027e-08
normRes=7.558893e-08
normRes=7.549665e-08
normRes=7.540344e-08
normRes=7.530930e-08
normRes=7.521424e-08
normRes=7.511825e-08
normRes=7.502135e-08
normRes=7.492353e-08
normRes=7.482481e-08
normRes=7.472519e-08
normRes=7.462468e-08
normRes=7.452330e-08
normRes=7.442105e-08
normRes=7.431795e-08
normRes=7.421400e-08
normRes=7.410924e-08
normRes=7.400366e-08
normRes=7.389730e-08
normRes=7.379015e-08
normRes=7.368226e-08
normRes=7.357363e-08
normRes=7.346428e-08
normRes=7.335424e-08
normRes=7.324353e-08
normRes=7.313218e-08
normRes=7.302020e-08
normRes=7.290762e-08
normRes=7.279448e-08
normRes=7.268079e-08
normRes=7.256658e-08
normRes=7.245188e-08
normRes=7.233671e-08
normRes=7.222112e-08
normRes=7.210513e-08
normRes=7.198876e-08
normRes=7.187205e-08
normRes=7.175504e-08
normRes=7.163774e-08
normRes=7.152020e-08
normRes=7.140245e-08
normRes=7.128451e-08
normRes=7.116643e-08
normRes=7.104824e-08
normRes=7.092997e-08
normRes=7.081165e-08
normRes=7.069332e-08
normRes=7.057502e-08
normRes=7.045677e-08
normRes=7.033861e-08
normRes=7.022058e-08
normRes=7.010270e-08
normRes=6.998502e-08
normRes=6.986757e-08
normRes=6.975037e-08
normRes=6.963348e-08
normRes=6.951691e-08
normRes=6.940070e-08
normRes=6.928488e-08
normRes=6.916949e-08
normRes=6.905456e-08
normRes=6.894011e-08
normRes=6.882619e-08
normRes=6.871281e-08
normRes=6.860002e-08
normRes=6.848783e-08
normRes=6.837628e-08
normRes=6.826540e-08
normRes=6.815520e-08
normRes=6.804573e-08
normRes=6.793700e-08
normRes=6.782905e-08
normRes=6.772188e-08
normRes=6.761553e-08
normRes=6.751002e-08
normRes=6.740537e-08
normRes=6.730160e-08
normRes=6.719873e-08
normRes=6.709678e-08
normRes=6.699577e-08
normRes=6.689570e-08
normRes=6.679661e-08
normRes=6.669850e-08
normRes=6.660138e-08
normRes=6.650527e-08
normRes=6.641017e-08
normRes=6.631611e-08
normRes=6.622308e-08
normRes=6.613110e-08
normRes=6.604016e-08
normRes=6.595029e-08
normRes=6.586147e-08
normRes=6.577371e-08
normRes=6.568702e-08
normRes=6.560140e-08
normRes=6.551684e-08
normRes=6.543334e-08
normRes=6.535090e-08
normRes=6.526951e-08
normRes=6.518918e-08
normRes=6.510989e-08
normRes=6.503163e-08
normRes=6.495440e-08
normRes=6.487819e-08
normRes=6.480299e-08
normRes=6.472878e-08
normRes=6.465555e-08
normRes=6.458329e-08
normRes=6.451198e-08
normRes=6.444161e-08
normRes=6.437216e-08
normRes=6.430361e-08
normRes=6.423594e-08
normRes=6.416913e-08
normRes=6.410317e-08
normRes=6.403802e-08
normRes=6.397368e-08
normRes=6.391011e-08
normRes=6.384729e-08
normRes=6.378520e-08
normRes=6.372381e-08
normRes=6.366310e-08
normRes=6.360304e-08
normRes=6.354359e-08
normRes=6.348475e-08
normRes=6.342647e-08
normRes=6.336873e-08
normRes=6.331150e-08
normRes=6.325475e-08
normRes=6.319845e-08
normRes=6.314257e-08
normRes=6.308708e-08
normRes=6.303196e-08
normRes=6.297716e-08
normRes=6.292266e-08
normRes=6.286843e-08
normRes=6.281443e-08
normRes=6.276064e-08
normRes=6.270703e-08
normRes=6.265356e-08
normRes=6.260020e-08
normRes=6.254692e-08
normRes=6.249369e-08
normRes=6.244049e-08
normRes=6.238727e-08
normRes=6.233402e-08
normRes=6.228069e-08
normRes=6.222726e-08
normRes=6.217371e-08
normRes=6.212000e-08
normRes=6.206610e-08
normRes=6.201199e-08
normRes=6.195764e-08
normRes=6.190301e-08
normRes=6.184810e-08
normRes=6.179286e-08
normRes=6.173728e-08
normRes=6.168132e-08
normRes=6.162498e-08
normRes=6.156821e-08
normRes=6.151100e-08
normRes=6.145333e-08
normRes=6.139518e-08
normRes=6.133652e-08
normRes=6.127734e-08
normRes=6.121761e-08
normRes=6.115732e-08
normRes=6.109646e-08
normRes=6.103499e-08
normRes=6.097292e-08
normRes=6.091022e-08
normRes=6.084688e-08
normRes=6.078289e-08
normRes=6.071823e-08
normRes=6.065290e-08
normRes=6.058688e-08
normRes=6.052016e-08
normRes=6.045274e-08
normRes=6.038460e-08
normRes=6.031575e-08
normRes=6.024618e-08
normRes=6.017587e-08
normRes=6.010484e-08
normRes=6.003307e-08
normRes=5.996056e-08
normRes=5.988731e-08
normRes=5.981333e-08
normRes=5.973861e-08
normRes=5.966315e-08
normRes=5.958697e-08
normRes=5.951005e-08
normRes=5.943242e-08
normRes=5.935406e-08
normRes=5.927500e-08
normRes=5.919523e-08
normRes=5.911477e-08
normRes=5.903362e-08
normRes=5.895180e-08
normRes=5.886932e-08
normRes=5.878618e-08
normRes=5.870240e-08
normRes=5.861800e-08
normRes=5.853298e-08
normRes=5.844737e-08
normRes=5.836118e-08
normRes=5.827443e-08
normRes=5.818712e-08
normRes=5.809929e-08
normRes=5.801095e-08
normRes=5.792212e-08
normRes=5.783282e-08
normRes=5.774306e-08
normRes=5.765288e-08
normRes=5.756229e-08
normRes=5.747132e-08
normRes=5.737998e-08
normRes=5.728831e-08
normRes=5.719632e-08
normRes=5.710404e-08
normRes=5.701149e-08
normRes=5.691870e-08
normRes=5.682569e-08
normRes=5.673250e-08
normRes=5.663913e-08
normRes=5.654563e-08
normRes=5.645202e-08
normRes=5.635832e-08
normRes=5.626457e-08
normRes=5.617078e-08
normRes=5.607698e-08
normRes=5.598321e-08
normRes=5.588949e-08
normRes=5.579584e-08
normRes=5.570230e-08
normRes=5.560889e-08
normRes=5.551563e-08
normRes=5.542256e-08
normRes=5.532970e-08
normRes=5.523708e-08
normRes=5.514472e-08
normRes=5.505265e-08
normRes=5.496090e-08
normRes=5.486949e-08
normRes=5.477844e-08
normRes=5.468779e-08
normRes=5.459755e-08
normRes=5.450775e-08
normRes=5.441842e-08
normRes=5.432957e-08
normRes=5.424123e-08
normRes=5.415342e-08
normRes=5.406616e-08
normRes=5.397948e-08
normRes=5.389339e-08
normRes=5.380791e-08
normRes=5.372306e-08
normRes=5.363886e-08
normRes=5.355534e-08
normRes=5.347249e-08
normRes=5.339035e-08
normRes=5.330892e-08
normRes=5.322822e-08
normRes=5.314826e-08
normRes=5.306907e-08
normRes=5.299064e-08
normRes=5.291299e-08
normRes=5.283613e-08
normRes=5.276007e-08
normRes=5.268482e-08
normRes=5.261038e-08
normRes=5.253677e-08
normRes=5.246399e-08
normRes=5.239203e-08
normRes=5.232092e-08
normRes=5.225064e-08
normRes=5.218121e-08
normRes=5.211262e-08
normRes=5.204488e-08
normRes=5.197798e-08
normRes=5.191192e-08
normRes=5.184670e-08
normRes=5.178231e-08
normRes=5.171876e-08
normRes=5.165603e-08
normRes=5.159412e-08
normRes=5.153302e-08
normRes=5.147273e-08
normRes=5.141323e-08
normRes=5.135452e-08
normRes=5.129659e-08
normRes=5.123942e-08
normRes=5.118300e-08
normRes=5.112732e-08
normRes=5.107237e-08
normRes=5.101813e-08
normRes=5.096458e-08
normRes=5.091172e-08
normRes=5.085952e-08
normRes=5.080797e-08
normRes=5.075704e-08
normRes=5.070673e-08
normRes=5.065701e-08
normRes=5.060786e-08
normRes=5.055926e-08
normRes=5.051120e-08
normRes=5.046364e-08
normRes=5.041658e-08
normRes=5.036998e-08
normRes=5.032382e-08
normRes=5.027809e-08
normRes=5.023276e-08
normRes=5.018781e-08
normRes=5.014320e-08
normRes=5.009893e-08
normRes=5.005496e-08
normRes=5.001127e-08
normRes=4.996784e-08
normRes=4.992464e-08
normRes=4.988164e-08
normRes=4.983883e-08
normRes=4.979618e-08
normRes=4.975366e-08
normRes=4.971125e-08
normRes=4.966892e-08
normRes=4.962665e-08
normRes=4.958442e-08
normRes=4.954220e-08
normRes=4.949996e-08
normRes=4.945769e-08
normRes=4.941536e-08
normRes=4.937295e-08
normRes=4.933042e-08
normRes=4.928777e-08
normRes=4.924497e-08
normRes=4.920199e-08
normRes=4.915881e-08
normRes=4.911542e-08
normRes=4.907179e-08
normRes=4.902790e-08
normRes=4.898374e-08
normRes=4.893927e-08
normRes=4.889449e-08
normRes=4.884937e-08
normRes=4.880390e-08
normRes=4.875806e-08
normRes=4.871183e-08
normRes=4.866520e-08
normRes=4.861815e-08
normRes=4.857066e-08
normRes=4.852273e-08
normRes=4.847433e-08
normRes=4.842546e-08
normRes=4.837610e-08
normRes=4.832624e-08
normRes=4.827587e-08
normRes=4.822498e-08
normRes=4.817356e-08
normRes=4.812161e-08
normRes=4.806910e-08
normRes=4.801605e-08
normRes=4.796243e-08
normRes=4.790824e-08
normRes=4.785349e-08
normRes=4.779816e-08
normRes=4.774225e-08
normRes=4.768576e-08
normRes=4.762869e-08
normRes=4.757103e-08
normRes=4.751278e-08
normRes=4.745395e-08
normRes=4.739454e-08
normRes=4.733454e-08
normRes=4.727396e-08
normRes=4.721281e-08
normRes=4.715108e-08
normRes=4.708879e-08
normRes=4.702593e-08
normRes=4.696252e-08
normRes=4.689855e-08
normRes=4.683405e-08
normRes=4.676901e-08
normRes=4.670344e-08
normRes=4.663736e-08
normRes=4.657077e-08
normRes=4.650369e-08
normRes=4.643613e-08
normRes=4.636809e-08
normRes=4.629960e-08
normRes=4.623066e-08
normRes=4.616129e-08
normRes=4.609151e-08
normRes=4.602132e-08
normRes=4.595074e-08
normRes=4.587980e-08
normRes=4.580850e-08
normRes=4.573686e-08
normRes=4.566490e-08
normRes=4.559264e-08
normRes=4.552010e-08
normRes=4.544729e-08
normRes=4.537424e-08
normRes=4.530095e-08
normRes=4.522746e-08
normRes=4.515379e-08
normRes=4.507994e-08
normRes=4.500595e-08
normRes=4.493183e-08
normRes=4.485760e-08
normRes=4.478329e-08
normRes=4.470891e-08
normRes=4.463449e-08
normRes=4.456005e-08
normRes=4.448562e-08
normRes=4.441120e-08
normRes=4.433682e-08
normRes=4.426251e-08
normRes=4.418829e-08
normRes=4.411417e-08
normRes=4.404018e-08
normRes=4.396635e-08
normRes=4.389268e-08
normRes=4.381921e-08
normRes=4.374595e-08
normRes=4.367292e-08
normRes=4.360015e-08
normRes=4.352765e-08
normRes=4.345545e-08
normRes=4.338356e-08
normRes=4.331201e-08
normRes=4.324081e-08
normRes=4.316997e-08
normRes=4.309953e-08
normRes=4.302950e-08
normRes=4.295989e-08
normRes=4.289072e-08
normRes=4.282201e-08
normRes=4.275377e-08
normRes=4.268602e-08
normRes=4.261878e-08
normRes=4.255205e-08
normRes=4.248586e-08
normRes=4.242021e-08
normRes=4.235512e-08
normRes=4.229060e-08
normRes=4.222666e-08
normRes=4.216332e-08
normRes=4.210058e-08
normRes=4.203844e-08
normRes=4.197693e-08
normRes=4.191605e-08
normRes=4.185581e-08
normRes=4.179620e-08
normRes=4.173725e-08
normRes=4.167895e-08
normRes=4.162130e-08
normRes=4.156432e-08
normRes=4.150801e-08
normRes=4.145236e-08
normRes=4.139738e-08
normRes=4.134307e-08
normRes=4.128942e-08
normRes=4.123645e-08
normRes=4.118415e-08
normRes=4.113251e-08
normRes=4.108153e-08
normRes=4.103121e-08
normRes=4.098155e-08
normRes=4.093254e-08
normRes=4.088417e-08
normRes=4.083643e-08
normRes=4.078933e-08
normRes=4.074285e-08
normRes=4.069699e-08
normRes=4.065173e-08
normRes=4.060706e-08
normRes=4.056298e-08
normRes=4.051947e-08
normRes=4.047653e-08
normRes=4.043414e-08
normRes=4.039228e-08
normRes=4.035095e-08
normRes=4.031013e-08
normRes=4.026980e-08
normRes=4.022996e-08
normRes=4.019059e-08
normRes=4.015167e-08
normRes=4.011318e-08
normRes=4.007511e-08
normRes=4.003744e-08
normRes=4.000016e-08
normRes=3.996325e-08
normRes=3.992668e-08
normRes=3.989045e-08
normRes=3.985453e-08
normRes=3.981891e-08
normRes=3.978356e-08
normRes=3.974847e-08
normRes=3.971362e-08
normRes=3.967899e-08
normRes=3.964455e-08
normRes=3.961030e-08
normRes=3.957621e-08
normRes=3.954226e-08
normRes=3.950843e-08
normRes=3.947471e-08
normRes=3.944106e-08
normRes=3.940748e-08
normRes=3.937395e-08
normRes=3.934044e-08
normRes=3.930693e-08
normRes=3.927341e-08
normRes=3.923986e-08
normRes=3.920626e-08
normRes=3.917258e-08
normRes=3.913882e-08
normRes=3.910495e-08
normRes=3.907096e-08
normRes=3.903683e-08
normRes=3.900254e-08
normRes=3.896807e-08
normRes=3.893341e-08
normRes=3.889854e-08
normRes=3.886345e-08
normRes=3.882812e-08
normRes=3.879254e-08
normRes=3.875669e-08
normRes=3.872055e-08
normRes=3.868412e-08
normRes=3.864737e-08
normRes=3.861031e-08
normRes=3.857291e-08
normRes=3.853516e-08
normRes=3.849706e-08
normRes=3.845858e-08
normRes=3.841973e-08
normRes=3.838049e-08
normRes=3.834085e-08
normRes=3.830081e-08
normRes=3.826035e-08
normRes=3.821947e-08
normRes=3.817816e-08
normRes=3.813642e-08
normRes=3.809423e-08
normRes=3.805160e-08
normRes=3.800852e-08
normRes=3.796499e-08
normRes=3.792100e-08
normRes=3.787655e-08
normRes=3.783164e-08
normRes=3.778627e-08
normRes=3.774043e-08
normRes=3.769412e-08
normRes=3.764735e-08
normRes=3.760012e-08
normRes=3.755243e-08
normRes=3.750427e-08
normRes=3.745566e-08
normRes=3.740660e-08
normRes=3.735708e-08
normRes=3.730712e-08
normRes=3.725672e-08
normRes=3.720589e-08
normRes=3.715462e-08
normRes=3.710293e-08
normRes=3.705083e-08
normRes=3.699832e-08
normRes=3.694541e-08
normRes=3.689211e-08
normRes=3.683842e-08
normRes=3.678437e-08
normRes=3.672995e-08
normRes=3.667518e-08
normRes=3.662008e-08
normRes=3.656464e-08
normRes=3.650889e-08
normRes=3.645283e-08
normRes=3.639648e-08
normRes=3.633985e-08
normRes=3.628296e-08
normRes=3.622582e-08
normRes=3.616843e-08
normRes=3.611083e-08
normRes=3.605302e-08
normRes=3.599501e-08
normRes=3.593683e-08
normRes=3.587849e-08
normRes=3.582000e-08
normRes=3.576138e-08
normRes=3.570264e-08
normRes=3.564381e-08
normRes=3.558490e-08
normRes=3.552592e-08
normRes=3.546689e-08
normRes=3.540784e-08
normRes=3.534877e-08
normRes=3.528970e-08
normRes=3.523065e-08
normRes=3.517164e-08
normRes=3.511269e-08
normRes=3.505380e-08
normRes=3.499501e-08
normRes=3.493632e-08
normRes=3.487775e-08
normRes=3.481933e-08
normRes=3.476105e-08
normRes=3.470295e-08
normRes=3.464504e-08
normRes=3.458734e-08
normRes=3.452985e-08
normRes=3.447260e-08
normRes=3.441561e-08
normRes=3.435888e-08
normRes=3.430243e-08
normRes=3.424628e-08
normRes=3.419044e-08
normRes=3.413493e-08
normRes=3.407976e-08
normRes=3.402494e-08
normRes=3.397048e-08
normRes=3.391640e-08
normRes=3.386272e-08
normRes=3.380943e-08
normRes=3.375656e-08
normRes=3.370412e-08
normRes=3.365211e-08
normRes=3.360054e-08
normRes=3.354943e-08
normRes=3.349878e-08
normRes=3.344860e-08
normRes=3.339890e-08
normRes=3.334969e-08
normRes=3.330097e-08
normRes=3.325276e-08
normRes=3.320504e-08
normRes=3.315784e-08
normRes=3.311116e-08
normRes=3.306499e-08
normRes=3.301935e-08
normRes=3.297423e-08
normRes=3.292964e-08
normRes=3.288558e-08
normRes=3.284205e-08
normRes=3.279905e-08
normRes=3.275658e-08
normRes=3.271465e-08
normRes=3.267324e-08
normRes=3.263236e-08
normRes=3.259201e-08
normRes=3.255218e-08
normRes=3.251286e-08
normRes=3.247407e-08
normRes=3.243578e-08
normRes=3.239799e-08
normRes=3.236071e-08
normRes=3.232392e-08
normRes=3.228761e-08
normRes=3.225179e-08
normRes=3.221643e-08
normRes=3.218154e-08
normRes=3.214710e-08
normRes=3.211310e-08
normRes=3.207954e-08
normRes=3.204641e-08
normRes=3.201369e-08
normRes=3.198137e-08
normRes=3.194944e-08
normRes=3.191790e-08
normRes=3.188672e-08
normRes=3.185590e-08
normRes=3.182542e-08
normRes=3.179527e-08
normRes=3.176544e-08
normRes=3.173592e-08
normRes=3.170668e-08
normRes=3.167771e-08
normRes=3.164901e-08
normRes=3.162055e-08
normRes=3.159233e-08
normRes=3.156432e-08
normRes=3.153651e-08
normRes=3.150889e-08
normRes=3.148144e-08
normRes=3.145414e-08
normRes=3.142699e-08
normRes=3.139996e-08
normRes=3.137304e-08
normRes=3.134621e-08
normRes=3.131947e-08
normRes=3.129278e-08
normRes=3.126614e-08
normRes=3.123954e-08
normRes=3.121295e-08
normRes=3.118636e-08
normRes=3.115976e-08
normRes=3.113313e-08
normRes=3.110645e-08
normRes=3.107972e-08
normRes=3.105292e-08
normRes=3.102603e-08
normRes=3.099903e-08
normRes=3.097193e-08
normRes=3.094469e-08
normRes=3.091732e-08
normRes=3.088979e-08
normRes=3.086209e-08
normRes=3.083421e-08
normRes=3.080614e-08
normRes=3.077786e-08
normRes=3.074937e-08
normRes=3.072066e-08
normRes=3.069170e-08
normRes=3.066250e-08
normRes=3.063304e-08
normRes=3.060331e-08
normRes=3.057331e-08
normRes=3.054302e-08
normRes=3.051244e-08
normRes=3.048155e-08
normRes=3.045035e-08
normRes=3.041884e-08
normRes=3.038701e-08
normRes=3.035484e-08
normRes=3.032234e-08
normRes=3.028950e-08
normRes=3.025631e-08
normRes=3.022277e-08
normRes=3.018888e-08
normRes=3.015463e-08
normRes=3.012002e-08
normRes=3.008505e-08
normRes=3.004971e-08
normRes=3.001400e-08
normRes=2.997793e-08
normRes=2.994149e-08
normRes=2.990468e-08
normRes=2.986750e-08
normRes=2.982995e-08
normRes=2.979204e-08
normRes=2.975376e-08
normRes=2.971512e-08
normRes=2.967612e-08
normRes=2.963677e-08
normRes=2.959706e-08
normRes=2.955700e-08
normRes=2.951660e-08
normRes=2.947586e-08
normRes=2.943478e-08
normRes=2.939338e-08
normRes=2.935165e-08
normRes=2.930961e-08
normRes=2.926725e-08
normRes=2.922460e-08
normRes=2.918165e-08
normRes=2.913842e-08
normRes=2.909491e-08
normRes=2.905114e-08
normRes=2.900710e-08
normRes=2.896281e-08
normRes=2.891829e-08
normRes=2.887353e-08
normRes=2.882856e-08
normRes=2.878338e-08
normRes=2.873800e-08
normRes=2.869243e-08
normRes=2.864669e-08
normRes=2.860079e-08
normRes=2.855473e-08
normRes=2.850854e-08
normRes=2.846222e-08
normRes=2.841579e-08
normRes=2.836925e-08
normRes=2.832263e-08
normRes=2.827593e-08
normRes=2.822917e-08
normRes=2.818237e-08
normRes=2.813552e-08
normRes=2.808866e-08
normRes=2.804179e-08
normRes=2.799492e-08
normRes=2.794807e-08
normRes=2.790125e-08
normRes=2.785448e-08
normRes=2.780777e-08
normRes=2.776113e-08
normRes=2.771457e-08
normRes=2.766812e-08
normRes=2.762178e-08
normRes=2.757556e-08
normRes=2.752949e-08
normRes=2.748356e-08
normRes=2.743780e-08
normRes=2.739222e-08
normRes=2.734683e-08
normRes=2.730164e-08
normRes=2.725667e-08
normRes=2.721192e-08
normRes=2.716741e-08
normRes=2.712315e-08
normRes=2.707914e-08
normRes=2.703541e-08
normRes=2.699197e-08
normRes=2.694881e-08
normRes=2.690596e-08
normRes=2.686341e-08
normRes=2.682119e-08
normRes=2.677930e-08
normRes=2.673775e-08
normRes=2.669654e-08
normRes=2.665569e-08
normRes=2.661520e-08
normRes=2.657508e-08
normRes=2.653533e-08
normRes=2.649596e-08
normRes=2.645699e-08
normRes=2.641840e-08
normRes=2.638021e-08
normRes=2.634243e-08
normRes=2.630505e-08
normRes=2.626808e-08
normRes=2.623152e-08
normRes=2.619538e-08
normRes=2.615965e-08
normRes=2.612435e-08
normRes=2.608946e-08
normRes=2.605500e-08
normRes=2.602096e-08
normRes=2.598734e-08
normRes=2.595414e-08
normRes=2.592136e-08
normRes=2.588900e-08
normRes=2.585706e-08
normRes=2.582553e-08
normRes=2.579441e-08
normRes=2.576369e-08
normRes=2.573339e-08
normRes=2.570348e-08
normRes=2.567396e-08
normRes=2.564484e-08
normRes=2.561610e-08
normRes=2.558774e-08
normRes=2.555976e-08
normRes=2.553213e-08
normRes=2.550487e-08
normRes=2.547796e-08
normRes=2.545139e-08
normRes=2.542516e-08
normRes=2.539926e-08
normRes=2.537367e-08
normRes=2.534839e-08
normRes=2.532342e-08
normRes=2.529873e-08
normRes=2.527432e-08
normRes=2.525019e-08
normRes=2.522631e-08
normRes=2.520269e-08
normRes=2.517930e-08
normRes=2.515614e-08
normRes=2.513319e-08
normRes=2.511045e-08
normRes=2.508791e-08
normRes=2.506554e-08
normRes=2.504335e-08
normRes=2.502131e-08
normRes=2.499941e-08
normRes=2.497766e-08
normRes=2.495602e-08
normRes=2.493449e-08
normRes=2.491306e-08
normRes=2.489171e-08
normRes=2.487044e-08
normRes=2.484922e-08
normRes=2.482805e-08
normRes=2.480692e-08
normRes=2.478581e-08
normRes=2.476471e-08
normRes=2.474361e-08
normRes=2.472250e-08
normRes=2.470136e-08
normRes=2.468019e-08
normRes=2.465897e-08
normRes=2.463768e-08
normRes=2.461633e-08
normRes=2.459490e-08
normRes=2.457337e-08
normRes=2.455174e-08
normRes=2.452999e-08
normRes=2.450812e-08
normRes=2.448611e-08
normRes=2.446396e-08
normRes=2.444166e-08
normRes=2.441919e-08
normRes=2.439655e-08
normRes=2.437373e-08
normRes=2.435071e-08
normRes=2.432750e-08
normRes=2.430409e-08
normRes=2.428046e-08
normRes=2.425661e-08
normRes=2.423253e-08
normRes=2.420822e-08
normRes=2.418366e-08
normRes=2.415886e-08
normRes=2.413381e-08
normRes=2.410850e-08
normRes=2.408292e-08
normRes=2.405708e-08
normRes=2.403097e-08
normRes=2.400458e-08
normRes=2.397792e-08
normRes=2.395097e-08
normRes=2.392374e-08
normRes=2.389622e-08
normRes=2.386842e-08
normRes=2.384032e-08
normRes=2.381193e-08
normRes=2.378325e-08
normRes=2.375428e-08
normRes=2.372501e-08
normRes=2.369546e-08
normRes=2.366561e-08
normRes=2.363547e-08
normRes=2.360504e-08
normRes=2.357433e-08
normRes=2.354333e-08
normRes=2.351204e-08
normRes=2.348048e-08
normRes=2.344864e-08
normRes=2.341653e-08
normRes=2.338415e-08
normRes=2.335151e-08
normRes=2.331860e-08
normRes=2.328545e-08
normRes=2.325204e-08
normRes=2.321838e-08
normRes=2.318449e-08
normRes=2.315037e-08
normRes=2.311602e-08
normRes=2.308146e-08
normRes=2.304668e-08
normRes=2.301170e-08
normRes=2.297652e-08
normRes=2.294115e-08
normRes=2.290560e-08
normRes=2.286988e-08
normRes=2.283400e-08
normRes=2.279796e-08
normRes=2.276178e-08
normRes=2.272546e-08
normRes=2.268901e-08
normRes=2.265244e-08
normRes=2.261576e-08
normRes=2.257899e-08
normRes=2.254213e-08
normRes=2.250519e-08
normRes=2.246818e-08
normRes=2.243112e-08
normRes=2.239400e-08
normRes=2.235685e-08
normRes=2.231968e-08
normRes=2.228249e-08
normRes=2.224529e-08
normRes=2.220810e-08
normRes=2.217093e-08
normRes=2.213378e-08
normRes=2.209667e-08
normRes=2.205962e-08
normRes=2.202262e-08
normRes=2.198569e-08
normRes=2.194884e-08
normRes=2.191209e-08
normRes=2.187543e-08
normRes=2.183889e-08
normRes=2.180247e-08
normRes=2.176618e-08
normRes=2.173004e-08
normRes=2.169405e-08
normRes=2.165822e-08
normRes=2.162257e-08
normRes=2.158709e-08
normRes=2.155181e-08
normRes=2.151672e-08
normRes=2.148184e-08
normRes=2.144718e-08
normRes=2.141275e-08
normRes=2.137855e-08
normRes=2.134458e-08
normRes=2.131087e-08
normRes=2.127742e-08
normRes=2.124422e-08
normRes=2.121130e-08
normRes=2.117865e-08
normRes=2.114629e-08
normRes=2.111421e-08
normRes=2.108242e-08
normRes=2.105094e-08
normRes=2.101976e-08
normRes=2.098889e-08
normRes=2.095832e-08
normRes=2.092808e-08
normRes=2.089816e-08
normRes=2.086855e-08
normRes=2.083928e-08
normRes=2.081033e-08
normRes=2.078171e-08
normRes=2.075342e-08
normRes=2.072547e-08
normRes=2.069785e-08
normRes=2.067056e-08
normRes=2.064361e-08
normRes=2.061699e-08
normRes=2.059071e-08
normRes=2.056476e-08
normRes=2.053914e-08
normRes=2.051385e-08
normRes=2.048889e-08
normRes=2.046426e-08
normRes=2.043995e-08
normRes=2.041596e-08
normRes=2.039228e-08
normRes=2.036892e-08
normRes=2.034587e-08
normRes=2.032312e-08
normRes=2.030067e-08
normRes=2.027851e-08
normRes=2.025665e-08
normRes=2.023507e-08
normRes=2.021376e-08
normRes=2.019273e-08
normRes=2.017196e-08
normRes=2.015145e-08
normRes=2.013120e-08
normRes=2.011118e-08
normRes=2.009141e-08
normRes=2.007186e-08
normRes=2.005253e-08
normRes=2.003342e-08
normRes=2.001451e-08
normRes=1.999580e-08
normRes=1.997727e-08
normRes=1.995892e-08
normRes=1.994075e-08
normRes=1.992273e-08
normRes=1.990487e-08
normRes=1.988715e-08
normRes=1.986956e-08
normRes=1.985209e-08
normRes=1.983474e-08
normRes=1.981749e-08
normRes=1.980034e-08
normRes=1.978327e-08
normRes=1.976627e-08
normRes=1.974935e-08
normRes=1.973247e-08
normRes=1.971565e-08
normRes=1.969885e-08
normRes=1.968209e-08
normRes=1.966534e-08
normRes=1.964860e-08
normRes=1.963185e-08
normRes=1.961510e-08
normRes=1.959832e-08
normRes=1.958151e-08
normRes=1.956466e-08
normRes=1.954776e-08
normRes=1.953081e-08
normRes=1.951379e-08
normRes=1.949669e-08
normRes=1.947951e-08
normRes=1.946223e-08
normRes=1.944486e-08
normRes=1.942737e-08
normRes=1.940977e-08
normRes=1.939205e-08
normRes=1.937420e-08
normRes=1.935620e-08
normRes=1.933807e-08
normRes=1.931978e-08
normRes=1.930133e-08
normRes=1.928272e-08
normRes=1.926393e-08
normRes=1.924497e-08
normRes=1.922583e-08
normRes=1.920650e-08
normRes=1.918698e-08
normRes=1.916727e-08
normRes=1.914735e-08
normRes=1.912723e-08
normRes=1.910689e-08
normRes=1.908635e-08
normRes=1.906559e-08
normRes=1.904461e-08
normRes=1.902341e-08
normRes=1.900198e-08
normRes=1.898033e-08
normRes=1.895845e-08
normRes=1.893634e-08
normRes=1.891400e-08
normRes=1.889143e-08
normRes=1.886863e-08
normRes=1.884560e-08
normRes=1.882233e-08
normRes=1.879884e-08
normRes=1.877511e-08
normRes=1.875115e-08
normRes=1.872696e-08
normRes=1.870254e-08
normRes=1.867790e-08
normRes=1.865304e-08
normRes=1.862795e-08
normRes=1.860265e-08
normRes=1.857713e-08
normRes=1.855139e-08
normRes=1.852545e-08
normRes=1.849930e-08
normRes=1.847295e-08
normRes=1.844640e-08
normRes=1.841966e-08
normRes=1.839274e-08
normRes=1.836563e-08
normRes=1.833834e-08
normRes=1.831088e-08
normRes=1.828325e-08
normRes=1.825546e-08
normRes=1.822752e-08
normRes=1.819942e-08
normRes=1.817119e-08
normRes=1.814282e-08
normRes=1.811432e-08
normRes=1.808570e-08
normRes=1.805697e-08
normRes=1.802812e-08
normRes=1.799918e-08
normRes=1.797015e-08
normRes=1.794103e-08
normRes=1.791184e-08
normRes=1.788257e-08
normRes=1.785325e-08
normRes=1.782387e-08
normRes=1.779445e-08
normRes=1.776500e-08
normRes=1.773551e-08
normRes=1.770601e-08
normRes=1.767649e-08
normRes=1.764698e-08
normRes=1.761747e-08
normRes=1.758797e-08
normRes=1.755850e-08
normRes=1.752906e-08
normRes=1.749966e-08
normRes=1.747031e-08
normRes=1.744102e-08
normRes=1.741179e-08
normRes=1.738264e-08
normRes=1.735357e-08
normRes=1.732459e-08
normRes=1.729571e-08
normRes=1.726694e-08
normRes=1.723828e-08
normRes=1.720974e-08
normRes=1.718133e-08
normRes=1.715306e-08
normRes=1.712494e-08
normRes=1.709697e-08
normRes=1.706916e-08
normRes=1.704151e-08
normRes=1.701404e-08
normRes=1.698675e-08
normRes=1.695964e-08
normRes=1.693273e-08
normRes=1.690602e-08
normRes=1.687951e-08
normRes=1.685321e-08
normRes=1.682712e-08
normRes=1.680125e-08
normRes=1.677561e-08
normRes=1.675020e-08
normRes=1.672502e-08
normRes=1.670008e-08
normRes=1.667538e-08
normRes=1.665093e-08
normRes=1.662673e-08
normRes=1.660277e-08
normRes=1.657907e-08
normRes=1.655563e-08
normRes=1.653245e-08
normRes=1.650952e-08
normRes=1.648686e-08
normRes=1.646446e-08
normRes=1.644233e-08
normRes=1.642046e-08
normRes=1.639886e-08
normRes=1.637752e-08
normRes=1.635645e-08
normRes=1.633564e-08
normRes=1.631510e-08
normRes=1.629482e-08
normRes=1.627480e-08
normRes=1.625504e-08
normRes=1.623554e-08
normRes=1.621629e-08
normRes=1.619730e-08
normRes=1.617856e-08
normRes=1.616007e-08
normRes=1.614182e-08
normRes=1.612381e-08
normRes=1.610604e-08
normRes=1.608850e-08
normRes=1.607120e-08
normRes=1.605411e-08
normRes=1.603725e-08
normRes=1.602059e-08
normRes=1.600415e-08
normRes=1.598792e-08
normRes=1.597188e-08
normRes=1.595603e-08
normRes=1.594037e-08
normRes=1.592489e-08
normRes=1.590959e-08
normRes=1.589445e-08
normRes=1.587948e-08
normRes=1.586465e-08
normRes=1.584998e-08
normRes=1.583545e-08
normRes=1.582105e-08
normRes=1.580677e-08
normRes=1.579262e-08
normRes=1.577858e-08
normRes=1.576464e-08
normRes=1.575080e-08
normRes=1.573704e-08
normRes=1.572337e-08
normRes=1.570977e-08
normRes=1.569624e-08
normRes=1.568276e-08
normRes=1.566934e-08
normRes=1.565596e-08
normRes=1.564261e-08
normRes=1.562929e-08
normRes=1.561599e-08
normRes=1.560270e-08
normRes=1.558941e-08
normRes=1.557613e-08
normRes=1.556283e-08
normRes=1.554951e-08
normRes=1.553616e-08
normRes=1.552279e-08
normRes=1.550937e-08
normRes=1.549591e-08
normRes=1.548239e-08
normRes=1.546881e-08
normRes=1.545516e-08
normRes=1.544144e-08
normRes=1.542764e-08
normRes=1.541375e-08
normRes=1.539976e-08
normRes=1.538568e-08
normRes=1.537149e-08
normRes=1.535719e-08
normRes=1.534278e-08
normRes=1.532824e-08
normRes=1.531358e-08
normRes=1.529878e-08
normRes=1.528385e-08
normRes=1.526878e-08
normRes=1.525357e-08
normRes=1.523820e-08
normRes=1.522268e-08
normRes=1.520701e-08
normRes=1.519117e-08
normRes=1.517517e-08
normRes=1.515900e-08
normRes=1.514267e-08
normRes=1.512616e-08
normRes=1.510948e-08
normRes=1.509263e-08
normRes=1.507559e-08
normRes=1.505838e-08
normRes=1.504098e-08
normRes=1.502340e-08
normRes=1.500564e-08
normRes=1.498770e-08
normRes=1.496957e-08
normRes=1.495126e-08
normRes=1.493276e-08
normRes=1.491408e-08
normRes=1.489522e-08
normRes=1.487617e-08
normRes=1.485695e-08
normRes=1.483754e-08
normRes=1.481795e-08
normRes=1.479819e-08
normRes=1.477825e-08
normRes=1.475814e-08
normRes=1.473785e-08
normRes=1.471740e-08
normRes=1.469678e-08
normRes=1.467600e-08
normRes=1.465507e-08
normRes=1.463397e-08
normRes=1.461272e-08
normRes=1.459133e-08
normRes=1.456979e-08
normRes=1.454811e-08
normRes=1.452629e-08
normRes=1.450434e-08
normRes=1.448227e-08
normRes=1.446007e-08
normRes=1.443776e-08
normRes=1.441533e-08
normRes=1.439280e-08
normRes=1.437017e-08
normRes=1.434744e-08
normRes=1.432462e-08
normRes=1.430172e-08
normRes=1.427874e-08
normRes=1.425569e-08
normRes=1.423257e-08
normRes=1.420939e-08
normRes=1.418616e-08
normRes=1.416288e-08
normRes=1.413957e-08
normRes=1.411621e-08
normRes=1.409283e-08
normRes=1.406943e-08
normRes=1.404602e-08
normRes=1.402260e-08
normRes=1.399918e-08
normRes=1.397576e-08
normRes=1.395236e-08
normRes=1.392898e-08
normRes=1.390562e-08
normRes=1.388230e-08
normRes=1.385902e-08
normRes=1.383578e-08
normRes=1.381260e-08
normRes=1.378948e-08
normRes=1.376642e-08
normRes=1.374344e-08
normRes=1.372054e-08
normRes=1.369772e-08
normRes=1.367499e-08
normRes=1.365237e-08
normRes=1.362985e-08
normRes=1.360744e-08
normRes=1.358514e-08
normRes=1.356297e-08
normRes=1.354092e-08
normRes=1.351901e-08
normRes=1.349724e-08
normRes=1.347561e-08
normRes=1.345412e-08
normRes=1.343280e-08
normRes=1.341163e-08
normRes=1.339062e-08
normRes=1.336978e-08
normRes=1.334911e-08
normRes=1.332862e-08
normRes=1.330831e-08
normRes=1.328818e-08
normRes=1.326823e-08
normRes=1.324848e-08
normRes=1.322891e-08
normRes=1.320954e-08
normRes=1.319037e-08
normRes=1.317140e-08
normRes=1.315263e-08
normRes=1.313407e-08
normRes=1.311571e-08
normRes=1.309756e-08
normRes=1.307961e-08
normRes=1.306188e-08
normRes=1.304435e-08
normRes=1.302704e-08
normRes=1.300994e-08
normRes=1.299304e-08
normRes=1.297636e-08
normRes=1.295989e-08
normRes=1.294362e-08
normRes=1.292757e-08
normRes=1.291172e-08
normRes=1.289608e-08
normRes=1.288064e-08
normRes=1.286541e-08
normRes=1.285038e-08
normRes=1.283554e-08
normRes=1.282090e-08
normRes=1.280646e-08
normRes=1.279220e-08
normRes=1.277814e-08
normRes=1.276425e-08
normRes=1.275055e-08
normRes=1.273703e-08
normRes=1.272367e-08
normRes=1.271049e-08
normRes=1.269748e-08
normRes=1.268462e-08
normRes=1.267192e-08
normRes=1.265938e-08
normRes=1.264698e-08
normRes=1.263472e-08
normRes=1.262260e-08
normRes=1.261061e-08
normRes=1.259875e-08
normRes=1.258701e-08
normRes=1.257539e-08
normRes=1.256388e-08
normRes=1.255247e-08
normRes=1.254116e-08
normRes=1.252995e-08
normRes=1.251882e-08
normRes=1.250777e-08
normRes=1.249680e-08
normRes=1.248590e-08
normRes=1.247506e-08
normRes=1.246428e-08
normRes=1.245355e-08
normRes=1.244286e-08
normRes=1.243222e-08
normRes=1.242160e-08
normRes=1.241102e-08
normRes=1.240045e-08
normRes=1.238990e-08
normRes=1.237935e-08
normRes=1.236881e-08
normRes=1.235827e-08
normRes=1.234771e-08
normRes=1.233714e-08
normRes=1.232654e-08
normRes=1.231592e-08
normRes=1.230527e-08
normRes=1.229458e-08
normRes=1.228384e-08
normRes=1.227306e-08
normRes=1.226222e-08
normRes=1.225132e-08
normRes=1.224035e-08
normRes=1.222931e-08
normRes=1.221820e-08
normRes=1.220701e-08
normRes=1.219574e-08
normRes=1.218438e-08
normRes=1.217292e-08
normRes=1.216137e-08
normRes=1.214971e-08
normRes=1.213795e-08
normRes=1.212608e-08
normRes=1.211410e-08
normRes=1.210201e-08
normRes=1.208979e-08
normRes=1.207745e-08
normRes=1.206499e-08
normRes=1.205240e-08
normRes=1.203968e-08
normRes=1.202683e-08
normRes=1.201384e-08
normRes=1.200072e-08
normRes=1.198745e-08
normRes=1.197405e-08
normRes=1.196051e-08
normRes=1.194682e-08
normRes=1.193299e-08
normRes=1.191902e-08
normRes=1.190490e-08
normRes=1.189063e-08
normRes=1.187622e-08
normRes=1.186166e-08
normRes=1.184695e-08
normRes=1.183210e-08
normRes=1.181711e-08
normRes=1.180197e-08
normRes=1.178668e-08
normRes=1.177126e-08
normRes=1.175569e-08
normRes=1.173998e-08
normRes=1.172413e-08
normRes=1.170814e-08
normRes=1.169202e-08
normRes=1.167577e-08
normRes=1.165938e-08
normRes=1.164287e-08
normRes=1.162623e-08
normRes=1.160947e-08
normRes=1.159259e-08
normRes=1.157559e-08
normRes=1.155848e-08
normRes=1.154125e-08
normRes=1.152392e-08
normRes=1.150649e-08
normRes=1.148895e-08
normRes=1.147132e-08
normRes=1.145360e-08
normRes=1.143578e-08
normRes=1.141789e-08
normRes=1.139991e-08
normRes=1.138187e-08
normRes=1.136375e-08
normRes=1.134556e-08
normRes=1.132731e-08
normRes=1.130901e-08
normRes=1.129066e-08
normRes=1.127226e-08
normRes=1.125381e-08
normRes=1.123534e-08
normRes=1.121683e-08
normRes=1.119829e-08
normRes=1.117974e-08
normRes=1.116116e-08
normRes=1.114258e-08
normRes=1.112400e-08
normRes=1.110541e-08
normRes=1.108683e-08
normRes=1.106826e-08
normRes=1.104971e-08
normRes=1.103118e-08
normRes=1.101268e-08
normRes=1.099421e-08
normRes=1.097578e-08
normRes=1.095739e-08
normRes=1.093906e-08
normRes=1.092077e-08
normRes=1.090254e-08
normRes=1.088438e-08
normRes=1.086629e-08
normRes=1.084827e-08
normRes=1.083033e-08
normRes=1.081248e-08
normRes=1.079471e-08
normRes=1.077703e-08
normRes=1.075946e-08
normRes=1.074198e-08
normRes=1.072461e-08
normRes=1.070736e-08
normRes=1.069021e-08
normRes=1.067319e-08
normRes=1.065629e-08
normRes=1.063951e-08
normRes=1.062287e-08
normRes=1.060636e-08
normRes=1.058998e-08
normRes=1.057375e-08
normRes=1.055765e-08
normRes=1.054171e-08
normRes=1.052591e-08
normRes=1.051026e-08
normRes=1.049476e-08
normRes=1.047942e-08
normRes=1.046424e-08
normRes=1.044921e-08
normRes=1.043435e-08
normRes=1.041965e-08
normRes=1.040511e-08
normRes=1.039074e-08
normRes=1.037653e-08
normRes=1.036249e-08
normRes=1.034861e-08
normRes=1.033490e-08
normRes=1.032136e-08
normRes=1.030798e-08
normRes=1.029478e-08
normRes=1.028174e-08
normRes=1.026886e-08
normRes=1.025615e-08
normRes=1.024361e-08
normRes=1.023123e-08
normRes=1.021901e-08
normRes=1.020695e-08
normRes=1.019505e-08
normRes=1.018330e-08
normRes=1.017172e-08
normRes=1.016028e-08
normRes=1.014900e-08
normRes=1.013786e-08
normRes=1.012687e-08
normRes=1.011602e-08
normRes=1.010532e-08
normRes=1.009475e-08
normRes=1.008431e-08
normRes=1.007401e-08
normRes=1.006383e-08
normRes=1.005378e-08
normRes=1.004384e-08
normRes=1.003402e-08
normRes=1.002432e-08
normRes=1.001472e-08
normRes=1.000523e-08
normRes=9.995832e-09
normRes=9.986534e-09
normRes=9.977327e-09
normRes=9.968208e-09
normRes=9.959170e-09
normRes=9.950211e-09
normRes=9.941324e-09
normRes=9.932506e-09
normRes=9.923752e-09
normRes=9.915057e-09
normRes=9.906415e-09
normRes=9.897823e-09
normRes=9.889276e-09
normRes=9.880769e-09
normRes=9.872296e-09
normRes=9.863853e-09
normRes=9.855435e-09
normRes=9.847037e-09
normRes=9.838654e-09
normRes=9.830282e-09
normRes=9.821915e-09
normRes=9.813549e-09
normRes=9.805180e-09
normRes=9.796801e-09
normRes=9.788409e-09
normRes=9.780000e-09
normRes=9.771567e-09
normRes=9.763108e-09
normRes=9.754617e-09
normRes=9.746091e-09
normRes=9.737524e-09
normRes=9.728914e-09
normRes=9.720255e-09
normRes=9.711543e-09
normRes=9.702775e-09
normRes=9.693947e-09
normRes=9.685055e-09
normRes=9.676096e-09
normRes=9.667065e-09
normRes=9.657960e-09
normRes=9.648777e-09
normRes=9.639514e-09
normRes=9.630166e-09
normRes=9.620732e-09
normRes=9.611208e-09
normRes=9.601591e-09
normRes=9.591880e-09
normRes=9.582071e-09
normRes=9.572164e-09
normRes=9.562154e-09
normRes=9.552040e-09
normRes=9.541822e-09
normRes=9.531496e-09
normRes=9.521061e-09
normRes=9.510516e-09
normRes=9.499860e-09
normRes=9.489092e-09
normRes=9.478210e-09
normRes=9.467214e-09
normRes=9.456103e-09
normRes=9.444876e-09
normRes=9.433534e-09
normRes=9.422076e-09
normRes=9.410502e-09
normRes=9.398812e-09
normRes=9.387006e-09
normRes=9.375085e-09
normRes=9.363049e-09
normRes=9.350899e-09
normRes=9.338636e-09
normRes=9.326261e-09
normRes=9.313775e-09
normRes=9.301178e-09
normRes=9.288474e-09
normRes=9.275662e-09
normRes=9.262745e-09
normRes=9.249724e-09
normRes=9.236602e-09
normRes=9.223380e-09
normRes=9.210061e-09
normRes=9.196647e-09
normRes=9.183140e-09
normRes=9.169543e-09
normRes=9.155859e-09
normRes=9.142091e-09
normRes=9.128240e-09
normRes=9.114311e-09
normRes=9.100306e-09
normRes=9.086229e-09
normRes=9.072083e-09
normRes=9.057870e-09
normRes=9.043596e-09
normRes=9.029262e-09
normRes=9.014874e-09
normRes=9.000433e-09
normRes=8.985946e-09
normRes=8.971414e-09
normRes=8.956842e-09
normRes=8.942234e-09
normRes=8.927594e-09
normRes=8.912926e-09
normRes=8.898234e-09
normRes=8.883523e-09
normRes=8.868796e-09
normRes=8.854057e-09
normRes=8.839311e-09
normRes=8.824562e-09
normRes=8.809814e-09
normRes=8.795072e-09
normRes=8.780340e-09
normRes=8.765622e-09
normRes=8.750922e-09
normRes=8.736245e-09
normRes=8.721594e-09
normRes=8.706975e-09
normRes=8.692390e-09
normRes=8.677845e-09
normRes=8.663344e-09
normRes=8.648890e-09
normRes=8.634487e-09
normRes=8.620141e-09
normRes=8.605853e-09
normRes=8.591630e-09
normRes=8.577473e-09
normRes=8.563387e-09
normRes=8.549376e-09
normRes=8.535443e-09
normRes=8.521592e-09
normRes=8.507826e-09
normRes=8.494148e-09
normRes=8.480562e-09
normRes=8.467071e-09
normRes=8.453677e-09
normRes=8.440384e-09
normRes=8.427195e-09
normRes=8.414112e-09
normRes=8.401138e-09
normRes=8.388275e-09
normRes=8.375526e-09
normRes=8.362893e-09
normRes=8.350378e-09
normRes=8.337982e-09
normRes=8.325709e-09
normRes=8.313558e-09
normRes=8.301533e-09
normRes=8.289634e-09
normRes=8.277863e-09
normRes=8.266221e-09
normRes=8.254708e-09
normRes=8.243326e-09
normRes=8.232076e-09
normRes=8.220957e-09
normRes=8.209971e-09
normRes=8.199117e-09
normRes=8.188396e-09
normRes=8.177807e-09
normRes=8.167351e-09
normRes=8.157027e-09
normRes=8.146835e-09
normRes=8.136774e-09
normRes=8.126843e-09
normRes=8.117042e-09
normRes=8.107368e-09
normRes=8.097822e-09
normRes=8.088402e-09
normRes=8.079107e-09
normRes=8.069934e-09
normRes=8.060882e-09
normRes=8.051950e-09
normRes=8.043135e-09
normRes=8.034435e-09
normRes=8.025849e-09
normRes=8.017373e-09
normRes=8.009006e-09
normRes=8.000744e-09
normRes=7.992585e-09
normRes=7.984527e-09
normRes=7.976567e-09
normRes=7.968700e-09
normRes=7.960926e-09
normRes=7.953240e-09
normRes=7.945640e-09
normRes=7.938121e-09
normRes=7.930681e-09
normRes=7.923317e-09
normRes=7.916024e-09
normRes=7.908799e-09
normRes=7.901639e-09
normRes=7.894540e-09
normRes=7.887499e-09
normRes=7.880511e-09
normRes=7.873574e-09
normRes=7.866682e-09
normRes=7.859832e-09
normRes=7.853021e-09
normRes=7.846245e-09
normRes=7.839499e-09
normRes=7.832780e-09
normRes=7.826084e-09
normRes=7.819407e-09
normRes=7.812746e-09
normRes=7.806096e-09
normRes=7.799453e-09
normRes=7.792815e-09
normRes=7.786176e-09
normRes=7.779533e-09
normRes=7.772883e-09
normRes=7.766221e-09
normRes=7.759544e-09
normRes=7.752850e-09
normRes=7.746132e-09
normRes=7.739390e-09
normRes=7.732618e-09
normRes=7.725814e-09
normRes=7.718974e-09
normRes=7.712095e-09
normRes=7.705174e-09
normRes=7.698208e-09
normRes=7.691193e-09
normRes=7.684128e-09
normRes=7.677008e-09
normRes=7.669831e-09
normRes=7.662595e-09
normRes=7.655296e-09
normRes=7.647933e-09
normRes=7.640503e-09
normRes=7.633003e-09
normRes=7.625432e-09
normRes=7.617787e-09
normRes=7.610067e-09
normRes=7.602269e-09
normRes=7.594392e-09
normRes=7.586434e-09
normRes=7.578393e-09
normRes=7.570268e-09
normRes=7.562059e-09
normRes=7.553762e-09
normRes=7.545378e-09
normRes=7.536906e-09
normRes=7.528344e-09
normRes=7.519692e-09
normRes=7.510949e-09
normRes=7.502116e-09
normRes=7.493190e-09
normRes=7.484172e-09
normRes=7.475063e-09
normRes=7.465861e-09
normRes=7.456568e-09
normRes=7.447183e-09
normRes=7.437706e-09
normRes=7.428138e-09
normRes=7.418480e-09
normRes=7.408733e-09
normRes=7.398896e-09
normRes=7.388971e-09
normRes=7.378960e-09
normRes=7.368862e-09
normRes=7.358680e-09
normRes=7.348414e-09
normRes=7.338067e-09
normRes=7.327639e-09
normRes=7.317133e-09
normRes=7.306550e-09
normRes=7.295891e-09
normRes=7.285160e-09
normRes=7.274357e-09
normRes=7.263486e-09
normRes=7.252548e-09
normRes=7.241545e-09
normRes=7.230480e-09
normRes=7.219356e-09
normRes=7.208175e-09
normRes=7.196939e-09
normRes=7.185652e-09
normRes=7.174316e-09
normRes=7.162934e-09
normRes=7.151508e-09
normRes=7.140042e-09
normRes=7.128538e-09
normRes=7.117001e-09
normRes=7.105432e-09
normRes=7.093835e-09
normRes=7.082214e-09
normRes=7.070570e-09
normRes=7.058909e-09
normRes=7.047232e-09
normRes=7.035543e-09
normRes=7.023846e-09
normRes=7.012144e-09
normRes=7.000440e-09
normRes=6.988738e-09
normRes=6.977041e-09
normRes=6.965352e-09
normRes=6.953675e-09
normRes=6.942013e-09
normRes=6.930370e-09
normRes=6.918748e-09
normRes=6.907152e-09
normRes=6.895585e-09
normRes=6.884049e-09
normRes=6.872548e-09
normRes=6.861086e-09
normRes=6.849665e-09
normRes=6.838289e-09
normRes=6.826961e-09
normRes=6.815683e-09
normRes=6.804460e-09
normRes=6.793293e-09
normRes=6.782186e-09
normRes=6.771141e-09
normRes=6.760162e-09
normRes=6.749251e-09
normRes=6.738410e-09
normRes=6.727643e-09
normRes=6.716951e-09
normRes=6.706338e-09
normRes=6.695804e-09
normRes=6.685354e-09
normRes=6.674988e-09
normRes=6.664708e-09
normRes=6.654518e-09
normRes=6.644418e-09
normRes=6.634410e-09
normRes=6.624497e-09
normRes=6.614678e-09
normRes=6.604957e-09
normRes=6.595333e-09
normRes=6.585809e-09
normRes=6.576386e-09
normRes=6.567064e-09
normRes=6.557844e-09
normRes=6.548728e-09
normRes=6.539715e-09
normRes=6.530807e-09
normRes=6.522003e-09
normRes=6.513304e-09
normRes=6.504711e-09
normRes=6.496223e-09
normRes=6.487840e-09
normRes=6.479562e-09
normRes=6.471389e-09
normRes=6.463320e-09
normRes=6.455356e-09
normRes=6.447494e-09
normRes=6.439735e-09
normRes=6.432078e-09
normRes=6.424522e-09
normRes=6.417065e-09
normRes=6.409707e-09
normRes=6.402446e-09
normRes=6.395281e-09
normRes=6.388210e-09
normRes=6.381232e-09
normRes=6.374345e-09
normRes=6.367548e-09
normRes=6.360838e-09
normRes=6.354214e-09
normRes=6.347673e-09
normRes=6.341214e-09
normRes=6.334834e-09
normRes=6.328531e-09
normRes=6.322303e-09
normRes=6.316147e-09
normRes=6.310060e-09
normRes=6.304041e-09
normRes=6.298087e-09
normRes=6.292194e-09
normRes=6.286361e-09
normRes=6.280584e-09
normRes=6.274861e-09
normRes=6.269188e-09
normRes=6.263564e-09
normRes=6.257984e-09
normRes=6.252447e-09
normRes=6.246948e-09
normRes=6.241486e-09
normRes=6.236056e-09
normRes=6.230657e-09
normRes=6.225284e-09
normRes=6.219935e-09
normRes=6.214607e-09
normRes=6.209297e-09
normRes=6.204001e-09
normRes=6.198717e-09
normRes=6.193441e-09
normRes=6.188171e-09
normRes=6.182903e-09
normRes=6.177634e-09
normRes=6.172362e-09
normRes=6.167083e-09
normRes=6.161795e-09
normRes=6.156494e-09
normRes=6.151179e-09
normRes=6.145845e-09
normRes=6.140490e-09
normRes=6.135112e-09
normRes=6.129708e-09
normRes=6.124275e-09
normRes=6.118810e-09
normRes=6.113312e-09
normRes=6.107777e-09
normRes=6.102203e-09
normRes=6.096588e-09
normRes=6.090930e-09
normRes=6.085226e-09
normRes=6.079475e-09
normRes=6.073674e-09
normRes=6.067821e-09
normRes=6.061915e-09
normRes=6.055954e-09
normRes=6.049935e-09
normRes=6.043858e-09
normRes=6.037720e-09
normRes=6.031521e-09
normRes=6.025258e-09
normRes=6.018931e-09
normRes=6.012538e-09
normRes=6.006078e-09
normRes=5.999551e-09
normRes=5.992955e-09
normRes=5.986289e-09
normRes=5.979553e-09
normRes=5.972745e-09
normRes=5.965866e-09
normRes=5.958915e-09
normRes=5.951892e-09
normRes=5.944795e-09
normRes=5.937626e-09
normRes=5.930384e-09
normRes=5.923068e-09
normRes=5.915680e-09
normRes=5.908220e-09
normRes=5.900686e-09
normRes=5.893080e-09
normRes=5.885403e-09
normRes=5.877655e-09
normRes=5.869836e-09
normRes=5.861948e-09
normRes=5.853991e-09
normRes=5.845965e-09
normRes=5.837873e-09
normRes=5.829715e-09
normRes=5.821492e-09
normRes=5.813205e-09
normRes=5.804857e-09
normRes=5.796447e-09
normRes=5.787979e-09
normRes=5.779452e-09
normRes=5.770870e-09
normRes=5.762233e-09
normRes=5.753544e-09
normRes=5.744804e-09
normRes=5.736015e-09
normRes=5.727179e-09
normRes=5.718298e-09
normRes=5.709374e-09
normRes=5.700410e-09
normRes=5.691407e-09
normRes=5.682368e-09
normRes=5.673295e-09
normRes=5.664191e-09
normRes=5.655057e-09
normRes=5.645897e-09
normRes=5.636713e-09
normRes=5.627506e-09
normRes=5.618281e-09
normRes=5.609038e-09
normRes=5.599782e-09
normRes=5.590514e-09
normRes=5.581237e-09
normRes=5.571955e-09
normRes=5.562668e-09
normRes=5.553381e-09
normRes=5.544095e-09
normRes=5.534814e-09
normRes=5.525540e-09
normRes=5.516276e-09
normRes=5.507025e-09
normRes=5.497788e-09
normRes=5.488569e-09
normRes=5.479371e-09
normRes=5.470197e-09
normRes=5.461047e-09
normRes=5.451927e-09
normRes=5.442837e-09
normRes=5.433780e-09
normRes=5.424760e-09
normRes=5.415777e-09
normRes=5.406836e-09
normRes=5.397938e-09
normRes=5.389086e-09
normRes=5.380281e-09
normRes=5.371526e-09
normRes=5.362823e-09
normRes=5.354175e-09
normRes=5.345584e-09
normRes=5.337050e-09
normRes=5.328577e-09
normRes=5.320167e-09
normRes=5.311820e-09
normRes=5.303540e-09
normRes=5.295327e-09
normRes=5.287183e-09
normRes=5.279109e-09
normRes=5.271108e-09
normRes=5.263180e-09
normRes=5.255327e-09
normRes=5.247550e-09
normRes=5.239850e-09
normRes=5.232228e-09
normRes=5.224685e-09
normRes=5.217222e-09
normRes=5.209840e-09
normRes=5.202538e-09
normRes=5.195319e-09
normRes=5.188183e-09
normRes=5.181129e-09
normRes=5.174158e-09
normRes=5.167271e-09
normRes=5.160467e-09
normRes=5.153747e-09
normRes=5.147111e-09
normRes=5.140557e-09
normRes=5.134087e-09
normRes=5.127700e-09
normRes=5.121395e-09
normRes=5.115172e-09
normRes=5.109030e-09
normRes=5.102968e-09
normRes=5.096987e-09
normRes=5.091084e-09
normRes=5.085259e-09
normRes=5.079512e-09
normRes=5.073840e-09
normRes=5.068243e-09
normRes=5.062719e-09
normRes=5.057267e-09
normRes=5.051886e-09
normRes=5.046575e-09
normRes=5.041330e-09
normRes=5.036152e-09
normRes=5.031038e-09
normRes=5.025987e-09
normRes=5.020997e-09
normRes=5.016065e-09
normRes=5.011190e-09
normRes=5.006371e-09
normRes=5.001604e-09
normRes=4.996888e-09
normRes=4.992221e-09
normRes=4.987601e-09
normRes=4.983025e-09
normRes=4.978491e-09
normRes=4.973997e-09
normRes=4.969540e-09
normRes=4.965119e-09
normRes=4.960731e-09
normRes=4.956373e-09
normRes=4.952043e-09
normRes=4.947740e-09
normRes=4.943459e-09
normRes=4.939199e-09
normRes=4.934958e-09
normRes=4.930733e-09
normRes=4.926521e-09
normRes=4.922321e-09
normRes=4.918129e-09
normRes=4.913943e-09
normRes=4.909762e-09
normRes=4.905581e-09
normRes=4.901400e-09
normRes=4.897216e-09
normRes=4.893026e-09
normRes=4.888828e-09
normRes=4.884620e-09
normRes=4.880399e-09
normRes=4.876163e-09
normRes=4.871911e-09
normRes=4.867640e-09
normRes=4.863347e-09
normRes=4.859031e-09
normRes=4.854690e-09
normRes=4.850321e-09
normRes=4.845924e-09
normRes=4.841495e-09
normRes=4.837033e-09
normRes=4.832536e-09
normRes=4.828004e-09
normRes=4.823433e-09
normRes=4.818822e-09
normRes=4.814170e-09
normRes=4.809475e-09
normRes=4.804736e-09
normRes=4.799952e-09
normRes=4.795120e-09
normRes=4.790241e-09
normRes=4.785312e-09
normRes=4.780333e-09
normRes=4.775303e-09
normRes=4.770220e-09
normRes=4.765084e-09
normRes=4.759894e-09
normRes=4.754649e-09
normRes=4.749350e-09
normRes=4.743993e-09
normRes=4.738581e-09
normRes=4.733112e-09
normRes=4.727586e-09
normRes=4.722001e-09
normRes=4.716360e-09
normRes=4.710660e-09
normRes=4.704902e-09
normRes=4.699086e-09
normRes=4.693213e-09
normRes=4.687282e-09
normRes=4.681293e-09
normRes=4.675247e-09
normRes=4.669145e-09
normRes=4.662986e-09
normRes=4.656771e-09
normRes=4.650501e-09
normRes=4.644176e-09
normRes=4.637798e-09
normRes=4.631367e-09
normRes=4.624883e-09
normRes=4.618349e-09
normRes=4.611764e-09
normRes=4.605130e-09
normRes=4.598448e-09
normRes=4.591719e-09
normRes=4.584945e-09
normRes=4.578126e-09
normRes=4.571265e-09
normRes=4.564362e-09
normRes=4.557419e-09
normRes=4.550438e-09
normRes=4.543419e-09
normRes=4.536365e-09
normRes=4.529278e-09
normRes=4.522159e-09
normRes=4.515009e-09
normRes=4.507832e-09
normRes=4.500627e-09
normRes=4.493398e-09
normRes=4.486146e-09
normRes=4.478873e-09
normRes=4.471582e-09
normRes=4.464273e-09
normRes=4.456950e-09
normRes=4.449613e-09
normRes=4.442266e-09
normRes=4.434911e-09
normRes=4.427548e-09
normRes=4.420181e-09
normRes=4.412812e-09
normRes=4.405442e-09
normRes=4.398074e-09
normRes=4.390710e-09
normRes=4.383352e-09
normRes=4.376002e-09
normRes=4.368663e-09
normRes=4.361336e-09
normRes=4.354023e-09
normRes=4.346728e-09
normRes=4.339451e-09
normRes=4.332195e-09
normRes=4.324961e-09
normRes=4.317753e-09
normRes=4.310572e-09
normRes=4.303419e-09
normRes=4.296297e-09
normRes=4.289208e-09
normRes=4.282154e-09
normRes=4.275135e-09
normRes=4.268156e-09
normRes=4.261216e-09
normRes=4.254318e-09
normRes=4.247464e-09
normRes=4.240654e-09
normRes=4.233892e-09
normRes=4.227177e-09
normRes=4.220512e-09
normRes=4.213899e-09
normRes=4.207338e-09
normRes=4.200830e-09
normRes=4.194378e-09
normRes=4.187982e-09
normRes=4.181643e-09
normRes=4.175363e-09
normRes=4.169143e-09
normRes=4.162983e-09
normRes=4.156884e-09
normRes=4.150847e-09
normRes=4.144873e-09
normRes=4.138963e-09
normRes=4.133117e-09
normRes=4.127335e-09
normRes=4.121619e-09
normRes=4.115968e-09
normRes=4.110382e-09
normRes=4.104863e-09
normRes=4.099410e-09
normRes=4.094024e-09
normRes=4.088703e-09
normRes=4.083449e-09
normRes=4.078261e-09
normRes=4.073139e-09
normRes=4.068082e-09
normRes=4.063091e-09
normRes=4.058164e-09
normRes=4.053302e-09
normRes=4.048504e-09
normRes=4.043769e-09
normRes=4.039097e-09
normRes=4.034486e-09
normRes=4.029936e-09
normRes=4.025446e-09
normRes=4.021016e-09
normRes=4.016643e-09
normRes=4.012328e-09
normRes=4.008068e-09
normRes=4.003863e-09
normRes=3.999711e-09
normRes=3.995612e-09
normRes=3.991563e-09
normRes=3.987564e-09
normRes=3.983612e-09
normRes=3.979707e-09
normRes=3.975847e-09
normRes=3.972031e-09
normRes=3.968256e-09
normRes=3.964521e-09
normRes=3.960824e-09
normRes=3.957164e-09
normRes=3.953539e-09
normRes=3.949947e-09
normRes=3.946387e-09
normRes=3.942856e-09
normRes=3.939352e-09
normRes=3.935875e-09
normRes=3.932421e-09
normRes=3.928989e-09
normRes=3.925577e-09
normRes=3.922184e-09
normRes=3.918807e-09
normRes=3.915444e-09
normRes=3.912093e-09
normRes=3.908753e-09
normRes=3.905421e-09
normRes=3.902095e-09
normRes=3.898775e-09
normRes=3.895457e-09
normRes=3.892140e-09
normRes=3.888821e-09
normRes=3.885500e-09
normRes=3.882174e-09
normRes=3.878842e-09
normRes=3.875501e-09
normRes=3.872149e-09
normRes=3.868786e-09
normRes=3.865409e-09
normRes=3.862016e-09
normRes=3.858606e-09
normRes=3.855178e-09
normRes=3.851729e-09
normRes=3.848258e-09
normRes=3.844764e-09
normRes=3.841245e-09
normRes=3.837699e-09
normRes=3.834126e-09
normRes=3.830524e-09
normRes=3.826890e-09
normRes=3.823226e-09
normRes=3.819528e-09
normRes=3.815796e-09
normRes=3.812029e-09
normRes=3.808225e-09
normRes=3.804385e-09
normRes=3.800505e-09
normRes=3.796587e-09
normRes=3.792628e-09
normRes=3.788629e-09
normRes=3.784588e-09
normRes=3.780504e-09
normRes=3.776378e-09
normRes=3.772208e-09
normRes=3.767994e-09
normRes=3.763736e-09
normRes=3.759433e-09
normRes=3.755084e-09
normRes=3.750690e-09
normRes=3.746250e-09
normRes=3.741765e-09
normRes=3.737234e-09
normRes=3.732656e-09
normRes=3.728033e-09
normRes=3.723363e-09
normRes=3.718648e-09
normRes=3.713887e-09
normRes=3.709081e-09
normRes=3.704231e-09
normRes=3.699335e-09
normRes=3.694395e-09
normRes=3.689412e-09
normRes=3.684385e-09
normRes=3.679316e-09
normRes=3.674205e-09
normRes=3.669052e-09
normRes=3.663859e-09
normRes=3.658627e-09
normRes=3.653355e-09
normRes=3.648046e-09
normRes=3.642700e-09
normRes=3.637318e-09
normRes=3.631900e-09
normRes=3.626449e-09
normRes=3.620966e-09
normRes=3.615450e-09
normRes=3.609905e-09
normRes=3.604330e-09
normRes=3.598728e-09
normRes=3.593099e-09
normRes=3.587445e-09
normRes=3.581767e-09
normRes=3.576068e-09
normRes=3.570347e-09
normRes=3.564607e-09
normRes=3.558849e-09
normRes=3.553075e-09
normRes=3.547287e-09
normRes=3.541485e-09
normRes=3.535671e-09
normRes=3.529848e-09
normRes=3.524016e-09
normRes=3.518178e-09
normRes=3.512335e-09
normRes=3.506488e-09
normRes=3.500640e-09
normRes=3.494792e-09
normRes=3.488946e-09
normRes=3.483103e-09
normRes=3.477265e-09
normRes=3.471434e-09
normRes=3.465612e-09
normRes=3.459800e-09
normRes=3.454000e-09
normRes=3.448213e-09
normRes=3.442441e-09
normRes=3.436687e-09
normRes=3.430950e-09
normRes=3.425234e-09
normRes=3.419539e-09
normRes=3.413868e-09
normRes=3.408221e-09
normRes=3.402601e-09
normRes=3.397008e-09
normRes=3.391444e-09
normRes=3.385911e-09
normRes=3.380411e-09
normRes=3.374943e-09
normRes=3.369511e-09
normRes=3.364114e-09
normRes=3.358754e-09
normRes=3.353433e-09
normRes=3.348152e-09
normRes=3.342911e-09
normRes=3.337713e-09
normRes=3.332557e-09
normRes=3.327445e-09
normRes=3.322378e-09
normRes=3.317356e-09
normRes=3.312382e-09
normRes=3.307455e-09
normRes=3.302575e-09
normRes=3.297745e-09
normRes=3.292963e-09
normRes=3.288232e-09
normRes=3.283552e-09
normRes=3.278922e-09
normRes=3.274344e-09
normRes=3.269817e-09
normRes=3.265342e-09
normRes=3.260920e-09
normRes=3.256550e-09
normRes=3.252233e-09
normRes=3.247968e-09
normRes=3.243755e-09
normRes=3.239596e-09
normRes=3.235488e-09
normRes=3.231434e-09
normRes=3.227431e-09
normRes=3.223480e-09
normRes=3.219580e-09
normRes=3.215731e-09
normRes=3.211933e-09
normRes=3.208185e-09
normRes=3.204486e-09
normRes=3.200836e-09
normRes=3.197235e-09
normRes=3.193681e-09
normRes=3.190173e-09
normRes=3.186712e-09
normRes=3.183296e-09
normRes=3.179923e-09
normRes=3.176594e-09
normRes=3.173308e-09
normRes=3.170062e-09
normRes=3.166857e-09
normRes=3.163690e-09
normRes=3.160561e-09
normRes=3.157469e-09
normRes=3.154413e-09
normRes=3.151390e-09
normRes=3.148401e-09
normRes=3.145443e-09
normRes=3.142515e-09
normRes=3.139616e-09
normRes=3.136745e-09
normRes=3.133899e-09
normRes=3.131078e-09
normRes=3.128280e-09
normRes=3.125504e-09
normRes=3.122748e-09
normRes=3.120011e-09
normRes=3.117290e-09
normRes=3.114586e-09
normRes=3.111896e-09
normRes=3.109218e-09
normRes=3.106551e-09
normRes=3.103894e-09
normRes=3.101244e-09
normRes=3.098602e-09
normRes=3.095964e-09
normRes=3.093329e-09
normRes=3.090696e-09
normRes=3.088064e-09
normRes=3.085431e-09
normRes=3.082794e-09
normRes=3.080154e-09
normRes=3.077509e-09
normRes=3.074856e-09
normRes=3.072195e-09
normRes=3.069524e-09
normRes=3.066842e-09
normRes=3.064148e-09
normRes=3.061439e-09
normRes=3.058716e-09
normRes=3.055976e-09
normRes=3.053218e-09
normRes=3.050442e-09
normRes=3.047646e-09
normRes=3.044828e-09
normRes=3.041988e-09
normRes=3.039125e-09
normRes=3.036238e-09
normRes=3.033325e-09
normRes=3.030386e-09
normRes=3.027419e-09
normRes=3.024425e-09
normRes=3.021401e-09
normRes=3.018347e-09
normRes=3.015263e-09
normRes=3.012148e-09
normRes=3.009001e-09
normRes=3.005821e-09
normRes=3.002608e-09
normRes=2.999361e-09
normRes=2.996081e-09
normRes=2.992765e-09
normRes=2.989415e-09
normRes=2.986029e-09
normRes=2.982608e-09
normRes=2.979151e-09
normRes=2.975657e-09
normRes=2.972127e-09
normRes=2.968561e-09
normRes=2.964958e-09
normRes=2.961319e-09
normRes=2.957644e-09
normRes=2.953932e-09
normRes=2.950183e-09
normRes=2.946399e-09
normRes=2.942578e-09
normRes=2.938722e-09
normRes=2.934831e-09
normRes=2.930905e-09
normRes=2.926944e-09
normRes=2.922949e-09
normRes=2.918920e-09
normRes=2.914858e-09
normRes=2.910763e-09
normRes=2.906636e-09
normRes=2.902478e-09
normRes=2.898290e-09
normRes=2.894071e-09
normRes=2.889823e-09
normRes=2.885547e-09
normRes=2.881243e-09
normRes=2.876913e-09
normRes=2.872557e-09
normRes=2.868176e-09
normRes=2.863771e-09
normRes=2.859343e-09
normRes=2.854893e-09
normRes=2.850423e-09
normRes=2.845933e-09
normRes=2.841424e-09
normRes=2.836898e-09
normRes=2.832355e-09
normRes=2.827798e-09
normRes=2.823226e-09
normRes=2.818642e-09
normRes=2.814046e-09
normRes=2.809440e-09
normRes=2.804826e-09
normRes=2.800204e-09
normRes=2.795575e-09
normRes=2.790941e-09
normRes=2.786304e-09
normRes=2.781664e-09
normRes=2.777023e-09
normRes=2.772383e-09
normRes=2.767744e-09
normRes=2.763108e-09
normRes=2.758477e-09
normRes=2.753851e-09
normRes=2.749232e-09
normRes=2.744622e-09
normRes=2.740021e-09
normRes=2.735431e-09
normRes=2.730853e-09
normRes=2.726289e-09
normRes=2.721740e-09
normRes=2.717207e-09
normRes=2.712692e-09
normRes=2.708195e-09
normRes=2.703717e-09
normRes=2.699262e-09
normRes=2.694828e-09
normRes=2.690417e-09
normRes=2.686031e-09
normRes=2.681671e-09
normRes=2.677337e-09
normRes=2.673032e-09
normRes=2.668755e-09
normRes=2.664507e-09
normRes=2.660290e-09
normRes=2.656106e-09
normRes=2.651953e-09
normRes=2.647834e-09
normRes=2.643749e-09
normRes=2.639699e-09
normRes=2.635685e-09
normRes=2.631707e-09
normRes=2.627766e-09
normRes=2.623863e-09
normRes=2.619998e-09
normRes=2.616173e-09
normRes=2.612386e-09
normRes=2.608639e-09
normRes=2.604932e-09
normRes=2.601266e-09
normRes=2.597640e-09
normRes=2.594056e-09
normRes=2.590513e-09
normRes=2.587011e-09
normRes=2.583551e-09
normRes=2.580133e-09
normRes=2.576756e-09
normRes=2.573422e-09
normRes=2.570128e-09
normRes=2.566877e-09
normRes=2.563667e-09
normRes=2.560498e-09
normRes=2.557370e-09
normRes=2.554283e-09
normRes=2.551236e-09
normRes=2.548230e-09
normRes=2.545263e-09
normRes=2.542335e-09
normRes=2.539446e-09
normRes=2.536595e-09
normRes=2.533782e-09
normRes=2.531005e-09
normRes=2.528265e-09
normRes=2.525561e-09
normRes=2.522891e-09
normRes=2.520256e-09
normRes=2.517654e-09
normRes=2.515084e-09
normRes=2.512546e-09
normRes=2.510039e-09
normRes=2.507562e-09
normRes=2.505114e-09
normRes=2.502694e-09
normRes=2.500300e-09
normRes=2.497932e-09
normRes=2.495589e-09
normRes=2.493271e-09
normRes=2.490974e-09
normRes=2.488700e-09
normRes=2.486445e-09
normRes=2.484210e-09
normRes=2.481993e-09
normRes=2.479793e-09
normRes=2.477609e-09
normRes=2.475440e-09
normRes=2.473284e-09
normRes=2.471139e-09
normRes=2.469006e-09
normRes=2.466883e-09
normRes=2.464768e-09
normRes=2.462661e-09
normRes=2.460560e-09
normRes=2.458463e-09
normRes=2.456371e-09
normRes=2.454280e-09
normRes=2.452191e-09
normRes=2.450102e-09
normRes=2.448012e-09
normRes=2.445920e-09
normRes=2.443824e-09
normRes=2.441724e-09
normRes=2.439618e-09
normRes=2.437505e-09
normRes=2.435384e-09
normRes=2.433254e-09
normRes=2.431114e-09
normRes=2.428962e-09
normRes=2.426799e-09
normRes=2.424622e-09
normRes=2.422431e-09
normRes=2.420225e-09
normRes=2.418003e-09
normRes=2.415764e-09
normRes=2.413507e-09
normRes=2.411232e-09
normRes=2.408937e-09
normRes=2.406621e-09
normRes=2.404285e-09
normRes=2.401927e-09
normRes=2.399546e-09
normRes=2.397143e-09
normRes=2.394715e-09
normRes=2.392263e-09
normRes=2.389787e-09
normRes=2.387284e-09
normRes=2.384756e-09
normRes=2.382202e-09
normRes=2.379621e-09
normRes=2.377012e-09
normRes=2.374376e-09
normRes=2.371712e-09
normRes=2.369020e-09
normRes=2.366300e-09
normRes=2.363551e-09
normRes=2.360774e-09
normRes=2.357967e-09
normRes=2.355132e-09
normRes=2.352268e-09
normRes=2.349375e-09
normRes=2.346452e-09
normRes=2.343502e-09
normRes=2.340522e-09
normRes=2.337513e-09
normRes=2.334477e-09
normRes=2.331412e-09
normRes=2.328318e-09
normRes=2.325198e-09
normRes=2.322050e-09
normRes=2.318874e-09
normRes=2.315672e-09
normRes=2.312444e-09
normRes=2.309190e-09
normRes=2.305911e-09
normRes=2.302607e-09
normRes=2.299279e-09
normRes=2.295927e-09
normRes=2.292552e-09
normRes=2.289154e-09
normRes=2.285735e-09
normRes=2.282295e-09
normRes=2.278834e-09
normRes=2.275354e-09
normRes=2.271856e-09
normRes=2.268339e-09
normRes=2.264805e-09
normRes=2.261254e-09
normRes=2.257688e-09
normRes=2.254108e-09
normRes=2.250513e-09
normRes=2.246907e-09
normRes=2.243288e-09
normRes=2.239658e-09
normRes=2.236019e-09
normRes=2.232370e-09
normRes=2.228714e-09
normRes=2.225051e-09
normRes=2.221382e-09
normRes=2.217708e-09
normRes=2.214031e-09
normRes=2.210350e-09
normRes=2.206668e-09
normRes=2.202985e-09
normRes=2.199303e-09
normRes=2.195622e-09
normRes=2.191944e-09
normRes=2.188270e-09
normRes=2.184600e-09
normRes=2.180936e-09
normRes=2.177278e-09
normRes=2.173629e-09
normRes=2.169989e-09
normRes=2.166358e-09
normRes=2.162738e-09
normRes=2.159131e-09
normRes=2.155536e-09
normRes=2.151956e-09
normRes=2.148390e-09
normRes=2.144840e-09
normRes=2.141307e-09
normRes=2.137792e-09
normRes=2.134296e-09
normRes=2.130819e-09
normRes=2.127363e-09
normRes=2.123928e-09
normRes=2.120516e-09
normRes=2.117126e-09
normRes=2.113760e-09
normRes=2.110418e-09
normRes=2.107102e-09
normRes=2.103812e-09
normRes=2.100548e-09
normRes=2.097312e-09
normRes=2.094103e-09
normRes=2.090923e-09
normRes=2.087772e-09
normRes=2.084650e-09
normRes=2.081559e-09
normRes=2.078497e-09
normRes=2.075467e-09
normRes=2.072468e-09
normRes=2.069501e-09
normRes=2.066565e-09
normRes=2.063662e-09
normRes=2.060791e-09
normRes=2.057952e-09
normRes=2.055147e-09
normRes=2.052374e-09
normRes=2.049635e-09
normRes=2.046929e-09
normRes=2.044255e-09
normRes=2.041615e-09
normRes=2.039008e-09
normRes=2.036434e-09
normRes=2.033893e-09
normRes=2.031384e-09
normRes=2.028908e-09
normRes=2.026464e-09
normRes=2.024052e-09
normRes=2.021672e-09
normRes=2.019324e-09
normRes=2.017006e-09
normRes=2.014719e-09
normRes=2.012463e-09
normRes=2.010236e-09
normRes=2.008038e-09
normRes=2.005869e-09
normRes=2.003728e-09
normRes=2.001615e-09
normRes=1.999529e-09
normRes=1.997468e-09
normRes=1.995434e-09
normRes=1.993425e-09
normRes=1.991440e-09
normRes=1.989479e-09
normRes=1.987540e-09
normRes=1.985623e-09
normRes=1.983728e-09
normRes=1.981853e-09
normRes=1.979997e-09
normRes=1.978160e-09
normRes=1.976341e-09
normRes=1.974539e-09
normRes=1.972753e-09
normRes=1.970982e-09
normRes=1.969226e-09
normRes=1.967482e-09
normRes=1.965751e-09
normRes=1.964032e-09
normRes=1.962323e-09
normRes=1.960623e-09
normRes=1.958932e-09
normRes=1.957248e-09
normRes=1.955571e-09
normRes=1.953900e-09
normRes=1.952233e-09
normRes=1.950571e-09
normRes=1.948910e-09
normRes=1.947252e-09
normRes=1.945594e-09
normRes=1.943936e-09
normRes=1.942278e-09
normRes=1.940617e-09
normRes=1.938953e-09
normRes=1.937286e-09
normRes=1.935613e-09
normRes=1.933936e-09
normRes=1.932251e-09
normRes=1.930559e-09
normRes=1.928860e-09
normRes=1.927151e-09
normRes=1.925432e-09
normRes=1.923703e-09
normRes=1.921962e-09
normRes=1.920209e-09
normRes=1.918443e-09
normRes=1.916664e-09
normRes=1.914871e-09
normRes=1.913062e-09
normRes=1.911238e-09
normRes=1.909398e-09
normRes=1.907540e-09
normRes=1.905666e-09
normRes=1.903774e-09
normRes=1.901863e-09
normRes=1.899933e-09
normRes=1.897983e-09
normRes=1.896014e-09
normRes=1.894025e-09
normRes=1.892015e-09
normRes=1.889984e-09
normRes=1.887932e-09
normRes=1.885858e-09
normRes=1.883762e-09
normRes=1.881644e-09
normRes=1.879504e-09
normRes=1.877341e-09
normRes=1.875155e-09
normRes=1.872947e-09
normRes=1.870716e-09
normRes=1.868462e-09
normRes=1.866185e-09
normRes=1.863885e-09
normRes=1.861562e-09
normRes=1.859216e-09
normRes=1.856847e-09
normRes=1.854455e-09
normRes=1.852041e-09
normRes=1.849605e-09
normRes=1.847146e-09
normRes=1.844666e-09
normRes=1.842164e-09
normRes=1.839640e-09
normRes=1.837095e-09
normRes=1.834530e-09
normRes=1.831944e-09
normRes=1.829338e-09
normRes=1.826713e-09
normRes=1.824068e-09
normRes=1.821405e-09
normRes=1.818723e-09
normRes=1.816024e-09
normRes=1.813307e-09
normRes=1.810574e-09
normRes=1.807826e-09
normRes=1.805061e-09
normRes=1.802282e-09
normRes=1.799489e-09
normRes=1.796682e-09
normRes=1.793862e-09
normRes=1.791030e-09
normRes=1.788187e-09
normRes=1.785333e-09
normRes=1.782469e-09
normRes=1.779596e-09
normRes=1.776714e-09
normRes=1.773825e-09
normRes=1.770928e-09
normRes=1.768026e-09
normRes=1.765118e-09
normRes=1.762206e-09
normRes=1.759290e-09
normRes=1.756371e-09
normRes=1.753450e-09
normRes=1.750528e-09
normRes=1.747606e-09
normRes=1.744684e-09
normRes=1.741764e-09
normRes=1.738845e-09
normRes=1.735930e-09
normRes=1.733019e-09
normRes=1.730112e-09
normRes=1.727211e-09
normRes=1.724316e-09
normRes=1.721429e-09
normRes=1.718549e-09
normRes=1.715679e-09
normRes=1.712818e-09
normRes=1.709967e-09
normRes=1.707128e-09
normRes=1.704301e-09
normRes=1.701486e-09
normRes=1.698685e-09
normRes=1.695899e-09
normRes=1.693127e-09
normRes=1.690371e-09
normRes=1.687632e-09
normRes=1.684909e-09
normRes=1.682204e-09
normRes=1.679518e-09
normRes=1.676851e-09
normRes=1.674203e-09
normRes=1.671575e-09
normRes=1.668968e-09
normRes=1.666382e-09
normRes=1.663818e-09
normRes=1.661276e-09
normRes=1.658756e-09
normRes=1.656260e-09
normRes=1.653787e-09
normRes=1.651339e-09
normRes=1.648914e-09
normRes=1.646514e-09
normRes=1.644138e-09
normRes=1.641788e-09
normRes=1.639463e-09
normRes=1.637164e-09
normRes=1.634891e-09
normRes=1.632644e-09
normRes=1.630422e-09
normRes=1.628227e-09
normRes=1.626058e-09
normRes=1.623915e-09
normRes=1.621798e-09
normRes=1.619708e-09
normRes=1.617644e-09
normRes=1.615606e-09
normRes=1.613595e-09
normRes=1.611609e-09
normRes=1.609649e-09
normRes=1.607714e-09
normRes=1.605805e-09
normRes=1.603921e-09
normRes=1.602062e-09
normRes=1.600227e-09
normRes=1.598417e-09
normRes=1.596631e-09
normRes=1.594868e-09
normRes=1.593128e-09
normRes=1.591411e-09
normRes=1.589716e-09
normRes=1.588043e-09
normRes=1.586391e-09
normRes=1.584761e-09
normRes=1.583150e-09
normRes=1.581559e-09
normRes=1.579988e-09
normRes=1.578435e-09
normRes=1.576899e-09
normRes=1.575382e-09
normRes=1.573881e-09
normRes=1.572396e-09
normRes=1.570926e-09
normRes=1.569471e-09
normRes=1.568030e-09
normRes=1.566603e-09
normRes=1.565187e-09
normRes=1.563784e-09
normRes=1.562393e-09
normRes=1.561011e-09
normRes=1.559639e-09
normRes=1.558276e-09
normRes=1.556921e-09
normRes=1.555574e-09
normRes=1.554233e-09
normRes=1.552898e-09
normRes=1.551568e-09
normRes=1.550243e-09
normRes=1.548921e-09
normRes=1.547602e-09
normRes=1.546285e-09
normRes=1.544969e-09
normRes=1.543653e-09
normRes=1.542338e-09
normRes=1.541021e-09
normRes=1.539703e-09
normRes=1.538382e-09
normRes=1.537058e-09
normRes=1.535731e-09
normRes=1.534398e-09
normRes=1.533061e-09
normRes=1.531717e-09
normRes=1.530367e-09
normRes=1.529010e-09
normRes=1.527644e-09
normRes=1.526270e-09
normRes=1.524887e-09
normRes=1.523494e-09
normRes=1.522091e-09
normRes=1.520677e-09
normRes=1.519252e-09
normRes=1.517814e-09
normRes=1.516365e-09
normRes=1.514902e-09
normRes=1.513426e-09
normRes=1.511936e-09
normRes=1.510431e-09
normRes=1.508912e-09
normRes=1.507378e-09
normRes=1.505828e-09
normRes=1.504263e-09
normRes=1.502681e-09
normRes=1.501083e-09
normRes=1.499468e-09
normRes=1.497836e-09
normRes=1.496187e-09
normRes=1.494521e-09
normRes=1.492837e-09
normRes=1.491135e-09
normRes=1.489416e-09
normRes=1.487678e-09
normRes=1.485923e-09
normRes=1.484149e-09
normRes=1.482357e-09
normRes=1.480546e-09
normRes=1.478718e-09
normRes=1.476871e-09
normRes=1.475006e-09
normRes=1.473123e-09
normRes=1.471222e-09
normRes=1.469303e-09
normRes=1.467366e-09
normRes=1.465412e-09
normRes=1.463440e-09
normRes=1.461452e-09
normRes=1.459446e-09
normRes=1.457424e-09
normRes=1.455385e-09
normRes=1.453330e-09
normRes=1.451259e-09
normRes=1.449173e-09
normRes=1.447072e-09
normRes=1.444955e-09
normRes=1.442825e-09
normRes=1.440680e-09
normRes=1.438522e-09
normRes=1.436351e-09
normRes=1.434168e-09
normRes=1.431972e-09
normRes=1.429764e-09
normRes=1.427545e-09
normRes=1.425316e-09
normRes=1.423077e-09
normRes=1.420828e-09
normRes=1.418570e-09
normRes=1.416303e-09
normRes=1.414029e-09
normRes=1.411748e-09
normRes=1.409460e-09
normRes=1.407166e-09
normRes=1.404867e-09
normRes=1.402563e-09
normRes=1.400255e-09
normRes=1.397943e-09
normRes=1.395629e-09
normRes=1.393312e-09
normRes=1.390994e-09
normRes=1.388676e-09
normRes=1.386357e-09
normRes=1.384039e-09
normRes=1.381721e-09
normRes=1.379406e-09
normRes=1.377093e-09
normRes=1.374784e-09
normRes=1.372478e-09
normRes=1.370177e-09
normRes=1.367881e-09
normRes=1.365590e-09
normRes=1.363307e-09
normRes=1.361030e-09
normRes=1.358761e-09
normRes=1.356501e-09
normRes=1.354250e-09
normRes=1.352008e-09
normRes=1.349777e-09
normRes=1.347556e-09
normRes=1.345347e-09
normRes=1.343150e-09
normRes=1.340965e-09
normRes=1.338794e-09
normRes=1.336636e-09
normRes=1.334492e-09
normRes=1.332363e-09
normRes=1.330250e-09
normRes=1.328151e-09
normRes=1.326069e-09
normRes=1.324003e-09
normRes=1.321954e-09
normRes=1.319923e-09
normRes=1.317909e-09
normRes=1.315913e-09
normRes=1.313936e-09
normRes=1.311977e-09
normRes=1.310037e-09
normRes=1.308117e-09
normRes=1.306216e-09
normRes=1.304334e-09
normRes=1.302473e-09
normRes=1.300632e-09
normRes=1.298812e-09
normRes=1.297011e-09
normRes=1.295232e-09
normRes=1.293473e-09
normRes=1.291735e-09
normRes=1.290017e-09
normRes=1.288321e-09
normRes=1.286645e-09
normRes=1.284990e-09
normRes=1.283356e-09
normRes=1.281743e-09
normRes=1.280150e-09
normRes=1.278578e-09
normRes=1.277027e-09
normRes=1.275495e-09
normRes=1.273984e-09
normRes=1.272493e-09
normRes=1.271021e-09
normRes=1.269569e-09
normRes=1.268136e-09
normRes=1.266722e-09
normRes=1.265326e-09
normRes=1.263949e-09
normRes=1.262589e-09
normRes=1.261248e-09
normRes=1.259924e-09
normRes=1.258616e-09
normRes=1.257325e-09
normRes=1.256050e-09
normRes=1.254790e-09
normRes=1.253546e-09
normRes=1.252316e-09
normRes=1.251101e-09
normRes=1.249898e-09
normRes=1.248710e-09
normRes=1.247534e-09
normRes=1.246370e-09
normRes=1.245217e-09
normRes=1.244076e-09
normRes=1.242945e-09
normRes=1.241824e-09
normRes=1.240712e-09
normRes=1.239609e-09
normRes=1.238514e-09
normRes=1.237427e-09
normRes=1.236347e-09
normRes=1.235273e-09
normRes=1.234205e-09
normRes=1.233142e-09
normRes=1.232083e-09
normRes=1.231028e-09
normRes=1.229977e-09
normRes=1.228929e-09
normRes=1.227882e-09
normRes=1.226837e-09
normRes=1.225793e-09
normRes=1.224750e-09
normRes=1.223706e-09
normRes=1.222661e-09
normRes=1.221614e-09
normRes=1.220566e-09
normRes=1.219515e-09
normRes=1.218461e-09
normRes=1.217403e-09
normRes=1.216340e-09
normRes=1.215273e-09
normRes=1.214201e-09
normRes=1.213123e-09
normRes=1.212038e-09
normRes=1.210946e-09
normRes=1.209847e-09
normRes=1.208741e-09
normRes=1.207626e-09
normRes=1.206502e-09
normRes=1.205369e-09
normRes=1.204227e-09
normRes=1.203074e-09
normRes=1.201911e-09
normRes=1.200738e-09
normRes=1.199554e-09
normRes=1.198358e-09
normRes=1.197150e-09
normRes=1.195930e-09
normRes=1.194698e-09
normRes=1.193454e-09
normRes=1.192196e-09
normRes=1.190926e-09
normRes=1.189642e-09
normRes=1.188344e-09
normRes=1.187034e-09
normRes=1.185709e-09
normRes=1.184370e-09
normRes=1.183017e-09
normRes=1.181650e-09
normRes=1.180268e-09
normRes=1.178872e-09
normRes=1.177462e-09
normRes=1.176037e-09
normRes=1.174598e-09
normRes=1.173144e-09
normRes=1.171676e-09
normRes=1.170193e-09
normRes=1.168696e-09
normRes=1.167185e-09
normRes=1.165660e-09
normRes=1.164121e-09
normRes=1.162567e-09
normRes=1.161000e-09
normRes=1.159420e-09
normRes=1.157826e-09
normRes=1.156218e-09
normRes=1.154598e-09
normRes=1.152965e-09
normRes=1.151320e-09
normRes=1.149662e-09
normRes=1.147992e-09
normRes=1.146311e-09
normRes=1.144618e-09
normRes=1.142914e-09
normRes=1.141200e-09
normRes=1.139475e-09
normRes=1.137741e-09
normRes=1.135996e-09
normRes=1.134243e-09
normRes=1.132480e-09
normRes=1.130710e-09
normRes=1.128932e-09
normRes=1.127146e-09
normRes=1.125353e-09
normRes=1.123553e-09
normRes=1.121747e-09
normRes=1.119936e-09
normRes=1.118119e-09
normRes=1.116298e-09
normRes=1.114473e-09
normRes=1.112644e-09
normRes=1.110812e-09
normRes=1.108977e-09
normRes=1.107140e-09
normRes=1.105302e-09
normRes=1.103462e-09
normRes=1.101622e-09
normRes=1.099782e-09
normRes=1.097943e-09
normRes=1.096104e-09
normRes=1.094267e-09
normRes=1.092432e-09
normRes=1.090600e-09
normRes=1.088771e-09
normRes=1.086946e-09
normRes=1.085124e-09
normRes=1.083308e-09
normRes=1.081497e-09
normRes=1.079692e-09
normRes=1.077892e-09
normRes=1.076100e-09
normRes=1.074315e-09
normRes=1.072538e-09
normRes=1.070768e-09
normRes=1.069008e-09
normRes=1.067257e-09
normRes=1.065515e-09
normRes=1.063783e-09
normRes=1.062062e-09
normRes=1.060352e-09
normRes=1.058653e-09
normRes=1.056966e-09
normRes=1.055291e-09
normRes=1.053628e-09
normRes=1.051978e-09
normRes=1.050341e-09
normRes=1.048718e-09
normRes=1.047108e-09
normRes=1.045513e-09
normRes=1.043932e-09
normRes=1.042365e-09
normRes=1.040814e-09
normRes=1.039277e-09
normRes=1.037756e-09
normRes=1.036251e-09
normRes=1.034761e-09
normRes=1.033287e-09
normRes=1.031829e-09
normRes=1.030387e-09
normRes=1.028962e-09
normRes=1.027553e-09
normRes=1.026160e-09
normRes=1.024784e-09
normRes=1.023424e-09
normRes=1.022080e-09
normRes=1.020754e-09
normRes=1.019444e-09
normRes=1.018150e-09
normRes=1.016873e-09
normRes=1.015612e-09
normRes=1.014368e-09
normRes=1.013140e-09
normRes=1.011928e-09
normRes=1.010731e-09
normRes=1.009551e-09
normRes=1.008386e-09
normRes=1.007236e-09
normRes=1.006102e-09
normRes=1.004983e-09
normRes=1.003878e-09
normRes=1.002788e-09
normRes=1.001712e-09
normRes=1.000650e-09
normRes=9.996013e-10
normRes=9.985660e-10
normRes=9.975438e-10
normRes=9.965344e-10
normRes=9.955374e-10
normRes=9.945520e-10
normRes=9.935783e-10
normRes=9.926157e-10
normRes=9.916639e-10
normRes=9.907225e-10
normRes=9.897909e-10
normRes=9.888691e-10
normRes=9.879562e-10
normRes=9.870521e-10
normRes=9.861559e-10
normRes=9.852680e-10
normRes=9.843871e-10
normRes=9.835129e-10
normRes=9.826454e-10
normRes=9.817837e-10
normRes=9.809273e-10
normRes=9.800760e-10
normRes=9.792292e-10
normRes=9.783864e-10
normRes=9.775469e-10
normRes=9.767108e-10
normRes=9.758768e-10
normRes=9.750452e-10
normRes=9.742152e-10
normRes=9.733861e-10
normRes=9.725576e-10
normRes=9.717291e-10
normRes=9.709008e-10
normRes=9.700713e-10
normRes=9.692407e-10
normRes=9.684086e-10
normRes=9.675739e-10
normRes=9.667370e-10
normRes=9.658967e-10
normRes=9.650531e-10
normRes=9.642057e-10
normRes=9.633538e-10
normRes=9.624972e-10
normRes=9.616355e-10
normRes=9.607682e-10
normRes=9.598950e-10
normRes=9.590157e-10
normRes=9.581297e-10
normRes=9.572366e-10
normRes=9.563363e-10
normRes=9.554284e-10
normRes=9.545124e-10
normRes=9.535880e-10
normRes=9.526553e-10
normRes=9.517136e-10
normRes=9.507629e-10
normRes=9.498029e-10
normRes=9.488332e-10
normRes=9.478536e-10
normRes=9.468643e-10
normRes=9.458645e-10
normRes=9.448543e-10
normRes=9.438335e-10
normRes=9.428020e-10
normRes=9.417597e-10
normRes=9.407062e-10
normRes=9.396417e-10
normRes=9.385660e-10
normRes=9.374790e-10
normRes=9.363808e-10
normRes=9.352708e-10
normRes=9.341496e-10
normRes=9.330170e-10
normRes=9.318728e-10
normRes=9.307170e-10
normRes=9.295498e-10
normRes=9.283714e-10
normRes=9.271815e-10
normRes=9.259802e-10
normRes=9.247676e-10
normRes=9.235439e-10
normRes=9.223093e-10
normRes=9.210638e-10
normRes=9.198075e-10
normRes=9.185406e-10
normRes=9.172634e-10
normRes=9.159755e-10
normRes=9.146779e-10
normRes=9.133703e-10
normRes=9.120530e-10
normRes=9.107263e-10
normRes=9.093904e-10
normRes=9.080456e-10
normRes=9.066921e-10
normRes=9.053300e-10
normRes=9.039599e-10
normRes=9.025818e-10
normRes=9.011963e-10
normRes=8.998037e-10
normRes=8.984042e-10
normRes=8.969979e-10
normRes=8.955856e-10
normRes=8.941674e-10
normRes=8.927436e-10
normRes=8.913146e-10
normRes=8.898809e-10
normRes=8.884426e-10
normRes=8.870005e-10
normRes=8.855549e-10
normRes=8.841058e-10
normRes=8.826539e-10
normRes=8.811999e-10
normRes=8.797436e-10
normRes=8.782856e-10
normRes=8.768263e-10
normRes=8.753666e-10
normRes=8.739063e-10
normRes=8.724462e-10
normRes=8.709865e-10
normRes=8.695278e-10
normRes=8.680704e-10
normRes=8.666146e-10
normRes=8.651610e-10
normRes=8.637103e-10
normRes=8.622623e-10
normRes=8.608178e-10
normRes=8.593771e-10
normRes=8.579408e-10
normRes=8.565090e-10
normRes=8.550824e-10
normRes=8.536610e-10
normRes=8.522457e-10
normRes=8.508365e-10
normRes=8.494339e-10
normRes=8.480383e-10
normRes=8.466498e-10
normRes=8.452693e-10
normRes=8.438966e-10
normRes=8.425325e-10
normRes=8.411770e-10
normRes=8.398306e-10
normRes=8.384936e-10
normRes=8.371659e-10
normRes=8.358484e-10
normRes=8.345412e-10
normRes=8.332440e-10
normRes=8.319578e-10
normRes=8.306826e-10
normRes=8.294188e-10
normRes=8.281663e-10
normRes=8.269255e-10
normRes=8.256966e-10
normRes=8.244794e-10
normRes=8.232748e-10
normRes=8.220824e-10
normRes=8.209025e-10
normRes=8.197353e-10
normRes=8.185808e-10
normRes=8.174390e-10
normRes=8.163102e-10
normRes=8.151943e-10
normRes=8.140915e-10
normRes=8.130019e-10
normRes=8.119252e-10
normRes=8.108619e-10
normRes=8.098116e-10
normRes=8.087745e-10
normRes=8.077505e-10
normRes=8.067394e-10
normRes=8.057415e-10
normRes=8.047563e-10
normRes=8.037837e-10
normRes=8.028243e-10
normRes=8.018773e-10
normRes=8.009428e-10
normRes=8.000207e-10
normRes=7.991109e-10
normRes=7.982129e-10
normRes=7.973268e-10
normRes=7.964522e-10
normRes=7.955893e-10
normRes=7.947375e-10
normRes=7.938967e-10
normRes=7.930667e-10
normRes=7.922472e-10
normRes=7.914380e-10
normRes=7.906387e-10
normRes=7.898491e-10
normRes=7.890689e-10
normRes=7.882980e-10
normRes=7.875358e-10
normRes=7.867820e-10
normRes=7.860365e-10
normRes=7.852989e-10
normRes=7.845685e-10
normRes=7.838454e-10
normRes=7.831292e-10
normRes=7.824194e-10
normRes=7.817156e-10
normRes=7.810178e-10
normRes=7.803251e-10
normRes=7.796374e-10
normRes=7.789546e-10
normRes=7.782759e-10
normRes=7.776010e-10
normRes=7.769296e-10
normRes=7.762613e-10
normRes=7.755957e-10
normRes=7.749326e-10
normRes=7.742712e-10
normRes=7.736115e-10
normRes=7.729530e-10
normRes=7.722952e-10
normRes=7.716377e-10
normRes=7.709806e-10
normRes=7.703231e-10
normRes=7.696648e-10
normRes=7.690054e-10
normRes=7.683446e-10
normRes=7.676820e-10
normRes=7.670174e-10
normRes=7.663503e-10
normRes=7.656801e-10
normRes=7.650069e-10
normRes=7.643305e-10
normRes=7.636499e-10
normRes=7.629655e-10
normRes=7.622764e-10
normRes=7.615826e-10
normRes=7.608837e-10
normRes=7.601796e-10
normRes=7.594699e-10
normRes=7.587544e-10
normRes=7.580327e-10
normRes=7.573047e-10
normRes=7.565702e-10
normRes=7.558286e-10
normRes=7.550801e-10
normRes=7.543244e-10
normRes=7.535612e-10
normRes=7.527902e-10
normRes=7.520117e-10
normRes=7.512250e-10
normRes=7.504300e-10
normRes=7.496267e-10
normRes=7.488153e-10
normRes=7.479951e-10
normRes=7.471664e-10
normRes=7.463289e-10
normRes=7.454825e-10
normRes=7.446272e-10
normRes=7.437628e-10
normRes=7.428897e-10
normRes=7.420072e-10
normRes=7.411159e-10
normRes=7.402154e-10
normRes=7.393056e-10
normRes=7.383868e-10
normRes=7.374588e-10
normRes=7.365220e-10
normRes=7.355759e-10
normRes=7.346212e-10
normRes=7.336574e-10
normRes=7.326847e-10
normRes=7.317033e-10
normRes=7.307134e-10
normRes=7.297148e-10
normRes=7.287080e-10
normRes=7.276928e-10
normRes=7.266695e-10
normRes=7.256382e-10
normRes=7.245991e-10
normRes=7.235525e-10
normRes=7.224984e-10
normRes=7.214369e-10
normRes=7.203685e-10
normRes=7.192933e-10
normRes=7.182111e-10
normRes=7.171226e-10
normRes=7.160281e-10
normRes=7.149276e-10
normRes=7.138214e-10
normRes=7.127098e-10
normRes=7.115930e-10
normRes=7.104713e-10
normRes=7.093450e-10
normRes=7.082145e-10
normRes=7.070799e-10
normRes=7.059415e-10
normRes=7.047995e-10
normRes=7.036546e-10
normRes=7.025067e-10
normRes=7.013565e-10
normRes=7.002039e-10
normRes=6.990495e-10
normRes=6.978937e-10
normRes=6.967366e-10
normRes=6.955787e-10
normRes=6.944201e-10
normRes=6.932614e-10
normRes=6.921028e-10
normRes=6.909444e-10
normRes=6.897871e-10
normRes=6.886308e-10
normRes=6.874759e-10
normRes=6.863229e-10
normRes=6.851719e-10
normRes=6.840235e-10
normRes=6.828776e-10
normRes=6.817351e-10
normRes=6.805959e-10
normRes=6.794604e-10
normRes=6.783289e-10
normRes=6.772019e-10
normRes=6.760797e-10
normRes=6.749625e-10
normRes=6.738506e-10
normRes=6.727440e-10
normRes=6.716438e-10
normRes=6.705493e-10
normRes=6.694611e-10
normRes=6.683799e-10
normRes=6.673054e-10
normRes=6.662384e-10
normRes=6.651787e-10
normRes=6.641267e-10
normRes=6.630827e-10
normRes=6.620468e-10
normRes=6.610192e-10
normRes=6.600001e-10
normRes=6.589900e-10
normRes=6.579887e-10
normRes=6.569966e-10
normRes=6.560137e-10
normRes=6.550402e-10
normRes=6.540763e-10
normRes=6.531221e-10
normRes=6.521775e-10
normRes=6.512431e-10
normRes=6.503189e-10
normRes=6.494045e-10
normRes=6.485004e-10
normRes=6.476065e-10
normRes=6.467230e-10
normRes=6.458499e-10
normRes=6.449871e-10
normRes=6.441348e-10
normRes=6.432928e-10
normRes=6.424612e-10
normRes=6.416402e-10
normRes=6.408294e-10
normRes=6.400289e-10
normRes=6.392389e-10
normRes=6.384590e-10
normRes=6.376893e-10
normRes=6.369298e-10
normRes=6.361801e-10
normRes=6.354403e-10
normRes=6.347105e-10
normRes=6.339902e-10
normRes=6.332794e-10
normRes=6.325779e-10
normRes=6.318858e-10
normRes=6.312027e-10
normRes=6.305283e-10
normRes=6.298629e-10
normRes=6.292056e-10
normRes=6.285569e-10
normRes=6.279162e-10
normRes=6.272834e-10
normRes=6.266582e-10
normRes=6.260406e-10
normRes=6.254300e-10
normRes=6.248265e-10
normRes=6.242296e-10
normRes=6.236390e-10
normRes=6.230547e-10
normRes=6.224764e-10
normRes=6.219038e-10
normRes=6.213363e-10
normRes=6.207741e-10
normRes=6.202165e-10
normRes=6.196635e-10
normRes=6.191146e-10
normRes=6.185696e-10
normRes=6.180282e-10
normRes=6.174902e-10
normRes=6.169554e-10
normRes=6.164230e-10
normRes=6.158929e-10
normRes=6.153654e-10
normRes=6.148394e-10
normRes=6.143147e-10
normRes=6.137914e-10
normRes=6.132691e-10
normRes=6.127472e-10
normRes=6.122256e-10
normRes=6.117040e-10
normRes=6.111821e-10
normRes=6.106596e-10
normRes=6.101362e-10
normRes=6.096117e-10
normRes=6.090854e-10
normRes=6.085577e-10
normRes=6.080278e-10
normRes=6.074957e-10
normRes=6.069608e-10
normRes=6.064236e-10
normRes=6.058829e-10
normRes=6.053390e-10
normRes=6.047917e-10
normRes=6.042403e-10
normRes=6.036850e-10
normRes=6.031255e-10
normRes=6.025614e-10
normRes=6.019926e-10
normRes=6.014192e-10
normRes=6.008406e-10
normRes=6.002564e-10
normRes=5.996672e-10
normRes=5.990720e-10
normRes=5.984712e-10
normRes=5.978644e-10
normRes=5.972515e-10
normRes=5.966324e-10
normRes=5.960069e-10
normRes=5.953750e-10
normRes=5.947366e-10
normRes=5.940913e-10
normRes=5.934390e-10
normRes=5.927800e-10
normRes=5.921141e-10
normRes=5.914412e-10
normRes=5.907613e-10
normRes=5.900741e-10
normRes=5.893797e-10
normRes=5.886782e-10
normRes=5.879694e-10
normRes=5.872533e-10
normRes=5.865300e-10
normRes=5.857999e-10
normRes=5.850621e-10
normRes=5.843174e-10
normRes=5.835654e-10
normRes=5.828063e-10
normRes=5.820402e-10
normRes=5.812671e-10
normRes=5.804872e-10
normRes=5.797002e-10
normRes=5.789068e-10
normRes=5.781064e-10
normRes=5.772997e-10
normRes=5.764865e-10
normRes=5.756669e-10
normRes=5.748412e-10
normRes=5.740096e-10
normRes=5.731720e-10
normRes=5.723287e-10
normRes=5.714798e-10
normRes=5.706254e-10
normRes=5.697659e-10
normRes=5.689013e-10
normRes=5.680317e-10
normRes=5.671575e-10
normRes=5.662788e-10
normRes=5.653961e-10
normRes=5.645090e-10
normRes=5.636182e-10
normRes=5.627239e-10
normRes=5.618262e-10
normRes=5.609253e-10
normRes=5.600213e-10
normRes=5.591148e-10
normRes=5.582059e-10
normRes=5.572946e-10
normRes=5.563815e-10
normRes=5.554668e-10
normRes=5.545504e-10
normRes=5.536330e-10
normRes=5.527146e-10
normRes=5.517956e-10
normRes=5.508762e-10
normRes=5.499567e-10
normRes=5.490374e-10
normRes=5.481185e-10
normRes=5.472000e-10
normRes=5.462828e-10
normRes=5.453666e-10
normRes=5.444518e-10
normRes=5.435388e-10
normRes=5.426280e-10
normRes=5.417191e-10
normRes=5.408130e-10
normRes=5.399095e-10
normRes=5.390091e-10
normRes=5.381117e-10
normRes=5.372180e-10
normRes=5.363283e-10
normRes=5.354423e-10
normRes=5.345606e-10
normRes=5.336833e-10
normRes=5.328111e-10
normRes=5.319434e-10
normRes=5.310811e-10
normRes=5.302241e-10
normRes=5.293726e-10
normRes=5.285270e-10
normRes=5.276872e-10
normRes=5.268537e-10
normRes=5.260262e-10
normRes=5.252053e-10
normRes=5.243911e-10
normRes=5.235839e-10
normRes=5.227836e-10
normRes=5.219903e-10
normRes=5.212044e-10
normRes=5.204257e-10
normRes=5.196548e-10
normRes=5.188912e-10
normRes=5.181355e-10
normRes=5.173875e-10
normRes=5.166474e-10
normRes=5.159154e-10
normRes=5.151914e-10
normRes=5.144754e-10
normRes=5.137676e-10
normRes=5.130681e-10
normRes=5.123767e-10
normRes=5.116935e-10
normRes=5.110187e-10
normRes=5.103521e-10
normRes=5.096937e-10
normRes=5.090438e-10
normRes=5.084020e-10
normRes=5.077684e-10
normRes=5.071430e-10
normRes=5.065256e-10
normRes=5.059164e-10
normRes=5.053149e-10
normRes=5.047216e-10
normRes=5.041361e-10
normRes=5.035581e-10
normRes=5.029880e-10
normRes=5.024253e-10
normRes=5.018701e-10
normRes=5.013221e-10
normRes=5.007814e-10
normRes=5.002475e-10
normRes=4.997206e-10
normRes=4.992005e-10
normRes=4.986866e-10
normRes=4.981795e-10
normRes=4.976784e-10
normRes=4.971834e-10
normRes=4.966943e-10
normRes=4.962110e-10
normRes=4.957330e-10
normRes=4.952601e-10
normRes=4.947925e-10
normRes=4.943298e-10
normRes=4.938717e-10
normRes=4.934179e-10
normRes=4.929686e-10
normRes=4.925234e-10
normRes=4.920812e-10
normRes=4.916430e-10
normRes=4.912081e-10
normRes=4.907763e-10
normRes=4.903472e-10
normRes=4.899207e-10
normRes=4.894967e-10
normRes=4.890746e-10
normRes=4.886544e-10
normRes=4.882358e-10
normRes=4.878187e-10
normRes=4.874027e-10
normRes=4.869875e-10
normRes=4.865730e-10
normRes=4.861589e-10
normRes=4.857451e-10
normRes=4.853310e-10
normRes=4.849169e-10
normRes=4.845019e-10
normRes=4.840867e-10
normRes=4.836702e-10
normRes=4.832524e-10
normRes=4.828333e-10
normRes=4.824125e-10
normRes=4.819899e-10
normRes=4.815652e-10
normRes=4.811382e-10
normRes=4.807089e-10
normRes=4.802768e-10
normRes=4.798417e-10
normRes=4.794037e-10
normRes=4.789627e-10
normRes=4.785178e-10
normRes=4.780695e-10
normRes=4.776176e-10
normRes=4.771617e-10
normRes=4.767019e-10
normRes=4.762375e-10
normRes=4.757689e-10
normRes=4.752958e-10
normRes=4.748183e-10
normRes=4.743359e-10
normRes=4.738487e-10
normRes=4.733565e-10
normRes=4.728592e-10
normRes=4.723567e-10
normRes=4.718490e-10
normRes=4.713359e-10
normRes=4.708174e-10
normRes=4.702936e-10
normRes=4.697639e-10
normRes=4.692291e-10
normRes=4.686885e-10
normRes=4.681420e-10
normRes=4.675901e-10
normRes=4.670323e-10
normRes=4.664688e-10
normRes=4.658996e-10
normRes=4.653247e-10
normRes=4.647440e-10
normRes=4.641577e-10
normRes=4.635655e-10
normRes=4.629681e-10
normRes=4.623647e-10
normRes=4.617555e-10
normRes=4.611409e-10
normRes=4.605212e-10
normRes=4.598958e-10
normRes=4.592649e-10
normRes=4.586289e-10
normRes=4.579877e-10
normRes=4.573416e-10
normRes=4.566904e-10
normRes=4.560343e-10
normRes=4.553735e-10
normRes=4.547078e-10
normRes=4.540379e-10
normRes=4.533634e-10
normRes=4.526847e-10
normRes=4.520020e-10
normRes=4.513151e-10
normRes=4.506246e-10
normRes=4.499302e-10
normRes=4.492322e-10
normRes=4.485310e-10
normRes=4.478266e-10
normRes=4.471194e-10
normRes=4.464091e-10
normRes=4.456961e-10
normRes=4.449809e-10
normRes=4.442633e-10
normRes=4.435435e-10
normRes=4.428218e-10
normRes=4.420985e-10
normRes=4.413736e-10
normRes=4.406474e-10
normRes=4.399201e-10
normRes=4.391921e-10
normRes=4.384631e-10
normRes=4.377337e-10
normRes=4.370041e-10
normRes=4.362745e-10
normRes=4.355449e-10
normRes=4.348158e-10
normRes=4.340870e-10
normRes=4.333594e-10
normRes=4.326325e-10
normRes=4.319069e-10
normRes=4.311826e-10
normRes=4.304600e-10
normRes=4.297391e-10
normRes=4.290205e-10
normRes=4.283040e-10
normRes=4.275901e-10
normRes=4.268786e-10
normRes=4.261701e-10
normRes=4.254644e-10
normRes=4.247620e-10
normRes=4.240632e-10
normRes=4.233678e-10
normRes=4.226761e-10
normRes=4.219885e-10
normRes=4.213048e-10
normRes=4.206256e-10
normRes=4.199507e-10
normRes=4.192804e-10
normRes=4.186150e-10
normRes=4.179543e-10
normRes=4.172987e-10
normRes=4.166483e-10
normRes=4.160033e-10
normRes=4.153636e-10
normRes=4.147295e-10
normRes=4.141011e-10
normRes=4.134784e-10
normRes=4.128618e-10
normRes=4.122511e-10
normRes=4.116463e-10
normRes=4.110478e-10
normRes=4.104552e-10
normRes=4.098692e-10
normRes=4.092895e-10
normRes=4.087160e-10
normRes=4.081493e-10
normRes=4.075887e-10
normRes=4.070349e-10
normRes=4.064874e-10
normRes=4.059464e-10
normRes=4.054124e-10
normRes=4.048845e-10
normRes=4.043635e-10
normRes=4.038490e-10
normRes=4.033408e-10
normRes=4.028393e-10
normRes=4.023442e-10
normRes=4.018554e-10
normRes=4.013732e-10
normRes=4.008972e-10
normRes=4.004276e-10
normRes=3.999640e-10
normRes=3.995068e-10
normRes=3.990555e-10
normRes=3.986101e-10
normRes=3.981706e-10
normRes=3.977370e-10
normRes=3.973089e-10
normRes=3.968864e-10
normRes=3.964691e-10
normRes=3.960573e-10
normRes=3.956507e-10
normRes=3.952491e-10
normRes=3.948524e-10
normRes=3.944603e-10
normRes=3.940730e-10
normRes=3.936902e-10
normRes=3.933118e-10
normRes=3.929376e-10
normRes=3.925670e-10
normRes=3.922007e-10
normRes=3.918379e-10
normRes=3.914785e-10
normRes=3.911224e-10
normRes=3.907694e-10
normRes=3.904194e-10
normRes=3.900722e-10
normRes=3.897274e-10
normRes=3.893852e-10
normRes=3.890451e-10
normRes=3.887071e-10
normRes=3.883710e-10
normRes=3.880362e-10
normRes=3.877030e-10
normRes=3.873713e-10
normRes=3.870404e-10
normRes=3.867103e-10
normRes=3.863808e-10
normRes=3.860520e-10
normRes=3.857236e-10
normRes=3.853952e-10
normRes=3.850668e-10
normRes=3.847379e-10
normRes=3.844087e-10
normRes=3.840789e-10
normRes=3.837483e-10
normRes=3.834166e-10
normRes=3.830838e-10
normRes=3.827498e-10
normRes=3.824139e-10
normRes=3.820765e-10
normRes=3.817376e-10
normRes=3.813964e-10
normRes=3.810530e-10
normRes=3.807075e-10
normRes=3.803594e-10
normRes=3.800088e-10
normRes=3.796553e-10
normRes=3.792993e-10
normRes=3.789400e-10
normRes=3.785777e-10
normRes=3.782120e-10
normRes=3.778428e-10
normRes=3.774707e-10
normRes=3.770945e-10
normRes=3.767145e-10
normRes=3.763311e-10
normRes=3.759439e-10
normRes=3.755527e-10
normRes=3.751572e-10
normRes=3.747578e-10
normRes=3.743541e-10
normRes=3.739462e-10
normRes=3.735341e-10
normRes=3.731175e-10
normRes=3.726965e-10
normRes=3.722710e-10
normRes=3.718412e-10
normRes=3.714068e-10
normRes=3.709677e-10
normRes=3.705245e-10
normRes=3.700767e-10
normRes=3.696239e-10
normRes=3.691669e-10
normRes=3.687052e-10
normRes=3.682390e-10
normRes=3.677684e-10
normRes=3.672931e-10
normRes=3.668135e-10
normRes=3.663295e-10
normRes=3.658411e-10
normRes=3.653483e-10
normRes=3.648512e-10
normRes=3.643500e-10
normRes=3.638446e-10
normRes=3.633349e-10
normRes=3.628213e-10
normRes=3.623038e-10
normRes=3.617825e-10
normRes=3.612575e-10
normRes=3.607286e-10
normRes=3.601964e-10
normRes=3.596604e-10
normRes=3.591210e-10
normRes=3.585788e-10
normRes=3.580333e-10
normRes=3.574845e-10
normRes=3.569331e-10
normRes=3.563789e-10
normRes=3.558219e-10
normRes=3.552625e-10
normRes=3.547007e-10
normRes=3.541370e-10
normRes=3.535708e-10
normRes=3.530028e-10
normRes=3.524330e-10
normRes=3.518617e-10
normRes=3.512886e-10
normRes=3.507144e-10
normRes=3.501390e-10
normRes=3.495627e-10
normRes=3.489853e-10
normRes=3.484073e-10
normRes=3.478291e-10
normRes=3.472502e-10
normRes=3.466711e-10
normRes=3.460919e-10
normRes=3.455132e-10
normRes=3.449347e-10
normRes=3.443567e-10
normRes=3.437791e-10
normRes=3.432025e-10
normRes=3.426268e-10
normRes=3.420524e-10
normRes=3.414792e-10
normRes=3.409077e-10
normRes=3.403377e-10
normRes=3.397695e-10
normRes=3.392030e-10
normRes=3.386391e-10
normRes=3.380772e-10
normRes=3.375178e-10
normRes=3.369610e-10
normRes=3.364068e-10
normRes=3.358555e-10
normRes=3.353073e-10
normRes=3.347623e-10
normRes=3.342205e-10
normRes=3.336821e-10
normRes=3.331472e-10
normRes=3.326159e-10
normRes=3.320886e-10
normRes=3.315652e-10
normRes=3.310456e-10
normRes=3.305301e-10
normRes=3.300192e-10
normRes=3.295124e-10
normRes=3.290102e-10
normRes=3.285123e-10
normRes=3.280191e-10
normRes=3.275304e-10
normRes=3.270465e-10
normRes=3.265675e-10
normRes=3.260935e-10
normRes=3.256243e-10
normRes=3.251602e-10
normRes=3.247011e-10
normRes=3.242472e-10
normRes=3.237981e-10
normRes=3.233543e-10
normRes=3.229158e-10
normRes=3.224823e-10
normRes=3.220541e-10
normRes=3.216311e-10
normRes=3.212135e-10
normRes=3.208008e-10
normRes=3.203934e-10
normRes=3.199912e-10
normRes=3.195941e-10
normRes=3.192021e-10
normRes=3.188154e-10
normRes=3.184335e-10
normRes=3.180569e-10
normRes=3.176850e-10
normRes=3.173181e-10
normRes=3.169560e-10
normRes=3.165987e-10
normRes=3.162461e-10
normRes=3.158982e-10
normRes=3.155549e-10
normRes=3.152159e-10
normRes=3.148815e-10
normRes=3.145513e-10
normRes=3.142252e-10
normRes=3.139034e-10
normRes=3.135854e-10
normRes=3.132712e-10
normRes=3.129611e-10
normRes=3.126544e-10
normRes=3.123513e-10
normRes=3.120516e-10
normRes=3.117550e-10
normRes=3.114617e-10
normRes=3.111716e-10
normRes=3.108840e-10
normRes=3.105995e-10
normRes=3.103171e-10
normRes=3.100377e-10
normRes=3.097603e-10
normRes=3.094850e-10
normRes=3.092118e-10
normRes=3.089407e-10
normRes=3.086710e-10
normRes=3.084031e-10
normRes=3.081365e-10
normRes=3.078713e-10
normRes=3.076070e-10
normRes=3.073437e-10
normRes=3.070814e-10
normRes=3.068195e-10
normRes=3.065583e-10
normRes=3.062973e-10
normRes=3.060367e-10
normRes=3.057762e-10
normRes=3.055154e-10
normRes=3.052545e-10
normRes=3.049931e-10
normRes=3.047312e-10
normRes=3.044687e-10
normRes=3.042053e-10
normRes=3.039412e-10
normRes=3.036759e-10
normRes=3.034092e-10
normRes=3.031413e-10
normRes=3.028718e-10
normRes=3.026007e-10
normRes=3.023279e-10
normRes=3.020533e-10
normRes=3.017769e-10
normRes=3.014981e-10
normRes=3.012174e-10
normRes=3.009343e-10
normRes=3.006488e-10
normRes=3.003610e-10
normRes=3.000701e-10
normRes=2.997769e-10
normRes=2.994808e-10
normRes=2.991819e-10
normRes=2.988801e-10
normRes=2.985753e-10
normRes=2.982673e-10
normRes=2.979561e-10
normRes=2.976419e-10
normRes=2.973242e-10
normRes=2.970032e-10
normRes=2.966790e-10
normRes=2.963511e-10
normRes=2.960199e-10
normRes=2.956852e-10
normRes=2.953471e-10
normRes=2.950055e-10
normRes=2.946601e-10
normRes=2.943112e-10
normRes=2.939586e-10
normRes=2.936024e-10
normRes=2.932427e-10
normRes=2.928792e-10
normRes=2.925122e-10
normRes=2.921416e-10
normRes=2.917675e-10
normRes=2.913898e-10
normRes=2.910086e-10
normRes=2.906240e-10
normRes=2.902357e-10
normRes=2.898440e-10
normRes=2.894489e-10
normRes=2.890505e-10
normRes=2.886489e-10
normRes=2.882440e-10
normRes=2.878359e-10
normRes=2.874247e-10
normRes=2.870104e-10
normRes=2.865932e-10
normRes=2.861730e-10
normRes=2.857502e-10
normRes=2.853244e-10
normRes=2.848961e-10
normRes=2.844652e-10
normRes=2.840319e-10
normRes=2.835960e-10
normRes=2.831579e-10
normRes=2.827177e-10
normRes=2.822752e-10
normRes=2.818310e-10
normRes=2.813849e-10
normRes=2.809370e-10
normRes=2.804875e-10
normRes=2.800367e-10
normRes=2.795842e-10
normRes=2.791305e-10
normRes=2.786756e-10
normRes=2.782197e-10
normRes=2.777628e-10
normRes=2.773053e-10
normRes=2.768471e-10
normRes=2.763882e-10
normRes=2.759292e-10
normRes=2.754698e-10
normRes=2.750104e-10
normRes=2.745510e-10
normRes=2.740916e-10
normRes=2.736328e-10
normRes=2.731739e-10
normRes=2.727158e-10
normRes=2.722585e-10
normRes=2.718020e-10
normRes=2.713464e-10
normRes=2.708917e-10
normRes=2.704384e-10
normRes=2.699862e-10
normRes=2.695356e-10
normRes=2.690864e-10
normRes=2.686392e-10
normRes=2.681937e-10
normRes=2.677501e-10
normRes=2.673086e-10
normRes=2.668691e-10
normRes=2.664321e-10
normRes=2.659975e-10
normRes=2.655654e-10
normRes=2.651361e-10
normRes=2.647093e-10
normRes=2.642855e-10
normRes=2.638645e-10
normRes=2.634465e-10
normRes=2.630317e-10
normRes=2.626199e-10
normRes=2.622117e-10
normRes=2.618070e-10
normRes=2.614054e-10
normRes=2.610074e-10
normRes=2.606131e-10
normRes=2.602225e-10
normRes=2.598356e-10
normRes=2.594523e-10
normRes=2.590728e-10
normRes=2.586974e-10
normRes=2.583259e-10
normRes=2.579582e-10
normRes=2.575947e-10
normRes=2.572350e-10
normRes=2.568797e-10
normRes=2.565283e-10
normRes=2.561809e-10
normRes=2.558378e-10
normRes=2.554987e-10
normRes=2.551640e-10
normRes=2.548331e-10
normRes=2.545066e-10
normRes=2.541838e-10
normRes=2.538656e-10
normRes=2.535513e-10
normRes=2.532408e-10
normRes=2.529347e-10
normRes=2.526325e-10
normRes=2.523342e-10
normRes=2.520400e-10
normRes=2.517494e-10
normRes=2.514630e-10
normRes=2.511802e-10
normRes=2.509011e-10
normRes=2.506257e-10
normRes=2.503538e-10
normRes=2.500856e-10
normRes=2.498206e-10
normRes=2.495594e-10
normRes=2.493012e-10
normRes=2.490464e-10
normRes=2.487947e-10
normRes=2.485461e-10
normRes=2.483005e-10
normRes=2.480575e-10
normRes=2.478176e-10
normRes=2.475803e-10
normRes=2.473455e-10
normRes=2.471132e-10
normRes=2.468832e-10
normRes=2.466555e-10
normRes=2.464300e-10
normRes=2.462063e-10
normRes=2.459846e-10
normRes=2.457650e-10
normRes=2.455471e-10
normRes=2.453305e-10
normRes=2.451155e-10
normRes=2.449019e-10
normRes=2.446894e-10
normRes=2.444781e-10
normRes=2.442677e-10
normRes=2.440583e-10
normRes=2.438495e-10
normRes=2.436416e-10
normRes=2.434335e-10
normRes=2.432266e-10
normRes=2.430196e-10
normRes=2.428128e-10
normRes=2.426060e-10
normRes=2.423992e-10
normRes=2.421920e-10
normRes=2.419847e-10
normRes=2.417765e-10
normRes=2.415682e-10
normRes=2.413592e-10
normRes=2.411492e-10
normRes=2.409384e-10
normRes=2.407267e-10
normRes=2.405139e-10
normRes=2.402998e-10
normRes=2.400845e-10
normRes=2.398678e-10
normRes=2.396495e-10
normRes=2.394297e-10
normRes=2.392085e-10
normRes=2.389853e-10
normRes=2.387602e-10
normRes=2.385331e-10
normRes=2.383044e-10
normRes=2.380732e-10
normRes=2.378401e-10
normRes=2.376047e-10
normRes=2.373672e-10
normRes=2.371271e-10
normRes=2.368848e-10
normRes=2.366400e-10
normRes=2.363926e-10
normRes=2.361428e-10
normRes=2.358902e-10
normRes=2.356350e-10
normRes=2.353771e-10
normRes=2.351166e-10
normRes=2.348533e-10
normRes=2.345872e-10
normRes=2.343183e-10
normRes=2.340464e-10
normRes=2.337719e-10
normRes=2.334943e-10
normRes=2.332142e-10
normRes=2.329312e-10
normRes=2.326450e-10
normRes=2.323562e-10
normRes=2.320644e-10
normRes=2.317699e-10
normRes=2.314724e-10
normRes=2.311721e-10
normRes=2.308692e-10
normRes=2.305634e-10
normRes=2.302548e-10
normRes=2.299434e-10
normRes=2.296295e-10
normRes=2.293128e-10
normRes=2.289936e-10
normRes=2.286718e-10
normRes=2.283477e-10
normRes=2.280209e-10
normRes=2.276916e-10
normRes=2.273603e-10
normRes=2.270266e-10
normRes=2.266904e-10
normRes=2.263522e-10
normRes=2.260121e-10
normRes=2.256698e-10
normRes=2.253255e-10
normRes=2.249793e-10
normRes=2.246312e-10
normRes=2.242816e-10
normRes=2.239303e-10
normRes=2.235774e-10
normRes=2.232231e-10
normRes=2.228674e-10
normRes=2.225106e-10
normRes=2.221525e-10
normRes=2.217931e-10
normRes=2.214330e-10
normRes=2.210719e-10
normRes=2.207101e-10
normRes=2.203475e-10
normRes=2.199843e-10
normRes=2.196208e-10
normRes=2.192566e-10
normRes=2.188922e-10
normRes=2.185277e-10
normRes=2.181632e-10
normRes=2.177986e-10
normRes=2.174342e-10
normRes=2.170701e-10
normRes=2.167061e-10
normRes=2.163426e-10
normRes=2.159799e-10
normRes=2.156177e-10
normRes=2.152563e-10
normRes=2.148957e-10
normRes=2.145363e-10
normRes=2.141776e-10
normRes=2.138202e-10
normRes=2.134641e-10
normRes=2.131094e-10
normRes=2.127564e-10
normRes=2.124045e-10
normRes=2.120545e-10
normRes=2.117062e-10
normRes=2.113597e-10
normRes=2.110151e-10
normRes=2.106726e-10
normRes=2.103322e-10
normRes=2.099940e-10
normRes=2.096580e-10
normRes=2.093244e-10
normRes=2.089932e-10
normRes=2.086646e-10
normRes=2.083385e-10
normRes=2.080149e-10
normRes=2.076940e-10
normRes=2.073759e-10
normRes=2.070606e-10
normRes=2.067482e-10
normRes=2.064387e-10
normRes=2.061323e-10
normRes=2.058288e-10
normRes=2.055283e-10
normRes=2.052309e-10
normRes=2.049367e-10
normRes=2.046453e-10
normRes=2.043575e-10
normRes=2.040727e-10
normRes=2.037914e-10
normRes=2.035130e-10
normRes=2.032381e-10
normRes=2.029663e-10
normRes=2.026981e-10
normRes=2.024328e-10
normRes=2.021708e-10
normRes=2.019124e-10
normRes=2.016570e-10
normRes=2.014049e-10
normRes=2.011561e-10
normRes=2.009105e-10
normRes=2.006679e-10
normRes=2.004287e-10
normRes=2.001926e-10
normRes=1.999595e-10
normRes=1.997297e-10
normRes=1.995028e-10
normRes=1.992789e-10
normRes=1.990580e-10
normRes=1.988398e-10
normRes=1.986248e-10
normRes=1.984125e-10
normRes=1.982029e-10
normRes=1.979959e-10
normRes=1.977916e-10
normRes=1.975898e-10
normRes=1.973904e-10
normRes=1.971936e-10
normRes=1.969991e-10
normRes=1.968068e-10
normRes=1.966168e-10
normRes=1.964288e-10
normRes=1.962427e-10
normRes=1.960588e-10
normRes=1.958766e-10
normRes=1.956963e-10
normRes=1.955176e-10
normRes=1.953405e-10
normRes=1.951650e-10
normRes=1.949908e-10
normRes=1.948179e-10
normRes=1.946465e-10
normRes=1.944761e-10
normRes=1.943065e-10
normRes=1.941384e-10
normRes=1.939708e-10
normRes=1.938040e-10
normRes=1.936379e-10
normRes=1.934724e-10
normRes=1.933073e-10
normRes=1.931426e-10
normRes=1.929783e-10
normRes=1.928142e-10
normRes=1.926498e-10
normRes=1.924858e-10
normRes=1.923216e-10
normRes=1.921572e-10
normRes=1.919925e-10
normRes=1.918277e-10
normRes=1.916620e-10
normRes=1.914962e-10
normRes=1.913294e-10
normRes=1.911620e-10
normRes=1.909939e-10
normRes=1.908248e-10
normRes=1.906548e-10
normRes=1.904836e-10
normRes=1.903116e-10
normRes=1.901381e-10
normRes=1.899633e-10
normRes=1.897875e-10
normRes=1.896101e-10
normRes=1.894313e-10
normRes=1.892509e-10
normRes=1.890690e-10
normRes=1.888852e-10
normRes=1.886999e-10
normRes=1.885128e-10
normRes=1.883239e-10
normRes=1.881331e-10
normRes=1.879405e-10
normRes=1.877457e-10
normRes=1.875490e-10
normRes=1.873505e-10
normRes=1.871496e-10
normRes=1.869468e-10
normRes=1.867418e-10
normRes=1.865345e-10
normRes=1.863251e-10
normRes=1.861136e-10
normRes=1.858998e-10
normRes=1.856837e-10
normRes=1.854655e-10
normRes=1.852449e-10
normRes=1.850220e-10
normRes=1.847970e-10
normRes=1.845695e-10
normRes=1.843397e-10
normRes=1.841080e-10
normRes=1.838737e-10
normRes=1.836373e-10
normRes=1.833987e-10
normRes=1.831579e-10
normRes=1.829147e-10
normRes=1.826693e-10
normRes=1.824218e-10
normRes=1.821723e-10
normRes=1.819207e-10
normRes=1.816669e-10
normRes=1.814113e-10
normRes=1.811535e-10
normRes=1.808940e-10
normRes=1.806323e-10
normRes=1.803688e-10
normRes=1.801036e-10
normRes=1.798366e-10
normRes=1.795680e-10
normRes=1.792976e-10
normRes=1.790257e-10
normRes=1.787522e-10
normRes=1.784772e-10
normRes=1.782009e-10
normRes=1.779232e-10
normRes=1.776444e-10
normRes=1.773642e-10
normRes=1.770828e-10
normRes=1.768004e-10
normRes=1.765167e-10
normRes=1.762326e-10
normRes=1.759473e-10
normRes=1.756614e-10
normRes=1.753746e-10
normRes=1.750873e-10
normRes=1.747995e-10
normRes=1.745111e-10
normRes=1.742225e-10
normRes=1.739336e-10
normRes=1.736445e-10
normRes=1.733552e-10
normRes=1.730659e-10
normRes=1.727767e-10
normRes=1.724875e-10
normRes=1.721985e-10
normRes=1.719096e-10
normRes=1.716214e-10
normRes=1.713335e-10
normRes=1.710461e-10
normRes=1.707595e-10
normRes=1.704735e-10
normRes=1.701884e-10
normRes=1.699040e-10
normRes=1.696207e-10
normRes=1.693383e-10
normRes=1.690570e-10
normRes=1.687768e-10
normRes=1.684982e-10
normRes=1.682204e-10
normRes=1.679443e-10
normRes=1.676696e-10
normRes=1.673966e-10
normRes=1.671251e-10
normRes=1.668553e-10
normRes=1.665874e-10
normRes=1.663211e-10
normRes=1.660567e-10
normRes=1.657943e-10
normRes=1.655338e-10
normRes=1.652753e-10
normRes=1.650191e-10
normRes=1.647649e-10
normRes=1.645129e-10
normRes=1.642632e-10
normRes=1.640155e-10
normRes=1.637703e-10
normRes=1.635275e-10
normRes=1.632872e-10
normRes=1.630492e-10
normRes=1.628138e-10
normRes=1.625806e-10
normRes=1.623501e-10
normRes=1.621221e-10
normRes=1.618966e-10
normRes=1.616738e-10
normRes=1.614535e-10
normRes=1.612357e-10
normRes=1.610207e-10
normRes=1.608081e-10
normRes=1.605982e-10
normRes=1.603908e-10
normRes=1.601861e-10
normRes=1.599840e-10
normRes=1.597843e-10
normRes=1.595873e-10
normRes=1.593930e-10
normRes=1.592010e-10
normRes=1.590117e-10
normRes=1.588248e-10
normRes=1.586404e-10
normRes=1.584583e-10
normRes=1.582788e-10
normRes=1.581015e-10
normRes=1.579266e-10
normRes=1.577540e-10
normRes=1.575837e-10
normRes=1.574154e-10
normRes=1.572496e-10
normRes=1.570857e-10
normRes=1.569239e-10
normRes=1.567642e-10
normRes=1.566064e-10
normRes=1.564504e-10
normRes=1.562964e-10
normRes=1.561443e-10
normRes=1.559935e-10
normRes=1.558448e-10
normRes=1.556978e-10
normRes=1.555517e-10
normRes=1.554075e-10
normRes=1.552648e-10
normRes=1.551234e-10
normRes=1.549832e-10
normRes=1.548441e-10
normRes=1.547060e-10
normRes=1.545691e-10
normRes=1.544333e-10
normRes=1.542983e-10
normRes=1.541639e-10
normRes=1.540304e-10
normRes=1.538975e-10
normRes=1.537652e-10
normRes=1.536335e-10
normRes=1.535023e-10
normRes=1.533712e-10
normRes=1.532407e-10
normRes=1.531102e-10
normRes=1.529798e-10
normRes=1.528494e-10
normRes=1.527192e-10
normRes=1.525888e-10
normRes=1.524584e-10
normRes=1.523277e-10
normRes=1.521968e-10
normRes=1.520655e-10
normRes=1.519336e-10
normRes=1.518012e-10
normRes=1.516682e-10
normRes=1.515344e-10
normRes=1.514002e-10
normRes=1.512652e-10
normRes=1.511293e-10
normRes=1.509926e-10
normRes=1.508548e-10
normRes=1.507160e-10
normRes=1.505763e-10
normRes=1.504352e-10
normRes=1.502932e-10
normRes=1.501499e-10
normRes=1.500052e-10
normRes=1.498592e-10
normRes=1.497117e-10
normRes=1.495631e-10
normRes=1.494130e-10
normRes=1.492612e-10
normRes=1.491080e-10
normRes=1.489532e-10
normRes=1.487968e-10
normRes=1.486391e-10
normRes=1.484794e-10
normRes=1.483180e-10
normRes=1.481550e-10
normRes=1.479903e-10
normRes=1.478237e-10
normRes=1.476555e-10
normRes=1.474855e-10
normRes=1.473137e-10
normRes=1.471401e-10
normRes=1.469647e-10
normRes=1.467876e-10
normRes=1.466086e-10
normRes=1.464279e-10
normRes=1.462453e-10
normRes=1.460610e-10
normRes=1.458748e-10
normRes=1.456868e-10
normRes=1.454971e-10
normRes=1.453056e-10
normRes=1.451125e-10
normRes=1.449173e-10
normRes=1.447206e-10
normRes=1.445224e-10
normRes=1.443225e-10
normRes=1.441209e-10
normRes=1.439177e-10
normRes=1.437130e-10
normRes=1.435068e-10
normRes=1.432990e-10
normRes=1.430899e-10
normRes=1.428791e-10
normRes=1.426669e-10
normRes=1.424534e-10
normRes=1.422386e-10
normRes=1.420226e-10
normRes=1.418053e-10
normRes=1.415869e-10
normRes=1.413673e-10
normRes=1.411469e-10
normRes=1.409252e-10
normRes=1.407030e-10
normRes=1.404794e-10
normRes=1.402552e-10
normRes=1.400302e-10
normRes=1.398042e-10
normRes=1.395780e-10
normRes=1.393508e-10
normRes=1.391233e-10
normRes=1.388950e-10
normRes=1.386667e-10
normRes=1.384381e-10
normRes=1.382088e-10
normRes=1.379794e-10
normRes=1.377499e-10
normRes=1.375205e-10
normRes=1.372908e-10
normRes=1.370613e-10
normRes=1.368317e-10
normRes=1.366026e-10
normRes=1.363735e-10
normRes=1.361448e-10
normRes=1.359162e-10
normRes=1.356884e-10
normRes=1.354612e-10
normRes=1.352340e-10
normRes=1.350078e-10
normRes=1.347823e-10
normRes=1.345577e-10
normRes=1.343337e-10
normRes=1.341108e-10
normRes=1.338886e-10
normRes=1.336676e-10
normRes=1.334476e-10
normRes=1.332286e-10
normRes=1.330110e-10
normRes=1.327945e-10
normRes=1.325795e-10
normRes=1.323655e-10
normRes=1.321530e-10
normRes=1.319420e-10
normRes=1.317325e-10
normRes=1.315246e-10
normRes=1.313180e-10
normRes=1.311131e-10
normRes=1.309102e-10
normRes=1.307086e-10
normRes=1.305091e-10
normRes=1.303112e-10
normRes=1.301150e-10
normRes=1.299209e-10
normRes=1.297286e-10
normRes=1.295382e-10
normRes=1.293497e-10
normRes=1.291631e-10
normRes=1.289787e-10
normRes=1.287963e-10
normRes=1.286157e-10
normRes=1.284372e-10
normRes=1.282605e-10
normRes=1.280863e-10
normRes=1.279139e-10
normRes=1.277435e-10
normRes=1.275752e-10
normRes=1.274089e-10
normRes=1.272448e-10
normRes=1.270827e-10
normRes=1.269227e-10
normRes=1.267646e-10
normRes=1.266088e-10
normRes=1.264548e-10
normRes=1.263028e-10
normRes=1.261529e-10
normRes=1.260049e-10
normRes=1.258590e-10
normRes=1.257150e-10
normRes=1.255728e-10
normRes=1.254326e-10
normRes=1.252942e-10
normRes=1.251575e-10
normRes=1.250228e-10
normRes=1.248896e-10
normRes=1.247584e-10
normRes=1.246286e-10
normRes=1.245006e-10
normRes=1.243741e-10
normRes=1.242491e-10
normRes=1.241257e-10
normRes=1.240039e-10
normRes=1.238833e-10
normRes=1.237644e-10
normRes=1.236462e-10
normRes=1.235297e-10
normRes=1.234142e-10
normRes=1.232998e-10
normRes=1.231867e-10
normRes=1.230746e-10
normRes=1.229635e-10
normRes=1.228533e-10
normRes=1.227438e-10
normRes=1.226355e-10
normRes=1.225277e-10
normRes=1.224207e-10
normRes=1.223142e-10
normRes=1.222083e-10
normRes=1.221029e-10
normRes=1.219982e-10
normRes=1.218938e-10
normRes=1.217896e-10
normRes=1.216858e-10
normRes=1.215822e-10
normRes=1.214786e-10
normRes=1.213752e-10
normRes=1.212719e-10
normRes=1.211686e-10
normRes=1.210652e-10
normRes=1.209617e-10
normRes=1.208579e-10
normRes=1.207540e-10
normRes=1.206495e-10
normRes=1.205450e-10
normRes=1.204398e-10
normRes=1.203342e-10
normRes=1.202282e-10
normRes=1.201217e-10
normRes=1.200141e-10
normRes=1.199064e-10
normRes=1.197977e-10
normRes=1.196882e-10
normRes=1.195778e-10
normRes=1.194668e-10
normRes=1.193546e-10
normRes=1.192418e-10
normRes=1.191277e-10
normRes=1.190126e-10
normRes=1.188967e-10
normRes=1.187797e-10
normRes=1.186615e-10
normRes=1.185422e-10
normRes=1.184214e-10
normRes=1.182996e-10
normRes=1.181765e-10
normRes=1.180522e-10
normRes=1.179264e-10
normRes=1.177997e-10
normRes=1.176715e-10
normRes=1.175418e-10
normRes=1.174108e-10
normRes=1.172785e-10
normRes=1.171447e-10
normRes=1.170094e-10
normRes=1.168730e-10
normRes=1.167350e-10
normRes=1.165955e-10
normRes=1.164546e-10
normRes=1.163123e-10
normRes=1.161687e-10
normRes=1.160238e-10
normRes=1.158772e-10
normRes=1.157292e-10
normRes=1.155796e-10
normRes=1.154289e-10
normRes=1.152768e-10
normRes=1.151231e-10
normRes=1.149681e-10
normRes=1.148117e-10
normRes=1.146541e-10
normRes=1.144953e-10
normRes=1.143350e-10
normRes=1.141735e-10
normRes=1.140107e-10
normRes=1.138467e-10
normRes=1.136815e-10
normRes=1.135153e-10
normRes=1.133478e-10
normRes=1.131794e-10
normRes=1.130099e-10
normRes=1.128391e-10
normRes=1.126675e-10
normRes=1.124951e-10
normRes=1.123216e-10
normRes=1.121473e-10
normRes=1.119721e-10
normRes=1.117963e-10
normRes=1.116194e-10
normRes=1.114420e-10
normRes=1.112642e-10
normRes=1.110854e-10
normRes=1.109060e-10
normRes=1.107262e-10
normRes=1.105461e-10
normRes=1.103654e-10
normRes=1.101843e-10
normRes=1.100030e-10
normRes=1.098215e-10
normRes=1.096396e-10
normRes=1.094576e-10
normRes=1.092755e-10
normRes=1.090934e-10
normRes=1.089112e-10
normRes=1.087289e-10
normRes=1.085469e-10
normRes=1.083651e-10
normRes=1.081833e-10
normRes=1.080018e-10
normRes=1.078207e-10
normRes=1.076398e-10
normRes=1.074594e-10
normRes=1.072795e-10
normRes=1.071002e-10
normRes=1.069215e-10
normRes=1.067433e-10
normRes=1.065657e-10
normRes=1.063889e-10
normRes=1.062129e-10
normRes=1.060374e-10
normRes=1.058630e-10
normRes=1.056897e-10
normRes=1.055171e-10
normRes=1.053454e-10
normRes=1.051746e-10
normRes=1.050050e-10
normRes=1.048368e-10
normRes=1.046697e-10
normRes=1.045036e-10
normRes=1.043389e-10
normRes=1.041753e-10
normRes=1.040131e-10
normRes=1.038523e-10
normRes=1.036926e-10
normRes=1.035345e-10
normRes=1.033779e-10
normRes=1.032225e-10
normRes=1.030686e-10
normRes=1.029163e-10
normRes=1.027654e-10
normRes=1.026162e-10
normRes=1.024686e-10
normRes=1.023223e-10
normRes=1.021775e-10
normRes=1.020346e-10
normRes=1.018932e-10
normRes=1.017536e-10
normRes=1.016154e-10
normRes=1.014789e-10
normRes=1.013440e-10
normRes=1.012108e-10
normRes=1.010791e-10
normRes=1.009490e-10
normRes=1.008208e-10
normRes=1.006942e-10
normRes=1.005691e-10
normRes=1.004456e-10
normRes=1.003238e-10
normRes=1.002037e-10
normRes=1.000850e-10
normRes=9.996793e-11
normRes=9.985236e-11
normRes=9.973832e-11
normRes=9.962575e-11
normRes=9.951486e-11
normRes=9.940509e-11
normRes=9.929704e-11
normRes=9.919046e-11
normRes=9.908500e-11
normRes=9.898098e-11
normRes=9.887817e-11
normRes=9.877691e-11
normRes=9.867682e-11
normRes=9.857790e-11
normRes=9.848003e-11
normRes=9.838345e-11
normRes=9.828810e-11
normRes=9.819370e-11
normRes=9.810030e-11
normRes=9.800797e-11
normRes=9.791652e-11
normRes=9.782612e-11
normRes=9.773654e-11
normRes=9.764758e-11
normRes=9.755960e-11
normRes=9.747226e-11
normRes=9.738547e-11
normRes=9.729944e-11
normRes=9.721409e-11
normRes=9.712923e-11
normRes=9.704490e-11
normRes=9.696101e-11
normRes=9.687774e-11
normRes=9.679457e-11
normRes=9.671160e-11
normRes=9.662897e-11
normRes=9.654673e-11
normRes=9.646450e-11
normRes=9.638246e-11
normRes=9.630052e-11
normRes=9.621839e-11
normRes=9.613640e-11
normRes=9.605432e-11
normRes=9.597194e-11
normRes=9.588941e-11
normRes=9.580699e-11
normRes=9.572404e-11
normRes=9.564100e-11
normRes=9.555755e-11
normRes=9.547378e-11
normRes=9.538940e-11
normRes=9.530479e-11
normRes=9.521952e-11
normRes=9.513375e-11
normRes=9.504718e-11
normRes=9.496025e-11
normRes=9.487267e-11
normRes=9.478425e-11
normRes=9.469537e-11
normRes=9.460559e-11
normRes=9.451509e-11
normRes=9.442360e-11
normRes=9.433131e-11
normRes=9.423817e-11
normRes=9.414418e-11
normRes=9.404938e-11
normRes=9.395343e-11
normRes=9.385666e-11
normRes=9.375875e-11
normRes=9.366008e-11
normRes=9.356001e-11
normRes=9.345925e-11
normRes=9.335699e-11
normRes=9.325398e-11
normRes=9.314990e-11
normRes=9.304437e-11
normRes=9.293818e-11
normRes=9.283078e-11
normRes=9.272222e-11
normRes=9.261262e-11
normRes=9.250164e-11
normRes=9.238959e-11
normRes=9.227647e-11
normRes=9.216218e-11
normRes=9.204662e-11
normRes=9.193016e-11
normRes=9.181251e-11
normRes=9.169361e-11
normRes=9.157385e-11
normRes=9.145294e-11
normRes=9.133083e-11
normRes=9.120767e-11
normRes=9.108334e-11
normRes=9.095813e-11
normRes=9.083189e-11
normRes=9.070455e-11
normRes=9.057619e-11
normRes=9.044686e-11
normRes=9.031665e-11
normRes=9.018536e-11
normRes=9.005330e-11
normRes=8.992041e-11
normRes=8.978654e-11
normRes=8.965184e-11
normRes=8.951620e-11
normRes=8.937990e-11
normRes=8.924297e-11
normRes=8.910512e-11
normRes=8.896668e-11
normRes=8.882742e-11
normRes=8.868780e-11
normRes=8.854749e-11
normRes=8.840648e-11
normRes=8.826506e-11
normRes=8.812313e-11
normRes=8.798100e-11
normRes=8.783824e-11
normRes=8.769507e-11
normRes=8.755168e-11
normRes=8.740780e-11
normRes=8.726405e-11
normRes=8.711986e-11
normRes=8.697548e-11
normRes=8.683115e-11
normRes=8.668630e-11
normRes=8.654199e-11
normRes=8.639736e-11
normRes=8.625278e-11
normRes=8.610847e-11
normRes=8.596404e-11
normRes=8.582008e-11
normRes=8.567590e-11
normRes=8.553217e-11
normRes=8.538876e-11
normRes=8.524575e-11
normRes=8.510309e-11
normRes=8.496094e-11
normRes=8.481885e-11
normRes=8.467771e-11
normRes=8.453694e-11
normRes=8.439677e-11
normRes=8.425708e-11
normRes=8.411813e-11
normRes=8.397966e-11
normRes=8.384237e-11
normRes=8.370549e-11
normRes=8.356955e-11
normRes=8.343425e-11
normRes=8.329991e-11
normRes=8.316637e-11
normRes=8.303408e-11
normRes=8.290243e-11
normRes=8.277200e-11
normRes=8.264242e-11
normRes=8.251389e-11
normRes=8.238641e-11
normRes=8.226004e-11
normRes=8.213459e-11
normRes=8.201047e-11
normRes=8.188730e-11
normRes=8.176560e-11
normRes=8.164488e-11
normRes=8.152552e-11
normRes=8.140711e-11
normRes=8.129018e-11
normRes=8.117452e-11
normRes=8.106000e-11
normRes=8.094650e-11
normRes=8.083449e-11
normRes=8.072397e-11
normRes=8.061443e-11
normRes=8.050645e-11
normRes=8.039980e-11
normRes=8.029427e-11
normRes=8.018976e-11
normRes=8.008713e-11
normRes=7.998543e-11
normRes=7.988517e-11
normRes=7.978623e-11
normRes=7.968844e-11
normRes=7.959192e-11
normRes=7.949681e-11
normRes=7.940293e-11
normRes=7.931014e-11
normRes=7.921859e-11
normRes=7.912833e-11
normRes=7.903922e-11
normRes=7.895139e-11
normRes=7.886466e-11
normRes=7.877910e-11
normRes=7.869445e-11
normRes=7.861118e-11
normRes=7.852879e-11
normRes=7.844750e-11
normRes=7.836721e-11
normRes=7.828792e-11
normRes=7.820957e-11
normRes=7.813236e-11
normRes=7.805578e-11
normRes=7.798018e-11
normRes=7.790546e-11
normRes=7.783154e-11
normRes=7.775835e-11
normRes=7.768600e-11
normRes=7.761435e-11
normRes=7.754340e-11
normRes=7.747296e-11
normRes=7.740315e-11
normRes=7.733410e-11
normRes=7.726530e-11
normRes=7.719710e-11
normRes=7.712943e-11
normRes=7.706221e-11
normRes=7.699536e-11
normRes=7.692882e-11
normRes=7.686253e-11
normRes=7.679658e-11
normRes=7.673092e-11
normRes=7.666532e-11
normRes=7.660013e-11
normRes=7.653483e-11
normRes=7.646972e-11
normRes=7.640463e-11
normRes=7.633945e-11
normRes=7.627440e-11
normRes=7.620919e-11
normRes=7.614396e-11
normRes=7.607853e-11
normRes=7.601295e-11
normRes=7.594726e-11
normRes=7.588117e-11
normRes=7.581504e-11
normRes=7.574839e-11
normRes=7.568132e-11
normRes=7.561411e-11
normRes=7.554630e-11
normRes=7.547810e-11
normRes=7.540961e-11
normRes=7.534058e-11
normRes=7.527092e-11
normRes=7.520078e-11
normRes=7.513009e-11
normRes=7.505860e-11
normRes=7.498669e-11
normRes=7.491394e-11
normRes=7.484075e-11
normRes=7.476659e-11
normRes=7.469184e-11
normRes=7.461639e-11
normRes=7.454022e-11
normRes=7.446328e-11
normRes=7.438563e-11
normRes=7.430691e-11
normRes=7.422773e-11
normRes=7.414738e-11
normRes=7.406637e-11
normRes=7.398444e-11
normRes=7.390153e-11
normRes=7.381803e-11
normRes=7.373338e-11
normRes=7.364805e-11
normRes=7.356159e-11
normRes=7.347454e-11
normRes=7.338636e-11
normRes=7.329747e-11
normRes=7.320742e-11
normRes=7.311648e-11
normRes=7.302474e-11
normRes=7.293212e-11
normRes=7.283877e-11
normRes=7.274421e-11
normRes=7.264894e-11
normRes=7.255267e-11
normRes=7.245571e-11
normRes=7.235782e-11
normRes=7.225898e-11
normRes=7.215958e-11
normRes=7.205895e-11
normRes=7.195790e-11
normRes=7.185594e-11
normRes=7.175317e-11
normRes=7.164977e-11
normRes=7.154533e-11
normRes=7.144035e-11
normRes=7.133467e-11
normRes=7.122840e-11
normRes=7.112142e-11
normRes=7.101354e-11
normRes=7.090549e-11
normRes=7.079666e-11
normRes=7.068707e-11
normRes=7.057715e-11
normRes=7.046671e-11
normRes=7.035552e-11
normRes=7.024430e-11
normRes=7.013233e-11
normRes=7.001990e-11
normRes=6.990727e-11
normRes=6.979449e-11
normRes=6.968100e-11
normRes=6.956747e-11
normRes=6.945358e-11
normRes=6.933947e-11
normRes=6.922533e-11
normRes=6.911087e-11
normRes=6.899635e-11
normRes=6.888168e-11
normRes=6.876691e-11
normRes=6.865229e-11
normRes=6.853765e-11
normRes=6.842273e-11
normRes=6.830822e-11
normRes=6.819367e-11
normRes=6.807934e-11
normRes=6.796532e-11
normRes=6.785129e-11
normRes=6.773760e-11
normRes=6.762410e-11
normRes=6.751105e-11
normRes=6.739826e-11
normRes=6.728557e-11
normRes=6.717354e-11
normRes=6.706203e-11
normRes=6.695081e-11
normRes=6.684013e-11
normRes=6.673006e-11
normRes=6.662044e-11
normRes=6.651141e-11
normRes=6.640293e-11
normRes=6.629509e-11
normRes=6.618782e-11
normRes=6.608153e-11
normRes=6.597580e-11
normRes=6.587067e-11
normRes=6.576656e-11
normRes=6.566294e-11
normRes=6.556039e-11
normRes=6.545854e-11
normRes=6.535736e-11
normRes=6.525724e-11
normRes=6.515804e-11
normRes=6.505972e-11
normRes=6.496217e-11
normRes=6.486586e-11
normRes=6.477015e-11
normRes=6.467555e-11
normRes=6.458177e-11
normRes=6.448925e-11
normRes=6.439753e-11
normRes=6.430689e-11
normRes=6.421730e-11
normRes=6.412874e-11
normRes=6.404111e-11
normRes=6.395466e-11
normRes=6.386889e-11
normRes=6.378421e-11
normRes=6.370090e-11
normRes=6.361838e-11
normRes=6.353710e-11
normRes=6.345667e-11
normRes=6.337734e-11
normRes=6.329880e-11
normRes=6.322153e-11
normRes=6.314511e-11
normRes=6.306977e-11
normRes=6.299537e-11
normRes=6.292210e-11
normRes=6.284955e-11
normRes=6.277826e-11
normRes=6.270757e-11
normRes=6.263795e-11
normRes=6.256951e-11
normRes=6.250163e-11
normRes=6.243476e-11
normRes=6.236858e-11
normRes=6.230360e-11
normRes=6.223918e-11
normRes=6.217565e-11
normRes=6.211269e-11
normRes=6.205077e-11
normRes=6.198940e-11
normRes=6.192894e-11
normRes=6.186910e-11
normRes=6.180999e-11
normRes=6.175142e-11
normRes=6.169345e-11
normRes=6.163614e-11
normRes=6.157946e-11
normRes=6.152309e-11
normRes=6.146756e-11
normRes=6.141212e-11
normRes=6.135745e-11
normRes=6.130299e-11
normRes=6.124894e-11
normRes=6.119543e-11
normRes=6.114201e-11
normRes=6.108909e-11
normRes=6.103630e-11
normRes=6.098387e-11
normRes=6.093170e-11
normRes=6.087963e-11
normRes=6.082750e-11
normRes=6.077572e-11
normRes=6.072414e-11
normRes=6.067234e-11
normRes=6.062073e-11
normRes=6.056902e-11
normRes=6.051754e-11
normRes=6.046566e-11
normRes=6.041387e-11
normRes=6.036178e-11
normRes=6.030991e-11
normRes=6.025767e-11
normRes=6.020526e-11
normRes=6.015262e-11
normRes=6.009988e-11
normRes=6.004649e-11
normRes=5.999316e-11
normRes=5.993925e-11
normRes=5.988515e-11
normRes=5.983059e-11
normRes=5.977571e-11
normRes=5.972047e-11
normRes=5.966478e-11
normRes=5.960853e-11
normRes=5.955163e-11
normRes=5.949448e-11
normRes=5.943685e-11
normRes=5.937862e-11
normRes=5.931966e-11
normRes=5.926025e-11
normRes=5.920048e-11
normRes=5.913996e-11
normRes=5.907866e-11
normRes=5.901690e-11
normRes=5.895424e-11
normRes=5.889135e-11
normRes=5.882741e-11
normRes=5.876300e-11
normRes=5.869772e-11
normRes=5.863190e-11
normRes=5.856545e-11
normRes=5.849816e-11
normRes=5.843035e-11
normRes=5.836148e-11
normRes=5.829217e-11
normRes=5.822200e-11
normRes=5.815129e-11
normRes=5.807982e-11
normRes=5.800753e-11
normRes=5.793460e-11
normRes=5.786109e-11
normRes=5.778676e-11
normRes=5.771170e-11
normRes=5.763589e-11
normRes=5.755945e-11
normRes=5.748243e-11
normRes=5.740466e-11
normRes=5.732625e-11
normRes=5.724710e-11
normRes=5.716730e-11
normRes=5.708689e-11
normRes=5.700570e-11
normRes=5.692437e-11
normRes=5.684201e-11
normRes=5.675911e-11
normRes=5.667557e-11
normRes=5.659173e-11
normRes=5.650713e-11
normRes=5.642235e-11
normRes=5.633656e-11
normRes=5.625054e-11
normRes=5.616418e-11
normRes=5.607730e-11
normRes=5.598998e-11
normRes=5.590207e-11
normRes=5.581401e-11
normRes=5.572558e-11
normRes=5.563681e-11
normRes=5.554781e-11
normRes=5.545828e-11
normRes=5.536858e-11
normRes=5.527874e-11
normRes=5.518844e-11
normRes=5.509809e-11
normRes=5.500760e-11
normRes=5.491679e-11
normRes=5.482604e-11
normRes=5.473505e-11
normRes=5.464414e-11
normRes=5.455307e-11
normRes=5.446200e-11
normRes=5.437101e-11
normRes=5.427998e-11
normRes=5.418921e-11
normRes=5.409828e-11
normRes=5.400756e-11
normRes=5.391701e-11
normRes=5.382645e-11
normRes=5.373628e-11
normRes=5.364640e-11
normRes=5.355659e-11
normRes=5.346707e-11
normRes=5.337803e-11
normRes=5.328907e-11
normRes=5.320049e-11
normRes=5.311234e-11
normRes=5.302474e-11
normRes=5.293721e-11
normRes=5.285037e-11
normRes=5.276406e-11
normRes=5.267797e-11
normRes=5.259253e-11
normRes=5.250753e-11
normRes=5.242316e-11
normRes=5.233949e-11
normRes=5.225621e-11
normRes=5.217364e-11
normRes=5.209160e-11
normRes=5.201020e-11
normRes=5.192958e-11
normRes=5.184968e-11
normRes=5.177025e-11
normRes=5.169154e-11
normRes=5.161356e-11
normRes=5.153651e-11
normRes=5.145994e-11
normRes=5.138435e-11
normRes=5.130933e-11
normRes=5.123515e-11
normRes=5.116177e-11
normRes=5.108925e-11
normRes=5.101732e-11
normRes=5.094642e-11
normRes=5.087616e-11
normRes=5.080686e-11
normRes=5.073853e-11
normRes=5.067055e-11
normRes=5.060377e-11
normRes=5.053777e-11
normRes=5.047229e-11
normRes=5.040774e-11
normRes=5.034423e-11
normRes=5.028140e-11
normRes=5.021929e-11
normRes=5.015817e-11
normRes=5.009776e-11
normRes=5.003796e-11
normRes=4.997922e-11
normRes=4.992121e-11
normRes=4.986382e-11
normRes=4.980723e-11
normRes=4.975132e-11
normRes=4.969624e-11
normRes=4.964180e-11
normRes=4.958840e-11
normRes=4.953532e-11
normRes=4.948303e-11
normRes=4.943154e-11
normRes=4.938053e-11
normRes=4.933021e-11
normRes=4.928068e-11
normRes=4.923132e-11
normRes=4.918285e-11
normRes=4.913492e-11
normRes=4.908755e-11
normRes=4.904067e-11
normRes=4.899430e-11
normRes=4.894834e-11
normRes=4.890317e-11
normRes=4.885809e-11
normRes=4.881352e-11
normRes=4.876929e-11
normRes=4.872558e-11
normRes=4.868207e-11
normRes=4.863901e-11
normRes=4.859626e-11
normRes=4.855354e-11
normRes=4.851143e-11
normRes=4.846919e-11
normRes=4.842736e-11
normRes=4.838585e-11
normRes=4.834427e-11
normRes=4.830302e-11
normRes=4.826179e-11
normRes=4.822046e-11
normRes=4.817964e-11
normRes=4.813845e-11
normRes=4.809759e-11
normRes=4.805657e-11
normRes=4.801552e-11
normRes=4.797468e-11
normRes=4.793348e-11
normRes=4.789226e-11
normRes=4.785089e-11
normRes=4.780937e-11
normRes=4.776771e-11
normRes=4.772598e-11
normRes=4.768389e-11
normRes=4.764165e-11
normRes=4.759939e-11
normRes=4.755649e-11
normRes=4.751339e-11
normRes=4.747012e-11
normRes=4.742654e-11
normRes=4.738262e-11
normRes=4.733831e-11
normRes=4.729353e-11
normRes=4.724856e-11
normRes=4.720294e-11
normRes=4.715711e-11
normRes=4.711079e-11
normRes=4.706395e-11
normRes=4.701680e-11
normRes=4.696910e-11
normRes=4.692085e-11
normRes=4.687236e-11
normRes=4.682329e-11
normRes=4.677354e-11
normRes=4.672332e-11
normRes=4.667276e-11
normRes=4.662157e-11
normRes=4.656968e-11
normRes=4.651728e-11
normRes=4.646446e-11
normRes=4.641088e-11
normRes=4.635715e-11
normRes=4.630257e-11
normRes=4.624741e-11
normRes=4.619164e-11
normRes=4.613535e-11
normRes=4.607849e-11
normRes=4.602115e-11
normRes=4.596300e-11
normRes=4.590464e-11
normRes=4.584549e-11
normRes=4.578587e-11
normRes=4.572556e-11
normRes=4.566502e-11
normRes=4.560361e-11
normRes=4.554193e-11
normRes=4.547931e-11
normRes=4.541656e-11
normRes=4.535308e-11
normRes=4.528918e-11
normRes=4.522482e-11
normRes=4.515982e-11
normRes=4.509463e-11
normRes=4.502889e-11
normRes=4.496245e-11
normRes=4.489574e-11
normRes=4.482872e-11
normRes=4.476106e-11
normRes=4.469308e-11
normRes=4.462484e-11
normRes=4.455627e-11
normRes=4.448703e-11
normRes=4.441778e-11
normRes=4.434814e-11
normRes=4.427819e-11
normRes=4.420789e-11
normRes=4.413753e-11
normRes=4.406667e-11
normRes=4.399565e-11
normRes=4.392446e-11
normRes=4.385317e-11
normRes=4.378151e-11
normRes=4.370990e-11
normRes=4.363811e-11
normRes=4.356605e-11
normRes=4.349401e-11
normRes=4.342186e-11
normRes=4.334961e-11
normRes=4.327746e-11
normRes=4.320531e-11
normRes=4.313300e-11
normRes=4.306094e-11
normRes=4.298882e-11
normRes=4.291661e-11
normRes=4.284463e-11
normRes=4.277300e-11
normRes=4.270115e-11
normRes=4.262956e-11
normRes=4.255817e-11
normRes=4.248679e-11
normRes=4.241607e-11
normRes=4.234516e-11
normRes=4.227465e-11
normRes=4.220435e-11
normRes=4.213463e-11
normRes=4.206487e-11
normRes=4.199550e-11
normRes=4.192653e-11
normRes=4.185817e-11
normRes=4.179008e-11
normRes=4.172232e-11
normRes=4.165508e-11
normRes=4.158834e-11
normRes=4.152193e-11
normRes=4.145599e-11
normRes=4.139051e-11
normRes=4.132556e-11
normRes=4.126091e-11
normRes=4.119704e-11
normRes=4.113370e-11
normRes=4.107078e-11
normRes=4.100848e-11
normRes=4.094669e-11
normRes=4.088552e-11
normRes=4.082488e-11
normRes=4.076496e-11
normRes=4.070576e-11
normRes=4.064686e-11
normRes=4.058857e-11
normRes=4.053106e-11
normRes=4.047425e-11
normRes=4.041805e-11
normRes=4.036251e-11
normRes=4.030766e-11
normRes=4.025325e-11
normRes=4.019956e-11
normRes=4.014670e-11
normRes=4.009417e-11
normRes=4.004250e-11
normRes=3.999146e-11
normRes=3.994122e-11
normRes=3.989137e-11
normRes=3.984226e-11
normRes=3.979382e-11
normRes=3.974590e-11
normRes=3.969869e-11
normRes=3.965219e-11
normRes=3.960613e-11
normRes=3.956085e-11
normRes=3.951624e-11
normRes=3.947207e-11
normRes=3.942836e-11
normRes=3.938538e-11
normRes=3.934296e-11
normRes=3.930093e-11
normRes=3.925961e-11
normRes=3.921858e-11
normRes=3.917829e-11
normRes=3.913833e-11
normRes=3.909908e-11
normRes=3.906002e-11
normRes=3.902186e-11
normRes=3.898374e-11
normRes=3.894621e-11
normRes=3.890907e-11
normRes=3.887243e-11
normRes=3.883613e-11
normRes=3.880011e-11
normRes=3.876458e-11
normRes=3.872910e-11
normRes=3.869423e-11
normRes=3.865952e-11
normRes=3.862526e-11
normRes=3.859099e-11
normRes=3.855713e-11
normRes=3.852343e-11
normRes=3.848983e-11
normRes=3.845667e-11
normRes=3.842341e-11
normRes=3.839039e-11
normRes=3.835754e-11
normRes=3.832472e-11
normRes=3.829216e-11
normRes=3.825946e-11
normRes=3.822708e-11
normRes=3.819444e-11
normRes=3.816196e-11
normRes=3.812944e-11
normRes=3.809665e-11
normRes=3.806433e-11
normRes=3.803162e-11
normRes=3.799877e-11
normRes=3.796606e-11
normRes=3.793331e-11
normRes=3.790002e-11
normRes=3.786701e-11
normRes=3.783358e-11
normRes=3.779998e-11
normRes=3.776626e-11
normRes=3.773219e-11
normRes=3.769813e-11
normRes=3.766339e-11
normRes=3.762898e-11
normRes=3.759387e-11
normRes=3.755878e-11
normRes=3.752305e-11
normRes=3.748742e-11
normRes=3.745124e-11
normRes=3.741466e-11
normRes=3.737799e-11
normRes=3.734072e-11
normRes=3.730314e-11
normRes=3.726524e-11
normRes=3.722718e-11
normRes=3.718833e-11
normRes=3.714935e-11
normRes=3.710977e-11
normRes=3.706976e-11
normRes=3.702953e-11
normRes=3.698872e-11
normRes=3.694735e-11
normRes=3.690578e-11
normRes=3.686374e-11
normRes=3.682117e-11
normRes=3.677822e-11
normRes=3.673507e-11
normRes=3.669108e-11
normRes=3.664680e-11
normRes=3.660215e-11
normRes=3.655686e-11
normRes=3.651131e-11
normRes=3.646508e-11
normRes=3.641878e-11
normRes=3.637154e-11
normRes=3.632422e-11
normRes=3.627645e-11
normRes=3.622808e-11
normRes=3.617947e-11
normRes=3.613001e-11
normRes=3.608040e-11
normRes=3.603053e-11
normRes=3.598006e-11
normRes=3.592936e-11
normRes=3.587829e-11
normRes=3.582656e-11
normRes=3.577464e-11
normRes=3.572236e-11
normRes=3.566976e-11
normRes=3.561685e-11
normRes=3.556351e-11
normRes=3.550978e-11
normRes=3.545594e-11
normRes=3.540156e-11
normRes=3.534699e-11
normRes=3.529215e-11
normRes=3.523714e-11
normRes=3.518172e-11
normRes=3.512614e-11
normRes=3.507033e-11
normRes=3.501445e-11
normRes=3.495817e-11
normRes=3.490172e-11
normRes=3.484517e-11
normRes=3.478846e-11
normRes=3.473161e-11
normRes=3.467458e-11
normRes=3.461759e-11
normRes=3.456053e-11
normRes=3.450324e-11
normRes=3.444583e-11
normRes=3.438857e-11
normRes=3.433119e-11
normRes=3.427386e-11
normRes=3.421659e-11
normRes=3.415927e-11
normRes=3.410182e-11
normRes=3.404477e-11
normRes=3.398774e-11
normRes=3.393072e-11
normRes=3.387371e-11
normRes=3.381684e-11
normRes=3.376038e-11
normRes=3.370387e-11
normRes=3.364765e-11
normRes=3.359151e-11
normRes=3.353571e-11
normRes=3.347998e-11
normRes=3.342443e-11
normRes=3.336933e-11
normRes=3.331458e-11
normRes=3.325981e-11
normRes=3.320544e-11
normRes=3.315156e-11
normRes=3.309788e-11
normRes=3.304443e-11
normRes=3.299146e-11
normRes=3.293871e-11
normRes=3.288659e-11
normRes=3.283465e-11
normRes=3.278333e-11
normRes=3.273204e-11
normRes=3.268143e-11
normRes=3.263124e-11
normRes=3.258139e-11
normRes=3.253213e-11
normRes=3.248307e-11
normRes=3.243469e-11
normRes=3.238669e-11
normRes=3.233931e-11
normRes=3.229228e-11
normRes=3.224572e-11
normRes=3.219972e-11
normRes=3.215422e-11
normRes=3.210936e-11
normRes=3.206480e-11
normRes=3.202076e-11
normRes=3.197719e-11
normRes=3.193411e-11
normRes=3.189162e-11
normRes=3.184978e-11
normRes=3.180815e-11
normRes=3.176735e-11
normRes=3.172674e-11
normRes=3.168693e-11
normRes=3.164757e-11
normRes=3.160873e-11
normRes=3.157022e-11
normRes=3.153254e-11
normRes=3.149521e-11
normRes=3.145851e-11
normRes=3.142194e-11
normRes=3.138603e-11
normRes=3.135047e-11
normRes=3.131561e-11
normRes=3.128105e-11
normRes=3.124698e-11
normRes=3.121324e-11
normRes=3.118021e-11
normRes=3.114731e-11
normRes=3.111496e-11
normRes=3.108320e-11
normRes=3.105179e-11
normRes=3.102061e-11
normRes=3.098967e-11
normRes=3.095932e-11
normRes=3.092938e-11
normRes=3.089959e-11
normRes=3.087007e-11
normRes=3.084097e-11
normRes=3.081211e-11
normRes=3.078369e-11
normRes=3.075531e-11
normRes=3.072757e-11
normRes=3.069987e-11
normRes=3.067225e-11
normRes=3.064513e-11
normRes=3.061786e-11
normRes=3.059122e-11
normRes=3.056438e-11
normRes=3.053782e-11
normRes=3.051133e-11
normRes=3.048490e-11
normRes=3.045892e-11
normRes=3.043277e-11
normRes=3.040681e-11
normRes=3.038088e-11
normRes=3.035497e-11
normRes=3.032913e-11
normRes=3.030343e-11
normRes=3.027753e-11
normRes=3.025187e-11
normRes=3.022604e-11
normRes=3.020011e-11
normRes=3.017415e-11
normRes=3.014823e-11
normRes=3.012225e-11
normRes=3.009599e-11
normRes=3.006986e-11
normRes=3.004348e-11
normRes=3.001709e-11
normRes=2.999023e-11
normRes=2.996359e-11
normRes=2.993645e-11
normRes=2.990927e-11
normRes=2.988201e-11
normRes=2.985440e-11
normRes=2.982672e-11
normRes=2.979881e-11
normRes=2.977054e-11
normRes=2.974201e-11
normRes=2.971326e-11
normRes=2.968449e-11
normRes=2.965517e-11
normRes=2.962569e-11
normRes=2.959577e-11
normRes=2.956564e-11
normRes=2.953504e-11
normRes=2.950436e-11
normRes=2.947321e-11
normRes=2.944187e-11
normRes=2.941019e-11
normRes=2.937789e-11
normRes=2.934571e-11
normRes=2.931294e-11
normRes=2.927980e-11
normRes=2.924634e-11
normRes=2.921243e-11
normRes=2.917843e-11
normRes=2.914382e-11
normRes=2.910895e-11
normRes=2.907379e-11
normRes=2.903828e-11
normRes=2.900229e-11
normRes=2.896591e-11
normRes=2.892938e-11
normRes=2.889238e-11
normRes=2.885495e-11
normRes=2.881734e-11
normRes=2.877919e-11
normRes=2.874082e-11
normRes=2.870220e-11
normRes=2.866301e-11
normRes=2.862352e-11
normRes=2.858381e-11
normRes=2.854395e-11
normRes=2.850340e-11
normRes=2.846291e-11
normRes=2.842200e-11
normRes=2.838070e-11
normRes=2.833927e-11
normRes=2.829733e-11
normRes=2.825513e-11
normRes=2.821270e-11
normRes=2.816990e-11
normRes=2.812711e-11
normRes=2.808414e-11
normRes=2.804079e-11
normRes=2.799736e-11
normRes=2.795368e-11
normRes=2.790954e-11
normRes=2.786541e-11
normRes=2.782100e-11
normRes=2.777657e-11
normRes=2.773188e-11
normRes=2.768708e-11
normRes=2.764214e-11
normRes=2.759722e-11
normRes=2.755213e-11
normRes=2.750684e-11
normRes=2.746145e-11
normRes=2.741619e-11
normRes=2.737065e-11
normRes=2.732535e-11
normRes=2.727974e-11
normRes=2.723436e-11
normRes=2.718879e-11
normRes=2.714333e-11
normRes=2.709785e-11
normRes=2.705230e-11
normRes=2.700696e-11
normRes=2.696181e-11
normRes=2.691653e-11
normRes=2.687140e-11
normRes=2.682633e-11
normRes=2.678135e-11
normRes=2.673665e-11
normRes=2.669206e-11
normRes=2.664753e-11
normRes=2.660311e-11
normRes=2.655904e-11
normRes=2.651512e-11
normRes=2.647162e-11
normRes=2.642791e-11
normRes=2.638486e-11
normRes=2.634169e-11
normRes=2.629882e-11
normRes=2.625626e-11
normRes=2.621406e-11
normRes=2.617206e-11
normRes=2.613031e-11
normRes=2.608888e-11
normRes=2.604773e-11
normRes=2.600680e-11
normRes=2.596636e-11
normRes=2.592619e-11
normRes=2.588654e-11
normRes=2.584694e-11
normRes=2.580787e-11
normRes=2.576917e-11
normRes=2.573070e-11
normRes=2.569270e-11
normRes=2.565517e-11
normRes=2.561791e-11
normRes=2.558113e-11
normRes=2.554474e-11
normRes=2.550869e-11
normRes=2.547297e-11
normRes=2.543771e-11
normRes=2.540286e-11
normRes=2.536871e-11
normRes=2.533464e-11
normRes=2.530101e-11
normRes=2.526780e-11
normRes=2.523502e-11
normRes=2.520269e-11
normRes=2.517044e-11
normRes=2.513891e-11
normRes=2.510773e-11
normRes=2.507695e-11
normRes=2.504650e-11
normRes=2.501651e-11
normRes=2.498697e-11
normRes=2.495785e-11
normRes=2.492912e-11
normRes=2.490053e-11
normRes=2.487251e-11
normRes=2.484470e-11
normRes=2.481732e-11
normRes=2.479048e-11
normRes=2.476391e-11
normRes=2.473781e-11
normRes=2.471180e-11
normRes=2.468598e-11
normRes=2.466077e-11
normRes=2.463587e-11
normRes=2.461127e-11
normRes=2.458661e-11
normRes=2.456274e-11
normRes=2.453889e-11
normRes=2.451533e-11
normRes=2.449206e-11
normRes=2.446904e-11
normRes=2.444633e-11
normRes=2.442380e-11
normRes=2.440134e-11
normRes=2.437925e-11
normRes=2.435729e-11
normRes=2.433541e-11
normRes=2.431398e-11
normRes=2.429236e-11
normRes=2.427108e-11
normRes=2.424981e-11
normRes=2.422867e-11
normRes=2.420784e-11
normRes=2.418704e-11
normRes=2.416620e-11
normRes=2.414553e-11
normRes=2.412495e-11
normRes=2.410442e-11
normRes=2.408395e-11
normRes=2.406340e-11
normRes=2.404310e-11
normRes=2.402255e-11
normRes=2.400216e-11
normRes=2.398149e-11
normRes=2.396104e-11
normRes=2.394044e-11
normRes=2.391996e-11
normRes=2.389911e-11
normRes=2.387846e-11
normRes=2.385746e-11
normRes=2.383658e-11
normRes=2.381559e-11
normRes=2.379445e-11
normRes=2.377329e-11
normRes=2.375168e-11
normRes=2.373020e-11
normRes=2.370842e-11
normRes=2.368653e-11
normRes=2.366458e-11
normRes=2.364220e-11
normRes=2.361966e-11
normRes=2.359724e-11
normRes=2.357441e-11
normRes=2.355144e-11
normRes=2.352817e-11
normRes=2.350459e-11
normRes=2.348079e-11
normRes=2.345671e-11
normRes=2.343252e-11
normRes=2.340813e-11
normRes=2.338332e-11
normRes=2.335844e-11
normRes=2.333314e-11
normRes=2.330776e-11
normRes=2.328210e-11
normRes=2.325579e-11
normRes=2.322963e-11
normRes=2.320318e-11
normRes=2.317632e-11
normRes=2.314909e-11
normRes=2.312175e-11
normRes=2.309388e-11
normRes=2.306592e-11
normRes=2.303759e-11
normRes=2.300919e-11
normRes=2.298031e-11
normRes=2.295122e-11
normRes=2.292179e-11
normRes=2.289195e-11
normRes=2.286211e-11
normRes=2.283177e-11
normRes=2.280140e-11
normRes=2.277059e-11
normRes=2.273958e-11
normRes=2.270821e-11
normRes=2.267668e-11
normRes=2.264472e-11
normRes=2.261270e-11
normRes=2.258039e-11
normRes=2.254779e-11
normRes=2.251505e-11
normRes=2.248210e-11
normRes=2.244878e-11
normRes=2.241538e-11
normRes=2.238173e-11
normRes=2.234794e-11
normRes=2.231385e-11
normRes=2.227949e-11
normRes=2.224522e-11
normRes=2.221057e-11
normRes=2.217574e-11
normRes=2.214094e-11
normRes=2.210596e-11
normRes=2.207081e-11
normRes=2.203550e-11
normRes=2.199988e-11
normRes=2.196454e-11
normRes=2.192871e-11
normRes=2.189295e-11
normRes=2.185728e-11
normRes=2.182148e-11
normRes=2.178550e-11
normRes=2.174944e-11
normRes=2.171335e-11
normRes=2.167726e-11
normRes=2.164126e-11
normRes=2.160504e-11
normRes=2.156902e-11
normRes=2.153282e-11
normRes=2.149679e-11
normRes=2.146075e-11
normRes=2.142485e-11
normRes=2.138891e-11
normRes=2.135323e-11
normRes=2.131724e-11
normRes=2.128143e-11
normRes=2.124581e-11
normRes=2.121040e-11
normRes=2.117498e-11
normRes=2.113970e-11
normRes=2.110458e-11
normRes=2.106951e-11
normRes=2.103455e-11
normRes=2.099990e-11
normRes=2.096534e-11
normRes=2.093098e-11
normRes=2.089691e-11
normRes=2.086280e-11
normRes=2.082910e-11
normRes=2.079557e-11
normRes=2.076232e-11
normRes=2.072932e-11
normRes=2.069660e-11
normRes=2.066403e-11
normRes=2.063179e-11
normRes=2.059964e-11
normRes=2.056776e-11
normRes=2.053626e-11
normRes=2.050501e-11
normRes=2.047383e-11
normRes=2.044316e-11
normRes=2.041277e-11
normRes=2.038279e-11
normRes=2.035284e-11
normRes=2.032338e-11
normRes=2.029426e-11
normRes=2.026542e-11
normRes=2.023676e-11
normRes=2.020843e-11
normRes=2.018062e-11
normRes=2.015307e-11
normRes=2.012578e-11
normRes=2.009882e-11
normRes=2.007215e-11
normRes=2.004582e-11
normRes=2.001994e-11
normRes=1.999420e-11
normRes=1.996890e-11
normRes=1.994396e-11
normRes=1.991928e-11
normRes=1.989484e-11
normRes=1.987091e-11
normRes=1.984725e-11
normRes=1.982382e-11
normRes=1.980059e-11
normRes=1.977776e-11
normRes=1.975551e-11
normRes=1.973321e-11
normRes=1.971122e-11
normRes=1.968958e-11
normRes=1.966832e-11
normRes=1.964724e-11
normRes=1.962651e-11
normRes=1.960592e-11
normRes=1.958552e-11
normRes=1.956553e-11
normRes=1.954583e-11
normRes=1.952645e-11
normRes=1.950711e-11
normRes=1.948819e-11
normRes=1.946915e-11
normRes=1.945063e-11
normRes=1.943230e-11
normRes=1.941405e-11
normRes=1.939599e-11
normRes=1.937805e-11
normRes=1.936039e-11
normRes=1.934286e-11
normRes=1.932536e-11
normRes=1.930803e-11
normRes=1.929111e-11
normRes=1.927412e-11
normRes=1.925724e-11
normRes=1.924035e-11
normRes=1.922360e-11
normRes=1.920727e-11
normRes=1.919065e-11
normRes=1.917429e-11
normRes=1.915782e-11
normRes=1.914117e-11
normRes=1.912506e-11
normRes=1.910866e-11
normRes=1.909251e-11
normRes=1.907634e-11
normRes=1.906005e-11
normRes=1.904398e-11
normRes=1.902753e-11
normRes=1.901113e-11
normRes=1.899480e-11
normRes=1.897849e-11
normRes=1.896222e-11
normRes=1.894561e-11
normRes=1.892926e-11
normRes=1.891257e-11
normRes=1.889580e-11
normRes=1.887890e-11
normRes=1.886203e-11
normRes=1.884509e-11
normRes=1.882791e-11
normRes=1.881078e-11
normRes=1.879341e-11
normRes=1.877591e-11
normRes=1.875802e-11
normRes=1.874015e-11
normRes=1.872222e-11
normRes=1.870398e-11
normRes=1.868568e-11
normRes=1.866718e-11
normRes=1.864847e-11
normRes=1.862959e-11
normRes=1.861065e-11
normRes=1.859150e-11
normRes=1.857204e-11
normRes=1.855219e-11
normRes=1.853241e-11
normRes=1.851244e-11
normRes=1.849204e-11
normRes=1.847147e-11
normRes=1.845097e-11
normRes=1.843007e-11
normRes=1.840892e-11
normRes=1.838757e-11
normRes=1.836580e-11
normRes=1.834392e-11
normRes=1.832180e-11
normRes=1.829987e-11
normRes=1.827732e-11
normRes=1.825453e-11
normRes=1.823175e-11
normRes=1.820862e-11
normRes=1.818508e-11
normRes=1.816158e-11
normRes=1.813769e-11
normRes=1.811351e-11
normRes=1.808926e-11
normRes=1.806477e-11
normRes=1.804009e-11
normRes=1.801546e-11
normRes=1.799026e-11
normRes=1.796506e-11
normRes=1.793947e-11
normRes=1.791372e-11
normRes=1.788784e-11
normRes=1.786179e-11
normRes=1.783560e-11
normRes=1.780926e-11
normRes=1.778255e-11
normRes=1.775600e-11
normRes=1.772888e-11
normRes=1.770190e-11
normRes=1.767479e-11
normRes=1.764725e-11
normRes=1.761977e-11
normRes=1.759225e-11
normRes=1.756468e-11
normRes=1.753674e-11
normRes=1.750889e-11
normRes=1.748084e-11
normRes=1.745247e-11
normRes=1.742438e-11
normRes=1.739615e-11
normRes=1.736783e-11
normRes=1.733939e-11
normRes=1.731097e-11
normRes=1.728256e-11
normRes=1.725371e-11
normRes=1.722532e-11
normRes=1.719648e-11
normRes=1.716780e-11
normRes=1.713917e-11
normRes=1.711077e-11
normRes=1.708204e-11
normRes=1.705355e-11
normRes=1.702494e-11
normRes=1.699652e-11
normRes=1.696783e-11
normRes=1.693941e-11
normRes=1.691111e-11
normRes=1.688266e-11
normRes=1.685443e-11
normRes=1.682614e-11
normRes=1.679820e-11
normRes=1.677025e-11
normRes=1.674232e-11
normRes=1.671470e-11
normRes=1.668688e-11
normRes=1.665926e-11
normRes=1.663193e-11
normRes=1.660451e-11
normRes=1.657758e-11
normRes=1.655054e-11
normRes=1.652387e-11
normRes=1.649725e-11
normRes=1.647091e-11
normRes=1.644461e-11
normRes=1.641865e-11
normRes=1.639279e-11
normRes=1.636708e-11
normRes=1.634166e-11
normRes=1.631655e-11
normRes=1.629140e-11
normRes=1.626664e-11
normRes=1.624214e-11
normRes=1.621792e-11
normRes=1.619382e-11
normRes=1.617001e-11
normRes=1.614662e-11
normRes=1.612307e-11
normRes=1.609991e-11
normRes=1.607702e-11
normRes=1.605461e-11
normRes=1.603210e-11
normRes=1.601009e-11
normRes=1.598822e-11
normRes=1.596657e-11
normRes=1.594532e-11
normRes=1.592419e-11
normRes=1.590332e-11
normRes=1.588274e-11
normRes=1.586233e-11
normRes=1.584233e-11
normRes=1.582265e-11
normRes=1.580318e-11
normRes=1.578383e-11
normRes=1.576490e-11
normRes=1.574615e-11
normRes=1.572779e-11
normRes=1.570929e-11
normRes=1.569121e-11
normRes=1.567334e-11
normRes=1.565591e-11
normRes=1.563832e-11
normRes=1.562134e-11
normRes=1.560448e-11
normRes=1.558775e-11
normRes=1.557106e-11
normRes=1.555483e-11
normRes=1.553884e-11
normRes=1.552308e-11
normRes=1.550739e-11
normRes=1.549202e-11
normRes=1.547677e-11
normRes=1.546150e-11
normRes=1.544669e-11
normRes=1.543181e-11
normRes=1.541731e-11
normRes=1.540279e-11
normRes=1.538849e-11
normRes=1.537446e-11
normRes=1.536040e-11
normRes=1.534654e-11
normRes=1.533245e-11
normRes=1.531897e-11
normRes=1.530543e-11
normRes=1.529194e-11
normRes=1.527858e-11
normRes=1.526531e-11
normRes=1.525225e-11
normRes=1.523885e-11
normRes=1.522580e-11
normRes=1.521264e-11
normRes=1.519969e-11
normRes=1.518669e-11
normRes=1.517386e-11
normRes=1.516099e-11
normRes=1.514811e-11
normRes=1.513503e-11
normRes=1.512219e-11
normRes=1.510932e-11
normRes=1.509640e-11
normRes=1.508337e-11
normRes=1.507053e-11
normRes=1.505736e-11
normRes=1.504443e-11
normRes=1.503122e-11
normRes=1.501804e-11
normRes=1.500489e-11
normRes=1.499181e-11
normRes=1.497848e-11
normRes=1.496497e-11
normRes=1.495128e-11
normRes=1.493779e-11
normRes=1.492437e-11
normRes=1.491025e-11
normRes=1.489640e-11
normRes=1.488217e-11
normRes=1.486806e-11
normRes=1.485380e-11
normRes=1.483932e-11
normRes=1.482469e-11
normRes=1.481010e-11
normRes=1.479509e-11
normRes=1.478020e-11
normRes=1.476500e-11
normRes=1.474977e-11
normRes=1.473422e-11
normRes=1.471865e-11
normRes=1.470273e-11
normRes=1.468686e-11
normRes=1.467080e-11
normRes=1.465455e-11
normRes=1.463812e-11
normRes=1.462150e-11
normRes=1.460466e-11
normRes=1.458779e-11
normRes=1.457075e-11
normRes=1.455346e-11
normRes=1.453590e-11
normRes=1.451801e-11
normRes=1.450017e-11
normRes=1.448204e-11
normRes=1.446387e-11
normRes=1.444541e-11
normRes=1.442687e-11
normRes=1.440810e-11
normRes=1.438907e-11
normRes=1.437010e-11
normRes=1.435082e-11
normRes=1.433144e-11
normRes=1.431180e-11
normRes=1.429199e-11
normRes=1.427203e-11
normRes=1.425210e-11
normRes=1.423167e-11
normRes=1.421154e-11
normRes=1.419092e-11
normRes=1.417016e-11
normRes=1.414942e-11
normRes=1.412824e-11
normRes=1.410733e-11
normRes=1.408599e-11
normRes=1.406476e-11
normRes=1.404348e-11
normRes=1.402165e-11
normRes=1.399977e-11
normRes=1.397799e-11
normRes=1.395621e-11
normRes=1.393417e-11
normRes=1.391213e-11
normRes=1.388989e-11
normRes=1.386758e-11
normRes=1.384508e-11
normRes=1.382278e-11
normRes=1.380045e-11
normRes=1.377800e-11
normRes=1.375520e-11
normRes=1.373272e-11
normRes=1.371008e-11
normRes=1.368731e-11
normRes=1.366461e-11
normRes=1.364188e-11
normRes=1.361923e-11
normRes=1.359633e-11
normRes=1.357375e-11
normRes=1.355109e-11
normRes=1.352839e-11
normRes=1.350573e-11
normRes=1.348301e-11
normRes=1.346034e-11
normRes=1.343777e-11
normRes=1.341519e-11
normRes=1.339287e-11
normRes=1.337036e-11
normRes=1.334813e-11
normRes=1.332575e-11
normRes=1.330357e-11
normRes=1.328148e-11
normRes=1.325939e-11
normRes=1.323740e-11
normRes=1.321548e-11
normRes=1.319365e-11
normRes=1.317208e-11
normRes=1.315070e-11
normRes=1.312931e-11
normRes=1.310821e-11
normRes=1.308728e-11
normRes=1.306619e-11
normRes=1.304558e-11
normRes=1.302484e-11
normRes=1.300435e-11
normRes=1.298403e-11
normRes=1.296397e-11
normRes=1.294400e-11
normRes=1.292411e-11
normRes=1.290458e-11
normRes=1.288502e-11
normRes=1.286573e-11
normRes=1.284695e-11
normRes=1.282797e-11
normRes=1.280919e-11
normRes=1.279073e-11
normRes=1.277220e-11
normRes=1.275446e-11
normRes=1.273662e-11
normRes=1.271896e-11
normRes=1.270139e-11
normRes=1.268413e-11
normRes=1.266705e-11
normRes=1.265027e-11
normRes=1.263355e-11
normRes=1.261708e-11
normRes=1.260065e-11
normRes=1.258462e-11
normRes=1.256881e-11
normRes=1.255312e-11
normRes=1.253775e-11
normRes=1.252228e-11
normRes=1.250743e-11
normRes=1.249252e-11
normRes=1.247792e-11
normRes=1.246324e-11
normRes=1.244906e-11
normRes=1.243493e-11
normRes=1.242102e-11
normRes=1.240720e-11
normRes=1.239370e-11
normRes=1.238031e-11
normRes=1.236731e-11
normRes=1.235407e-11
normRes=1.234142e-11
normRes=1.232862e-11
normRes=1.231608e-11
normRes=1.230385e-11
normRes=1.229147e-11
normRes=1.227959e-11
normRes=1.226749e-11
normRes=1.225569e-11
normRes=1.224391e-11
normRes=1.223234e-11
normRes=1.222075e-11
normRes=1.220946e-11
normRes=1.219823e-11
normRes=1.218733e-11
normRes=1.217614e-11
normRes=1.216518e-11
normRes=1.215440e-11
normRes=1.214362e-11
normRes=1.213289e-11
normRes=1.212243e-11
normRes=1.211178e-11
normRes=1.210127e-11
normRes=1.209100e-11
normRes=1.208068e-11
normRes=1.207008e-11
normRes=1.205978e-11
normRes=1.204943e-11
normRes=1.203908e-11
normRes=1.202902e-11
normRes=1.201863e-11
normRes=1.200853e-11
normRes=1.199842e-11
normRes=1.198814e-11
normRes=1.197775e-11
normRes=1.196753e-11
normRes=1.195727e-11
normRes=1.194691e-11
normRes=1.193682e-11
normRes=1.192619e-11
normRes=1.191586e-11
normRes=1.190546e-11
normRes=1.189481e-11
normRes=1.188431e-11
normRes=1.187368e-11
normRes=1.186289e-11
normRes=1.185217e-11
normRes=1.184118e-11
normRes=1.183026e-11
normRes=1.181923e-11
normRes=1.180794e-11
normRes=1.179680e-11
normRes=1.178553e-11
normRes=1.177404e-11
normRes=1.176252e-11
normRes=1.175069e-11
normRes=1.173897e-11
normRes=1.172721e-11
normRes=1.171503e-11
normRes=1.170287e-11
normRes=1.169058e-11
normRes=1.167800e-11
normRes=1.166565e-11
normRes=1.165276e-11
normRes=1.164012e-11
normRes=1.162714e-11
normRes=1.161395e-11
normRes=1.160065e-11
normRes=1.158740e-11
normRes=1.157390e-11
normRes=1.156030e-11
normRes=1.154657e-11
normRes=1.153245e-11
normRes=1.151835e-11
normRes=1.150415e-11
normRes=1.148990e-11
normRes=1.147546e-11
normRes=1.146074e-11
normRes=1.144598e-11
normRes=1.143091e-11
normRes=1.141598e-11
normRes=1.140074e-11
normRes=1.138544e-11
normRes=1.137001e-11
normRes=1.135446e-11
normRes=1.133873e-11
normRes=1.132290e-11
normRes=1.130696e-11
normRes=1.129066e-11
normRes=1.127461e-11
normRes=1.125814e-11
normRes=1.124189e-11
normRes=1.122529e-11
normRes=1.120847e-11
normRes=1.119176e-11
normRes=1.117492e-11
normRes=1.115783e-11
normRes=1.114080e-11
normRes=1.112368e-11
normRes=1.110645e-11
normRes=1.108911e-11
normRes=1.107160e-11
normRes=1.105415e-11
normRes=1.103660e-11
normRes=1.101906e-11
normRes=1.100124e-11
normRes=1.098367e-11
normRes=1.096583e-11
normRes=1.094784e-11
normRes=1.093006e-11
normRes=1.091227e-11
normRes=1.089431e-11
normRes=1.087617e-11
normRes=1.085816e-11
normRes=1.084012e-11
normRes=1.082197e-11
normRes=1.080395e-11
normRes=1.078590e-11
normRes=1.076795e-11
normRes=1.074970e-11
normRes=1.073198e-11
normRes=1.071379e-11
normRes=1.069588e-11
normRes=1.067794e-11
normRes=1.065995e-11
normRes=1.064218e-11
normRes=1.062431e-11
normRes=1.060654e-11
normRes=1.058894e-11
normRes=1.057112e-11
normRes=1.055370e-11
normRes=1.053626e-11
normRes=1.051876e-11
normRes=1.050127e-11
normRes=1.048390e-11
normRes=1.046675e-11
normRes=1.044961e-11
normRes=1.043274e-11
normRes=1.041608e-11
normRes=1.039900e-11
normRes=1.038258e-11
normRes=1.036602e-11
normRes=1.034949e-11
normRes=1.033329e-11
normRes=1.031710e-11
normRes=1.030091e-11
normRes=1.028510e-11
normRes=1.026923e-11
normRes=1.025359e-11
normRes=1.023800e-11
normRes=1.022261e-11
normRes=1.020755e-11
normRes=1.019228e-11
normRes=1.017738e-11
normRes=1.016234e-11
normRes=1.014788e-11
normRes=1.013317e-11
normRes=1.011893e-11
normRes=1.010471e-11
normRes=1.009063e-11
normRes=1.007676e-11
normRes=1.006310e-11
normRes=1.004952e-11
normRes=1.003630e-11
normRes=1.002314e-11
normRes=1.001002e-11
normRes=9.997151e-12
normRes=9.984375e-12
normRes=9.971630e-12
normRes=9.959270e-12
normRes=9.947034e-12
normRes=9.934962e-12
normRes=9.923094e-12
normRes=9.911014e-12
normRes=9.899616e-12
normRes=9.888134e-12
normRes=9.876858e-12
normRes=9.865839e-12
normRes=9.854664e-12
normRes=9.843816e-12
normRes=9.833145e-12
normRes=9.822613e-12
normRes=9.812140e-12
normRes=9.801756e-12
normRes=9.791544e-12
normRes=9.781521e-12
normRes=9.771545e-12
normRes=9.761745e-12
normRes=9.752117e-12
normRes=9.742615e-12
normRes=9.733027e-12
normRes=9.723827e-12
normRes=9.714635e-12
normRes=9.705365e-12
normRes=9.696378e-12
normRes=9.687455e-12
normRes=9.678432e-12
normRes=9.669722e-12
normRes=9.660887e-12
normRes=9.652270e-12
normRes=9.643778e-12
normRes=9.635185e-12
normRes=9.626712e-12
normRes=9.618273e-12
normRes=9.609833e-12
normRes=9.601662e-12
normRes=9.593415e-12
normRes=9.585012e-12
normRes=9.576895e-12
normRes=9.568766e-12
normRes=9.560531e-12
normRes=9.552428e-12
normRes=9.544474e-12
normRes=9.536312e-12
normRes=9.528161e-12
normRes=9.520096e-12
normRes=9.512006e-12
normRes=9.503972e-12
normRes=9.495605e-12
normRes=9.487496e-12
normRes=9.479239e-12
normRes=9.470958e-12
normRes=9.462713e-12
normRes=9.454615e-12
normRes=9.446163e-12
normRes=9.437729e-12
normRes=9.429516e-12
normRes=9.420844e-12
normRes=9.412315e-12
normRes=9.403776e-12
normRes=9.395218e-12
normRes=9.386454e-12
normRes=9.377831e-12
normRes=9.368856e-12
normRes=9.359969e-12
normRes=9.350845e-12
normRes=9.341659e-12
normRes=9.332532e-12
normRes=9.323175e-12
normRes=9.313804e-12
normRes=9.304337e-12
normRes=9.294675e-12
normRes=9.284891e-12
normRes=9.275254e-12
normRes=9.265284e-12
normRes=9.255420e-12
normRes=9.245193e-12
normRes=9.235234e-12
normRes=9.224861e-12
normRes=9.214339e-12
normRes=9.203949e-12
normRes=9.193199e-12
normRes=9.182505e-12
normRes=9.171850e-12
normRes=9.160665e-12
normRes=9.149509e-12
normRes=9.138357e-12
normRes=9.127134e-12
normRes=9.115874e-12
normRes=9.104164e-12
normRes=9.092538e-12
normRes=9.080722e-12
normRes=9.068857e-12
normRes=9.056918e-12
normRes=9.044934e-12
normRes=9.032653e-12
normRes=9.020378e-12
normRes=9.008042e-12
normRes=8.995498e-12
normRes=8.982960e-12
normRes=8.970230e-12
normRes=8.957433e-12
normRes=8.944558e-12
normRes=8.931543e-12
normRes=8.918400e-12
normRes=8.905190e-12
normRes=8.891931e-12
normRes=8.878655e-12
normRes=8.865305e-12
normRes=8.851950e-12
normRes=8.838274e-12
normRes=8.824754e-12
normRes=8.811129e-12
normRes=8.797360e-12
normRes=8.783581e-12
normRes=8.769453e-12
normRes=8.755654e-12
normRes=8.741706e-12
normRes=8.727622e-12
normRes=8.713511e-12
normRes=8.699480e-12
normRes=8.685166e-12
normRes=8.670999e-12
normRes=8.656847e-12
normRes=8.642614e-12
normRes=8.628295e-12
normRes=8.614059e-12
normRes=8.599704e-12
normRes=8.585500e-12
normRes=8.571104e-12
normRes=8.556899e-12
normRes=8.542524e-12
normRes=8.528259e-12
normRes=8.513882e-12
normRes=8.499776e-12
normRes=8.485518e-12
normRes=8.471165e-12
normRes=8.456989e-12
normRes=8.442726e-12
normRes=8.428503e-12
normRes=8.414526e-12
normRes=8.400433e-12
normRes=8.386256e-12
normRes=8.372544e-12
normRes=8.358642e-12
normRes=8.344935e-12
normRes=8.331048e-12
normRes=8.317494e-12
normRes=8.303748e-12
normRes=8.290275e-12
normRes=8.276930e-12
normRes=8.263547e-12
normRes=8.250191e-12
normRes=8.236978e-12
normRes=8.223938e-12
normRes=8.210724e-12
normRes=8.197932e-12
normRes=8.185158e-12
normRes=8.172278e-12
normRes=8.159870e-12
normRes=8.147211e-12
normRes=8.134830e-12
normRes=8.122716e-12
normRes=8.110432e-12
normRes=8.098334e-12
normRes=8.086230e-12
normRes=8.074456e-12
normRes=8.062828e-12
normRes=8.051255e-12
normRes=8.039657e-12
normRes=8.028348e-12
normRes=8.017077e-12
normRes=8.006052e-12
normRes=7.995075e-12
normRes=7.984222e-12
normRes=7.973395e-12
normRes=7.962766e-12
normRes=7.952359e-12
normRes=7.942035e-12
normRes=7.931914e-12
normRes=7.921782e-12
normRes=7.911685e-12
normRes=7.901832e-12
normRes=7.892240e-12
normRes=7.882707e-12
normRes=7.873151e-12
normRes=7.863908e-12
normRes=7.854819e-12
normRes=7.845593e-12
normRes=7.836545e-12
normRes=7.827658e-12
normRes=7.819077e-12
normRes=7.810476e-12
normRes=7.801938e-12
normRes=7.793445e-12
normRes=7.785307e-12
normRes=7.777040e-12
normRes=7.768948e-12
normRes=7.761018e-12
normRes=7.753135e-12
normRes=7.745478e-12
normRes=7.737895e-12
normRes=7.730032e-12
normRes=7.722485e-12
normRes=7.715290e-12
normRes=7.708032e-12
normRes=7.700642e-12
normRes=7.693426e-12
normRes=7.686327e-12
normRes=7.679267e-12
normRes=7.672299e-12
normRes=7.665321e-12
normRes=7.658549e-12
normRes=7.651716e-12
normRes=7.645021e-12
normRes=7.638262e-12
normRes=7.631826e-12
normRes=7.625168e-12
normRes=7.618635e-12
normRes=7.612130e-12
normRes=7.605422e-12
normRes=7.598981e-12
normRes=7.592442e-12
normRes=7.585997e-12
normRes=7.579485e-12
normRes=7.573206e-12
normRes=7.566637e-12
normRes=7.560213e-12
normRes=7.553660e-12
normRes=7.547316e-12
normRes=7.540926e-12
normRes=7.534376e-12
normRes=7.527864e-12
normRes=7.521521e-12
normRes=7.514784e-12
normRes=7.508269e-12
normRes=7.501625e-12
normRes=7.494998e-12
normRes=7.488282e-12
normRes=7.481609e-12
normRes=7.474879e-12
normRes=7.468213e-12
normRes=7.461272e-12
normRes=7.454324e-12
normRes=7.447452e-12
normRes=7.440508e-12
normRes=7.433292e-12
normRes=7.426151e-12
normRes=7.419164e-12
normRes=7.411957e-12
normRes=7.404603e-12
normRes=7.397228e-12
normRes=7.389614e-12
normRes=7.382162e-12
normRes=7.374556e-12
normRes=7.366944e-12
normRes=7.359121e-12
normRes=7.351232e-12
normRes=7.343317e-12
normRes=7.335366e-12
normRes=7.327185e-12
normRes=7.319074e-12
normRes=7.310704e-12
normRes=7.302285e-12
normRes=7.293837e-12
normRes=7.285369e-12
normRes=7.276887e-12
normRes=7.268190e-12
normRes=7.259053e-12
normRes=7.250231e-12
normRes=7.241342e-12
normRes=7.232191e-12
normRes=7.223070e-12
normRes=7.213980e-12
normRes=7.204680e-12
normRes=7.195063e-12
normRes=7.185603e-12
normRes=7.176137e-12
normRes=7.166437e-12
normRes=7.156633e-12
normRes=7.146832e-12
normRes=7.137045e-12
normRes=7.127024e-12
normRes=7.116946e-12
normRes=7.106843e-12
normRes=7.096695e-12
normRes=7.086160e-12
normRes=7.075995e-12
normRes=7.065489e-12
normRes=7.054865e-12
normRes=7.044352e-12
normRes=7.033633e-12
normRes=7.022735e-12
normRes=7.012134e-12
normRes=7.001205e-12
normRes=6.990335e-12
normRes=6.979430e-12
normRes=6.968444e-12
normRes=6.957383e-12
normRes=6.946347e-12
normRes=6.935241e-12
normRes=6.924129e-12
normRes=6.912977e-12
normRes=6.901714e-12
normRes=6.890508e-12
normRes=6.879167e-12
normRes=6.867852e-12
normRes=6.856674e-12
normRes=6.845320e-12
normRes=6.834064e-12
normRes=6.822754e-12
normRes=6.811253e-12
normRes=6.799864e-12
normRes=6.788376e-12
normRes=6.776965e-12
normRes=6.765690e-12
normRes=6.754366e-12
normRes=6.742962e-12
normRes=6.731631e-12
normRes=6.720245e-12
normRes=6.708883e-12
normRes=6.697590e-12
normRes=6.686479e-12
normRes=6.675290e-12
normRes=6.664158e-12
normRes=6.653156e-12
normRes=6.642066e-12
normRes=6.630980e-12
normRes=6.620085e-12
normRes=6.609291e-12
normRes=6.598477e-12
normRes=6.587603e-12
normRes=6.577109e-12
normRes=6.566223e-12
normRes=6.555658e-12
normRes=6.545071e-12
normRes=6.534454e-12
normRes=6.524200e-12
normRes=6.513951e-12
normRes=6.503581e-12
normRes=6.493315e-12
normRes=6.483312e-12
normRes=6.473236e-12
normRes=6.463503e-12
normRes=6.453676e-12
normRes=6.443771e-12
normRes=6.434286e-12
normRes=6.424632e-12
normRes=6.415067e-12
normRes=6.405734e-12
normRes=6.396397e-12
normRes=6.387223e-12
normRes=6.378173e-12
normRes=6.369214e-12
normRes=6.360526e-12
normRes=6.351594e-12
normRes=6.342791e-12
normRes=6.334259e-12
normRes=6.325778e-12
normRes=6.317327e-12
normRes=6.309059e-12
normRes=6.300782e-12
normRes=6.292653e-12
normRes=6.284757e-12
normRes=6.276917e-12
normRes=6.269107e-12
normRes=6.261550e-12
normRes=6.253908e-12
normRes=6.246414e-12
normRes=6.239097e-12
normRes=6.231721e-12
normRes=6.224722e-12
normRes=6.217487e-12
normRes=6.210487e-12
normRes=6.203611e-12
normRes=6.196637e-12
normRes=6.189888e-12
normRes=6.183268e-12
normRes=6.176720e-12
normRes=6.170262e-12
normRes=6.163822e-12
normRes=6.157482e-12
normRes=6.151511e-12
normRes=6.145394e-12
normRes=6.139220e-12
normRes=6.133379e-12
normRes=6.127418e-12
normRes=6.121533e-12
normRes=6.115719e-12
normRes=6.109836e-12
normRes=6.104225e-12
normRes=6.098613e-12
normRes=6.093025e-12
normRes=6.087504e-12
normRes=6.082024e-12
normRes=6.076576e-12
normRes=6.071189e-12
normRes=6.065752e-12
normRes=6.060603e-12
normRes=6.055187e-12
normRes=6.050094e-12
normRes=6.044688e-12
normRes=6.039645e-12
normRes=6.034285e-12
normRes=6.029162e-12
normRes=6.024059e-12
normRes=6.019065e-12
normRes=6.013799e-12
normRes=6.008650e-12
normRes=6.003506e-12
normRes=5.998318e-12
normRes=5.993156e-12
normRes=5.988031e-12
normRes=5.982907e-12
normRes=5.977907e-12
normRes=5.972753e-12
normRes=5.967485e-12
normRes=5.962297e-12
normRes=5.957315e-12
normRes=5.952031e-12
normRes=5.946629e-12
normRes=5.941393e-12
normRes=5.936080e-12
normRes=5.930724e-12
normRes=5.925200e-12
normRes=5.919791e-12
normRes=5.914279e-12
normRes=5.908757e-12
normRes=5.903183e-12
normRes=5.897551e-12
normRes=5.891785e-12
normRes=5.886034e-12
normRes=5.880449e-12
normRes=5.874642e-12
normRes=5.868723e-12
normRes=5.862598e-12
normRes=5.856699e-12
normRes=5.850606e-12
normRes=5.844471e-12
normRes=5.838343e-12
normRes=5.831988e-12
normRes=5.825628e-12
normRes=5.819188e-12
normRes=5.812844e-12
normRes=5.806438e-12
normRes=5.799779e-12
normRes=5.793254e-12
normRes=5.786614e-12
normRes=5.779823e-12
normRes=5.773062e-12
normRes=5.766047e-12
normRes=5.758970e-12
normRes=5.751862e-12
normRes=5.744726e-12
normRes=5.737566e-12
normRes=5.730335e-12
normRes=5.722903e-12
normRes=5.715527e-12
normRes=5.707916e-12
normRes=5.700184e-12
normRes=5.692638e-12
normRes=5.684950e-12
normRes=5.677187e-12
normRes=5.669460e-12
normRes=5.661559e-12
normRes=5.653445e-12
normRes=5.645659e-12
normRes=5.637567e-12
normRes=5.629383e-12
normRes=5.621213e-12
normRes=5.612958e-12
normRes=5.604679e-12
normRes=5.596191e-12
normRes=5.587902e-12
normRes=5.579368e-12
normRes=5.570878e-12
normRes=5.562240e-12
normRes=5.553745e-12
normRes=5.545072e-12
normRes=5.536299e-12
normRes=5.527573e-12
normRes=5.518792e-12
normRes=5.509998e-12
normRes=5.501248e-12
normRes=5.492384e-12
normRes=5.483660e-12
normRes=5.474826e-12
normRes=5.465944e-12
normRes=5.456879e-12
normRes=5.447965e-12
normRes=5.439028e-12
normRes=5.430128e-12
normRes=5.421002e-12
normRes=5.412137e-12
normRes=5.402959e-12
normRes=5.394081e-12
normRes=5.384800e-12
normRes=5.375981e-12
normRes=5.367120e-12
normRes=5.358134e-12
normRes=5.348992e-12
normRes=5.340127e-12
normRes=5.330930e-12
normRes=5.322049e-12
normRes=5.313031e-12
normRes=5.304362e-12
normRes=5.295388e-12
normRes=5.286503e-12
normRes=5.277594e-12
normRes=5.268798e-12
normRes=5.260017e-12
normRes=5.251470e-12
normRes=5.242796e-12
normRes=5.234209e-12
normRes=5.225579e-12
normRes=5.217015e-12
normRes=5.208585e-12
normRes=5.200287e-12
normRes=5.191837e-12
normRes=5.183406e-12
normRes=5.175463e-12
normRes=5.167079e-12
normRes=5.158890e-12
normRes=5.150759e-12
normRes=5.142818e-12
normRes=5.134929e-12
normRes=5.127045e-12
normRes=5.119133e-12
normRes=5.111364e-12
normRes=5.103711e-12
normRes=5.096095e-12
normRes=5.088652e-12
normRes=5.081297e-12
normRes=5.073951e-12
normRes=5.066580e-12
normRes=5.059423e-12
normRes=5.052280e-12
normRes=5.045193e-12
normRes=5.038167e-12
normRes=5.031250e-12
normRes=5.024378e-12
normRes=5.017773e-12
normRes=5.011024e-12
normRes=5.004508e-12
normRes=4.998081e-12
normRes=4.991600e-12
normRes=4.985361e-12
normRes=4.979013e-12
normRes=4.973004e-12
normRes=4.966751e-12
normRes=4.960822e-12
normRes=4.954817e-12
normRes=4.949025e-12
normRes=4.943402e-12
normRes=4.937586e-12
normRes=4.932057e-12
normRes=4.926581e-12
normRes=4.921106e-12
normRes=4.915648e-12
normRes=4.910072e-12
normRes=4.905037e-12
normRes=4.899729e-12
normRes=4.894606e-12
normRes=4.889617e-12
normRes=4.884610e-12
normRes=4.879638e-12
normRes=4.874747e-12
normRes=4.869806e-12
normRes=4.865166e-12
normRes=4.860143e-12
normRes=4.855613e-12
normRes=4.851101e-12
normRes=4.846431e-12
normRes=4.841819e-12
normRes=4.837521e-12
normRes=4.833051e-12
normRes=4.828631e-12
normRes=4.824354e-12
normRes=4.820066e-12
normRes=4.815582e-12
normRes=4.811435e-12
normRes=4.807305e-12
normRes=4.803089e-12
normRes=4.798798e-12
normRes=4.794671e-12
normRes=4.790634e-12
normRes=4.786325e-12
normRes=4.782090e-12
normRes=4.778140e-12
normRes=4.773946e-12
normRes=4.769973e-12
normRes=4.765906e-12
normRes=4.761803e-12
normRes=4.757705e-12
normRes=4.753601e-12
normRes=4.749581e-12
normRes=4.745552e-12
normRes=4.741532e-12
normRes=4.737496e-12
normRes=4.733304e-12
normRes=4.729030e-12
normRes=4.725126e-12
normRes=4.720937e-12
normRes=4.716738e-12
normRes=4.712435e-12
normRes=4.708155e-12
normRes=4.703838e-12
normRes=4.699647e-12
normRes=4.695502e-12
normRes=4.691054e-12
normRes=4.686857e-12
normRes=4.682301e-12
normRes=4.677700e-12
normRes=4.673218e-12
normRes=4.668617e-12
normRes=4.664116e-12
normRes=4.659331e-12
normRes=4.654640e-12
normRes=4.649741e-12
normRes=4.645164e-12
normRes=4.640213e-12
normRes=4.635269e-12
normRes=4.630476e-12
normRes=4.625409e-12
normRes=4.620350e-12
normRes=4.615270e-12
normRes=4.610296e-12
normRes=4.605103e-12
normRes=4.599937e-12
normRes=4.594789e-12
normRes=4.589409e-12
normRes=4.584026e-12
normRes=4.578644e-12
normRes=4.573080e-12
normRes=4.567433e-12
normRes=4.561798e-12
normRes=4.556277e-12
normRes=4.550496e-12
normRes=4.544583e-12
normRes=4.538781e-12
normRes=4.532877e-12
normRes=4.527001e-12
normRes=4.521091e-12
normRes=4.514991e-12
normRes=4.508962e-12
normRes=4.502761e-12
normRes=4.496583e-12
normRes=4.490204e-12
normRes=4.483819e-12
normRes=4.477463e-12
normRes=4.471079e-12
normRes=4.464657e-12
normRes=4.458132e-12
normRes=4.451687e-12
normRes=4.445143e-12
normRes=4.438451e-12
normRes=4.431600e-12
normRes=4.424931e-12
normRes=4.418202e-12
normRes=4.411411e-12
normRes=4.404511e-12
normRes=4.397651e-12
normRes=4.390657e-12
normRes=4.383835e-12
normRes=4.376844e-12
normRes=4.369833e-12
normRes=4.362826e-12
normRes=4.355913e-12
normRes=4.348737e-12
normRes=4.341712e-12
normRes=4.334604e-12
normRes=4.327689e-12
normRes=4.320469e-12
normRes=4.313253e-12
normRes=4.305970e-12
normRes=4.298942e-12
normRes=4.291668e-12
normRes=4.284501e-12
normRes=4.277440e-12
normRes=4.270355e-12
normRes=4.263094e-12
normRes=4.255965e-12
normRes=4.248718e-12
normRes=4.241735e-12
normRes=4.234612e-12
normRes=4.227443e-12
normRes=4.220371e-12
normRes=4.213351e-12
normRes=4.206313e-12
normRes=4.199251e-12
normRes=4.192335e-12
normRes=4.185534e-12
normRes=4.178358e-12
normRes=4.171476e-12
normRes=4.164631e-12
normRes=4.157697e-12
normRes=4.150819e-12
normRes=4.144049e-12
normRes=4.137411e-12
normRes=4.130592e-12
normRes=4.123943e-12
normRes=4.117366e-12
normRes=4.110836e-12
normRes=4.104295e-12
normRes=4.097682e-12
normRes=4.091241e-12
normRes=4.084942e-12
normRes=4.078491e-12
normRes=4.072297e-12
normRes=4.066019e-12
normRes=4.059651e-12
normRes=4.053527e-12
normRes=4.047507e-12
normRes=4.041566e-12
normRes=4.035656e-12
normRes=4.029793e-12
normRes=4.023919e-12
normRes=4.018132e-12
normRes=4.012505e-12
normRes=4.006911e-12
normRes=4.001289e-12
normRes=3.995809e-12
normRes=3.990225e-12
normRes=3.984905e-12
normRes=3.979577e-12
normRes=3.974313e-12
normRes=3.969124e-12
normRes=3.964052e-12
normRes=3.959039e-12
normRes=3.953902e-12
normRes=3.948932e-12
normRes=3.944059e-12
normRes=3.939394e-12
normRes=3.934575e-12
normRes=3.929930e-12
normRes=3.925200e-12
normRes=3.920563e-12
normRes=3.916039e-12
normRes=3.911603e-12
normRes=3.907187e-12
normRes=3.902803e-12
normRes=3.898399e-12
normRes=3.894217e-12
normRes=3.890167e-12
normRes=3.885927e-12
normRes=3.881906e-12
normRes=3.877810e-12
normRes=3.873842e-12
normRes=3.870071e-12
normRes=3.866114e-12
normRes=3.862392e-12
normRes=3.858583e-12
normRes=3.854852e-12
normRes=3.851120e-12
normRes=3.847440e-12
normRes=3.843791e-12
normRes=3.840259e-12
normRes=3.836724e-12
normRes=3.833261e-12
normRes=3.829855e-12
normRes=3.826407e-12
normRes=3.822851e-12
normRes=3.819483e-12
normRes=3.816095e-12
normRes=3.812703e-12
normRes=3.809552e-12
normRes=3.806122e-12
normRes=3.802906e-12
normRes=3.799679e-12
normRes=3.796442e-12
normRes=3.793196e-12
normRes=3.790060e-12
normRes=3.786665e-12
normRes=3.783323e-12
normRes=3.780149e-12
normRes=3.776974e-12
normRes=3.773724e-12
normRes=3.770543e-12
normRes=3.767299e-12
normRes=3.764129e-12
normRes=3.760816e-12
normRes=3.757686e-12
normRes=3.754332e-12
normRes=3.751073e-12
normRes=3.747849e-12
normRes=3.744426e-12
normRes=3.741276e-12
normRes=3.737768e-12
normRes=3.734507e-12
normRes=3.731197e-12
normRes=3.727734e-12
normRes=3.724345e-12
normRes=3.720846e-12
normRes=3.717347e-12
normRes=3.713798e-12
normRes=3.710289e-12
normRes=3.706771e-12
normRes=3.703131e-12
normRes=3.699399e-12
normRes=3.695668e-12
normRes=3.692136e-12
normRes=3.688283e-12
normRes=3.684466e-12
normRes=3.680635e-12
normRes=3.676781e-12
normRes=3.672828e-12
normRes=3.668892e-12
normRes=3.664967e-12
normRes=3.660927e-12
normRes=3.656732e-12
normRes=3.652634e-12
normRes=3.648447e-12
normRes=3.644306e-12
normRes=3.640049e-12
normRes=3.635593e-12
normRes=3.631364e-12
normRes=3.627100e-12
normRes=3.622661e-12
normRes=3.618096e-12
normRes=3.613616e-12
normRes=3.608942e-12
normRes=3.604414e-12
normRes=3.599851e-12
normRes=3.595039e-12
normRes=3.590310e-12
normRes=3.585509e-12
normRes=3.580801e-12
normRes=3.576187e-12
normRes=3.571084e-12
normRes=3.566005e-12
normRes=3.561226e-12
normRes=3.556106e-12
normRes=3.551016e-12
normRes=3.546046e-12
normRes=3.540767e-12
normRes=3.535681e-12
normRes=3.530342e-12
normRes=3.525163e-12
normRes=3.519849e-12
normRes=3.514489e-12
normRes=3.509332e-12
normRes=3.503835e-12
normRes=3.498487e-12
normRes=3.493054e-12
normRes=3.487501e-12
normRes=3.482110e-12
normRes=3.476624e-12
normRes=3.471152e-12
normRes=3.465683e-12
normRes=3.460148e-12
normRes=3.454528e-12
normRes=3.449081e-12
normRes=3.443250e-12
normRes=3.437801e-12
normRes=3.432058e-12
normRes=3.426164e-12
normRes=3.420537e-12
normRes=3.414823e-12
normRes=3.409224e-12
normRes=3.403386e-12
normRes=3.397747e-12
normRes=3.392056e-12
normRes=3.386515e-12
normRes=3.380854e-12
normRes=3.375075e-12
normRes=3.369304e-12
normRes=3.363794e-12
normRes=3.358085e-12
normRes=3.352470e-12
normRes=3.346903e-12
normRes=3.341271e-12
normRes=3.335555e-12
normRes=3.329868e-12
normRes=3.324439e-12
normRes=3.318840e-12
normRes=3.313298e-12
normRes=3.307924e-12
normRes=3.302375e-12
normRes=3.296956e-12
normRes=3.291484e-12
normRes=3.286244e-12
normRes=3.280959e-12
normRes=3.275689e-12
normRes=3.270379e-12
normRes=3.265076e-12
normRes=3.259758e-12
normRes=3.254718e-12
normRes=3.249627e-12
normRes=3.244291e-12
normRes=3.239309e-12
normRes=3.234192e-12
normRes=3.229280e-12
normRes=3.224425e-12
normRes=3.219318e-12
normRes=3.214656e-12
normRes=3.209834e-12
normRes=3.205009e-12
normRes=3.200327e-12
normRes=3.195603e-12
normRes=3.190954e-12
normRes=3.186594e-12
normRes=3.182012e-12
normRes=3.177633e-12
normRes=3.173226e-12
normRes=3.168752e-12
normRes=3.164521e-12
normRes=3.160274e-12
normRes=3.155915e-12
normRes=3.151680e-12
normRes=3.147571e-12
normRes=3.143726e-12
normRes=3.139405e-12
normRes=3.135585e-12
normRes=3.131774e-12
normRes=3.127919e-12
normRes=3.124150e-12
normRes=3.120352e-12
normRes=3.116614e-12
normRes=3.112962e-12
normRes=3.109316e-12
normRes=3.105729e-12
normRes=3.102304e-12
normRes=3.098783e-12
normRes=3.095278e-12
normRes=3.091904e-12
normRes=3.088581e-12
normRes=3.085338e-12
normRes=3.082093e-12
normRes=3.078772e-12
normRes=3.075705e-12
normRes=3.072481e-12
normRes=3.069531e-12
normRes=3.066556e-12
normRes=3.063608e-12
normRes=3.060461e-12
normRes=3.057651e-12
normRes=3.054557e-12
normRes=3.051808e-12
normRes=3.048861e-12
normRes=3.046042e-12
normRes=3.043297e-12
normRes=3.040521e-12
normRes=3.037706e-12
normRes=3.035012e-12
normRes=3.032266e-12
normRes=3.029509e-12
normRes=3.026748e-12
normRes=3.024273e-12
normRes=3.021536e-12
normRes=3.018779e-12
normRes=3.016217e-12
normRes=3.013670e-12
normRes=3.010854e-12
normRes=3.008387e-12
normRes=3.005891e-12
normRes=3.003261e-12
normRes=3.000805e-12
normRes=2.998126e-12
normRes=2.995611e-12
normRes=2.993076e-12
normRes=2.990343e-12
normRes=2.987836e-12
normRes=2.985394e-12
normRes=2.982817e-12
normRes=2.980293e-12
normRes=2.977635e-12
normRes=2.975140e-12
normRes=2.972604e-12
normRes=2.969833e-12
normRes=2.967374e-12
normRes=2.964543e-12
normRes=2.961856e-12
normRes=2.959104e-12
normRes=2.956183e-12
normRes=2.953481e-12
normRes=2.950791e-12
normRes=2.948050e-12
normRes=2.945284e-12
normRes=2.942408e-12
normRes=2.939395e-12
normRes=2.936496e-12
normRes=2.933635e-12
normRes=2.930667e-12
normRes=2.927931e-12
normRes=2.924644e-12
normRes=2.921868e-12
normRes=2.918819e-12
normRes=2.915791e-12
normRes=2.912644e-12
normRes=2.909618e-12
normRes=2.906443e-12
normRes=2.903243e-12
normRes=2.899863e-12
normRes=2.896694e-12
normRes=2.893420e-12
normRes=2.890155e-12
normRes=2.886641e-12
normRes=2.883199e-12
normRes=2.879604e-12
normRes=2.876287e-12
normRes=2.872806e-12
normRes=2.869206e-12
normRes=2.865660e-12
normRes=2.861984e-12
normRes=2.858391e-12
normRes=2.854697e-12
normRes=2.850991e-12
normRes=2.847336e-12
normRes=2.843577e-12
normRes=2.839766e-12
normRes=2.835856e-12
normRes=2.831977e-12
normRes=2.828155e-12
normRes=2.824137e-12
normRes=2.819954e-12
normRes=2.816139e-12
normRes=2.812081e-12
normRes=2.807930e-12
normRes=2.803712e-12
normRes=2.799708e-12
normRes=2.795449e-12
normRes=2.791173e-12
normRes=2.786891e-12
normRes=2.782705e-12
normRes=2.778343e-12
normRes=2.774231e-12
normRes=2.769934e-12
normRes=2.765510e-12
normRes=2.761093e-12
normRes=2.756847e-12
normRes=2.752393e-12
normRes=2.747950e-12
normRes=2.743582e-12
normRes=2.739053e-12
normRes=2.734506e-12
normRes=2.730058e-12
normRes=2.725437e-12
normRes=2.721014e-12
normRes=2.716478e-12
normRes=2.711981e-12
normRes=2.707344e-12
normRes=2.703004e-12
normRes=2.698368e-12
normRes=2.693916e-12
normRes=2.689334e-12
normRes=2.684917e-12
normRes=2.680380e-12
normRes=2.675998e-12
normRes=2.671419e-12
normRes=2.666912e-12
normRes=2.662480e-12
normRes=2.658038e-12
normRes=2.653550e-12
normRes=2.649121e-12
normRes=2.644707e-12
normRes=2.640293e-12
normRes=2.635964e-12
normRes=2.631579e-12
normRes=2.627256e-12
normRes=2.622808e-12
normRes=2.618412e-12
normRes=2.614179e-12
normRes=2.609903e-12
normRes=2.605613e-12
normRes=2.601444e-12
normRes=2.597198e-12
normRes=2.593024e-12
normRes=2.588800e-12
normRes=2.584748e-12
normRes=2.580495e-12
normRes=2.576491e-12
normRes=2.572433e-12
normRes=2.568478e-12
normRes=2.564523e-12
normRes=2.560511e-12
normRes=2.556525e-12
normRes=2.552597e-12
normRes=2.548736e-12
normRes=2.545057e-12
normRes=2.541285e-12
normRes=2.537554e-12
normRes=2.533805e-12
normRes=2.530038e-12
normRes=2.526285e-12
normRes=2.522797e-12
normRes=2.519412e-12
normRes=2.515829e-12
normRes=2.512324e-12
normRes=2.509055e-12
normRes=2.505666e-12
normRes=2.502190e-12
normRes=2.498949e-12
normRes=2.495617e-12
normRes=2.492254e-12
normRes=2.489073e-12
normRes=2.485899e-12
normRes=2.482708e-12
normRes=2.479732e-12
normRes=2.476761e-12
normRes=2.473723e-12
normRes=2.470744e-12
normRes=2.467936e-12
normRes=2.464931e-12
normRes=2.461983e-12
normRes=2.459284e-12
normRes=2.456524e-12
normRes=2.453905e-12
normRes=2.451138e-12
normRes=2.448470e-12
normRes=2.445953e-12
normRes=2.443286e-12
normRes=2.441055e-12
normRes=2.438344e-12
normRes=2.436060e-12
normRes=2.433554e-12
normRes=2.431128e-12
normRes=2.428715e-12
normRes=2.426460e-12
normRes=2.424040e-12
normRes=2.421743e-12
normRes=2.419558e-12
normRes=2.417225e-12
normRes=2.414927e-12
normRes=2.412568e-12
normRes=2.410297e-12
normRes=2.408247e-12
normRes=2.406029e-12
normRes=2.403750e-12
normRes=2.401792e-12
normRes=2.399638e-12
normRes=2.397398e-12
normRes=2.395406e-12
normRes=2.393257e-12
normRes=2.391135e-12
normRes=2.389072e-12
normRes=2.386980e-12
normRes=2.385002e-12
normRes=2.382883e-12
normRes=2.380806e-12
normRes=2.378782e-12
normRes=2.376788e-12
normRes=2.374837e-12
normRes=2.372668e-12
normRes=2.370918e-12
normRes=2.368766e-12
normRes=2.366704e-12
normRes=2.364761e-12
normRes=2.362620e-12
normRes=2.360625e-12
normRes=2.358475e-12
normRes=2.356503e-12
normRes=2.354251e-12
normRes=2.352102e-12
normRes=2.350064e-12
normRes=2.347823e-12
normRes=2.345813e-12
normRes=2.343531e-12
normRes=2.341215e-12
normRes=2.339064e-12
normRes=2.336903e-12
normRes=2.334720e-12
normRes=2.332401e-12
normRes=2.330271e-12
normRes=2.327863e-12
normRes=2.325541e-12
normRes=2.323218e-12
normRes=2.320945e-12
normRes=2.318444e-12
normRes=2.315999e-12
normRes=2.313718e-12
normRes=2.311216e-12
normRes=2.308778e-12
normRes=2.306444e-12
normRes=2.303851e-12
normRes=2.301326e-12
normRes=2.298720e-12
normRes=2.296214e-12
normRes=2.293567e-12
normRes=2.290816e-12
normRes=2.288320e-12
normRes=2.285372e-12
normRes=2.282771e-12
normRes=2.280133e-12
normRes=2.277262e-12
normRes=2.274414e-12
normRes=2.271498e-12
normRes=2.268725e-12
normRes=2.265786e-12
normRes=2.262808e-12
normRes=2.259964e-12
normRes=2.257112e-12
normRes=2.253996e-12
normRes=2.251057e-12
normRes=2.247965e-12
normRes=2.244708e-12
normRes=2.241604e-12
normRes=2.238499e-12
normRes=2.235192e-12
normRes=2.232089e-12
normRes=2.228798e-12
normRes=2.225559e-12
normRes=2.222344e-12
normRes=2.218987e-12
normRes=2.215785e-12
normRes=2.212442e-12
normRes=2.209133e-12
normRes=2.205664e-12
normRes=2.202363e-12
normRes=2.198967e-12
normRes=2.195543e-12
normRes=2.192048e-12
normRes=2.188568e-12
normRes=2.185072e-12
normRes=2.181606e-12
normRes=2.178124e-12
normRes=2.174568e-12
normRes=2.170934e-12
normRes=2.167395e-12
normRes=2.163872e-12
normRes=2.160343e-12
normRes=2.156806e-12
normRes=2.153127e-12
normRes=2.149445e-12
normRes=2.146023e-12
normRes=2.142366e-12
normRes=2.138829e-12
normRes=2.135285e-12
normRes=2.131758e-12
normRes=2.128023e-12
normRes=2.124621e-12
normRes=2.121109e-12
normRes=2.117449e-12
normRes=2.113977e-12
normRes=2.110167e-12
normRes=2.106706e-12
normRes=2.103225e-12
normRes=2.099726e-12
normRes=2.096213e-12
normRes=2.092692e-12
normRes=2.089200e-12
normRes=2.085738e-12
normRes=2.082248e-12
normRes=2.078734e-12
normRes=2.075434e-12
normRes=2.071893e-12
normRes=2.068399e-12
normRes=2.065099e-12
normRes=2.061791e-12
normRes=2.058367e-12
normRes=2.055268e-12
normRes=2.051927e-12
normRes=2.048550e-12
normRes=2.045492e-12
normRes=2.042128e-12
normRes=2.038731e-12
normRes=2.035577e-12
normRes=2.032597e-12
normRes=2.029279e-12
normRes=2.026205e-12
normRes=2.023120e-12
normRes=2.020170e-12
normRes=2.017163e-12
normRes=2.014059e-12
normRes=2.011086e-12
normRes=2.008086e-12
normRes=2.005228e-12
normRes=2.002313e-12
normRes=1.999501e-12
normRes=1.996676e-12
normRes=1.993916e-12
normRes=1.991276e-12
normRes=1.988476e-12
normRes=1.985783e-12
normRes=1.983295e-12
normRes=1.980793e-12
normRes=1.978174e-12
normRes=1.975558e-12
normRes=1.972981e-12
normRes=1.970470e-12
normRes=1.968093e-12
normRes=1.965668e-12
normRes=1.963324e-12
normRes=1.960969e-12
normRes=1.958611e-12
normRes=1.956324e-12
normRes=1.954045e-12
normRes=1.951774e-12
normRes=1.949562e-12
normRes=1.947379e-12
normRes=1.945303e-12
normRes=1.943135e-12
normRes=1.941201e-12
normRes=1.938947e-12
normRes=1.936981e-12
normRes=1.934997e-12
normRes=1.933176e-12
normRes=1.930988e-12
normRes=1.928917e-12
normRes=1.927032e-12
normRes=1.925196e-12
normRes=1.923210e-12
normRes=1.921401e-12
normRes=1.919460e-12
normRes=1.917589e-12
normRes=1.915887e-12
normRes=1.914193e-12
normRes=1.912517e-12
normRes=1.910642e-12
normRes=1.908885e-12
normRes=1.907132e-12
normRes=1.905426e-12
normRes=1.903742e-12
normRes=1.901949e-12
normRes=1.900454e-12
normRes=1.898678e-12
normRes=1.897235e-12
normRes=1.895410e-12
normRes=1.893836e-12
normRes=1.892134e-12
normRes=1.890674e-12
normRes=1.889117e-12
normRes=1.887505e-12
normRes=1.885848e-12
normRes=1.884135e-12
normRes=1.882578e-12
normRes=1.880912e-12
normRes=1.879369e-12
normRes=1.877669e-12
normRes=1.876068e-12
normRes=1.874452e-12
normRes=1.872731e-12
normRes=1.871263e-12
normRes=1.869501e-12
normRes=1.867866e-12
normRes=1.866259e-12
normRes=1.864549e-12
normRes=1.863035e-12
normRes=1.861299e-12
normRes=1.859463e-12
normRes=1.857908e-12
normRes=1.856165e-12
normRes=1.854508e-12
normRes=1.852881e-12
normRes=1.850843e-12
normRes=1.848985e-12
normRes=1.847184e-12
normRes=1.845360e-12
normRes=1.843594e-12
normRes=1.841588e-12
normRes=1.839835e-12
normRes=1.837986e-12
normRes=1.836179e-12
normRes=1.834087e-12
normRes=1.832190e-12
normRes=1.830255e-12
normRes=1.828312e-12
normRes=1.826304e-12
normRes=1.824202e-12
normRes=1.822094e-12
normRes=1.820061e-12
normRes=1.817951e-12
normRes=1.815780e-12
normRes=1.813482e-12
normRes=1.811370e-12
normRes=1.809260e-12
normRes=1.807008e-12
normRes=1.804827e-12
normRes=1.802344e-12
normRes=1.800157e-12
normRes=1.798104e-12
normRes=1.795626e-12
normRes=1.793410e-12
normRes=1.791152e-12
normRes=1.788763e-12
normRes=1.786293e-12
normRes=1.783993e-12
normRes=1.781436e-12
normRes=1.779000e-12
normRes=1.776427e-12
normRes=1.774074e-12
normRes=1.771518e-12
normRes=1.768904e-12
normRes=1.766419e-12
normRes=1.763790e-12
normRes=1.761013e-12
normRes=1.758509e-12
normRes=1.755855e-12
normRes=1.753339e-12
normRes=1.750599e-12
normRes=1.747962e-12
normRes=1.745165e-12
normRes=1.742574e-12
normRes=1.739746e-12
normRes=1.737129e-12
normRes=1.734260e-12
normRes=1.731459e-12
normRes=1.728817e-12
normRes=1.726076e-12
normRes=1.723186e-12
normRes=1.720513e-12
normRes=1.717688e-12
normRes=1.714655e-12
normRes=1.711897e-12
normRes=1.709111e-12
normRes=1.706130e-12
normRes=1.703436e-12
normRes=1.700479e-12
normRes=1.697794e-12
normRes=1.694906e-12
normRes=1.691970e-12
normRes=1.689288e-12
normRes=1.686361e-12
normRes=1.683514e-12
normRes=1.680835e-12
normRes=1.677958e-12
normRes=1.675101e-12
normRes=1.672206e-12
normRes=1.669477e-12
normRes=1.666714e-12
normRes=1.663831e-12
normRes=1.660972e-12
normRes=1.658223e-12
normRes=1.655369e-12
normRes=1.652683e-12
normRes=1.649908e-12
normRes=1.647174e-12
normRes=1.644453e-12
normRes=1.641766e-12
normRes=1.639041e-12
normRes=1.636304e-12
normRes=1.633386e-12
normRes=1.630850e-12
normRes=1.628172e-12
normRes=1.625436e-12
normRes=1.622901e-12
normRes=1.620393e-12
normRes=1.617811e-12
normRes=1.615271e-12
normRes=1.612736e-12
normRes=1.610295e-12
normRes=1.607842e-12
normRes=1.605280e-12
normRes=1.602927e-12
normRes=1.600598e-12
normRes=1.598077e-12
normRes=1.595641e-12
normRes=1.593456e-12
normRes=1.591051e-12
normRes=1.588806e-12
normRes=1.586514e-12
normRes=1.584203e-12
normRes=1.581990e-12
normRes=1.579874e-12
normRes=1.577511e-12
normRes=1.575410e-12
normRes=1.573296e-12
normRes=1.571185e-12
normRes=1.569113e-12
normRes=1.567083e-12
normRes=1.565179e-12
normRes=1.563042e-12
normRes=1.561021e-12
normRes=1.559070e-12
normRes=1.557135e-12
normRes=1.555132e-12
normRes=1.553321e-12
normRes=1.551596e-12
normRes=1.549636e-12
normRes=1.547966e-12
normRes=1.546057e-12
normRes=1.544390e-12
normRes=1.542499e-12
normRes=1.540908e-12
normRes=1.539224e-12
normRes=1.537601e-12
normRes=1.535790e-12
normRes=1.534056e-12
normRes=1.532500e-12
normRes=1.531028e-12
normRes=1.529479e-12
normRes=1.527998e-12
normRes=1.526482e-12
normRes=1.524998e-12
normRes=1.523563e-12
normRes=1.522083e-12
normRes=1.520510e-12
normRes=1.519009e-12
normRes=1.517524e-12
normRes=1.516228e-12
normRes=1.514703e-12
normRes=1.513292e-12
normRes=1.511868e-12
normRes=1.510702e-12
normRes=1.509175e-12
normRes=1.507969e-12
normRes=1.506734e-12
normRes=1.505365e-12
normRes=1.503909e-12
normRes=1.502603e-12
normRes=1.501455e-12
normRes=1.499925e-12
normRes=1.498725e-12
normRes=1.497345e-12
normRes=1.496018e-12
normRes=1.494575e-12
normRes=1.493484e-12
normRes=1.492189e-12
normRes=1.490899e-12
normRes=1.489644e-12
normRes=1.488342e-12
normRes=1.487035e-12
normRes=1.485933e-12
normRes=1.484510e-12
normRes=1.483251e-12
normRes=1.481968e-12
normRes=1.480696e-12
normRes=1.479460e-12
normRes=1.478120e-12
normRes=1.476804e-12
normRes=1.475513e-12
normRes=1.474251e-12
normRes=1.472819e-12
normRes=1.471450e-12
normRes=1.470161e-12
normRes=1.468742e-12
normRes=1.467251e-12
normRes=1.465868e-12
normRes=1.464260e-12
normRes=1.462919e-12
normRes=1.461271e-12
normRes=1.460014e-12
normRes=1.458423e-12
normRes=1.456989e-12
normRes=1.455440e-12
normRes=1.453953e-12
normRes=1.452510e-12
normRes=1.451049e-12
normRes=1.449453e-12
normRes=1.447687e-12
normRes=1.446183e-12
normRes=1.444540e-12
normRes=1.442902e-12
normRes=1.441340e-12
normRes=1.439760e-12
normRes=1.437940e-12
normRes=1.436268e-12
normRes=1.434676e-12
normRes=1.432962e-12
normRes=1.431346e-12
normRes=1.429569e-12
normRes=1.427703e-12
normRes=1.425765e-12
normRes=1.424124e-12
normRes=1.422221e-12
normRes=1.420376e-12
normRes=1.418498e-12
normRes=1.416606e-12
normRes=1.414695e-12
normRes=1.412719e-12
normRes=1.410810e-12
normRes=1.408922e-12
normRes=1.406908e-12
normRes=1.404950e-12
normRes=1.402875e-12
normRes=1.400874e-12
normRes=1.398856e-12
normRes=1.396966e-12
normRes=1.394984e-12
normRes=1.392938e-12
normRes=1.390804e-12
normRes=1.388677e-12
normRes=1.386585e-12
normRes=1.384523e-12
normRes=1.382451e-12
normRes=1.380257e-12
normRes=1.378186e-12
normRes=1.376027e-12
normRes=1.373893e-12
normRes=1.371742e-12
normRes=1.369651e-12
normRes=1.367426e-12
normRes=1.365275e-12
normRes=1.363076e-12
normRes=1.360896e-12
normRes=1.358732e-12
normRes=1.356369e-12
normRes=1.354297e-12
normRes=1.351964e-12
normRes=1.349752e-12
normRes=1.347634e-12
normRes=1.345479e-12
normRes=1.343103e-12
normRes=1.340763e-12
normRes=1.338664e-12
normRes=1.336336e-12
normRes=1.333963e-12
normRes=1.331711e-12
normRes=1.329471e-12
normRes=1.327211e-12
normRes=1.325088e-12
normRes=1.322690e-12
normRes=1.320566e-12
normRes=1.318357e-12
normRes=1.316320e-12
normRes=1.313960e-12
normRes=1.311781e-12
normRes=1.309696e-12
normRes=1.307592e-12
normRes=1.305402e-12
normRes=1.303411e-12
normRes=1.301113e-12
normRes=1.299127e-12
normRes=1.296886e-12
normRes=1.294869e-12
normRes=1.292751e-12
normRes=1.290662e-12
normRes=1.288601e-12
normRes=1.286468e-12
normRes=1.284620e-12
normRes=1.282533e-12
normRes=1.280380e-12
normRes=1.278582e-12
normRes=1.276600e-12
normRes=1.274573e-12
normRes=1.272584e-12
normRes=1.270410e-12
normRes=1.268633e-12
normRes=1.266700e-12
normRes=1.264874e-12
normRes=1.262984e-12
normRes=1.261118e-12
normRes=1.259454e-12
normRes=1.257770e-12
normRes=1.255825e-12
normRes=1.254083e-12
normRes=1.252285e-12
normRes=1.250544e-12
normRes=1.248955e-12
normRes=1.247294e-12
normRes=1.245620e-12
normRes=1.243989e-12
normRes=1.242459e-12
normRes=1.240776e-12
normRes=1.239261e-12
normRes=1.237801e-12
normRes=1.235999e-12
normRes=1.234549e-12
normRes=1.233005e-12
normRes=1.231677e-12
normRes=1.230051e-12
normRes=1.228836e-12
normRes=1.227344e-12
normRes=1.225931e-12
normRes=1.224598e-12
normRes=1.223207e-12
normRes=1.221808e-12
normRes=1.220616e-12
normRes=1.219150e-12
normRes=1.217857e-12
normRes=1.216550e-12
normRes=1.215295e-12
normRes=1.214090e-12
normRes=1.212874e-12
normRes=1.211700e-12
normRes=1.210325e-12
normRes=1.209160e-12
normRes=1.207839e-12
normRes=1.206819e-12
normRes=1.205767e-12
normRes=1.204470e-12
normRes=1.203328e-12
normRes=1.202134e-12
normRes=1.201095e-12
normRes=1.199907e-12
normRes=1.198786e-12
normRes=1.197719e-12
normRes=1.196650e-12
normRes=1.195561e-12
normRes=1.194495e-12
normRes=1.193474e-12
normRes=1.192295e-12
normRes=1.191345e-12
normRes=1.190182e-12
normRes=1.189371e-12
normRes=1.188230e-12
normRes=1.187155e-12
normRes=1.186225e-12
normRes=1.185261e-12
normRes=1.184130e-12
normRes=1.183145e-12
normRes=1.182137e-12
normRes=1.181135e-12
normRes=1.180162e-12
normRes=1.179026e-12
normRes=1.178017e-12
normRes=1.177038e-12
normRes=1.175947e-12
normRes=1.174896e-12
normRes=1.173783e-12
normRes=1.172775e-12
normRes=1.171802e-12
normRes=1.170704e-12
normRes=1.169533e-12
normRes=1.168420e-12
normRes=1.167566e-12
normRes=1.166298e-12
normRes=1.165226e-12
normRes=1.164117e-12
normRes=1.162788e-12
normRes=1.161785e-12
normRes=1.160579e-12
normRes=1.159462e-12
normRes=1.158404e-12
normRes=1.157158e-12
normRes=1.155927e-12
normRes=1.154846e-12
normRes=1.153768e-12
normRes=1.152526e-12
normRes=1.151283e-12
normRes=1.150072e-12
normRes=1.148916e-12
normRes=1.147711e-12
normRes=1.146355e-12
normRes=1.145019e-12
normRes=1.143857e-12
normRes=1.142560e-12
normRes=1.141306e-12
normRes=1.139987e-12
normRes=1.138737e-12
normRes=1.137283e-12
normRes=1.135718e-12
normRes=1.134505e-12
normRes=1.133121e-12
normRes=1.131761e-12
normRes=1.130274e-12
normRes=1.128823e-12
normRes=1.127628e-12
normRes=1.126040e-12
normRes=1.124506e-12
normRes=1.123075e-12
normRes=1.121560e-12
normRes=1.120043e-12
normRes=1.118464e-12
normRes=1.116915e-12
normRes=1.115402e-12
normRes=1.113833e-12
normRes=1.112173e-12
normRes=1.110746e-12
normRes=1.108978e-12
normRes=1.107531e-12
normRes=1.105797e-12
normRes=1.104174e-12
normRes=1.102532e-12
normRes=1.100881e-12
normRes=1.099170e-12
normRes=1.097399e-12
normRes=1.095813e-12
normRes=1.094090e-12
normRes=1.092250e-12
normRes=1.090614e-12
normRes=1.088884e-12
normRes=1.087063e-12
normRes=1.085220e-12
normRes=1.083586e-12
normRes=1.081841e-12
normRes=1.080074e-12
normRes=1.078189e-12
normRes=1.076437e-12
normRes=1.074693e-12
normRes=1.072882e-12
normRes=1.071166e-12
normRes=1.069406e-12
normRes=1.067547e-12
normRes=1.065838e-12
normRes=1.064061e-12
normRes=1.062163e-12
normRes=1.060442e-12
normRes=1.058721e-12
normRes=1.056947e-12
normRes=1.055179e-12
normRes=1.053387e-12
normRes=1.051590e-12
normRes=1.049839e-12
normRes=1.047994e-12
normRes=1.046259e-12
normRes=1.044481e-12
normRes=1.042729e-12
normRes=1.040998e-12
normRes=1.039352e-12
normRes=1.037563e-12
normRes=1.035844e-12
normRes=1.034215e-12
normRes=1.032451e-12
normRes=1.030696e-12
normRes=1.029206e-12
normRes=1.027355e-12
normRes=1.025632e-12
normRes=1.024104e-12
normRes=1.022366e-12
normRes=1.020767e-12
normRes=1.019140e-12
normRes=1.017434e-12
normRes=1.015903e-12
normRes=1.014202e-12
normRes=1.012674e-12
normRes=1.011064e-12
normRes=1.009490e-12
normRes=1.007944e-12
normRes=1.006492e-12
normRes=1.004955e-12
normRes=1.003379e-12
normRes=1.001933e-12
normRes=1.000466e-12
normRes=9.989451e-13
nG=0
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=1
CellPDMap=1
CellPDMap=1
CellPDMap=1
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=1
CellPDMap=1
CellPDMap=0
CellPDMap=0
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
0.49690079994228547600
0.49080362490582246648
0.48485434646861397257
0.47904757473690590119
0.47337822556315117817
0.46784153917128884492
0.46243278099910428702
0.45714786374696186888
0.45198191550234817493
0.44693246398451424994
0.44199223714788316020
0.43716532617734965571
0.43243079242606058399
0.42782448143533657881
0.42325439103900397431
0.41890852869990202745
0.41428668917655087078
0.41124605696245614128
0.40195527399940594870
0.41958633108467346950
0.32360970607914552044
0.23293018191903586134
0.17825310601641009001
0.14552872475822523080
0.12328228715736619381
0.10684740264156171452
0.09423624177297916515
0.08429004749962190624
0.07624842569866993602
0.06960936638925357967
0.06403435895016310053
0.05928648017010605675
0.05519434789449976370
0.05163084519380561899
0.04849970970493687472
0.04572674385236920325
0.04325376774282751330
0.04103466618327904908
0.03903209514112516293
0.03721605234040980398
1.000
1.000
1.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.294
0.933
0.000
0.647
1.000
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.000
0.000
0.510
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933


==> exL/ex3_I=40/out_TMeuler_7MOODNew5210_Special10_Var0-P0/iMOOD/res-I40-4MOOD-CPD.dat <==
0.012500 5 1.000000 0.000000 0.000000
0.037500 5 1.000000 0.647000 0.000000
0.062500 5 1.000000 1.000000 0.000000
0.087500 5 0.000000 0.502000 0.000000
0.112500 5 0.000000 0.502000 0.000000
0.137500 5 0.000000 0.502000 0.000000
0.162500 5 0.000000 0.502000 0.000000
0.187500 5 0.000000 0.502000 0.000000
0.212500 5 0.000000 0.502000 0.000000
0.237500 5 0.000000 0.502000 0.000000
0.262500 5 0.000000 0.502000 0.000000
0.287500 5 0.000000 0.502000 0.000000
0.312500 5 0.000000 0.502000 0.000000
0.337500 5 0.000000 0.502000 0.000000
0.362500 5 0.000000 0.502000 0.000000
0.387500 5 0.000000 0.502000 0.000000
0.412500 1 0.000000 0.502000 0.000000
0.437500 1 0.000000 0.502000 0.000000
0.462500 0 0.000000 0.000000 0.000000
0.487500 0 0.000000 0.000000 0.000000
0.512500 5 0.000000 0.502000 0.000000
0.537500 5 0.000000 0.502000 0.000000
0.562500 5 0.000000 0.502000 0.000000
0.587500 5 0.000000 0.502000 0.000000
0.612500 5 0.000000 0.502000 0.000000
0.637500 5 0.000000 0.502000 0.000000
0.662500 5 0.000000 0.502000 0.000000
0.687500 5 0.000000 0.502000 0.000000
0.712500 5 0.000000 0.502000 0.000000
0.737500 5 0.000000 0.502000 0.000000
0.762500 5 0.000000 0.502000 0.000000
0.787500 5 0.000000 0.502000 0.000000
0.812500 5 0.000000 0.502000 0.000000
0.837500 5 0.000000 0.502000 0.000000
0.862500 5 0.000000 0.502000 0.000000
0.887500 5 0.000000 0.502000 0.000000
0.912500 5 0.000000 0.502000 0.000000
0.937500 5 0.000000 0.000000 1.000000
0.962500 5 0.294000 0.000000 0.510000
0.987500 5 0.933000 0.510000 0.933000


==> exL/ex3_I=40/out_TMeuler_7MOODNew5210_Special10_Var0-P0/iMOOD/res-I40-4MOOD-PhiError.dat <==
0.012500 0.00000000000000000000
0.037500 0.00000015546744996930
0.062500 0.00000014766535927357
0.087500 0.00000013260524706071
0.112500 0.00000015839569045273
0.137500 0.00000010176524806171
0.162500 0.00000022626771778445
0.187500 0.00000005890110327256
0.212500 0.00000057740243053495
0.237500 0.00000085909536690076
0.262500 0.00000236762905903021
0.287500 0.00000489620025312387
0.312500 0.00001144291235916084
0.337500 0.00002523245671853802
0.362500 0.00005906119321619219
0.387500 0.00010371446444978893
0.412500 0.00050599958316627225
0.437500 0.00209661872867372701
0.462500 0.00205433310643260425
0.487500 0.00201331394024301114
0.512500 0.00840815076031692366
0.537500 0.00201364385769264853
0.562500 0.00001934587185556391
0.587500 0.00026432651793029116
0.612500 0.00005077510934975438
0.637500 0.00001424305318761809
0.662500 0.00000905655358088286
0.687500 0.00000205235665357018
0.712500 0.00000042873647604358
0.737500 0.00000028697079608453
0.762500 0.00000021175936458506
0.787500 0.00000012810134000091
0.812500 0.00000007618100326262
0.837500 0.00000005182639508522
0.862500 0.00000003420413272753
0.887500 0.00000003347057100922
0.912500 0.00000001030691575143
0.937500 0.00000004925400717143
0.962500 0.00000001852497158450
0.987500 0.00000005668467638331


==> exL/ex3_I=40/out_TMeuler_7MOODNew5210_Special10_Var0-P0/iMOOD/res-I40-4MOOD-Phi_PhiExact.dat <==
0.000000 0.500000
0.002000 0.499500
0.004000 0.499002
0.006000 0.498504
0.008000 0.498008
0.010000 0.497512
0.012000 0.497018
0.014000 0.496524
0.016000 0.496032
0.018000 0.495540
0.020000 0.495050
0.022000 0.494560
0.024000 0.494071
0.026000 0.493583
0.028000 0.493097
0.030000 0.492611
0.032000 0.492126
0.034000 0.491642
0.036000 0.491159
0.038000 0.490677
0.040000 0.490196
0.042000 0.489716
0.044000 0.489237
0.046000 0.488759
0.048000 0.488281
0.050000 0.487805
0.052000 0.487329
0.054000 0.486855
0.056000 0.486381
0.058000 0.485909
0.060000 0.485437
0.062000 0.484966
0.064000 0.484496
0.066000 0.484027
0.068000 0.483559
0.070000 0.483092
0.072000 0.482625
0.074000 0.482160
0.076000 0.481696
0.078000 0.481232
0.080000 0.480769
0.082000 0.480307
0.084000 0.479846
0.086000 0.479386
0.088000 0.478927
0.090000 0.478469
0.092000 0.478011
0.094000 0.477555
0.096000 0.477099
0.098000 0.476644
0.100000 0.476190
0.102000 0.475737
0.104000 0.475285
0.106000 0.474834
0.108000 0.474383
0.110000 0.473934
0.112000 0.473485
0.114000 0.473037
0.116000 0.472590
0.118000 0.472144
0.120000 0.471698
0.122000 0.471254
0.124000 0.470810
0.126000 0.470367
0.128000 0.469925
0.130000 0.469484
0.132000 0.469043
0.134000 0.468604
0.136000 0.468165
0.138000 0.467727
0.140000 0.467290
0.142000 0.466853
0.144000 0.466418
0.146000 0.465983
0.148000 0.465549
0.150000 0.465116
0.152000 0.464684
0.154000 0.464253
0.156000 0.463822
0.158000 0.463392
0.160000 0.462963
0.162000 0.462535
0.164000 0.462107
0.166000 0.461681
0.168000 0.461255
0.170000 0.460829
0.172000 0.460405
0.174000 0.459982
0.176000 0.459559
0.178000 0.459137
0.180000 0.458716
0.182000 0.458295
0.184000 0.457875
0.186000 0.457457
0.188000 0.457038
0.190000 0.456621
0.192000 0.456204
0.194000 0.455789
0.196000 0.455373
0.198000 0.454959
0.200000 0.454545
0.202000 0.454133
0.204000 0.453721
0.206000 0.453309
0.208000 0.452899
0.210000 0.452489
0.212000 0.452080
0.214000 0.451671
0.216000 0.451264
0.218000 0.450857
0.220000 0.450450
0.222000 0.450045
0.224000 0.449640
0.226000 0.449236
0.228000 0.448833
0.230000 0.448430
0.232000 0.448029
0.234000 0.447628
0.236000 0.447227
0.238000 0.446828
0.240000 0.446429
0.242000 0.446030
0.244000 0.445633
0.246000 0.445236
0.248000 0.444840
0.250000 0.444444
0.252000 0.444050
0.254000 0.443656
0.256000 0.443262
0.258000 0.442870
0.260000 0.442478
0.262000 0.442087
0.264000 0.441696
0.266000 0.441306
0.268000 0.440917
0.270000 0.440529
0.272000 0.440141
0.274000 0.439754
0.276000 0.439367
0.278000 0.438982
0.280000 0.438596
0.282000 0.438212
0.284000 0.437828
0.286000 0.437445
0.288000 0.437063
0.290000 0.436681
0.292000 0.436300
0.294000 0.435920
0.296000 0.435540
0.298000 0.435161
0.300000 0.434783
0.302000 0.434405
0.304000 0.434028
0.306000 0.433651
0.308000 0.433276
0.310000 0.432900
0.312000 0.432526
0.314000 0.432152
0.316000 0.431779
0.318000 0.431406
0.320000 0.431034
0.322000 0.430663
0.324000 0.430293
0.326000 0.429923
0.328000 0.429553
0.330000 0.429185
0.332000 0.428816
0.334000 0.428449
0.336000 0.428082
0.338000 0.427716
0.340000 0.427350
0.342000 0.426985
0.344000 0.426621
0.346000 0.426257
0.348000 0.425894
0.350000 0.425532
0.352000 0.425170
0.354000 0.424809
0.356000 0.424448
0.358000 0.424088
0.360000 0.423729
0.362000 0.423370
0.364000 0.423012
0.366000 0.422654
0.368000 0.422297
0.370000 0.421941
0.372000 0.421585
0.374000 0.421230
0.376000 0.420875
0.378000 0.420521
0.380000 0.420168
0.382000 0.419815
0.384000 0.419463
0.386000 0.419111
0.388000 0.418760
0.390000 0.418410
0.392000 0.418060
0.394000 0.417711
0.396000 0.417362
0.398000 0.417014
0.400000 0.416667
0.402000 0.416320
0.404000 0.415973
0.406000 0.415628
0.408000 0.415282
0.410000 0.414938
0.412000 0.414594
0.414000 0.414250
0.416000 0.413907
0.418000 0.413565
0.420000 0.413223
0.422000 0.412882
0.424000 0.412541
0.426000 0.412201
0.428000 0.411862
0.430000 0.411523
0.432000 0.411184
0.434000 0.410846
0.436000 0.410509
0.438000 0.410172
0.440000 0.409836
0.442000 0.409500
0.444000 0.409165
0.446000 0.408831
0.448000 0.408497
0.450000 0.408163
0.452000 0.407830
0.454000 0.407498
0.456000 0.407166
0.458000 0.406835
0.460000 0.406504
0.462000 0.406174
0.464000 0.405844
0.466000 0.405515
0.468000 0.405186
0.470000 0.404858
0.472000 0.404531
0.474000 0.404204
0.476000 0.403877
0.478000 0.403551
0.480000 0.403226
0.482000 0.402901
0.484000 0.402576
0.486000 0.402253
0.488000 0.401929
0.490000 0.401606
0.492000 0.401284
0.494000 0.400962
0.496000 0.400641
0.498000 0.400320
0.500000 0.400000
0.502000 0.384615
0.504000 0.370370
0.506000 0.357143
0.508000 0.344828
0.510000 0.333333
0.512000 0.322581
0.514000 0.312500
0.516000 0.303030
0.518000 0.294118
0.520000 0.285714
0.522000 0.277778
0.524000 0.270270
0.526000 0.263158
0.528000 0.256410
0.530000 0.250000
0.532000 0.243902
0.534000 0.238095
0.536000 0.232558
0.538000 0.227273
0.540000 0.222222
0.542000 0.217391
0.544000 0.212766
0.546000 0.208333
0.548000 0.204082
0.550000 0.200000
0.552000 0.196078
0.554000 0.192308
0.556000 0.188679
0.558000 0.185185
0.560000 0.181818
0.562000 0.178571
0.564000 0.175439
0.566000 0.172414
0.568000 0.169492
0.570000 0.166667
0.572000 0.163934
0.574000 0.161290
0.576000 0.158730
0.578000 0.156250
0.580000 0.153846
0.582000 0.151515
0.584000 0.149254
0.586000 0.147059
0.588000 0.144928
0.590000 0.142857
0.592000 0.140845
0.594000 0.138889
0.596000 0.136986
0.598000 0.135135
0.600000 0.133333
0.602000 0.131579
0.604000 0.129870
0.606000 0.128205
0.608000 0.126582
0.610000 0.125000
0.612000 0.123457
0.614000 0.121951
0.616000 0.120482
0.618000 0.119048
0.620000 0.117647
0.622000 0.116279
0.624000 0.114943
0.626000 0.113636
0.628000 0.112360
0.630000 0.111111
0.632000 0.109890
0.634000 0.108696
0.636000 0.107527
0.638000 0.106383
0.640000 0.105263
0.642000 0.104167
0.644000 0.103093
0.646000 0.102041
0.648000 0.101010
0.650000 0.100000
0.652000 0.099010
0.654000 0.098039
0.656000 0.097087
0.658000 0.096154
0.660000 0.095238
0.662000 0.094340
0.664000 0.093458
0.666000 0.092593
0.668000 0.091743
0.670000 0.090909
0.672000 0.090090
0.674000 0.089286
0.676000 0.088496
0.678000 0.087719
0.680000 0.086957
0.682000 0.086207
0.684000 0.085470
0.686000 0.084746
0.688000 0.084034
0.690000 0.083333
0.692000 0.082645
0.694000 0.081967
0.696000 0.081301
0.698000 0.080645
0.700000 0.080000
0.702000 0.079365
0.704000 0.078740
0.706000 0.078125
0.708000 0.077519
0.710000 0.076923
0.712000 0.076336
0.714000 0.075758
0.716000 0.075188
0.718000 0.074627
0.720000 0.074074
0.722000 0.073529
0.724000 0.072993
0.726000 0.072464
0.728000 0.071942
0.730000 0.071429
0.732000 0.070922
0.734000 0.070423
0.736000 0.069930
0.738000 0.069444
0.740000 0.068966
0.742000 0.068493
0.744000 0.068027
0.746000 0.067568
0.748000 0.067114
0.750000 0.066667
0.752000 0.066225
0.754000 0.065789
0.756000 0.065359
0.758000 0.064935
0.760000 0.064516
0.762000 0.064103
0.764000 0.063694
0.766000 0.063291
0.768000 0.062893
0.770000 0.062500
0.772000 0.062112
0.774000 0.061728
0.776000 0.061350
0.778000 0.060976
0.780000 0.060606
0.782000 0.060241
0.784000 0.059880
0.786000 0.059524
0.788000 0.059172
0.790000 0.058824
0.792000 0.058480
0.794000 0.058140
0.796000 0.057803
0.798000 0.057471
0.800000 0.057143
0.802000 0.056818
0.804000 0.056497
0.806000 0.056180
0.808000 0.055866
0.810000 0.055556
0.812000 0.055249
0.814000 0.054945
0.816000 0.054645
0.818000 0.054348
0.820000 0.054054
0.822000 0.053763
0.824000 0.053476
0.826000 0.053191
0.828000 0.052910
0.830000 0.052632
0.832000 0.052356
0.834000 0.052083
0.836000 0.051813
0.838000 0.051546
0.840000 0.051282
0.842000 0.051020
0.844000 0.050761
0.846000 0.050505
0.848000 0.050251
0.850000 0.050000
0.852000 0.049751
0.854000 0.049505
0.856000 0.049261
0.858000 0.049020
0.860000 0.048780
0.862000 0.048544
0.864000 0.048309
0.866000 0.048077
0.868000 0.047847
0.870000 0.047619
0.872000 0.047393
0.874000 0.047170
0.876000 0.046948
0.878000 0.046729
0.880000 0.046512
0.882000 0.046296
0.884000 0.046083
0.886000 0.045872
0.888000 0.045662
0.890000 0.045455
0.892000 0.045249
0.894000 0.045045
0.896000 0.044843
0.898000 0.044643
0.900000 0.044444
0.902000 0.044248
0.904000 0.044053
0.906000 0.043860
0.908000 0.043668
0.910000 0.043478
0.912000 0.043290
0.914000 0.043103
0.916000 0.042918
0.918000 0.042735
0.920000 0.042553
0.922000 0.042373
0.924000 0.042194
0.926000 0.042017
0.928000 0.041841
0.930000 0.041667
0.932000 0.041494
0.934000 0.041322
0.936000 0.041152
0.938000 0.040984
0.940000 0.040816
0.942000 0.040650
0.944000 0.040486
0.946000 0.040323
0.948000 0.040161
0.950000 0.040000
0.952000 0.039841
0.954000 0.039683
0.956000 0.039526
0.958000 0.039370
0.960000 0.039216
0.962000 0.039062
0.964000 0.038911
0.966000 0.038760
0.968000 0.038610
0.970000 0.038462
0.972000 0.038314
0.974000 0.038168
0.976000 0.038023
0.978000 0.037879
0.980000 0.037736
0.982000 0.037594
0.984000 0.037453
0.986000 0.037313
0.988000 0.037175
0.990000 0.037037
0.992000 0.036900
0.994000 0.036765
0.996000 0.036630
0.998000 0.036496
1.000000 0.036364


==> exL/ex3_I=40/out_TMeuler_7MOODNew5210_Special10_Var0-P0/iMOOD/res-I40-4MOOD-Phi_VarSteS.dat <==
0.012500 0.496901
0.037500 0.490804
0.062500 0.484855
0.087500 0.479048
0.112500 0.473378
0.137500 0.467842
0.162500 0.462433
0.187500 0.457148
0.212500 0.451983
0.237500 0.446931
0.262500 0.441996
0.287500 0.437158
0.312500 0.432448
0.337500 0.427786
0.362500 0.423343
0.387500 0.418748
0.412500 0.415017
0.437500 0.408163
0.462500 0.404041
0.487500 0.400000
0.512500 0.315963
0.537500 0.232159
0.562500 0.178495
0.587500 0.145593
0.612500 0.123270
0.637500 0.106839
0.662500 0.094235
0.687500 0.084290
0.712500 0.076249
0.737500 0.069609
0.762500 0.064034
0.787500 0.059287
0.812500 0.055194
0.837500 0.051631
0.862500 0.048500
0.887500 0.045727
0.912500 0.043254
0.937500 0.041035
0.962500 0.039032
0.987500 0.037216


==> exL/ex3_I=40/out_TMeuler_7MOODNew5210_Special10_Var0-P0/iMOOD/res-I40-4MOOD.txt <==
Conv=y
nRes=10623
normRes=7.447167e-02
normRes=7.175545e-02
normRes=6.924099e-02
normRes=6.691160e-02
normRes=6.475231e-02
normRes=6.274968e-02
normRes=6.089151e-02
normRes=5.916671e-02
normRes=5.756517e-02
normRes=5.607760e-02
normRes=5.469545e-02
normRes=5.341086e-02
normRes=5.221653e-02
normRes=5.110571e-02
normRes=5.007214e-02
normRes=4.910999e-02
normRes=4.821386e-02
normRes=4.737870e-02
normRes=4.659984e-02
normRes=4.587290e-02
normRes=4.519383e-02
normRes=4.455887e-02
normRes=4.396450e-02
normRes=4.340747e-02
normRes=4.288477e-02
normRes=4.239360e-02
normRes=4.193138e-02
normRes=4.149569e-02
normRes=4.108435e-02
normRes=4.069530e-02
normRes=4.032667e-02
normRes=3.997672e-02
normRes=3.964387e-02
normRes=3.932665e-02
normRes=3.902373e-02
normRes=3.873389e-02
normRes=3.845599e-02
normRes=3.818902e-02
normRes=3.793203e-02
normRes=3.768418e-02
normRes=3.744469e-02
normRes=3.721286e-02
normRes=3.698804e-02
normRes=3.676964e-02
normRes=3.655716e-02
normRes=3.635010e-02
normRes=3.614803e-02
normRes=3.595057e-02
normRes=3.575737e-02
normRes=3.556810e-02
normRes=3.538249e-02
normRes=3.520027e-02
normRes=3.502123e-02
normRes=3.484514e-02
normRes=3.467183e-02
normRes=3.450112e-02
normRes=3.433288e-02
normRes=3.416697e-02
normRes=3.400327e-02
normRes=3.384167e-02
normRes=3.368208e-02
normRes=3.352442e-02
normRes=3.336860e-02
normRes=3.321455e-02
normRes=3.306223e-02
normRes=3.291156e-02
normRes=3.276250e-02
normRes=3.261501e-02
normRes=3.246904e-02
normRes=3.232456e-02
normRes=3.218154e-02
normRes=3.203993e-02
normRes=3.189972e-02
normRes=3.176087e-02
normRes=3.162336e-02
normRes=3.148716e-02
normRes=3.135224e-02
normRes=3.121858e-02
normRes=3.108616e-02
normRes=3.095495e-02
normRes=3.082494e-02
normRes=3.069612e-02
normRes=3.056846e-02
normRes=3.044195e-02
normRes=3.031658e-02
normRes=3.019232e-02
normRes=3.006917e-02
normRes=2.994708e-02
normRes=2.982605e-02
normRes=2.970604e-02
normRes=2.958702e-02
normRes=2.946895e-02
normRes=2.935182e-02
normRes=2.923559e-02
normRes=2.912025e-02
normRes=2.900578e-02
normRes=2.889217e-02
normRes=2.877944e-02
normRes=2.866757e-02
normRes=2.855658e-02
normRes=2.844647e-02
normRes=2.833724e-02
normRes=2.822888e-02
normRes=2.812139e-02
normRes=2.801471e-02
normRes=2.790881e-02
normRes=2.780363e-02
normRes=2.769911e-02
normRes=2.759516e-02
normRes=2.749171e-02
normRes=2.738870e-02
normRes=2.728608e-02
normRes=2.718379e-02
normRes=2.708184e-02
normRes=2.698023e-02
normRes=2.687899e-02
normRes=2.677819e-02
normRes=2.667790e-02
normRes=2.657820e-02
normRes=2.647920e-02
normRes=2.638098e-02
normRes=2.628360e-02
normRes=2.618710e-02
normRes=2.609150e-02
normRes=2.599675e-02
normRes=2.590278e-02
normRes=2.580948e-02
normRes=2.571669e-02
normRes=2.562422e-02
normRes=2.553185e-02
normRes=2.543938e-02
normRes=2.534658e-02
normRes=2.525327e-02
normRes=2.515928e-02
normRes=2.506451e-02
normRes=2.496888e-02
normRes=2.487242e-02
normRes=2.477518e-02
normRes=2.467731e-02
normRes=2.457900e-02
normRes=2.448051e-02
normRes=2.438211e-02
normRes=2.428413e-02
normRes=2.418687e-02
normRes=2.409063e-02
normRes=2.399570e-02
normRes=2.390229e-02
normRes=2.381056e-02
normRes=2.372059e-02
normRes=2.363236e-02
normRes=2.354578e-02
normRes=2.346064e-02
normRes=2.337668e-02
normRes=2.329353e-02
normRes=2.321075e-02
normRes=2.312787e-02
normRes=2.304437e-02
normRes=2.295974e-02
normRes=2.287345e-02
normRes=2.278502e-02
normRes=2.269402e-02
normRes=2.260009e-02
normRes=2.250295e-02
normRes=2.240241e-02
normRes=2.229841e-02
normRes=2.219098e-02
normRes=2.208027e-02
normRes=2.196656e-02
normRes=2.185022e-02
normRes=2.173170e-02
normRes=2.161156e-02
normRes=2.149041e-02
normRes=2.136891e-02
normRes=2.124774e-02
normRes=2.112760e-02
normRes=2.100915e-02
normRes=2.089304e-02
normRes=2.077983e-02
normRes=2.067001e-02
normRes=2.056398e-02
normRes=2.046202e-02
normRes=2.036429e-02
normRes=2.027083e-02
normRes=2.018152e-02
normRes=2.009614e-02
normRes=2.001432e-02
normRes=1.993557e-02
normRes=1.985929e-02
normRes=1.978480e-02
normRes=1.971131e-02
normRes=1.963799e-02
normRes=1.956394e-02
normRes=1.948824e-02
normRes=1.940997e-02
normRes=1.932821e-02
normRes=1.924204e-02
normRes=1.915063e-02
normRes=1.905315e-02
normRes=1.894886e-02
normRes=1.883709e-02
normRes=1.871725e-02
normRes=1.858885e-02
normRes=1.845148e-02
normRes=1.830484e-02
normRes=1.814872e-02
normRes=1.798301e-02
normRes=1.780771e-02
normRes=1.762290e-02
normRes=1.742876e-02
normRes=1.722558e-02
normRes=1.701370e-02
normRes=1.679357e-02
normRes=1.656570e-02
normRes=1.633068e-02
normRes=1.608915e-02
normRes=1.584182e-02
normRes=1.558944e-02
normRes=1.533281e-02
normRes=1.507275e-02
normRes=1.481013e-02
normRes=1.454584e-02
normRes=1.428077e-02
normRes=1.401582e-02
normRes=1.375190e-02
normRes=1.348990e-02
normRes=1.323072e-02
normRes=1.297520e-02
normRes=1.272419e-02
normRes=1.247847e-02
normRes=1.223881e-02
normRes=1.200589e-02
normRes=1.178037e-02
normRes=1.156283e-02
normRes=1.135377e-02
normRes=1.115364e-02
normRes=1.096279e-02
normRes=1.078150e-02
normRes=1.060997e-02
normRes=1.044828e-02
normRes=1.029647e-02
normRes=1.015447e-02
normRes=1.002213e-02
normRes=9.899227e-03
normRes=9.785460e-03
normRes=9.680466e-03
normRes=9.583823e-03
normRes=9.495056e-03
normRes=9.413650e-03
normRes=9.339057e-03
normRes=9.270704e-03
normRes=9.207999e-03
normRes=9.150348e-03
normRes=9.097153e-03
normRes=9.047825e-03
normRes=9.001787e-03
normRes=8.958480e-03
normRes=8.917371e-03
normRes=8.877951e-03
normRes=8.839742e-03
normRes=8.802296e-03
normRes=8.765202e-03
normRes=8.728078e-03
normRes=8.690582e-03
normRes=8.652401e-03
normRes=8.613260e-03
normRes=8.572913e-03
normRes=8.531148e-03
normRes=8.487783e-03
normRes=8.442665e-03
normRes=8.395666e-03
normRes=8.346687e-03
normRes=8.295649e-03
normRes=8.242499e-03
normRes=8.187200e-03
normRes=8.129738e-03
normRes=8.070113e-03
normRes=8.008341e-03
normRes=7.944453e-03
normRes=7.878491e-03
normRes=7.810509e-03
normRes=7.740571e-03
normRes=7.668748e-03
normRes=7.595119e-03
normRes=7.519770e-03
normRes=7.442792e-03
normRes=7.364279e-03
normRes=7.284330e-03
normRes=7.203046e-03
normRes=7.120529e-03
normRes=7.036884e-03
normRes=6.952215e-03
normRes=6.866627e-03
normRes=6.780224e-03
normRes=6.693110e-03
normRes=6.605385e-03
normRes=6.517151e-03
normRes=6.428506e-03
normRes=6.339546e-03
normRes=6.250363e-03
normRes=6.161049e-03
normRes=6.071690e-03
normRes=5.982373e-03
normRes=5.893178e-03
normRes=5.804183e-03
normRes=5.715462e-03
normRes=5.627088e-03
normRes=5.539128e-03
normRes=5.451645e-03
normRes=5.364702e-03
normRes=5.278354e-03
normRes=5.192657e-03
normRes=5.107660e-03
normRes=5.023410e-03
normRes=4.939952e-03
normRes=4.857325e-03
normRes=4.775567e-03
normRes=4.694713e-03
normRes=4.614793e-03
normRes=4.535836e-03
normRes=4.457867e-03
normRes=4.380910e-03
normRes=4.304984e-03
normRes=4.230106e-03
normRes=4.156293e-03
normRes=4.083558e-03
normRes=4.011909e-03
normRes=3.941358e-03
normRes=3.871909e-03
normRes=3.803568e-03
normRes=3.736338e-03
normRes=3.670219e-03
normRes=3.605212e-03
normRes=3.541314e-03
normRes=3.478523e-03
normRes=3.416833e-03
normRes=3.356238e-03
normRes=3.296732e-03
normRes=3.238307e-03
normRes=3.180953e-03
normRes=3.124660e-03
normRes=3.069418e-03
normRes=3.015215e-03
normRes=2.962039e-03
normRes=2.909877e-03
normRes=2.858715e-03
normRes=2.808541e-03
normRes=2.759338e-03
normRes=2.711094e-03
normRes=2.663792e-03
normRes=2.617417e-03
normRes=2.571955e-03
normRes=2.527388e-03
normRes=2.483702e-03
normRes=2.440880e-03
normRes=2.398906e-03
normRes=2.357765e-03
normRes=2.317439e-03
normRes=2.277914e-03
normRes=2.239172e-03
normRes=2.201199e-03
normRes=2.163978e-03
normRes=2.127494e-03
normRes=2.091730e-03
normRes=2.056673e-03
normRes=2.022305e-03
normRes=1.988613e-03
normRes=1.955582e-03
normRes=1.923196e-03
normRes=1.891442e-03
normRes=1.860305e-03
normRes=1.829772e-03
normRes=1.799828e-03
normRes=1.770460e-03
normRes=1.741656e-03
normRes=1.713401e-03
normRes=1.685684e-03
normRes=1.658493e-03
normRes=1.631814e-03
normRes=1.605636e-03
normRes=1.579948e-03
normRes=1.554737e-03
normRes=1.529994e-03
normRes=1.505707e-03
normRes=1.481866e-03
normRes=1.458460e-03
normRes=1.435480e-03
normRes=1.412915e-03
normRes=1.390756e-03
normRes=1.368994e-03
normRes=1.347620e-03
normRes=1.326624e-03
normRes=1.305998e-03
normRes=1.285735e-03
normRes=1.265825e-03
normRes=1.246261e-03
normRes=1.227035e-03
normRes=1.208140e-03
normRes=1.189567e-03
normRes=1.171311e-03
normRes=1.153365e-03
normRes=1.135720e-03
normRes=1.118372e-03
normRes=1.101314e-03
normRes=1.084538e-03
normRes=1.068041e-03
normRes=1.051815e-03
normRes=1.035854e-03
normRes=1.020154e-03
normRes=1.004710e-03
normRes=9.895144e-04
normRes=9.745640e-04
normRes=9.598532e-04
normRes=9.453773e-04
normRes=9.311317e-04
normRes=9.171117e-04
normRes=9.033129e-04
normRes=8.897310e-04
normRes=8.763618e-04
normRes=8.632012e-04
normRes=8.502452e-04
normRes=8.374900e-04
normRes=8.249317e-04
normRes=8.125668e-04
normRes=8.003915e-04
normRes=7.884024e-04
normRes=7.765962e-04
normRes=7.649695e-04
normRes=7.535190e-04
normRes=7.422416e-04
normRes=7.311343e-04
normRes=7.201940e-04
normRes=7.094179e-04
normRes=6.988030e-04
normRes=6.883466e-04
normRes=6.780460e-04
normRes=6.678985e-04
normRes=6.579015e-04
normRes=6.480525e-04
normRes=6.383491e-04
normRes=6.287887e-04
normRes=6.193691e-04
normRes=6.100880e-04
normRes=6.009430e-04
normRes=5.919320e-04
normRes=5.830528e-04
normRes=5.743034e-04
normRes=5.656816e-04
normRes=5.571854e-04
normRes=5.488128e-04
normRes=5.405619e-04
normRes=5.324309e-04
normRes=5.244178e-04
normRes=5.165208e-04
normRes=5.087382e-04
normRes=5.010681e-04
normRes=4.935090e-04
normRes=4.860590e-04
normRes=4.787166e-04
normRes=4.714800e-04
normRes=4.643479e-04
normRes=4.573185e-04
normRes=4.503904e-04
normRes=4.435620e-04
normRes=4.368319e-04
normRes=4.301987e-04
normRes=4.236609e-04
normRes=4.172171e-04
normRes=4.108660e-04
normRes=4.046062e-04
normRes=3.984363e-04
normRes=3.923552e-04
normRes=3.863615e-04
normRes=3.804540e-04
normRes=3.746313e-04
normRes=3.688924e-04
normRes=3.632360e-04
normRes=3.576610e-04
normRes=3.521662e-04
normRes=3.467504e-04
normRes=3.414126e-04
normRes=3.361516e-04
normRes=3.309664e-04
normRes=3.258558e-04
normRes=3.208190e-04
normRes=3.158547e-04
normRes=3.109621e-04
normRes=3.061400e-04
normRes=3.013876e-04
normRes=2.967038e-04
normRes=2.920878e-04
normRes=2.875385e-04
normRes=2.830550e-04
normRes=2.786364e-04
normRes=2.742819e-04
normRes=2.699905e-04
normRes=2.657613e-04
normRes=2.615936e-04
normRes=2.574864e-04
normRes=2.534389e-04
normRes=2.494503e-04
normRes=2.455198e-04
normRes=2.416467e-04
normRes=2.378300e-04
normRes=2.340690e-04
normRes=2.303630e-04
normRes=2.267111e-04
normRes=2.231128e-04
normRes=2.195671e-04
normRes=2.160735e-04
normRes=2.126311e-04
normRes=2.092393e-04
normRes=2.058975e-04
normRes=2.026048e-04
normRes=1.993606e-04
normRes=1.961643e-04
normRes=1.930152e-04
normRes=1.899126e-04
normRes=1.868560e-04
normRes=1.838447e-04
normRes=1.808780e-04
normRes=1.779553e-04
normRes=1.750761e-04
normRes=1.722398e-04
normRes=1.694457e-04
normRes=1.666933e-04
normRes=1.639819e-04
normRes=1.613112e-04
normRes=1.586804e-04
normRes=1.560890e-04
normRes=1.535365e-04
normRes=1.510223e-04
normRes=1.485460e-04
normRes=1.461069e-04
normRes=1.437046e-04
normRes=1.413386e-04
normRes=1.390084e-04
normRes=1.367134e-04
normRes=1.344532e-04
normRes=1.322273e-04
normRes=1.300352e-04
normRes=1.278764e-04
normRes=1.257506e-04
normRes=1.236572e-04
normRes=1.215957e-04
normRes=1.195658e-04
normRes=1.175670e-04
normRes=1.155988e-04
normRes=1.136608e-04
normRes=1.117527e-04
normRes=1.098739e-04
normRes=1.080241e-04
normRes=1.062028e-04
normRes=1.044098e-04
normRes=1.026444e-04
normRes=1.009065e-04
normRes=9.919553e-05
normRes=9.751117e-05
normRes=9.585304e-05
normRes=9.422077e-05
normRes=9.261399e-05
normRes=9.103233e-05
normRes=8.947545e-05
normRes=8.794298e-05
normRes=8.643458e-05
normRes=8.494991e-05
normRes=8.348862e-05
normRes=8.205039e-05
normRes=8.063488e-05
normRes=7.924176e-05
normRes=7.787072e-05
normRes=7.652143e-05
normRes=7.519359e-05
normRes=7.388688e-05
normRes=7.260100e-05
normRes=7.133564e-05
normRes=7.009052e-05
normRes=6.886533e-05
normRes=6.765979e-05
normRes=6.647361e-05
normRes=6.530651e-05
normRes=6.415821e-05
normRes=6.302843e-05
normRes=6.191691e-05
normRes=6.082338e-05
normRes=5.974757e-05
normRes=5.868922e-05
normRes=5.764808e-05
normRes=5.662390e-05
normRes=5.561641e-05
normRes=5.462538e-05
normRes=5.365057e-05
normRes=5.269172e-05
normRes=5.174861e-05
normRes=5.082100e-05
normRes=4.990866e-05
normRes=4.901136e-05
normRes=4.812887e-05
normRes=4.726098e-05
normRes=4.640747e-05
normRes=4.556812e-05
normRes=4.474271e-05
normRes=4.393105e-05
normRes=4.313291e-05
normRes=4.234810e-05
normRes=4.157641e-05
normRes=4.081765e-05
normRes=4.007162e-05
normRes=3.933813e-05
normRes=3.861698e-05
normRes=3.790798e-05
normRes=3.721096e-05
normRes=3.652572e-05
normRes=3.585209e-05
normRes=3.518989e-05
normRes=3.453895e-05
normRes=3.389908e-05
normRes=3.327012e-05
normRes=3.265190e-05
normRes=3.204426e-05
normRes=3.144702e-05
normRes=3.086003e-05
normRes=3.028314e-05
normRes=2.971617e-05
normRes=2.915898e-05
normRes=2.861142e-05
normRes=2.807332e-05
normRes=2.754456e-05
normRes=2.702497e-05
normRes=2.651441e-05
normRes=2.601275e-05
normRes=2.551983e-05
normRes=2.503553e-05
normRes=2.455970e-05
normRes=2.409222e-05
normRes=2.363294e-05
normRes=2.318175e-05
normRes=2.273850e-05
normRes=2.230307e-05
normRes=2.187534e-05
normRes=2.145518e-05
normRes=2.104248e-05
normRes=2.063710e-05
normRes=2.023894e-05
normRes=1.984788e-05
normRes=1.946380e-05
normRes=1.908659e-05
normRes=1.871614e-05
normRes=1.835233e-05
normRes=1.799506e-05
normRes=1.764423e-05
normRes=1.729972e-05
normRes=1.696144e-05
normRes=1.662928e-05
normRes=1.630314e-05
normRes=1.598292e-05
normRes=1.566853e-05
normRes=1.535987e-05
normRes=1.505684e-05
normRes=1.475935e-05
normRes=1.446730e-05
normRes=1.418062e-05
normRes=1.389920e-05
normRes=1.362296e-05
normRes=1.335182e-05
normRes=1.308568e-05
normRes=1.282447e-05
normRes=1.256810e-05
normRes=1.231649e-05
normRes=1.206956e-05
normRes=1.182722e-05
normRes=1.158941e-05
normRes=1.135605e-05
normRes=1.112705e-05
normRes=1.090235e-05
normRes=1.068188e-05
normRes=1.046555e-05
normRes=1.025330e-05
normRes=1.004506e-05
normRes=9.840761e-06
normRes=9.640333e-06
normRes=9.443711e-06
normRes=9.250827e-06
normRes=9.061618e-06
normRes=8.876020e-06
normRes=8.693970e-06
normRes=8.515407e-06
normRes=8.340269e-06
normRes=8.168496e-06
normRes=8.000030e-06
normRes=7.834813e-06
normRes=7.672787e-06
normRes=7.513897e-06
normRes=7.358087e-06
normRes=7.205302e-06
normRes=7.055489e-06
normRes=6.908595e-06
normRes=6.764569e-06
normRes=6.623358e-06
normRes=6.484914e-06
normRes=6.349187e-06
normRes=6.216127e-06
normRes=6.085687e-06
normRes=5.957820e-06
normRes=5.832480e-06
normRes=5.709621e-06
normRes=5.589198e-06
normRes=5.471166e-06
normRes=5.355484e-06
normRes=5.242107e-06
normRes=5.130994e-06
normRes=5.022104e-06
normRes=4.915396e-06
normRes=4.810829e-06
normRes=4.708366e-06
normRes=4.607966e-06
normRes=4.509592e-06
normRes=4.413207e-06
normRes=4.318774e-06
normRes=4.226256e-06
normRes=4.135618e-06
normRes=4.046826e-06
normRes=3.959844e-06
normRes=3.874640e-06
normRes=3.791179e-06
normRes=3.709430e-06
normRes=3.629359e-06
normRes=3.550936e-06
normRes=3.474130e-06
normRes=3.398909e-06
normRes=3.325245e-06
normRes=3.253107e-06
normRes=3.182466e-06
normRes=3.113295e-06
normRes=3.045566e-06
normRes=2.979250e-06
normRes=2.914321e-06
normRes=2.850752e-06
normRes=2.788517e-06
normRes=2.727591e-06
normRes=2.667948e-06
normRes=2.609565e-06
normRes=2.552415e-06
normRes=2.496477e-06
normRes=2.441726e-06
normRes=2.388139e-06
normRes=2.335693e-06
normRes=2.284368e-06
normRes=2.234140e-06
normRes=2.184988e-06
normRes=2.136891e-06
normRes=2.089830e-06
normRes=2.043783e-06
normRes=1.998730e-06
normRes=1.954653e-06
normRes=1.911531e-06
normRes=1.869347e-06
normRes=1.828081e-06
normRes=1.787716e-06
normRes=1.748233e-06
normRes=1.709616e-06
normRes=1.671848e-06
normRes=1.634910e-06
normRes=1.598788e-06
normRes=1.563464e-06
normRes=1.528924e-06
normRes=1.495150e-06
normRes=1.462129e-06
normRes=1.429845e-06
normRes=1.398283e-06
normRes=1.367429e-06
normRes=1.337270e-06
normRes=1.307790e-06
normRes=1.278976e-06
normRes=1.250816e-06
normRes=1.223296e-06
normRes=1.196403e-06
normRes=1.170125e-06
normRes=1.144450e-06
normRes=1.119365e-06
normRes=1.094858e-06
normRes=1.070918e-06
normRes=1.047534e-06
normRes=1.024694e-06
normRes=1.002388e-06
normRes=9.806052e-07
normRes=9.593345e-07
normRes=9.385660e-07
normRes=9.182895e-07
normRes=8.984954e-07
normRes=8.791738e-07
normRes=8.603155e-07
normRes=8.419110e-07
normRes=8.239514e-07
normRes=8.064278e-07
normRes=7.893313e-07
normRes=7.726537e-07
normRes=7.563863e-07
normRes=7.405212e-07
normRes=7.250502e-07
normRes=7.099655e-07
normRes=6.952594e-07
normRes=6.809244e-07
normRes=6.669530e-07
normRes=6.533380e-07
normRes=6.400724e-07
normRes=6.271491e-07
normRes=6.145613e-07
normRes=6.023023e-07
normRes=5.903656e-07
normRes=5.787447e-07
normRes=5.674333e-07
normRes=5.564252e-07
normRes=5.457144e-07
normRes=5.352947e-07
normRes=5.251604e-07
normRes=5.153057e-07
normRes=5.057250e-07
normRes=4.964126e-07
normRes=4.873631e-07
normRes=4.785711e-07
normRes=4.700313e-07
normRes=4.617385e-07
normRes=4.536876e-07
normRes=4.458735e-07
normRes=4.382911e-07
normRes=4.309357e-07
normRes=4.238023e-07
normRes=4.168862e-07
normRes=4.101826e-07
normRes=4.036870e-07
normRes=3.973946e-07
normRes=3.913011e-07
normRes=3.854018e-07
normRes=3.796923e-07
normRes=3.741684e-07
normRes=3.688256e-07
normRes=3.636597e-07
normRes=3.586664e-07
normRes=3.538416e-07
normRes=3.491811e-07
normRes=3.446808e-07
normRes=3.403367e-07
normRes=3.361448e-07
normRes=3.321012e-07
normRes=3.282018e-07
normRes=3.244430e-07
normRes=3.208208e-07
normRes=3.173315e-07
normRes=3.139714e-07
normRes=3.107367e-07
normRes=3.076240e-07
normRes=3.046296e-07
normRes=3.017500e-07
normRes=2.989818e-07
normRes=2.963215e-07
normRes=2.937658e-07
normRes=2.913113e-07
normRes=2.889550e-07
normRes=2.866935e-07
normRes=2.845237e-07
normRes=2.824427e-07
normRes=2.804474e-07
normRes=2.785348e-07
normRes=2.767021e-07
normRes=2.749465e-07
normRes=2.732652e-07
normRes=2.716556e-07
normRes=2.701150e-07
normRes=2.686409e-07
normRes=2.672308e-07
normRes=2.658823e-07
normRes=2.645931e-07
normRes=2.633608e-07
normRes=2.621832e-07
normRes=2.610582e-07
normRes=2.599836e-07
normRes=2.589575e-07
normRes=2.579779e-07
normRes=2.570428e-07
normRes=2.561505e-07
normRes=2.552991e-07
normRes=2.544869e-07
normRes=2.537123e-07
normRes=2.529736e-07
normRes=2.522693e-07
normRes=2.515979e-07
normRes=2.509579e-07
normRes=2.503480e-07
normRes=2.497668e-07
normRes=2.492131e-07
normRes=2.486855e-07
normRes=2.481830e-07
normRes=2.477043e-07
normRes=2.472483e-07
normRes=2.468141e-07
normRes=2.464005e-07
normRes=2.460067e-07
normRes=2.456316e-07
normRes=2.452745e-07
normRes=2.449343e-07
normRes=2.446104e-07
normRes=2.443019e-07
normRes=2.440081e-07
normRes=2.437282e-07
normRes=2.434616e-07
normRes=2.432076e-07
normRes=2.429655e-07
normRes=2.427349e-07
normRes=2.425150e-07
normRes=2.423054e-07
normRes=2.421056e-07
normRes=2.419150e-07
normRes=2.417331e-07
normRes=2.415596e-07
normRes=2.413939e-07
normRes=2.412357e-07
normRes=2.410846e-07
normRes=2.409402e-07
normRes=2.408021e-07
normRes=2.406700e-07
normRes=2.405437e-07
normRes=2.404227e-07
normRes=2.403068e-07
normRes=2.401958e-07
normRes=2.400893e-07
normRes=2.399872e-07
normRes=2.398891e-07
normRes=2.397949e-07
normRes=2.397044e-07
normRes=2.396173e-07
normRes=2.395335e-07
normRes=2.394527e-07
normRes=2.393750e-07
normRes=2.392999e-07
normRes=2.392275e-07
normRes=2.391576e-07
normRes=2.390901e-07
normRes=2.390247e-07
normRes=2.389615e-07
normRes=2.389003e-07
normRes=2.388409e-07
normRes=2.387834e-07
normRes=2.387276e-07
normRes=2.386734e-07
normRes=2.386207e-07
normRes=2.385695e-07
normRes=2.385198e-07
normRes=2.384713e-07
normRes=2.384242e-07
normRes=2.383782e-07
normRes=2.383335e-07
normRes=2.382899e-07
normRes=2.382473e-07
normRes=2.382058e-07
normRes=2.381653e-07
normRes=2.381258e-07
normRes=2.380873e-07
normRes=2.380496e-07
normRes=2.380129e-07
normRes=2.379770e-07
normRes=2.379419e-07
normRes=2.379077e-07
normRes=2.378743e-07
normRes=2.378417e-07
normRes=2.378099e-07
normRes=2.377789e-07
normRes=2.377486e-07
normRes=2.377191e-07
normRes=2.376903e-07
normRes=2.376623e-07
normRes=2.376350e-07
normRes=2.376085e-07
normRes=2.375826e-07
normRes=2.375575e-07
normRes=2.375332e-07
normRes=2.375095e-07
normRes=2.374866e-07
normRes=2.374644e-07
normRes=2.374430e-07
normRes=2.374222e-07
normRes=2.374022e-07
normRes=2.373829e-07
normRes=2.373644e-07
normRes=2.373466e-07
normRes=2.373295e-07
normRes=2.373131e-07
normRes=2.372975e-07
normRes=2.372826e-07
normRes=2.372685e-07
normRes=2.372551e-07
normRes=2.372424e-07
normRes=2.372305e-07
normRes=2.372193e-07
normRes=2.372089e-07
normRes=2.371992e-07
normRes=2.371903e-07
normRes=2.371821e-07
normRes=2.371746e-07
normRes=2.371679e-07
normRes=2.371619e-07
normRes=2.371566e-07
normRes=2.371521e-07
normRes=2.371483e-07
normRes=2.371452e-07
normRes=2.371428e-07
normRes=2.371412e-07
normRes=2.371402e-07
normRes=2.371399e-07
normRes=2.371404e-07
normRes=2.371415e-07
normRes=2.371433e-07
normRes=2.371457e-07
normRes=2.371489e-07
normRes=2.371526e-07
normRes=2.371570e-07
normRes=2.371620e-07
normRes=2.371677e-07
normRes=2.371739e-07
normRes=2.371808e-07
normRes=2.371882e-07
normRes=2.371962e-07
normRes=2.372047e-07
normRes=2.372138e-07
normRes=2.372233e-07
normRes=2.372334e-07
normRes=2.372440e-07
normRes=2.372551e-07
normRes=2.372666e-07
normRes=2.372786e-07
normRes=2.372909e-07
normRes=2.373037e-07
normRes=2.373169e-07
normRes=2.373304e-07
normRes=2.373443e-07
normRes=2.373586e-07
normRes=2.373731e-07
normRes=2.373879e-07
normRes=2.374030e-07
normRes=2.374184e-07
normRes=2.374340e-07
normRes=2.374498e-07
normRes=2.374658e-07
normRes=2.374820e-07
normRes=2.374983e-07
normRes=2.375147e-07
normRes=2.375313e-07
normRes=2.375480e-07
normRes=2.375647e-07
normRes=2.375815e-07
normRes=2.375983e-07
normRes=2.376151e-07
normRes=2.376319e-07
normRes=2.376487e-07
normRes=2.376654e-07
normRes=2.376821e-07
normRes=2.376987e-07
normRes=2.377151e-07
normRes=2.377315e-07
normRes=2.377476e-07
normRes=2.377637e-07
normRes=2.377795e-07
normRes=2.377951e-07
normRes=2.378105e-07
normRes=2.378257e-07
normRes=2.378406e-07
normRes=2.378553e-07
normRes=2.378696e-07
normRes=2.378837e-07
normRes=2.378974e-07
normRes=2.379108e-07
normRes=2.379239e-07
normRes=2.379366e-07
normRes=2.379489e-07
normRes=2.379608e-07
normRes=2.379724e-07
normRes=2.379835e-07
normRes=2.379942e-07
normRes=2.380044e-07
normRes=2.380143e-07
normRes=2.380236e-07
normRes=2.380325e-07
normRes=2.380409e-07
normRes=2.380489e-07
normRes=2.380563e-07
normRes=2.380633e-07
normRes=2.380697e-07
normRes=2.380757e-07
normRes=2.380811e-07
normRes=2.380861e-07
normRes=2.380905e-07
normRes=2.380944e-07
normRes=2.380977e-07
normRes=2.381006e-07
normRes=2.381029e-07
normRes=2.381047e-07
normRes=2.381059e-07
normRes=2.381066e-07
normRes=2.381069e-07
normRes=2.381065e-07
normRes=2.381057e-07
normRes=2.381043e-07
normRes=2.381025e-07
normRes=2.381001e-07
normRes=2.380972e-07
normRes=2.380938e-07
normRes=2.380900e-07
normRes=2.380856e-07
normRes=2.380808e-07
normRes=2.380755e-07
normRes=2.380697e-07
normRes=2.380635e-07
normRes=2.380568e-07
normRes=2.380497e-07
normRes=2.380422e-07
normRes=2.380343e-07
normRes=2.380259e-07
normRes=2.380172e-07
normRes=2.380081e-07
normRes=2.379986e-07
normRes=2.379888e-07
normRes=2.379786e-07
normRes=2.379681e-07
normRes=2.379573e-07
normRes=2.379462e-07
normRes=2.379349e-07
normRes=2.379232e-07
normRes=2.379113e-07
normRes=2.378991e-07
normRes=2.378868e-07
normRes=2.378742e-07
normRes=2.378614e-07
normRes=2.378485e-07
normRes=2.378354e-07
normRes=2.378221e-07
normRes=2.378088e-07
normRes=2.377953e-07
normRes=2.377817e-07
normRes=2.377681e-07
normRes=2.377544e-07
normRes=2.377406e-07
normRes=2.377268e-07
normRes=2.377130e-07
normRes=2.376992e-07
normRes=2.376855e-07
normRes=2.376718e-07
normRes=2.376581e-07
normRes=2.376445e-07
normRes=2.376310e-07
normRes=2.376176e-07
normRes=2.376043e-07
normRes=2.375912e-07
normRes=2.375782e-07
normRes=2.375654e-07
normRes=2.375527e-07
normRes=2.375403e-07
normRes=2.375280e-07
normRes=2.375160e-07
normRes=2.375042e-07
normRes=2.374927e-07
normRes=2.374814e-07
normRes=2.374704e-07
normRes=2.374597e-07
normRes=2.374493e-07
normRes=2.374392e-07
normRes=2.374294e-07
normRes=2.374200e-07
normRes=2.374108e-07
normRes=2.374021e-07
normRes=2.373937e-07
normRes=2.373856e-07
normRes=2.373780e-07
normRes=2.373707e-07
normRes=2.373638e-07
normRes=2.373573e-07
normRes=2.373513e-07
normRes=2.373456e-07
normRes=2.373403e-07
normRes=2.373355e-07
normRes=2.373310e-07
normRes=2.373270e-07
normRes=2.373234e-07
normRes=2.373203e-07
normRes=2.373175e-07
normRes=2.373152e-07
normRes=2.373134e-07
normRes=2.373119e-07
normRes=2.373109e-07
normRes=2.373103e-07
normRes=2.373102e-07
normRes=2.373104e-07
normRes=2.373111e-07
normRes=2.373122e-07
normRes=2.373137e-07
normRes=2.373156e-07
normRes=2.373179e-07
normRes=2.373206e-07
normRes=2.373237e-07
normRes=2.373272e-07
normRes=2.373310e-07
normRes=2.373352e-07
normRes=2.373398e-07
normRes=2.373447e-07
normRes=2.373499e-07
normRes=2.373555e-07
normRes=2.373613e-07
normRes=2.373675e-07
normRes=2.373740e-07
normRes=2.373807e-07
normRes=2.373877e-07
normRes=2.373949e-07
normRes=2.374024e-07
normRes=2.374101e-07
normRes=2.374180e-07
normRes=2.374261e-07
normRes=2.374344e-07
normRes=2.374429e-07
normRes=2.374515e-07
normRes=2.374602e-07
normRes=2.374690e-07
normRes=2.374779e-07
normRes=2.374869e-07
normRes=2.374960e-07
normRes=2.375051e-07
normRes=2.375142e-07
normRes=2.375233e-07
normRes=2.375324e-07
normRes=2.375415e-07
normRes=2.375506e-07
normRes=2.375595e-07
normRes=2.375684e-07
normRes=2.375771e-07
normRes=2.375858e-07
normRes=2.375942e-07
normRes=2.376025e-07
normRes=2.376107e-07
normRes=2.376186e-07
normRes=2.376262e-07
normRes=2.376336e-07
normRes=2.376408e-07
normRes=2.376476e-07
normRes=2.376542e-07
normRes=2.376604e-07
normRes=2.376663e-07
normRes=2.376717e-07
normRes=2.376768e-07
normRes=2.376815e-07
normRes=2.376858e-07
normRes=2.376896e-07
normRes=2.376929e-07
normRes=2.376957e-07
normRes=2.376980e-07
normRes=2.376998e-07
normRes=2.377010e-07
normRes=2.377017e-07
normRes=2.377018e-07
normRes=2.377013e-07
normRes=2.377001e-07
normRes=2.376983e-07
normRes=2.376959e-07
normRes=2.376927e-07
normRes=2.376889e-07
normRes=2.376844e-07
normRes=2.376791e-07
normRes=2.376731e-07
normRes=2.376663e-07
normRes=2.376587e-07
normRes=2.376504e-07
normRes=2.376412e-07
normRes=2.376313e-07
normRes=2.376205e-07
normRes=2.376088e-07
normRes=2.375963e-07
normRes=2.375828e-07
normRes=2.375685e-07
normRes=2.375533e-07
normRes=2.375372e-07
normRes=2.375201e-07
normRes=2.375021e-07
normRes=2.374832e-07
normRes=2.374633e-07
normRes=2.374424e-07
normRes=2.374205e-07
normRes=2.373977e-07
normRes=2.373738e-07
normRes=2.373489e-07
normRes=2.373230e-07
normRes=2.372961e-07
normRes=2.372681e-07
normRes=2.372391e-07
normRes=2.372091e-07
normRes=2.371780e-07
normRes=2.371458e-07
normRes=2.371125e-07
normRes=2.370782e-07
normRes=2.370428e-07
normRes=2.370064e-07
normRes=2.369688e-07
normRes=2.369302e-07
normRes=2.368904e-07
normRes=2.368496e-07
normRes=2.368076e-07
normRes=2.367646e-07
normRes=2.367204e-07
normRes=2.366752e-07
normRes=2.366288e-07
normRes=2.365814e-07
normRes=2.365328e-07
normRes=2.364831e-07
normRes=2.364323e-07
normRes=2.363804e-07
normRes=2.363274e-07
normRes=2.362733e-07
normRes=2.362181e-07
normRes=2.361618e-07
normRes=2.361044e-07
normRes=2.360459e-07
normRes=2.359863e-07
normRes=2.359257e-07
normRes=2.358639e-07
normRes=2.358011e-07
normRes=2.357371e-07
normRes=2.356721e-07
normRes=2.356061e-07
normRes=2.355389e-07
normRes=2.354707e-07
normRes=2.354015e-07
normRes=2.353312e-07
normRes=2.352599e-07
normRes=2.351875e-07
normRes=2.351141e-07
normRes=2.350396e-07
normRes=2.349642e-07
normRes=2.348877e-07
normRes=2.348102e-07
normRes=2.347318e-07
normRes=2.346523e-07
normRes=2.345719e-07
normRes=2.344905e-07
normRes=2.344081e-07
normRes=2.343247e-07
normRes=2.342404e-07
normRes=2.341552e-07
normRes=2.340690e-07
normRes=2.339819e-07
normRes=2.338939e-07
normRes=2.338049e-07
normRes=2.337151e-07
normRes=2.336244e-07
normRes=2.335327e-07
normRes=2.334403e-07
normRes=2.333469e-07
normRes=2.332527e-07
normRes=2.331576e-07
normRes=2.330617e-07
normRes=2.329650e-07
normRes=2.328674e-07
normRes=2.327691e-07
normRes=2.326699e-07
normRes=2.325700e-07
normRes=2.324692e-07
normRes=2.323677e-07
normRes=2.322654e-07
normRes=2.321624e-07
normRes=2.320587e-07
normRes=2.319541e-07
normRes=2.318489e-07
normRes=2.317430e-07
normRes=2.316363e-07
normRes=2.315290e-07
normRes=2.314210e-07
normRes=2.313122e-07
normRes=2.312029e-07
normRes=2.310928e-07
normRes=2.309822e-07
normRes=2.308708e-07
normRes=2.307589e-07
normRes=2.306463e-07
normRes=2.305332e-07
normRes=2.304194e-07
normRes=2.303050e-07
normRes=2.301901e-07
normRes=2.300745e-07
normRes=2.299585e-07
normRes=2.298418e-07
normRes=2.297246e-07
normRes=2.296069e-07
normRes=2.294887e-07
normRes=2.293699e-07
normRes=2.292507e-07
normRes=2.291309e-07
normRes=2.290106e-07
normRes=2.288899e-07
normRes=2.287687e-07
normRes=2.286470e-07
normRes=2.285249e-07
normRes=2.284023e-07
normRes=2.282793e-07
normRes=2.281559e-07
normRes=2.280320e-07
normRes=2.279077e-07
normRes=2.277830e-07
normRes=2.276580e-07
normRes=2.275325e-07
normRes=2.274067e-07
normRes=2.272804e-07
normRes=2.271538e-07
normRes=2.270269e-07
normRes=2.268996e-07
normRes=2.267720e-07
normRes=2.266440e-07
normRes=2.265157e-07
normRes=2.263871e-07
normRes=2.262581e-07
normRes=2.261289e-07
normRes=2.259993e-07
normRes=2.258695e-07
normRes=2.257394e-07
normRes=2.256089e-07
normRes=2.254782e-07
normRes=2.253473e-07
normRes=2.252161e-07
normRes=2.250846e-07
normRes=2.249528e-07
normRes=2.248209e-07
normRes=2.246886e-07
normRes=2.245562e-07
normRes=2.244235e-07
normRes=2.242905e-07
normRes=2.241574e-07
normRes=2.240240e-07
normRes=2.238904e-07
normRes=2.237566e-07
normRes=2.236226e-07
normRes=2.234884e-07
normRes=2.233540e-07
normRes=2.232194e-07
normRes=2.230845e-07
normRes=2.229495e-07
normRes=2.228143e-07
normRes=2.226789e-07
normRes=2.225434e-07
normRes=2.224076e-07
normRes=2.222716e-07
normRes=2.221355e-07
normRes=2.219991e-07
normRes=2.218626e-07
normRes=2.217259e-07
normRes=2.215890e-07
normRes=2.214520e-07
normRes=2.213147e-07
normRes=2.211772e-07
normRes=2.210396e-07
normRes=2.209017e-07
normRes=2.207637e-07
normRes=2.206255e-07
normRes=2.204870e-07
normRes=2.203484e-07
normRes=2.202095e-07
normRes=2.200704e-07
normRes=2.199311e-07
normRes=2.197916e-07
normRes=2.196519e-07
normRes=2.195119e-07
normRes=2.193716e-07
normRes=2.192311e-07
normRes=2.190904e-07
normRes=2.189494e-07
normRes=2.188081e-07
normRes=2.186665e-07
normRes=2.185247e-07
normRes=2.183825e-07
normRes=2.182400e-07
normRes=2.180972e-07
normRes=2.179541e-07
normRes=2.178106e-07
normRes=2.176668e-07
normRes=2.175226e-07
normRes=2.173780e-07
normRes=2.172330e-07
normRes=2.170876e-07
normRes=2.169418e-07
normRes=2.167955e-07
normRes=2.166488e-07
normRes=2.165016e-07
normRes=2.163539e-07
normRes=2.162058e-07
normRes=2.160570e-07
normRes=2.159078e-07
normRes=2.157580e-07
normRes=2.156076e-07
normRes=2.154566e-07
normRes=2.153050e-07
normRes=2.151528e-07
normRes=2.149999e-07
normRes=2.148463e-07
normRes=2.146920e-07
normRes=2.145370e-07
normRes=2.143813e-07
normRes=2.142247e-07
normRes=2.140674e-07
normRes=2.139093e-07
normRes=2.137503e-07
normRes=2.135904e-07
normRes=2.134296e-07
normRes=2.132680e-07
normRes=2.131053e-07
normRes=2.129417e-07
normRes=2.127771e-07
normRes=2.126115e-07
normRes=2.124448e-07
normRes=2.122770e-07
normRes=2.121080e-07
normRes=2.119380e-07
normRes=2.117667e-07
normRes=2.115943e-07
normRes=2.114206e-07
normRes=2.112456e-07
normRes=2.110694e-07
normRes=2.108918e-07
normRes=2.107128e-07
normRes=2.105325e-07
normRes=2.103507e-07
normRes=2.101674e-07
normRes=2.099827e-07
normRes=2.097964e-07
normRes=2.096085e-07
normRes=2.094191e-07
normRes=2.092280e-07
normRes=2.090353e-07
normRes=2.088409e-07
normRes=2.086447e-07
normRes=2.084468e-07
normRes=2.082471e-07
normRes=2.080455e-07
normRes=2.078421e-07
normRes=2.076368e-07
normRes=2.074295e-07
normRes=2.072202e-07
normRes=2.070090e-07
normRes=2.067957e-07
normRes=2.065803e-07
normRes=2.063628e-07
normRes=2.061432e-07
normRes=2.059214e-07
normRes=2.056973e-07
normRes=2.054710e-07
normRes=2.052425e-07
normRes=2.050116e-07
normRes=2.047784e-07
normRes=2.045427e-07
normRes=2.043047e-07
normRes=2.040642e-07
normRes=2.038212e-07
normRes=2.035757e-07
normRes=2.033277e-07
normRes=2.030771e-07
normRes=2.028239e-07
normRes=2.025680e-07
normRes=2.023095e-07
normRes=2.020483e-07
normRes=2.017843e-07
normRes=2.015176e-07
normRes=2.012481e-07
normRes=2.009757e-07
normRes=2.007006e-07
normRes=2.004225e-07
normRes=2.001416e-07
normRes=1.998577e-07
normRes=1.995709e-07
normRes=1.992811e-07
normRes=1.989883e-07
normRes=1.986925e-07
normRes=1.983937e-07
normRes=1.980918e-07
normRes=1.977868e-07
normRes=1.974787e-07
normRes=1.971675e-07
normRes=1.968531e-07
normRes=1.965356e-07
normRes=1.962149e-07
normRes=1.958910e-07
normRes=1.955638e-07
normRes=1.952335e-07
normRes=1.948999e-07
normRes=1.945630e-07
normRes=1.942229e-07
normRes=1.938795e-07
normRes=1.935328e-07
normRes=1.931828e-07
normRes=1.928295e-07
normRes=1.924729e-07
normRes=1.921130e-07
normRes=1.917497e-07
normRes=1.913831e-07
normRes=1.910132e-07
normRes=1.906399e-07
normRes=1.902633e-07
normRes=1.898834e-07
normRes=1.895001e-07
normRes=1.891134e-07
normRes=1.887234e-07
normRes=1.883301e-07
normRes=1.879335e-07
normRes=1.875335e-07
normRes=1.871303e-07
normRes=1.867237e-07
normRes=1.863138e-07
normRes=1.859006e-07
normRes=1.854841e-07
normRes=1.850644e-07
normRes=1.846414e-07
normRes=1.842152e-07
normRes=1.837857e-07
normRes=1.833531e-07
normRes=1.829172e-07
normRes=1.824782e-07
normRes=1.820360e-07
normRes=1.815907e-07
normRes=1.811423e-07
normRes=1.806908e-07
normRes=1.802363e-07
normRes=1.797787e-07
normRes=1.793181e-07
normRes=1.788545e-07
normRes=1.783880e-07
normRes=1.779185e-07
normRes=1.774461e-07
normRes=1.769709e-07
normRes=1.764929e-07
normRes=1.760120e-07
normRes=1.755285e-07
normRes=1.750421e-07
normRes=1.745531e-07
normRes=1.740615e-07
normRes=1.735672e-07
normRes=1.730704e-07
normRes=1.725710e-07
normRes=1.720692e-07
normRes=1.715649e-07
normRes=1.710582e-07
normRes=1.705492e-07
normRes=1.700378e-07
normRes=1.695242e-07
normRes=1.690084e-07
normRes=1.684904e-07
normRes=1.679703e-07
normRes=1.674481e-07
normRes=1.669239e-07
normRes=1.663978e-07
normRes=1.658697e-07
normRes=1.653398e-07
normRes=1.648080e-07
normRes=1.642745e-07
normRes=1.637393e-07
normRes=1.632025e-07
normRes=1.626641e-07
normRes=1.621242e-07
normRes=1.615827e-07
normRes=1.610399e-07
normRes=1.604957e-07
normRes=1.599503e-07
normRes=1.594036e-07
normRes=1.588557e-07
normRes=1.583067e-07
normRes=1.577566e-07
normRes=1.572056e-07
normRes=1.566536e-07
normRes=1.561008e-07
normRes=1.555471e-07
normRes=1.549927e-07
normRes=1.544377e-07
normRes=1.538820e-07
normRes=1.533258e-07
normRes=1.527690e-07
normRes=1.522119e-07
normRes=1.516543e-07
normRes=1.510965e-07
normRes=1.505385e-07
normRes=1.499802e-07
normRes=1.494219e-07
normRes=1.488635e-07
normRes=1.483052e-07
normRes=1.477469e-07
normRes=1.471888e-07
normRes=1.466308e-07
normRes=1.460732e-07
normRes=1.455159e-07
normRes=1.449590e-07
normRes=1.444025e-07
normRes=1.438465e-07
normRes=1.432912e-07
normRes=1.427365e-07
normRes=1.421824e-07
normRes=1.416292e-07
normRes=1.410768e-07
normRes=1.405252e-07
normRes=1.399746e-07
normRes=1.394250e-07
normRes=1.388764e-07
normRes=1.383290e-07
normRes=1.377827e-07
normRes=1.372376e-07
normRes=1.366938e-07
normRes=1.361514e-07
normRes=1.356103e-07
normRes=1.350706e-07
normRes=1.345325e-07
normRes=1.339958e-07
normRes=1.334608e-07
normRes=1.329273e-07
normRes=1.323956e-07
normRes=1.318656e-07
normRes=1.313373e-07
normRes=1.308109e-07
normRes=1.302863e-07
normRes=1.297636e-07
normRes=1.292429e-07
normRes=1.287241e-07
normRes=1.282074e-07
normRes=1.276927e-07
normRes=1.271800e-07
normRes=1.266696e-07
normRes=1.261612e-07
normRes=1.256551e-07
normRes=1.251512e-07
normRes=1.246495e-07
normRes=1.241501e-07
normRes=1.236530e-07
normRes=1.231583e-07
normRes=1.226659e-07
normRes=1.221759e-07
normRes=1.216883e-07
normRes=1.212031e-07
normRes=1.207204e-07
normRes=1.202401e-07
normRes=1.197623e-07
normRes=1.192869e-07
normRes=1.188141e-07
normRes=1.183438e-07
normRes=1.178761e-07
normRes=1.174109e-07
normRes=1.169482e-07
normRes=1.164881e-07
normRes=1.160305e-07
normRes=1.155755e-07
normRes=1.151231e-07
normRes=1.146732e-07
normRes=1.142259e-07
normRes=1.137812e-07
normRes=1.133390e-07
normRes=1.128995e-07
normRes=1.124624e-07
normRes=1.120280e-07
normRes=1.115960e-07
normRes=1.111667e-07
normRes=1.107398e-07
normRes=1.103155e-07
normRes=1.098937e-07
normRes=1.094743e-07
normRes=1.090575e-07
normRes=1.086431e-07
normRes=1.082312e-07
normRes=1.078218e-07
normRes=1.074147e-07
normRes=1.070101e-07
normRes=1.066078e-07
normRes=1.062079e-07
normRes=1.058104e-07
normRes=1.054152e-07
normRes=1.050222e-07
normRes=1.046316e-07
normRes=1.042432e-07
normRes=1.038571e-07
normRes=1.034731e-07
normRes=1.030914e-07
normRes=1.027118e-07
normRes=1.023343e-07
normRes=1.019589e-07
normRes=1.015857e-07
normRes=1.012144e-07
normRes=1.008452e-07
normRes=1.004780e-07
normRes=1.001128e-07
normRes=9.974946e-08
normRes=9.938807e-08
normRes=9.902856e-08
normRes=9.867091e-08
normRes=9.831508e-08
normRes=9.796106e-08
normRes=9.760880e-08
normRes=9.725828e-08
normRes=9.690948e-08
normRes=9.656236e-08
normRes=9.621690e-08
normRes=9.587306e-08
normRes=9.553083e-08
normRes=9.519017e-08
normRes=9.485106e-08
normRes=9.451347e-08
normRes=9.417737e-08
normRes=9.384274e-08
normRes=9.350955e-08
normRes=9.317778e-08
normRes=9.284741e-08
normRes=9.251840e-08
normRes=9.219074e-08
normRes=9.186440e-08
normRes=9.153936e-08
normRes=9.121560e-08
normRes=9.089310e-08
normRes=9.057184e-08
normRes=9.025180e-08
normRes=8.993295e-08
normRes=8.961529e-08
normRes=8.929880e-08
normRes=8.898345e-08
normRes=8.866923e-08
normRes=8.835614e-08
normRes=8.804414e-08
normRes=8.773324e-08
normRes=8.742341e-08
normRes=8.711465e-08
normRes=8.680695e-08
normRes=8.650030e-08
normRes=8.619468e-08
normRes=8.589009e-08
normRes=8.558652e-08
normRes=8.528397e-08
normRes=8.498243e-08
normRes=8.468190e-08
normRes=8.438237e-08
normRes=8.408384e-08
normRes=8.378631e-08
normRes=8.348978e-08
normRes=8.319425e-08
normRes=8.289972e-08
normRes=8.260619e-08
normRes=8.231367e-08
normRes=8.202216e-08
normRes=8.173166e-08
normRes=8.144218e-08
normRes=8.115372e-08
normRes=8.086630e-08
normRes=8.057992e-08
normRes=8.029459e-08
normRes=8.001032e-08
normRes=7.972711e-08
normRes=7.944499e-08
normRes=7.916397e-08
normRes=7.888405e-08
normRes=7.860524e-08
normRes=7.832758e-08
normRes=7.805106e-08
normRes=7.777570e-08
normRes=7.750152e-08
normRes=7.722854e-08
normRes=7.695677e-08
normRes=7.668623e-08
normRes=7.641694e-08
normRes=7.614892e-08
normRes=7.588218e-08
normRes=7.561675e-08
normRes=7.535264e-08
normRes=7.508988e-08
normRes=7.482849e-08
normRes=7.456848e-08
normRes=7.430989e-08
normRes=7.405272e-08
normRes=7.379700e-08
normRes=7.354276e-08
normRes=7.329001e-08
normRes=7.303877e-08
normRes=7.278908e-08
normRes=7.254094e-08
normRes=7.229439e-08
normRes=7.204944e-08
normRes=7.180612e-08
normRes=7.156444e-08
normRes=7.132444e-08
normRes=7.108612e-08
normRes=7.084952e-08
normRes=7.061465e-08
normRes=7.038153e-08
normRes=7.015019e-08
normRes=6.992064e-08
normRes=6.969290e-08
normRes=6.946700e-08
normRes=6.924294e-08
normRes=6.902076e-08
normRes=6.880046e-08
normRes=6.858206e-08
normRes=6.836559e-08
normRes=6.815105e-08
normRes=6.793846e-08
normRes=6.772784e-08
normRes=6.751919e-08
normRes=6.731254e-08
normRes=6.710789e-08
normRes=6.690526e-08
normRes=6.670465e-08
normRes=6.650608e-08
normRes=6.630956e-08
normRes=6.611508e-08
normRes=6.592267e-08
normRes=6.573233e-08
normRes=6.554405e-08
normRes=6.535786e-08
normRes=6.517374e-08
normRes=6.499170e-08
normRes=6.481175e-08
normRes=6.463388e-08
normRes=6.445809e-08
normRes=6.428438e-08
normRes=6.411275e-08
normRes=6.394320e-08
normRes=6.377571e-08
normRes=6.361029e-08
normRes=6.344693e-08
normRes=6.328561e-08
normRes=6.312634e-08
normRes=6.296909e-08
normRes=6.281386e-08
normRes=6.266064e-08
normRes=6.250942e-08
normRes=6.236017e-08
normRes=6.221288e-08
normRes=6.206755e-08
normRes=6.192414e-08
normRes=6.178265e-08
normRes=6.164305e-08
normRes=6.150532e-08
normRes=6.136945e-08
normRes=6.123541e-08
normRes=6.110318e-08
normRes=6.097273e-08
normRes=6.084404e-08
normRes=6.071709e-08
normRes=6.059185e-08
normRes=6.046829e-08
normRes=6.034639e-08
normRes=6.022612e-08
normRes=6.010745e-08
normRes=5.999035e-08
normRes=5.987479e-08
normRes=5.976074e-08
normRes=5.964817e-08
normRes=5.953705e-08
normRes=5.942735e-08
normRes=5.931903e-08
normRes=5.921206e-08
normRes=5.910642e-08
normRes=5.900205e-08
normRes=5.889895e-08
normRes=5.879706e-08
normRes=5.869635e-08
normRes=5.859680e-08
normRes=5.849836e-08
normRes=5.840101e-08
normRes=5.830471e-08
normRes=5.820941e-08
normRes=5.811510e-08
normRes=5.802173e-08
normRes=5.792928e-08
normRes=5.783769e-08
normRes=5.774696e-08
normRes=5.765703e-08
normRes=5.756787e-08
normRes=5.747946e-08
normRes=5.739176e-08
normRes=5.730473e-08
normRes=5.721834e-08
normRes=5.713257e-08
normRes=5.704738e-08
normRes=5.696273e-08
normRes=5.687861e-08
normRes=5.679497e-08
normRes=5.671178e-08
normRes=5.662903e-08
normRes=5.654668e-08
normRes=5.646470e-08
normRes=5.638306e-08
normRes=5.630174e-08
normRes=5.622071e-08
normRes=5.613995e-08
normRes=5.605942e-08
normRes=5.597912e-08
normRes=5.589901e-08
normRes=5.581906e-08
normRes=5.573927e-08
normRes=5.565961e-08
normRes=5.558005e-08
normRes=5.550058e-08
normRes=5.542118e-08
normRes=5.534183e-08
normRes=5.526251e-08
normRes=5.518321e-08
normRes=5.510391e-08
normRes=5.502460e-08
normRes=5.494527e-08
normRes=5.486589e-08
normRes=5.478646e-08
normRes=5.470697e-08
normRes=5.462741e-08
normRes=5.454777e-08
normRes=5.446803e-08
normRes=5.438820e-08
normRes=5.430826e-08
normRes=5.422821e-08
normRes=5.414804e-08
normRes=5.406775e-08
normRes=5.398734e-08
normRes=5.390680e-08
normRes=5.382613e-08
normRes=5.374533e-08
normRes=5.366439e-08
normRes=5.358333e-08
normRes=5.350214e-08
normRes=5.342082e-08
normRes=5.333938e-08
normRes=5.325782e-08
normRes=5.317614e-08
normRes=5.309435e-08
normRes=5.301246e-08
normRes=5.293046e-08
normRes=5.284838e-08
normRes=5.276620e-08
normRes=5.268396e-08
normRes=5.260164e-08
normRes=5.251927e-08
normRes=5.243684e-08
normRes=5.235438e-08
normRes=5.227190e-08
normRes=5.218939e-08
normRes=5.210689e-08
normRes=5.202439e-08
normRes=5.194192e-08
normRes=5.185948e-08
normRes=5.177710e-08
normRes=5.169477e-08
normRes=5.161252e-08
normRes=5.153037e-08
normRes=5.144832e-08
normRes=5.136639e-08
normRes=5.128461e-08
normRes=5.120297e-08
normRes=5.112151e-08
normRes=5.104023e-08
normRes=5.095915e-08
normRes=5.087828e-08
normRes=5.079766e-08
normRes=5.071728e-08
normRes=5.063717e-08
normRes=5.055734e-08
normRes=5.047781e-08
normRes=5.039859e-08
normRes=5.031970e-08
normRes=5.024116e-08
normRes=5.016299e-08
normRes=5.008519e-08
normRes=5.000778e-08
normRes=4.993079e-08
normRes=4.985422e-08
normRes=4.977808e-08
normRes=4.970240e-08
normRes=4.962719e-08
normRes=4.955246e-08
normRes=4.947822e-08
normRes=4.940449e-08
normRes=4.933128e-08
normRes=4.925860e-08
normRes=4.918647e-08
normRes=4.911489e-08
normRes=4.904387e-08
normRes=4.897344e-08
normRes=4.890359e-08
normRes=4.883433e-08
normRes=4.876568e-08
normRes=4.869764e-08
normRes=4.863022e-08
normRes=4.856343e-08
normRes=4.849727e-08
normRes=4.843175e-08
normRes=4.836687e-08
normRes=4.830264e-08
normRes=4.823906e-08
normRes=4.817614e-08
normRes=4.811388e-08
normRes=4.805228e-08
normRes=4.799134e-08
normRes=4.793106e-08
normRes=4.787144e-08
normRes=4.781248e-08
normRes=4.775418e-08
normRes=4.769654e-08
normRes=4.763955e-08
normRes=4.758321e-08
normRes=4.752752e-08
normRes=4.747247e-08
normRes=4.741806e-08
normRes=4.736427e-08
normRes=4.731111e-08
normRes=4.725856e-08
normRes=4.720662e-08
normRes=4.715528e-08
normRes=4.710453e-08
normRes=4.705435e-08
normRes=4.700475e-08
normRes=4.695570e-08
normRes=4.690720e-08
normRes=4.685923e-08
normRes=4.681178e-08
normRes=4.676484e-08
normRes=4.671839e-08
normRes=4.667242e-08
normRes=4.662692e-08
normRes=4.658186e-08
normRes=4.653724e-08
normRes=4.649303e-08
normRes=4.644923e-08
normRes=4.640581e-08
normRes=4.636275e-08
normRes=4.632005e-08
normRes=4.627768e-08
normRes=4.623562e-08
normRes=4.619385e-08
normRes=4.615237e-08
normRes=4.611114e-08
normRes=4.607015e-08
normRes=4.602938e-08
normRes=4.598880e-08
normRes=4.594841e-08
normRes=4.590819e-08
normRes=4.586810e-08
normRes=4.582814e-08
normRes=4.578827e-08
normRes=4.574849e-08
normRes=4.570878e-08
normRes=4.566911e-08
normRes=4.562946e-08
normRes=4.558981e-08
normRes=4.555015e-08
normRes=4.551046e-08
normRes=4.547071e-08
normRes=4.543089e-08
normRes=4.539098e-08
normRes=4.535096e-08
normRes=4.531081e-08
normRes=4.527052e-08
normRes=4.523006e-08
normRes=4.518942e-08
normRes=4.514858e-08
normRes=4.510753e-08
normRes=4.506625e-08
normRes=4.502471e-08
normRes=4.498292e-08
normRes=4.494084e-08
normRes=4.489848e-08
normRes=4.485580e-08
normRes=4.481280e-08
normRes=4.476947e-08
normRes=4.472578e-08
normRes=4.468174e-08
normRes=4.463732e-08
normRes=4.459252e-08
normRes=4.454732e-08
normRes=4.450171e-08
normRes=4.445568e-08
normRes=4.440923e-08
normRes=4.436235e-08
normRes=4.431502e-08
normRes=4.426724e-08
normRes=4.421900e-08
normRes=4.417030e-08
normRes=4.412113e-08
normRes=4.407148e-08
normRes=4.402135e-08
normRes=4.397073e-08
normRes=4.391963e-08
normRes=4.386803e-08
normRes=4.381594e-08
normRes=4.376336e-08
normRes=4.371028e-08
normRes=4.365670e-08
normRes=4.360262e-08
normRes=4.354805e-08
normRes=4.349299e-08
normRes=4.343743e-08
normRes=4.338138e-08
normRes=4.332485e-08
normRes=4.326784e-08
normRes=4.321034e-08
normRes=4.315237e-08
normRes=4.309394e-08
normRes=4.303504e-08
normRes=4.297569e-08
normRes=4.291590e-08
normRes=4.285566e-08
normRes=4.279499e-08
normRes=4.273390e-08
normRes=4.267240e-08
normRes=4.261050e-08
normRes=4.254820e-08
normRes=4.248552e-08
normRes=4.242248e-08
normRes=4.235907e-08
normRes=4.229532e-08
normRes=4.223124e-08
normRes=4.216684e-08
normRes=4.210213e-08
normRes=4.203713e-08
normRes=4.197186e-08
normRes=4.190632e-08
normRes=4.184054e-08
normRes=4.177452e-08
normRes=4.170829e-08
normRes=4.164186e-08
normRes=4.157524e-08
normRes=4.150846e-08
normRes=4.144152e-08
normRes=4.137446e-08
normRes=4.130727e-08
normRes=4.123999e-08
normRes=4.117263e-08
normRes=4.110520e-08
normRes=4.103773e-08
normRes=4.097023e-08
normRes=4.090273e-08
normRes=4.083523e-08
normRes=4.076775e-08
normRes=4.070032e-08
normRes=4.063296e-08
normRes=4.056567e-08
normRes=4.049849e-08
normRes=4.043142e-08
normRes=4.036449e-08
normRes=4.029771e-08
normRes=4.023109e-08
normRes=4.016467e-08
normRes=4.009845e-08
normRes=4.003246e-08
normRes=3.996670e-08
normRes=3.990120e-08
normRes=3.983598e-08
normRes=3.977104e-08
normRes=3.970641e-08
normRes=3.964209e-08
normRes=3.957812e-08
normRes=3.951449e-08
normRes=3.945123e-08
normRes=3.938834e-08
normRes=3.932585e-08
normRes=3.926377e-08
normRes=3.920211e-08
normRes=3.914087e-08
normRes=3.908009e-08
normRes=3.901975e-08
normRes=3.895989e-08
normRes=3.890050e-08
normRes=3.884160e-08
normRes=3.878319e-08
normRes=3.872530e-08
normRes=3.866791e-08
normRes=3.861105e-08
normRes=3.855472e-08
normRes=3.849892e-08
normRes=3.844367e-08
normRes=3.838897e-08
normRes=3.833481e-08
normRes=3.828122e-08
normRes=3.822819e-08
normRes=3.817572e-08
normRes=3.812382e-08
normRes=3.807249e-08
normRes=3.802173e-08
normRes=3.797154e-08
normRes=3.792192e-08
normRes=3.787287e-08
normRes=3.782439e-08
normRes=3.777648e-08
normRes=3.772914e-08
normRes=3.768236e-08
normRes=3.763614e-08
normRes=3.759047e-08
normRes=3.754535e-08
normRes=3.750078e-08
normRes=3.745674e-08
normRes=3.741324e-08
normRes=3.737027e-08
normRes=3.732781e-08
normRes=3.728586e-08
normRes=3.724442e-08
normRes=3.720347e-08
normRes=3.716300e-08
normRes=3.712300e-08
normRes=3.708346e-08
normRes=3.704438e-08
normRes=3.700574e-08
normRes=3.696752e-08
normRes=3.692972e-08
normRes=3.689233e-08
normRes=3.685532e-08
normRes=3.681869e-08
normRes=3.678243e-08
normRes=3.674651e-08
normRes=3.671093e-08
normRes=3.667567e-08
normRes=3.664071e-08
normRes=3.660605e-08
normRes=3.657166e-08
normRes=3.653753e-08
normRes=3.650364e-08
normRes=3.646999e-08
normRes=3.643654e-08
normRes=3.640329e-08
normRes=3.637022e-08
normRes=3.633732e-08
normRes=3.630456e-08
normRes=3.627193e-08
normRes=3.623942e-08
normRes=3.620701e-08
normRes=3.617467e-08
normRes=3.614240e-08
normRes=3.611019e-08
normRes=3.607800e-08
normRes=3.604583e-08
normRes=3.601366e-08
normRes=3.598148e-08
normRes=3.594926e-08
normRes=3.591700e-08
normRes=3.588468e-08
normRes=3.585228e-08
normRes=3.581978e-08
normRes=3.578718e-08
normRes=3.575446e-08
normRes=3.572160e-08
normRes=3.568859e-08
normRes=3.565542e-08
normRes=3.562207e-08
normRes=3.558853e-08
normRes=3.555479e-08
normRes=3.552083e-08
normRes=3.548664e-08
normRes=3.545222e-08
normRes=3.541755e-08
normRes=3.538261e-08
normRes=3.534741e-08
normRes=3.531192e-08
normRes=3.527614e-08
normRes=3.524006e-08
normRes=3.520367e-08
normRes=3.516697e-08
normRes=3.512994e-08
normRes=3.509257e-08
normRes=3.505487e-08
normRes=3.501682e-08
normRes=3.497842e-08
normRes=3.493966e-08
normRes=3.490055e-08
normRes=3.486106e-08
normRes=3.482120e-08
normRes=3.478097e-08
normRes=3.474036e-08
normRes=3.469937e-08
normRes=3.465801e-08
normRes=3.461625e-08
normRes=3.457412e-08
normRes=3.453160e-08
normRes=3.448869e-08
normRes=3.444540e-08
normRes=3.440173e-08
normRes=3.435768e-08
normRes=3.431325e-08
normRes=3.426844e-08
normRes=3.422326e-08
normRes=3.417771e-08
normRes=3.413179e-08
normRes=3.408551e-08
normRes=3.403888e-08
normRes=3.399189e-08
normRes=3.394456e-08
normRes=3.389689e-08
normRes=3.384888e-08
normRes=3.380056e-08
normRes=3.375191e-08
normRes=3.370295e-08
normRes=3.365370e-08
normRes=3.360415e-08
normRes=3.355431e-08
normRes=3.350421e-08
normRes=3.345383e-08
normRes=3.340321e-08
normRes=3.335234e-08
normRes=3.330124e-08
normRes=3.324992e-08
normRes=3.319839e-08
normRes=3.314666e-08
normRes=3.309474e-08
normRes=3.304265e-08
normRes=3.299040e-08
normRes=3.293800e-08
normRes=3.288547e-08
normRes=3.283281e-08
normRes=3.278004e-08
normRes=3.272718e-08
normRes=3.267424e-08
normRes=3.262123e-08
normRes=3.256816e-08
normRes=3.251506e-08
normRes=3.246193e-08
normRes=3.240879e-08
normRes=3.235565e-08
normRes=3.230252e-08
normRes=3.224943e-08
normRes=3.219638e-08
normRes=3.214340e-08
normRes=3.209048e-08
normRes=3.203766e-08
normRes=3.198493e-08
normRes=3.193233e-08
normRes=3.187985e-08
normRes=3.182752e-08
normRes=3.177535e-08
normRes=3.172334e-08
normRes=3.167153e-08
normRes=3.161991e-08
normRes=3.156850e-08
normRes=3.151731e-08
normRes=3.146637e-08
normRes=3.141567e-08
normRes=3.136523e-08
normRes=3.131507e-08
normRes=3.126519e-08
normRes=3.121561e-08
normRes=3.116633e-08
normRes=3.111737e-08
normRes=3.106874e-08
normRes=3.102045e-08
normRes=3.097250e-08
normRes=3.092491e-08
normRes=3.087769e-08
normRes=3.083084e-08
normRes=3.078437e-08
normRes=3.073829e-08
normRes=3.069261e-08
normRes=3.064733e-08
normRes=3.060246e-08
normRes=3.055801e-08
normRes=3.051398e-08
normRes=3.047038e-08
normRes=3.042720e-08
normRes=3.038446e-08
normRes=3.034216e-08
normRes=3.030030e-08
normRes=3.025888e-08
normRes=3.021791e-08
normRes=3.017739e-08
normRes=3.013731e-08
normRes=3.009769e-08
normRes=3.005851e-08
normRes=3.001979e-08
normRes=2.998151e-08
normRes=2.994367e-08
normRes=2.990629e-08
normRes=2.986934e-08
normRes=2.983284e-08
normRes=2.979677e-08
normRes=2.976114e-08
normRes=2.972594e-08
normRes=2.969116e-08
normRes=2.965680e-08
normRes=2.962285e-08
normRes=2.958931e-08
normRes=2.955617e-08
normRes=2.952343e-08
normRes=2.949108e-08
normRes=2.945911e-08
normRes=2.942751e-08
normRes=2.939627e-08
normRes=2.936539e-08
normRes=2.933485e-08
normRes=2.930466e-08
normRes=2.927479e-08
normRes=2.924523e-08
normRes=2.921599e-08
normRes=2.918704e-08
normRes=2.915838e-08
normRes=2.912999e-08
normRes=2.910187e-08
normRes=2.907400e-08
normRes=2.904637e-08
normRes=2.901897e-08
normRes=2.899178e-08
normRes=2.896480e-08
normRes=2.893801e-08
normRes=2.891141e-08
normRes=2.888496e-08
normRes=2.885868e-08
normRes=2.883253e-08
normRes=2.880651e-08
normRes=2.878061e-08
normRes=2.875481e-08
normRes=2.872910e-08
normRes=2.870347e-08
normRes=2.867790e-08
normRes=2.865238e-08
normRes=2.862690e-08
normRes=2.860145e-08
normRes=2.857600e-08
normRes=2.855056e-08
normRes=2.852510e-08
normRes=2.849962e-08
normRes=2.847410e-08
normRes=2.844853e-08
normRes=2.842290e-08
normRes=2.839720e-08
normRes=2.837141e-08
normRes=2.834552e-08
normRes=2.831953e-08
normRes=2.829341e-08
normRes=2.826717e-08
normRes=2.824079e-08
normRes=2.821425e-08
normRes=2.818756e-08
normRes=2.816069e-08
normRes=2.813364e-08
normRes=2.810641e-08
normRes=2.807897e-08
normRes=2.805133e-08
normRes=2.802348e-08
normRes=2.799540e-08
normRes=2.796709e-08
normRes=2.793854e-08
normRes=2.790975e-08
normRes=2.788071e-08
normRes=2.785140e-08
normRes=2.782184e-08
normRes=2.779201e-08
normRes=2.776190e-08
normRes=2.773152e-08
normRes=2.770085e-08
normRes=2.766990e-08
normRes=2.763866e-08
normRes=2.760712e-08
normRes=2.757529e-08
normRes=2.754316e-08
normRes=2.751073e-08
normRes=2.747800e-08
normRes=2.744497e-08
normRes=2.741163e-08
normRes=2.737799e-08
normRes=2.734405e-08
normRes=2.730980e-08
normRes=2.727525e-08
normRes=2.724040e-08
normRes=2.720525e-08
normRes=2.716980e-08
normRes=2.713406e-08
normRes=2.709803e-08
normRes=2.706171e-08
normRes=2.702510e-08
normRes=2.698821e-08
normRes=2.695105e-08
normRes=2.691361e-08
normRes=2.687590e-08
normRes=2.683794e-08
normRes=2.679971e-08
normRes=2.676124e-08
normRes=2.672252e-08
normRes=2.668357e-08
normRes=2.664438e-08
normRes=2.660497e-08
normRes=2.656535e-08
normRes=2.652552e-08
normRes=2.648548e-08
normRes=2.644526e-08
normRes=2.640486e-08
normRes=2.636428e-08
normRes=2.632354e-08
normRes=2.628264e-08
normRes=2.624159e-08
normRes=2.620041e-08
normRes=2.615911e-08
normRes=2.611768e-08
normRes=2.607616e-08
normRes=2.603453e-08
normRes=2.599283e-08
normRes=2.595104e-08
normRes=2.590920e-08
normRes=2.586730e-08
normRes=2.582536e-08
normRes=2.578339e-08
normRes=2.574141e-08
normRes=2.569941e-08
normRes=2.565742e-08
normRes=2.561544e-08
normRes=2.557349e-08
normRes=2.553158e-08
normRes=2.548971e-08
normRes=2.544791e-08
normRes=2.540618e-08
normRes=2.536453e-08
normRes=2.532297e-08
normRes=2.528152e-08
normRes=2.524018e-08
normRes=2.519897e-08
normRes=2.515789e-08
normRes=2.511697e-08
normRes=2.507620e-08
normRes=2.503560e-08
normRes=2.499518e-08
normRes=2.495494e-08
normRes=2.491491e-08
normRes=2.487508e-08
normRes=2.483547e-08
normRes=2.479609e-08
normRes=2.475694e-08
normRes=2.471804e-08
normRes=2.467938e-08
normRes=2.464099e-08
normRes=2.460287e-08
normRes=2.456502e-08
normRes=2.452745e-08
normRes=2.449018e-08
normRes=2.445320e-08
normRes=2.441652e-08
normRes=2.438015e-08
normRes=2.434410e-08
normRes=2.430836e-08
normRes=2.427295e-08
normRes=2.423787e-08
normRes=2.420312e-08
normRes=2.416871e-08
normRes=2.413464e-08
normRes=2.410091e-08
normRes=2.406753e-08
normRes=2.403450e-08
normRes=2.400182e-08
normRes=2.396949e-08
normRes=2.393752e-08
normRes=2.390590e-08
normRes=2.387463e-08
normRes=2.384372e-08
normRes=2.381316e-08
normRes=2.378296e-08
normRes=2.375311e-08
normRes=2.372361e-08
normRes=2.369446e-08
normRes=2.366566e-08
normRes=2.363720e-08
normRes=2.360908e-08
normRes=2.358130e-08
normRes=2.355386e-08
normRes=2.352674e-08
normRes=2.349996e-08
normRes=2.347349e-08
normRes=2.344734e-08
normRes=2.342150e-08
normRes=2.339596e-08
normRes=2.337072e-08
normRes=2.334578e-08
normRes=2.332112e-08
normRes=2.329674e-08
normRes=2.327264e-08
normRes=2.324879e-08
normRes=2.322521e-08
normRes=2.320187e-08
normRes=2.317877e-08
normRes=2.315591e-08
normRes=2.313327e-08
normRes=2.311084e-08
normRes=2.308863e-08
normRes=2.306660e-08
normRes=2.304477e-08
normRes=2.302311e-08
normRes=2.300163e-08
normRes=2.298030e-08
normRes=2.295912e-08
normRes=2.293808e-08
normRes=2.291717e-08
normRes=2.289637e-08
normRes=2.287569e-08
normRes=2.285510e-08
normRes=2.283461e-08
normRes=2.281419e-08
normRes=2.279384e-08
normRes=2.277355e-08
normRes=2.275330e-08
normRes=2.273310e-08
normRes=2.271292e-08
normRes=2.269275e-08
normRes=2.267260e-08
normRes=2.265243e-08
normRes=2.263226e-08
normRes=2.261206e-08
normRes=2.259184e-08
normRes=2.257156e-08
normRes=2.255124e-08
normRes=2.253086e-08
normRes=2.251040e-08
normRes=2.248987e-08
normRes=2.246924e-08
normRes=2.244852e-08
normRes=2.242770e-08
normRes=2.240676e-08
normRes=2.238570e-08
normRes=2.236450e-08
normRes=2.234318e-08
normRes=2.232170e-08
normRes=2.230007e-08
normRes=2.227829e-08
normRes=2.225634e-08
normRes=2.223421e-08
normRes=2.221191e-08
normRes=2.218942e-08
normRes=2.216674e-08
normRes=2.214387e-08
normRes=2.212079e-08
normRes=2.209751e-08
normRes=2.207402e-08
normRes=2.205032e-08
normRes=2.202640e-08
normRes=2.200225e-08
normRes=2.197788e-08
normRes=2.195328e-08
normRes=2.192845e-08
normRes=2.190339e-08
normRes=2.187809e-08
normRes=2.185255e-08
normRes=2.182678e-08
normRes=2.180076e-08
normRes=2.177451e-08
normRes=2.174801e-08
normRes=2.172127e-08
normRes=2.169429e-08
normRes=2.166707e-08
normRes=2.163962e-08
normRes=2.161192e-08
normRes=2.158398e-08
normRes=2.155581e-08
normRes=2.152740e-08
normRes=2.149877e-08
normRes=2.146990e-08
normRes=2.144081e-08
normRes=2.141150e-08
normRes=2.138196e-08
normRes=2.135221e-08
normRes=2.132225e-08
normRes=2.129209e-08
normRes=2.126171e-08
normRes=2.123115e-08
normRes=2.120038e-08
normRes=2.116944e-08
normRes=2.113831e-08
normRes=2.110700e-08
normRes=2.107552e-08
normRes=2.104388e-08
normRes=2.101209e-08
normRes=2.098014e-08
normRes=2.094805e-08
normRes=2.091582e-08
normRes=2.088346e-08
normRes=2.085098e-08
normRes=2.081839e-08
normRes=2.078569e-08
normRes=2.075289e-08
normRes=2.072000e-08
normRes=2.068703e-08
normRes=2.065398e-08
normRes=2.062087e-08
normRes=2.058770e-08
normRes=2.055448e-08
normRes=2.052123e-08
normRes=2.048794e-08
normRes=2.045463e-08
normRes=2.042131e-08
normRes=2.038798e-08
normRes=2.035465e-08
normRes=2.032134e-08
normRes=2.028806e-08
normRes=2.025480e-08
normRes=2.022158e-08
normRes=2.018842e-08
normRes=2.015531e-08
normRes=2.012227e-08
normRes=2.008930e-08
normRes=2.005642e-08
normRes=2.002363e-08
normRes=1.999095e-08
normRes=1.995837e-08
normRes=1.992592e-08
normRes=1.989359e-08
normRes=1.986139e-08
normRes=1.982934e-08
normRes=1.979744e-08
normRes=1.976570e-08
normRes=1.973412e-08
normRes=1.970272e-08
normRes=1.967150e-08
normRes=1.964047e-08
normRes=1.960963e-08
normRes=1.957900e-08
normRes=1.954857e-08
normRes=1.951835e-08
normRes=1.948836e-08
normRes=1.945859e-08
normRes=1.942905e-08
normRes=1.939975e-08
normRes=1.937068e-08
normRes=1.934187e-08
normRes=1.931330e-08
normRes=1.928499e-08
normRes=1.925694e-08
normRes=1.922915e-08
normRes=1.920162e-08
normRes=1.917436e-08
normRes=1.914737e-08
normRes=1.912066e-08
normRes=1.909422e-08
normRes=1.906806e-08
normRes=1.904218e-08
normRes=1.901657e-08
normRes=1.899125e-08
normRes=1.896621e-08
normRes=1.894145e-08
normRes=1.891697e-08
normRes=1.889277e-08
normRes=1.886886e-08
normRes=1.884522e-08
normRes=1.882186e-08
normRes=1.879878e-08
normRes=1.877597e-08
normRes=1.875344e-08
normRes=1.873118e-08
normRes=1.870918e-08
normRes=1.868745e-08
normRes=1.866598e-08
normRes=1.864477e-08
normRes=1.862381e-08
normRes=1.860311e-08
normRes=1.858264e-08
normRes=1.856242e-08
normRes=1.854244e-08
normRes=1.852269e-08
normRes=1.850316e-08
normRes=1.848385e-08
normRes=1.846476e-08
normRes=1.844588e-08
normRes=1.842720e-08
normRes=1.840871e-08
normRes=1.839042e-08
normRes=1.837231e-08
normRes=1.835437e-08
normRes=1.833661e-08
normRes=1.831900e-08
normRes=1.830156e-08
normRes=1.828426e-08
normRes=1.826709e-08
normRes=1.825007e-08
normRes=1.823316e-08
normRes=1.821637e-08
normRes=1.819970e-08
normRes=1.818312e-08
normRes=1.816663e-08
normRes=1.815024e-08
normRes=1.813391e-08
normRes=1.811766e-08
normRes=1.810147e-08
normRes=1.808533e-08
normRes=1.806923e-08
normRes=1.805317e-08
normRes=1.803714e-08
normRes=1.802112e-08
normRes=1.800512e-08
normRes=1.798913e-08
normRes=1.797313e-08
normRes=1.795711e-08
normRes=1.794108e-08
normRes=1.792502e-08
normRes=1.790893e-08
normRes=1.789279e-08
normRes=1.787660e-08
normRes=1.786036e-08
normRes=1.784405e-08
normRes=1.782767e-08
normRes=1.781121e-08
normRes=1.779466e-08
normRes=1.777803e-08
normRes=1.776129e-08
normRes=1.774446e-08
normRes=1.772751e-08
normRes=1.771044e-08
normRes=1.769326e-08
normRes=1.767594e-08
normRes=1.765850e-08
normRes=1.764091e-08
normRes=1.762319e-08
normRes=1.760531e-08
normRes=1.758729e-08
normRes=1.756910e-08
normRes=1.755076e-08
normRes=1.753226e-08
normRes=1.751358e-08
normRes=1.749474e-08
normRes=1.747572e-08
normRes=1.745652e-08
normRes=1.743715e-08
normRes=1.741759e-08
normRes=1.739786e-08
normRes=1.737793e-08
normRes=1.735782e-08
normRes=1.733752e-08
normRes=1.731703e-08
normRes=1.729635e-08
normRes=1.727548e-08
normRes=1.725441e-08
normRes=1.723316e-08
normRes=1.721171e-08
normRes=1.719008e-08
normRes=1.716825e-08
normRes=1.714623e-08
normRes=1.712403e-08
normRes=1.710164e-08
normRes=1.707906e-08
normRes=1.705630e-08
normRes=1.703336e-08
normRes=1.701024e-08
normRes=1.698695e-08
normRes=1.696348e-08
normRes=1.693984e-08
normRes=1.691603e-08
normRes=1.689206e-08
normRes=1.686793e-08
normRes=1.684364e-08
normRes=1.681920e-08
normRes=1.679461e-08
normRes=1.676988e-08
normRes=1.674501e-08
normRes=1.672001e-08
normRes=1.669488e-08
normRes=1.666962e-08
normRes=1.664425e-08
normRes=1.661876e-08
normRes=1.659316e-08
normRes=1.656747e-08
normRes=1.654168e-08
normRes=1.651579e-08
normRes=1.648983e-08
normRes=1.646379e-08
normRes=1.643767e-08
normRes=1.641150e-08
normRes=1.638526e-08
normRes=1.635898e-08
normRes=1.633265e-08
normRes=1.630628e-08
normRes=1.627989e-08
normRes=1.625347e-08
normRes=1.622703e-08
normRes=1.620059e-08
normRes=1.617414e-08
normRes=1.614770e-08
normRes=1.612127e-08
normRes=1.609485e-08
normRes=1.606847e-08
normRes=1.604212e-08
normRes=1.601581e-08
normRes=1.598954e-08
normRes=1.596333e-08
normRes=1.593718e-08
normRes=1.591110e-08
normRes=1.588510e-08
normRes=1.585918e-08
normRes=1.583335e-08
normRes=1.580761e-08
normRes=1.578197e-08
normRes=1.575644e-08
normRes=1.573103e-08
normRes=1.570574e-08
normRes=1.568058e-08
normRes=1.565555e-08
normRes=1.563065e-08
normRes=1.560591e-08
normRes=1.558131e-08
normRes=1.555687e-08
normRes=1.553259e-08
normRes=1.550847e-08
normRes=1.548453e-08
normRes=1.546076e-08
normRes=1.543717e-08
normRes=1.541376e-08
normRes=1.539054e-08
normRes=1.536752e-08
normRes=1.534469e-08
normRes=1.532206e-08
normRes=1.529963e-08
normRes=1.527741e-08
normRes=1.525539e-08
normRes=1.523359e-08
normRes=1.521200e-08
normRes=1.519062e-08
normRes=1.516946e-08
normRes=1.514852e-08
normRes=1.512780e-08
normRes=1.510731e-08
normRes=1.508703e-08
normRes=1.506698e-08
normRes=1.504715e-08
normRes=1.502754e-08
normRes=1.500816e-08
normRes=1.498900e-08
normRes=1.497006e-08
normRes=1.495135e-08
normRes=1.493285e-08
normRes=1.491458e-08
normRes=1.489652e-08
normRes=1.487868e-08
normRes=1.486105e-08
normRes=1.484364e-08
normRes=1.482643e-08
normRes=1.480944e-08
normRes=1.479264e-08
normRes=1.477605e-08
normRes=1.475965e-08
normRes=1.474345e-08
normRes=1.472744e-08
normRes=1.471162e-08
normRes=1.469598e-08
normRes=1.468051e-08
normRes=1.466523e-08
normRes=1.465011e-08
normRes=1.463515e-08
normRes=1.462036e-08
normRes=1.460572e-08
normRes=1.459123e-08
normRes=1.457689e-08
normRes=1.456268e-08
normRes=1.454861e-08
normRes=1.453466e-08
normRes=1.452084e-08
normRes=1.450713e-08
normRes=1.449353e-08
normRes=1.448004e-08
normRes=1.446664e-08
normRes=1.445334e-08
normRes=1.444012e-08
normRes=1.442698e-08
normRes=1.441391e-08
normRes=1.440091e-08
normRes=1.438797e-08
normRes=1.437508e-08
normRes=1.436224e-08
normRes=1.434944e-08
normRes=1.433667e-08
normRes=1.432393e-08
normRes=1.431121e-08
normRes=1.429851e-08
normRes=1.428581e-08
normRes=1.427312e-08
normRes=1.426042e-08
normRes=1.424771e-08
normRes=1.423498e-08
normRes=1.422224e-08
normRes=1.420946e-08
normRes=1.419664e-08
normRes=1.418379e-08
normRes=1.417089e-08
normRes=1.415794e-08
normRes=1.414493e-08
normRes=1.413186e-08
normRes=1.411872e-08
normRes=1.410550e-08
normRes=1.409221e-08
normRes=1.407883e-08
normRes=1.406537e-08
normRes=1.405181e-08
normRes=1.403815e-08
normRes=1.402439e-08
normRes=1.401053e-08
normRes=1.399655e-08
normRes=1.398246e-08
normRes=1.396826e-08
normRes=1.395393e-08
normRes=1.393948e-08
normRes=1.392490e-08
normRes=1.391019e-08
normRes=1.389535e-08
normRes=1.388037e-08
normRes=1.386525e-08
normRes=1.384999e-08
normRes=1.383459e-08
normRes=1.381905e-08
normRes=1.380336e-08
normRes=1.378752e-08
normRes=1.377153e-08
normRes=1.375539e-08
normRes=1.373911e-08
normRes=1.372267e-08
normRes=1.370608e-08
normRes=1.368933e-08
normRes=1.367244e-08
normRes=1.365539e-08
normRes=1.363820e-08
normRes=1.362085e-08
normRes=1.360335e-08
normRes=1.358570e-08
normRes=1.356791e-08
normRes=1.354996e-08
normRes=1.353188e-08
normRes=1.351365e-08
normRes=1.349527e-08
normRes=1.347676e-08
normRes=1.345811e-08
normRes=1.343933e-08
normRes=1.342041e-08
normRes=1.340137e-08
normRes=1.338220e-08
normRes=1.336290e-08
normRes=1.334348e-08
normRes=1.332395e-08
normRes=1.330431e-08
normRes=1.328455e-08
normRes=1.326469e-08
normRes=1.324473e-08
normRes=1.322467e-08
normRes=1.320452e-08
normRes=1.318428e-08
normRes=1.316395e-08
normRes=1.314355e-08
normRes=1.312307e-08
normRes=1.310252e-08
normRes=1.308190e-08
normRes=1.306122e-08
normRes=1.304049e-08
normRes=1.301971e-08
normRes=1.299889e-08
normRes=1.297802e-08
normRes=1.295712e-08
normRes=1.293620e-08
normRes=1.291525e-08
normRes=1.289428e-08
normRes=1.287330e-08
normRes=1.285231e-08
normRes=1.283133e-08
normRes=1.281035e-08
normRes=1.278938e-08
normRes=1.276842e-08
normRes=1.274749e-08
normRes=1.272658e-08
normRes=1.270571e-08
normRes=1.268488e-08
normRes=1.266409e-08
normRes=1.264335e-08
normRes=1.262267e-08
normRes=1.260204e-08
normRes=1.258149e-08
normRes=1.256100e-08
normRes=1.254059e-08
normRes=1.252026e-08
normRes=1.250003e-08
normRes=1.247988e-08
normRes=1.245983e-08
normRes=1.243988e-08
normRes=1.242004e-08
normRes=1.240030e-08
normRes=1.238069e-08
normRes=1.236119e-08
normRes=1.234182e-08
normRes=1.232258e-08
normRes=1.230347e-08
normRes=1.228449e-08
normRes=1.226566e-08
normRes=1.224696e-08
normRes=1.222842e-08
normRes=1.221002e-08
normRes=1.219178e-08
normRes=1.217369e-08
normRes=1.215577e-08
normRes=1.213800e-08
normRes=1.212040e-08
normRes=1.210296e-08
normRes=1.208569e-08
normRes=1.206859e-08
normRes=1.205166e-08
normRes=1.203490e-08
normRes=1.201832e-08
normRes=1.200191e-08
normRes=1.198568e-08
normRes=1.196962e-08
normRes=1.195374e-08
normRes=1.193804e-08
normRes=1.192251e-08
normRes=1.190717e-08
normRes=1.189200e-08
normRes=1.187700e-08
normRes=1.186218e-08
normRes=1.184754e-08
normRes=1.183307e-08
normRes=1.181878e-08
normRes=1.180465e-08
normRes=1.179069e-08
normRes=1.177691e-08
normRes=1.176328e-08
normRes=1.174983e-08
normRes=1.173653e-08
normRes=1.172339e-08
normRes=1.171041e-08
normRes=1.169758e-08
normRes=1.168491e-08
normRes=1.167238e-08
normRes=1.165999e-08
normRes=1.164775e-08
normRes=1.163564e-08
normRes=1.162367e-08
normRes=1.161183e-08
normRes=1.160011e-08
normRes=1.158852e-08
normRes=1.157704e-08
normRes=1.156568e-08
normRes=1.155442e-08
normRes=1.154328e-08
normRes=1.153223e-08
normRes=1.152128e-08
normRes=1.151041e-08
normRes=1.149964e-08
normRes=1.148895e-08
normRes=1.147833e-08
normRes=1.146779e-08
normRes=1.145731e-08
normRes=1.144689e-08
normRes=1.143653e-08
normRes=1.142622e-08
normRes=1.141596e-08
normRes=1.140574e-08
normRes=1.139556e-08
normRes=1.138540e-08
normRes=1.137528e-08
normRes=1.136517e-08
normRes=1.135508e-08
normRes=1.134500e-08
normRes=1.133492e-08
normRes=1.132485e-08
normRes=1.131477e-08
normRes=1.130468e-08
normRes=1.129458e-08
normRes=1.128446e-08
normRes=1.127431e-08
normRes=1.126414e-08
normRes=1.125393e-08
normRes=1.124369e-08
normRes=1.123340e-08
normRes=1.122307e-08
normRes=1.121268e-08
normRes=1.120224e-08
normRes=1.119175e-08
normRes=1.118118e-08
normRes=1.117055e-08
normRes=1.115985e-08
normRes=1.114908e-08
normRes=1.113823e-08
normRes=1.112729e-08
normRes=1.111627e-08
normRes=1.110517e-08
normRes=1.109397e-08
normRes=1.108268e-08
normRes=1.107129e-08
normRes=1.105980e-08
normRes=1.104821e-08
normRes=1.103652e-08
normRes=1.102472e-08
normRes=1.101281e-08
normRes=1.100079e-08
normRes=1.098866e-08
normRes=1.097642e-08
normRes=1.096406e-08
normRes=1.095158e-08
normRes=1.093899e-08
normRes=1.092628e-08
normRes=1.091345e-08
normRes=1.090050e-08
normRes=1.088743e-08
normRes=1.087424e-08
normRes=1.086093e-08
normRes=1.084750e-08
normRes=1.083395e-08
normRes=1.082028e-08
normRes=1.080649e-08
normRes=1.079258e-08
normRes=1.077855e-08
normRes=1.076441e-08
normRes=1.075014e-08
normRes=1.073577e-08
normRes=1.072128e-08
normRes=1.070668e-08
normRes=1.069196e-08
normRes=1.067714e-08
normRes=1.066221e-08
normRes=1.064718e-08
normRes=1.063205e-08
normRes=1.061681e-08
normRes=1.060148e-08
normRes=1.058606e-08
normRes=1.057054e-08
normRes=1.055493e-08
normRes=1.053923e-08
normRes=1.052346e-08
normRes=1.050760e-08
normRes=1.049166e-08
normRes=1.047566e-08
normRes=1.045958e-08
normRes=1.044344e-08
normRes=1.042723e-08
normRes=1.041096e-08
normRes=1.039465e-08
normRes=1.037827e-08
normRes=1.036186e-08
normRes=1.034540e-08
normRes=1.032890e-08
normRes=1.031236e-08
normRes=1.029580e-08
normRes=1.027921e-08
normRes=1.026259e-08
normRes=1.024596e-08
normRes=1.022932e-08
normRes=1.021267e-08
normRes=1.019601e-08
normRes=1.017936e-08
normRes=1.016271e-08
normRes=1.014606e-08
normRes=1.012944e-08
normRes=1.011283e-08
normRes=1.009624e-08
normRes=1.007968e-08
normRes=1.006315e-08
normRes=1.004666e-08
normRes=1.003021e-08
normRes=1.001380e-08
normRes=9.997440e-09
normRes=9.981134e-09
normRes=9.964887e-09
normRes=9.948701e-09
normRes=9.932581e-09
normRes=9.916531e-09
normRes=9.900554e-09
normRes=9.884655e-09
normRes=9.868838e-09
normRes=9.853106e-09
normRes=9.837463e-09
normRes=9.821911e-09
normRes=9.806456e-09
normRes=9.791101e-09
normRes=9.775847e-09
normRes=9.760699e-09
normRes=9.745660e-09
normRes=9.730732e-09
normRes=9.715918e-09
normRes=9.701221e-09
normRes=9.686644e-09
normRes=9.672189e-09
normRes=9.657857e-09
normRes=9.643652e-09
normRes=9.629575e-09
normRes=9.615628e-09
normRes=9.601813e-09
normRes=9.588131e-09
normRes=9.574584e-09
normRes=9.561173e-09
normRes=9.547898e-09
normRes=9.534763e-09
normRes=9.521766e-09
normRes=9.508909e-09
normRes=9.496192e-09
normRes=9.483615e-09
normRes=9.471179e-09
normRes=9.458883e-09
normRes=9.446729e-09
normRes=9.434715e-09
normRes=9.422840e-09
normRes=9.411106e-09
normRes=9.399509e-09
normRes=9.388051e-09
normRes=9.376730e-09
normRes=9.365544e-09
normRes=9.354493e-09
normRes=9.343574e-09
normRes=9.332787e-09
normRes=9.322130e-09
normRes=9.311601e-09
normRes=9.301197e-09
normRes=9.290917e-09
normRes=9.280759e-09
normRes=9.270720e-09
normRes=9.260798e-09
normRes=9.250990e-09
normRes=9.241293e-09
normRes=9.231705e-09
normRes=9.222222e-09
normRes=9.212842e-09
normRes=9.203561e-09
normRes=9.194377e-09
normRes=9.185286e-09
normRes=9.176285e-09
normRes=9.167369e-09
normRes=9.158537e-09
normRes=9.149783e-09
normRes=9.141105e-09
normRes=9.132498e-09
normRes=9.123959e-09
normRes=9.115484e-09
normRes=9.107070e-09
normRes=9.098711e-09
normRes=9.090405e-09
normRes=9.082147e-09
normRes=9.073932e-09
normRes=9.065759e-09
normRes=9.057621e-09
normRes=9.049516e-09
normRes=9.041438e-09
normRes=9.033385e-09
normRes=9.025351e-09
normRes=9.017333e-09
normRes=9.009327e-09
normRes=9.001328e-09
normRes=8.993333e-09
normRes=8.985338e-09
normRes=8.977339e-09
normRes=8.969332e-09
normRes=8.961312e-09
normRes=8.953277e-09
normRes=8.945221e-09
normRes=8.937143e-09
normRes=8.929038e-09
normRes=8.920902e-09
normRes=8.912732e-09
normRes=8.904524e-09
normRes=8.896275e-09
normRes=8.887982e-09
normRes=8.879641e-09
normRes=8.871250e-09
normRes=8.862805e-09
normRes=8.854303e-09
normRes=8.845741e-09
normRes=8.837117e-09
normRes=8.828428e-09
normRes=8.819671e-09
normRes=8.810844e-09
normRes=8.801944e-09
normRes=8.792969e-09
normRes=8.783917e-09
normRes=8.774786e-09
normRes=8.765573e-09
normRes=8.756278e-09
normRes=8.746898e-09
normRes=8.737432e-09
normRes=8.727879e-09
normRes=8.718236e-09
normRes=8.708503e-09
normRes=8.698679e-09
normRes=8.688763e-09
normRes=8.678753e-09
normRes=8.668649e-09
normRes=8.658451e-09
normRes=8.648158e-09
normRes=8.637769e-09
normRes=8.627285e-09
normRes=8.616705e-09
normRes=8.606030e-09
normRes=8.595259e-09
normRes=8.584393e-09
normRes=8.573432e-09
normRes=8.562377e-09
normRes=8.551228e-09
normRes=8.539986e-09
normRes=8.528652e-09
normRes=8.517227e-09
normRes=8.505712e-09
normRes=8.494109e-09
normRes=8.482418e-09
normRes=8.470641e-09
normRes=8.458780e-09
normRes=8.446837e-09
normRes=8.434812e-09
normRes=8.422709e-09
normRes=8.410528e-09
normRes=8.398273e-09
normRes=8.385945e-09
normRes=8.373547e-09
normRes=8.361080e-09
normRes=8.348549e-09
normRes=8.335954e-09
normRes=8.323298e-09
normRes=8.310585e-09
normRes=8.297818e-09
normRes=8.284998e-09
normRes=8.272129e-09
normRes=8.259214e-09
normRes=8.246256e-09
normRes=8.233258e-09
normRes=8.220224e-09
normRes=8.207155e-09
normRes=8.194057e-09
normRes=8.180932e-09
normRes=8.167783e-09
normRes=8.154614e-09
normRes=8.141429e-09
normRes=8.128230e-09
normRes=8.115022e-09
normRes=8.101807e-09
normRes=8.088590e-09
normRes=8.075374e-09
normRes=8.062162e-09
normRes=8.048958e-09
normRes=8.035766e-09
normRes=8.022588e-09
normRes=8.009430e-09
normRes=7.996293e-09
normRes=7.983182e-09
normRes=7.970101e-09
normRes=7.957052e-09
normRes=7.944039e-09
normRes=7.931066e-09
normRes=7.918136e-09
normRes=7.905252e-09
normRes=7.892418e-09
normRes=7.879636e-09
normRes=7.866910e-09
normRes=7.854244e-09
normRes=7.841639e-09
normRes=7.829100e-09
normRes=7.816629e-09
normRes=7.804229e-09
normRes=7.791903e-09
normRes=7.779653e-09
normRes=7.767483e-09
normRes=7.755394e-09
normRes=7.743390e-09
normRes=7.731472e-09
normRes=7.719643e-09
normRes=7.707905e-09
normRes=7.696260e-09
normRes=7.684710e-09
normRes=7.673258e-09
normRes=7.661904e-09
normRes=7.650650e-09
normRes=7.639499e-09
normRes=7.628451e-09
normRes=7.617508e-09
normRes=7.606671e-09
normRes=7.595941e-09
normRes=7.585319e-09
normRes=7.574806e-09
normRes=7.564403e-09
normRes=7.554110e-09
normRes=7.543928e-09
normRes=7.533857e-09
normRes=7.523898e-09
normRes=7.514051e-09
normRes=7.504315e-09
normRes=7.494690e-09
normRes=7.485177e-09
normRes=7.475775e-09
normRes=7.466484e-09
normRes=7.457302e-09
normRes=7.448230e-09
normRes=7.439267e-09
normRes=7.430410e-09
normRes=7.421660e-09
normRes=7.413016e-09
normRes=7.404475e-09
normRes=7.396038e-09
normRes=7.387701e-09
normRes=7.379464e-09
normRes=7.371325e-09
normRes=7.363282e-09
normRes=7.355333e-09
normRes=7.347476e-09
normRes=7.339709e-09
normRes=7.332031e-09
normRes=7.324438e-09
normRes=7.316929e-09
normRes=7.309500e-09
normRes=7.302150e-09
normRes=7.294877e-09
normRes=7.287676e-09
normRes=7.280546e-09
normRes=7.273484e-09
normRes=7.266486e-09
normRes=7.259551e-09
normRes=7.252676e-09
normRes=7.245856e-09
normRes=7.239090e-09
normRes=7.232374e-09
normRes=7.225705e-09
normRes=7.219081e-09
normRes=7.212497e-09
normRes=7.205950e-09
normRes=7.199439e-09
normRes=7.192958e-09
normRes=7.186506e-09
normRes=7.180078e-09
normRes=7.173672e-09
normRes=7.167285e-09
normRes=7.160912e-09
normRes=7.154552e-09
normRes=7.148200e-09
normRes=7.141854e-09
normRes=7.135510e-09
normRes=7.129165e-09
normRes=7.122816e-09
normRes=7.116461e-09
normRes=7.110095e-09
normRes=7.103716e-09
normRes=7.097321e-09
normRes=7.090906e-09
normRes=7.084470e-09
normRes=7.078009e-09
normRes=7.071521e-09
normRes=7.065002e-09
normRes=7.058450e-09
normRes=7.051862e-09
normRes=7.045236e-09
normRes=7.038570e-09
normRes=7.031860e-09
normRes=7.025105e-09
normRes=7.018302e-09
normRes=7.011449e-09
normRes=7.004544e-09
normRes=6.997584e-09
normRes=6.990569e-09
normRes=6.983496e-09
normRes=6.976363e-09
normRes=6.969168e-09
normRes=6.961910e-09
normRes=6.954588e-09
normRes=6.947199e-09
normRes=6.939744e-09
normRes=6.932219e-09
normRes=6.924625e-09
normRes=6.916960e-09
normRes=6.909223e-09
normRes=6.901414e-09
normRes=6.893531e-09
normRes=6.885574e-09
normRes=6.877542e-09
normRes=6.869436e-09
normRes=6.861254e-09
normRes=6.852996e-09
normRes=6.844663e-09
normRes=6.836253e-09
normRes=6.827767e-09
normRes=6.819206e-09
normRes=6.810569e-09
normRes=6.801857e-09
normRes=6.793071e-09
normRes=6.784210e-09
normRes=6.775275e-09
normRes=6.766268e-09
normRes=6.757188e-09
normRes=6.748038e-09
normRes=6.738817e-09
normRes=6.729527e-09
normRes=6.720169e-09
normRes=6.710744e-09
normRes=6.701255e-09
normRes=6.691701e-09
normRes=6.682085e-09
normRes=6.672408e-09
normRes=6.662672e-09
normRes=6.652879e-09
normRes=6.643030e-09
normRes=6.633128e-09
normRes=6.623173e-09
normRes=6.613170e-09
normRes=6.603119e-09
normRes=6.593022e-09
normRes=6.582882e-09
normRes=6.572702e-09
normRes=6.562483e-09
normRes=6.552228e-09
normRes=6.541939e-09
normRes=6.531619e-09
normRes=6.521270e-09
normRes=6.510896e-09
normRes=6.500497e-09
normRes=6.490078e-09
normRes=6.479641e-09
normRes=6.469188e-09
normRes=6.458723e-09
normRes=6.448247e-09
normRes=6.437765e-09
normRes=6.427278e-09
normRes=6.416789e-09
normRes=6.406302e-09
normRes=6.395819e-09
normRes=6.385342e-09
normRes=6.374876e-09
normRes=6.364422e-09
normRes=6.353982e-09
normRes=6.343562e-09
normRes=6.333162e-09
normRes=6.322786e-09
normRes=6.312436e-09
normRes=6.302115e-09
normRes=6.291827e-09
normRes=6.281572e-09
normRes=6.271356e-09
normRes=6.261179e-09
normRes=6.251044e-09
normRes=6.240954e-09
normRes=6.230911e-09
normRes=6.220919e-09
normRes=6.210978e-09
normRes=6.201092e-09
normRes=6.191263e-09
normRes=6.181493e-09
normRes=6.171784e-09
normRes=6.162138e-09
normRes=6.152557e-09
normRes=6.143044e-09
normRes=6.133599e-09
normRes=6.124226e-09
normRes=6.114925e-09
normRes=6.105698e-09
normRes=6.096547e-09
normRes=6.087473e-09
normRes=6.078478e-09
normRes=6.069563e-09
normRes=6.060729e-09
normRes=6.051977e-09
normRes=6.043309e-09
normRes=6.034725e-09
normRes=6.026226e-09
normRes=6.017813e-09
normRes=6.009487e-09
normRes=6.001248e-09
normRes=5.993096e-09
normRes=5.985033e-09
normRes=5.977057e-09
normRes=5.969171e-09
normRes=5.961373e-09
normRes=5.953663e-09
normRes=5.946043e-09
normRes=5.938510e-09
normRes=5.931065e-09
normRes=5.923708e-09
normRes=5.916439e-09
normRes=5.909255e-09
normRes=5.902158e-09
normRes=5.895146e-09
normRes=5.888218e-09
normRes=5.881374e-09
normRes=5.874612e-09
normRes=5.867931e-09
normRes=5.861330e-09
normRes=5.854808e-09
normRes=5.848364e-09
normRes=5.841995e-09
normRes=5.835701e-09
normRes=5.829480e-09
normRes=5.823330e-09
normRes=5.817249e-09
normRes=5.811237e-09
normRes=5.805289e-09
normRes=5.799406e-09
normRes=5.793585e-09
normRes=5.787824e-09
normRes=5.782121e-09
normRes=5.776473e-09
normRes=5.770878e-09
normRes=5.765335e-09
normRes=5.759841e-09
normRes=5.754393e-09
normRes=5.748990e-09
normRes=5.743628e-09
normRes=5.738306e-09
normRes=5.733020e-09
normRes=5.727769e-09
normRes=5.722550e-09
normRes=5.717361e-09
normRes=5.712198e-09
normRes=5.707060e-09
normRes=5.701943e-09
normRes=5.696846e-09
normRes=5.691766e-09
normRes=5.686699e-09
normRes=5.681644e-09
normRes=5.676598e-09
normRes=5.671559e-09
normRes=5.666523e-09
normRes=5.661489e-09
normRes=5.656453e-09
normRes=5.651415e-09
normRes=5.646370e-09
normRes=5.641316e-09
normRes=5.636252e-09
normRes=5.631175e-09
normRes=5.626082e-09
normRes=5.620971e-09
normRes=5.615840e-09
normRes=5.610686e-09
normRes=5.605508e-09
normRes=5.600304e-09
normRes=5.595071e-09
normRes=5.589807e-09
normRes=5.584510e-09
normRes=5.579179e-09
normRes=5.573811e-09
normRes=5.568405e-09
normRes=5.562959e-09
normRes=5.557472e-09
normRes=5.551941e-09
normRes=5.546366e-09
normRes=5.540744e-09
normRes=5.535074e-09
normRes=5.529355e-09
normRes=5.523587e-09
normRes=5.517766e-09
normRes=5.511893e-09
normRes=5.505967e-09
normRes=5.499985e-09
normRes=5.493949e-09
normRes=5.487855e-09
normRes=5.481705e-09
normRes=5.475497e-09
normRes=5.469231e-09
normRes=5.462906e-09
normRes=5.456521e-09
normRes=5.450077e-09
normRes=5.443573e-09
normRes=5.437008e-09
normRes=5.430384e-09
normRes=5.423699e-09
normRes=5.416954e-09
normRes=5.410149e-09
normRes=5.403284e-09
normRes=5.396360e-09
normRes=5.389376e-09
normRes=5.382334e-09
normRes=5.375233e-09
normRes=5.368074e-09
normRes=5.360858e-09
normRes=5.353586e-09
normRes=5.346259e-09
normRes=5.338877e-09
normRes=5.331441e-09
normRes=5.323952e-09
normRes=5.316412e-09
normRes=5.308821e-09
normRes=5.301181e-09
normRes=5.293493e-09
normRes=5.285758e-09
normRes=5.277979e-09
normRes=5.270155e-09
normRes=5.262289e-09
normRes=5.254383e-09
normRes=5.246437e-09
normRes=5.238454e-09
normRes=5.230435e-09
normRes=5.222383e-09
normRes=5.214298e-09
normRes=5.206183e-09
normRes=5.198040e-09
normRes=5.189870e-09
normRes=5.181676e-09
normRes=5.173460e-09
normRes=5.165223e-09
normRes=5.156969e-09
normRes=5.148697e-09
normRes=5.140413e-09
normRes=5.132116e-09
normRes=5.123809e-09
normRes=5.115495e-09
normRes=5.107175e-09
normRes=5.098853e-09
normRes=5.090530e-09
normRes=5.082208e-09
normRes=5.073890e-09
normRes=5.065577e-09
normRes=5.057273e-09
normRes=5.048979e-09
normRes=5.040698e-09
normRes=5.032431e-09
normRes=5.024182e-09
normRes=5.015951e-09
normRes=5.007742e-09
normRes=4.999557e-09
normRes=4.991397e-09
normRes=4.983265e-09
normRes=4.975163e-09
normRes=4.967093e-09
normRes=4.959057e-09
normRes=4.951057e-09
normRes=4.943095e-09
normRes=4.935173e-09
normRes=4.927292e-09
normRes=4.919455e-09
normRes=4.911664e-09
normRes=4.903919e-09
normRes=4.896224e-09
normRes=4.888579e-09
normRes=4.880986e-09
normRes=4.873447e-09
normRes=4.865962e-09
normRes=4.858534e-09
normRes=4.851164e-09
normRes=4.843853e-09
normRes=4.836603e-09
normRes=4.829414e-09
normRes=4.822287e-09
normRes=4.815224e-09
normRes=4.808226e-09
normRes=4.801293e-09
normRes=4.794427e-09
normRes=4.787627e-09
normRes=4.780896e-09
normRes=4.774233e-09
normRes=4.767638e-09
normRes=4.761113e-09
normRes=4.754657e-09
normRes=4.748271e-09
normRes=4.741955e-09
normRes=4.735710e-09
normRes=4.729535e-09
normRes=4.723430e-09
normRes=4.717395e-09
normRes=4.711431e-09
normRes=4.705536e-09
normRes=4.699711e-09
normRes=4.693955e-09
normRes=4.688267e-09
normRes=4.682648e-09
normRes=4.677096e-09
normRes=4.671611e-09
normRes=4.666191e-09
normRes=4.660837e-09
normRes=4.655548e-09
normRes=4.650321e-09
normRes=4.645157e-09
normRes=4.640054e-09
normRes=4.635012e-09
normRes=4.630027e-09
normRes=4.625101e-09
normRes=4.620231e-09
normRes=4.615416e-09
normRes=4.610655e-09
normRes=4.605945e-09
normRes=4.601286e-09
normRes=4.596675e-09
normRes=4.592112e-09
normRes=4.587594e-09
normRes=4.583120e-09
normRes=4.578688e-09
normRes=4.574297e-09
normRes=4.569944e-09
normRes=4.565627e-09
normRes=4.561346e-09
normRes=4.557097e-09
normRes=4.552879e-09
normRes=4.548690e-09
normRes=4.544528e-09
normRes=4.540391e-09
normRes=4.536277e-09
normRes=4.532183e-09
normRes=4.528109e-09
normRes=4.524052e-09
normRes=4.520010e-09
normRes=4.515980e-09
normRes=4.511961e-09
normRes=4.507951e-09
normRes=4.503948e-09
normRes=4.499950e-09
normRes=4.495954e-09
normRes=4.491959e-09
normRes=4.487963e-09
normRes=4.483964e-09
normRes=4.479959e-09
normRes=4.475948e-09
normRes=4.471927e-09
normRes=4.467896e-09
normRes=4.463851e-09
normRes=4.459793e-09
normRes=4.455718e-09
normRes=4.451625e-09
normRes=4.447512e-09
normRes=4.443378e-09
normRes=4.439221e-09
normRes=4.435039e-09
normRes=4.430831e-09
normRes=4.426595e-09
normRes=4.422330e-09
normRes=4.418034e-09
normRes=4.413707e-09
normRes=4.409346e-09
normRes=4.404950e-09
normRes=4.400519e-09
normRes=4.396051e-09
normRes=4.391545e-09
normRes=4.386999e-09
normRes=4.382414e-09
normRes=4.377787e-09
normRes=4.373119e-09
normRes=4.368408e-09
normRes=4.363653e-09
normRes=4.358854e-09
normRes=4.354011e-09
normRes=4.349122e-09
normRes=4.344187e-09
normRes=4.339206e-09
normRes=4.334177e-09
normRes=4.329102e-09
normRes=4.323979e-09
normRes=4.318809e-09
normRes=4.313591e-09
normRes=4.308325e-09
normRes=4.303012e-09
normRes=4.297651e-09
normRes=4.292242e-09
normRes=4.286785e-09
normRes=4.281281e-09
normRes=4.275731e-09
normRes=4.270134e-09
normRes=4.264490e-09
normRes=4.258801e-09
normRes=4.253066e-09
normRes=4.247287e-09
normRes=4.241464e-09
normRes=4.235598e-09
normRes=4.229690e-09
normRes=4.223739e-09
normRes=4.217748e-09
normRes=4.211717e-09
normRes=4.205647e-09
normRes=4.199539e-09
normRes=4.193395e-09
normRes=4.187214e-09
normRes=4.181000e-09
normRes=4.174752e-09
normRes=4.168471e-09
normRes=4.162161e-09
normRes=4.155820e-09
normRes=4.149452e-09
normRes=4.143057e-09
normRes=4.136637e-09
normRes=4.130193e-09
normRes=4.123727e-09
normRes=4.117240e-09
normRes=4.110734e-09
normRes=4.104211e-09
normRes=4.097672e-09
normRes=4.091119e-09
normRes=4.084553e-09
normRes=4.077977e-09
normRes=4.071391e-09
normRes=4.064798e-09
normRes=4.058200e-09
normRes=4.051597e-09
normRes=4.044993e-09
normRes=4.038388e-09
normRes=4.031785e-09
normRes=4.025184e-09
normRes=4.018589e-09
normRes=4.012000e-09
normRes=4.005420e-09
normRes=3.998851e-09
normRes=3.992293e-09
normRes=3.985749e-09
normRes=3.979221e-09
normRes=3.972710e-09
normRes=3.966218e-09
normRes=3.959747e-09
normRes=3.953298e-09
normRes=3.946874e-09
normRes=3.940474e-09
normRes=3.934103e-09
normRes=3.927759e-09
normRes=3.921447e-09
normRes=3.915166e-09
normRes=3.908919e-09
normRes=3.902706e-09
normRes=3.896530e-09
normRes=3.890392e-09
normRes=3.884292e-09
normRes=3.878233e-09
normRes=3.872215e-09
normRes=3.866240e-09
normRes=3.860309e-09
normRes=3.854423e-09
normRes=3.848584e-09
normRes=3.842791e-09
normRes=3.837046e-09
normRes=3.831350e-09
normRes=3.825704e-09
normRes=3.820109e-09
normRes=3.814565e-09
normRes=3.809073e-09
normRes=3.803634e-09
normRes=3.798249e-09
normRes=3.792916e-09
normRes=3.787639e-09
normRes=3.782416e-09
normRes=3.777248e-09
normRes=3.772135e-09
normRes=3.767078e-09
normRes=3.762076e-09
normRes=3.757131e-09
normRes=3.752241e-09
normRes=3.747407e-09
normRes=3.742628e-09
normRes=3.737906e-09
normRes=3.733238e-09
normRes=3.728626e-09
normRes=3.724068e-09
normRes=3.719565e-09
normRes=3.715115e-09
normRes=3.710719e-09
normRes=3.706376e-09
normRes=3.702085e-09
normRes=3.697846e-09
normRes=3.693658e-09
normRes=3.689519e-09
normRes=3.685431e-09
normRes=3.681390e-09
normRes=3.677397e-09
normRes=3.673451e-09
normRes=3.669550e-09
normRes=3.665694e-09
normRes=3.661881e-09
normRes=3.658110e-09
normRes=3.654380e-09
normRes=3.650690e-09
normRes=3.647038e-09
normRes=3.643424e-09
normRes=3.639845e-09
normRes=3.636301e-09
normRes=3.632791e-09
normRes=3.629311e-09
normRes=3.625863e-09
normRes=3.622442e-09
normRes=3.619050e-09
normRes=3.615683e-09
normRes=3.612340e-09
normRes=3.609020e-09
normRes=3.605721e-09
normRes=3.602441e-09
normRes=3.599180e-09
normRes=3.595934e-09
normRes=3.592704e-09
normRes=3.589487e-09
normRes=3.586281e-09
normRes=3.583085e-09
normRes=3.579897e-09
normRes=3.576716e-09
normRes=3.573540e-09
normRes=3.570368e-09
normRes=3.567198e-09
normRes=3.564027e-09
normRes=3.560856e-09
normRes=3.557682e-09
normRes=3.554503e-09
normRes=3.551318e-09
normRes=3.548126e-09
normRes=3.544925e-09
normRes=3.541714e-09
normRes=3.538491e-09
normRes=3.535254e-09
normRes=3.532004e-09
normRes=3.528737e-09
normRes=3.525453e-09
normRes=3.522151e-09
normRes=3.518828e-09
normRes=3.515485e-09
normRes=3.512119e-09
normRes=3.508730e-09
normRes=3.505317e-09
normRes=3.501878e-09
normRes=3.498412e-09
normRes=3.494919e-09
normRes=3.491397e-09
normRes=3.487846e-09
normRes=3.484264e-09
normRes=3.480651e-09
normRes=3.477007e-09
normRes=3.473329e-09
normRes=3.469618e-09
normRes=3.465873e-09
normRes=3.462093e-09
normRes=3.458279e-09
normRes=3.454428e-09
normRes=3.450542e-09
normRes=3.446619e-09
normRes=3.442659e-09
normRes=3.438662e-09
normRes=3.434628e-09
normRes=3.430556e-09
normRes=3.426446e-09
normRes=3.422298e-09
normRes=3.418112e-09
normRes=3.413889e-09
normRes=3.409627e-09
normRes=3.405328e-09
normRes=3.400990e-09
normRes=3.396616e-09
normRes=3.392205e-09
normRes=3.387756e-09
normRes=3.383271e-09
normRes=3.378749e-09
normRes=3.374192e-09
normRes=3.369600e-09
normRes=3.364972e-09
normRes=3.360311e-09
normRes=3.355616e-09
normRes=3.350888e-09
normRes=3.346128e-09
normRes=3.341336e-09
normRes=3.336514e-09
normRes=3.331661e-09
normRes=3.326780e-09
normRes=3.321870e-09
normRes=3.316934e-09
normRes=3.311971e-09
normRes=3.306982e-09
normRes=3.301970e-09
normRes=3.296934e-09
normRes=3.291877e-09
normRes=3.286798e-09
normRes=3.281700e-09
normRes=3.276583e-09
normRes=3.271449e-09
normRes=3.266298e-09
normRes=3.261133e-09
normRes=3.255954e-09
normRes=3.250762e-09
normRes=3.245560e-09
normRes=3.240348e-09
normRes=3.235128e-09
normRes=3.229901e-09
normRes=3.224668e-09
normRes=3.219431e-09
normRes=3.214191e-09
normRes=3.208950e-09
normRes=3.203709e-09
normRes=3.198469e-09
normRes=3.193232e-09
normRes=3.187999e-09
normRes=3.182772e-09
normRes=3.177552e-09
normRes=3.172340e-09
normRes=3.167138e-09
normRes=3.161947e-09
normRes=3.156769e-09
normRes=3.151605e-09
normRes=3.146456e-09
normRes=3.141324e-09
normRes=3.136210e-09
normRes=3.131116e-09
normRes=3.126041e-09
normRes=3.120989e-09
normRes=3.115960e-09
normRes=3.110955e-09
normRes=3.105976e-09
normRes=3.101024e-09
normRes=3.096099e-09
normRes=3.091203e-09
normRes=3.086338e-09
normRes=3.081503e-09
normRes=3.076701e-09
normRes=3.071932e-09
normRes=3.067197e-09
normRes=3.062497e-09
normRes=3.057833e-09
normRes=3.053205e-09
normRes=3.048616e-09
normRes=3.044064e-09
normRes=3.039551e-09
normRes=3.035078e-09
normRes=3.030646e-09
normRes=3.026254e-09
normRes=3.021904e-09
normRes=3.017595e-09
normRes=3.013329e-09
normRes=3.009106e-09
normRes=3.004926e-09
normRes=3.000790e-09
normRes=2.996697e-09
normRes=2.992648e-09
normRes=2.988643e-09
normRes=2.984682e-09
normRes=2.980766e-09
normRes=2.976893e-09
normRes=2.973065e-09
normRes=2.969282e-09
normRes=2.965542e-09
normRes=2.961846e-09
normRes=2.958194e-09
normRes=2.954585e-09
normRes=2.951020e-09
normRes=2.947497e-09
normRes=2.944016e-09
normRes=2.940577e-09
normRes=2.937180e-09
normRes=2.933824e-09
normRes=2.930507e-09
normRes=2.927231e-09
normRes=2.923993e-09
normRes=2.920794e-09
normRes=2.917632e-09
normRes=2.914507e-09
normRes=2.911419e-09
normRes=2.908365e-09
normRes=2.905345e-09
normRes=2.902359e-09
normRes=2.899405e-09
normRes=2.896482e-09
normRes=2.893590e-09
normRes=2.890728e-09
normRes=2.887893e-09
normRes=2.885086e-09
normRes=2.882304e-09
normRes=2.879548e-09
normRes=2.876815e-09
normRes=2.874105e-09
normRes=2.871417e-09
normRes=2.868749e-09
normRes=2.866100e-09
normRes=2.863468e-09
normRes=2.860853e-09
normRes=2.858253e-09
normRes=2.855668e-09
normRes=2.853095e-09
normRes=2.850533e-09
normRes=2.847982e-09
normRes=2.845440e-09
normRes=2.842905e-09
normRes=2.840376e-09
normRes=2.837853e-09
normRes=2.835333e-09
normRes=2.832816e-09
normRes=2.830300e-09
normRes=2.827784e-09
normRes=2.825267e-09
normRes=2.822748e-09
normRes=2.820225e-09
normRes=2.817696e-09
normRes=2.815162e-09
normRes=2.812621e-09
normRes=2.810071e-09
normRes=2.807511e-09
normRes=2.804941e-09
normRes=2.802359e-09
normRes=2.799764e-09
normRes=2.797155e-09
normRes=2.794532e-09
normRes=2.791892e-09
normRes=2.789236e-09
normRes=2.786562e-09
normRes=2.783869e-09
normRes=2.781157e-09
normRes=2.778424e-09
normRes=2.775669e-09
normRes=2.772893e-09
normRes=2.770094e-09
normRes=2.767271e-09
normRes=2.764425e-09
normRes=2.761553e-09
normRes=2.758656e-09
normRes=2.755733e-09
normRes=2.752783e-09
normRes=2.749806e-09
normRes=2.746801e-09
normRes=2.743769e-09
normRes=2.740708e-09
normRes=2.737619e-09
normRes=2.734500e-09
normRes=2.731352e-09
normRes=2.728175e-09
normRes=2.724968e-09
normRes=2.721731e-09
normRes=2.718464e-09
normRes=2.715167e-09
normRes=2.711840e-09
normRes=2.708482e-09
normRes=2.705095e-09
normRes=2.701678e-09
normRes=2.698230e-09
normRes=2.694754e-09
normRes=2.691247e-09
normRes=2.687712e-09
normRes=2.684147e-09
normRes=2.680554e-09
normRes=2.676932e-09
normRes=2.673283e-09
normRes=2.669606e-09
normRes=2.665902e-09
normRes=2.662171e-09
normRes=2.658414e-09
normRes=2.654632e-09
normRes=2.650825e-09
normRes=2.646994e-09
normRes=2.643139e-09
normRes=2.639261e-09
normRes=2.635361e-09
normRes=2.631439e-09
normRes=2.627497e-09
normRes=2.623535e-09
normRes=2.619554e-09
normRes=2.615554e-09
normRes=2.611538e-09
normRes=2.607505e-09
normRes=2.603456e-09
normRes=2.599393e-09
normRes=2.595316e-09
normRes=2.591227e-09
normRes=2.587126e-09
normRes=2.583014e-09
normRes=2.578893e-09
normRes=2.574763e-09
normRes=2.570626e-09
normRes=2.566482e-09
normRes=2.562333e-09
normRes=2.558180e-09
normRes=2.554024e-09
normRes=2.549865e-09
normRes=2.545706e-09
normRes=2.541547e-09
normRes=2.537389e-09
normRes=2.533234e-09
normRes=2.529082e-09
normRes=2.524935e-09
normRes=2.520794e-09
normRes=2.516659e-09
normRes=2.512533e-09
normRes=2.508416e-09
normRes=2.504309e-09
normRes=2.500213e-09
normRes=2.496129e-09
normRes=2.492059e-09
normRes=2.488004e-09
normRes=2.483964e-09
normRes=2.479941e-09
normRes=2.475935e-09
normRes=2.471947e-09
normRes=2.467979e-09
normRes=2.464032e-09
normRes=2.460106e-09
normRes=2.456202e-09
normRes=2.452322e-09
normRes=2.448465e-09
normRes=2.444633e-09
normRes=2.440827e-09
normRes=2.437048e-09
normRes=2.433295e-09
normRes=2.429571e-09
normRes=2.425875e-09
normRes=2.422209e-09
normRes=2.418572e-09
normRes=2.414966e-09
normRes=2.411391e-09
normRes=2.407847e-09
normRes=2.404336e-09
normRes=2.400857e-09
normRes=2.397411e-09
normRes=2.393998e-09
normRes=2.390619e-09
normRes=2.387274e-09
normRes=2.383963e-09
normRes=2.380687e-09
normRes=2.377445e-09
normRes=2.374239e-09
normRes=2.371067e-09
normRes=2.367931e-09
normRes=2.364829e-09
normRes=2.361763e-09
normRes=2.358731e-09
normRes=2.355735e-09
normRes=2.352774e-09
normRes=2.349848e-09
normRes=2.346956e-09
normRes=2.344099e-09
normRes=2.341276e-09
normRes=2.338487e-09
normRes=2.335731e-09
normRes=2.333008e-09
normRes=2.330318e-09
normRes=2.327660e-09
normRes=2.325035e-09
normRes=2.322440e-09
normRes=2.319877e-09
normRes=2.317344e-09
normRes=2.314840e-09
normRes=2.312366e-09
normRes=2.309919e-09
normRes=2.307501e-09
normRes=2.305110e-09
normRes=2.302745e-09
normRes=2.300406e-09
normRes=2.298091e-09
normRes=2.295800e-09
normRes=2.293533e-09
normRes=2.291287e-09
normRes=2.289064e-09
normRes=2.286860e-09
normRes=2.284677e-09
normRes=2.282512e-09
normRes=2.280364e-09
normRes=2.278234e-09
normRes=2.276119e-09
normRes=2.274020e-09
normRes=2.271934e-09
normRes=2.269862e-09
normRes=2.267800e-09
normRes=2.265751e-09
normRes=2.263710e-09
normRes=2.261679e-09
normRes=2.259656e-09
normRes=2.257640e-09
normRes=2.255629e-09
normRes=2.253624e-09
normRes=2.251622e-09
normRes=2.249623e-09
normRes=2.247625e-09
normRes=2.245629e-09
normRes=2.243632e-09
normRes=2.241635e-09
normRes=2.239635e-09
normRes=2.237632e-09
normRes=2.235625e-09
normRes=2.233613e-09
normRes=2.231595e-09
normRes=2.229570e-09
normRes=2.227537e-09
normRes=2.225496e-09
normRes=2.223445e-09
normRes=2.221384e-09
normRes=2.219312e-09
normRes=2.217227e-09
normRes=2.215131e-09
normRes=2.213020e-09
normRes=2.210895e-09
normRes=2.208755e-09
normRes=2.206600e-09
normRes=2.204428e-09
normRes=2.202239e-09
normRes=2.200033e-09
normRes=2.197808e-09
normRes=2.195565e-09
normRes=2.193302e-09
normRes=2.191020e-09
normRes=2.188717e-09
normRes=2.186393e-09
normRes=2.184048e-09
normRes=2.181682e-09
normRes=2.179293e-09
normRes=2.176883e-09
normRes=2.174450e-09
normRes=2.171994e-09
normRes=2.169515e-09
normRes=2.167013e-09
normRes=2.164487e-09
normRes=2.161938e-09
normRes=2.159364e-09
normRes=2.156768e-09
normRes=2.154147e-09
normRes=2.151502e-09
normRes=2.148833e-09
normRes=2.146141e-09
normRes=2.143425e-09
normRes=2.140685e-09
normRes=2.137921e-09
normRes=2.135134e-09
normRes=2.132325e-09
normRes=2.129492e-09
normRes=2.126636e-09
normRes=2.123758e-09
normRes=2.120858e-09
normRes=2.117935e-09
normRes=2.114992e-09
normRes=2.112028e-09
normRes=2.109043e-09
normRes=2.106038e-09
normRes=2.103013e-09
normRes=2.099969e-09
normRes=2.096907e-09
normRes=2.093826e-09
normRes=2.090728e-09
normRes=2.087613e-09
normRes=2.084482e-09
normRes=2.081334e-09
normRes=2.078173e-09
normRes=2.074996e-09
normRes=2.071806e-09
normRes=2.068603e-09
normRes=2.065389e-09
normRes=2.062162e-09
normRes=2.058925e-09
normRes=2.055678e-09
normRes=2.052422e-09
normRes=2.049158e-09
normRes=2.045886e-09
normRes=2.042608e-09
normRes=2.039323e-09
normRes=2.036034e-09
normRes=2.032741e-09
normRes=2.029445e-09
normRes=2.026146e-09
normRes=2.022846e-09
normRes=2.019545e-09
normRes=2.016245e-09
normRes=2.012946e-09
normRes=2.009649e-09
normRes=2.006355e-09
normRes=2.003065e-09
normRes=1.999779e-09
normRes=1.996499e-09
normRes=1.993226e-09
normRes=1.989960e-09
normRes=1.986702e-09
normRes=1.983454e-09
normRes=1.980216e-09
normRes=1.976988e-09
normRes=1.973772e-09
normRes=1.970568e-09
normRes=1.967378e-09
normRes=1.964202e-09
normRes=1.961040e-09
normRes=1.957895e-09
normRes=1.954765e-09
normRes=1.951653e-09
normRes=1.948558e-09
normRes=1.945483e-09
normRes=1.942426e-09
normRes=1.939389e-09
normRes=1.936372e-09
normRes=1.933377e-09
normRes=1.930403e-09
normRes=1.927452e-09
normRes=1.924523e-09
normRes=1.921618e-09
normRes=1.918737e-09
normRes=1.915879e-09
normRes=1.913047e-09
normRes=1.910240e-09
normRes=1.907458e-09
normRes=1.904702e-09
normRes=1.901972e-09
normRes=1.899269e-09
normRes=1.896592e-09
normRes=1.893943e-09
normRes=1.891321e-09
normRes=1.888726e-09
normRes=1.886159e-09
normRes=1.883619e-09
normRes=1.881108e-09
normRes=1.878624e-09
normRes=1.876168e-09
normRes=1.873740e-09
normRes=1.871340e-09
normRes=1.868967e-09
normRes=1.866622e-09
normRes=1.864305e-09
normRes=1.862015e-09
normRes=1.859753e-09
normRes=1.857518e-09
normRes=1.855309e-09
normRes=1.853127e-09
normRes=1.850971e-09
normRes=1.848842e-09
normRes=1.846738e-09
normRes=1.844659e-09
normRes=1.842604e-09
normRes=1.840575e-09
normRes=1.838569e-09
normRes=1.836587e-09
normRes=1.834627e-09
normRes=1.832690e-09
normRes=1.830775e-09
normRes=1.828882e-09
normRes=1.827009e-09
normRes=1.825156e-09
normRes=1.823323e-09
normRes=1.821508e-09
normRes=1.819712e-09
normRes=1.817933e-09
normRes=1.816172e-09
normRes=1.814426e-09
normRes=1.812696e-09
normRes=1.810981e-09
normRes=1.809279e-09
normRes=1.807591e-09
normRes=1.805915e-09
normRes=1.804251e-09
normRes=1.802598e-09
normRes=1.800955e-09
normRes=1.799321e-09
normRes=1.797696e-09
normRes=1.796079e-09
normRes=1.794468e-09
normRes=1.792864e-09
normRes=1.791264e-09
normRes=1.789670e-09
normRes=1.788079e-09
normRes=1.786491e-09
normRes=1.784905e-09
normRes=1.783320e-09
normRes=1.781736e-09
normRes=1.780151e-09
normRes=1.778565e-09
normRes=1.776978e-09
normRes=1.775388e-09
normRes=1.773795e-09
normRes=1.772197e-09
normRes=1.770595e-09
normRes=1.768987e-09
normRes=1.767373e-09
normRes=1.765752e-09
normRes=1.764123e-09
normRes=1.762485e-09
normRes=1.760839e-09
normRes=1.759183e-09
normRes=1.757518e-09
normRes=1.755841e-09
normRes=1.754152e-09
normRes=1.752452e-09
normRes=1.750739e-09
normRes=1.749013e-09
normRes=1.747273e-09
normRes=1.745520e-09
normRes=1.743752e-09
normRes=1.741969e-09
normRes=1.740170e-09
normRes=1.738356e-09
normRes=1.736526e-09
normRes=1.734679e-09
normRes=1.732815e-09
normRes=1.730934e-09
normRes=1.729035e-09
normRes=1.727119e-09
normRes=1.725185e-09
normRes=1.723232e-09
normRes=1.721262e-09
normRes=1.719273e-09
normRes=1.717265e-09
normRes=1.715238e-09
normRes=1.713193e-09
normRes=1.711128e-09
normRes=1.709045e-09
normRes=1.706943e-09
normRes=1.704822e-09
normRes=1.702681e-09
normRes=1.700522e-09
normRes=1.698344e-09
normRes=1.696148e-09
normRes=1.693933e-09
normRes=1.691700e-09
normRes=1.689448e-09
normRes=1.687179e-09
normRes=1.684891e-09
normRes=1.682587e-09
normRes=1.680265e-09
normRes=1.677926e-09
normRes=1.675571e-09
normRes=1.673199e-09
normRes=1.670811e-09
normRes=1.668408e-09
normRes=1.665990e-09
normRes=1.663557e-09
normRes=1.661110e-09
normRes=1.658649e-09
normRes=1.656174e-09
normRes=1.653687e-09
normRes=1.651187e-09
normRes=1.648676e-09
normRes=1.646153e-09
normRes=1.643620e-09
normRes=1.641076e-09
normRes=1.638523e-09
normRes=1.635961e-09
normRes=1.633391e-09
normRes=1.630813e-09
normRes=1.628228e-09
normRes=1.625636e-09
normRes=1.623039e-09
normRes=1.620437e-09
normRes=1.617830e-09
normRes=1.615219e-09
normRes=1.612605e-09
normRes=1.609989e-09
normRes=1.607371e-09
normRes=1.604752e-09
normRes=1.602133e-09
normRes=1.599514e-09
normRes=1.596896e-09
normRes=1.594280e-09
normRes=1.591666e-09
normRes=1.589056e-09
normRes=1.586450e-09
normRes=1.583848e-09
normRes=1.581251e-09
normRes=1.578661e-09
normRes=1.576077e-09
normRes=1.573501e-09
normRes=1.570933e-09
normRes=1.568373e-09
normRes=1.565822e-09
normRes=1.563282e-09
normRes=1.560752e-09
normRes=1.558234e-09
normRes=1.555727e-09
normRes=1.553234e-09
normRes=1.550753e-09
normRes=1.548285e-09
normRes=1.545833e-09
normRes=1.543395e-09
normRes=1.540972e-09
normRes=1.538565e-09
normRes=1.536174e-09
normRes=1.533800e-09
normRes=1.531444e-09
normRes=1.529105e-09
normRes=1.526784e-09
normRes=1.524482e-09
normRes=1.522199e-09
normRes=1.519935e-09
normRes=1.517692e-09
normRes=1.515468e-09
normRes=1.513264e-09
normRes=1.511081e-09
normRes=1.508918e-09
normRes=1.506777e-09
normRes=1.504657e-09
normRes=1.502559e-09
normRes=1.500482e-09
normRes=1.498427e-09
normRes=1.496394e-09
normRes=1.494383e-09
normRes=1.492394e-09
normRes=1.490427e-09
normRes=1.488482e-09
normRes=1.486559e-09
normRes=1.484659e-09
normRes=1.482780e-09
normRes=1.480924e-09
normRes=1.479089e-09
normRes=1.477276e-09
normRes=1.475485e-09
normRes=1.473715e-09
normRes=1.471966e-09
normRes=1.470239e-09
normRes=1.468532e-09
normRes=1.466845e-09
normRes=1.465179e-09
normRes=1.463533e-09
normRes=1.461907e-09
normRes=1.460299e-09
normRes=1.458711e-09
normRes=1.457142e-09
normRes=1.455590e-09
normRes=1.454056e-09
normRes=1.452540e-09
normRes=1.451040e-09
normRes=1.449557e-09
normRes=1.448090e-09
normRes=1.446638e-09
normRes=1.445201e-09
normRes=1.443778e-09
normRes=1.442369e-09
normRes=1.440974e-09
normRes=1.439591e-09
normRes=1.438220e-09
normRes=1.436861e-09
normRes=1.435513e-09
normRes=1.434175e-09
normRes=1.432847e-09
normRes=1.431528e-09
normRes=1.430218e-09
normRes=1.428915e-09
normRes=1.427620e-09
normRes=1.426332e-09
normRes=1.425049e-09
normRes=1.423772e-09
normRes=1.422500e-09
normRes=1.421231e-09
normRes=1.419967e-09
normRes=1.418704e-09
normRes=1.417444e-09
normRes=1.416186e-09
normRes=1.414929e-09
normRes=1.413672e-09
normRes=1.412414e-09
normRes=1.411155e-09
normRes=1.409896e-09
normRes=1.408633e-09
normRes=1.407368e-09
normRes=1.406100e-09
normRes=1.404828e-09
normRes=1.403551e-09
normRes=1.402269e-09
normRes=1.400981e-09
normRes=1.399687e-09
normRes=1.398387e-09
normRes=1.397079e-09
normRes=1.395764e-09
normRes=1.394440e-09
normRes=1.393108e-09
normRes=1.391766e-09
normRes=1.390415e-09
normRes=1.389054e-09
normRes=1.387682e-09
normRes=1.386300e-09
normRes=1.384906e-09
normRes=1.383501e-09
normRes=1.382084e-09
normRes=1.380654e-09
normRes=1.379212e-09
normRes=1.377757e-09
normRes=1.376289e-09
normRes=1.374807e-09
normRes=1.373312e-09
normRes=1.371803e-09
normRes=1.370279e-09
normRes=1.368742e-09
normRes=1.367190e-09
normRes=1.365623e-09
normRes=1.364042e-09
normRes=1.362446e-09
normRes=1.360835e-09
normRes=1.359209e-09
normRes=1.357568e-09
normRes=1.355912e-09
normRes=1.354241e-09
normRes=1.352555e-09
normRes=1.350854e-09
normRes=1.349138e-09
normRes=1.347407e-09
normRes=1.345661e-09
normRes=1.343901e-09
normRes=1.342126e-09
normRes=1.340337e-09
normRes=1.338533e-09
normRes=1.336716e-09
normRes=1.334884e-09
normRes=1.333039e-09
normRes=1.331181e-09
normRes=1.329309e-09
normRes=1.327425e-09
normRes=1.325528e-09
normRes=1.323618e-09
normRes=1.321697e-09
normRes=1.319764e-09
normRes=1.317820e-09
normRes=1.315865e-09
normRes=1.313900e-09
normRes=1.311924e-09
normRes=1.309939e-09
normRes=1.307944e-09
normRes=1.305940e-09
normRes=1.303929e-09
normRes=1.301909e-09
normRes=1.299882e-09
normRes=1.297847e-09
normRes=1.295806e-09
normRes=1.293760e-09
normRes=1.291707e-09
normRes=1.289650e-09
normRes=1.287588e-09
normRes=1.285522e-09
normRes=1.283452e-09
normRes=1.281380e-09
normRes=1.279305e-09
normRes=1.277229e-09
normRes=1.275152e-09
normRes=1.273073e-09
normRes=1.270995e-09
normRes=1.268916e-09
normRes=1.266839e-09
normRes=1.264763e-09
normRes=1.262690e-09
normRes=1.260619e-09
normRes=1.258552e-09
normRes=1.256488e-09
normRes=1.254428e-09
normRes=1.252373e-09
normRes=1.250324e-09
normRes=1.248281e-09
normRes=1.246244e-09
normRes=1.244214e-09
normRes=1.242191e-09
normRes=1.240177e-09
normRes=1.238171e-09
normRes=1.236175e-09
normRes=1.234187e-09
normRes=1.232210e-09
normRes=1.230243e-09
normRes=1.228288e-09
normRes=1.226343e-09
normRes=1.224411e-09
normRes=1.222490e-09
normRes=1.220583e-09
normRes=1.218688e-09
normRes=1.216807e-09
normRes=1.214939e-09
normRes=1.213086e-09
normRes=1.211247e-09
normRes=1.209423e-09
normRes=1.207614e-09
normRes=1.205821e-09
normRes=1.204043e-09
normRes=1.202281e-09
normRes=1.200536e-09
normRes=1.198806e-09
normRes=1.197094e-09
normRes=1.195397e-09
normRes=1.193718e-09
normRes=1.192056e-09
normRes=1.190411e-09
normRes=1.188784e-09
normRes=1.187174e-09
normRes=1.185581e-09
normRes=1.184006e-09
normRes=1.182448e-09
normRes=1.180908e-09
normRes=1.179386e-09
normRes=1.177881e-09
normRes=1.176393e-09
normRes=1.174923e-09
normRes=1.173470e-09
normRes=1.172035e-09
normRes=1.170616e-09
normRes=1.169215e-09
normRes=1.167830e-09
normRes=1.166463e-09
normRes=1.165111e-09
normRes=1.163776e-09
normRes=1.162457e-09
normRes=1.161154e-09
normRes=1.159866e-09
normRes=1.158593e-09
normRes=1.157336e-09
normRes=1.156092e-09
normRes=1.154864e-09
normRes=1.153650e-09
normRes=1.152449e-09
normRes=1.151261e-09
normRes=1.150086e-09
normRes=1.148924e-09
normRes=1.147774e-09
normRes=1.146636e-09
normRes=1.145509e-09
normRes=1.144393e-09
normRes=1.143288e-09
normRes=1.142192e-09
normRes=1.141106e-09
normRes=1.140029e-09
normRes=1.138961e-09
normRes=1.137901e-09
normRes=1.136848e-09
normRes=1.135803e-09
normRes=1.134764e-09
normRes=1.133732e-09
normRes=1.132705e-09
normRes=1.131683e-09
normRes=1.130667e-09
normRes=1.129654e-09
normRes=1.128645e-09
normRes=1.127639e-09
normRes=1.126635e-09
normRes=1.125634e-09
normRes=1.124635e-09
normRes=1.123636e-09
normRes=1.122639e-09
normRes=1.121641e-09
normRes=1.120643e-09
normRes=1.119644e-09
normRes=1.118644e-09
normRes=1.117642e-09
normRes=1.116637e-09
normRes=1.115630e-09
normRes=1.114620e-09
normRes=1.113606e-09
normRes=1.112588e-09
normRes=1.111566e-09
normRes=1.110538e-09
normRes=1.109505e-09
normRes=1.108466e-09
normRes=1.107421e-09
normRes=1.106369e-09
normRes=1.105311e-09
normRes=1.104245e-09
normRes=1.103171e-09
normRes=1.102089e-09
normRes=1.100999e-09
normRes=1.099901e-09
normRes=1.098793e-09
normRes=1.097676e-09
normRes=1.096550e-09
normRes=1.095414e-09
normRes=1.094267e-09
normRes=1.093111e-09
normRes=1.091944e-09
normRes=1.090766e-09
normRes=1.089577e-09
normRes=1.088378e-09
normRes=1.087167e-09
normRes=1.085945e-09
normRes=1.084711e-09
normRes=1.083466e-09
normRes=1.082209e-09
normRes=1.080940e-09
normRes=1.079659e-09
normRes=1.078367e-09
normRes=1.077063e-09
normRes=1.075746e-09
normRes=1.074418e-09
normRes=1.073078e-09
normRes=1.071726e-09
normRes=1.070361e-09
normRes=1.068986e-09
normRes=1.067598e-09
normRes=1.066199e-09
normRes=1.064788e-09
normRes=1.063367e-09
normRes=1.061933e-09
normRes=1.060489e-09
normRes=1.059033e-09
normRes=1.057567e-09
normRes=1.056090e-09
normRes=1.054603e-09
normRes=1.053106e-09
normRes=1.051599e-09
normRes=1.050082e-09
normRes=1.048556e-09
normRes=1.047020e-09
normRes=1.045476e-09
normRes=1.043923e-09
normRes=1.042362e-09
normRes=1.040792e-09
normRes=1.039215e-09
normRes=1.037631e-09
normRes=1.036040e-09
normRes=1.034442e-09
normRes=1.032838e-09
normRes=1.031229e-09
normRes=1.029613e-09
normRes=1.027993e-09
normRes=1.026368e-09
normRes=1.024738e-09
normRes=1.023104e-09
normRes=1.021468e-09
normRes=1.019828e-09
normRes=1.018185e-09
normRes=1.016540e-09
normRes=1.014894e-09
normRes=1.013246e-09
normRes=1.011597e-09
normRes=1.009948e-09
normRes=1.008298e-09
normRes=1.006649e-09
normRes=1.005001e-09
normRes=1.003354e-09
normRes=1.001709e-09
normRes=1.000066e-09
normRes=9.984259e-10
normRes=9.967885e-10
normRes=9.951550e-10
normRes=9.935252e-10
normRes=9.918998e-10
normRes=9.902791e-10
normRes=9.886634e-10
normRes=9.870539e-10
normRes=9.854501e-10
normRes=9.838529e-10
normRes=9.822625e-10
normRes=9.806791e-10
normRes=9.791039e-10
normRes=9.775363e-10
normRes=9.759771e-10
normRes=9.744267e-10
normRes=9.728857e-10
normRes=9.713536e-10
normRes=9.698316e-10
normRes=9.683196e-10
normRes=9.668178e-10
normRes=9.653272e-10
normRes=9.638474e-10
normRes=9.623789e-10
normRes=9.609216e-10
normRes=9.594765e-10
normRes=9.580434e-10
normRes=9.566225e-10
normRes=9.552140e-10
normRes=9.538179e-10
normRes=9.524352e-10
normRes=9.510650e-10
normRes=9.497085e-10
normRes=9.483651e-10
normRes=9.470349e-10
normRes=9.457187e-10
normRes=9.444159e-10
normRes=9.431269e-10
normRes=9.418517e-10
normRes=9.405903e-10
normRes=9.393429e-10
normRes=9.381094e-10
normRes=9.368898e-10
normRes=9.356843e-10
normRes=9.344926e-10
normRes=9.333149e-10
normRes=9.321509e-10
normRes=9.310006e-10
normRes=9.298639e-10
normRes=9.287408e-10
normRes=9.276312e-10
normRes=9.265351e-10
normRes=9.254520e-10
normRes=9.243819e-10
normRes=9.233246e-10
normRes=9.222802e-10
normRes=9.212480e-10
normRes=9.202285e-10
normRes=9.192210e-10
normRes=9.182253e-10
normRes=9.172409e-10
normRes=9.162680e-10
normRes=9.153063e-10
normRes=9.143553e-10
normRes=9.134149e-10
normRes=9.124846e-10
normRes=9.115642e-10
normRes=9.106533e-10
normRes=9.097518e-10
normRes=9.088592e-10
normRes=9.079751e-10
normRes=9.070994e-10
normRes=9.062314e-10
normRes=9.053709e-10
normRes=9.045176e-10
normRes=9.036709e-10
normRes=9.028311e-10
normRes=9.019968e-10
normRes=9.011683e-10
normRes=9.003451e-10
normRes=8.995265e-10
normRes=8.987126e-10
normRes=8.979026e-10
normRes=8.970963e-10
normRes=8.962932e-10
normRes=8.954930e-10
normRes=8.946952e-10
normRes=8.938996e-10
normRes=8.931053e-10
normRes=8.923124e-10
normRes=8.915202e-10
normRes=8.907283e-10
normRes=8.899365e-10
normRes=8.891447e-10
normRes=8.883518e-10
normRes=8.875579e-10
normRes=8.867623e-10
normRes=8.859651e-10
normRes=8.851653e-10
normRes=8.843631e-10
normRes=8.835578e-10
normRes=8.827490e-10
normRes=8.819370e-10
normRes=8.811206e-10
normRes=8.803001e-10
normRes=8.794749e-10
normRes=8.786445e-10
normRes=8.778091e-10
normRes=8.769678e-10
normRes=8.761208e-10
normRes=8.752676e-10
normRes=8.744083e-10
normRes=8.735420e-10
normRes=8.726688e-10
normRes=8.717887e-10
normRes=8.709008e-10
normRes=8.700054e-10
normRes=8.691022e-10
normRes=8.681911e-10
normRes=8.672718e-10
normRes=8.663444e-10
normRes=8.654079e-10
normRes=8.644630e-10
normRes=8.635094e-10
normRes=8.625468e-10
normRes=8.615752e-10
normRes=8.605944e-10
normRes=8.596045e-10
normRes=8.586053e-10
normRes=8.575965e-10
normRes=8.565788e-10
normRes=8.555511e-10
normRes=8.545145e-10
normRes=8.534681e-10
normRes=8.524122e-10
normRes=8.513469e-10
normRes=8.502722e-10
normRes=8.491881e-10
normRes=8.480946e-10
normRes=8.469919e-10
normRes=8.458798e-10
normRes=8.447586e-10
normRes=8.436286e-10
normRes=8.424894e-10
normRes=8.413416e-10
normRes=8.401851e-10
normRes=8.390201e-10
normRes=8.378465e-10
normRes=8.366649e-10
normRes=8.354752e-10
normRes=8.342780e-10
normRes=8.330728e-10
normRes=8.318600e-10
normRes=8.306402e-10
normRes=8.294133e-10
normRes=8.281797e-10
normRes=8.269398e-10
normRes=8.256933e-10
normRes=8.244408e-10
normRes=8.231827e-10
normRes=8.219191e-10
normRes=8.206502e-10
normRes=8.193765e-10
normRes=8.180982e-10
normRes=8.168155e-10
normRes=8.155289e-10
normRes=8.142387e-10
normRes=8.129450e-10
normRes=8.116482e-10
normRes=8.103490e-10
normRes=8.090472e-10
normRes=8.077433e-10
normRes=8.064375e-10
normRes=8.051309e-10
normRes=8.038228e-10
normRes=8.025144e-10
normRes=8.012055e-10
normRes=7.998966e-10
normRes=7.985880e-10
normRes=7.972804e-10
normRes=7.959738e-10
normRes=7.946686e-10
normRes=7.933652e-10
normRes=7.920639e-10
normRes=7.907651e-10
normRes=7.894693e-10
normRes=7.881765e-10
normRes=7.868874e-10
normRes=7.856021e-10
normRes=7.843208e-10
normRes=7.830444e-10
normRes=7.817730e-10
normRes=7.805062e-10
normRes=7.792453e-10
normRes=7.779902e-10
normRes=7.767410e-10
normRes=7.754984e-10
normRes=7.742622e-10
normRes=7.730334e-10
normRes=7.718117e-10
normRes=7.705977e-10
normRes=7.693911e-10
normRes=7.681927e-10
normRes=7.670026e-10
normRes=7.658213e-10
normRes=7.646487e-10
normRes=7.634848e-10
normRes=7.623303e-10
normRes=7.611852e-10
normRes=7.600496e-10
normRes=7.589238e-10
normRes=7.578078e-10
normRes=7.567021e-10
normRes=7.556066e-10
normRes=7.545215e-10
normRes=7.534466e-10
normRes=7.523824e-10
normRes=7.513291e-10
normRes=7.502865e-10
normRes=7.492548e-10
normRes=7.482340e-10
normRes=7.472240e-10
normRes=7.462252e-10
normRes=7.452375e-10
normRes=7.442606e-10
normRes=7.432949e-10
normRes=7.423402e-10
normRes=7.413967e-10
normRes=7.404643e-10
normRes=7.395424e-10
normRes=7.386316e-10
normRes=7.377317e-10
normRes=7.368427e-10
normRes=7.359640e-10
normRes=7.350962e-10
normRes=7.342386e-10
normRes=7.333913e-10
normRes=7.325541e-10
normRes=7.317272e-10
normRes=7.309102e-10
normRes=7.301028e-10
normRes=7.293049e-10
normRes=7.285164e-10
normRes=7.277370e-10
normRes=7.269667e-10
normRes=7.262050e-10
normRes=7.254519e-10
normRes=7.247071e-10
normRes=7.239704e-10
normRes=7.232412e-10
normRes=7.225199e-10
normRes=7.218057e-10
normRes=7.210988e-10
normRes=7.203984e-10
normRes=7.197047e-10
normRes=7.190169e-10
normRes=7.183353e-10
normRes=7.176593e-10
normRes=7.169884e-10
normRes=7.163226e-10
normRes=7.156616e-10
normRes=7.150050e-10
normRes=7.143524e-10
normRes=7.137035e-10
normRes=7.130584e-10
normRes=7.124161e-10
normRes=7.117768e-10
normRes=7.111398e-10
normRes=7.105052e-10
normRes=7.098725e-10
normRes=7.092413e-10
normRes=7.086113e-10
normRes=7.079821e-10
normRes=7.073536e-10
normRes=7.067253e-10
normRes=7.060969e-10
normRes=7.054682e-10
normRes=7.048390e-10
normRes=7.042088e-10
normRes=7.035773e-10
normRes=7.029440e-10
normRes=7.023091e-10
normRes=7.016721e-10
normRes=7.010327e-10
normRes=7.003906e-10
normRes=6.997454e-10
normRes=6.990967e-10
normRes=6.984451e-10
normRes=6.977895e-10
normRes=6.971295e-10
normRes=6.964657e-10
normRes=6.957974e-10
normRes=6.951246e-10
normRes=6.944466e-10
normRes=6.937635e-10
normRes=6.930750e-10
normRes=6.923809e-10
normRes=6.916813e-10
normRes=6.909760e-10
normRes=6.902643e-10
normRes=6.895463e-10
normRes=6.888221e-10
normRes=6.880915e-10
normRes=6.873542e-10
normRes=6.866100e-10
normRes=6.858588e-10
normRes=6.851006e-10
normRes=6.843354e-10
normRes=6.835631e-10
normRes=6.827837e-10
normRes=6.819966e-10
normRes=6.812024e-10
normRes=6.804007e-10
normRes=6.795916e-10
normRes=6.787750e-10
normRes=6.779509e-10
normRes=6.771192e-10
normRes=6.762800e-10
normRes=6.754333e-10
normRes=6.745789e-10
normRes=6.737171e-10
normRes=6.728479e-10
normRes=6.719715e-10
normRes=6.710878e-10
normRes=6.701968e-10
normRes=6.692984e-10
normRes=6.683934e-10
normRes=6.674812e-10
normRes=6.665620e-10
normRes=6.656365e-10
normRes=6.647041e-10
normRes=6.637650e-10
normRes=6.628200e-10
normRes=6.618687e-10
normRes=6.609108e-10
normRes=6.599475e-10
normRes=6.589785e-10
normRes=6.580040e-10
normRes=6.570242e-10
normRes=6.560393e-10
normRes=6.550492e-10
normRes=6.540545e-10
normRes=6.530553e-10
normRes=6.520517e-10
normRes=6.510440e-10
normRes=6.500325e-10
normRes=6.490174e-10
normRes=6.479991e-10
normRes=6.469774e-10
normRes=6.459527e-10
normRes=6.449258e-10
normRes=6.438963e-10
normRes=6.428647e-10
normRes=6.418314e-10
normRes=6.407964e-10
normRes=6.397603e-10
normRes=6.387228e-10
normRes=6.376848e-10
normRes=6.366464e-10
normRes=6.356079e-10
normRes=6.345691e-10
normRes=6.335309e-10
normRes=6.324934e-10
normRes=6.314565e-10
normRes=6.304211e-10
normRes=6.293870e-10
normRes=6.283547e-10
normRes=6.273247e-10
normRes=6.262968e-10
normRes=6.252714e-10
normRes=6.242488e-10
normRes=6.232297e-10
normRes=6.222137e-10
normRes=6.212014e-10
normRes=6.201928e-10
normRes=6.191888e-10
normRes=6.181889e-10
normRes=6.171937e-10
normRes=6.162032e-10
normRes=6.152182e-10
normRes=6.142380e-10
normRes=6.132643e-10
normRes=6.122955e-10
normRes=6.113332e-10
normRes=6.103772e-10
normRes=6.094274e-10
normRes=6.084844e-10
normRes=6.075481e-10
normRes=6.066187e-10
normRes=6.056967e-10
normRes=6.047819e-10
normRes=6.038746e-10
normRes=6.029749e-10
normRes=6.020830e-10
normRes=6.011991e-10
normRes=6.003232e-10
normRes=5.994554e-10
normRes=5.985956e-10
normRes=5.977443e-10
normRes=5.969015e-10
normRes=5.960673e-10
normRes=5.952412e-10
normRes=5.944241e-10
normRes=5.936157e-10
normRes=5.928159e-10
normRes=5.920250e-10
normRes=5.912428e-10
normRes=5.904693e-10
normRes=5.897046e-10
normRes=5.889488e-10
normRes=5.882016e-10
normRes=5.874632e-10
normRes=5.867335e-10
normRes=5.860122e-10
normRes=5.852996e-10
normRes=5.845957e-10
normRes=5.838999e-10
normRes=5.832128e-10
normRes=5.825337e-10
normRes=5.818630e-10
normRes=5.812002e-10
normRes=5.805454e-10
normRes=5.798986e-10
normRes=5.792591e-10
normRes=5.786275e-10
normRes=5.780031e-10
normRes=5.773858e-10
normRes=5.767758e-10
normRes=5.761727e-10
normRes=5.755763e-10
normRes=5.749866e-10
normRes=5.744028e-10
normRes=5.738255e-10
normRes=5.732542e-10
normRes=5.726884e-10
normRes=5.721285e-10
normRes=5.715737e-10
normRes=5.710242e-10
normRes=5.704793e-10
normRes=5.699389e-10
normRes=5.694034e-10
normRes=5.688720e-10
normRes=5.683443e-10
normRes=5.678202e-10
normRes=5.672999e-10
normRes=5.667826e-10
normRes=5.662681e-10
normRes=5.657564e-10
normRes=5.652473e-10
normRes=5.647404e-10
normRes=5.642353e-10
normRes=5.637318e-10
normRes=5.632300e-10
normRes=5.627291e-10
normRes=5.622296e-10
normRes=5.617303e-10
normRes=5.612316e-10
normRes=5.607331e-10
normRes=5.602346e-10
normRes=5.597353e-10
normRes=5.592359e-10
normRes=5.587356e-10
normRes=5.582342e-10
normRes=5.577317e-10
normRes=5.572276e-10
normRes=5.567217e-10
normRes=5.562139e-10
normRes=5.557037e-10
normRes=5.551915e-10
normRes=5.546763e-10
normRes=5.541585e-10
normRes=5.536373e-10
normRes=5.531134e-10
normRes=5.525858e-10
normRes=5.520548e-10
normRes=5.515201e-10
normRes=5.509812e-10
normRes=5.504387e-10
normRes=5.498915e-10
normRes=5.493399e-10
normRes=5.487836e-10
normRes=5.482228e-10
normRes=5.476572e-10
normRes=5.470867e-10
normRes=5.465110e-10
normRes=5.459302e-10
normRes=5.453441e-10
normRes=5.447523e-10
normRes=5.441552e-10
normRes=5.435525e-10
normRes=5.429445e-10
normRes=5.423307e-10
normRes=5.417109e-10
normRes=5.410853e-10
normRes=5.404540e-10
normRes=5.398165e-10
normRes=5.391735e-10
normRes=5.385240e-10
normRes=5.378687e-10
normRes=5.372077e-10
normRes=5.365407e-10
normRes=5.358676e-10
normRes=5.351887e-10
normRes=5.345037e-10
normRes=5.338129e-10
normRes=5.331162e-10
normRes=5.324139e-10
normRes=5.317057e-10
normRes=5.309921e-10
normRes=5.302725e-10
normRes=5.295480e-10
normRes=5.288177e-10
normRes=5.280818e-10
normRes=5.273410e-10
normRes=5.265949e-10
normRes=5.258439e-10
normRes=5.250879e-10
normRes=5.243276e-10
normRes=5.235620e-10
normRes=5.227924e-10
normRes=5.220183e-10
normRes=5.212397e-10
normRes=5.204573e-10
normRes=5.196709e-10
normRes=5.188810e-10
normRes=5.180872e-10
normRes=5.172905e-10
normRes=5.164902e-10
normRes=5.156869e-10
normRes=5.148809e-10
normRes=5.140722e-10
normRes=5.132611e-10
normRes=5.124477e-10
normRes=5.116323e-10
normRes=5.108151e-10
normRes=5.099962e-10
normRes=5.091757e-10
normRes=5.083543e-10
normRes=5.075319e-10
normRes=5.067088e-10
normRes=5.058850e-10
normRes=5.050608e-10
normRes=5.042365e-10
normRes=5.034124e-10
normRes=5.025886e-10
normRes=5.017654e-10
normRes=5.009428e-10
normRes=5.001214e-10
normRes=4.993009e-10
normRes=4.984819e-10
normRes=4.976650e-10
normRes=4.968494e-10
normRes=4.960361e-10
normRes=4.952252e-10
normRes=4.944167e-10
normRes=4.936109e-10
normRes=4.928083e-10
normRes=4.920086e-10
normRes=4.912123e-10
normRes=4.904195e-10
normRes=4.896303e-10
normRes=4.888451e-10
normRes=4.880644e-10
normRes=4.872878e-10
normRes=4.865153e-10
normRes=4.857477e-10
normRes=4.849852e-10
normRes=4.842273e-10
normRes=4.834746e-10
normRes=4.827273e-10
normRes=4.819851e-10
normRes=4.812489e-10
normRes=4.805181e-10
normRes=4.797933e-10
normRes=4.790747e-10
normRes=4.783618e-10
normRes=4.776552e-10
normRes=4.769549e-10
normRes=4.762612e-10
normRes=4.755734e-10
normRes=4.748927e-10
normRes=4.742183e-10
normRes=4.735507e-10
normRes=4.728901e-10
normRes=4.722357e-10
normRes=4.715885e-10
normRes=4.709482e-10
normRes=4.703148e-10
normRes=4.696884e-10
normRes=4.690690e-10
normRes=4.684563e-10
normRes=4.678509e-10
normRes=4.672522e-10
normRes=4.666608e-10
normRes=4.660760e-10
normRes=4.654981e-10
normRes=4.649273e-10
normRes=4.643629e-10
normRes=4.638059e-10
normRes=4.632547e-10
normRes=4.627108e-10
normRes=4.621731e-10
normRes=4.616421e-10
normRes=4.611172e-10
normRes=4.605988e-10
normRes=4.600865e-10
normRes=4.595804e-10
normRes=4.590802e-10
normRes=4.585858e-10
normRes=4.580970e-10
normRes=4.576139e-10
normRes=4.571362e-10
normRes=4.566639e-10
normRes=4.561967e-10
normRes=4.557348e-10
normRes=4.552776e-10
normRes=4.548251e-10
normRes=4.543770e-10
normRes=4.539333e-10
normRes=4.534940e-10
normRes=4.530585e-10
normRes=4.526268e-10
normRes=4.521989e-10
normRes=4.517743e-10
normRes=4.513532e-10
normRes=4.509350e-10
normRes=4.505198e-10
normRes=4.501073e-10
normRes=4.496972e-10
normRes=4.492895e-10
normRes=4.488837e-10
normRes=4.484801e-10
normRes=4.480779e-10
normRes=4.476775e-10
normRes=4.472784e-10
normRes=4.468803e-10
normRes=4.464830e-10
normRes=4.460867e-10
normRes=4.456908e-10
normRes=4.452948e-10
normRes=4.448993e-10
normRes=4.445037e-10
normRes=4.441078e-10
normRes=4.437112e-10
normRes=4.433139e-10
normRes=4.429162e-10
normRes=4.425170e-10
normRes=4.421167e-10
normRes=4.417150e-10
normRes=4.413115e-10
normRes=4.409064e-10
normRes=4.404996e-10
normRes=4.400905e-10
normRes=4.396792e-10
normRes=4.392652e-10
normRes=4.388488e-10
normRes=4.384299e-10
normRes=4.380078e-10
normRes=4.375827e-10
normRes=4.371547e-10
normRes=4.367235e-10
normRes=4.362886e-10
normRes=4.358501e-10
normRes=4.354081e-10
normRes=4.349624e-10
normRes=4.345129e-10
normRes=4.340595e-10
normRes=4.336018e-10
normRes=4.331402e-10
normRes=4.326742e-10
normRes=4.322040e-10
normRes=4.317294e-10
normRes=4.312503e-10
normRes=4.307667e-10
normRes=4.302787e-10
normRes=4.297860e-10
normRes=4.292889e-10
normRes=4.287870e-10
normRes=4.282802e-10
normRes=4.277688e-10
normRes=4.272528e-10
normRes=4.267319e-10
normRes=4.262064e-10
normRes=4.256761e-10
normRes=4.251411e-10
normRes=4.246017e-10
normRes=4.240571e-10
normRes=4.235079e-10
normRes=4.229544e-10
normRes=4.223963e-10
normRes=4.218334e-10
normRes=4.212663e-10
normRes=4.206948e-10
normRes=4.201185e-10
normRes=4.195382e-10
normRes=4.189537e-10
normRes=4.183652e-10
normRes=4.177724e-10
normRes=4.171758e-10
normRes=4.165753e-10
normRes=4.159709e-10
normRes=4.153628e-10
normRes=4.147516e-10
normRes=4.141365e-10
normRes=4.135180e-10
normRes=4.128965e-10
normRes=4.122719e-10
normRes=4.116444e-10
normRes=4.110144e-10
normRes=4.103813e-10
normRes=4.097460e-10
normRes=4.091084e-10
normRes=4.084682e-10
normRes=4.078260e-10
normRes=4.071820e-10
normRes=4.065362e-10
normRes=4.058891e-10
normRes=4.052402e-10
normRes=4.045901e-10
normRes=4.039389e-10
normRes=4.032868e-10
normRes=4.026338e-10
normRes=4.019806e-10
normRes=4.013270e-10
normRes=4.006729e-10
normRes=4.000188e-10
normRes=3.993648e-10
normRes=3.987112e-10
normRes=3.980579e-10
normRes=3.974054e-10
normRes=3.967536e-10
normRes=3.961029e-10
normRes=3.954535e-10
normRes=3.948051e-10
normRes=3.941585e-10
normRes=3.935133e-10
normRes=3.928700e-10
normRes=3.922288e-10
normRes=3.915899e-10
normRes=3.909532e-10
normRes=3.903192e-10
normRes=3.896878e-10
normRes=3.890594e-10
normRes=3.884339e-10
normRes=3.878114e-10
normRes=3.871922e-10
normRes=3.865765e-10
normRes=3.859645e-10
normRes=3.853559e-10
normRes=3.847513e-10
normRes=3.841507e-10
normRes=3.835542e-10
normRes=3.829620e-10
normRes=3.823739e-10
normRes=3.817905e-10
normRes=3.812116e-10
normRes=3.806372e-10
normRes=3.800674e-10
normRes=3.795030e-10
normRes=3.789428e-10
normRes=3.783880e-10
normRes=3.778382e-10
normRes=3.772936e-10
normRes=3.767542e-10
normRes=3.762201e-10
normRes=3.756914e-10
normRes=3.751681e-10
normRes=3.746501e-10
normRes=3.741372e-10
normRes=3.736303e-10
normRes=3.731287e-10
normRes=3.726326e-10
normRes=3.721421e-10
normRes=3.716572e-10
normRes=3.711777e-10
normRes=3.707034e-10
normRes=3.702349e-10
normRes=3.697718e-10
normRes=3.693145e-10
normRes=3.688624e-10
normRes=3.684155e-10
normRes=3.679741e-10
normRes=3.675381e-10
normRes=3.671073e-10
normRes=3.666815e-10
normRes=3.662609e-10
normRes=3.658455e-10
normRes=3.654351e-10
normRes=3.650294e-10
normRes=3.646285e-10
normRes=3.642323e-10
normRes=3.638412e-10
normRes=3.634541e-10
normRes=3.630718e-10
normRes=3.626935e-10
normRes=3.623197e-10
normRes=3.619496e-10
normRes=3.615835e-10
normRes=3.612215e-10
normRes=3.608630e-10
normRes=3.605082e-10
normRes=3.601568e-10
normRes=3.598086e-10
normRes=3.594634e-10
normRes=3.591215e-10
normRes=3.587825e-10
normRes=3.584462e-10
normRes=3.581124e-10
normRes=3.577810e-10
normRes=3.574518e-10
normRes=3.571250e-10
normRes=3.567999e-10
normRes=3.564765e-10
normRes=3.561552e-10
normRes=3.558349e-10
normRes=3.555164e-10
normRes=3.551985e-10
normRes=3.548819e-10
normRes=3.545661e-10
normRes=3.542511e-10
normRes=3.539365e-10
normRes=3.536223e-10
normRes=3.533084e-10
normRes=3.529944e-10
normRes=3.526804e-10
normRes=3.523661e-10
normRes=3.520514e-10
normRes=3.517363e-10
normRes=3.514203e-10
normRes=3.511031e-10
normRes=3.507854e-10
normRes=3.504664e-10
normRes=3.501462e-10
normRes=3.498243e-10
normRes=3.495011e-10
normRes=3.491762e-10
normRes=3.488493e-10
normRes=3.485207e-10
normRes=3.481899e-10
normRes=3.478569e-10
normRes=3.475215e-10
normRes=3.471839e-10
normRes=3.468434e-10
normRes=3.465010e-10
normRes=3.461553e-10
normRes=3.458067e-10
normRes=3.454555e-10
normRes=3.451013e-10
normRes=3.447438e-10
normRes=3.443834e-10
normRes=3.440199e-10
normRes=3.436530e-10
normRes=3.432824e-10
normRes=3.429086e-10
normRes=3.425313e-10
normRes=3.421504e-10
normRes=3.417662e-10
normRes=3.413782e-10
normRes=3.409864e-10
normRes=3.405912e-10
normRes=3.401923e-10
normRes=3.397894e-10
normRes=3.393831e-10
normRes=3.389727e-10
normRes=3.385589e-10
normRes=3.381411e-10
normRes=3.377196e-10
normRes=3.372946e-10
normRes=3.368654e-10
normRes=3.364329e-10
normRes=3.359963e-10
normRes=3.355566e-10
normRes=3.351126e-10
normRes=3.346655e-10
normRes=3.342147e-10
normRes=3.337604e-10
normRes=3.333025e-10
normRes=3.328415e-10
normRes=3.323770e-10
normRes=3.319092e-10
normRes=3.314381e-10
normRes=3.309641e-10
normRes=3.304868e-10
normRes=3.300068e-10
normRes=3.295239e-10
normRes=3.290381e-10
normRes=3.285499e-10
normRes=3.280584e-10
normRes=3.275648e-10
normRes=3.270688e-10
normRes=3.265705e-10
normRes=3.260698e-10
normRes=3.255671e-10
normRes=3.250626e-10
normRes=3.245562e-10
normRes=3.240479e-10
normRes=3.235380e-10
normRes=3.230269e-10
normRes=3.225143e-10
normRes=3.220003e-10
normRes=3.214853e-10
normRes=3.209693e-10
normRes=3.204526e-10
normRes=3.199349e-10
normRes=3.194170e-10
normRes=3.188983e-10
normRes=3.183793e-10
normRes=3.178602e-10
normRes=3.173414e-10
normRes=3.168226e-10
normRes=3.163037e-10
normRes=3.157855e-10
normRes=3.152677e-10
normRes=3.147505e-10
normRes=3.142342e-10
normRes=3.137189e-10
normRes=3.132047e-10
normRes=3.126918e-10
normRes=3.121804e-10
normRes=3.116701e-10
normRes=3.111614e-10
normRes=3.106548e-10
normRes=3.101499e-10
normRes=3.096472e-10
normRes=3.091464e-10
normRes=3.086480e-10
normRes=3.081521e-10
normRes=3.076588e-10
normRes=3.071678e-10
normRes=3.066797e-10
normRes=3.061945e-10
normRes=3.057120e-10
normRes=3.052330e-10
normRes=3.047571e-10
normRes=3.042842e-10
normRes=3.038149e-10
normRes=3.033489e-10
normRes=3.028864e-10
normRes=3.024276e-10
normRes=3.019727e-10
normRes=3.015213e-10
normRes=3.010739e-10
normRes=3.006304e-10
normRes=3.001908e-10
normRes=2.997555e-10
normRes=2.993239e-10
normRes=2.988967e-10
normRes=2.984738e-10
normRes=2.980547e-10
normRes=2.976402e-10
normRes=2.972298e-10
normRes=2.968241e-10
normRes=2.964223e-10
normRes=2.960249e-10
normRes=2.956322e-10
normRes=2.952434e-10
normRes=2.948595e-10
normRes=2.944800e-10
normRes=2.941046e-10
normRes=2.937335e-10
normRes=2.933669e-10
normRes=2.930048e-10
normRes=2.926468e-10
normRes=2.922932e-10
normRes=2.919435e-10
normRes=2.915984e-10
normRes=2.912574e-10
normRes=2.909201e-10
normRes=2.905873e-10
normRes=2.902583e-10
normRes=2.899332e-10
normRes=2.896122e-10
normRes=2.892949e-10
normRes=2.889812e-10
normRes=2.886712e-10
normRes=2.883648e-10
normRes=2.880619e-10
normRes=2.877624e-10
normRes=2.874662e-10
normRes=2.871732e-10
normRes=2.868832e-10
normRes=2.865964e-10
normRes=2.863128e-10
normRes=2.860316e-10
normRes=2.857532e-10
normRes=2.854776e-10
normRes=2.852043e-10
normRes=2.849335e-10
normRes=2.846645e-10
normRes=2.843980e-10
normRes=2.841336e-10
normRes=2.838710e-10
normRes=2.836103e-10
normRes=2.833510e-10
normRes=2.830935e-10
normRes=2.828373e-10
normRes=2.825822e-10
normRes=2.823286e-10
normRes=2.820756e-10
normRes=2.818239e-10
normRes=2.815728e-10
normRes=2.813224e-10
normRes=2.810723e-10
normRes=2.808227e-10
normRes=2.805735e-10
normRes=2.803244e-10
normRes=2.800751e-10
normRes=2.798260e-10
normRes=2.795764e-10
normRes=2.793266e-10
normRes=2.790764e-10
normRes=2.788255e-10
normRes=2.785740e-10
normRes=2.783214e-10
normRes=2.780679e-10
normRes=2.778138e-10
normRes=2.775584e-10
normRes=2.773015e-10
normRes=2.770434e-10
normRes=2.767838e-10
normRes=2.765226e-10
normRes=2.762599e-10
normRes=2.759953e-10
normRes=2.757289e-10
normRes=2.754606e-10
normRes=2.751904e-10
normRes=2.749181e-10
normRes=2.746432e-10
normRes=2.743666e-10
normRes=2.740874e-10
normRes=2.738058e-10
normRes=2.735218e-10
normRes=2.732351e-10
normRes=2.729462e-10
normRes=2.726544e-10
normRes=2.723601e-10
normRes=2.720629e-10
normRes=2.717631e-10
normRes=2.714602e-10
normRes=2.711546e-10
normRes=2.708463e-10
normRes=2.705350e-10
normRes=2.702209e-10
normRes=2.699036e-10
normRes=2.695836e-10
normRes=2.692605e-10
normRes=2.689343e-10
normRes=2.686053e-10
normRes=2.682733e-10
normRes=2.679384e-10
normRes=2.676003e-10
normRes=2.672594e-10
normRes=2.669156e-10
normRes=2.665687e-10
normRes=2.662190e-10
normRes=2.658665e-10
normRes=2.655110e-10
normRes=2.651528e-10
normRes=2.647917e-10
normRes=2.644280e-10
normRes=2.640616e-10
normRes=2.636926e-10
normRes=2.633210e-10
normRes=2.629468e-10
normRes=2.625700e-10
normRes=2.621913e-10
normRes=2.618098e-10
normRes=2.614259e-10
normRes=2.610397e-10
normRes=2.606521e-10
normRes=2.602617e-10
normRes=2.598696e-10
normRes=2.594755e-10
normRes=2.590798e-10
normRes=2.586821e-10
normRes=2.582830e-10
normRes=2.578825e-10
normRes=2.574801e-10
normRes=2.570765e-10
normRes=2.566717e-10
normRes=2.562660e-10
normRes=2.558590e-10
normRes=2.554509e-10
normRes=2.550419e-10
normRes=2.546325e-10
normRes=2.542221e-10
normRes=2.538113e-10
normRes=2.534002e-10
normRes=2.529888e-10
normRes=2.525768e-10
normRes=2.521651e-10
normRes=2.517532e-10
normRes=2.513414e-10
normRes=2.509297e-10
normRes=2.505184e-10
normRes=2.501077e-10
normRes=2.496976e-10
normRes=2.492880e-10
normRes=2.488792e-10
normRes=2.484714e-10
normRes=2.480645e-10
normRes=2.476586e-10
normRes=2.472540e-10
normRes=2.468510e-10
normRes=2.464491e-10
normRes=2.460489e-10
normRes=2.456500e-10
normRes=2.452532e-10
normRes=2.448580e-10
normRes=2.444648e-10
normRes=2.440735e-10
normRes=2.436847e-10
normRes=2.432976e-10
normRes=2.429127e-10
normRes=2.425308e-10
normRes=2.421507e-10
normRes=2.417737e-10
normRes=2.413989e-10
normRes=2.410272e-10
normRes=2.406577e-10
normRes=2.402915e-10
normRes=2.399279e-10
normRes=2.395671e-10
normRes=2.392097e-10
normRes=2.388551e-10
normRes=2.385037e-10
normRes=2.381554e-10
normRes=2.378106e-10
normRes=2.374687e-10
normRes=2.371304e-10
normRes=2.367953e-10
normRes=2.364633e-10
normRes=2.361352e-10
normRes=2.358102e-10
normRes=2.354886e-10
normRes=2.351705e-10
normRes=2.348561e-10
normRes=2.345450e-10
normRes=2.342374e-10
normRes=2.339332e-10
normRes=2.336324e-10
normRes=2.333353e-10
normRes=2.330416e-10
normRes=2.327513e-10
normRes=2.324644e-10
normRes=2.321811e-10
normRes=2.319009e-10
normRes=2.316241e-10
normRes=2.313510e-10
normRes=2.310807e-10
normRes=2.308139e-10
normRes=2.305502e-10
normRes=2.302899e-10
normRes=2.300324e-10
normRes=2.297782e-10
normRes=2.295269e-10
normRes=2.292785e-10
normRes=2.290331e-10
normRes=2.287904e-10
normRes=2.285506e-10
normRes=2.283133e-10
normRes=2.280787e-10
normRes=2.278467e-10
normRes=2.276173e-10
normRes=2.273901e-10
normRes=2.271653e-10
normRes=2.269426e-10
normRes=2.267220e-10
normRes=2.265035e-10
normRes=2.262870e-10
normRes=2.260724e-10
normRes=2.258595e-10
normRes=2.256481e-10
normRes=2.254387e-10
normRes=2.252305e-10
normRes=2.250239e-10
normRes=2.248183e-10
normRes=2.246141e-10
normRes=2.244109e-10
normRes=2.242087e-10
normRes=2.240074e-10
normRes=2.238070e-10
normRes=2.236071e-10
normRes=2.234082e-10
normRes=2.232093e-10
normRes=2.230111e-10
normRes=2.228133e-10
normRes=2.226154e-10
normRes=2.224178e-10
normRes=2.222203e-10
normRes=2.220223e-10
normRes=2.218244e-10
normRes=2.216261e-10
normRes=2.214272e-10
normRes=2.212280e-10
normRes=2.210283e-10
normRes=2.208280e-10
normRes=2.206269e-10
normRes=2.204249e-10
normRes=2.202219e-10
normRes=2.200178e-10
normRes=2.198130e-10
normRes=2.196068e-10
normRes=2.193992e-10
normRes=2.191904e-10
normRes=2.189803e-10
normRes=2.187687e-10
normRes=2.185555e-10
normRes=2.183406e-10
normRes=2.181241e-10
normRes=2.179059e-10
normRes=2.176858e-10
normRes=2.174640e-10
normRes=2.172402e-10
normRes=2.170145e-10
normRes=2.167867e-10
normRes=2.165566e-10
normRes=2.163249e-10
normRes=2.160909e-10
normRes=2.158547e-10
normRes=2.156164e-10
normRes=2.153757e-10
normRes=2.151327e-10
normRes=2.148876e-10
normRes=2.146401e-10
normRes=2.143901e-10
normRes=2.141383e-10
normRes=2.138837e-10
normRes=2.136270e-10
normRes=2.133677e-10
normRes=2.131061e-10
normRes=2.128421e-10
normRes=2.125758e-10
normRes=2.123071e-10
normRes=2.120362e-10
normRes=2.117629e-10
normRes=2.114870e-10
normRes=2.112092e-10
normRes=2.109291e-10
normRes=2.106466e-10
normRes=2.103618e-10
normRes=2.100751e-10
normRes=2.097859e-10
normRes=2.094947e-10
normRes=2.092014e-10
normRes=2.089062e-10
normRes=2.086087e-10
normRes=2.083094e-10
normRes=2.080082e-10
normRes=2.077053e-10
normRes=2.074004e-10
normRes=2.070940e-10
normRes=2.067857e-10
normRes=2.064758e-10
normRes=2.061644e-10
normRes=2.058516e-10
normRes=2.055370e-10
normRes=2.052215e-10
normRes=2.049045e-10
normRes=2.045862e-10
normRes=2.042669e-10
normRes=2.039465e-10
normRes=2.036251e-10
normRes=2.033026e-10
normRes=2.029795e-10
normRes=2.026557e-10
normRes=2.023311e-10
normRes=2.020060e-10
normRes=2.016802e-10
normRes=2.013543e-10
normRes=2.010279e-10
normRes=2.007011e-10
normRes=2.003744e-10
normRes=2.000475e-10
normRes=1.997205e-10
normRes=1.993939e-10
normRes=1.990674e-10
normRes=1.987410e-10
normRes=1.984151e-10
normRes=1.980898e-10
normRes=1.977645e-10
normRes=1.974405e-10
normRes=1.971170e-10
normRes=1.967943e-10
normRes=1.964724e-10
normRes=1.961518e-10
normRes=1.958320e-10
normRes=1.955130e-10
normRes=1.951956e-10
normRes=1.948800e-10
normRes=1.945652e-10
normRes=1.942516e-10
normRes=1.939400e-10
normRes=1.936298e-10
normRes=1.933215e-10
normRes=1.930147e-10
normRes=1.927099e-10
normRes=1.924069e-10
normRes=1.921060e-10
normRes=1.918068e-10
normRes=1.915098e-10
normRes=1.912152e-10
normRes=1.909225e-10
normRes=1.906321e-10
normRes=1.903439e-10
normRes=1.900583e-10
normRes=1.897750e-10
normRes=1.894943e-10
normRes=1.892157e-10
normRes=1.889399e-10
normRes=1.886668e-10
normRes=1.883959e-10
normRes=1.881279e-10
normRes=1.878624e-10
normRes=1.875998e-10
normRes=1.873395e-10
normRes=1.870824e-10
normRes=1.868278e-10
normRes=1.865759e-10
normRes=1.863268e-10
normRes=1.860803e-10
normRes=1.858368e-10
normRes=1.855961e-10
normRes=1.853578e-10
normRes=1.851224e-10
normRes=1.848899e-10
normRes=1.846600e-10
normRes=1.844330e-10
normRes=1.842085e-10
normRes=1.839867e-10
normRes=1.837678e-10
normRes=1.835513e-10
normRes=1.833374e-10
normRes=1.831262e-10
normRes=1.829174e-10
normRes=1.827113e-10
normRes=1.825076e-10
normRes=1.823062e-10
normRes=1.821073e-10
normRes=1.819107e-10
normRes=1.817162e-10
normRes=1.815242e-10
normRes=1.813342e-10
normRes=1.811463e-10
normRes=1.809607e-10
normRes=1.807767e-10
normRes=1.805950e-10
normRes=1.804151e-10
normRes=1.802369e-10
normRes=1.800605e-10
normRes=1.798859e-10
normRes=1.797131e-10
normRes=1.795412e-10
normRes=1.793711e-10
normRes=1.792025e-10
normRes=1.790349e-10
normRes=1.788689e-10
normRes=1.787039e-10
normRes=1.785399e-10
normRes=1.783773e-10
normRes=1.782155e-10
normRes=1.780542e-10
normRes=1.778941e-10
normRes=1.777344e-10
normRes=1.775755e-10
normRes=1.774172e-10
normRes=1.772590e-10
normRes=1.771016e-10
normRes=1.769443e-10
normRes=1.767872e-10
normRes=1.766299e-10
normRes=1.764731e-10
normRes=1.763163e-10
normRes=1.761594e-10
normRes=1.760024e-10
normRes=1.758448e-10
normRes=1.756871e-10
normRes=1.755290e-10
normRes=1.753703e-10
normRes=1.752111e-10
normRes=1.750513e-10
normRes=1.748908e-10
normRes=1.747295e-10
normRes=1.745677e-10
normRes=1.744046e-10
normRes=1.742408e-10
normRes=1.740758e-10
normRes=1.739100e-10
normRes=1.737427e-10
normRes=1.735748e-10
normRes=1.734053e-10
normRes=1.732347e-10
normRes=1.730624e-10
normRes=1.728889e-10
normRes=1.727142e-10
normRes=1.725377e-10
normRes=1.723598e-10
normRes=1.721806e-10
normRes=1.719997e-10
normRes=1.718171e-10
normRes=1.716325e-10
normRes=1.714467e-10
normRes=1.712588e-10
normRes=1.710692e-10
normRes=1.708779e-10
normRes=1.706847e-10
normRes=1.704898e-10
normRes=1.702934e-10
normRes=1.700946e-10
normRes=1.698942e-10
normRes=1.696921e-10
normRes=1.694879e-10
normRes=1.692816e-10
normRes=1.690737e-10
normRes=1.688639e-10
normRes=1.686521e-10
normRes=1.684388e-10
normRes=1.682234e-10
normRes=1.680062e-10
normRes=1.677870e-10
normRes=1.675662e-10
normRes=1.673437e-10
normRes=1.671190e-10
normRes=1.668926e-10
normRes=1.666647e-10
normRes=1.664348e-10
normRes=1.662035e-10
normRes=1.659705e-10
normRes=1.657359e-10
normRes=1.654996e-10
normRes=1.652617e-10
normRes=1.650224e-10
normRes=1.647818e-10
normRes=1.645397e-10
normRes=1.642962e-10
normRes=1.640514e-10
normRes=1.638050e-10
normRes=1.635577e-10
normRes=1.633092e-10
normRes=1.630596e-10
normRes=1.628088e-10
normRes=1.625571e-10
normRes=1.623044e-10
normRes=1.620510e-10
normRes=1.617964e-10
normRes=1.615412e-10
normRes=1.612853e-10
normRes=1.610288e-10
normRes=1.607717e-10
normRes=1.605141e-10
normRes=1.602559e-10
normRes=1.599973e-10
normRes=1.597385e-10
normRes=1.594794e-10
normRes=1.592201e-10
normRes=1.589609e-10
normRes=1.587014e-10
normRes=1.584424e-10
normRes=1.581830e-10
normRes=1.579238e-10
normRes=1.576651e-10
normRes=1.574066e-10
normRes=1.571485e-10
normRes=1.568906e-10
normRes=1.566335e-10
normRes=1.563767e-10
normRes=1.561209e-10
normRes=1.558655e-10
normRes=1.556110e-10
normRes=1.553574e-10
normRes=1.551045e-10
normRes=1.548529e-10
normRes=1.546022e-10
normRes=1.543527e-10
normRes=1.541042e-10
normRes=1.538571e-10
normRes=1.536112e-10
normRes=1.533664e-10
normRes=1.531233e-10
normRes=1.528816e-10
normRes=1.526416e-10
normRes=1.524029e-10
normRes=1.521659e-10
normRes=1.519306e-10
normRes=1.516971e-10
normRes=1.514653e-10
normRes=1.512352e-10
normRes=1.510068e-10
normRes=1.507804e-10
normRes=1.505560e-10
normRes=1.503334e-10
normRes=1.501129e-10
normRes=1.498944e-10
normRes=1.496779e-10
normRes=1.494637e-10
normRes=1.492510e-10
normRes=1.490408e-10
normRes=1.488328e-10
normRes=1.486269e-10
normRes=1.484230e-10
normRes=1.482215e-10
normRes=1.480219e-10
normRes=1.478246e-10
normRes=1.476295e-10
normRes=1.474366e-10
normRes=1.472461e-10
normRes=1.470574e-10
normRes=1.468712e-10
normRes=1.466867e-10
normRes=1.465049e-10
normRes=1.463250e-10
normRes=1.461472e-10
normRes=1.459718e-10
normRes=1.457982e-10
normRes=1.456270e-10
normRes=1.454577e-10
normRes=1.452904e-10
normRes=1.451250e-10
normRes=1.449618e-10
normRes=1.448004e-10
normRes=1.446410e-10
normRes=1.444831e-10
normRes=1.443276e-10
normRes=1.441736e-10
normRes=1.440216e-10
normRes=1.438710e-10
normRes=1.437223e-10
normRes=1.435753e-10
normRes=1.434296e-10
normRes=1.432857e-10
normRes=1.431431e-10
normRes=1.430020e-10
normRes=1.428623e-10
normRes=1.427239e-10
normRes=1.425868e-10
normRes=1.424508e-10
normRes=1.423160e-10
normRes=1.421824e-10
normRes=1.420499e-10
normRes=1.419181e-10
normRes=1.417874e-10
normRes=1.416576e-10
normRes=1.415285e-10
normRes=1.414000e-10
normRes=1.412726e-10
normRes=1.411452e-10
normRes=1.410188e-10
normRes=1.408929e-10
normRes=1.407671e-10
normRes=1.406419e-10
normRes=1.405167e-10
normRes=1.403920e-10
normRes=1.402674e-10
normRes=1.401427e-10
normRes=1.400182e-10
normRes=1.398936e-10
normRes=1.397693e-10
normRes=1.396442e-10
normRes=1.395193e-10
normRes=1.393940e-10
normRes=1.392685e-10
normRes=1.391425e-10
normRes=1.390160e-10
normRes=1.388894e-10
normRes=1.387621e-10
normRes=1.386341e-10
normRes=1.385054e-10
normRes=1.383755e-10
normRes=1.382457e-10
normRes=1.381144e-10
normRes=1.379829e-10
normRes=1.378501e-10
normRes=1.377163e-10
normRes=1.375818e-10
normRes=1.374462e-10
normRes=1.373093e-10
normRes=1.371713e-10
normRes=1.370321e-10
normRes=1.368920e-10
normRes=1.367508e-10
normRes=1.366081e-10
normRes=1.364642e-10
normRes=1.363190e-10
normRes=1.361725e-10
normRes=1.360245e-10
normRes=1.358754e-10
normRes=1.357246e-10
normRes=1.355726e-10
normRes=1.354188e-10
normRes=1.352642e-10
normRes=1.351077e-10
normRes=1.349498e-10
normRes=1.347907e-10
normRes=1.346300e-10
normRes=1.344675e-10
normRes=1.343038e-10
normRes=1.341383e-10
normRes=1.339717e-10
normRes=1.338034e-10
normRes=1.336335e-10
normRes=1.334624e-10
normRes=1.332899e-10
normRes=1.331157e-10
normRes=1.329400e-10
normRes=1.327630e-10
normRes=1.325846e-10
normRes=1.324049e-10
normRes=1.322238e-10
normRes=1.320411e-10
normRes=1.318573e-10
normRes=1.316722e-10
normRes=1.314858e-10
normRes=1.312979e-10
normRes=1.311092e-10
normRes=1.309191e-10
normRes=1.307279e-10
normRes=1.305354e-10
normRes=1.303419e-10
normRes=1.301475e-10
normRes=1.299519e-10
normRes=1.297553e-10
normRes=1.295580e-10
normRes=1.293596e-10
normRes=1.291606e-10
normRes=1.289608e-10
normRes=1.287600e-10
normRes=1.285587e-10
normRes=1.283568e-10
normRes=1.281541e-10
normRes=1.279510e-10
normRes=1.277472e-10
normRes=1.275430e-10
normRes=1.273385e-10
normRes=1.271337e-10
normRes=1.269285e-10
normRes=1.267229e-10
normRes=1.265174e-10
normRes=1.263117e-10
normRes=1.261057e-10
normRes=1.258998e-10
normRes=1.256939e-10
normRes=1.254884e-10
normRes=1.252827e-10
normRes=1.250772e-10
normRes=1.248721e-10
normRes=1.246673e-10
normRes=1.244630e-10
normRes=1.242588e-10
normRes=1.240551e-10
normRes=1.238522e-10
normRes=1.236497e-10
normRes=1.234481e-10
normRes=1.232468e-10
normRes=1.230464e-10
normRes=1.228470e-10
normRes=1.226482e-10
normRes=1.224502e-10
normRes=1.222534e-10
normRes=1.220574e-10
normRes=1.218624e-10
normRes=1.216684e-10
normRes=1.214759e-10
normRes=1.212844e-10
normRes=1.210939e-10
normRes=1.209048e-10
normRes=1.207169e-10
normRes=1.205306e-10
normRes=1.203452e-10
normRes=1.201617e-10
normRes=1.199794e-10
normRes=1.197987e-10
normRes=1.196190e-10
normRes=1.194416e-10
normRes=1.192653e-10
normRes=1.190906e-10
normRes=1.189176e-10
normRes=1.187459e-10
normRes=1.185761e-10
normRes=1.184079e-10
normRes=1.182413e-10
normRes=1.180764e-10
normRes=1.179135e-10
normRes=1.177519e-10
normRes=1.175924e-10
normRes=1.174343e-10
normRes=1.172782e-10
normRes=1.171235e-10
normRes=1.169708e-10
normRes=1.168197e-10
normRes=1.166705e-10
normRes=1.165228e-10
normRes=1.163770e-10
normRes=1.162331e-10
normRes=1.160907e-10
normRes=1.159498e-10
normRes=1.158109e-10
normRes=1.156733e-10
normRes=1.155377e-10
normRes=1.154038e-10
normRes=1.152714e-10
normRes=1.151406e-10
normRes=1.150110e-10
normRes=1.148835e-10
normRes=1.147573e-10
normRes=1.146324e-10
normRes=1.145093e-10
normRes=1.143873e-10
normRes=1.142668e-10
normRes=1.141478e-10
normRes=1.140300e-10
normRes=1.139133e-10
normRes=1.137980e-10
normRes=1.136840e-10
normRes=1.135711e-10
normRes=1.134593e-10
normRes=1.133486e-10
normRes=1.132388e-10
normRes=1.131303e-10
normRes=1.130227e-10
normRes=1.129160e-10
normRes=1.128099e-10
normRes=1.127050e-10
normRes=1.126006e-10
normRes=1.124971e-10
normRes=1.123939e-10
normRes=1.122917e-10
normRes=1.121898e-10
normRes=1.120886e-10
normRes=1.119880e-10
normRes=1.118874e-10
normRes=1.117874e-10
normRes=1.116878e-10
normRes=1.115884e-10
normRes=1.114892e-10
normRes=1.113902e-10
normRes=1.112916e-10
normRes=1.111926e-10
normRes=1.110939e-10
normRes=1.109950e-10
normRes=1.108960e-10
normRes=1.107970e-10
normRes=1.106977e-10
normRes=1.105982e-10
normRes=1.104985e-10
normRes=1.103986e-10
normRes=1.102982e-10
normRes=1.101975e-10
normRes=1.100964e-10
normRes=1.099946e-10
normRes=1.098924e-10
normRes=1.097896e-10
normRes=1.096863e-10
normRes=1.095821e-10
normRes=1.094774e-10
normRes=1.093718e-10
normRes=1.092657e-10
normRes=1.091587e-10
normRes=1.090508e-10
normRes=1.089424e-10
normRes=1.088330e-10
normRes=1.087222e-10
normRes=1.086108e-10
normRes=1.084983e-10
normRes=1.083849e-10
normRes=1.082707e-10
normRes=1.081553e-10
normRes=1.080387e-10
normRes=1.079212e-10
normRes=1.078026e-10
normRes=1.076828e-10
normRes=1.075621e-10
normRes=1.074401e-10
normRes=1.073169e-10
normRes=1.071926e-10
normRes=1.070671e-10
normRes=1.069403e-10
normRes=1.068125e-10
normRes=1.066835e-10
normRes=1.065532e-10
normRes=1.064220e-10
normRes=1.062891e-10
normRes=1.061555e-10
normRes=1.060205e-10
normRes=1.058845e-10
normRes=1.057472e-10
normRes=1.056086e-10
normRes=1.054691e-10
normRes=1.053286e-10
normRes=1.051867e-10
normRes=1.050438e-10
normRes=1.048998e-10
normRes=1.047547e-10
normRes=1.046087e-10
normRes=1.044614e-10
normRes=1.043132e-10
normRes=1.041643e-10
normRes=1.040141e-10
normRes=1.038629e-10
normRes=1.037109e-10
normRes=1.035581e-10
normRes=1.034045e-10
normRes=1.032502e-10
normRes=1.030948e-10
normRes=1.029388e-10
normRes=1.027818e-10
normRes=1.026244e-10
normRes=1.024663e-10
normRes=1.023077e-10
normRes=1.021484e-10
normRes=1.019884e-10
normRes=1.018280e-10
normRes=1.016673e-10
normRes=1.015060e-10
normRes=1.013441e-10
normRes=1.011819e-10
normRes=1.010197e-10
normRes=1.008570e-10
normRes=1.006941e-10
normRes=1.005314e-10
normRes=1.003681e-10
normRes=1.002047e-10
normRes=1.000413e-10
normRes=9.987785e-11
normRes=9.971473e-11
normRes=9.955148e-11
normRes=9.938816e-11
normRes=9.922539e-11
normRes=9.906262e-11
normRes=9.890020e-11
normRes=9.873790e-11
normRes=9.857610e-11
normRes=9.841481e-11
normRes=9.825354e-11
normRes=9.809303e-11
normRes=9.793302e-11
normRes=9.777349e-11
normRes=9.761457e-11
normRes=9.745640e-11
normRes=9.729876e-11
normRes=9.714196e-11
normRes=9.698575e-11
normRes=9.683039e-11
normRes=9.667576e-11
normRes=9.652200e-11
normRes=9.636940e-11
normRes=9.621786e-11
normRes=9.606664e-11
normRes=9.591660e-11
normRes=9.576789e-11
normRes=9.562003e-11
normRes=9.547330e-11
normRes=9.532792e-11
normRes=9.518326e-11
normRes=9.504013e-11
normRes=9.489803e-11
normRes=9.475705e-11
normRes=9.461738e-11
normRes=9.447905e-11
normRes=9.434189e-11
normRes=9.420600e-11
normRes=9.407138e-11
normRes=9.393810e-11
normRes=9.380613e-11
normRes=9.367562e-11
normRes=9.354624e-11
normRes=9.341848e-11
normRes=9.329185e-11
normRes=9.316694e-11
normRes=9.304311e-11
normRes=9.292089e-11
normRes=9.279984e-11
normRes=9.268020e-11
normRes=9.256189e-11
normRes=9.244529e-11
normRes=9.232963e-11
normRes=9.221568e-11
normRes=9.210280e-11
normRes=9.199143e-11
normRes=9.188142e-11
normRes=9.177269e-11
normRes=9.166514e-11
normRes=9.155914e-11
normRes=9.145432e-11
normRes=9.135070e-11
normRes=9.124813e-11
normRes=9.114718e-11
normRes=9.104703e-11
normRes=9.094820e-11
normRes=9.085049e-11
normRes=9.075404e-11
normRes=9.065883e-11
normRes=9.056423e-11
normRes=9.047105e-11
normRes=9.037889e-11
normRes=9.028753e-11
normRes=9.019741e-11
normRes=9.010773e-11
normRes=9.001936e-11
normRes=8.993160e-11
normRes=8.984463e-11
normRes=8.975863e-11
normRes=8.967303e-11
normRes=8.958862e-11
normRes=8.950460e-11
normRes=8.942124e-11
normRes=8.933855e-11
normRes=8.925638e-11
normRes=8.917485e-11
normRes=8.909372e-11
normRes=8.901300e-11
normRes=8.893285e-11
normRes=8.885297e-11
normRes=8.877315e-11
normRes=8.869421e-11
normRes=8.861473e-11
normRes=8.853611e-11
normRes=8.845743e-11
normRes=8.837886e-11
normRes=8.830051e-11
normRes=8.822218e-11
normRes=8.814351e-11
normRes=8.806524e-11
normRes=8.798653e-11
normRes=8.790807e-11
normRes=8.782927e-11
normRes=8.775011e-11
normRes=8.767107e-11
normRes=8.759165e-11
normRes=8.751187e-11
normRes=8.743159e-11
normRes=8.735152e-11
normRes=8.727071e-11
normRes=8.718951e-11
normRes=8.710780e-11
normRes=8.702563e-11
normRes=8.694295e-11
normRes=8.685973e-11
normRes=8.677607e-11
normRes=8.669178e-11
normRes=8.660653e-11
normRes=8.652075e-11
normRes=8.643441e-11
normRes=8.634728e-11
normRes=8.625943e-11
normRes=8.617077e-11
normRes=8.608152e-11
normRes=8.599148e-11
normRes=8.590052e-11
normRes=8.580885e-11
normRes=8.571602e-11
normRes=8.562263e-11
normRes=8.552833e-11
normRes=8.543310e-11
normRes=8.533724e-11
normRes=8.524002e-11
normRes=8.514206e-11
normRes=8.504322e-11
normRes=8.494343e-11
normRes=8.484271e-11
normRes=8.474139e-11
normRes=8.463892e-11
normRes=8.453512e-11
normRes=8.443088e-11
normRes=8.432543e-11
normRes=8.421917e-11
normRes=8.411188e-11
normRes=8.400356e-11
normRes=8.389430e-11
normRes=8.378446e-11
normRes=8.367348e-11
normRes=8.356163e-11
normRes=8.344897e-11
normRes=8.333544e-11
normRes=8.322084e-11
normRes=8.310562e-11
normRes=8.298975e-11
normRes=8.287297e-11
normRes=8.275489e-11
normRes=8.263667e-11
normRes=8.251735e-11
normRes=8.239713e-11
normRes=8.227653e-11
normRes=8.215507e-11
normRes=8.203317e-11
normRes=8.191031e-11
normRes=8.178725e-11
normRes=8.166318e-11
normRes=8.153868e-11
normRes=8.141372e-11
normRes=8.128825e-11
normRes=8.116203e-11
normRes=8.103550e-11
normRes=8.090845e-11
normRes=8.078141e-11
normRes=8.065335e-11
normRes=8.052531e-11
normRes=8.039706e-11
normRes=8.026841e-11
normRes=8.013940e-11
normRes=8.001031e-11
normRes=7.988089e-11
normRes=7.975157e-11
normRes=7.962229e-11
normRes=7.949252e-11
normRes=7.936301e-11
normRes=7.923329e-11
normRes=7.910369e-11
normRes=7.897414e-11
normRes=7.884484e-11
normRes=7.871559e-11
normRes=7.858650e-11
normRes=7.845728e-11
normRes=7.832869e-11
normRes=7.820030e-11
normRes=7.807229e-11
normRes=7.794449e-11
normRes=7.781725e-11
normRes=7.769031e-11
normRes=7.756377e-11
normRes=7.743784e-11
normRes=7.731222e-11
normRes=7.718718e-11
normRes=7.706291e-11
normRes=7.693906e-11
normRes=7.681574e-11
normRes=7.669325e-11
normRes=7.657136e-11
normRes=7.645041e-11
normRes=7.633006e-11
normRes=7.621062e-11
normRes=7.609160e-11
normRes=7.597383e-11
normRes=7.585668e-11
normRes=7.574029e-11
normRes=7.562483e-11
normRes=7.551063e-11
normRes=7.539704e-11
normRes=7.528442e-11
normRes=7.517278e-11
normRes=7.506232e-11
normRes=7.495247e-11
normRes=7.484391e-11
normRes=7.473620e-11
normRes=7.462964e-11
normRes=7.452411e-11
normRes=7.441972e-11
normRes=7.431633e-11
normRes=7.421411e-11
normRes=7.411276e-11
normRes=7.401286e-11
normRes=7.391354e-11
normRes=7.381566e-11
normRes=7.371857e-11
normRes=7.362279e-11
normRes=7.352816e-11
normRes=7.343464e-11
normRes=7.334215e-11
normRes=7.325053e-11
normRes=7.316019e-11
normRes=7.307108e-11
normRes=7.298276e-11
normRes=7.289580e-11
normRes=7.280972e-11
normRes=7.272462e-11
normRes=7.264042e-11
normRes=7.255740e-11
normRes=7.247533e-11
normRes=7.239423e-11
normRes=7.231408e-11
normRes=7.223494e-11
normRes=7.215678e-11
normRes=7.207951e-11
normRes=7.200306e-11
normRes=7.192785e-11
normRes=7.185291e-11
normRes=7.177906e-11
normRes=7.170597e-11
normRes=7.163365e-11
normRes=7.156213e-11
normRes=7.149133e-11
normRes=7.142128e-11
normRes=7.135195e-11
normRes=7.128301e-11
normRes=7.121474e-11
normRes=7.114727e-11
normRes=7.107986e-11
normRes=7.101356e-11
normRes=7.094766e-11
normRes=7.088198e-11
normRes=7.081680e-11
normRes=7.075212e-11
normRes=7.068807e-11
normRes=7.062399e-11
normRes=7.056035e-11
normRes=7.049688e-11
normRes=7.043400e-11
normRes=7.037115e-11
normRes=7.030855e-11
normRes=7.024577e-11
normRes=7.018343e-11
normRes=7.012122e-11
normRes=7.005893e-11
normRes=6.999655e-11
normRes=6.993441e-11
normRes=6.987195e-11
normRes=6.980991e-11
normRes=6.974747e-11
normRes=6.968499e-11
normRes=6.962211e-11
normRes=6.955931e-11
normRes=6.949628e-11
normRes=6.943292e-11
normRes=6.936933e-11
normRes=6.930565e-11
normRes=6.924129e-11
normRes=6.917691e-11
normRes=6.911194e-11
normRes=6.904656e-11
normRes=6.898101e-11
normRes=6.891483e-11
normRes=6.884818e-11
normRes=6.878108e-11
normRes=6.871360e-11
normRes=6.864547e-11
normRes=6.857672e-11
normRes=6.850794e-11
normRes=6.843797e-11
normRes=6.836741e-11
normRes=6.829647e-11
normRes=6.822475e-11
normRes=6.815258e-11
normRes=6.807983e-11
normRes=6.800598e-11
normRes=6.793207e-11
normRes=6.785714e-11
normRes=6.778156e-11
normRes=6.770503e-11
normRes=6.762808e-11
normRes=6.755009e-11
normRes=6.747166e-11
normRes=6.739224e-11
normRes=6.731217e-11
normRes=6.723140e-11
normRes=6.714991e-11
normRes=6.706767e-11
normRes=6.698477e-11
normRes=6.690100e-11
normRes=6.681656e-11
normRes=6.673120e-11
normRes=6.664516e-11
normRes=6.655848e-11
normRes=6.647111e-11
normRes=6.638275e-11
normRes=6.629380e-11
normRes=6.620432e-11
normRes=6.611423e-11
normRes=6.602316e-11
normRes=6.593177e-11
normRes=6.583948e-11
normRes=6.574639e-11
normRes=6.565293e-11
normRes=6.555865e-11
normRes=6.546400e-11
normRes=6.536859e-11
normRes=6.527273e-11
normRes=6.517624e-11
normRes=6.507928e-11
normRes=6.498176e-11
normRes=6.488373e-11
normRes=6.478536e-11
normRes=6.468646e-11
normRes=6.458698e-11
normRes=6.448733e-11
normRes=6.438720e-11
normRes=6.428674e-11
normRes=6.418577e-11
normRes=6.408468e-11
normRes=6.398318e-11
normRes=6.388134e-11
normRes=6.377966e-11
normRes=6.367753e-11
normRes=6.357526e-11
normRes=6.347265e-11
normRes=6.337000e-11
normRes=6.326740e-11
normRes=6.316467e-11
normRes=6.306177e-11
normRes=6.295896e-11
normRes=6.285612e-11
normRes=6.275304e-11
normRes=6.265032e-11
normRes=6.254771e-11
normRes=6.244522e-11
normRes=6.234296e-11
normRes=6.224052e-11
normRes=6.213843e-11
normRes=6.203669e-11
normRes=6.193516e-11
normRes=6.183368e-11
normRes=6.173271e-11
normRes=6.163190e-11
normRes=6.153175e-11
normRes=6.143160e-11
normRes=6.133250e-11
normRes=6.123318e-11
normRes=6.113455e-11
normRes=6.103635e-11
normRes=6.093870e-11
normRes=6.084161e-11
normRes=6.074509e-11
normRes=6.064889e-11
normRes=6.055358e-11
normRes=6.045879e-11
normRes=6.036476e-11
normRes=6.027145e-11
normRes=6.017849e-11
normRes=6.008642e-11
normRes=5.999485e-11
normRes=5.990437e-11
normRes=5.981429e-11
normRes=5.972519e-11
normRes=5.963672e-11
normRes=5.954888e-11
normRes=5.946208e-11
normRes=5.937595e-11
normRes=5.929074e-11
normRes=5.920626e-11
normRes=5.912265e-11
normRes=5.904014e-11
normRes=5.895814e-11
normRes=5.887703e-11
normRes=5.879693e-11
normRes=5.871759e-11
normRes=5.863918e-11
normRes=5.856162e-11
normRes=5.848478e-11
normRes=5.840913e-11
normRes=5.833414e-11
normRes=5.825999e-11
normRes=5.818682e-11
normRes=5.811435e-11
normRes=5.804275e-11
normRes=5.797208e-11
normRes=5.790231e-11
normRes=5.783320e-11
normRes=5.776499e-11
normRes=5.769787e-11
normRes=5.763116e-11
normRes=5.756550e-11
normRes=5.750043e-11
normRes=5.743637e-11
normRes=5.737280e-11
normRes=5.731021e-11
normRes=5.724844e-11
normRes=5.718719e-11
normRes=5.712657e-11
normRes=5.706668e-11
normRes=5.700762e-11
normRes=5.694916e-11
normRes=5.689133e-11
normRes=5.683398e-11
normRes=5.677747e-11
normRes=5.672130e-11
normRes=5.666577e-11
normRes=5.661089e-11
normRes=5.655633e-11
normRes=5.650220e-11
normRes=5.644854e-11
normRes=5.639552e-11
normRes=5.634301e-11
normRes=5.629048e-11
normRes=5.623851e-11
normRes=5.618692e-11
normRes=5.613596e-11
normRes=5.608479e-11
normRes=5.603381e-11
normRes=5.598334e-11
normRes=5.593346e-11
normRes=5.588336e-11
normRes=5.583325e-11
normRes=5.578384e-11
normRes=5.573409e-11
normRes=5.568471e-11
normRes=5.563516e-11
normRes=5.558580e-11
normRes=5.553636e-11
normRes=5.548719e-11
normRes=5.543761e-11
normRes=5.538830e-11
normRes=5.533878e-11
normRes=5.528911e-11
normRes=5.523949e-11
normRes=5.518942e-11
normRes=5.513939e-11
normRes=5.508902e-11
normRes=5.503864e-11
normRes=5.498790e-11
normRes=5.493699e-11
normRes=5.488586e-11
normRes=5.483428e-11
normRes=5.478242e-11
normRes=5.473024e-11
normRes=5.467782e-11
normRes=5.462490e-11
normRes=5.457168e-11
normRes=5.451789e-11
normRes=5.446392e-11
normRes=5.440932e-11
normRes=5.435426e-11
normRes=5.429868e-11
normRes=5.424283e-11
normRes=5.418634e-11
normRes=5.412960e-11
normRes=5.407205e-11
normRes=5.401413e-11
normRes=5.395537e-11
normRes=5.389662e-11
normRes=5.383701e-11
normRes=5.377679e-11
normRes=5.371588e-11
normRes=5.365470e-11
normRes=5.359278e-11
normRes=5.353038e-11
normRes=5.346744e-11
normRes=5.340374e-11
normRes=5.333945e-11
normRes=5.327471e-11
normRes=5.320952e-11
normRes=5.314323e-11
normRes=5.307696e-11
normRes=5.300989e-11
normRes=5.294213e-11
normRes=5.287346e-11
normRes=5.280463e-11
normRes=5.273515e-11
normRes=5.266511e-11
normRes=5.259451e-11
normRes=5.252325e-11
normRes=5.245167e-11
normRes=5.237933e-11
normRes=5.230672e-11
normRes=5.223330e-11
normRes=5.215947e-11
normRes=5.208513e-11
normRes=5.201039e-11
normRes=5.193503e-11
normRes=5.185941e-11
normRes=5.178336e-11
normRes=5.170678e-11
normRes=5.162962e-11
normRes=5.155222e-11
normRes=5.147445e-11
normRes=5.139640e-11
normRes=5.131778e-11
normRes=5.123875e-11
normRes=5.115967e-11
normRes=5.108020e-11
normRes=5.100036e-11
normRes=5.092026e-11
normRes=5.083994e-11
normRes=5.075945e-11
normRes=5.067879e-11
normRes=5.059785e-11
normRes=5.051679e-11
normRes=5.043576e-11
normRes=5.035411e-11
normRes=5.027275e-11
normRes=5.019125e-11
normRes=5.010939e-11
normRes=5.002812e-11
normRes=4.994621e-11
normRes=4.986465e-11
normRes=4.978313e-11
normRes=4.970139e-11
normRes=4.962019e-11
normRes=4.953867e-11
normRes=4.945747e-11
normRes=4.937634e-11
normRes=4.929522e-11
normRes=4.921464e-11
normRes=4.913416e-11
normRes=4.905361e-11
normRes=4.897348e-11
normRes=4.889380e-11
normRes=4.881408e-11
normRes=4.873489e-11
normRes=4.865594e-11
normRes=4.857753e-11
normRes=4.849928e-11
normRes=4.842128e-11
normRes=4.834387e-11
normRes=4.826696e-11
normRes=4.819039e-11
normRes=4.811420e-11
normRes=4.803873e-11
normRes=4.796342e-11
normRes=4.788873e-11
normRes=4.781480e-11
normRes=4.774101e-11
normRes=4.766806e-11
normRes=4.759577e-11
normRes=4.752392e-11
normRes=4.745266e-11
normRes=4.738179e-11
normRes=4.731170e-11
normRes=4.724230e-11
normRes=4.717336e-11
normRes=4.710523e-11
normRes=4.703770e-11
normRes=4.697053e-11
normRes=4.690463e-11
normRes=4.683904e-11
normRes=4.677406e-11
normRes=4.671004e-11
normRes=4.664637e-11
normRes=4.658364e-11
normRes=4.652157e-11
normRes=4.646000e-11
normRes=4.639930e-11
normRes=4.633949e-11
normRes=4.627994e-11
normRes=4.622115e-11
normRes=4.616312e-11
normRes=4.610582e-11
normRes=4.604927e-11
normRes=4.599337e-11
normRes=4.593799e-11
normRes=4.588329e-11
normRes=4.582935e-11
normRes=4.577585e-11
normRes=4.572315e-11
normRes=4.567112e-11
normRes=4.561984e-11
normRes=4.556907e-11
normRes=4.551865e-11
normRes=4.546928e-11
normRes=4.541988e-11
normRes=4.537144e-11
normRes=4.532367e-11
normRes=4.527633e-11
normRes=4.522936e-11
normRes=4.518301e-11
normRes=4.513715e-11
normRes=4.509177e-11
normRes=4.504683e-11
normRes=4.500262e-11
normRes=4.495847e-11
normRes=4.491480e-11
normRes=4.487168e-11
normRes=4.482857e-11
normRes=4.478622e-11
normRes=4.474418e-11
normRes=4.470263e-11
normRes=4.466104e-11
normRes=4.461995e-11
normRes=4.457890e-11
normRes=4.453814e-11
normRes=4.449791e-11
normRes=4.445772e-11
normRes=4.441761e-11
normRes=4.437803e-11
normRes=4.433824e-11
normRes=4.429887e-11
normRes=4.425926e-11
normRes=4.421992e-11
normRes=4.418058e-11
normRes=4.414161e-11
normRes=4.410223e-11
normRes=4.406312e-11
normRes=4.402387e-11
normRes=4.398445e-11
normRes=4.394537e-11
normRes=4.390606e-11
normRes=4.386650e-11
normRes=4.382713e-11
normRes=4.378767e-11
normRes=4.374755e-11
normRes=4.370774e-11
normRes=4.366777e-11
normRes=4.362747e-11
normRes=4.358701e-11
normRes=4.354622e-11
normRes=4.350522e-11
normRes=4.346398e-11
normRes=4.342265e-11
normRes=4.338069e-11
normRes=4.333873e-11
normRes=4.329622e-11
normRes=4.325371e-11
normRes=4.321074e-11
normRes=4.316722e-11
normRes=4.312343e-11
normRes=4.307933e-11
normRes=4.303494e-11
normRes=4.298998e-11
normRes=4.294501e-11
normRes=4.289936e-11
normRes=4.285318e-11
normRes=4.280666e-11
normRes=4.275944e-11
normRes=4.271213e-11
normRes=4.266444e-11
normRes=4.261620e-11
normRes=4.256727e-11
normRes=4.251816e-11
normRes=4.246878e-11
normRes=4.241835e-11
normRes=4.236778e-11
normRes=4.231693e-11
normRes=4.226528e-11
normRes=4.221332e-11
normRes=4.216116e-11
normRes=4.210792e-11
normRes=4.205439e-11
normRes=4.200058e-11
normRes=4.194634e-11
normRes=4.189159e-11
normRes=4.183625e-11
normRes=4.178077e-11
normRes=4.172473e-11
normRes=4.166806e-11
normRes=4.161093e-11
normRes=4.155360e-11
normRes=4.149578e-11
normRes=4.143757e-11
normRes=4.137904e-11
normRes=4.131998e-11
normRes=4.126038e-11
normRes=4.120057e-11
normRes=4.114023e-11
normRes=4.107995e-11
normRes=4.101886e-11
normRes=4.095758e-11
normRes=4.089622e-11
normRes=4.083444e-11
normRes=4.077225e-11
normRes=4.070984e-11
normRes=4.064730e-11
normRes=4.058419e-11
normRes=4.052124e-11
normRes=4.045800e-11
normRes=4.039441e-11
normRes=4.033062e-11
normRes=4.026670e-11
normRes=4.020268e-11
normRes=4.013832e-11
normRes=4.007403e-11
normRes=4.000967e-11
normRes=3.994509e-11
normRes=3.988043e-11
normRes=3.981584e-11
normRes=3.975109e-11
normRes=3.968616e-11
normRes=3.962137e-11
normRes=3.955659e-11
normRes=3.949199e-11
normRes=3.942746e-11
normRes=3.936268e-11
normRes=3.929828e-11
normRes=3.923365e-11
normRes=3.916934e-11
normRes=3.910530e-11
normRes=3.904106e-11
normRes=3.897725e-11
normRes=3.891345e-11
normRes=3.884981e-11
normRes=3.878656e-11
normRes=3.872350e-11
normRes=3.866078e-11
normRes=3.859815e-11
normRes=3.853584e-11
normRes=3.847382e-11
normRes=3.841203e-11
normRes=3.835066e-11
normRes=3.828959e-11
normRes=3.822900e-11
normRes=3.816861e-11
normRes=3.810859e-11
normRes=3.804927e-11
normRes=3.799032e-11
normRes=3.793147e-11
normRes=3.787314e-11
normRes=3.781536e-11
normRes=3.775787e-11
normRes=3.770088e-11
normRes=3.764453e-11
normRes=3.758863e-11
normRes=3.753298e-11
normRes=3.747787e-11
normRes=3.742357e-11
normRes=3.736933e-11
normRes=3.731606e-11
normRes=3.726318e-11
normRes=3.721062e-11
normRes=3.715862e-11
normRes=3.710709e-11
normRes=3.705641e-11
normRes=3.700615e-11
normRes=3.695629e-11
normRes=3.690718e-11
normRes=3.685850e-11
normRes=3.681038e-11
normRes=3.676304e-11
normRes=3.671590e-11
normRes=3.666945e-11
normRes=3.662368e-11
normRes=3.657825e-11
normRes=3.653318e-11
normRes=3.648874e-11
normRes=3.644522e-11
normRes=3.640194e-11
normRes=3.635900e-11
normRes=3.631684e-11
normRes=3.627515e-11
normRes=3.623408e-11
normRes=3.619336e-11
normRes=3.615300e-11
normRes=3.611335e-11
normRes=3.607392e-11
normRes=3.603531e-11
normRes=3.599696e-11
normRes=3.595884e-11
normRes=3.592142e-11
normRes=3.588433e-11
normRes=3.584745e-11
normRes=3.581125e-11
normRes=3.577530e-11
normRes=3.573964e-11
normRes=3.570456e-11
normRes=3.566958e-11
normRes=3.563519e-11
normRes=3.560079e-11
normRes=3.556699e-11
normRes=3.553337e-11
normRes=3.550005e-11
normRes=3.546672e-11
normRes=3.543408e-11
normRes=3.540142e-11
normRes=3.536917e-11
normRes=3.533682e-11
normRes=3.530468e-11
normRes=3.527302e-11
normRes=3.524107e-11
normRes=3.520971e-11
normRes=3.517806e-11
normRes=3.514670e-11
normRes=3.511541e-11
normRes=3.508447e-11
normRes=3.505300e-11
normRes=3.502208e-11
normRes=3.499089e-11
normRes=3.495990e-11
normRes=3.492866e-11
normRes=3.489751e-11
normRes=3.486633e-11
normRes=3.483516e-11
normRes=3.480380e-11
normRes=3.477260e-11
normRes=3.474106e-11
normRes=3.470972e-11
normRes=3.467782e-11
normRes=3.464591e-11
normRes=3.461385e-11
normRes=3.458185e-11
normRes=3.454938e-11
normRes=3.451688e-11
normRes=3.448401e-11
normRes=3.445098e-11
normRes=3.441785e-11
normRes=3.438444e-11
normRes=3.435078e-11
normRes=3.431694e-11
normRes=3.428263e-11
normRes=3.424823e-11
normRes=3.421350e-11
normRes=3.417839e-11
normRes=3.414314e-11
normRes=3.410750e-11
normRes=3.407148e-11
normRes=3.403521e-11
normRes=3.399844e-11
normRes=3.396152e-11
normRes=3.392435e-11
normRes=3.388649e-11
normRes=3.384836e-11
normRes=3.381005e-11
normRes=3.377115e-11
normRes=3.373206e-11
normRes=3.369280e-11
normRes=3.365287e-11
normRes=3.361267e-11
normRes=3.357191e-11
normRes=3.353090e-11
normRes=3.348999e-11
normRes=3.344819e-11
normRes=3.340599e-11
normRes=3.336372e-11
normRes=3.332070e-11
normRes=3.327777e-11
normRes=3.323402e-11
normRes=3.319004e-11
normRes=3.314597e-11
normRes=3.310126e-11
normRes=3.305632e-11
normRes=3.301115e-11
normRes=3.296566e-11
normRes=3.291963e-11
normRes=3.287327e-11
normRes=3.282659e-11
normRes=3.277984e-11
normRes=3.273268e-11
normRes=3.268514e-11
normRes=3.263729e-11
normRes=3.258907e-11
normRes=3.254067e-11
normRes=3.249236e-11
normRes=3.244339e-11
normRes=3.239430e-11
normRes=3.234494e-11
normRes=3.229546e-11
normRes=3.224558e-11
normRes=3.219580e-11
normRes=3.214545e-11
normRes=3.209518e-11
normRes=3.204470e-11
normRes=3.199416e-11
normRes=3.194326e-11
normRes=3.189252e-11
normRes=3.184160e-11
normRes=3.179024e-11
normRes=3.173914e-11
normRes=3.168785e-11
normRes=3.163648e-11
normRes=3.158496e-11
normRes=3.153370e-11
normRes=3.148235e-11
normRes=3.143103e-11
normRes=3.137956e-11
normRes=3.132819e-11
normRes=3.127660e-11
normRes=3.122554e-11
normRes=3.117424e-11
normRes=3.112321e-11
normRes=3.107194e-11
normRes=3.102139e-11
normRes=3.097054e-11
normRes=3.091975e-11
normRes=3.086905e-11
normRes=3.081876e-11
normRes=3.076881e-11
normRes=3.071872e-11
normRes=3.066896e-11
normRes=3.061919e-11
normRes=3.056982e-11
normRes=3.052085e-11
normRes=3.047174e-11
normRes=3.042316e-11
normRes=3.037475e-11
normRes=3.032657e-11
normRes=3.027890e-11
normRes=3.023113e-11
normRes=3.018396e-11
normRes=3.013708e-11
normRes=3.009067e-11
normRes=3.004458e-11
normRes=2.999862e-11
normRes=2.995330e-11
normRes=2.990813e-11
normRes=2.986352e-11
normRes=2.981884e-11
normRes=2.977518e-11
normRes=2.973143e-11
normRes=2.968854e-11
normRes=2.964569e-11
normRes=2.960330e-11
normRes=2.956133e-11
normRes=2.951992e-11
normRes=2.947885e-11
normRes=2.943802e-11
normRes=2.939773e-11
normRes=2.935807e-11
normRes=2.931863e-11
normRes=2.927947e-11
normRes=2.924105e-11
normRes=2.920270e-11
normRes=2.916512e-11
normRes=2.912802e-11
normRes=2.909145e-11
normRes=2.905503e-11
normRes=2.901881e-11
normRes=2.898331e-11
normRes=2.894837e-11
normRes=2.891377e-11
normRes=2.887932e-11
normRes=2.884548e-11
normRes=2.881215e-11
normRes=2.877902e-11
normRes=2.874649e-11
normRes=2.871424e-11
normRes=2.868227e-11
normRes=2.865087e-11
normRes=2.861972e-11
normRes=2.858890e-11
normRes=2.855860e-11
normRes=2.852846e-11
normRes=2.849879e-11
normRes=2.846950e-11
normRes=2.844031e-11
normRes=2.841164e-11
normRes=2.838321e-11
normRes=2.835500e-11
normRes=2.832725e-11
normRes=2.829963e-11
normRes=2.827238e-11
normRes=2.824515e-11
normRes=2.821837e-11
normRes=2.819175e-11
normRes=2.816510e-11
normRes=2.813906e-11
normRes=2.811322e-11
normRes=2.808722e-11
normRes=2.806138e-11
normRes=2.803609e-11
normRes=2.801080e-11
normRes=2.798556e-11
normRes=2.796026e-11
normRes=2.793503e-11
normRes=2.791023e-11
normRes=2.788532e-11
normRes=2.786042e-11
normRes=2.783593e-11
normRes=2.781100e-11
normRes=2.778624e-11
normRes=2.776180e-11
normRes=2.773688e-11
normRes=2.771232e-11
normRes=2.768750e-11
normRes=2.766284e-11
normRes=2.763819e-11
normRes=2.761340e-11
normRes=2.758846e-11
normRes=2.756353e-11
normRes=2.753857e-11
normRes=2.751342e-11
normRes=2.748792e-11
normRes=2.746241e-11
normRes=2.743687e-11
normRes=2.741133e-11
normRes=2.738550e-11
normRes=2.735953e-11
normRes=2.733336e-11
normRes=2.730691e-11
normRes=2.728015e-11
normRes=2.725347e-11
normRes=2.722659e-11
normRes=2.719964e-11
normRes=2.717212e-11
normRes=2.714446e-11
normRes=2.711661e-11
normRes=2.708863e-11
normRes=2.706018e-11
normRes=2.703171e-11
normRes=2.700259e-11
normRes=2.697342e-11
normRes=2.694425e-11
normRes=2.691461e-11
normRes=2.688433e-11
normRes=2.685437e-11
normRes=2.682389e-11
normRes=2.679303e-11
normRes=2.676195e-11
normRes=2.673084e-11
normRes=2.669896e-11
normRes=2.666686e-11
normRes=2.663478e-11
normRes=2.660208e-11
normRes=2.656954e-11
normRes=2.653617e-11
normRes=2.650271e-11
normRes=2.646913e-11
normRes=2.643507e-11
normRes=2.640070e-11
normRes=2.636614e-11
normRes=2.633130e-11
normRes=2.629612e-11
normRes=2.626086e-11
normRes=2.622490e-11
normRes=2.618887e-11
normRes=2.615260e-11
normRes=2.611614e-11
normRes=2.607933e-11
normRes=2.604245e-11
normRes=2.600497e-11
normRes=2.596752e-11
normRes=2.592985e-11
normRes=2.589179e-11
normRes=2.585352e-11
normRes=2.581508e-11
normRes=2.577668e-11
normRes=2.573776e-11
normRes=2.569903e-11
normRes=2.565975e-11
normRes=2.562049e-11
normRes=2.558087e-11
normRes=2.554088e-11
normRes=2.550126e-11
normRes=2.546133e-11
normRes=2.542126e-11
normRes=2.538098e-11
normRes=2.534102e-11
normRes=2.530040e-11
normRes=2.525997e-11
normRes=2.521954e-11
normRes=2.517874e-11
normRes=2.513815e-11
normRes=2.509733e-11
normRes=2.505658e-11
normRes=2.501583e-11
normRes=2.497510e-11
normRes=2.493450e-11
normRes=2.489355e-11
normRes=2.485275e-11
normRes=2.481223e-11
normRes=2.477138e-11
normRes=2.473067e-11
normRes=2.469009e-11
normRes=2.464952e-11
normRes=2.460920e-11
normRes=2.456895e-11
normRes=2.452879e-11
normRes=2.448876e-11
normRes=2.444871e-11
normRes=2.440908e-11
normRes=2.436918e-11
normRes=2.432977e-11
normRes=2.429048e-11
normRes=2.425132e-11
normRes=2.421247e-11
normRes=2.417365e-11
normRes=2.413513e-11
normRes=2.409664e-11
normRes=2.405860e-11
normRes=2.402074e-11
normRes=2.398293e-11
normRes=2.394563e-11
normRes=2.390831e-11
normRes=2.387152e-11
normRes=2.383494e-11
normRes=2.379861e-11
normRes=2.376255e-11
normRes=2.372695e-11
normRes=2.369151e-11
normRes=2.365639e-11
normRes=2.362158e-11
normRes=2.358717e-11
normRes=2.355303e-11
normRes=2.351902e-11
normRes=2.348549e-11
normRes=2.345210e-11
normRes=2.341937e-11
normRes=2.338669e-11
normRes=2.335456e-11
normRes=2.332261e-11
normRes=2.329110e-11
normRes=2.325986e-11
normRes=2.322914e-11
normRes=2.319869e-11
normRes=2.316851e-11
normRes=2.313879e-11
normRes=2.310912e-11
normRes=2.308030e-11
normRes=2.305135e-11
normRes=2.302297e-11
normRes=2.299486e-11
normRes=2.296725e-11
normRes=2.293966e-11
normRes=2.291249e-11
normRes=2.288591e-11
normRes=2.285933e-11
normRes=2.283304e-11
normRes=2.280732e-11
normRes=2.278189e-11
normRes=2.275668e-11
normRes=2.273172e-11
normRes=2.270701e-11
normRes=2.268255e-11
normRes=2.265877e-11
normRes=2.263501e-11
normRes=2.261121e-11
normRes=2.258813e-11
normRes=2.256511e-11
normRes=2.254252e-11
normRes=2.251973e-11
normRes=2.249732e-11
normRes=2.247546e-11
normRes=2.245365e-11
normRes=2.243178e-11
normRes=2.241072e-11
normRes=2.238929e-11
normRes=2.236793e-11
normRes=2.234697e-11
normRes=2.232624e-11
normRes=2.230574e-11
normRes=2.228526e-11
normRes=2.226480e-11
normRes=2.224454e-11
normRes=2.222431e-11
normRes=2.220422e-11
normRes=2.218427e-11
normRes=2.216459e-11
normRes=2.214507e-11
normRes=2.212521e-11
normRes=2.210537e-11
normRes=2.208563e-11
normRes=2.206621e-11
normRes=2.204659e-11
normRes=2.202684e-11
normRes=2.200744e-11
normRes=2.198784e-11
normRes=2.196800e-11
normRes=2.194863e-11
normRes=2.192887e-11
normRes=2.190901e-11
normRes=2.188934e-11
normRes=2.186946e-11
normRes=2.184940e-11
normRes=2.182956e-11
normRes=2.180949e-11
normRes=2.178923e-11
normRes=2.176893e-11
normRes=2.174872e-11
normRes=2.172817e-11
normRes=2.170763e-11
normRes=2.168660e-11
normRes=2.166576e-11
normRes=2.164461e-11
normRes=2.162339e-11
normRes=2.160204e-11
normRes=2.158047e-11
normRes=2.155865e-11
normRes=2.153687e-11
normRes=2.151462e-11
normRes=2.149205e-11
normRes=2.146960e-11
normRes=2.144706e-11
normRes=2.142408e-11
normRes=2.140081e-11
normRes=2.137740e-11
normRes=2.135396e-11
normRes=2.133020e-11
normRes=2.130614e-11
normRes=2.128149e-11
normRes=2.125720e-11
normRes=2.123262e-11
normRes=2.120775e-11
normRes=2.118247e-11
normRes=2.115717e-11
normRes=2.113136e-11
normRes=2.110563e-11
normRes=2.107963e-11
normRes=2.105328e-11
normRes=2.102681e-11
normRes=2.099965e-11
normRes=2.097271e-11
normRes=2.094564e-11
normRes=2.091815e-11
normRes=2.089047e-11
normRes=2.086223e-11
normRes=2.083433e-11
normRes=2.080593e-11
normRes=2.077728e-11
normRes=2.074850e-11
normRes=2.071937e-11
normRes=2.069028e-11
normRes=2.066087e-11
normRes=2.063121e-11
normRes=2.060159e-11
normRes=2.057130e-11
normRes=2.054116e-11
normRes=2.051098e-11
normRes=2.048045e-11
normRes=2.044983e-11
normRes=2.041910e-11
normRes=2.038810e-11
normRes=2.035693e-11
normRes=2.032575e-11
normRes=2.029436e-11
normRes=2.026289e-11
normRes=2.023126e-11
normRes=2.019946e-11
normRes=2.016767e-11
normRes=2.013559e-11
normRes=2.010365e-11
normRes=2.007166e-11
normRes=2.003938e-11
normRes=2.000732e-11
normRes=1.997504e-11
normRes=1.994285e-11
normRes=1.991055e-11
normRes=1.987818e-11
normRes=1.984566e-11
normRes=1.981328e-11
normRes=1.978092e-11
normRes=1.974867e-11
normRes=1.971634e-11
normRes=1.968408e-11
normRes=1.965165e-11
normRes=1.961944e-11
normRes=1.958729e-11
normRes=1.955508e-11
normRes=1.952318e-11
normRes=1.949106e-11
normRes=1.945920e-11
normRes=1.942736e-11
normRes=1.939576e-11
normRes=1.936432e-11
normRes=1.933259e-11
normRes=1.930133e-11
normRes=1.927049e-11
normRes=1.923923e-11
normRes=1.920837e-11
normRes=1.917774e-11
normRes=1.914725e-11
normRes=1.911662e-11
normRes=1.908644e-11
normRes=1.905629e-11
normRes=1.902655e-11
normRes=1.899711e-11
normRes=1.896734e-11
normRes=1.893818e-11
normRes=1.890923e-11
normRes=1.888022e-11
normRes=1.885182e-11
normRes=1.882342e-11
normRes=1.879531e-11
normRes=1.876739e-11
normRes=1.873993e-11
normRes=1.871264e-11
normRes=1.868532e-11
normRes=1.865848e-11
normRes=1.863196e-11
normRes=1.860564e-11
normRes=1.857964e-11
normRes=1.855411e-11
normRes=1.852843e-11
normRes=1.850328e-11
normRes=1.847833e-11
normRes=1.845335e-11
normRes=1.842913e-11
normRes=1.840504e-11
normRes=1.838093e-11
normRes=1.835734e-11
normRes=1.833409e-11
normRes=1.831086e-11
normRes=1.828802e-11
normRes=1.826561e-11
normRes=1.824337e-11
normRes=1.822129e-11
normRes=1.819957e-11
normRes=1.817799e-11
normRes=1.815676e-11
normRes=1.813592e-11
normRes=1.811527e-11
normRes=1.809473e-11
normRes=1.807464e-11
normRes=1.805465e-11
normRes=1.803465e-11
normRes=1.801548e-11
normRes=1.799616e-11
normRes=1.797696e-11
normRes=1.795817e-11
normRes=1.793945e-11
normRes=1.792096e-11
normRes=1.790286e-11
normRes=1.788458e-11
normRes=1.786679e-11
normRes=1.784913e-11
normRes=1.783177e-11
normRes=1.781427e-11
normRes=1.779730e-11
normRes=1.778025e-11
normRes=1.776351e-11
normRes=1.774669e-11
normRes=1.773001e-11
normRes=1.771352e-11
normRes=1.769729e-11
normRes=1.768102e-11
normRes=1.766480e-11
normRes=1.764881e-11
normRes=1.763309e-11
normRes=1.761699e-11
normRes=1.760106e-11
normRes=1.758541e-11
normRes=1.756960e-11
normRes=1.755394e-11
normRes=1.753823e-11
normRes=1.752269e-11
normRes=1.750714e-11
normRes=1.749155e-11
normRes=1.747613e-11
normRes=1.746039e-11
normRes=1.744488e-11
normRes=1.742920e-11
normRes=1.741378e-11
normRes=1.739791e-11
normRes=1.738228e-11
normRes=1.736659e-11
normRes=1.735074e-11
normRes=1.733482e-11
normRes=1.731904e-11
normRes=1.730308e-11
normRes=1.728711e-11
normRes=1.727085e-11
normRes=1.725466e-11
normRes=1.723843e-11
normRes=1.722174e-11
normRes=1.720521e-11
normRes=1.718868e-11
normRes=1.717180e-11
normRes=1.715508e-11
normRes=1.713825e-11
normRes=1.712072e-11
normRes=1.710348e-11
normRes=1.708573e-11
normRes=1.706837e-11
normRes=1.705083e-11
normRes=1.703301e-11
normRes=1.701471e-11
normRes=1.699648e-11
normRes=1.697802e-11
normRes=1.695947e-11
normRes=1.694071e-11
normRes=1.692184e-11
normRes=1.690259e-11
normRes=1.688333e-11
normRes=1.686388e-11
normRes=1.684400e-11
normRes=1.682433e-11
normRes=1.680425e-11
normRes=1.678412e-11
normRes=1.676352e-11
normRes=1.674321e-11
normRes=1.672256e-11
normRes=1.670160e-11
normRes=1.668056e-11
normRes=1.665915e-11
normRes=1.663773e-11
normRes=1.661612e-11
normRes=1.659389e-11
normRes=1.657191e-11
normRes=1.654985e-11
normRes=1.652739e-11
normRes=1.650483e-11
normRes=1.648208e-11
normRes=1.645923e-11
normRes=1.643603e-11
normRes=1.641306e-11
normRes=1.638957e-11
normRes=1.636613e-11
normRes=1.634238e-11
normRes=1.631845e-11
normRes=1.629449e-11
normRes=1.627035e-11
normRes=1.624611e-11
normRes=1.622177e-11
normRes=1.619730e-11
normRes=1.617273e-11
normRes=1.614771e-11
normRes=1.612296e-11
normRes=1.609803e-11
normRes=1.607309e-11
normRes=1.604823e-11
normRes=1.602281e-11
normRes=1.599755e-11
normRes=1.597250e-11
normRes=1.594686e-11
normRes=1.592134e-11
normRes=1.589608e-11
normRes=1.587058e-11
normRes=1.584488e-11
normRes=1.581920e-11
normRes=1.579365e-11
normRes=1.576783e-11
normRes=1.574235e-11
normRes=1.571676e-11
normRes=1.569098e-11
normRes=1.566495e-11
normRes=1.563937e-11
normRes=1.561389e-11
normRes=1.558832e-11
normRes=1.556262e-11
normRes=1.553718e-11
normRes=1.551187e-11
normRes=1.548615e-11
normRes=1.546073e-11
normRes=1.543563e-11
normRes=1.541049e-11
normRes=1.538532e-11
normRes=1.536015e-11
normRes=1.533519e-11
normRes=1.531005e-11
normRes=1.528546e-11
normRes=1.526110e-11
normRes=1.523659e-11
normRes=1.521221e-11
normRes=1.518785e-11
normRes=1.516370e-11
normRes=1.513988e-11
normRes=1.511591e-11
normRes=1.509226e-11
normRes=1.506877e-11
normRes=1.504543e-11
normRes=1.502251e-11
normRes=1.499913e-11
normRes=1.497658e-11
normRes=1.495402e-11
normRes=1.493167e-11
normRes=1.490942e-11
normRes=1.488731e-11
normRes=1.486549e-11
normRes=1.484376e-11
normRes=1.482239e-11
normRes=1.480122e-11
normRes=1.478013e-11
normRes=1.475924e-11
normRes=1.473871e-11
normRes=1.471825e-11
normRes=1.469816e-11
normRes=1.467816e-11
normRes=1.465838e-11
normRes=1.463876e-11
normRes=1.461919e-11
normRes=1.460012e-11
normRes=1.458120e-11
normRes=1.456270e-11
normRes=1.454423e-11
normRes=1.452565e-11
normRes=1.450752e-11
normRes=1.448999e-11
normRes=1.447223e-11
normRes=1.445466e-11
normRes=1.443750e-11
normRes=1.442043e-11
normRes=1.440378e-11
normRes=1.438695e-11
normRes=1.437084e-11
normRes=1.435457e-11
normRes=1.433853e-11
normRes=1.432294e-11
normRes=1.430733e-11
normRes=1.429172e-11
normRes=1.427643e-11
normRes=1.426151e-11
normRes=1.424665e-11
normRes=1.423195e-11
normRes=1.421715e-11
normRes=1.420271e-11
normRes=1.418854e-11
normRes=1.417435e-11
normRes=1.416044e-11
normRes=1.414672e-11
normRes=1.413286e-11
normRes=1.411945e-11
normRes=1.410574e-11
normRes=1.409232e-11
normRes=1.407919e-11
normRes=1.406599e-11
normRes=1.405295e-11
normRes=1.403985e-11
normRes=1.402715e-11
normRes=1.401444e-11
normRes=1.400176e-11
normRes=1.398905e-11
normRes=1.397655e-11
normRes=1.396387e-11
normRes=1.395157e-11
normRes=1.393901e-11
normRes=1.392647e-11
normRes=1.391413e-11
normRes=1.390158e-11
normRes=1.388929e-11
normRes=1.387701e-11
normRes=1.386452e-11
normRes=1.385216e-11
normRes=1.383988e-11
normRes=1.382766e-11
normRes=1.381520e-11
normRes=1.380285e-11
normRes=1.379026e-11
normRes=1.377784e-11
normRes=1.376536e-11
normRes=1.375278e-11
normRes=1.374016e-11
normRes=1.372746e-11
normRes=1.371471e-11
normRes=1.370211e-11
normRes=1.368932e-11
normRes=1.367618e-11
normRes=1.366305e-11
normRes=1.364980e-11
normRes=1.363688e-11
normRes=1.362355e-11
normRes=1.361001e-11
normRes=1.359647e-11
normRes=1.358281e-11
normRes=1.356919e-11
normRes=1.355531e-11
normRes=1.354137e-11
normRes=1.352715e-11
normRes=1.351284e-11
normRes=1.349840e-11
normRes=1.348411e-11
normRes=1.346938e-11
normRes=1.345452e-11
normRes=1.343969e-11
normRes=1.342466e-11
normRes=1.340954e-11
normRes=1.339422e-11
normRes=1.337886e-11
normRes=1.336330e-11
normRes=1.334765e-11
normRes=1.333171e-11
normRes=1.331553e-11
normRes=1.329922e-11
normRes=1.328302e-11
normRes=1.326678e-11
normRes=1.324969e-11
normRes=1.323317e-11
normRes=1.321623e-11
normRes=1.319910e-11
normRes=1.318180e-11
normRes=1.316465e-11
normRes=1.314725e-11
normRes=1.312947e-11
normRes=1.311160e-11
normRes=1.309373e-11
normRes=1.307563e-11
normRes=1.305753e-11
normRes=1.303923e-11
normRes=1.302086e-11
normRes=1.300220e-11
normRes=1.298345e-11
normRes=1.296456e-11
normRes=1.294558e-11
normRes=1.292642e-11
normRes=1.290753e-11
normRes=1.288818e-11
normRes=1.286888e-11
normRes=1.284939e-11
normRes=1.283002e-11
normRes=1.281016e-11
normRes=1.279036e-11
normRes=1.277065e-11
normRes=1.275067e-11
normRes=1.273076e-11
normRes=1.271088e-11
normRes=1.269073e-11
normRes=1.267085e-11
normRes=1.265039e-11
normRes=1.263009e-11
normRes=1.260984e-11
normRes=1.258954e-11
normRes=1.256915e-11
normRes=1.254910e-11
normRes=1.252863e-11
normRes=1.250810e-11
normRes=1.248762e-11
normRes=1.246715e-11
normRes=1.244700e-11
normRes=1.242667e-11
normRes=1.240618e-11
normRes=1.238582e-11
normRes=1.236553e-11
normRes=1.234531e-11
normRes=1.232493e-11
normRes=1.230463e-11
normRes=1.228459e-11
normRes=1.226446e-11
normRes=1.224440e-11
normRes=1.222438e-11
normRes=1.220446e-11
normRes=1.218464e-11
normRes=1.216497e-11
normRes=1.214528e-11
normRes=1.212569e-11
normRes=1.210623e-11
normRes=1.208688e-11
normRes=1.206761e-11
normRes=1.204845e-11
normRes=1.202932e-11
normRes=1.201013e-11
normRes=1.199133e-11
normRes=1.197268e-11
normRes=1.195404e-11
normRes=1.193556e-11
normRes=1.191733e-11
normRes=1.189893e-11
normRes=1.188093e-11
normRes=1.186276e-11
normRes=1.184498e-11
normRes=1.182742e-11
normRes=1.180999e-11
normRes=1.179263e-11
normRes=1.177548e-11
normRes=1.175840e-11
normRes=1.174160e-11
normRes=1.172508e-11
normRes=1.170885e-11
normRes=1.169235e-11
normRes=1.167605e-11
normRes=1.166009e-11
normRes=1.164411e-11
normRes=1.162847e-11
normRes=1.161297e-11
normRes=1.159770e-11
normRes=1.158250e-11
normRes=1.156750e-11
normRes=1.155284e-11
normRes=1.153837e-11
normRes=1.152382e-11
normRes=1.150949e-11
normRes=1.149546e-11
normRes=1.148159e-11
normRes=1.146788e-11
normRes=1.145412e-11
normRes=1.144057e-11
normRes=1.142747e-11
normRes=1.141436e-11
normRes=1.140120e-11
normRes=1.138818e-11
normRes=1.137571e-11
normRes=1.136328e-11
normRes=1.135069e-11
normRes=1.133863e-11
normRes=1.132644e-11
normRes=1.131445e-11
normRes=1.130269e-11
normRes=1.129119e-11
normRes=1.127956e-11
normRes=1.126794e-11
normRes=1.125662e-11
normRes=1.124554e-11
normRes=1.123444e-11
normRes=1.122334e-11
normRes=1.121256e-11
normRes=1.120171e-11
normRes=1.119092e-11
normRes=1.118048e-11
normRes=1.116988e-11
normRes=1.115928e-11
normRes=1.114904e-11
normRes=1.113878e-11
normRes=1.112844e-11
normRes=1.111840e-11
normRes=1.110830e-11
normRes=1.109826e-11
normRes=1.108831e-11
normRes=1.107834e-11
normRes=1.106834e-11
normRes=1.105840e-11
normRes=1.104862e-11
normRes=1.103880e-11
normRes=1.102911e-11
normRes=1.101937e-11
normRes=1.100952e-11
normRes=1.099977e-11
normRes=1.098976e-11
normRes=1.097999e-11
normRes=1.097030e-11
normRes=1.096072e-11
normRes=1.095068e-11
normRes=1.094086e-11
normRes=1.093087e-11
normRes=1.092086e-11
normRes=1.091088e-11
normRes=1.090085e-11
normRes=1.089081e-11
normRes=1.088073e-11
normRes=1.087039e-11
normRes=1.086002e-11
normRes=1.084970e-11
normRes=1.083935e-11
normRes=1.082898e-11
normRes=1.081842e-11
normRes=1.080776e-11
normRes=1.079704e-11
normRes=1.078618e-11
normRes=1.077537e-11
normRes=1.076438e-11
normRes=1.075354e-11
normRes=1.074242e-11
normRes=1.073109e-11
normRes=1.071964e-11
normRes=1.070845e-11
normRes=1.069679e-11
normRes=1.068505e-11
normRes=1.067348e-11
normRes=1.066153e-11
normRes=1.064963e-11
normRes=1.063740e-11
normRes=1.062534e-11
normRes=1.061309e-11
normRes=1.060085e-11
normRes=1.058832e-11
normRes=1.057576e-11
normRes=1.056276e-11
normRes=1.054985e-11
normRes=1.053723e-11
normRes=1.052386e-11
normRes=1.051070e-11
normRes=1.049723e-11
normRes=1.048382e-11
normRes=1.047020e-11
normRes=1.045662e-11
normRes=1.044269e-11
normRes=1.042889e-11
normRes=1.041475e-11
normRes=1.040071e-11
normRes=1.038652e-11
normRes=1.037208e-11
normRes=1.035750e-11
normRes=1.034302e-11
normRes=1.032820e-11
normRes=1.031360e-11
normRes=1.029872e-11
normRes=1.028389e-11
normRes=1.026869e-11
normRes=1.025387e-11
normRes=1.023832e-11
normRes=1.022306e-11
normRes=1.020764e-11
normRes=1.019231e-11
normRes=1.017660e-11
normRes=1.016111e-11
normRes=1.014537e-11
normRes=1.012967e-11
normRes=1.011393e-11
normRes=1.009827e-11
normRes=1.008232e-11
normRes=1.006642e-11
normRes=1.005038e-11
normRes=1.003436e-11
normRes=1.001843e-11
normRes=1.000245e-11
normRes=9.986356e-12
normRes=9.970111e-12
normRes=9.953906e-12
normRes=9.937915e-12
normRes=9.921870e-12
normRes=9.905783e-12
normRes=9.889593e-12
normRes=9.873291e-12
normRes=9.857076e-12
normRes=9.840895e-12
normRes=9.824921e-12
normRes=9.808624e-12
normRes=9.792531e-12
normRes=9.776331e-12
normRes=9.760441e-12
normRes=9.744391e-12
normRes=9.728154e-12
normRes=9.712675e-12
normRes=9.696685e-12
normRes=9.681012e-12
normRes=9.665384e-12
normRes=9.649622e-12
normRes=9.633926e-12
normRes=9.618472e-12
normRes=9.602795e-12
normRes=9.587494e-12
normRes=9.572403e-12
normRes=9.557081e-12
normRes=9.541763e-12
normRes=9.526809e-12
normRes=9.511795e-12
normRes=9.496813e-12
normRes=9.482223e-12
normRes=9.467669e-12
normRes=9.452998e-12
normRes=9.438623e-12
normRes=9.424313e-12
normRes=9.409967e-12
normRes=9.395926e-12
normRes=9.382253e-12
normRes=9.368092e-12
normRes=9.354299e-12
normRes=9.340878e-12
normRes=9.327189e-12
normRes=9.313935e-12
normRes=9.300536e-12
normRes=9.287749e-12
normRes=9.274791e-12
normRes=9.261817e-12
normRes=9.249282e-12
normRes=9.236774e-12
normRes=9.224257e-12
normRes=9.211966e-12
normRes=9.199904e-12
normRes=9.187736e-12
normRes=9.176026e-12
normRes=9.164144e-12
normRes=9.152518e-12
normRes=9.141150e-12
normRes=9.129815e-12
normRes=9.118716e-12
normRes=9.107616e-12
normRes=9.096667e-12
normRes=9.085868e-12
normRes=9.075281e-12
normRes=9.064785e-12
normRes=9.054173e-12
normRes=9.043990e-12
normRes=9.033923e-12
normRes=9.023697e-12
normRes=9.013635e-12
normRes=9.004170e-12
normRes=8.994428e-12
normRes=8.984910e-12
normRes=8.975347e-12
normRes=8.966035e-12
normRes=8.956658e-12
normRes=8.947399e-12
normRes=8.938371e-12
normRes=8.929671e-12
normRes=8.920764e-12
normRes=8.911873e-12
normRes=8.903085e-12
normRes=8.894455e-12
normRes=8.885926e-12
normRes=8.877669e-12
normRes=8.869153e-12
normRes=8.860771e-12
normRes=8.852501e-12
normRes=8.844377e-12
normRes=8.836183e-12
normRes=8.827987e-12
normRes=8.820195e-12
normRes=8.812099e-12
normRes=8.804156e-12
normRes=8.796095e-12
normRes=8.788107e-12
normRes=8.780324e-12
normRes=8.772655e-12
normRes=8.764829e-12
normRes=8.757050e-12
normRes=8.749144e-12
normRes=8.741255e-12
normRes=8.733565e-12
normRes=8.725742e-12
normRes=8.718080e-12
normRes=8.710183e-12
normRes=8.702578e-12
normRes=8.694391e-12
normRes=8.686904e-12
normRes=8.679053e-12
normRes=8.671079e-12
normRes=8.663384e-12
normRes=8.655425e-12
normRes=8.647565e-12
normRes=8.639470e-12
normRes=8.631431e-12
normRes=8.623547e-12
normRes=8.615134e-12
normRes=8.607252e-12
normRes=8.598871e-12
normRes=8.590498e-12
normRes=8.582341e-12
normRes=8.573776e-12
normRes=8.565245e-12
normRes=8.556782e-12
normRes=8.548041e-12
normRes=8.539444e-12
normRes=8.530767e-12
normRes=8.521849e-12
normRes=8.512854e-12
normRes=8.503979e-12
normRes=8.494837e-12
normRes=8.485762e-12
normRes=8.476466e-12
normRes=8.467398e-12
normRes=8.457719e-12
normRes=8.448465e-12
normRes=8.438693e-12
normRes=8.429075e-12
normRes=8.419149e-12
normRes=8.409562e-12
normRes=8.399326e-12
normRes=8.389180e-12
normRes=8.379209e-12
normRes=8.368922e-12
normRes=8.358473e-12
normRes=8.348357e-12
normRes=8.337560e-12
normRes=8.326838e-12
normRes=8.316376e-12
normRes=8.305339e-12
normRes=8.294559e-12
normRes=8.283540e-12
normRes=8.272376e-12
normRes=8.261415e-12
normRes=8.250200e-12
normRes=8.238986e-12
normRes=8.227351e-12
normRes=8.215943e-12
normRes=8.204154e-12
normRes=8.192625e-12
normRes=8.180781e-12
normRes=8.168916e-12
normRes=8.157068e-12
normRes=8.145171e-12
normRes=8.132976e-12
normRes=8.120891e-12
normRes=8.108924e-12
normRes=8.096628e-12
normRes=8.084414e-12
normRes=8.072213e-12
normRes=8.059927e-12
normRes=8.047407e-12
normRes=8.034900e-12
normRes=8.022294e-12
normRes=8.009672e-12
normRes=7.997071e-12
normRes=7.984548e-12
normRes=7.971825e-12
normRes=7.959039e-12
normRes=7.946350e-12
normRes=7.933466e-12
normRes=7.920587e-12
normRes=7.907955e-12
normRes=7.895148e-12
normRes=7.882342e-12
normRes=7.869371e-12
normRes=7.856520e-12
normRes=7.843622e-12
normRes=7.831055e-12
normRes=7.818054e-12
normRes=7.805290e-12
normRes=7.792426e-12
normRes=7.779678e-12
normRes=7.767100e-12
normRes=7.754151e-12
normRes=7.741428e-12
normRes=7.728856e-12
normRes=7.716107e-12
normRes=7.703261e-12
normRes=7.690923e-12
normRes=7.678410e-12
normRes=7.665835e-12
normRes=7.653353e-12
normRes=7.641073e-12
normRes=7.628716e-12
normRes=7.616489e-12
normRes=7.604220e-12
normRes=7.592140e-12
normRes=7.579937e-12
normRes=7.567936e-12
normRes=7.556084e-12
normRes=7.544341e-12
normRes=7.532383e-12
normRes=7.520694e-12
normRes=7.509185e-12
normRes=7.497646e-12
normRes=7.486349e-12
normRes=7.474850e-12
normRes=7.463687e-12
normRes=7.452698e-12
normRes=7.441685e-12
normRes=7.430555e-12
normRes=7.419786e-12
normRes=7.409029e-12
normRes=7.398381e-12
normRes=7.387837e-12
normRes=7.377451e-12
normRes=7.367002e-12
normRes=7.356654e-12
normRes=7.346451e-12
normRes=7.336432e-12
normRes=7.326450e-12
normRes=7.316606e-12
normRes=7.306900e-12
normRes=7.297421e-12
normRes=7.287601e-12
normRes=7.278435e-12
normRes=7.269253e-12
normRes=7.259894e-12
normRes=7.250934e-12
normRes=7.241945e-12
normRes=7.233223e-12
normRes=7.224563e-12
normRes=7.215881e-12
normRes=7.207133e-12
normRes=7.198908e-12
normRes=7.190429e-12
normRes=7.182358e-12
normRes=7.174071e-12
normRes=7.166104e-12
normRes=7.158098e-12
normRes=7.150264e-12
normRes=7.142428e-12
normRes=7.134911e-12
normRes=7.127393e-12
normRes=7.119945e-12
normRes=7.112494e-12
normRes=7.105154e-12
normRes=7.097802e-12
normRes=7.090762e-12
normRes=7.083509e-12
normRes=7.076333e-12
normRes=7.069631e-12
normRes=7.062866e-12
normRes=7.056084e-12
normRes=7.049086e-12
normRes=7.042494e-12
normRes=7.035606e-12
normRes=7.029279e-12
normRes=7.022645e-12
normRes=7.016109e-12
normRes=7.009556e-12
normRes=7.003028e-12
normRes=6.996838e-12
normRes=6.990453e-12
normRes=6.983982e-12
normRes=6.977858e-12
normRes=6.971651e-12
normRes=6.965353e-12
normRes=6.959151e-12
normRes=6.952950e-12
normRes=6.946757e-12
normRes=6.940535e-12
normRes=6.934443e-12
normRes=6.928354e-12
normRes=6.921945e-12
normRes=6.915882e-12
normRes=6.909792e-12
normRes=6.903587e-12
normRes=6.897263e-12
normRes=6.891167e-12
normRes=6.885028e-12
normRes=6.878656e-12
normRes=6.872480e-12
normRes=6.866008e-12
normRes=6.859715e-12
normRes=6.853400e-12
normRes=6.846885e-12
normRes=6.840452e-12
normRes=6.833956e-12
normRes=6.827645e-12
normRes=6.820955e-12
normRes=6.814517e-12
normRes=6.807716e-12
normRes=6.801031e-12
normRes=6.794335e-12
normRes=6.787595e-12
normRes=6.780752e-12
normRes=6.773792e-12
normRes=6.766807e-12
normRes=6.759692e-12
normRes=6.752653e-12
normRes=6.745598e-12
normRes=6.738216e-12
normRes=6.731140e-12
normRes=6.723471e-12
normRes=6.716135e-12
normRes=6.708609e-12
normRes=6.701179e-12
normRes=6.693246e-12
normRes=6.685684e-12
normRes=6.677943e-12
normRes=6.670111e-12
normRes=6.662225e-12
normRes=6.654202e-12
normRes=6.646232e-12
normRes=6.637779e-12
normRes=6.629660e-12
normRes=6.621152e-12
normRes=6.612929e-12
normRes=6.604374e-12
normRes=6.595819e-12
normRes=6.587494e-12
normRes=6.578609e-12
normRes=6.570003e-12
normRes=6.561132e-12
normRes=6.552274e-12
normRes=6.543422e-12
normRes=6.534388e-12
normRes=6.525415e-12
normRes=6.516258e-12
normRes=6.506976e-12
normRes=6.497791e-12
normRes=6.488544e-12
normRes=6.479166e-12
normRes=6.469432e-12
normRes=6.460203e-12
normRes=6.450657e-12
normRes=6.440812e-12
normRes=6.431253e-12
normRes=6.421728e-12
normRes=6.411887e-12
normRes=6.402027e-12
normRes=6.392239e-12
normRes=6.382370e-12
normRes=6.372415e-12
normRes=6.362742e-12
normRes=6.352579e-12
normRes=6.342538e-12
normRes=6.332511e-12
normRes=6.322528e-12
normRes=6.312422e-12
normRes=6.302289e-12
normRes=6.292154e-12
normRes=6.281914e-12
normRes=6.271810e-12
normRes=6.261692e-12
normRes=6.251499e-12
normRes=6.241488e-12
normRes=6.231006e-12
normRes=6.220940e-12
normRes=6.210766e-12
normRes=6.200661e-12
normRes=6.190404e-12
normRes=6.180325e-12
normRes=6.170157e-12
normRes=6.159962e-12
normRes=6.149878e-12
normRes=6.139658e-12
normRes=6.129853e-12
normRes=6.119616e-12
normRes=6.109613e-12
normRes=6.099821e-12
normRes=6.089732e-12
normRes=6.079955e-12
normRes=6.070054e-12
normRes=6.060363e-12
normRes=6.050634e-12
normRes=6.040950e-12
normRes=6.031239e-12
normRes=6.021505e-12
normRes=6.011965e-12
normRes=6.002567e-12
normRes=5.992963e-12
normRes=5.983849e-12
normRes=5.974459e-12
normRes=5.965166e-12
normRes=5.956015e-12
normRes=5.946882e-12
normRes=5.937939e-12
normRes=5.928944e-12
normRes=5.920195e-12
normRes=5.911273e-12
normRes=5.902725e-12
normRes=5.893900e-12
normRes=5.885407e-12
normRes=5.876742e-12
normRes=5.868285e-12
normRes=5.860028e-12
normRes=5.851694e-12
normRes=5.843496e-12
normRes=5.835280e-12
normRes=5.827120e-12
normRes=5.819241e-12
normRes=5.811656e-12
normRes=5.803738e-12
normRes=5.796009e-12
normRes=5.788480e-12
normRes=5.780804e-12
normRes=5.773409e-12
normRes=5.765925e-12
normRes=5.758592e-12
normRes=5.751461e-12
normRes=5.744431e-12
normRes=5.737336e-12
normRes=5.730375e-12
normRes=5.723789e-12
normRes=5.716834e-12
normRes=5.710067e-12
normRes=5.703729e-12
normRes=5.697136e-12
normRes=5.690645e-12
normRes=5.684492e-12
normRes=5.678110e-12
normRes=5.671880e-12
normRes=5.665675e-12
normRes=5.659381e-12
normRes=5.653510e-12
normRes=5.647451e-12
normRes=5.641587e-12
normRes=5.635721e-12
normRes=5.630031e-12
normRes=5.624389e-12
normRes=5.618736e-12
normRes=5.613242e-12
normRes=5.607743e-12
normRes=5.602303e-12
normRes=5.596683e-12
normRes=5.591641e-12
normRes=5.585996e-12
normRes=5.580787e-12
normRes=5.575464e-12
normRes=5.570416e-12
normRes=5.565229e-12
normRes=5.560030e-12
normRes=5.555117e-12
normRes=5.549693e-12
normRes=5.544845e-12
normRes=5.539834e-12
normRes=5.534842e-12
normRes=5.529952e-12
normRes=5.525131e-12
normRes=5.520303e-12
normRes=5.515117e-12
normRes=5.510241e-12
normRes=5.505214e-12
normRes=5.500465e-12
normRes=5.495394e-12
normRes=5.490427e-12
normRes=5.485448e-12
normRes=5.480795e-12
normRes=5.475770e-12
normRes=5.471041e-12
normRes=5.465910e-12
normRes=5.460965e-12
normRes=5.455819e-12
normRes=5.450981e-12
normRes=5.445831e-12
normRes=5.440995e-12
normRes=5.435936e-12
normRes=5.430806e-12
normRes=5.425564e-12
normRes=5.420449e-12
normRes=5.415155e-12
normRes=5.410009e-12
normRes=5.404967e-12
normRes=5.399662e-12
normRes=5.394235e-12
normRes=5.388913e-12
normRes=5.383471e-12
normRes=5.378092e-12
normRes=5.372438e-12
normRes=5.366956e-12
normRes=5.361430e-12
normRes=5.355797e-12
normRes=5.350080e-12
normRes=5.344211e-12
normRes=5.338537e-12
normRes=5.332443e-12
normRes=5.326683e-12
normRes=5.320634e-12
normRes=5.314614e-12
normRes=5.308729e-12
normRes=5.302370e-12
normRes=5.296154e-12
normRes=5.289993e-12
normRes=5.283515e-12
normRes=5.277333e-12
normRes=5.270891e-12
normRes=5.264397e-12
normRes=5.257801e-12
normRes=5.251060e-12
normRes=5.244590e-12
normRes=5.237826e-12
normRes=5.231202e-12
normRes=5.224180e-12
normRes=5.217270e-12
normRes=5.210306e-12
normRes=5.203366e-12
normRes=5.196199e-12
normRes=5.189210e-12
normRes=5.181939e-12
normRes=5.174651e-12
normRes=5.167260e-12
normRes=5.160112e-12
normRes=5.152763e-12
normRes=5.145380e-12
normRes=5.137821e-12
normRes=5.130315e-12
normRes=5.122769e-12
normRes=5.115318e-12
normRes=5.107760e-12
normRes=5.099994e-12
normRes=5.092371e-12
normRes=5.084554e-12
normRes=5.076665e-12
normRes=5.069085e-12
normRes=5.061346e-12
normRes=5.053551e-12
normRes=5.045395e-12
normRes=5.037639e-12
normRes=5.029655e-12
normRes=5.021841e-12
normRes=5.013692e-12
normRes=5.005864e-12
normRes=4.997632e-12
normRes=4.989525e-12
normRes=4.981517e-12
normRes=4.973437e-12
normRes=4.965374e-12
normRes=4.957308e-12
normRes=4.949308e-12
normRes=4.941342e-12
normRes=4.933232e-12
normRes=4.925149e-12
normRes=4.916971e-12
normRes=4.909072e-12
normRes=4.900839e-12
normRes=4.893179e-12
normRes=4.885030e-12
normRes=4.876913e-12
normRes=4.868881e-12
normRes=4.860897e-12
normRes=4.852924e-12
normRes=4.844978e-12
normRes=4.837015e-12
normRes=4.829290e-12
normRes=4.821431e-12
normRes=4.813583e-12
normRes=4.805813e-12
normRes=4.797924e-12
normRes=4.790143e-12
normRes=4.782740e-12
normRes=4.774923e-12
normRes=4.767487e-12
normRes=4.759836e-12
normRes=4.752322e-12
normRes=4.744780e-12
normRes=4.737426e-12
normRes=4.730099e-12
normRes=4.722754e-12
normRes=4.715723e-12
normRes=4.708299e-12
normRes=4.701381e-12
normRes=4.694271e-12
normRes=4.687105e-12
normRes=4.680126e-12
normRes=4.673377e-12
normRes=4.666738e-12
normRes=4.659992e-12
normRes=4.653214e-12
normRes=4.646677e-12
normRes=4.640053e-12
normRes=4.633708e-12
normRes=4.627301e-12
normRes=4.620976e-12
normRes=4.614504e-12
normRes=4.608525e-12
normRes=4.602400e-12
normRes=4.596308e-12
normRes=4.590314e-12
normRes=4.584084e-12
normRes=4.578396e-12
normRes=4.572527e-12
normRes=4.566644e-12
normRes=4.561133e-12
normRes=4.555234e-12
normRes=4.549653e-12
normRes=4.544466e-12
normRes=4.538882e-12
normRes=4.533638e-12
normRes=4.528307e-12
normRes=4.523051e-12
normRes=4.517868e-12
normRes=4.512809e-12
normRes=4.507951e-12
normRes=4.502845e-12
normRes=4.497915e-12
normRes=4.493188e-12
normRes=4.488319e-12
normRes=4.483384e-12
normRes=4.478910e-12
normRes=4.474297e-12
normRes=4.469505e-12
normRes=4.465037e-12
normRes=4.460571e-12
normRes=4.456045e-12
normRes=4.451748e-12
normRes=4.447377e-12
normRes=4.442884e-12
normRes=4.438766e-12
normRes=4.434429e-12
normRes=4.430057e-12
normRes=4.425993e-12
normRes=4.421953e-12
normRes=4.417760e-12
normRes=4.413534e-12
normRes=4.409654e-12
normRes=4.405500e-12
normRes=4.401378e-12
normRes=4.397409e-12
normRes=4.393730e-12
normRes=4.389605e-12
normRes=4.385765e-12
normRes=4.381806e-12
normRes=4.377977e-12
normRes=4.373905e-12
normRes=4.370050e-12
normRes=4.366158e-12
normRes=4.362291e-12
normRes=4.358430e-12
normRes=4.354568e-12
normRes=4.350795e-12
normRes=4.346805e-12
normRes=4.342729e-12
normRes=4.338794e-12
normRes=4.335017e-12
normRes=4.330892e-12
normRes=4.327036e-12
normRes=4.323076e-12
normRes=4.319168e-12
normRes=4.315245e-12
normRes=4.311036e-12
normRes=4.307058e-12
normRes=4.303042e-12
normRes=4.298869e-12
normRes=4.294843e-12
normRes=4.290496e-12
normRes=4.286334e-12
normRes=4.282178e-12
normRes=4.278064e-12
normRes=4.273639e-12
normRes=4.269204e-12
normRes=4.264970e-12
normRes=4.260512e-12
normRes=4.256067e-12
normRes=4.251821e-12
normRes=4.247227e-12
normRes=4.242657e-12
normRes=4.238203e-12
normRes=4.233589e-12
normRes=4.228703e-12
normRes=4.224261e-12
normRes=4.219395e-12
normRes=4.214817e-12
normRes=4.210124e-12
normRes=4.205237e-12
normRes=4.200169e-12
normRes=4.195293e-12
normRes=4.190297e-12
normRes=4.185378e-12
normRes=4.180348e-12
normRes=4.175018e-12
normRes=4.169557e-12
normRes=4.164370e-12
normRes=4.159206e-12
normRes=4.154002e-12
normRes=4.148278e-12
normRes=4.143140e-12
normRes=4.137449e-12
normRes=4.132026e-12
normRes=4.126393e-12
normRes=4.120830e-12
normRes=4.115230e-12
normRes=4.109413e-12
normRes=4.103737e-12
normRes=4.097930e-12
normRes=4.092322e-12
normRes=4.086354e-12
normRes=4.080480e-12
normRes=4.074448e-12
normRes=4.068554e-12
normRes=4.062513e-12
normRes=4.056473e-12
normRes=4.050403e-12
normRes=4.044398e-12
normRes=4.038144e-12
normRes=4.032175e-12
normRes=4.026023e-12
normRes=4.019911e-12
normRes=4.013414e-12
normRes=4.007405e-12
normRes=4.001160e-12
normRes=3.994744e-12
normRes=3.988512e-12
normRes=3.982151e-12
normRes=3.975709e-12
normRes=3.969428e-12
normRes=3.962880e-12
normRes=3.956666e-12
normRes=3.950344e-12
normRes=3.943828e-12
normRes=3.937561e-12
normRes=3.931150e-12
normRes=3.924833e-12
normRes=3.918305e-12
normRes=3.911800e-12
normRes=3.905287e-12
normRes=3.898859e-12
normRes=3.892577e-12
normRes=3.886152e-12
normRes=3.879532e-12
normRes=3.873209e-12
normRes=3.866796e-12
normRes=3.860347e-12
normRes=3.854058e-12
normRes=3.847844e-12
normRes=3.841441e-12
normRes=3.835149e-12
normRes=3.828796e-12
normRes=3.822694e-12
normRes=3.816596e-12
normRes=3.810356e-12
normRes=3.804029e-12
normRes=3.798063e-12
normRes=3.791944e-12
normRes=3.785778e-12
normRes=3.779875e-12
normRes=3.773724e-12
normRes=3.767924e-12
normRes=3.762123e-12
normRes=3.756361e-12
normRes=3.750375e-12
normRes=3.744501e-12
normRes=3.739055e-12
normRes=3.733299e-12
normRes=3.727469e-12
normRes=3.721844e-12
normRes=3.716364e-12
normRes=3.710916e-12
normRes=3.705383e-12
normRes=3.700024e-12
normRes=3.694794e-12
normRes=3.689442e-12
normRes=3.684012e-12
normRes=3.678812e-12
normRes=3.673649e-12
normRes=3.668431e-12
normRes=3.663514e-12
normRes=3.658414e-12
normRes=3.653651e-12
normRes=3.648623e-12
normRes=3.643858e-12
normRes=3.639079e-12
normRes=3.634376e-12
normRes=3.629828e-12
normRes=3.625237e-12
normRes=3.620632e-12
normRes=3.616109e-12
normRes=3.611778e-12
normRes=3.607292e-12
normRes=3.603005e-12
normRes=3.598572e-12
normRes=3.594433e-12
normRes=3.590316e-12
normRes=3.586076e-12
normRes=3.581881e-12
normRes=3.577962e-12
normRes=3.573941e-12
normRes=3.569934e-12
normRes=3.565961e-12
normRes=3.562051e-12
normRes=3.558268e-12
normRes=3.554663e-12
normRes=3.550798e-12
normRes=3.547111e-12
normRes=3.543526e-12
normRes=3.539861e-12
normRes=3.536366e-12
normRes=3.532770e-12
normRes=3.529233e-12
normRes=3.525728e-12
normRes=3.522298e-12
normRes=3.518948e-12
normRes=3.515412e-12
normRes=3.512006e-12
normRes=3.508815e-12
normRes=3.505603e-12
normRes=3.502242e-12
normRes=3.499059e-12
normRes=3.495808e-12
normRes=3.492464e-12
normRes=3.489624e-12
normRes=3.486233e-12
normRes=3.483330e-12
normRes=3.479966e-12
normRes=3.476906e-12
normRes=3.473886e-12
normRes=3.470917e-12
normRes=3.467494e-12
normRes=3.464541e-12
normRes=3.461344e-12
normRes=3.458348e-12
normRes=3.455171e-12
normRes=3.452079e-12
normRes=3.449016e-12
normRes=3.445776e-12
normRes=3.442854e-12
normRes=3.439749e-12
normRes=3.436435e-12
normRes=3.433457e-12
normRes=3.430355e-12
normRes=3.427305e-12
normRes=3.424022e-12
normRes=3.420758e-12
normRes=3.417598e-12
normRes=3.414424e-12
normRes=3.411192e-12
normRes=3.407825e-12
normRes=3.404564e-12
normRes=3.401451e-12
normRes=3.398127e-12
normRes=3.394660e-12
normRes=3.391410e-12
normRes=3.387938e-12
normRes=3.384612e-12
normRes=3.381084e-12
normRes=3.377613e-12
normRes=3.374122e-12
normRes=3.370516e-12
normRes=3.366917e-12
normRes=3.363451e-12
normRes=3.359717e-12
normRes=3.355831e-12
normRes=3.352404e-12
normRes=3.348462e-12
normRes=3.344996e-12
normRes=3.341340e-12
normRes=3.337371e-12
normRes=3.333557e-12
normRes=3.329756e-12
normRes=3.325641e-12
normRes=3.321727e-12
normRes=3.317791e-12
normRes=3.313872e-12
normRes=3.309188e-12
normRes=3.305225e-12
normRes=3.301144e-12
normRes=3.297024e-12
normRes=3.292938e-12
normRes=3.288467e-12
normRes=3.284094e-12
normRes=3.280018e-12
normRes=3.275579e-12
normRes=3.271096e-12
normRes=3.266713e-12
normRes=3.262084e-12
normRes=3.257568e-12
normRes=3.253014e-12
normRes=3.248642e-12
normRes=3.243918e-12
normRes=3.239328e-12
normRes=3.234673e-12
normRes=3.229958e-12
normRes=3.225309e-12
normRes=3.220597e-12
normRes=3.215815e-12
normRes=3.210900e-12
normRes=3.206161e-12
normRes=3.201253e-12
normRes=3.196374e-12
normRes=3.191457e-12
normRes=3.186732e-12
normRes=3.181904e-12
normRes=3.176674e-12
normRes=3.171793e-12
normRes=3.166876e-12
normRes=3.161673e-12
normRes=3.156735e-12
normRes=3.151645e-12
normRes=3.146406e-12
normRes=3.141422e-12
normRes=3.136386e-12
normRes=3.131281e-12
normRes=3.126150e-12
normRes=3.121118e-12
normRes=3.116011e-12
normRes=3.110839e-12
normRes=3.105776e-12
normRes=3.100605e-12
normRes=3.095591e-12
normRes=3.090469e-12
normRes=3.085472e-12
normRes=3.080318e-12
normRes=3.075110e-12
normRes=3.069994e-12
normRes=3.065024e-12
normRes=3.059995e-12
normRes=3.055053e-12
normRes=3.049991e-12
normRes=3.044976e-12
normRes=3.040160e-12
normRes=3.035140e-12
normRes=3.030135e-12
normRes=3.025259e-12
normRes=3.020396e-12
normRes=3.015497e-12
normRes=3.010603e-12
normRes=3.006081e-12
normRes=3.001098e-12
normRes=2.996359e-12
normRes=2.991694e-12
normRes=2.986966e-12
normRes=2.982057e-12
normRes=2.977587e-12
normRes=2.972934e-12
normRes=2.968676e-12
normRes=2.963964e-12
normRes=2.959526e-12
normRes=2.954991e-12
normRes=2.950755e-12
normRes=2.946250e-12
normRes=2.942033e-12
normRes=2.937802e-12
normRes=2.933403e-12
normRes=2.929008e-12
normRes=2.925072e-12
normRes=2.920834e-12
normRes=2.916660e-12
normRes=2.912681e-12
normRes=2.908661e-12
normRes=2.904679e-12
normRes=2.900511e-12
normRes=2.896801e-12
normRes=2.892957e-12
normRes=2.889174e-12
normRes=2.885511e-12
normRes=2.881734e-12
normRes=2.878139e-12
normRes=2.874595e-12
normRes=2.870959e-12
normRes=2.867249e-12
normRes=2.863674e-12
normRes=2.860199e-12
normRes=2.856857e-12
normRes=2.853113e-12
normRes=2.850093e-12
normRes=2.846699e-12
normRes=2.843407e-12
normRes=2.840084e-12
normRes=2.836976e-12
normRes=2.833898e-12
normRes=2.830696e-12
normRes=2.827539e-12
normRes=2.824353e-12
normRes=2.821415e-12
normRes=2.818433e-12
normRes=2.815488e-12
normRes=2.812676e-12
normRes=2.809652e-12
normRes=2.806809e-12
normRes=2.804076e-12
normRes=2.801240e-12
normRes=2.798564e-12
normRes=2.795718e-12
normRes=2.792864e-12
normRes=2.790362e-12
normRes=2.787640e-12
normRes=2.785141e-12
normRes=2.782639e-12
normRes=2.779907e-12
normRes=2.777332e-12
normRes=2.774717e-12
normRes=2.772259e-12
normRes=2.769695e-12
normRes=2.767212e-12
normRes=2.764591e-12
normRes=2.762081e-12
normRes=2.759789e-12
normRes=2.757287e-12
normRes=2.754715e-12
normRes=2.752363e-12
normRes=2.749816e-12
normRes=2.747429e-12
normRes=2.745032e-12
normRes=2.742468e-12
normRes=2.740260e-12
normRes=2.737636e-12
normRes=2.735351e-12
normRes=2.732828e-12
normRes=2.730225e-12
normRes=2.727902e-12
normRes=2.725624e-12
normRes=2.723153e-12
normRes=2.720265e-12
normRes=2.718078e-12
normRes=2.715381e-12
normRes=2.712972e-12
normRes=2.710398e-12
normRes=2.708019e-12
normRes=2.705417e-12
normRes=2.702695e-12
normRes=2.700053e-12
normRes=2.697483e-12
normRes=2.694774e-12
normRes=2.692191e-12
normRes=2.689571e-12
normRes=2.686865e-12
normRes=2.684246e-12
normRes=2.681420e-12
normRes=2.678710e-12
normRes=2.676042e-12
normRes=2.673187e-12
normRes=2.670605e-12
normRes=2.667711e-12
normRes=2.664913e-12
normRes=2.662030e-12
normRes=2.659112e-12
normRes=2.656143e-12
normRes=2.653359e-12
normRes=2.650292e-12
normRes=2.647261e-12
normRes=2.643908e-12
normRes=2.641029e-12
normRes=2.638044e-12
normRes=2.634754e-12
normRes=2.631791e-12
normRes=2.628494e-12
normRes=2.625275e-12
normRes=2.622125e-12
normRes=2.618630e-12
normRes=2.615346e-12
normRes=2.612164e-12
normRes=2.608859e-12
normRes=2.605436e-12
normRes=2.602041e-12
normRes=2.598710e-12
normRes=2.595012e-12
normRes=2.591729e-12
normRes=2.588188e-12
normRes=2.584567e-12
normRes=2.580855e-12
normRes=2.577068e-12
normRes=2.573346e-12
normRes=2.569474e-12
normRes=2.565761e-12
normRes=2.562151e-12
normRes=2.558276e-12
normRes=2.554700e-12
normRes=2.550921e-12
normRes=2.547090e-12
normRes=2.543403e-12
normRes=2.539426e-12
normRes=2.535490e-12
normRes=2.531580e-12
normRes=2.527733e-12
normRes=2.523751e-12
normRes=2.519836e-12
normRes=2.515618e-12
normRes=2.511930e-12
normRes=2.507928e-12
normRes=2.503889e-12
normRes=2.499790e-12
normRes=2.495787e-12
normRes=2.491811e-12
normRes=2.487800e-12
normRes=2.483743e-12
normRes=2.479814e-12
normRes=2.475500e-12
normRes=2.471462e-12
normRes=2.467412e-12
normRes=2.463473e-12
normRes=2.459402e-12
normRes=2.455244e-12
normRes=2.451246e-12
normRes=2.447292e-12
normRes=2.443359e-12
normRes=2.439460e-12
normRes=2.435368e-12
normRes=2.431338e-12
normRes=2.427433e-12
normRes=2.423416e-12
normRes=2.419297e-12
normRes=2.415485e-12
normRes=2.411666e-12
normRes=2.407489e-12
normRes=2.403789e-12
normRes=2.399895e-12
normRes=2.395861e-12
normRes=2.391981e-12
normRes=2.388271e-12
normRes=2.384524e-12
normRes=2.380670e-12
normRes=2.376921e-12
normRes=2.373067e-12
normRes=2.369509e-12
normRes=2.365877e-12
normRes=2.362205e-12
normRes=2.358553e-12
normRes=2.354630e-12
normRes=2.351111e-12
normRes=2.347544e-12
normRes=2.344119e-12
normRes=2.340750e-12
normRes=2.337127e-12
normRes=2.333740e-12
normRes=2.330122e-12
normRes=2.326669e-12
normRes=2.323672e-12
normRes=2.320220e-12
normRes=2.317044e-12
normRes=2.313538e-12
normRes=2.310428e-12
normRes=2.307159e-12
normRes=2.304129e-12
normRes=2.301056e-12
normRes=2.297794e-12
normRes=2.294919e-12
normRes=2.291867e-12
normRes=2.288958e-12
normRes=2.286004e-12
normRes=2.283164e-12
normRes=2.280163e-12
normRes=2.277245e-12
normRes=2.274581e-12
normRes=2.271880e-12
normRes=2.269112e-12
normRes=2.266279e-12
normRes=2.263643e-12
normRes=2.261009e-12
normRes=2.258424e-12
normRes=2.255639e-12
normRes=2.253063e-12
normRes=2.250591e-12
normRes=2.248142e-12
normRes=2.245666e-12
normRes=2.243270e-12
normRes=2.240909e-12
normRes=2.238453e-12
normRes=2.236152e-12
normRes=2.233719e-12
normRes=2.231607e-12
normRes=2.229266e-12
normRes=2.226987e-12
normRes=2.224775e-12
normRes=2.222514e-12
normRes=2.220312e-12
normRes=2.218132e-12
normRes=2.215987e-12
normRes=2.213934e-12
normRes=2.211685e-12
normRes=2.209687e-12
normRes=2.207416e-12
normRes=2.205668e-12
normRes=2.203423e-12
normRes=2.201557e-12
normRes=2.199457e-12
normRes=2.197437e-12
normRes=2.195305e-12
normRes=2.193416e-12
normRes=2.191355e-12
normRes=2.189355e-12
normRes=2.187753e-12
normRes=2.185507e-12
normRes=2.183442e-12
normRes=2.181742e-12
normRes=2.179872e-12
normRes=2.177811e-12
normRes=2.175804e-12
normRes=2.174096e-12
normRes=2.172004e-12
normRes=2.170187e-12
normRes=2.168210e-12
normRes=2.166335e-12
normRes=2.164408e-12
normRes=2.162390e-12
normRes=2.160451e-12
normRes=2.158564e-12
normRes=2.156616e-12
normRes=2.154429e-12
normRes=2.152415e-12
normRes=2.150500e-12
normRes=2.148560e-12
normRes=2.146422e-12
normRes=2.144379e-12
normRes=2.142200e-12
normRes=2.140329e-12
normRes=2.138308e-12
normRes=2.136128e-12
normRes=2.133925e-12
normRes=2.131790e-12
normRes=2.129863e-12
normRes=2.127462e-12
normRes=2.125029e-12
normRes=2.123005e-12
normRes=2.120914e-12
normRes=2.118438e-12
normRes=2.116340e-12
normRes=2.114093e-12
normRes=2.111768e-12
normRes=2.109419e-12
normRes=2.107120e-12
normRes=2.104663e-12
normRes=2.102105e-12
normRes=2.099783e-12
normRes=2.097368e-12
normRes=2.095033e-12
normRes=2.092604e-12
normRes=2.090214e-12
normRes=2.087372e-12
normRes=2.084749e-12
normRes=2.082321e-12
normRes=2.079603e-12
normRes=2.076966e-12
normRes=2.074301e-12
normRes=2.071709e-12
normRes=2.068830e-12
normRes=2.066389e-12
normRes=2.063604e-12
normRes=2.060742e-12
normRes=2.058091e-12
normRes=2.055252e-12
normRes=2.052291e-12
normRes=2.049285e-12
normRes=2.046474e-12
normRes=2.043727e-12
normRes=2.040510e-12
normRes=2.037663e-12
normRes=2.034626e-12
normRes=2.031771e-12
normRes=2.028811e-12
normRes=2.025842e-12
normRes=2.022908e-12
normRes=2.019757e-12
normRes=2.016836e-12
normRes=2.013589e-12
normRes=2.010523e-12
normRes=2.007306e-12
normRes=2.004288e-12
normRes=2.001007e-12
normRes=1.997814e-12
normRes=1.994840e-12
normRes=1.991718e-12
normRes=1.988618e-12
normRes=1.985358e-12
normRes=1.982237e-12
normRes=1.979095e-12
normRes=1.976017e-12
normRes=1.972599e-12
normRes=1.969517e-12
normRes=1.966310e-12
normRes=1.962901e-12
normRes=1.959984e-12
normRes=1.956757e-12
normRes=1.953618e-12
normRes=1.950477e-12
normRes=1.947189e-12
normRes=1.944096e-12
normRes=1.940514e-12
normRes=1.937458e-12
normRes=1.934448e-12
normRes=1.931062e-12
normRes=1.927899e-12
normRes=1.924700e-12
normRes=1.921436e-12
normRes=1.918572e-12
normRes=1.915423e-12
normRes=1.912311e-12
normRes=1.909167e-12
normRes=1.905960e-12
normRes=1.903039e-12
normRes=1.899787e-12
normRes=1.896649e-12
normRes=1.893826e-12
normRes=1.890735e-12
normRes=1.887776e-12
normRes=1.884742e-12
normRes=1.881713e-12
normRes=1.878923e-12
normRes=1.875885e-12
normRes=1.873161e-12
normRes=1.870099e-12
normRes=1.867255e-12
normRes=1.864324e-12
normRes=1.861578e-12
normRes=1.858817e-12
normRes=1.855944e-12
normRes=1.853321e-12
normRes=1.850557e-12
normRes=1.847844e-12
normRes=1.845143e-12
normRes=1.842530e-12
normRes=1.839846e-12
normRes=1.837318e-12
normRes=1.834625e-12
normRes=1.831965e-12
normRes=1.829563e-12
normRes=1.827130e-12
normRes=1.824540e-12
normRes=1.822232e-12
normRes=1.819709e-12
normRes=1.817414e-12
normRes=1.814897e-12
normRes=1.812663e-12
normRes=1.810333e-12
normRes=1.808122e-12
normRes=1.805885e-12
normRes=1.803712e-12
normRes=1.801588e-12
normRes=1.799289e-12
normRes=1.797112e-12
normRes=1.795106e-12
normRes=1.792934e-12
normRes=1.791066e-12
normRes=1.788910e-12
normRes=1.786780e-12
normRes=1.784948e-12
normRes=1.782857e-12
normRes=1.780749e-12
normRes=1.779186e-12
normRes=1.777069e-12
normRes=1.775162e-12
normRes=1.773091e-12
normRes=1.771335e-12
normRes=1.769510e-12
normRes=1.767875e-12
normRes=1.765950e-12
normRes=1.764095e-12
normRes=1.762475e-12
normRes=1.760571e-12
normRes=1.758866e-12
normRes=1.757277e-12
normRes=1.755598e-12
normRes=1.753937e-12
normRes=1.752311e-12
normRes=1.750650e-12
normRes=1.749104e-12
normRes=1.747471e-12
normRes=1.745591e-12
normRes=1.743992e-12
normRes=1.742481e-12
normRes=1.740895e-12
normRes=1.739566e-12
normRes=1.738023e-12
normRes=1.736091e-12
normRes=1.734725e-12
normRes=1.733211e-12
normRes=1.731723e-12
normRes=1.730072e-12
normRes=1.728431e-12
normRes=1.726911e-12
normRes=1.725357e-12
normRes=1.723721e-12
normRes=1.722118e-12
normRes=1.720412e-12
normRes=1.719040e-12
normRes=1.717266e-12
normRes=1.715962e-12
normRes=1.714380e-12
normRes=1.712871e-12
normRes=1.711454e-12
normRes=1.709646e-12
normRes=1.708282e-12
normRes=1.706482e-12
normRes=1.704943e-12
normRes=1.703375e-12
normRes=1.701772e-12
normRes=1.700227e-12
normRes=1.698504e-12
normRes=1.696563e-12
normRes=1.695062e-12
normRes=1.693470e-12
normRes=1.691813e-12
normRes=1.689978e-12
normRes=1.688376e-12
normRes=1.686681e-12
normRes=1.684910e-12
normRes=1.682994e-12
normRes=1.681305e-12
normRes=1.679475e-12
normRes=1.677793e-12
normRes=1.675733e-12
normRes=1.673984e-12
normRes=1.672156e-12
normRes=1.670301e-12
normRes=1.668411e-12
normRes=1.666562e-12
normRes=1.664732e-12
normRes=1.662552e-12
normRes=1.660708e-12
normRes=1.658744e-12
normRes=1.656712e-12
normRes=1.654654e-12
normRes=1.652741e-12
normRes=1.650696e-12
normRes=1.648516e-12
normRes=1.646614e-12
normRes=1.644354e-12
normRes=1.642457e-12
normRes=1.640214e-12
normRes=1.637935e-12
normRes=1.635903e-12
normRes=1.633671e-12
normRes=1.631429e-12
normRes=1.629314e-12
normRes=1.627197e-12
normRes=1.624950e-12
normRes=1.622522e-12
normRes=1.620150e-12
normRes=1.618080e-12
normRes=1.615723e-12
normRes=1.613596e-12
normRes=1.611201e-12
normRes=1.608894e-12
normRes=1.606748e-12
normRes=1.604073e-12
normRes=1.601744e-12
normRes=1.599504e-12
normRes=1.597006e-12
normRes=1.594473e-12
normRes=1.591967e-12
normRes=1.589738e-12
normRes=1.587113e-12
normRes=1.584726e-12
normRes=1.582234e-12
normRes=1.579666e-12
normRes=1.577211e-12
normRes=1.574620e-12
normRes=1.572094e-12
normRes=1.569713e-12
normRes=1.566927e-12
normRes=1.564645e-12
normRes=1.562151e-12
normRes=1.559572e-12
normRes=1.556937e-12
normRes=1.554484e-12
normRes=1.552003e-12
normRes=1.549506e-12
normRes=1.546920e-12
normRes=1.544217e-12
normRes=1.541513e-12
normRes=1.539200e-12
normRes=1.536635e-12
normRes=1.534148e-12
normRes=1.531812e-12
normRes=1.529354e-12
normRes=1.526551e-12
normRes=1.524131e-12
normRes=1.521642e-12
normRes=1.519229e-12
normRes=1.516855e-12
normRes=1.514451e-12
normRes=1.511970e-12
normRes=1.509586e-12
normRes=1.507074e-12
normRes=1.504761e-12
normRes=1.502263e-12
normRes=1.499804e-12
normRes=1.497551e-12
normRes=1.495185e-12
normRes=1.492602e-12
normRes=1.490274e-12
normRes=1.488186e-12
normRes=1.485943e-12
normRes=1.483510e-12
normRes=1.481346e-12
normRes=1.479037e-12
normRes=1.476771e-12
normRes=1.474642e-12
normRes=1.472381e-12
normRes=1.470157e-12
normRes=1.468071e-12
normRes=1.465854e-12
normRes=1.463824e-12
normRes=1.461708e-12
normRes=1.459433e-12
normRes=1.457426e-12
normRes=1.455285e-12
normRes=1.453291e-12
normRes=1.451429e-12
normRes=1.449499e-12
normRes=1.447622e-12
normRes=1.445649e-12
normRes=1.443875e-12
normRes=1.441998e-12
normRes=1.440050e-12
normRes=1.438068e-12
normRes=1.436254e-12
normRes=1.434327e-12
normRes=1.432406e-12
normRes=1.430788e-12
normRes=1.428903e-12
normRes=1.427341e-12
normRes=1.425707e-12
normRes=1.423838e-12
normRes=1.422110e-12
normRes=1.420551e-12
normRes=1.418754e-12
normRes=1.417391e-12
normRes=1.415540e-12
normRes=1.414225e-12
normRes=1.412605e-12
normRes=1.411187e-12
normRes=1.409642e-12
normRes=1.407872e-12
normRes=1.406565e-12
normRes=1.405307e-12
normRes=1.403819e-12
normRes=1.402295e-12
normRes=1.401102e-12
normRes=1.399779e-12
normRes=1.398133e-12
normRes=1.396803e-12
normRes=1.395566e-12
normRes=1.394132e-12
normRes=1.392908e-12
normRes=1.391562e-12
normRes=1.390248e-12
normRes=1.388975e-12
normRes=1.387610e-12
normRes=1.386321e-12
normRes=1.385147e-12
normRes=1.384009e-12
normRes=1.382818e-12
normRes=1.381370e-12
normRes=1.380054e-12
normRes=1.378932e-12
normRes=1.377682e-12
normRes=1.376388e-12
normRes=1.375112e-12
normRes=1.374063e-12
normRes=1.372752e-12
normRes=1.371271e-12
normRes=1.370500e-12
normRes=1.369225e-12
normRes=1.367858e-12
normRes=1.366699e-12
normRes=1.365522e-12
normRes=1.364177e-12
normRes=1.363109e-12
normRes=1.361797e-12
normRes=1.360619e-12
normRes=1.359465e-12
normRes=1.358010e-12
normRes=1.356839e-12
normRes=1.355745e-12
normRes=1.354316e-12
normRes=1.353135e-12
normRes=1.351601e-12
normRes=1.350525e-12
normRes=1.349237e-12
normRes=1.347863e-12
normRes=1.346543e-12
normRes=1.345277e-12
normRes=1.343978e-12
normRes=1.342660e-12
normRes=1.341057e-12
normRes=1.340024e-12
normRes=1.338601e-12
normRes=1.337103e-12
normRes=1.335608e-12
normRes=1.334408e-12
normRes=1.332908e-12
normRes=1.331535e-12
normRes=1.330101e-12
normRes=1.328754e-12
normRes=1.327249e-12
normRes=1.325843e-12
normRes=1.324516e-12
normRes=1.322840e-12
normRes=1.321291e-12
normRes=1.319595e-12
normRes=1.318301e-12
normRes=1.316677e-12
normRes=1.315041e-12
normRes=1.313302e-12
normRes=1.311975e-12
normRes=1.310277e-12
normRes=1.308727e-12
normRes=1.307009e-12
normRes=1.305185e-12
normRes=1.303667e-12
normRes=1.301971e-12
normRes=1.300326e-12
normRes=1.298613e-12
normRes=1.296832e-12
normRes=1.295137e-12
normRes=1.293457e-12
normRes=1.291737e-12
normRes=1.289965e-12
normRes=1.288155e-12
normRes=1.286281e-12
normRes=1.284519e-12
normRes=1.282595e-12
normRes=1.280864e-12
normRes=1.279176e-12
normRes=1.277189e-12
normRes=1.275255e-12
normRes=1.273265e-12
normRes=1.271467e-12
normRes=1.269341e-12
normRes=1.267503e-12
normRes=1.265606e-12
normRes=1.263571e-12
normRes=1.261604e-12
normRes=1.259713e-12
normRes=1.257953e-12
normRes=1.255691e-12
normRes=1.253634e-12
normRes=1.251801e-12
normRes=1.249767e-12
normRes=1.247669e-12
normRes=1.245734e-12
normRes=1.243732e-12
normRes=1.241768e-12
normRes=1.239802e-12
normRes=1.237779e-12
normRes=1.235683e-12
normRes=1.233760e-12
normRes=1.231519e-12
normRes=1.229637e-12
normRes=1.227608e-12
normRes=1.225419e-12
normRes=1.223566e-12
normRes=1.221539e-12
normRes=1.219539e-12
normRes=1.217586e-12
normRes=1.215709e-12
normRes=1.213654e-12
normRes=1.211498e-12
normRes=1.209667e-12
normRes=1.207748e-12
normRes=1.205729e-12
normRes=1.203714e-12
normRes=1.201606e-12
normRes=1.199801e-12
normRes=1.197761e-12
normRes=1.196065e-12
normRes=1.193966e-12
normRes=1.192079e-12
normRes=1.190177e-12
normRes=1.188291e-12
normRes=1.186306e-12
normRes=1.184566e-12
normRes=1.182633e-12
normRes=1.180636e-12
normRes=1.178823e-12
normRes=1.177140e-12
normRes=1.175118e-12
normRes=1.173355e-12
normRes=1.171576e-12
normRes=1.170036e-12
normRes=1.168301e-12
normRes=1.166382e-12
normRes=1.164589e-12
normRes=1.162961e-12
normRes=1.161254e-12
normRes=1.159549e-12
normRes=1.157727e-12
normRes=1.156097e-12
normRes=1.154496e-12
normRes=1.152986e-12
normRes=1.151240e-12
normRes=1.149889e-12
normRes=1.148099e-12
normRes=1.146582e-12
normRes=1.145081e-12
normRes=1.143601e-12
normRes=1.142252e-12
normRes=1.140980e-12
normRes=1.139343e-12
normRes=1.137824e-12
normRes=1.136490e-12
normRes=1.134879e-12
normRes=1.133777e-12
normRes=1.132219e-12
normRes=1.131060e-12
normRes=1.129707e-12
normRes=1.128323e-12
normRes=1.127043e-12
normRes=1.125748e-12
normRes=1.124721e-12
normRes=1.123451e-12
normRes=1.122250e-12
normRes=1.120881e-12
normRes=1.119844e-12
normRes=1.118402e-12
normRes=1.117114e-12
normRes=1.116019e-12
normRes=1.114768e-12
normRes=1.113858e-12
normRes=1.112671e-12
normRes=1.111477e-12
normRes=1.110328e-12
normRes=1.109123e-12
normRes=1.108054e-12
normRes=1.107048e-12
normRes=1.106145e-12
normRes=1.104983e-12
normRes=1.103915e-12
normRes=1.102959e-12
normRes=1.101864e-12
normRes=1.100844e-12
normRes=1.100091e-12
normRes=1.098877e-12
normRes=1.097882e-12
normRes=1.096845e-12
normRes=1.096076e-12
normRes=1.094961e-12
normRes=1.094095e-12
normRes=1.093118e-12
normRes=1.092142e-12
normRes=1.091311e-12
normRes=1.090092e-12
normRes=1.088986e-12
normRes=1.088167e-12
normRes=1.087109e-12
normRes=1.086095e-12
normRes=1.085023e-12
normRes=1.084178e-12
normRes=1.083226e-12
normRes=1.082374e-12
normRes=1.081373e-12
normRes=1.080483e-12
normRes=1.079586e-12
normRes=1.078445e-12
normRes=1.077611e-12
normRes=1.076567e-12
normRes=1.075568e-12
normRes=1.074652e-12
normRes=1.073492e-12
normRes=1.072368e-12
normRes=1.071353e-12
normRes=1.070541e-12
normRes=1.069436e-12
normRes=1.068337e-12
normRes=1.067369e-12
normRes=1.066343e-12
normRes=1.065290e-12
normRes=1.064361e-12
normRes=1.063176e-12
normRes=1.061935e-12
normRes=1.061040e-12
normRes=1.059816e-12
normRes=1.058697e-12
normRes=1.057769e-12
normRes=1.056525e-12
normRes=1.055313e-12
normRes=1.054006e-12
normRes=1.053024e-12
normRes=1.051787e-12
normRes=1.050514e-12
normRes=1.049199e-12
normRes=1.048108e-12
normRes=1.047061e-12
normRes=1.045634e-12
normRes=1.044522e-12
normRes=1.043206e-12
normRes=1.041960e-12
normRes=1.040662e-12
normRes=1.039399e-12
normRes=1.038141e-12
normRes=1.036919e-12
normRes=1.035578e-12
normRes=1.034453e-12
normRes=1.032844e-12
normRes=1.031538e-12
normRes=1.030158e-12
normRes=1.029109e-12
normRes=1.027556e-12
normRes=1.026143e-12
normRes=1.024808e-12
normRes=1.023124e-12
normRes=1.022100e-12
normRes=1.020526e-12
normRes=1.019104e-12
normRes=1.017665e-12
normRes=1.016165e-12
normRes=1.014887e-12
normRes=1.013159e-12
normRes=1.011783e-12
normRes=1.010326e-12
normRes=1.008863e-12
normRes=1.007262e-12
normRes=1.005655e-12
normRes=1.003994e-12
normRes=1.002425e-12
normRes=1.001027e-12
normRes=9.994389e-13
nG=0
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=1
CellPDMap=1
CellPDMap=0
CellPDMap=0
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
0.49690079994228547600
0.49080385914002327974
0.48485456895915129971
0.47904777447387414391
0.47337846427580337894
0.46784169229289912506
0.46243312231075672791
0.45714777404380640968
0.45198278755976467602
0.44693116482964179159
0.44199581509245799982
0.43715792508735773492
0.43244808708098342320
0.42778633221320000457
0.42334343441469290958
0.41874828022736648725
0.41501748100502972028
0.40816338795888945645
0.40404052545428786880
0.40000012019981390221
0.31596343393913706166
0.23215925582148633222
0.17849548736934597870
0.14559291701373180961
0.12326976816368710732
0.10683935693712515169
0.09423548498903278059
0.08429046484180657828
0.07624857255955176660
0.06960938855172375817
0.06403437789218548171
0.05928650582081312209
0.05519437336844004727
0.05163086873512041236
0.04849973165642094963
0.04572676454196072937
0.04325378732275067528
0.04103468476378083901
0.03903211281038606456
0.03721606919245586814
1.000
1.000
1.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.294
0.933
0.000
0.647
1.000
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.000
0.000
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.000
0.000
0.510
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933


==> exL/ex3_I=40/out_TMeuler_7MOODNew5210_Special10_Var0-P0/res-I40-4MOOD-CPD.dat <==
0.012500 5 1.000000 0.000000 0.000000
0.037500 5 1.000000 0.647000 0.000000
0.062500 5 1.000000 1.000000 0.000000
0.087500 5 0.000000 0.502000 0.000000
0.112500 5 0.000000 0.502000 0.000000
0.137500 5 0.000000 0.502000 0.000000
0.162500 5 0.000000 0.502000 0.000000
0.187500 5 0.000000 0.502000 0.000000
0.212500 5 0.000000 0.502000 0.000000
0.237500 5 0.000000 0.502000 0.000000
0.262500 5 0.000000 0.502000 0.000000
0.287500 5 0.000000 0.502000 0.000000
0.312500 5 0.000000 0.502000 0.000000
0.337500 5 0.000000 0.502000 0.000000
0.362500 5 0.000000 0.502000 0.000000
0.387500 5 0.000000 0.502000 0.000000
0.412500 1 0.000000 0.502000 0.000000
0.437500 1 0.000000 0.502000 0.000000
0.462500 0 0.000000 0.000000 0.000000
0.487500 0 0.000000 0.000000 0.000000
0.512500 5 0.000000 0.502000 0.000000
0.537500 5 0.000000 0.502000 0.000000
0.562500 5 0.000000 0.502000 0.000000
0.587500 5 0.000000 0.502000 0.000000
0.612500 5 0.000000 0.502000 0.000000
0.637500 5 0.000000 0.502000 0.000000
0.662500 5 0.000000 0.502000 0.000000
0.687500 5 0.000000 0.502000 0.000000
0.712500 5 0.000000 0.502000 0.000000
0.737500 5 0.000000 0.502000 0.000000
0.762500 5 0.000000 0.502000 0.000000
0.787500 5 0.000000 0.502000 0.000000
0.812500 5 0.000000 0.502000 0.000000
0.837500 5 0.000000 0.502000 0.000000
0.862500 5 0.000000 0.502000 0.000000
0.887500 5 0.000000 0.502000 0.000000
0.912500 5 0.000000 0.502000 0.000000
0.937500 5 0.000000 0.000000 1.000000
0.962500 5 0.294000 0.000000 0.510000
0.987500 5 0.933000 0.510000 0.933000


==> exL/ex3_I=40/out_TMeuler_7MOODNew5210_Special10_Var0-P0/res-I40-4MOOD-PhiError.dat <==
0.012500 0.00000000000000000000
0.037500 0.00000015546744996930
0.062500 0.00000014766535927357
0.087500 0.00000013260524706071
0.112500 0.00000015839569045273
0.137500 0.00000010176524806171
0.162500 0.00000022626771778445
0.187500 0.00000005890110327256
0.212500 0.00000057740243053495
0.237500 0.00000085909536690076
0.262500 0.00000236762905903021
0.287500 0.00000489620025312387
0.312500 0.00001144291235916084
0.337500 0.00002523245671853802
0.362500 0.00005906119321619219
0.387500 0.00010371446444978893
0.412500 0.00050599958316627225
0.437500 0.00209661872867372701
0.462500 0.00205433310643260425
0.487500 0.00201331394024301114
0.512500 0.00840815076031692366
0.537500 0.00201364385769264853
0.562500 0.00001934587185556391
0.587500 0.00026432651793029116
0.612500 0.00005077510934975438
0.637500 0.00001424305318761809
0.662500 0.00000905655358088286
0.687500 0.00000205235665357018
0.712500 0.00000042873647604358
0.737500 0.00000028697079608453
0.762500 0.00000021175936458506
0.787500 0.00000012810134000091
0.812500 0.00000007618100326262
0.837500 0.00000005182639508522
0.862500 0.00000003420413272753
0.887500 0.00000003347057100922
0.912500 0.00000001030691575143
0.937500 0.00000004925400717143
0.962500 0.00000001852497158450
0.987500 0.00000005668467638331


==> exL/ex3_I=40/out_TMeuler_7MOODNew5210_Special10_Var0-P0/res-I40-4MOOD-Phi_PhiExact.dat <==
0.000000 0.500000
0.002000 0.499500
0.004000 0.499002
0.006000 0.498504
0.008000 0.498008
0.010000 0.497512
0.012000 0.497018
0.014000 0.496524
0.016000 0.496032
0.018000 0.495540
0.020000 0.495050
0.022000 0.494560
0.024000 0.494071
0.026000 0.493583
0.028000 0.493097
0.030000 0.492611
0.032000 0.492126
0.034000 0.491642
0.036000 0.491159
0.038000 0.490677
0.040000 0.490196
0.042000 0.489716
0.044000 0.489237
0.046000 0.488759
0.048000 0.488281
0.050000 0.487805
0.052000 0.487329
0.054000 0.486855
0.056000 0.486381
0.058000 0.485909
0.060000 0.485437
0.062000 0.484966
0.064000 0.484496
0.066000 0.484027
0.068000 0.483559
0.070000 0.483092
0.072000 0.482625
0.074000 0.482160
0.076000 0.481696
0.078000 0.481232
0.080000 0.480769
0.082000 0.480307
0.084000 0.479846
0.086000 0.479386
0.088000 0.478927
0.090000 0.478469
0.092000 0.478011
0.094000 0.477555
0.096000 0.477099
0.098000 0.476644
0.100000 0.476190
0.102000 0.475737
0.104000 0.475285
0.106000 0.474834
0.108000 0.474383
0.110000 0.473934
0.112000 0.473485
0.114000 0.473037
0.116000 0.472590
0.118000 0.472144
0.120000 0.471698
0.122000 0.471254
0.124000 0.470810
0.126000 0.470367
0.128000 0.469925
0.130000 0.469484
0.132000 0.469043
0.134000 0.468604
0.136000 0.468165
0.138000 0.467727
0.140000 0.467290
0.142000 0.466853
0.144000 0.466418
0.146000 0.465983
0.148000 0.465549
0.150000 0.465116
0.152000 0.464684
0.154000 0.464253
0.156000 0.463822
0.158000 0.463392
0.160000 0.462963
0.162000 0.462535
0.164000 0.462107
0.166000 0.461681
0.168000 0.461255
0.170000 0.460829
0.172000 0.460405
0.174000 0.459982
0.176000 0.459559
0.178000 0.459137
0.180000 0.458716
0.182000 0.458295
0.184000 0.457875
0.186000 0.457457
0.188000 0.457038
0.190000 0.456621
0.192000 0.456204
0.194000 0.455789
0.196000 0.455373
0.198000 0.454959
0.200000 0.454545
0.202000 0.454133
0.204000 0.453721
0.206000 0.453309
0.208000 0.452899
0.210000 0.452489
0.212000 0.452080
0.214000 0.451671
0.216000 0.451264
0.218000 0.450857
0.220000 0.450450
0.222000 0.450045
0.224000 0.449640
0.226000 0.449236
0.228000 0.448833
0.230000 0.448430
0.232000 0.448029
0.234000 0.447628
0.236000 0.447227
0.238000 0.446828
0.240000 0.446429
0.242000 0.446030
0.244000 0.445633
0.246000 0.445236
0.248000 0.444840
0.250000 0.444444
0.252000 0.444050
0.254000 0.443656
0.256000 0.443262
0.258000 0.442870
0.260000 0.442478
0.262000 0.442087
0.264000 0.441696
0.266000 0.441306
0.268000 0.440917
0.270000 0.440529
0.272000 0.440141
0.274000 0.439754
0.276000 0.439367
0.278000 0.438982
0.280000 0.438596
0.282000 0.438212
0.284000 0.437828
0.286000 0.437445
0.288000 0.437063
0.290000 0.436681
0.292000 0.436300
0.294000 0.435920
0.296000 0.435540
0.298000 0.435161
0.300000 0.434783
0.302000 0.434405
0.304000 0.434028
0.306000 0.433651
0.308000 0.433276
0.310000 0.432900
0.312000 0.432526
0.314000 0.432152
0.316000 0.431779
0.318000 0.431406
0.320000 0.431034
0.322000 0.430663
0.324000 0.430293
0.326000 0.429923
0.328000 0.429553
0.330000 0.429185
0.332000 0.428816
0.334000 0.428449
0.336000 0.428082
0.338000 0.427716
0.340000 0.427350
0.342000 0.426985
0.344000 0.426621
0.346000 0.426257
0.348000 0.425894
0.350000 0.425532
0.352000 0.425170
0.354000 0.424809
0.356000 0.424448
0.358000 0.424088
0.360000 0.423729
0.362000 0.423370
0.364000 0.423012
0.366000 0.422654
0.368000 0.422297
0.370000 0.421941
0.372000 0.421585
0.374000 0.421230
0.376000 0.420875
0.378000 0.420521
0.380000 0.420168
0.382000 0.419815
0.384000 0.419463
0.386000 0.419111
0.388000 0.418760
0.390000 0.418410
0.392000 0.418060
0.394000 0.417711
0.396000 0.417362
0.398000 0.417014
0.400000 0.416667
0.402000 0.416320
0.404000 0.415973
0.406000 0.415628
0.408000 0.415282
0.410000 0.414938
0.412000 0.414594
0.414000 0.414250
0.416000 0.413907
0.418000 0.413565
0.420000 0.413223
0.422000 0.412882
0.424000 0.412541
0.426000 0.412201
0.428000 0.411862
0.430000 0.411523
0.432000 0.411184
0.434000 0.410846
0.436000 0.410509
0.438000 0.410172
0.440000 0.409836
0.442000 0.409500
0.444000 0.409165
0.446000 0.408831
0.448000 0.408497
0.450000 0.408163
0.452000 0.407830
0.454000 0.407498
0.456000 0.407166
0.458000 0.406835
0.460000 0.406504
0.462000 0.406174
0.464000 0.405844
0.466000 0.405515
0.468000 0.405186
0.470000 0.404858
0.472000 0.404531
0.474000 0.404204
0.476000 0.403877
0.478000 0.403551
0.480000 0.403226
0.482000 0.402901
0.484000 0.402576
0.486000 0.402253
0.488000 0.401929
0.490000 0.401606
0.492000 0.401284
0.494000 0.400962
0.496000 0.400641
0.498000 0.400320
0.500000 0.400000
0.502000 0.384615
0.504000 0.370370
0.506000 0.357143
0.508000 0.344828
0.510000 0.333333
0.512000 0.322581
0.514000 0.312500
0.516000 0.303030
0.518000 0.294118
0.520000 0.285714
0.522000 0.277778
0.524000 0.270270
0.526000 0.263158
0.528000 0.256410
0.530000 0.250000
0.532000 0.243902
0.534000 0.238095
0.536000 0.232558
0.538000 0.227273
0.540000 0.222222
0.542000 0.217391
0.544000 0.212766
0.546000 0.208333
0.548000 0.204082
0.550000 0.200000
0.552000 0.196078
0.554000 0.192308
0.556000 0.188679
0.558000 0.185185
0.560000 0.181818
0.562000 0.178571
0.564000 0.175439
0.566000 0.172414
0.568000 0.169492
0.570000 0.166667
0.572000 0.163934
0.574000 0.161290
0.576000 0.158730
0.578000 0.156250
0.580000 0.153846
0.582000 0.151515
0.584000 0.149254
0.586000 0.147059
0.588000 0.144928
0.590000 0.142857
0.592000 0.140845
0.594000 0.138889
0.596000 0.136986
0.598000 0.135135
0.600000 0.133333
0.602000 0.131579
0.604000 0.129870
0.606000 0.128205
0.608000 0.126582
0.610000 0.125000
0.612000 0.123457
0.614000 0.121951
0.616000 0.120482
0.618000 0.119048
0.620000 0.117647
0.622000 0.116279
0.624000 0.114943
0.626000 0.113636
0.628000 0.112360
0.630000 0.111111
0.632000 0.109890
0.634000 0.108696
0.636000 0.107527
0.638000 0.106383
0.640000 0.105263
0.642000 0.104167
0.644000 0.103093
0.646000 0.102041
0.648000 0.101010
0.650000 0.100000
0.652000 0.099010
0.654000 0.098039
0.656000 0.097087
0.658000 0.096154
0.660000 0.095238
0.662000 0.094340
0.664000 0.093458
0.666000 0.092593
0.668000 0.091743
0.670000 0.090909
0.672000 0.090090
0.674000 0.089286
0.676000 0.088496
0.678000 0.087719
0.680000 0.086957
0.682000 0.086207
0.684000 0.085470
0.686000 0.084746
0.688000 0.084034
0.690000 0.083333
0.692000 0.082645
0.694000 0.081967
0.696000 0.081301
0.698000 0.080645
0.700000 0.080000
0.702000 0.079365
0.704000 0.078740
0.706000 0.078125
0.708000 0.077519
0.710000 0.076923
0.712000 0.076336
0.714000 0.075758
0.716000 0.075188
0.718000 0.074627
0.720000 0.074074
0.722000 0.073529
0.724000 0.072993
0.726000 0.072464
0.728000 0.071942
0.730000 0.071429
0.732000 0.070922
0.734000 0.070423
0.736000 0.069930
0.738000 0.069444
0.740000 0.068966
0.742000 0.068493
0.744000 0.068027
0.746000 0.067568
0.748000 0.067114
0.750000 0.066667
0.752000 0.066225
0.754000 0.065789
0.756000 0.065359
0.758000 0.064935
0.760000 0.064516
0.762000 0.064103
0.764000 0.063694
0.766000 0.063291
0.768000 0.062893
0.770000 0.062500
0.772000 0.062112
0.774000 0.061728
0.776000 0.061350
0.778000 0.060976
0.780000 0.060606
0.782000 0.060241
0.784000 0.059880
0.786000 0.059524
0.788000 0.059172
0.790000 0.058824
0.792000 0.058480
0.794000 0.058140
0.796000 0.057803
0.798000 0.057471
0.800000 0.057143
0.802000 0.056818
0.804000 0.056497
0.806000 0.056180
0.808000 0.055866
0.810000 0.055556
0.812000 0.055249
0.814000 0.054945
0.816000 0.054645
0.818000 0.054348
0.820000 0.054054
0.822000 0.053763
0.824000 0.053476
0.826000 0.053191
0.828000 0.052910
0.830000 0.052632
0.832000 0.052356
0.834000 0.052083
0.836000 0.051813
0.838000 0.051546
0.840000 0.051282
0.842000 0.051020
0.844000 0.050761
0.846000 0.050505
0.848000 0.050251
0.850000 0.050000
0.852000 0.049751
0.854000 0.049505
0.856000 0.049261
0.858000 0.049020
0.860000 0.048780
0.862000 0.048544
0.864000 0.048309
0.866000 0.048077
0.868000 0.047847
0.870000 0.047619
0.872000 0.047393
0.874000 0.047170
0.876000 0.046948
0.878000 0.046729
0.880000 0.046512
0.882000 0.046296
0.884000 0.046083
0.886000 0.045872
0.888000 0.045662
0.890000 0.045455
0.892000 0.045249
0.894000 0.045045
0.896000 0.044843
0.898000 0.044643
0.900000 0.044444
0.902000 0.044248
0.904000 0.044053
0.906000 0.043860
0.908000 0.043668
0.910000 0.043478
0.912000 0.043290
0.914000 0.043103
0.916000 0.042918
0.918000 0.042735
0.920000 0.042553
0.922000 0.042373
0.924000 0.042194
0.926000 0.042017
0.928000 0.041841
0.930000 0.041667
0.932000 0.041494
0.934000 0.041322
0.936000 0.041152
0.938000 0.040984
0.940000 0.040816
0.942000 0.040650
0.944000 0.040486
0.946000 0.040323
0.948000 0.040161
0.950000 0.040000
0.952000 0.039841
0.954000 0.039683
0.956000 0.039526
0.958000 0.039370
0.960000 0.039216
0.962000 0.039062
0.964000 0.038911
0.966000 0.038760
0.968000 0.038610
0.970000 0.038462
0.972000 0.038314
0.974000 0.038168
0.976000 0.038023
0.978000 0.037879
0.980000 0.037736
0.982000 0.037594
0.984000 0.037453
0.986000 0.037313
0.988000 0.037175
0.990000 0.037037
0.992000 0.036900
0.994000 0.036765
0.996000 0.036630
0.998000 0.036496
1.000000 0.036364


==> exL/ex3_I=40/out_TMeuler_7MOODNew5210_Special10_Var0-P0/res-I40-4MOOD-Phi_VarSteS.dat <==
0.012500 0.496901
0.037500 0.490804
0.062500 0.484855
0.087500 0.479048
0.112500 0.473378
0.137500 0.467842
0.162500 0.462433
0.187500 0.457148
0.212500 0.451983
0.237500 0.446931
0.262500 0.441996
0.287500 0.437158
0.312500 0.432448
0.337500 0.427786
0.362500 0.423343
0.387500 0.418748
0.412500 0.415017
0.437500 0.408163
0.462500 0.404041
0.487500 0.400000
0.512500 0.315963
0.537500 0.232159
0.562500 0.178495
0.587500 0.145593
0.612500 0.123270
0.637500 0.106839
0.662500 0.094235
0.687500 0.084290
0.712500 0.076249
0.737500 0.069609
0.762500 0.064034
0.787500 0.059287
0.812500 0.055194
0.837500 0.051631
0.862500 0.048500
0.887500 0.045727
0.912500 0.043254
0.937500 0.041035
0.962500 0.039032
0.987500 0.037216


==> exL/ex3_I=40/out_TMeuler_8DSv1Cla5210_Special10_Var0-MOODFixing/Titles-I40.txt <==
res-I40
res-I40


==> exL/ex3_I=40/out_TMeuler_8DSv1Cla5210_Special10_Var0-MOODFixing/iMOOD/res-I40.txt <==
Conv=y
nRes=10873
normRes=1.422786e-01
normRes=1.428579e-01
normRes=1.435856e-01
normRes=1.444435e-01
normRes=1.454156e-01
normRes=1.472583e-01
normRes=1.469086e-01
normRes=1.465309e-01
normRes=1.461254e-01
normRes=1.456928e-01
normRes=1.452337e-01
normRes=1.447492e-01
normRes=1.442400e-01
normRes=1.458202e-01
normRes=1.451941e-01
normRes=1.445460e-01
normRes=1.438770e-01
normRes=1.431886e-01
normRes=1.424820e-01
normRes=1.417584e-01
normRes=1.410193e-01
normRes=1.402660e-01
normRes=1.416305e-01
normRes=1.407825e-01
normRes=1.399232e-01
normRes=1.390541e-01
normRes=1.381765e-01
normRes=1.372919e-01
normRes=1.364016e-01
normRes=1.355070e-01
normRes=1.346094e-01
normRes=1.337101e-01
normRes=1.349466e-01
normRes=1.339773e-01
normRes=1.330090e-01
normRes=1.320430e-01
normRes=1.310806e-01
normRes=1.301231e-01
normRes=1.291716e-01
normRes=1.282273e-01
normRes=1.272915e-01
normRes=1.263652e-01
normRes=1.275764e-01
normRes=1.266011e-01
normRes=1.256373e-01
normRes=1.246861e-01
normRes=1.237485e-01
normRes=1.228254e-01
normRes=1.219179e-01
normRes=1.210268e-01
normRes=1.201530e-01
normRes=1.192974e-01
normRes=1.196371e-01
normRes=1.187668e-01
normRes=1.179157e-01
normRes=1.170846e-01
normRes=1.162742e-01
normRes=1.154851e-01
normRes=1.147180e-01
normRes=1.139735e-01
normRes=1.132520e-01
normRes=1.125541e-01
normRes=1.129714e-01
normRes=1.122706e-01
normRes=1.115935e-01
normRes=1.109404e-01
normRes=1.103117e-01
normRes=1.097077e-01
normRes=1.091287e-01
normRes=1.085748e-01
normRes=1.080464e-01
normRes=1.075435e-01
normRes=1.080711e-01
normRes=1.075703e-01
normRes=1.070942e-01
normRes=1.066426e-01
normRes=1.062158e-01
normRes=1.058137e-01
normRes=1.054363e-01
normRes=1.050834e-01
normRes=1.047551e-01
normRes=1.054026e-01
normRes=1.050749e-01
normRes=1.047700e-01
normRes=1.044878e-01
normRes=1.042282e-01
normRes=1.039909e-01
normRes=1.037756e-01
normRes=1.035822e-01
normRes=1.034103e-01
normRes=1.041705e-01
normRes=1.039939e-01
normRes=1.038366e-01
normRes=1.036986e-01
normRes=1.035794e-01
normRes=1.034787e-01
normRes=1.033963e-01
normRes=1.033318e-01
normRes=1.032848e-01
normRes=1.041405e-01
normRes=1.040816e-01
normRes=1.040380e-01
normRes=1.040094e-01
normRes=1.039954e-01
normRes=1.039958e-01
normRes=1.040100e-01
normRes=1.040378e-01
normRes=1.040786e-01
normRes=1.050065e-01
normRes=1.050268e-01
normRes=1.050581e-01
normRes=1.051000e-01
normRes=1.051521e-01
normRes=1.052143e-01
normRes=1.052862e-01
normRes=1.053676e-01
normRes=1.054582e-01
normRes=1.064332e-01
normRes=1.064962e-01
normRes=1.065665e-01
normRes=1.066441e-01
normRes=1.067287e-01
normRes=1.068201e-01
normRes=1.069179e-01
normRes=1.070221e-01
normRes=1.071323e-01
normRes=1.081336e-01
normRes=1.082096e-01
normRes=1.082896e-01
normRes=1.083737e-01
normRes=1.084615e-01
normRes=1.085529e-01
normRes=1.086477e-01
normRes=1.087457e-01
normRes=1.088469e-01
normRes=1.098520e-01
normRes=1.099133e-01
normRes=1.099763e-01
normRes=1.100411e-01
normRes=1.101078e-01
normRes=1.101763e-01
normRes=1.102468e-01
normRes=1.103193e-01
normRes=1.103938e-01
normRes=1.113898e-01
normRes=1.114223e-01
normRes=1.114560e-01
normRes=1.114909e-01
normRes=1.115271e-01
normRes=1.115648e-01
normRes=1.116040e-01
normRes=1.116446e-01
normRes=1.116868e-01
normRes=1.117304e-01
normRes=1.127008e-01
normRes=1.127011e-01
normRes=1.127017e-01
normRes=1.127029e-01
normRes=1.127046e-01
normRes=1.127068e-01
normRes=1.127096e-01
normRes=1.127130e-01
normRes=1.127171e-01
normRes=1.136656e-01
normRes=1.136242e-01
normRes=1.135826e-01
normRes=1.135410e-01
normRes=1.134996e-01
normRes=1.134584e-01
normRes=1.134178e-01
normRes=1.133778e-01
normRes=1.133386e-01
normRes=1.142596e-01
normRes=1.141755e-01
normRes=1.140917e-01
normRes=1.140087e-01
normRes=1.139267e-01
normRes=1.138459e-01
normRes=1.137668e-01
normRes=1.136894e-01
normRes=1.136141e-01
normRes=1.135411e-01
normRes=1.144278e-01
normRes=1.143127e-01
normRes=1.141996e-01
normRes=1.140886e-01
normRes=1.139802e-01
normRes=1.138744e-01
normRes=1.137716e-01
normRes=1.136719e-01
normRes=1.135756e-01
normRes=1.144498e-01
normRes=1.143130e-01
normRes=1.141789e-01
normRes=1.140479e-01
normRes=1.139201e-01
normRes=1.137957e-01
normRes=1.136749e-01
normRes=1.135578e-01
normRes=1.134446e-01
normRes=1.133353e-01
normRes=1.141887e-01
normRes=1.140403e-01
normRes=1.138952e-01
normRes=1.137535e-01
normRes=1.136155e-01
normRes=1.134813e-01
normRes=1.133511e-01
normRes=1.132250e-01
normRes=1.131031e-01
normRes=1.139492e-01
normRes=1.137884e-01
normRes=1.136312e-01
normRes=1.134777e-01
normRes=1.133282e-01
normRes=1.131829e-01
normRes=1.130419e-01
normRes=1.129054e-01
normRes=1.127735e-01
normRes=1.126464e-01
normRes=1.134763e-01
normRes=1.133119e-01
normRes=1.131517e-01
normRes=1.129959e-01
normRes=1.128448e-01
normRes=1.126985e-01
normRes=1.125573e-01
normRes=1.124212e-01
normRes=1.122905e-01
normRes=1.131216e-01
normRes=1.129546e-01
normRes=1.127924e-01
normRes=1.126353e-01
normRes=1.124834e-01
normRes=1.123370e-01
normRes=1.121962e-01
normRes=1.120612e-01
normRes=1.119322e-01
normRes=1.118093e-01
normRes=1.126373e-01
normRes=1.124797e-01
normRes=1.123275e-01
normRes=1.121811e-01
normRes=1.120404e-01
normRes=1.119057e-01
normRes=1.117771e-01
normRes=1.116547e-01
normRes=1.115387e-01
normRes=1.123789e-01
normRes=1.122285e-01
normRes=1.120836e-01
normRes=1.119446e-01
normRes=1.118115e-01
normRes=1.116844e-01
normRes=1.115634e-01
normRes=1.114488e-01
normRes=1.113405e-01
normRes=1.121927e-01
normRes=1.120497e-01
normRes=1.119122e-01
normRes=1.117805e-01
normRes=1.116545e-01
normRes=1.115345e-01
normRes=1.114204e-01
normRes=1.113125e-01
normRes=1.112107e-01
normRes=1.111151e-01
normRes=1.119691e-01
normRes=1.118389e-01
normRes=1.117140e-01
normRes=1.115945e-01
normRes=1.114806e-01
normRes=1.113724e-01
normRes=1.112700e-01
normRes=1.111733e-01
normRes=1.110826e-01
normRes=1.119472e-01
normRes=1.118209e-01
normRes=1.116996e-01
normRes=1.115834e-01
normRes=1.114725e-01
normRes=1.113670e-01
normRes=1.112669e-01
normRes=1.111724e-01
normRes=1.110834e-01
normRes=1.119552e-01
normRes=1.118301e-01
normRes=1.117097e-01
normRes=1.115943e-01
normRes=1.114839e-01
normRes=1.113786e-01
normRes=1.112786e-01
normRes=1.111840e-01
normRes=1.110948e-01
normRes=1.110111e-01
normRes=1.118790e-01
normRes=1.117592e-01
normRes=1.116442e-01
normRes=1.115340e-01
normRes=1.114288e-01
normRes=1.113286e-01
normRes=1.112336e-01
normRes=1.111440e-01
normRes=1.110597e-01
normRes=1.119341e-01
normRes=1.118133e-01
normRes=1.116970e-01
normRes=1.115855e-01
normRes=1.114789e-01
normRes=1.113773e-01
normRes=1.112808e-01
normRes=1.111895e-01
normRes=1.111035e-01
normRes=1.119827e-01
normRes=1.118599e-01
normRes=1.117417e-01
normRes=1.116281e-01
normRes=1.115194e-01
normRes=1.114157e-01
normRes=1.113171e-01
normRes=1.112237e-01
normRes=1.111356e-01
normRes=1.110529e-01
normRes=1.119266e-01
normRes=1.118075e-01
normRes=1.116930e-01
normRes=1.115832e-01
normRes=1.114783e-01
normRes=1.113784e-01
normRes=1.112837e-01
normRes=1.111942e-01
normRes=1.111100e-01
normRes=1.119893e-01
normRes=1.118683e-01
normRes=1.117519e-01
normRes=1.116401e-01
normRes=1.115332e-01
normRes=1.114313e-01
normRes=1.113344e-01
normRes=1.112427e-01
normRes=1.111563e-01
normRes=1.120392e-01
normRes=1.119158e-01
normRes=1.117969e-01
normRes=1.116826e-01
normRes=1.115732e-01
normRes=1.114687e-01
normRes=1.113692e-01
normRes=1.112749e-01
normRes=1.111859e-01
normRes=1.111022e-01
normRes=1.119782e-01
normRes=1.118579e-01
normRes=1.117422e-01
normRes=1.116312e-01
normRes=1.115250e-01
normRes=1.114238e-01
normRes=1.113277e-01
normRes=1.112368e-01
normRes=1.111511e-01
normRes=1.120313e-01
normRes=1.119088e-01
normRes=1.117907e-01
normRes=1.116773e-01
normRes=1.115687e-01
normRes=1.114651e-01
normRes=1.113664e-01
normRes=1.112730e-01
normRes=1.111848e-01
normRes=1.120674e-01
normRes=1.119421e-01
normRes=1.118213e-01
normRes=1.117052e-01
normRes=1.115938e-01
normRes=1.114874e-01
normRes=1.113860e-01
normRes=1.112899e-01
normRes=1.111990e-01
normRes=1.111134e-01
normRes=1.119882e-01
normRes=1.118660e-01
normRes=1.117484e-01
normRes=1.116356e-01
normRes=1.115276e-01
normRes=1.114247e-01
normRes=1.113268e-01
normRes=1.112342e-01
normRes=1.111469e-01
normRes=1.120255e-01
normRes=1.119013e-01
normRes=1.117817e-01
normRes=1.116668e-01
normRes=1.115567e-01
normRes=1.114517e-01
normRes=1.113517e-01
normRes=1.112569e-01
normRes=1.111675e-01
normRes=1.120485e-01
normRes=1.119220e-01
normRes=1.118001e-01
normRes=1.116830e-01
normRes=1.115707e-01
normRes=1.114634e-01
normRes=1.113612e-01
normRes=1.112642e-01
normRes=1.111726e-01
normRes=1.110864e-01
normRes=1.119598e-01
normRes=1.118371e-01
normRes=1.117191e-01
normRes=1.116059e-01
normRes=1.114975e-01
normRes=1.113943e-01
normRes=1.112962e-01
normRes=1.112034e-01
normRes=1.111160e-01
normRes=1.119936e-01
normRes=1.118694e-01
normRes=1.117498e-01
normRes=1.116350e-01
normRes=1.115251e-01
normRes=1.114203e-01
normRes=1.113205e-01
normRes=1.112260e-01
normRes=1.111369e-01
normRes=1.120173e-01
normRes=1.118912e-01
normRes=1.117698e-01
normRes=1.116531e-01
normRes=1.115413e-01
normRes=1.114345e-01
normRes=1.113329e-01
normRes=1.112365e-01
normRes=1.111455e-01
normRes=1.110600e-01
normRes=1.119331e-01
normRes=1.118111e-01
normRes=1.116938e-01
normRes=1.115813e-01
normRes=1.114737e-01
normRes=1.113712e-01
normRes=1.112739e-01
normRes=1.111818e-01
normRes=1.110952e-01
normRes=1.119727e-01
normRes=1.118493e-01
normRes=1.117306e-01
normRes=1.116166e-01
normRes=1.115074e-01
normRes=1.114034e-01
normRes=1.113044e-01
normRes=1.112107e-01
normRes=1.111223e-01
normRes=1.120029e-01
normRes=1.118776e-01
normRes=1.117569e-01
normRes=1.116410e-01
normRes=1.115300e-01
normRes=1.114239e-01
normRes=1.113230e-01
normRes=1.112273e-01
normRes=1.111370e-01
normRes=1.110521e-01
normRes=1.119256e-01
normRes=1.118042e-01
normRes=1.116875e-01
normRes=1.115756e-01
normRes=1.114687e-01
normRes=1.113668e-01
normRes=1.112700e-01
normRes=1.111785e-01
normRes=1.110924e-01
normRes=1.119703e-01
normRes=1.118474e-01
normRes=1.117291e-01
normRes=1.116156e-01
normRes=1.115070e-01
normRes=1.114033e-01
normRes=1.113048e-01
normRes=1.112115e-01
normRes=1.111235e-01
normRes=1.120044e-01
normRes=1.118795e-01
normRes=1.117591e-01
normRes=1.116435e-01
normRes=1.115328e-01
normRes=1.114270e-01
normRes=1.113264e-01
normRes=1.112309e-01
normRes=1.111409e-01
normRes=1.110562e-01
normRes=1.119299e-01
normRes=1.118088e-01
normRes=1.116922e-01
normRes=1.115805e-01
normRes=1.114737e-01
normRes=1.113719e-01
normRes=1.112753e-01
normRes=1.111839e-01
normRes=1.110978e-01
normRes=1.119760e-01
normRes=1.118532e-01
normRes=1.117349e-01
normRes=1.116214e-01
normRes=1.115128e-01
normRes=1.114092e-01
normRes=1.113107e-01
normRes=1.112173e-01
normRes=1.111294e-01
normRes=1.120104e-01
normRes=1.118855e-01
normRes=1.117651e-01
normRes=1.116494e-01
normRes=1.115386e-01
normRes=1.114328e-01
normRes=1.113321e-01
normRes=1.112366e-01
normRes=1.111464e-01
normRes=1.110616e-01
normRes=1.119355e-01
normRes=1.118142e-01
normRes=1.116976e-01
normRes=1.115858e-01
normRes=1.114788e-01
normRes=1.113769e-01
normRes=1.112801e-01
normRes=1.111886e-01
normRes=1.111024e-01
normRes=1.119807e-01
normRes=1.118577e-01
normRes=1.117394e-01
normRes=1.116257e-01
normRes=1.115169e-01
normRes=1.114131e-01
normRes=1.113145e-01
normRes=1.112210e-01
normRes=1.111329e-01
normRes=1.120140e-01
normRes=1.118889e-01
normRes=1.117684e-01
normRes=1.116525e-01
normRes=1.115416e-01
normRes=1.114356e-01
normRes=1.113347e-01
normRes=1.112391e-01
normRes=1.111487e-01
normRes=1.110638e-01
normRes=1.119377e-01
normRes=1.118163e-01
normRes=1.116995e-01
normRes=1.115876e-01
normRes=1.114805e-01
normRes=1.113784e-01
normRes=1.112815e-01
normRes=1.111899e-01
normRes=1.111036e-01
normRes=1.119818e-01
normRes=1.118587e-01
normRes=1.117402e-01
normRes=1.116265e-01
normRes=1.115176e-01
normRes=1.114137e-01
normRes=1.113149e-01
normRes=1.112213e-01
normRes=1.111331e-01
normRes=1.120142e-01
normRes=1.118890e-01
normRes=1.117684e-01
normRes=1.116525e-01
normRes=1.115414e-01
normRes=1.114354e-01
normRes=1.113344e-01
normRes=1.112387e-01
normRes=1.111483e-01
normRes=1.110633e-01
normRes=1.119372e-01
normRes=1.118157e-01
normRes=1.116989e-01
normRes=1.115869e-01
normRes=1.114797e-01
normRes=1.113776e-01
normRes=1.112807e-01
normRes=1.111890e-01
normRes=1.111027e-01
normRes=1.119809e-01
normRes=1.118578e-01
normRes=1.117392e-01
normRes=1.116255e-01
normRes=1.115165e-01
normRes=1.114126e-01
normRes=1.113138e-01
normRes=1.112202e-01
normRes=1.111320e-01
normRes=1.120131e-01
normRes=1.118879e-01
normRes=1.117672e-01
normRes=1.116513e-01
normRes=1.115403e-01
normRes=1.114342e-01
normRes=1.113333e-01
normRes=1.112376e-01
normRes=1.111472e-01
normRes=1.110622e-01
normRes=1.119361e-01
normRes=1.118146e-01
normRes=1.116978e-01
normRes=1.115858e-01
normRes=1.114787e-01
normRes=1.113766e-01
normRes=1.112797e-01
normRes=1.111880e-01
normRes=1.111017e-01
normRes=1.119799e-01
normRes=1.118568e-01
normRes=1.117383e-01
normRes=1.116246e-01
normRes=1.115157e-01
normRes=1.114118e-01
normRes=1.113130e-01
normRes=1.112195e-01
normRes=1.111313e-01
normRes=1.120123e-01
normRes=1.118871e-01
normRes=1.117665e-01
normRes=1.116507e-01
normRes=1.115396e-01
normRes=1.114336e-01
normRes=1.113327e-01
normRes=1.112370e-01
normRes=1.111467e-01
normRes=1.110618e-01
normRes=1.119356e-01
normRes=1.118142e-01
normRes=1.116974e-01
normRes=1.115854e-01
normRes=1.114783e-01
normRes=1.113763e-01
normRes=1.112794e-01
normRes=1.111877e-01
normRes=1.111015e-01
normRes=1.119796e-01
normRes=1.118566e-01
normRes=1.117381e-01
normRes=1.116244e-01
normRes=1.115155e-01
normRes=1.114117e-01
normRes=1.113129e-01
normRes=1.112194e-01
normRes=1.111312e-01
normRes=1.120122e-01
normRes=1.118871e-01
normRes=1.117665e-01
normRes=1.116507e-01
normRes=1.115397e-01
normRes=1.114337e-01
normRes=1.113328e-01
normRes=1.112372e-01
normRes=1.111468e-01
normRes=1.110619e-01
normRes=1.119357e-01
normRes=1.118143e-01
normRes=1.116975e-01
normRes=1.115856e-01
normRes=1.114785e-01
normRes=1.113765e-01
normRes=1.112796e-01
normRes=1.111880e-01
normRes=1.111017e-01
normRes=1.119798e-01
normRes=1.118568e-01
normRes=1.117384e-01
normRes=1.116246e-01
normRes=1.115158e-01
normRes=1.114119e-01
normRes=1.113132e-01
normRes=1.112197e-01
normRes=1.111315e-01
normRes=1.120125e-01
normRes=1.118874e-01
normRes=1.117668e-01
normRes=1.116510e-01
normRes=1.115400e-01
normRes=1.114340e-01
normRes=1.113331e-01
normRes=1.112374e-01
normRes=1.111471e-01
normRes=1.110622e-01
normRes=1.119360e-01
normRes=1.118146e-01
normRes=1.116978e-01
normRes=1.115858e-01
normRes=1.114788e-01
normRes=1.113767e-01
normRes=1.112798e-01
normRes=1.111882e-01
normRes=1.111020e-01
normRes=1.119801e-01
normRes=1.118570e-01
normRes=1.117386e-01
normRes=1.116249e-01
normRes=1.115160e-01
normRes=1.114121e-01
normRes=1.113134e-01
normRes=1.112199e-01
normRes=1.111317e-01
normRes=1.120127e-01
normRes=1.118876e-01
normRes=1.117670e-01
normRes=1.116511e-01
normRes=1.115401e-01
normRes=1.114341e-01
normRes=1.113332e-01
normRes=1.112376e-01
normRes=1.111472e-01
normRes=1.110623e-01
normRes=1.119361e-01
normRes=1.118147e-01
normRes=1.116979e-01
normRes=1.115859e-01
normRes=1.114788e-01
normRes=1.113768e-01
normRes=1.112799e-01
normRes=1.111883e-01
normRes=1.111020e-01
normRes=1.119801e-01
normRes=1.118571e-01
normRes=1.117386e-01
normRes=1.116249e-01
normRes=1.115160e-01
normRes=1.114122e-01
normRes=1.113134e-01
normRes=1.112199e-01
normRes=1.111317e-01
normRes=1.120127e-01
normRes=1.118876e-01
normRes=1.117670e-01
normRes=1.116511e-01
normRes=1.115401e-01
normRes=1.114341e-01
normRes=1.113332e-01
normRes=1.112375e-01
normRes=1.111472e-01
normRes=1.110623e-01
normRes=1.119360e-01
normRes=1.118146e-01
normRes=1.116979e-01
normRes=1.115859e-01
normRes=1.114788e-01
normRes=1.113767e-01
normRes=1.112798e-01
normRes=1.111882e-01
normRes=1.111019e-01
normRes=1.119801e-01
normRes=1.118570e-01
normRes=1.117386e-01
normRes=1.116248e-01
normRes=1.115159e-01
normRes=1.114121e-01
normRes=1.113133e-01
normRes=1.112198e-01
normRes=1.111316e-01
normRes=1.120126e-01
normRes=1.118875e-01
normRes=1.117669e-01
normRes=1.116510e-01
normRes=1.115400e-01
normRes=1.114340e-01
normRes=1.113331e-01
normRes=1.112374e-01
normRes=1.111471e-01
normRes=1.110622e-01
normRes=1.119360e-01
normRes=1.118146e-01
normRes=1.116978e-01
normRes=1.115858e-01
normRes=1.114787e-01
normRes=1.113766e-01
normRes=1.112797e-01
normRes=1.111881e-01
normRes=1.111018e-01
normRes=1.119800e-01
normRes=1.118569e-01
normRes=1.117385e-01
normRes=1.116247e-01
normRes=1.115159e-01
normRes=1.114120e-01
normRes=1.113133e-01
normRes=1.112197e-01
normRes=1.111315e-01
normRes=1.120126e-01
normRes=1.118874e-01
normRes=1.117668e-01
normRes=1.116510e-01
normRes=1.115400e-01
normRes=1.114339e-01
normRes=1.113331e-01
normRes=1.112374e-01
normRes=1.111470e-01
normRes=1.110621e-01
normRes=1.119359e-01
normRes=1.118145e-01
normRes=1.116977e-01
normRes=1.115857e-01
normRes=1.114787e-01
normRes=1.113766e-01
normRes=1.112797e-01
normRes=1.111881e-01
normRes=1.111018e-01
normRes=1.119800e-01
normRes=1.118569e-01
normRes=1.117385e-01
normRes=1.116247e-01
normRes=1.115159e-01
normRes=1.114120e-01
normRes=1.113132e-01
normRes=1.112197e-01
normRes=1.111315e-01
normRes=1.120126e-01
normRes=1.118874e-01
normRes=1.117668e-01
normRes=1.116510e-01
normRes=1.115400e-01
normRes=1.114340e-01
normRes=1.113331e-01
normRes=1.112374e-01
normRes=1.111471e-01
normRes=1.110621e-01
normRes=1.119359e-01
normRes=1.118145e-01
normRes=1.116978e-01
normRes=1.115858e-01
normRes=1.114787e-01
normRes=1.113766e-01
normRes=1.112797e-01
normRes=1.111881e-01
normRes=1.111018e-01
normRes=1.119800e-01
normRes=1.118570e-01
normRes=1.117385e-01
normRes=1.116248e-01
normRes=1.115159e-01
normRes=1.114120e-01
normRes=1.113133e-01
normRes=1.112198e-01
normRes=1.111316e-01
normRes=1.120126e-01
normRes=1.118875e-01
normRes=1.117669e-01
normRes=1.116510e-01
normRes=1.115400e-01
normRes=1.114340e-01
normRes=1.113331e-01
normRes=1.112374e-01
normRes=1.111471e-01
normRes=1.110622e-01
normRes=1.119360e-01
normRes=1.118146e-01
normRes=1.116978e-01
normRes=1.115858e-01
normRes=1.114787e-01
normRes=1.113767e-01
normRes=1.112798e-01
normRes=1.111882e-01
normRes=1.111019e-01
normRes=1.119800e-01
normRes=1.118570e-01
normRes=1.117385e-01
normRes=1.116248e-01
normRes=1.115159e-01
normRes=1.114121e-01
normRes=1.113133e-01
normRes=1.112198e-01
normRes=1.111316e-01
normRes=1.120126e-01
normRes=1.118875e-01
normRes=1.117669e-01
normRes=1.116510e-01
normRes=1.115400e-01
normRes=1.114340e-01
normRes=1.113331e-01
normRes=1.112375e-01
normRes=1.111471e-01
normRes=1.110622e-01
normRes=1.119360e-01
normRes=1.118146e-01
normRes=1.116978e-01
normRes=1.115858e-01
normRes=1.114787e-01
normRes=1.113767e-01
normRes=1.112798e-01
normRes=1.111882e-01
normRes=1.111019e-01
normRes=1.119801e-01
normRes=1.118570e-01
normRes=1.117385e-01
normRes=1.116248e-01
normRes=1.115159e-01
normRes=1.114121e-01
normRes=1.113133e-01
normRes=1.112198e-01
normRes=1.111316e-01
normRes=1.120126e-01
normRes=1.118875e-01
normRes=1.117669e-01
normRes=1.116511e-01
normRes=1.115400e-01
normRes=1.114340e-01
normRes=1.113331e-01
normRes=1.112375e-01
normRes=1.111471e-01
normRes=1.110622e-01
normRes=1.119360e-01
normRes=1.118146e-01
normRes=1.116978e-01
normRes=1.115858e-01
normRes=1.114787e-01
normRes=1.113767e-01
normRes=1.112798e-01
normRes=1.111882e-01
normRes=1.111019e-01
normRes=1.119801e-01
normRes=1.118570e-01
normRes=1.117385e-01
normRes=1.116248e-01
normRes=1.115159e-01
normRes=1.114121e-01
normRes=1.113133e-01
normRes=1.112198e-01
normRes=1.111316e-01
normRes=1.120126e-01
normRes=1.118875e-01
normRes=1.117669e-01
normRes=1.116510e-01
normRes=1.115400e-01
normRes=1.114340e-01
normRes=1.113331e-01
normRes=1.112375e-01
normRes=1.111471e-01
normRes=1.110622e-01
normRes=1.119360e-01
normRes=1.118146e-01
normRes=1.116978e-01
normRes=1.115858e-01
normRes=1.114787e-01
normRes=1.113767e-01
normRes=1.112798e-01
normRes=1.111882e-01
normRes=1.111019e-01
normRes=1.119800e-01
normRes=1.118570e-01
normRes=1.117385e-01
normRes=1.116248e-01
normRes=1.115159e-01
normRes=1.114121e-01
normRes=1.113133e-01
normRes=1.112198e-01
normRes=1.111316e-01
normRes=1.120126e-01
normRes=1.118875e-01
normRes=1.117669e-01
normRes=1.116510e-01
normRes=1.115400e-01
normRes=1.114340e-01
normRes=1.113331e-01
normRes=1.112374e-01
normRes=1.111471e-01
normRes=1.110622e-01
normRes=1.119360e-01
normRes=1.118146e-01
normRes=1.116978e-01
normRes=1.115858e-01
normRes=1.114787e-01
normRes=1.113767e-01
normRes=1.112798e-01
normRes=1.111882e-01
normRes=1.111019e-01
normRes=1.119800e-01
normRes=1.118570e-01
normRes=1.117385e-01
normRes=1.116248e-01
normRes=1.115159e-01
normRes=1.114121e-01
normRes=1.113133e-01
normRes=1.112198e-01
normRes=1.111316e-01
normRes=1.120126e-01
normRes=1.118875e-01
normRes=1.117669e-01
normRes=1.116510e-01
normRes=1.115400e-01
normRes=1.114340e-01
normRes=1.113331e-01
normRes=1.112374e-01
normRes=1.111471e-01
normRes=1.110622e-01
normRes=1.119360e-01
normRes=1.118146e-01
normRes=1.116978e-01
normRes=1.115858e-01
normRes=1.114787e-01
normRes=1.113767e-01
normRes=1.112798e-01
normRes=1.111882e-01
normRes=1.111019e-01
normRes=1.119800e-01
normRes=1.118570e-01
normRes=1.117385e-01
normRes=1.116248e-01
normRes=1.115159e-01
normRes=1.114121e-01
normRes=1.113133e-01
normRes=1.112198e-01
normRes=1.111316e-01
normRes=1.120126e-01
normRes=1.118875e-01
normRes=1.117669e-01
normRes=1.116510e-01
normRes=1.115400e-01
normRes=1.114340e-01
normRes=1.113331e-01
normRes=1.112374e-01
normRes=1.111471e-01
normRes=1.110622e-01
normRes=1.119360e-01
normRes=1.118146e-01
normRes=1.116978e-01
normRes=1.115858e-01
normRes=1.114787e-01
normRes=1.113767e-01
normRes=1.112798e-01
normRes=1.111881e-01
normRes=1.111019e-01
normRes=1.119800e-01
normRes=1.118570e-01
normRes=1.117385e-01
normRes=1.116248e-01
normRes=1.115159e-01
normRes=1.114121e-01
normRes=1.113133e-01
normRes=1.112198e-01
normRes=1.111316e-01
normRes=1.120126e-01
normRes=1.118875e-01
normRes=1.117669e-01
normRes=1.116510e-01
normRes=1.115400e-01
normRes=1.114340e-01
normRes=1.113331e-01
normRes=1.112374e-01
normRes=1.111471e-01
normRes=1.110622e-01
normRes=1.119360e-01
normRes=1.118146e-01
normRes=1.116978e-01
normRes=1.115858e-01
normRes=1.114787e-01
normRes=1.113767e-01
normRes=1.112798e-01
normRes=1.111882e-01
normRes=1.111019e-01
normRes=1.119800e-01
normRes=1.118570e-01
normRes=1.117385e-01
normRes=1.116248e-01
normRes=1.115159e-01
normRes=1.114121e-01
normRes=1.113133e-01
normRes=1.112198e-01
normRes=1.111316e-01
normRes=1.120126e-01
normRes=1.118875e-01
normRes=1.117669e-01
normRes=1.116510e-01
normRes=1.115400e-01
normRes=1.114340e-01
normRes=1.113331e-01
normRes=1.112374e-01
normRes=1.111471e-01
normRes=1.110622e-01
normRes=1.119360e-01
normRes=1.118146e-01
normRes=1.116978e-01
normRes=1.115858e-01
normRes=1.114787e-01
normRes=1.113767e-01
normRes=1.112798e-01
normRes=1.111882e-01
normRes=1.111019e-01
normRes=1.119800e-01
normRes=1.118570e-01
normRes=1.117385e-01
normRes=1.116248e-01
normRes=1.115159e-01
normRes=1.114121e-01
normRes=1.113133e-01
normRes=1.112198e-01
normRes=1.111316e-01
normRes=1.120126e-01
normRes=1.118875e-01
normRes=1.117669e-01
normRes=1.116510e-01
normRes=1.290823e-01
normRes=1.290488e-01
normRes=1.290185e-01
normRes=1.289913e-01
normRes=1.289675e-01
normRes=1.289469e-01
normRes=1.295710e-01
normRes=1.295159e-01
normRes=1.294639e-01
normRes=1.294149e-01
normRes=1.293690e-01
normRes=1.293263e-01
normRes=1.292868e-01
normRes=1.292506e-01
normRes=1.292178e-01
normRes=1.291883e-01
normRes=1.297970e-01
normRes=1.297333e-01
normRes=1.296727e-01
normRes=1.296152e-01
normRes=1.295609e-01
normRes=1.295099e-01
normRes=1.294622e-01
normRes=1.294180e-01
normRes=1.293771e-01
normRes=1.293397e-01
normRes=1.299355e-01
normRes=1.298643e-01
normRes=1.297962e-01
normRes=1.297315e-01
normRes=1.296700e-01
normRes=1.296120e-01
normRes=1.295575e-01
normRes=1.295064e-01
normRes=1.294590e-01
normRes=1.294151e-01
normRes=1.293750e-01
normRes=1.299590e-01
normRes=1.298856e-01
normRes=1.298156e-01
normRes=1.297490e-01
normRes=1.296860e-01
normRes=1.296265e-01
normRes=1.295706e-01
normRes=1.295184e-01
normRes=1.294699e-01
normRes=1.294252e-01
normRes=1.300021e-01
normRes=1.299244e-01
normRes=1.298502e-01
normRes=1.297795e-01
normRes=1.297124e-01
normRes=1.296489e-01
normRes=1.295892e-01
normRes=1.295333e-01
normRes=1.294812e-01
normRes=1.294330e-01
normRes=1.293887e-01
normRes=1.299592e-01
normRes=1.298824e-01
normRes=1.298091e-01
normRes=1.297395e-01
normRes=1.296736e-01
normRes=1.296115e-01
normRes=1.295533e-01
normRes=1.294989e-01
normRes=1.294484e-01
normRes=1.294018e-01
normRes=1.302243e-01
normRes=1.301379e-01
normRes=1.300553e-01
normRes=1.299764e-01
normRes=1.299013e-01
normRes=1.298300e-01
normRes=1.297627e-01
normRes=1.296994e-01
normRes=1.296401e-01
normRes=1.295848e-01
normRes=1.295337e-01
normRes=1.300858e-01
normRes=1.300028e-01
normRes=1.299235e-01
normRes=1.298480e-01
normRes=1.297765e-01
normRes=1.297089e-01
normRes=1.296452e-01
normRes=1.295856e-01
normRes=1.295301e-01
normRes=1.294787e-01
normRes=1.294315e-01
normRes=1.299846e-01
normRes=1.299056e-01
normRes=1.298304e-01
normRes=1.297591e-01
normRes=1.296916e-01
normRes=1.296282e-01
normRes=1.295687e-01
normRes=1.295132e-01
normRes=1.294619e-01
normRes=1.294146e-01
normRes=1.357924e-01
normRes=1.339626e-01
normRes=1.341628e-01
normRes=1.343602e-01
normRes=1.345549e-01
normRes=1.347472e-01
normRes=1.349370e-01
normRes=1.351245e-01
normRes=1.353099e-01
normRes=1.354932e-01
normRes=1.356745e-01
normRes=1.338422e-01
normRes=1.340414e-01
normRes=1.342379e-01
normRes=1.344317e-01
normRes=1.346230e-01
normRes=1.348119e-01
normRes=1.349985e-01
normRes=1.351829e-01
normRes=1.353653e-01
normRes=1.355457e-01
normRes=1.357243e-01
normRes=1.338886e-01
normRes=1.340854e-01
normRes=1.342795e-01
normRes=1.344710e-01
normRes=1.346602e-01
normRes=1.348470e-01
normRes=1.350317e-01
normRes=1.352142e-01
normRes=1.353949e-01
normRes=1.355736e-01
normRes=1.357506e-01
normRes=1.339127e-01
normRes=1.341081e-01
normRes=1.343009e-01
normRes=1.344912e-01
normRes=1.346791e-01
normRes=1.348648e-01
normRes=1.350484e-01
normRes=1.352300e-01
normRes=1.354096e-01
normRes=1.355875e-01
normRes=1.357636e-01
normRes=1.339245e-01
normRes=1.341192e-01
normRes=1.343113e-01
normRes=1.345009e-01
normRes=1.346883e-01
normRes=1.348734e-01
normRes=1.350565e-01
normRes=1.352376e-01
normRes=1.354168e-01
normRes=1.355942e-01
normRes=1.357700e-01
normRes=1.339303e-01
normRes=1.341246e-01
normRes=1.343164e-01
normRes=1.345058e-01
normRes=1.346929e-01
normRes=1.348778e-01
normRes=1.350607e-01
normRes=1.352416e-01
normRes=1.354207e-01
normRes=1.355980e-01
normRes=1.357736e-01
normRes=1.339336e-01
normRes=1.341279e-01
normRes=1.343196e-01
normRes=1.345089e-01
normRes=1.346960e-01
normRes=1.348808e-01
normRes=1.350637e-01
normRes=1.352446e-01
normRes=1.354236e-01
normRes=1.356009e-01
normRes=1.357765e-01
normRes=1.339364e-01
normRes=1.341307e-01
normRes=1.343224e-01
normRes=1.345117e-01
normRes=1.346988e-01
normRes=1.348837e-01
normRes=1.350666e-01
normRes=1.352475e-01
normRes=1.354266e-01
normRes=1.356039e-01
normRes=1.357795e-01
normRes=1.339394e-01
normRes=1.341337e-01
normRes=1.343254e-01
normRes=1.345148e-01
normRes=1.347019e-01
normRes=1.348868e-01
normRes=1.350697e-01
normRes=1.352507e-01
normRes=1.354298e-01
normRes=1.356071e-01
normRes=1.357827e-01
normRes=1.339426e-01
normRes=1.774453e-02
normRes=1.740311e-02
normRes=1.706893e-02
normRes=1.674133e-02
normRes=1.641975e-02
normRes=1.610375e-02
normRes=1.579291e-02
normRes=1.548692e-02
normRes=1.518548e-02
normRes=1.488835e-02
normRes=1.459532e-02
normRes=1.430620e-02
normRes=1.402086e-02
normRes=1.373916e-02
normRes=1.346100e-02
normRes=1.318630e-02
normRes=1.291501e-02
normRes=1.264707e-02
normRes=1.238247e-02
normRes=1.212119e-02
normRes=1.186323e-02
normRes=1.160863e-02
normRes=1.135740e-02
normRes=1.110959e-02
normRes=1.086526e-02
normRes=1.062447e-02
normRes=1.038730e-02
normRes=1.015384e-02
normRes=9.924165e-03
normRes=9.698388e-03
normRes=9.476614e-03
normRes=9.258954e-03
normRes=9.045528e-03
normRes=8.836455e-03
normRes=8.631863e-03
normRes=8.431879e-03
normRes=8.236632e-03
normRes=8.046252e-03
normRes=7.860869e-03
normRes=7.680612e-03
normRes=7.505605e-03
normRes=7.335972e-03
normRes=7.171828e-03
normRes=7.013284e-03
normRes=6.860444e-03
normRes=6.713401e-03
normRes=6.572237e-03
normRes=6.437023e-03
normRes=6.307817e-03
normRes=6.184660e-03
normRes=6.067577e-03
normRes=5.956577e-03
normRes=5.851649e-03
normRes=5.752760e-03
normRes=5.659861e-03
normRes=5.572878e-03
normRes=5.491719e-03
normRes=5.416269e-03
normRes=5.346394e-03
normRes=5.281938e-03
normRes=5.222729e-03
normRes=5.168576e-03
normRes=5.119273e-03
normRes=5.074599e-03
normRes=5.034321e-03
normRes=4.998199e-03
normRes=4.965981e-03
normRes=4.937412e-03
normRes=4.912233e-03
normRes=4.890184e-03
normRes=4.871005e-03
normRes=4.854438e-03
normRes=4.840232e-03
normRes=4.828139e-03
normRes=4.817922e-03
normRes=4.809351e-03
normRes=4.802205e-03
normRes=4.796275e-03
normRes=4.791363e-03
normRes=4.787284e-03
normRes=4.783861e-03
normRes=4.780934e-03
normRes=4.778351e-03
normRes=4.775972e-03
normRes=4.773669e-03
normRes=4.771325e-03
normRes=4.768835e-03
normRes=4.766102e-03
normRes=4.763040e-03
normRes=4.759575e-03
normRes=4.755641e-03
normRes=4.751180e-03
normRes=4.746145e-03
normRes=4.740496e-03
normRes=4.734200e-03
normRes=4.727233e-03
normRes=4.719575e-03
normRes=4.711214e-03
normRes=4.702140e-03
normRes=4.692351e-03
normRes=4.681847e-03
normRes=4.670633e-03
normRes=4.658715e-03
normRes=4.646106e-03
normRes=4.632821e-03
normRes=4.618878e-03
normRes=4.604297e-03
normRes=4.589105e-03
normRes=4.573329e-03
normRes=4.557000e-03
normRes=4.540152e-03
normRes=4.522821e-03
normRes=4.505044e-03
normRes=4.486859e-03
normRes=4.468307e-03
normRes=4.449426e-03
normRes=4.430254e-03
normRes=4.410827e-03
normRes=4.391180e-03
normRes=4.371346e-03
normRes=4.351356e-03
normRes=4.331238e-03
normRes=4.311017e-03
normRes=4.290718e-03
normRes=4.270363e-03
normRes=4.249975e-03
normRes=4.229574e-03
normRes=4.209182e-03
normRes=4.188818e-03
normRes=4.168505e-03
normRes=4.148264e-03
normRes=4.128116e-03
normRes=4.108085e-03
normRes=4.088193e-03
normRes=4.068461e-03
normRes=4.048911e-03
normRes=4.029564e-03
normRes=4.010437e-03
normRes=3.991547e-03
normRes=3.972907e-03
normRes=3.954527e-03
normRes=3.936415e-03
normRes=3.918574e-03
normRes=3.901005e-03
normRes=3.883704e-03
normRes=3.866666e-03
normRes=3.849881e-03
normRes=3.833340e-03
normRes=3.817029e-03
normRes=3.800935e-03
normRes=3.785044e-03
normRes=3.769341e-03
normRes=3.753813e-03
normRes=3.738447e-03
normRes=3.723231e-03
normRes=3.708158e-03
normRes=3.693217e-03
normRes=3.678405e-03
normRes=3.663716e-03
normRes=3.649149e-03
normRes=3.634704e-03
normRes=3.620382e-03
normRes=3.606185e-03
normRes=3.592116e-03
normRes=3.578177e-03
normRes=3.564373e-03
normRes=3.550705e-03
normRes=3.537176e-03
normRes=3.523786e-03
normRes=3.510534e-03
normRes=3.497417e-03
normRes=3.484432e-03
normRes=3.471572e-03
normRes=3.458829e-03
normRes=3.446194e-03
normRes=3.433654e-03
normRes=3.421198e-03
normRes=3.408810e-03
normRes=3.396475e-03
normRes=3.384178e-03
normRes=3.371903e-03
normRes=3.359633e-03
normRes=3.347352e-03
normRes=3.335046e-03
normRes=3.322701e-03
normRes=3.310304e-03
normRes=3.297844e-03
normRes=3.285313e-03
normRes=3.272702e-03
normRes=3.260007e-03
normRes=3.247225e-03
normRes=3.234356e-03
normRes=3.221402e-03
normRes=3.208367e-03
normRes=3.195256e-03
normRes=3.182079e-03
normRes=3.168845e-03
normRes=3.155565e-03
normRes=3.142253e-03
normRes=3.128922e-03
normRes=3.115587e-03
normRes=3.102264e-03
normRes=3.088966e-03
normRes=3.075709e-03
normRes=3.062509e-03
normRes=3.049377e-03
normRes=3.036328e-03
normRes=3.023372e-03
normRes=3.010518e-03
normRes=2.997775e-03
normRes=2.985148e-03
normRes=2.972641e-03
normRes=2.960255e-03
normRes=2.947988e-03
normRes=2.935837e-03
normRes=2.923795e-03
normRes=2.911854e-03
normRes=2.900002e-03
normRes=2.888225e-03
normRes=2.876508e-03
normRes=2.864833e-03
normRes=2.853180e-03
normRes=2.841526e-03
normRes=2.829850e-03
normRes=2.818126e-03
normRes=2.806328e-03
normRes=2.794431e-03
normRes=2.782408e-03
normRes=2.770231e-03
normRes=2.757874e-03
normRes=2.745308e-03
normRes=2.732509e-03
normRes=2.719450e-03
normRes=2.706106e-03
normRes=2.692455e-03
normRes=2.678473e-03
normRes=2.664140e-03
normRes=2.649438e-03
normRes=2.634349e-03
normRes=2.618859e-03
normRes=2.602955e-03
normRes=2.586627e-03
normRes=2.569866e-03
normRes=2.552668e-03
normRes=2.535029e-03
normRes=2.516948e-03
normRes=2.498428e-03
normRes=2.479473e-03
normRes=2.460091e-03
normRes=2.440290e-03
normRes=2.420083e-03
normRes=2.399485e-03
normRes=2.378512e-03
normRes=2.357183e-03
normRes=2.335521e-03
normRes=2.313547e-03
normRes=2.291289e-03
normRes=2.268772e-03
normRes=2.246027e-03
normRes=2.223084e-03
normRes=2.199974e-03
normRes=2.176733e-03
normRes=2.153394e-03
normRes=2.129993e-03
normRes=2.106566e-03
normRes=2.083152e-03
normRes=2.059786e-03
normRes=2.036509e-03
normRes=2.013357e-03
normRes=1.990368e-03
normRes=1.967580e-03
normRes=1.945030e-03
normRes=1.922755e-03
normRes=1.900790e-03
normRes=1.879168e-03
normRes=1.857924e-03
normRes=1.837088e-03
normRes=1.816689e-03
normRes=1.796755e-03
normRes=1.777312e-03
normRes=1.758382e-03
normRes=1.739986e-03
normRes=1.722142e-03
normRes=1.704865e-03
normRes=1.688166e-03
normRes=1.672056e-03
normRes=1.656539e-03
normRes=1.641620e-03
normRes=1.627298e-03
normRes=1.613571e-03
normRes=1.600431e-03
normRes=1.587870e-03
normRes=1.575875e-03
normRes=1.564433e-03
normRes=1.553525e-03
normRes=1.543131e-03
normRes=1.533231e-03
normRes=1.523798e-03
normRes=1.514808e-03
normRes=1.506233e-03
normRes=1.498043e-03
normRes=1.490209e-03
normRes=1.482698e-03
normRes=1.475480e-03
normRes=1.468522e-03
normRes=1.461791e-03
normRes=1.455254e-03
normRes=1.448880e-03
normRes=1.442634e-03
normRes=1.436487e-03
normRes=1.430407e-03
normRes=1.424363e-03
normRes=1.418327e-03
normRes=1.412270e-03
normRes=1.406164e-03
normRes=1.399985e-03
normRes=1.393707e-03
normRes=1.387307e-03
normRes=1.380764e-03
normRes=1.374057e-03
normRes=1.367167e-03
normRes=1.360077e-03
normRes=1.352770e-03
normRes=1.345234e-03
normRes=1.337453e-03
normRes=1.329418e-03
normRes=1.321118e-03
normRes=1.312544e-03
normRes=1.303689e-03
normRes=1.294547e-03
normRes=1.285113e-03
normRes=1.275384e-03
normRes=1.265358e-03
normRes=1.255034e-03
normRes=1.244411e-03
normRes=1.233491e-03
normRes=1.222276e-03
normRes=1.210769e-03
normRes=1.198974e-03
normRes=1.186895e-03
normRes=1.174540e-03
normRes=1.161913e-03
normRes=1.149022e-03
normRes=1.135875e-03
normRes=1.122480e-03
normRes=1.108847e-03
normRes=1.094984e-03
normRes=1.080902e-03
normRes=1.066612e-03
normRes=1.052123e-03
normRes=1.037447e-03
normRes=1.022596e-03
normRes=1.007581e-03
normRes=9.924140e-04
normRes=9.771077e-04
normRes=9.616741e-04
normRes=9.461258e-04
normRes=9.304751e-04
normRes=9.147349e-04
normRes=8.989177e-04
normRes=8.830361e-04
normRes=8.671029e-04
normRes=8.511307e-04
normRes=8.351319e-04
normRes=8.191191e-04
normRes=8.031045e-04
normRes=7.871004e-04
normRes=7.711188e-04
normRes=7.551715e-04
normRes=7.392703e-04
normRes=7.234267e-04
normRes=7.076519e-04
normRes=6.919569e-04
normRes=6.763525e-04
normRes=6.608493e-04
normRes=6.454575e-04
normRes=6.301871e-04
normRes=6.150478e-04
normRes=6.000490e-04
normRes=5.851999e-04
normRes=5.705091e-04
normRes=5.559853e-04
normRes=5.416366e-04
normRes=5.274708e-04
normRes=5.134955e-04
normRes=4.997179e-04
normRes=4.861448e-04
normRes=4.727829e-04
normRes=4.596384e-04
normRes=4.467172e-04
normRes=4.340248e-04
normRes=4.215665e-04
normRes=4.093472e-04
normRes=3.973716e-04
normRes=3.856439e-04
normRes=3.741681e-04
normRes=3.629478e-04
normRes=3.519864e-04
normRes=3.412868e-04
normRes=3.308517e-04
normRes=3.206835e-04
normRes=3.107843e-04
normRes=3.011558e-04
normRes=2.917993e-04
normRes=2.827162e-04
normRes=2.739070e-04
normRes=2.653723e-04
normRes=2.571121e-04
normRes=2.491264e-04
normRes=2.414144e-04
normRes=2.339754e-04
normRes=2.268081e-04
normRes=2.199108e-04
normRes=2.132815e-04
normRes=2.069180e-04
normRes=2.008174e-04
normRes=1.949766e-04
normRes=1.893920e-04
normRes=1.840597e-04
normRes=1.789752e-04
normRes=1.741338e-04
normRes=1.695302e-04
normRes=1.651590e-04
normRes=1.610140e-04
normRes=1.570889e-04
normRes=1.533770e-04
normRes=1.498713e-04
normRes=1.465642e-04
normRes=1.434484e-04
normRes=1.405158e-04
normRes=1.377584e-04
normRes=1.351682e-04
normRes=1.327367e-04
normRes=1.304558e-04
normRes=1.283171e-04
normRes=1.263123e-04
normRes=1.244334e-04
normRes=1.226723e-04
normRes=1.210213e-04
normRes=1.194727e-04
normRes=1.180192e-04
normRes=1.166537e-04
normRes=1.153696e-04
normRes=1.141604e-04
normRes=1.130201e-04
normRes=1.119428e-04
normRes=1.109232e-04
normRes=1.099562e-04
normRes=1.090372e-04
normRes=1.081618e-04
normRes=1.073259e-04
normRes=1.065258e-04
normRes=1.057580e-04
normRes=1.050195e-04
normRes=1.043073e-04
normRes=1.036188e-04
normRes=1.029516e-04
normRes=1.023036e-04
normRes=1.016728e-04
normRes=1.010574e-04
normRes=1.004557e-04
normRes=9.986642e-05
normRes=9.928807e-05
normRes=9.871949e-05
normRes=9.815958e-05
normRes=9.760735e-05
normRes=9.706188e-05
normRes=9.652233e-05
normRes=9.598792e-05
normRes=9.545794e-05
normRes=9.493171e-05
normRes=9.440860e-05
normRes=9.388803e-05
normRes=9.336943e-05
normRes=9.285226e-05
normRes=9.233601e-05
normRes=9.182018e-05
normRes=9.130427e-05
normRes=9.078783e-05
normRes=9.027040e-05
normRes=8.975152e-05
normRes=8.923075e-05
normRes=8.870766e-05
normRes=8.818184e-05
normRes=8.765287e-05
normRes=8.712034e-05
normRes=8.658385e-05
normRes=8.604304e-05
normRes=8.549751e-05
normRes=8.494691e-05
normRes=8.439090e-05
normRes=8.382914e-05
normRes=8.326131e-05
normRes=8.268712e-05
normRes=8.210627e-05
normRes=8.151851e-05
normRes=8.092359e-05
normRes=8.032128e-05
normRes=7.971138e-05
normRes=7.909371e-05
normRes=7.846812e-05
normRes=7.783445e-05
normRes=7.719261e-05
normRes=7.654251e-05
normRes=7.588407e-05
normRes=7.521727e-05
normRes=7.454208e-05
normRes=7.385853e-05
normRes=7.316663e-05
normRes=7.246645e-05
normRes=7.175808e-05
normRes=7.104161e-05
normRes=7.031719e-05
normRes=6.958495e-05
normRes=6.884507e-05
normRes=6.809775e-05
normRes=6.734321e-05
normRes=6.658167e-05
normRes=6.581339e-05
normRes=6.503865e-05
normRes=6.425774e-05
normRes=6.347095e-05
normRes=6.267862e-05
normRes=6.188108e-05
normRes=6.107868e-05
normRes=6.027178e-05
normRes=5.946076e-05
normRes=5.864600e-05
normRes=5.782789e-05
normRes=5.700684e-05
normRes=5.618326e-05
normRes=5.535757e-05
normRes=5.453018e-05
normRes=5.370153e-05
normRes=5.287205e-05
normRes=5.204216e-05
normRes=5.121231e-05
normRes=5.038294e-05
normRes=4.955447e-05
normRes=4.872735e-05
normRes=4.790200e-05
normRes=4.707887e-05
normRes=4.625838e-05
normRes=4.544095e-05
normRes=4.462701e-05
normRes=4.381697e-05
normRes=4.301124e-05
normRes=4.221022e-05
normRes=4.141431e-05
normRes=4.062390e-05
normRes=3.983936e-05
normRes=3.906107e-05
normRes=3.828939e-05
normRes=3.752468e-05
normRes=3.676726e-05
normRes=3.601748e-05
normRes=3.527566e-05
normRes=3.454210e-05
normRes=3.381711e-05
normRes=3.310097e-05
normRes=3.239396e-05
normRes=3.169633e-05
normRes=3.100835e-05
normRes=3.033024e-05
normRes=2.966223e-05
normRes=2.900453e-05
normRes=2.835735e-05
normRes=2.772086e-05
normRes=2.709524e-05
normRes=2.648065e-05
normRes=2.587724e-05
normRes=2.528512e-05
normRes=2.470443e-05
normRes=2.413527e-05
normRes=2.357773e-05
normRes=2.303189e-05
normRes=2.249781e-05
normRes=2.197553e-05
normRes=2.146511e-05
normRes=2.096656e-05
normRes=2.047989e-05
normRes=2.000510e-05
normRes=1.954217e-05
normRes=1.909108e-05
normRes=1.865177e-05
normRes=1.822420e-05
normRes=1.780830e-05
normRes=1.740398e-05
normRes=1.701115e-05
normRes=1.662971e-05
normRes=1.625953e-05
normRes=1.590050e-05
normRes=1.555247e-05
normRes=1.521528e-05
normRes=1.488878e-05
normRes=1.457279e-05
normRes=1.426713e-05
normRes=1.397161e-05
normRes=1.368603e-05
normRes=1.341018e-05
normRes=1.314384e-05
normRes=1.288679e-05
normRes=1.263881e-05
normRes=1.239964e-05
normRes=1.216906e-05
normRes=1.194682e-05
normRes=1.173267e-05
normRes=1.152636e-05
normRes=1.132763e-05
normRes=1.113623e-05
normRes=1.095191e-05
normRes=1.077440e-05
normRes=1.060345e-05
normRes=1.043882e-05
normRes=1.028024e-05
normRes=1.012747e-05
normRes=9.980269e-06
normRes=9.838390e-06
normRes=9.701600e-06
normRes=9.569665e-06
normRes=9.442362e-06
normRes=9.319468e-06
normRes=9.200770e-06
normRes=9.086060e-06
normRes=8.975137e-06
normRes=8.867806e-06
normRes=8.763879e-06
normRes=8.663175e-06
normRes=8.565521e-06
normRes=8.470750e-06
normRes=8.378702e-06
normRes=8.289223e-06
normRes=8.202167e-06
normRes=8.117394e-06
normRes=8.034772e-06
normRes=7.954172e-06
normRes=7.875475e-06
normRes=7.798565e-06
normRes=7.723334e-06
normRes=7.649676e-06
normRes=7.577495e-06
normRes=7.506696e-06
normRes=7.437192e-06
normRes=7.368897e-06
normRes=7.301734e-06
normRes=7.235626e-06
normRes=7.170502e-06
normRes=7.106296e-06
normRes=7.042942e-06
normRes=6.980381e-06
normRes=6.918556e-06
normRes=6.857411e-06
normRes=6.796897e-06
normRes=6.736964e-06
normRes=6.677566e-06
normRes=6.618661e-06
normRes=6.560207e-06
normRes=6.502166e-06
normRes=6.444501e-06
normRes=6.387178e-06
normRes=6.330163e-06
normRes=6.273427e-06
normRes=6.216941e-06
normRes=6.160677e-06
normRes=6.104609e-06
normRes=6.048716e-06
normRes=5.992973e-06
normRes=5.937360e-06
normRes=5.881859e-06
normRes=5.826451e-06
normRes=5.771119e-06
normRes=5.715850e-06
normRes=5.660629e-06
normRes=5.605444e-06
normRes=5.550283e-06
normRes=5.495138e-06
normRes=5.439998e-06
normRes=5.384857e-06
normRes=5.329708e-06
normRes=5.274546e-06
normRes=5.219367e-06
normRes=5.164168e-06
normRes=5.108946e-06
normRes=5.053702e-06
normRes=4.998434e-06
normRes=4.943144e-06
normRes=4.887834e-06
normRes=4.832507e-06
normRes=4.777166e-06
normRes=4.721815e-06
normRes=4.666461e-06
normRes=4.611109e-06
normRes=4.555766e-06
normRes=4.500440e-06
normRes=4.445140e-06
normRes=4.389873e-06
normRes=4.334650e-06
normRes=4.279480e-06
normRes=4.224376e-06
normRes=4.169347e-06
normRes=4.114405e-06
normRes=4.059563e-06
normRes=4.004833e-06
normRes=3.950228e-06
normRes=3.895761e-06
normRes=3.841446e-06
normRes=3.787296e-06
normRes=3.733326e-06
normRes=3.679550e-06
normRes=3.625982e-06
normRes=3.572636e-06
normRes=3.519528e-06
normRes=3.466672e-06
normRes=3.414082e-06
normRes=3.361774e-06
normRes=3.309762e-06
normRes=3.258061e-06
normRes=3.206684e-06
normRes=3.155647e-06
normRes=3.104964e-06
normRes=3.054649e-06
normRes=3.004715e-06
normRes=2.955176e-06
normRes=2.906047e-06
normRes=2.857339e-06
normRes=2.809065e-06
normRes=2.761239e-06
normRes=2.713873e-06
normRes=2.666977e-06
normRes=2.620564e-06
normRes=2.574645e-06
normRes=2.529231e-06
normRes=2.484331e-06
normRes=2.439956e-06
normRes=2.396115e-06
normRes=2.352816e-06
normRes=2.310069e-06
normRes=2.267882e-06
normRes=2.226261e-06
normRes=2.185215e-06
normRes=2.144749e-06
normRes=2.104870e-06
normRes=2.065583e-06
normRes=2.026893e-06
normRes=1.988804e-06
normRes=1.951322e-06
normRes=1.914448e-06
normRes=1.878187e-06
normRes=1.842540e-06
normRes=1.807509e-06
normRes=1.773096e-06
normRes=1.739302e-06
normRes=1.706127e-06
normRes=1.673571e-06
normRes=1.641633e-06
normRes=1.610313e-06
normRes=1.579607e-06
normRes=1.549516e-06
normRes=1.520035e-06
normRes=1.491162e-06
normRes=1.462893e-06
normRes=1.435224e-06
normRes=1.408151e-06
normRes=1.381670e-06
normRes=1.355774e-06
normRes=1.330458e-06
normRes=1.305717e-06
normRes=1.281543e-06
normRes=1.257930e-06
normRes=1.234871e-06
normRes=1.212359e-06
normRes=1.190386e-06
normRes=1.168943e-06
normRes=1.148023e-06
normRes=1.127616e-06
normRes=1.107715e-06
normRes=1.088309e-06
normRes=1.069391e-06
normRes=1.050950e-06
normRes=1.032976e-06
normRes=1.015461e-06
normRes=9.983941e-07
normRes=9.817653e-07
normRes=9.655648e-07
normRes=9.497823e-07
normRes=9.344077e-07
normRes=9.194309e-07
normRes=9.048415e-07
normRes=8.906294e-07
normRes=8.767844e-07
normRes=8.632963e-07
normRes=8.501551e-07
normRes=8.373506e-07
normRes=8.248730e-07
normRes=8.127123e-07
normRes=8.008589e-07
normRes=7.893031e-07
normRes=7.780354e-07
normRes=7.670465e-07
normRes=7.563273e-07
normRes=7.458686e-07
normRes=7.356616e-07
normRes=7.256977e-07
normRes=7.159684e-07
normRes=7.064654e-07
normRes=6.971806e-07
normRes=6.881061e-07
normRes=6.792343e-07
normRes=6.705575e-07
normRes=6.620686e-07
normRes=6.537605e-07
normRes=6.456262e-07
normRes=6.376593e-07
normRes=6.298531e-07
normRes=6.222015e-07
normRes=6.146985e-07
normRes=6.073381e-07
normRes=6.001148e-07
normRes=5.930232e-07
normRes=5.860579e-07
normRes=5.792140e-07
normRes=5.724866e-07
normRes=5.658710e-07
normRes=5.593627e-07
normRes=5.529573e-07
normRes=5.466508e-07
normRes=5.404391e-07
normRes=5.343184e-07
normRes=5.282851e-07
normRes=5.223356e-07
normRes=5.164666e-07
normRes=5.106748e-07
normRes=5.049573e-07
normRes=4.993110e-07
normRes=4.937331e-07
normRes=4.882210e-07
normRes=4.827721e-07
normRes=4.773840e-07
normRes=4.720545e-07
normRes=4.667812e-07
normRes=4.615621e-07
normRes=4.563953e-07
normRes=4.512788e-07
normRes=4.462109e-07
normRes=4.411900e-07
normRes=4.362143e-07
normRes=4.312826e-07
normRes=4.263932e-07
normRes=4.215450e-07
normRes=4.167368e-07
normRes=4.119672e-07
normRes=4.072354e-07
normRes=4.025402e-07
normRes=3.978808e-07
normRes=3.932563e-07
normRes=3.886659e-07
normRes=3.841089e-07
normRes=3.795846e-07
normRes=3.750925e-07
normRes=3.706320e-07
normRes=3.662026e-07
normRes=3.618039e-07
normRes=3.574355e-07
normRes=3.530971e-07
normRes=3.487884e-07
normRes=3.445093e-07
normRes=3.402594e-07
normRes=3.360387e-07
normRes=3.318471e-07
normRes=3.276844e-07
normRes=3.235508e-07
normRes=3.194462e-07
normRes=3.153706e-07
normRes=3.113241e-07
normRes=3.073068e-07
normRes=3.033189e-07
normRes=2.993605e-07
normRes=2.954318e-07
normRes=2.915329e-07
normRes=2.876643e-07
normRes=2.838260e-07
normRes=2.800183e-07
normRes=2.762416e-07
normRes=2.724960e-07
normRes=2.687821e-07
normRes=2.650999e-07
normRes=2.614500e-07
normRes=2.578325e-07
normRes=2.542480e-07
normRes=2.506966e-07
normRes=2.471789e-07
normRes=2.436951e-07
normRes=2.402455e-07
normRes=2.368307e-07
normRes=2.334509e-07
normRes=2.301064e-07
normRes=2.267977e-07
normRes=2.235251e-07
normRes=2.202889e-07
normRes=2.170896e-07
normRes=2.139273e-07
normRes=2.108025e-07
normRes=2.077154e-07
normRes=2.046664e-07
normRes=2.016557e-07
normRes=1.986837e-07
normRes=1.957506e-07
normRes=1.928567e-07
normRes=1.900022e-07
normRes=1.871873e-07
normRes=1.844122e-07
normRes=1.816772e-07
normRes=1.789824e-07
normRes=1.763280e-07
normRes=1.737141e-07
normRes=1.711408e-07
normRes=1.686083e-07
normRes=1.661165e-07
normRes=1.636657e-07
normRes=1.612559e-07
normRes=1.588870e-07
normRes=1.565590e-07
normRes=1.542721e-07
normRes=1.520260e-07
normRes=1.498208e-07
normRes=1.476564e-07
normRes=1.455326e-07
normRes=1.434494e-07
normRes=1.414067e-07
normRes=1.394041e-07
normRes=1.374417e-07
normRes=1.355191e-07
normRes=1.336361e-07
normRes=1.317925e-07
normRes=1.299880e-07
normRes=1.282224e-07
normRes=1.264952e-07
normRes=1.248063e-07
normRes=1.231552e-07
normRes=1.215415e-07
normRes=1.199650e-07
normRes=1.184252e-07
normRes=1.169216e-07
normRes=1.154539e-07
normRes=1.140216e-07
normRes=1.126242e-07
normRes=1.112613e-07
normRes=1.099323e-07
normRes=1.086367e-07
normRes=1.073742e-07
normRes=1.061440e-07
normRes=1.049456e-07
normRes=1.037786e-07
normRes=1.026424e-07
normRes=1.015363e-07
normRes=1.004599e-07
normRes=9.941248e-08
normRes=9.839353e-08
normRes=9.740246e-08
normRes=9.643865e-08
normRes=9.550153e-08
normRes=9.459049e-08
normRes=9.370493e-08
normRes=9.284426e-08
normRes=9.200788e-08
normRes=9.119519e-08
normRes=9.040560e-08
normRes=8.963852e-08
normRes=8.889336e-08
normRes=8.816954e-08
normRes=8.746649e-08
normRes=8.678362e-08
normRes=8.612038e-08
normRes=8.547621e-08
normRes=8.485056e-08
normRes=8.424288e-08
normRes=8.365264e-08
normRes=8.307931e-08
normRes=8.252238e-08
normRes=8.198134e-08
normRes=8.145569e-08
normRes=8.094495e-08
normRes=8.044863e-08
normRes=7.996628e-08
normRes=7.949743e-08
normRes=7.904164e-08
normRes=7.859847e-08
normRes=7.816751e-08
normRes=7.774833e-08
normRes=7.734055e-08
normRes=7.694376e-08
normRes=7.655758e-08
normRes=7.618166e-08
normRes=7.581562e-08
normRes=7.545913e-08
normRes=7.511185e-08
normRes=7.477345e-08
normRes=7.444361e-08
normRes=7.412203e-08
normRes=7.380842e-08
normRes=7.350249e-08
normRes=7.320396e-08
normRes=7.291257e-08
normRes=7.262806e-08
normRes=7.235019e-08
normRes=7.207871e-08
normRes=7.181340e-08
normRes=7.155403e-08
normRes=7.130039e-08
normRes=7.105228e-08
normRes=7.080949e-08
normRes=7.057185e-08
normRes=7.033916e-08
normRes=7.011125e-08
normRes=6.988796e-08
normRes=6.966912e-08
normRes=6.945458e-08
normRes=6.924419e-08
normRes=6.903781e-08
normRes=6.883530e-08
normRes=6.863654e-08
normRes=6.844139e-08
normRes=6.824974e-08
normRes=6.806147e-08
normRes=6.787649e-08
normRes=6.769467e-08
normRes=6.751592e-08
normRes=6.734015e-08
normRes=6.716726e-08
normRes=6.699718e-08
normRes=6.682980e-08
normRes=6.666507e-08
normRes=6.650290e-08
normRes=6.634322e-08
normRes=6.618596e-08
normRes=6.603105e-08
normRes=6.587844e-08
normRes=6.572807e-08
normRes=6.557988e-08
normRes=6.543381e-08
normRes=6.528982e-08
normRes=6.514785e-08
normRes=6.500787e-08
normRes=6.486982e-08
normRes=6.473366e-08
normRes=6.459937e-08
normRes=6.446689e-08
normRes=6.433619e-08
normRes=6.420724e-08
normRes=6.408001e-08
normRes=6.395446e-08
normRes=6.383057e-08
normRes=6.370831e-08
normRes=6.358764e-08
normRes=6.346856e-08
normRes=6.335102e-08
normRes=6.323502e-08
normRes=6.312052e-08
normRes=6.300751e-08
normRes=6.289597e-08
normRes=6.278588e-08
normRes=6.267721e-08
normRes=6.256996e-08
normRes=6.246411e-08
normRes=6.235963e-08
normRes=6.225652e-08
normRes=6.215476e-08
normRes=6.205434e-08
normRes=6.195524e-08
normRes=6.185745e-08
normRes=6.176096e-08
normRes=6.166575e-08
normRes=6.157181e-08
normRes=6.147914e-08
normRes=6.138772e-08
normRes=6.129754e-08
normRes=6.120859e-08
normRes=6.112086e-08
normRes=6.103434e-08
normRes=6.094902e-08
normRes=6.086489e-08
normRes=6.078194e-08
normRes=6.070016e-08
normRes=6.061955e-08
normRes=6.054009e-08
normRes=6.046177e-08
normRes=6.038460e-08
normRes=6.030855e-08
normRes=6.023362e-08
normRes=6.015980e-08
normRes=6.008709e-08
normRes=6.001547e-08
normRes=5.994494e-08
normRes=5.987549e-08
normRes=5.980710e-08
normRes=5.973978e-08
normRes=5.967352e-08
normRes=5.960830e-08
normRes=5.954412e-08
normRes=5.948097e-08
normRes=5.941884e-08
normRes=5.935772e-08
normRes=5.929761e-08
normRes=5.923850e-08
normRes=5.918038e-08
normRes=5.912324e-08
normRes=5.906707e-08
normRes=5.901187e-08
normRes=5.895762e-08
normRes=5.890432e-08
normRes=5.885196e-08
normRes=5.880052e-08
normRes=5.875001e-08
normRes=5.870042e-08
normRes=5.865173e-08
normRes=5.860393e-08
normRes=5.855702e-08
normRes=5.851099e-08
normRes=5.846582e-08
normRes=5.842152e-08
normRes=5.837806e-08
normRes=5.833544e-08
normRes=5.829366e-08
normRes=5.825269e-08
normRes=5.821254e-08
normRes=5.817319e-08
normRes=5.813463e-08
normRes=5.809685e-08
normRes=5.805984e-08
normRes=5.802359e-08
normRes=5.798809e-08
normRes=5.795334e-08
normRes=5.791931e-08
normRes=5.788599e-08
normRes=5.785339e-08
normRes=5.782148e-08
normRes=5.779026e-08
normRes=5.775971e-08
normRes=5.772982e-08
normRes=5.770059e-08
normRes=5.767199e-08
normRes=5.764402e-08
normRes=5.761666e-08
normRes=5.758991e-08
normRes=5.756375e-08
normRes=5.753817e-08
normRes=5.751316e-08
normRes=5.748870e-08
normRes=5.746479e-08
normRes=5.744140e-08
normRes=5.741854e-08
normRes=5.739617e-08
normRes=5.737430e-08
normRes=5.735291e-08
normRes=5.733199e-08
normRes=5.731152e-08
normRes=5.729149e-08
normRes=5.727189e-08
normRes=5.725270e-08
normRes=5.723391e-08
normRes=5.721552e-08
normRes=5.719750e-08
normRes=5.717984e-08
normRes=5.716253e-08
normRes=5.714556e-08
normRes=5.712892e-08
normRes=5.711258e-08
normRes=5.709655e-08
normRes=5.708080e-08
normRes=5.706532e-08
normRes=5.705010e-08
normRes=5.703513e-08
normRes=5.702040e-08
normRes=5.700589e-08
normRes=5.699159e-08
normRes=5.697749e-08
normRes=5.696357e-08
normRes=5.694983e-08
normRes=5.693626e-08
normRes=5.692283e-08
normRes=5.690954e-08
normRes=5.689638e-08
normRes=5.688334e-08
normRes=5.687041e-08
normRes=5.685757e-08
normRes=5.684482e-08
normRes=5.683214e-08
normRes=5.681953e-08
normRes=5.680697e-08
normRes=5.679446e-08
normRes=5.678198e-08
normRes=5.676953e-08
normRes=5.675710e-08
normRes=5.674468e-08
normRes=5.673225e-08
normRes=5.671982e-08
normRes=5.670738e-08
normRes=5.669491e-08
normRes=5.668241e-08
normRes=5.666987e-08
normRes=5.665729e-08
normRes=5.664465e-08
normRes=5.663196e-08
normRes=5.661921e-08
normRes=5.660639e-08
normRes=5.659349e-08
normRes=5.658051e-08
normRes=5.656745e-08
normRes=5.655430e-08
normRes=5.654106e-08
normRes=5.652772e-08
normRes=5.651428e-08
normRes=5.650074e-08
normRes=5.648708e-08
normRes=5.647332e-08
normRes=5.645945e-08
normRes=5.644546e-08
normRes=5.643136e-08
normRes=5.641714e-08
normRes=5.640280e-08
normRes=5.638834e-08
normRes=5.637375e-08
normRes=5.635905e-08
normRes=5.634422e-08
normRes=5.632928e-08
normRes=5.631421e-08
normRes=5.629901e-08
normRes=5.628370e-08
normRes=5.626827e-08
normRes=5.625272e-08
normRes=5.623705e-08
normRes=5.622126e-08
normRes=5.620536e-08
normRes=5.618935e-08
normRes=5.617323e-08
normRes=5.615700e-08
normRes=5.614066e-08
normRes=5.612423e-08
normRes=5.610769e-08
normRes=5.609105e-08
normRes=5.607432e-08
normRes=5.605750e-08
normRes=5.604059e-08
normRes=5.602360e-08
normRes=5.600652e-08
normRes=5.598937e-08
normRes=5.597215e-08
normRes=5.595485e-08
normRes=5.593749e-08
normRes=5.592007e-08
normRes=5.590258e-08
normRes=5.588504e-08
normRes=5.586746e-08
normRes=5.584982e-08
normRes=5.583214e-08
normRes=5.581442e-08
normRes=5.579667e-08
normRes=5.577889e-08
normRes=5.576108e-08
normRes=5.574324e-08
normRes=5.572539e-08
normRes=5.570751e-08
normRes=5.568963e-08
normRes=5.567174e-08
normRes=5.565384e-08
normRes=5.563594e-08
normRes=5.561803e-08
normRes=5.560014e-08
normRes=5.558225e-08
normRes=5.556437e-08
normRes=5.554650e-08
normRes=5.552864e-08
normRes=5.551081e-08
normRes=5.549299e-08
normRes=5.547520e-08
normRes=5.545743e-08
normRes=5.543969e-08
normRes=5.542197e-08
normRes=5.540428e-08
normRes=5.538662e-08
normRes=5.536900e-08
normRes=5.535140e-08
normRes=5.533384e-08
normRes=5.531631e-08
normRes=5.529881e-08
normRes=5.528135e-08
normRes=5.526392e-08
normRes=5.524653e-08
normRes=5.522916e-08
normRes=5.521183e-08
normRes=5.519453e-08
normRes=5.517726e-08
normRes=5.516002e-08
normRes=5.514280e-08
normRes=5.512561e-08
normRes=5.510844e-08
normRes=5.509130e-08
normRes=5.507417e-08
normRes=5.505705e-08
normRes=5.503995e-08
normRes=5.502286e-08
normRes=5.500578e-08
normRes=5.498870e-08
normRes=5.497161e-08
normRes=5.495453e-08
normRes=5.493743e-08
normRes=5.492033e-08
normRes=5.490320e-08
normRes=5.488606e-08
normRes=5.486889e-08
normRes=5.485169e-08
normRes=5.483445e-08
normRes=5.481717e-08
normRes=5.479985e-08
normRes=5.478247e-08
normRes=5.476504e-08
normRes=5.474755e-08
normRes=5.472999e-08
normRes=5.471235e-08
normRes=5.469464e-08
normRes=5.467684e-08
normRes=5.465895e-08
normRes=5.464096e-08
normRes=5.462287e-08
normRes=5.460467e-08
normRes=5.458635e-08
normRes=5.456791e-08
normRes=5.454934e-08
normRes=5.453063e-08
normRes=5.451179e-08
normRes=5.449279e-08
normRes=5.447364e-08
normRes=5.445434e-08
normRes=5.443486e-08
normRes=5.441521e-08
normRes=5.439539e-08
normRes=5.437537e-08
normRes=5.435517e-08
normRes=5.433477e-08
normRes=5.431417e-08
normRes=5.429336e-08
normRes=5.427233e-08
normRes=5.425108e-08
normRes=5.422961e-08
normRes=5.420790e-08
normRes=5.418596e-08
normRes=5.416378e-08
normRes=5.414135e-08
normRes=5.411867e-08
normRes=5.409574e-08
normRes=5.407254e-08
normRes=5.404908e-08
normRes=5.402535e-08
normRes=5.400135e-08
normRes=5.397707e-08
normRes=5.395251e-08
normRes=5.392767e-08
normRes=5.390254e-08
normRes=5.387712e-08
normRes=5.385141e-08
normRes=5.382541e-08
normRes=5.379911e-08
normRes=5.377251e-08
normRes=5.374560e-08
normRes=5.371840e-08
normRes=5.369089e-08
normRes=5.366308e-08
normRes=5.363496e-08
normRes=5.360654e-08
normRes=5.357781e-08
normRes=5.354878e-08
normRes=5.351943e-08
normRes=5.348979e-08
normRes=5.345984e-08
normRes=5.342958e-08
normRes=5.339902e-08
normRes=5.336816e-08
normRes=5.333701e-08
normRes=5.330555e-08
normRes=5.327380e-08
normRes=5.324176e-08
normRes=5.320942e-08
normRes=5.317680e-08
normRes=5.314390e-08
normRes=5.311072e-08
normRes=5.307726e-08
normRes=5.304353e-08
normRes=5.300953e-08
normRes=5.297527e-08
normRes=5.294075e-08
normRes=5.290597e-08
normRes=5.287095e-08
normRes=5.283568e-08
normRes=5.280017e-08
normRes=5.276444e-08
normRes=5.272847e-08
normRes=5.269228e-08
normRes=5.265588e-08
normRes=5.261927e-08
normRes=5.258246e-08
normRes=5.254546e-08
normRes=5.250826e-08
normRes=5.247089e-08
normRes=5.243334e-08
normRes=5.239562e-08
normRes=5.235774e-08
normRes=5.231971e-08
normRes=5.228153e-08
normRes=5.224322e-08
normRes=5.220478e-08
normRes=5.216621e-08
normRes=5.212753e-08
normRes=5.208874e-08
normRes=5.204985e-08
normRes=5.201086e-08
normRes=5.197180e-08
normRes=5.193265e-08
normRes=5.189344e-08
normRes=5.185416e-08
normRes=5.181483e-08
normRes=5.177545e-08
normRes=5.173604e-08
normRes=5.169659e-08
normRes=5.165711e-08
normRes=5.161762e-08
normRes=5.157812e-08
normRes=5.153861e-08
normRes=5.149911e-08
normRes=5.145961e-08
normRes=5.142013e-08
normRes=5.138068e-08
normRes=5.134125e-08
normRes=5.130185e-08
normRes=5.126249e-08
normRes=5.122318e-08
normRes=5.118392e-08
normRes=5.114471e-08
normRes=5.110556e-08
normRes=5.106647e-08
normRes=5.102746e-08
normRes=5.098851e-08
normRes=5.094964e-08
normRes=5.091085e-08
normRes=5.087215e-08
normRes=5.083352e-08
normRes=5.079499e-08
normRes=5.075654e-08
normRes=5.071818e-08
normRes=5.067992e-08
normRes=5.064175e-08
normRes=5.060367e-08
normRes=5.056569e-08
normRes=5.052780e-08
normRes=5.049001e-08
normRes=5.045231e-08
normRes=5.041470e-08
normRes=5.037718e-08
normRes=5.033976e-08
normRes=5.030241e-08
normRes=5.026516e-08
normRes=5.022798e-08
normRes=5.019088e-08
normRes=5.015385e-08
normRes=5.011689e-08
normRes=5.008000e-08
normRes=5.004317e-08
normRes=5.000639e-08
normRes=4.996966e-08
normRes=4.993297e-08
normRes=4.989632e-08
normRes=4.985970e-08
normRes=4.982309e-08
normRes=4.978650e-08
normRes=4.974992e-08
normRes=4.971334e-08
normRes=4.967674e-08
normRes=4.964012e-08
normRes=4.960347e-08
normRes=4.956678e-08
normRes=4.953004e-08
normRes=4.949324e-08
normRes=4.945637e-08
normRes=4.941941e-08
normRes=4.938236e-08
normRes=4.934520e-08
normRes=4.930793e-08
normRes=4.927052e-08
normRes=4.923297e-08
normRes=4.919526e-08
normRes=4.915738e-08
normRes=4.911932e-08
normRes=4.908106e-08
normRes=4.904258e-08
normRes=4.900389e-08
normRes=4.896495e-08
normRes=4.892576e-08
normRes=4.888629e-08
normRes=4.884655e-08
normRes=4.880650e-08
normRes=4.876614e-08
normRes=4.872545e-08
normRes=4.868442e-08
normRes=4.864302e-08
normRes=4.860124e-08
normRes=4.855908e-08
normRes=4.851650e-08
normRes=4.847350e-08
normRes=4.843006e-08
normRes=4.838616e-08
normRes=4.834179e-08
normRes=4.829693e-08
normRes=4.825156e-08
normRes=4.820568e-08
normRes=4.815926e-08
normRes=4.811228e-08
normRes=4.806474e-08
normRes=4.801661e-08
normRes=4.796788e-08
normRes=4.791854e-08
normRes=4.786857e-08
normRes=4.781794e-08
normRes=4.776666e-08
normRes=4.771470e-08
normRes=4.766205e-08
normRes=4.760869e-08
normRes=4.755461e-08
normRes=4.749980e-08
normRes=4.744424e-08
normRes=4.738791e-08
normRes=4.733081e-08
normRes=4.727291e-08
normRes=4.721422e-08
normRes=4.715470e-08
normRes=4.709436e-08
normRes=4.703318e-08
normRes=4.697115e-08
normRes=4.690824e-08
normRes=4.684447e-08
normRes=4.677981e-08
normRes=4.671425e-08
normRes=4.664778e-08
normRes=4.658039e-08
normRes=4.651208e-08
normRes=4.644283e-08
normRes=4.637264e-08
normRes=4.630149e-08
normRes=4.622938e-08
normRes=4.615630e-08
normRes=4.608225e-08
normRes=4.600721e-08
normRes=4.593119e-08
normRes=4.585417e-08
normRes=4.577615e-08
normRes=4.569713e-08
normRes=4.561709e-08
normRes=4.553605e-08
normRes=4.545399e-08
normRes=4.537090e-08
normRes=4.528680e-08
normRes=4.520167e-08
normRes=4.511552e-08
normRes=4.502834e-08
normRes=4.494013e-08
normRes=4.485090e-08
normRes=4.476063e-08
normRes=4.466935e-08
normRes=4.457704e-08
normRes=4.448370e-08
normRes=4.438935e-08
normRes=4.429398e-08
normRes=4.419759e-08
normRes=4.410020e-08
normRes=4.400180e-08
normRes=4.390240e-08
normRes=4.380201e-08
normRes=4.370063e-08
normRes=4.359826e-08
normRes=4.349492e-08
normRes=4.339062e-08
normRes=4.328535e-08
normRes=4.317913e-08
normRes=4.307198e-08
normRes=4.296389e-08
normRes=4.285487e-08
normRes=4.274495e-08
normRes=4.263412e-08
normRes=4.252241e-08
normRes=4.240981e-08
normRes=4.229636e-08
normRes=4.218205e-08
normRes=4.206690e-08
normRes=4.195092e-08
normRes=4.183413e-08
normRes=4.171655e-08
normRes=4.159818e-08
normRes=4.147905e-08
normRes=4.135917e-08
normRes=4.123855e-08
normRes=4.111722e-08
normRes=4.099519e-08
normRes=4.087247e-08
normRes=4.074908e-08
normRes=4.062505e-08
normRes=4.050039e-08
normRes=4.037512e-08
normRes=4.024926e-08
normRes=4.012283e-08
normRes=3.999584e-08
normRes=3.986832e-08
normRes=3.974030e-08
normRes=3.961178e-08
normRes=3.948279e-08
normRes=3.935335e-08
normRes=3.922348e-08
normRes=3.909321e-08
normRes=3.896255e-08
normRes=3.883154e-08
normRes=3.870018e-08
normRes=3.856850e-08
normRes=3.843653e-08
normRes=3.830429e-08
normRes=3.817179e-08
normRes=3.803907e-08
normRes=3.790615e-08
normRes=3.777305e-08
normRes=3.763978e-08
normRes=3.750639e-08
normRes=3.737288e-08
normRes=3.723929e-08
normRes=3.710563e-08
normRes=3.697193e-08
normRes=3.683821e-08
normRes=3.670450e-08
normRes=3.657081e-08
normRes=3.643718e-08
normRes=3.630362e-08
normRes=3.617016e-08
normRes=3.603683e-08
normRes=3.590363e-08
normRes=3.577060e-08
normRes=3.563776e-08
normRes=3.550513e-08
normRes=3.537273e-08
normRes=3.524059e-08
normRes=3.510873e-08
normRes=3.497716e-08
normRes=3.484591e-08
normRes=3.471500e-08
normRes=3.458445e-08
normRes=3.445428e-08
normRes=3.432451e-08
normRes=3.419516e-08
normRes=3.406625e-08
normRes=3.393780e-08
normRes=3.380982e-08
normRes=3.368234e-08
normRes=3.355537e-08
normRes=3.342894e-08
normRes=3.330304e-08
normRes=3.317772e-08
normRes=3.305297e-08
normRes=3.292881e-08
normRes=3.280527e-08
normRes=3.268235e-08
normRes=3.256006e-08
normRes=3.243843e-08
normRes=3.231746e-08
normRes=3.219717e-08
normRes=3.207757e-08
normRes=3.195867e-08
normRes=3.184048e-08
normRes=3.172302e-08
normRes=3.160628e-08
normRes=3.149028e-08
normRes=3.137503e-08
normRes=3.126054e-08
normRes=3.114681e-08
normRes=3.103386e-08
normRes=3.092167e-08
normRes=3.081028e-08
normRes=3.069966e-08
normRes=3.058984e-08
normRes=3.048082e-08
normRes=3.037259e-08
normRes=3.026516e-08
normRes=3.015854e-08
normRes=3.005272e-08
normRes=2.994770e-08
normRes=2.984349e-08
normRes=2.974008e-08
normRes=2.963747e-08
normRes=2.953567e-08
normRes=2.943466e-08
normRes=2.933445e-08
normRes=2.923503e-08
normRes=2.913640e-08
normRes=2.903855e-08
normRes=2.894149e-08
normRes=2.884519e-08
normRes=2.874967e-08
normRes=2.865490e-08
normRes=2.856089e-08
normRes=2.846762e-08
normRes=2.837510e-08
normRes=2.828330e-08
normRes=2.819222e-08
normRes=2.810186e-08
normRes=2.801220e-08
normRes=2.792323e-08
normRes=2.783494e-08
normRes=2.774732e-08
normRes=2.766036e-08
normRes=2.757405e-08
normRes=2.748838e-08
normRes=2.740333e-08
normRes=2.731889e-08
normRes=2.723506e-08
normRes=2.715180e-08
normRes=2.706913e-08
normRes=2.698701e-08
normRes=2.690544e-08
normRes=2.682441e-08
normRes=2.674389e-08
normRes=2.666388e-08
normRes=2.658437e-08
normRes=2.650533e-08
normRes=2.642676e-08
normRes=2.634863e-08
normRes=2.627095e-08
normRes=2.619368e-08
normRes=2.611683e-08
normRes=2.604037e-08
normRes=2.596429e-08
normRes=2.588857e-08
normRes=2.581321e-08
normRes=2.573818e-08
normRes=2.566349e-08
normRes=2.558910e-08
normRes=2.551501e-08
normRes=2.544121e-08
normRes=2.536768e-08
normRes=2.529441e-08
normRes=2.522138e-08
normRes=2.514859e-08
normRes=2.507603e-08
normRes=2.500367e-08
normRes=2.493152e-08
normRes=2.485955e-08
normRes=2.478776e-08
normRes=2.471614e-08
normRes=2.464467e-08
normRes=2.457335e-08
normRes=2.450216e-08
normRes=2.443111e-08
normRes=2.436017e-08
normRes=2.428934e-08
normRes=2.421862e-08
normRes=2.414799e-08
normRes=2.407744e-08
normRes=2.400698e-08
normRes=2.393659e-08
normRes=2.386627e-08
normRes=2.379601e-08
normRes=2.372581e-08
normRes=2.365565e-08
normRes=2.358555e-08
normRes=2.351549e-08
normRes=2.344547e-08
normRes=2.337548e-08
normRes=2.330554e-08
normRes=2.323562e-08
normRes=2.316573e-08
normRes=2.309588e-08
normRes=2.302605e-08
normRes=2.295625e-08
normRes=2.288648e-08
normRes=2.281674e-08
normRes=2.274703e-08
normRes=2.267735e-08
normRes=2.260770e-08
normRes=2.253809e-08
normRes=2.246852e-08
normRes=2.239899e-08
normRes=2.232951e-08
normRes=2.226007e-08
normRes=2.219069e-08
normRes=2.212137e-08
normRes=2.205212e-08
normRes=2.198293e-08
normRes=2.191382e-08
normRes=2.184479e-08
normRes=2.177585e-08
normRes=2.170701e-08
normRes=2.163827e-08
normRes=2.156964e-08
normRes=2.150113e-08
normRes=2.143275e-08
normRes=2.136450e-08
normRes=2.129640e-08
normRes=2.122846e-08
normRes=2.116068e-08
normRes=2.109307e-08
normRes=2.102565e-08
normRes=2.095843e-08
normRes=2.089140e-08
normRes=2.082460e-08
normRes=2.075802e-08
normRes=2.069168e-08
normRes=2.062559e-08
normRes=2.055975e-08
normRes=2.049419e-08
normRes=2.042892e-08
normRes=2.036393e-08
normRes=2.029926e-08
normRes=2.023490e-08
normRes=2.017087e-08
normRes=2.010718e-08
normRes=2.004385e-08
normRes=1.998088e-08
normRes=1.991829e-08
normRes=1.985609e-08
normRes=1.979429e-08
normRes=1.973290e-08
normRes=1.967193e-08
normRes=1.961140e-08
normRes=1.955132e-08
normRes=1.949169e-08
normRes=1.943254e-08
normRes=1.937386e-08
normRes=1.931567e-08
normRes=1.925798e-08
normRes=1.920080e-08
normRes=1.914414e-08
normRes=1.908801e-08
normRes=1.903242e-08
normRes=1.897738e-08
normRes=1.892289e-08
normRes=1.886897e-08
normRes=1.881562e-08
normRes=1.876285e-08
normRes=1.871067e-08
normRes=1.865909e-08
normRes=1.860810e-08
normRes=1.855773e-08
normRes=1.850797e-08
normRes=1.845882e-08
normRes=1.841031e-08
normRes=1.836241e-08
normRes=1.831515e-08
normRes=1.826853e-08
normRes=1.822255e-08
normRes=1.817720e-08
normRes=1.813250e-08
normRes=1.808845e-08
normRes=1.804504e-08
normRes=1.800228e-08
normRes=1.796016e-08
normRes=1.791869e-08
normRes=1.787787e-08
normRes=1.783769e-08
normRes=1.779815e-08
normRes=1.775925e-08
normRes=1.772099e-08
normRes=1.768337e-08
normRes=1.764637e-08
normRes=1.761000e-08
normRes=1.757425e-08
normRes=1.753911e-08
normRes=1.750458e-08
normRes=1.747066e-08
normRes=1.743733e-08
normRes=1.740459e-08
normRes=1.737243e-08
normRes=1.734085e-08
normRes=1.730983e-08
normRes=1.727936e-08
normRes=1.724944e-08
normRes=1.722006e-08
normRes=1.719121e-08
normRes=1.716287e-08
normRes=1.713503e-08
normRes=1.710769e-08
normRes=1.708084e-08
normRes=1.705445e-08
normRes=1.702852e-08
normRes=1.700304e-08
normRes=1.697799e-08
normRes=1.695336e-08
normRes=1.692914e-08
normRes=1.690531e-08
normRes=1.688187e-08
normRes=1.685879e-08
normRes=1.683607e-08
normRes=1.681368e-08
normRes=1.679162e-08
normRes=1.676987e-08
normRes=1.674842e-08
normRes=1.672725e-08
normRes=1.670635e-08
normRes=1.668570e-08
normRes=1.666529e-08
normRes=1.664510e-08
normRes=1.662513e-08
normRes=1.660535e-08
normRes=1.658575e-08
normRes=1.656632e-08
normRes=1.654704e-08
normRes=1.652790e-08
normRes=1.650888e-08
normRes=1.648998e-08
normRes=1.647117e-08
normRes=1.645244e-08
normRes=1.643378e-08
normRes=1.641518e-08
normRes=1.639663e-08
normRes=1.637810e-08
normRes=1.635959e-08
normRes=1.634109e-08
normRes=1.632258e-08
normRes=1.630405e-08
normRes=1.628549e-08
normRes=1.626689e-08
normRes=1.624824e-08
normRes=1.622952e-08
normRes=1.621073e-08
normRes=1.619185e-08
normRes=1.617289e-08
normRes=1.615382e-08
normRes=1.613463e-08
normRes=1.611533e-08
normRes=1.609589e-08
normRes=1.607632e-08
normRes=1.605661e-08
normRes=1.603674e-08
normRes=1.601671e-08
normRes=1.599652e-08
normRes=1.597616e-08
normRes=1.595561e-08
normRes=1.593489e-08
normRes=1.591398e-08
normRes=1.589287e-08
normRes=1.587157e-08
normRes=1.585007e-08
normRes=1.582837e-08
normRes=1.580646e-08
normRes=1.578434e-08
normRes=1.576201e-08
normRes=1.573947e-08
normRes=1.571671e-08
normRes=1.569374e-08
normRes=1.567055e-08
normRes=1.564715e-08
normRes=1.562354e-08
normRes=1.559971e-08
normRes=1.557567e-08
normRes=1.555141e-08
normRes=1.552695e-08
normRes=1.550228e-08
normRes=1.547741e-08
normRes=1.545233e-08
normRes=1.542706e-08
normRes=1.540159e-08
normRes=1.537593e-08
normRes=1.535009e-08
normRes=1.532406e-08
normRes=1.529786e-08
normRes=1.527149e-08
normRes=1.524495e-08
normRes=1.521826e-08
normRes=1.519141e-08
normRes=1.516442e-08
normRes=1.513729e-08
normRes=1.511003e-08
normRes=1.508264e-08
normRes=1.505514e-08
normRes=1.502752e-08
normRes=1.499981e-08
normRes=1.497201e-08
normRes=1.494412e-08
normRes=1.491616e-08
normRes=1.488814e-08
normRes=1.486005e-08
normRes=1.483192e-08
normRes=1.480376e-08
normRes=1.477556e-08
normRes=1.474735e-08
normRes=1.471913e-08
normRes=1.469091e-08
normRes=1.466271e-08
normRes=1.463453e-08
normRes=1.460637e-08
normRes=1.457827e-08
normRes=1.455021e-08
normRes=1.452222e-08
normRes=1.449430e-08
normRes=1.446646e-08
normRes=1.443872e-08
normRes=1.441109e-08
normRes=1.438356e-08
normRes=1.435617e-08
normRes=1.432890e-08
normRes=1.430179e-08
normRes=1.427482e-08
normRes=1.424803e-08
normRes=1.422140e-08
normRes=1.419496e-08
normRes=1.416871e-08
normRes=1.414267e-08
normRes=1.411683e-08
normRes=1.409122e-08
normRes=1.406583e-08
normRes=1.404068e-08
normRes=1.401578e-08
normRes=1.399113e-08
normRes=1.396674e-08
normRes=1.394261e-08
normRes=1.391876e-08
normRes=1.389520e-08
normRes=1.387192e-08
normRes=1.384894e-08
normRes=1.382625e-08
normRes=1.380387e-08
normRes=1.378181e-08
normRes=1.376006e-08
normRes=1.373863e-08
normRes=1.371752e-08
normRes=1.369675e-08
normRes=1.367630e-08
normRes=1.365619e-08
normRes=1.363642e-08
normRes=1.361699e-08
normRes=1.359790e-08
normRes=1.357916e-08
normRes=1.356076e-08
normRes=1.354271e-08
normRes=1.352500e-08
normRes=1.350764e-08
normRes=1.349062e-08
normRes=1.347395e-08
normRes=1.345762e-08
normRes=1.344163e-08
normRes=1.342599e-08
normRes=1.341068e-08
normRes=1.339571e-08
normRes=1.338107e-08
normRes=1.336675e-08
normRes=1.335277e-08
normRes=1.333910e-08
normRes=1.332575e-08
normRes=1.331271e-08
normRes=1.329997e-08
normRes=1.328753e-08
normRes=1.327539e-08
normRes=1.326354e-08
normRes=1.325197e-08
normRes=1.324067e-08
normRes=1.322963e-08
normRes=1.321886e-08
normRes=1.320834e-08
normRes=1.319807e-08
normRes=1.318803e-08
normRes=1.317821e-08
normRes=1.316862e-08
normRes=1.315924e-08
normRes=1.315005e-08
normRes=1.314106e-08
normRes=1.313225e-08
normRes=1.312361e-08
normRes=1.311514e-08
normRes=1.310681e-08
normRes=1.309863e-08
normRes=1.309059e-08
normRes=1.308266e-08
normRes=1.307485e-08
normRes=1.306714e-08
normRes=1.305951e-08
normRes=1.305197e-08
normRes=1.304450e-08
normRes=1.303709e-08
normRes=1.302973e-08
normRes=1.302241e-08
normRes=1.301511e-08
normRes=1.300783e-08
normRes=1.300056e-08
normRes=1.299329e-08
normRes=1.298600e-08
normRes=1.297868e-08
normRes=1.297134e-08
normRes=1.296394e-08
normRes=1.295650e-08
normRes=1.294899e-08
normRes=1.294140e-08
normRes=1.293374e-08
normRes=1.292597e-08
normRes=1.291811e-08
normRes=1.291014e-08
normRes=1.290204e-08
normRes=1.289382e-08
normRes=1.288546e-08
normRes=1.287695e-08
normRes=1.286829e-08
normRes=1.285947e-08
normRes=1.285048e-08
normRes=1.284132e-08
normRes=1.283197e-08
normRes=1.282243e-08
normRes=1.281269e-08
normRes=1.280275e-08
normRes=1.279260e-08
normRes=1.278223e-08
normRes=1.277164e-08
normRes=1.276083e-08
normRes=1.274979e-08
normRes=1.273851e-08
normRes=1.272699e-08
normRes=1.271522e-08
normRes=1.270321e-08
normRes=1.269095e-08
normRes=1.267843e-08
normRes=1.266565e-08
normRes=1.265261e-08
normRes=1.263932e-08
normRes=1.262575e-08
normRes=1.261193e-08
normRes=1.259783e-08
normRes=1.258347e-08
normRes=1.256883e-08
normRes=1.255393e-08
normRes=1.253876e-08
normRes=1.252332e-08
normRes=1.250762e-08
normRes=1.249164e-08
normRes=1.247540e-08
normRes=1.245890e-08
normRes=1.244213e-08
normRes=1.242510e-08
normRes=1.240782e-08
normRes=1.239027e-08
normRes=1.237248e-08
normRes=1.235444e-08
normRes=1.233615e-08
normRes=1.231762e-08
normRes=1.229885e-08
normRes=1.227985e-08
normRes=1.226062e-08
normRes=1.224117e-08
normRes=1.222150e-08
normRes=1.220162e-08
normRes=1.218153e-08
normRes=1.216124e-08
normRes=1.214075e-08
normRes=1.212008e-08
normRes=1.209923e-08
normRes=1.207820e-08
normRes=1.205700e-08
normRes=1.203564e-08
normRes=1.201413e-08
normRes=1.199247e-08
normRes=1.197068e-08
normRes=1.194876e-08
normRes=1.192671e-08
normRes=1.190455e-08
normRes=1.188229e-08
normRes=1.185993e-08
normRes=1.183749e-08
normRes=1.181496e-08
normRes=1.179237e-08
normRes=1.176971e-08
normRes=1.174700e-08
normRes=1.172425e-08
normRes=1.170147e-08
normRes=1.167866e-08
normRes=1.165584e-08
normRes=1.163301e-08
normRes=1.161018e-08
normRes=1.158737e-08
normRes=1.156458e-08
normRes=1.154183e-08
normRes=1.151911e-08
normRes=1.149645e-08
normRes=1.147384e-08
normRes=1.145130e-08
normRes=1.142885e-08
normRes=1.140648e-08
normRes=1.138420e-08
normRes=1.136203e-08
normRes=1.133998e-08
normRes=1.131805e-08
normRes=1.129625e-08
normRes=1.127459e-08
normRes=1.125307e-08
normRes=1.123172e-08
normRes=1.121052e-08
normRes=1.118950e-08
normRes=1.116866e-08
normRes=1.114800e-08
normRes=1.112754e-08
normRes=1.110728e-08
normRes=1.108722e-08
normRes=1.106738e-08
normRes=1.104776e-08
normRes=1.102837e-08
normRes=1.100920e-08
normRes=1.099028e-08
normRes=1.097159e-08
normRes=1.095316e-08
normRes=1.093497e-08
normRes=1.091704e-08
normRes=1.089937e-08
normRes=1.088197e-08
normRes=1.086483e-08
normRes=1.084796e-08
normRes=1.083137e-08
normRes=1.081505e-08
normRes=1.079900e-08
normRes=1.078324e-08
normRes=1.076776e-08
normRes=1.075255e-08
normRes=1.073764e-08
normRes=1.072300e-08
normRes=1.070865e-08
normRes=1.069458e-08
normRes=1.068079e-08
normRes=1.066728e-08
normRes=1.065406e-08
normRes=1.064111e-08
normRes=1.062844e-08
normRes=1.061605e-08
normRes=1.060392e-08
normRes=1.059207e-08
normRes=1.058048e-08
normRes=1.056916e-08
normRes=1.055810e-08
normRes=1.054729e-08
normRes=1.053673e-08
normRes=1.052642e-08
normRes=1.051635e-08
normRes=1.050652e-08
normRes=1.049692e-08
normRes=1.048754e-08
normRes=1.047839e-08
normRes=1.046945e-08
normRes=1.046072e-08
normRes=1.045219e-08
normRes=1.044385e-08
normRes=1.043570e-08
normRes=1.042773e-08
normRes=1.041994e-08
normRes=1.041231e-08
normRes=1.040484e-08
normRes=1.039752e-08
normRes=1.039035e-08
normRes=1.038331e-08
normRes=1.037639e-08
normRes=1.036960e-08
normRes=1.036292e-08
normRes=1.035634e-08
normRes=1.034985e-08
normRes=1.034345e-08
normRes=1.033713e-08
normRes=1.033088e-08
normRes=1.032469e-08
normRes=1.031855e-08
normRes=1.031245e-08
normRes=1.030639e-08
normRes=1.030035e-08
normRes=1.029433e-08
normRes=1.028832e-08
normRes=1.028232e-08
normRes=1.027630e-08
normRes=1.027027e-08
normRes=1.026422e-08
normRes=1.025813e-08
normRes=1.025201e-08
normRes=1.024584e-08
normRes=1.023961e-08
normRes=1.023332e-08
normRes=1.022696e-08
normRes=1.022052e-08
normRes=1.021399e-08
normRes=1.020738e-08
normRes=1.020066e-08
normRes=1.019384e-08
normRes=1.018690e-08
normRes=1.017985e-08
normRes=1.017267e-08
normRes=1.016536e-08
normRes=1.015791e-08
normRes=1.015032e-08
normRes=1.014258e-08
normRes=1.013469e-08
normRes=1.012664e-08
normRes=1.011842e-08
normRes=1.011004e-08
normRes=1.010149e-08
normRes=1.009275e-08
normRes=1.008384e-08
normRes=1.007475e-08
normRes=1.006546e-08
normRes=1.005599e-08
normRes=1.004632e-08
normRes=1.003646e-08
normRes=1.002640e-08
normRes=1.001613e-08
normRes=1.000567e-08
normRes=9.994998e-09
normRes=9.984122e-09
normRes=9.973039e-09
normRes=9.961748e-09
normRes=9.950248e-09
normRes=9.938540e-09
normRes=9.926622e-09
normRes=9.914495e-09
normRes=9.902160e-09
normRes=9.889616e-09
normRes=9.876865e-09
normRes=9.863908e-09
normRes=9.850745e-09
normRes=9.837380e-09
normRes=9.823812e-09
normRes=9.810046e-09
normRes=9.796082e-09
normRes=9.781923e-09
normRes=9.767572e-09
normRes=9.753033e-09
normRes=9.738307e-09
normRes=9.723399e-09
normRes=9.708312e-09
normRes=9.693051e-09
normRes=9.677618e-09
normRes=9.662019e-09
normRes=9.646258e-09
normRes=9.630340e-09
normRes=9.614268e-09
normRes=9.598049e-09
normRes=9.581687e-09
normRes=9.565188e-09
normRes=9.548557e-09
normRes=9.531801e-09
normRes=9.514924e-09
normRes=9.497933e-09
normRes=9.480834e-09
normRes=9.463633e-09
normRes=9.446336e-09
normRes=9.428951e-09
normRes=9.411484e-09
normRes=9.393940e-09
normRes=9.376329e-09
normRes=9.358655e-09
normRes=9.340926e-09
normRes=9.323150e-09
normRes=9.305333e-09
normRes=9.287482e-09
normRes=9.269605e-09
normRes=9.251709e-09
normRes=9.233802e-09
normRes=9.215890e-09
normRes=9.197981e-09
normRes=9.180083e-09
normRes=9.162202e-09
normRes=9.144347e-09
normRes=9.126525e-09
normRes=9.108742e-09
normRes=9.091006e-09
normRes=9.073325e-09
normRes=9.055706e-09
normRes=9.038155e-09
normRes=9.020680e-09
normRes=9.003288e-09
normRes=8.985986e-09
normRes=8.968781e-09
normRes=8.951679e-09
normRes=8.934686e-09
normRes=8.917810e-09
normRes=8.901057e-09
normRes=8.884433e-09
normRes=8.867945e-09
normRes=8.851597e-09
normRes=8.835396e-09
normRes=8.819348e-09
normRes=8.803457e-09
normRes=8.787730e-09
normRes=8.772170e-09
normRes=8.756784e-09
normRes=8.741576e-09
normRes=8.726550e-09
normRes=8.711710e-09
normRes=8.697061e-09
normRes=8.682606e-09
normRes=8.668350e-09
normRes=8.654294e-09
normRes=8.640443e-09
normRes=8.626799e-09
normRes=8.613366e-09
normRes=8.600145e-09
normRes=8.587138e-09
normRes=8.574347e-09
normRes=8.561775e-09
normRes=8.549422e-09
normRes=8.537289e-09
normRes=8.525378e-09
normRes=8.513689e-09
normRes=8.502222e-09
normRes=8.490977e-09
normRes=8.479955e-09
normRes=8.469154e-09
normRes=8.458574e-09
normRes=8.448214e-09
normRes=8.438073e-09
normRes=8.428149e-09
normRes=8.418441e-09
normRes=8.408946e-09
normRes=8.399663e-09
normRes=8.390588e-09
normRes=8.381720e-09
normRes=8.373054e-09
normRes=8.364589e-09
normRes=8.356321e-09
normRes=8.348246e-09
normRes=8.340359e-09
normRes=8.332659e-09
normRes=8.325139e-09
normRes=8.317795e-09
normRes=8.310624e-09
normRes=8.303620e-09
normRes=8.296778e-09
normRes=8.290093e-09
normRes=8.283560e-09
normRes=8.277173e-09
normRes=8.270927e-09
normRes=8.264817e-09
normRes=8.258835e-09
normRes=8.252977e-09
normRes=8.247236e-09
normRes=8.241606e-09
normRes=8.236081e-09
normRes=8.230654e-09
normRes=8.225319e-09
normRes=8.220070e-09
normRes=8.214900e-09
normRes=8.209803e-09
normRes=8.204771e-09
normRes=8.199797e-09
normRes=8.194877e-09
normRes=8.190002e-09
normRes=8.185166e-09
normRes=8.180362e-09
normRes=8.175584e-09
normRes=8.170824e-09
normRes=8.166076e-09
normRes=8.161334e-09
normRes=8.156591e-09
normRes=8.151840e-09
normRes=8.147074e-09
normRes=8.142288e-09
normRes=8.137475e-09
normRes=8.132629e-09
normRes=8.127742e-09
normRes=8.122810e-09
normRes=8.117827e-09
normRes=8.112785e-09
normRes=8.107680e-09
normRes=8.102506e-09
normRes=8.097257e-09
normRes=8.091928e-09
normRes=8.086513e-09
normRes=8.081008e-09
normRes=8.075406e-09
normRes=8.069704e-09
normRes=8.063896e-09
normRes=8.057979e-09
normRes=8.051946e-09
normRes=8.045795e-09
normRes=8.039521e-09
normRes=8.033121e-09
normRes=8.026589e-09
normRes=8.019924e-09
normRes=8.013121e-09
normRes=8.006177e-09
normRes=7.999089e-09
normRes=7.991854e-09
normRes=7.984470e-09
normRes=7.976935e-09
normRes=7.969245e-09
normRes=7.961399e-09
normRes=7.953396e-09
normRes=7.945232e-09
normRes=7.936907e-09
normRes=7.928420e-09
normRes=7.919769e-09
normRes=7.910954e-09
normRes=7.901973e-09
normRes=7.892827e-09
normRes=7.883515e-09
normRes=7.874038e-09
normRes=7.864394e-09
normRes=7.854585e-09
normRes=7.844610e-09
normRes=7.834471e-09
normRes=7.824169e-09
normRes=7.813705e-09
normRes=7.803080e-09
normRes=7.792295e-09
normRes=7.781352e-09
normRes=7.770253e-09
normRes=7.759000e-09
normRes=7.747595e-09
normRes=7.736041e-09
normRes=7.724340e-09
normRes=7.712495e-09
normRes=7.700509e-09
normRes=7.688385e-09
normRes=7.676125e-09
normRes=7.663734e-09
normRes=7.651216e-09
normRes=7.638573e-09
normRes=7.625810e-09
normRes=7.612931e-09
normRes=7.599940e-09
normRes=7.586840e-09
normRes=7.573637e-09
normRes=7.560336e-09
normRes=7.546939e-09
normRes=7.533453e-09
normRes=7.519883e-09
normRes=7.506233e-09
normRes=7.492509e-09
normRes=7.478714e-09
normRes=7.464856e-09
normRes=7.450939e-09
normRes=7.436968e-09
normRes=7.422950e-09
normRes=7.408889e-09
normRes=7.394791e-09
normRes=7.380663e-09
normRes=7.366509e-09
normRes=7.352335e-09
normRes=7.338147e-09
normRes=7.323952e-09
normRes=7.309754e-09
normRes=7.295560e-09
normRes=7.281375e-09
normRes=7.267206e-09
normRes=7.253058e-09
normRes=7.238937e-09
normRes=7.224849e-09
normRes=7.210800e-09
normRes=7.196794e-09
normRes=7.182839e-09
normRes=7.168940e-09
normRes=7.155102e-09
normRes=7.141331e-09
normRes=7.127632e-09
normRes=7.114011e-09
normRes=7.100473e-09
normRes=7.087023e-09
normRes=7.073667e-09
normRes=7.060409e-09
normRes=7.047254e-09
normRes=7.034207e-09
normRes=7.021274e-09
normRes=7.008458e-09
normRes=6.995764e-09
normRes=6.983195e-09
normRes=6.970757e-09
normRes=6.958453e-09
normRes=6.946288e-09
normRes=6.934263e-09
normRes=6.922384e-09
normRes=6.910654e-09
normRes=6.899076e-09
normRes=6.887652e-09
normRes=6.876386e-09
normRes=6.865280e-09
normRes=6.854336e-09
normRes=6.843558e-09
normRes=6.832946e-09
normRes=6.822504e-09
normRes=6.812231e-09
normRes=6.802130e-09
normRes=6.792203e-09
normRes=6.782450e-09
normRes=6.772871e-09
normRes=6.763469e-09
normRes=6.754242e-09
normRes=6.745192e-09
normRes=6.736318e-09
normRes=6.727620e-09
normRes=6.719098e-09
normRes=6.710751e-09
normRes=6.702578e-09
normRes=6.694579e-09
normRes=6.686751e-09
normRes=6.679094e-09
normRes=6.671606e-09
normRes=6.664286e-09
normRes=6.657130e-09
normRes=6.650138e-09
normRes=6.643305e-09
normRes=6.636632e-09
normRes=6.630113e-09
normRes=6.623747e-09
normRes=6.617531e-09
normRes=6.611460e-09
normRes=6.605533e-09
normRes=6.599744e-09
normRes=6.594092e-09
normRes=6.588570e-09
normRes=6.583177e-09
normRes=6.577907e-09
normRes=6.572757e-09
normRes=6.567722e-09
normRes=6.562798e-09
normRes=6.557980e-09
normRes=6.553263e-09
normRes=6.548643e-09
normRes=6.544115e-09
normRes=6.539674e-09
normRes=6.535315e-09
normRes=6.531033e-09
normRes=6.526822e-09
normRes=6.522679e-09
normRes=6.518597e-09
normRes=6.514571e-09
normRes=6.510596e-09
normRes=6.506667e-09
normRes=6.502778e-09
normRes=6.498925e-09
normRes=6.495100e-09
normRes=6.491301e-09
normRes=6.487520e-09
normRes=6.483752e-09
normRes=6.479994e-09
normRes=6.476238e-09
normRes=6.472480e-09
normRes=6.468715e-09
normRes=6.464938e-09
normRes=6.461143e-09
normRes=6.457325e-09
normRes=6.453479e-09
normRes=6.449602e-09
normRes=6.445686e-09
normRes=6.441729e-09
normRes=6.437725e-09
normRes=6.433669e-09
normRes=6.429557e-09
normRes=6.425385e-09
normRes=6.421149e-09
normRes=6.416843e-09
normRes=6.412465e-09
normRes=6.408009e-09
normRes=6.403473e-09
normRes=6.398852e-09
normRes=6.394143e-09
normRes=6.389343e-09
normRes=6.384447e-09
normRes=6.379453e-09
normRes=6.374357e-09
normRes=6.369158e-09
normRes=6.363851e-09
normRes=6.358434e-09
normRes=6.352906e-09
normRes=6.347262e-09
normRes=6.341501e-09
normRes=6.335622e-09
normRes=6.329621e-09
normRes=6.323498e-09
normRes=6.317251e-09
normRes=6.310878e-09
normRes=6.304377e-09
normRes=6.297748e-09
normRes=6.290991e-09
normRes=6.284103e-09
normRes=6.277084e-09
normRes=6.269934e-09
normRes=6.262653e-09
normRes=6.255240e-09
normRes=6.247695e-09
normRes=6.240018e-09
normRes=6.232211e-09
normRes=6.224272e-09
normRes=6.216203e-09
normRes=6.208004e-09
normRes=6.199676e-09
normRes=6.191221e-09
normRes=6.182639e-09
normRes=6.173932e-09
normRes=6.165102e-09
normRes=6.156149e-09
normRes=6.147077e-09
normRes=6.137887e-09
normRes=6.128579e-09
normRes=6.119158e-09
normRes=6.109626e-09
normRes=6.099984e-09
normRes=6.090236e-09
normRes=6.080385e-09
normRes=6.070432e-09
normRes=6.060381e-09
normRes=6.050235e-09
normRes=6.039997e-09
normRes=6.029671e-09
normRes=6.019260e-09
normRes=6.008768e-09
normRes=5.998197e-09
normRes=5.987553e-09
normRes=5.976838e-09
normRes=5.966056e-09
normRes=5.955212e-09
normRes=5.944310e-09
normRes=5.933353e-09
normRes=5.922346e-09
normRes=5.911293e-09
normRes=5.900199e-09
normRes=5.889067e-09
normRes=5.877903e-09
normRes=5.866710e-09
normRes=5.855493e-09
normRes=5.844257e-09
normRes=5.833007e-09
normRes=5.821746e-09
normRes=5.810480e-09
normRes=5.799213e-09
normRes=5.787950e-09
normRes=5.776695e-09
normRes=5.765453e-09
normRes=5.754229e-09
normRes=5.743027e-09
normRes=5.731853e-09
normRes=5.720709e-09
normRes=5.709602e-09
normRes=5.698535e-09
normRes=5.687514e-09
normRes=5.676542e-09
normRes=5.665624e-09
normRes=5.654764e-09
normRes=5.643966e-09
normRes=5.633235e-09
normRes=5.622576e-09
normRes=5.611991e-09
normRes=5.601484e-09
normRes=5.591061e-09
normRes=5.580724e-09
normRes=5.570478e-09
normRes=5.560325e-09
normRes=5.550269e-09
normRes=5.540315e-09
normRes=5.530463e-09
normRes=5.520720e-09
normRes=5.511086e-09
normRes=5.501566e-09
normRes=5.492161e-09
normRes=5.482874e-09
normRes=5.473709e-09
normRes=5.464666e-09
normRes=5.455749e-09
normRes=5.446960e-09
normRes=5.438300e-09
normRes=5.429771e-09
normRes=5.421375e-09
normRes=5.413114e-09
normRes=5.404987e-09
normRes=5.396997e-09
normRes=5.389145e-09
normRes=5.381432e-09
normRes=5.373857e-09
normRes=5.366421e-09
normRes=5.359126e-09
normRes=5.351970e-09
normRes=5.344954e-09
normRes=5.338078e-09
normRes=5.331342e-09
normRes=5.324744e-09
normRes=5.318284e-09
normRes=5.311961e-09
normRes=5.305775e-09
normRes=5.299725e-09
normRes=5.293807e-09
normRes=5.288023e-09
normRes=5.282369e-09
normRes=5.276844e-09
normRes=5.271446e-09
normRes=5.266173e-09
normRes=5.261023e-09
normRes=5.255994e-09
normRes=5.251083e-09
normRes=5.246287e-09
normRes=5.241604e-09
normRes=5.237031e-09
normRes=5.232565e-09
normRes=5.228203e-09
normRes=5.223942e-09
normRes=5.219778e-09
normRes=5.215708e-09
normRes=5.211729e-09
normRes=5.207838e-09
normRes=5.204029e-09
normRes=5.200301e-09
normRes=5.196649e-09
normRes=5.193068e-09
normRes=5.189557e-09
normRes=5.186109e-09
normRes=5.182722e-09
normRes=5.179391e-09
normRes=5.176112e-09
normRes=5.172881e-09
normRes=5.169694e-09
normRes=5.166547e-09
normRes=5.163435e-09
normRes=5.160354e-09
normRes=5.157300e-09
normRes=5.154269e-09
normRes=5.151257e-09
normRes=5.148258e-09
normRes=5.145270e-09
normRes=5.142288e-09
normRes=5.139307e-09
normRes=5.136324e-09
normRes=5.133334e-09
normRes=5.130334e-09
normRes=5.127319e-09
normRes=5.124285e-09
normRes=5.121228e-09
normRes=5.118145e-09
normRes=5.115032e-09
normRes=5.111884e-09
normRes=5.108699e-09
normRes=5.105471e-09
normRes=5.102199e-09
normRes=5.098879e-09
normRes=5.095506e-09
normRes=5.092078e-09
normRes=5.088592e-09
normRes=5.085044e-09
normRes=5.081431e-09
normRes=5.077750e-09
normRes=5.073999e-09
normRes=5.070175e-09
normRes=5.066275e-09
normRes=5.062296e-09
normRes=5.058237e-09
normRes=5.054094e-09
normRes=5.049866e-09
normRes=5.045550e-09
normRes=5.041144e-09
normRes=5.036648e-09
normRes=5.032058e-09
normRes=5.027374e-09
normRes=5.022593e-09
normRes=5.017715e-09
normRes=5.012737e-09
normRes=5.007660e-09
normRes=5.002482e-09
normRes=4.997201e-09
normRes=4.991818e-09
normRes=4.986332e-09
normRes=4.980742e-09
normRes=4.975048e-09
normRes=4.969249e-09
normRes=4.963346e-09
normRes=4.957338e-09
normRes=4.951226e-09
normRes=4.945009e-09
normRes=4.938689e-09
normRes=4.932265e-09
normRes=4.925739e-09
normRes=4.919110e-09
normRes=4.912381e-09
normRes=4.905552e-09
normRes=4.898623e-09
normRes=4.891596e-09
normRes=4.884473e-09
normRes=4.877255e-09
normRes=4.869943e-09
normRes=4.862539e-09
normRes=4.855046e-09
normRes=4.847464e-09
normRes=4.839796e-09
normRes=4.832044e-09
normRes=4.824209e-09
normRes=4.816295e-09
normRes=4.808304e-09
normRes=4.800238e-09
normRes=4.792100e-09
normRes=4.783892e-09
normRes=4.775617e-09
normRes=4.767278e-09
normRes=4.758878e-09
normRes=4.750419e-09
normRes=4.741905e-09
normRes=4.733339e-09
normRes=4.724725e-09
normRes=4.716064e-09
normRes=4.707361e-09
normRes=4.698618e-09
normRes=4.689840e-09
normRes=4.681030e-09
normRes=4.672190e-09
normRes=4.663326e-09
normRes=4.654439e-09
normRes=4.645535e-09
normRes=4.636615e-09
normRes=4.627685e-09
normRes=4.618748e-09
normRes=4.609806e-09
normRes=4.600865e-09
normRes=4.591928e-09
normRes=4.582998e-09
normRes=4.574079e-09
normRes=4.565174e-09
normRes=4.556289e-09
normRes=4.547425e-09
normRes=4.538587e-09
normRes=4.529778e-09
normRes=4.521002e-09
normRes=4.512263e-09
normRes=4.503563e-09
normRes=4.494908e-09
normRes=4.486299e-09
normRes=4.477740e-09
normRes=4.469235e-09
normRes=4.460786e-09
normRes=4.452398e-09
normRes=4.444073e-09
normRes=4.435814e-09
normRes=4.427624e-09
normRes=4.419507e-09
normRes=4.411464e-09
normRes=4.403499e-09
normRes=4.395615e-09
normRes=4.387814e-09
normRes=4.380098e-09
normRes=4.372470e-09
normRes=4.364932e-09
normRes=4.357487e-09
normRes=4.350135e-09
normRes=4.342880e-09
normRes=4.335723e-09
normRes=4.328667e-09
normRes=4.321711e-09
normRes=4.314859e-09
normRes=4.308111e-09
normRes=4.301468e-09
normRes=4.294932e-09
normRes=4.288504e-09
normRes=4.282185e-09
normRes=4.275975e-09
normRes=4.269874e-09
normRes=4.263884e-09
normRes=4.258005e-09
normRes=4.252237e-09
normRes=4.246580e-09
normRes=4.241033e-09
normRes=4.235598e-09
normRes=4.230273e-09
normRes=4.225058e-09
normRes=4.219953e-09
normRes=4.214957e-09
normRes=4.210068e-09
normRes=4.205287e-09
normRes=4.200612e-09
normRes=4.196041e-09
normRes=4.191574e-09
normRes=4.187209e-09
normRes=4.182945e-09
normRes=4.178780e-09
normRes=4.174712e-09
normRes=4.170739e-09
normRes=4.166859e-09
normRes=4.163071e-09
normRes=4.159371e-09
normRes=4.155759e-09
normRes=4.152231e-09
normRes=4.148785e-09
normRes=4.145419e-09
normRes=4.142129e-09
normRes=4.138914e-09
normRes=4.135770e-09
normRes=4.132695e-09
normRes=4.129685e-09
normRes=4.126738e-09
normRes=4.123851e-09
normRes=4.121021e-09
normRes=4.118244e-09
normRes=4.115518e-09
normRes=4.112839e-09
normRes=4.110204e-09
normRes=4.107609e-09
normRes=4.105052e-09
normRes=4.102530e-09
normRes=4.100038e-09
normRes=4.097573e-09
normRes=4.095133e-09
normRes=4.092713e-09
normRes=4.090311e-09
normRes=4.087923e-09
normRes=4.085546e-09
normRes=4.083175e-09
normRes=4.080809e-09
normRes=4.078444e-09
normRes=4.076076e-09
normRes=4.073702e-09
normRes=4.071319e-09
normRes=4.068923e-09
normRes=4.066512e-09
normRes=4.064083e-09
normRes=4.061632e-09
normRes=4.059156e-09
normRes=4.056653e-09
normRes=4.054118e-09
normRes=4.051551e-09
normRes=4.048947e-09
normRes=4.046304e-09
normRes=4.043619e-09
normRes=4.040890e-09
normRes=4.038114e-09
normRes=4.035288e-09
normRes=4.032411e-09
normRes=4.029480e-09
normRes=4.026492e-09
normRes=4.023446e-09
normRes=4.020338e-09
normRes=4.017169e-09
normRes=4.013934e-09
normRes=4.010634e-09
normRes=4.007265e-09
normRes=4.003826e-09
normRes=4.000317e-09
normRes=3.996734e-09
normRes=3.993077e-09
normRes=3.989345e-09
normRes=3.985536e-09
normRes=3.981649e-09
normRes=3.977684e-09
normRes=3.973639e-09
normRes=3.969514e-09
normRes=3.965308e-09
normRes=3.961020e-09
normRes=3.956650e-09
normRes=3.952198e-09
normRes=3.947662e-09
normRes=3.943044e-09
normRes=3.938343e-09
normRes=3.933560e-09
normRes=3.928693e-09
normRes=3.923743e-09
normRes=3.918711e-09
normRes=3.913598e-09
normRes=3.908402e-09
normRes=3.903126e-09
normRes=3.897770e-09
normRes=3.892335e-09
normRes=3.886821e-09
normRes=3.881229e-09
normRes=3.875562e-09
normRes=3.869819e-09
normRes=3.864002e-09
normRes=3.858112e-09
normRes=3.852151e-09
normRes=3.846121e-09
normRes=3.840022e-09
normRes=3.833857e-09
normRes=3.827627e-09
normRes=3.821335e-09
normRes=3.814981e-09
normRes=3.808568e-09
normRes=3.802099e-09
normRes=3.795574e-09
normRes=3.788997e-09
normRes=3.782369e-09
normRes=3.775693e-09
normRes=3.768971e-09
normRes=3.762207e-09
normRes=3.755401e-09
normRes=3.748556e-09
normRes=3.741676e-09
normRes=3.734763e-09
normRes=3.727819e-09
normRes=3.720847e-09
normRes=3.713850e-09
normRes=3.706831e-09
normRes=3.699792e-09
normRes=3.692737e-09
normRes=3.685667e-09
normRes=3.678586e-09
normRes=3.671498e-09
normRes=3.664404e-09
normRes=3.657307e-09
normRes=3.650212e-09
normRes=3.643119e-09
normRes=3.636034e-09
normRes=3.628958e-09
normRes=3.621893e-09
normRes=3.614844e-09
normRes=3.607813e-09
normRes=3.600803e-09
normRes=3.593817e-09
normRes=3.586858e-09
normRes=3.579928e-09
normRes=3.573030e-09
normRes=3.566168e-09
normRes=3.559342e-09
normRes=3.552558e-09
normRes=3.545816e-09
normRes=3.539121e-09
normRes=3.532473e-09
normRes=3.525876e-09
normRes=3.519331e-09
normRes=3.512843e-09
normRes=3.506412e-09
normRes=3.500040e-09
normRes=3.493732e-09
normRes=3.487487e-09
normRes=3.481309e-09
normRes=3.475199e-09
normRes=3.469158e-09
normRes=3.463190e-09
normRes=3.457295e-09
normRes=3.451476e-09
normRes=3.445733e-09
normRes=3.440068e-09
normRes=3.434483e-09
normRes=3.428979e-09
normRes=3.423556e-09
normRes=3.418217e-09
normRes=3.412962e-09
normRes=3.407791e-09
normRes=3.402706e-09
normRes=3.397708e-09
normRes=3.392796e-09
normRes=3.387971e-09
normRes=3.383235e-09
normRes=3.378586e-09
normRes=3.374025e-09
normRes=3.369552e-09
normRes=3.365168e-09
normRes=3.360871e-09
normRes=3.356662e-09
normRes=3.352541e-09
normRes=3.348506e-09
normRes=3.344557e-09
normRes=3.340694e-09
normRes=3.336916e-09
normRes=3.333221e-09
normRes=3.329610e-09
normRes=3.326081e-09
normRes=3.322632e-09
normRes=3.319264e-09
normRes=3.315973e-09
normRes=3.312759e-09
normRes=3.309621e-09
normRes=3.306556e-09
normRes=3.303563e-09
normRes=3.300641e-09
normRes=3.297787e-09
normRes=3.295000e-09
normRes=3.292278e-09
normRes=3.289618e-09
normRes=3.287019e-09
normRes=3.284478e-09
normRes=3.281994e-09
normRes=3.279564e-09
normRes=3.277185e-09
normRes=3.274856e-09
normRes=3.272574e-09
normRes=3.270336e-09
normRes=3.268140e-09
normRes=3.265984e-09
normRes=3.263865e-09
normRes=3.261780e-09
normRes=3.259727e-09
normRes=3.257703e-09
normRes=3.255706e-09
normRes=3.253733e-09
normRes=3.251781e-09
normRes=3.249848e-09
normRes=3.247931e-09
normRes=3.246026e-09
normRes=3.244133e-09
normRes=3.242248e-09
normRes=3.240368e-09
normRes=3.238490e-09
normRes=3.236612e-09
normRes=3.234732e-09
normRes=3.232847e-09
normRes=3.230954e-09
normRes=3.229051e-09
normRes=3.227135e-09
normRes=3.225204e-09
normRes=3.223256e-09
normRes=3.221287e-09
normRes=3.219295e-09
normRes=3.217279e-09
normRes=3.215236e-09
normRes=3.213164e-09
normRes=3.211060e-09
normRes=3.208922e-09
normRes=3.206749e-09
normRes=3.204539e-09
normRes=3.202289e-09
normRes=3.199997e-09
normRes=3.197662e-09
normRes=3.195282e-09
normRes=3.192855e-09
normRes=3.190379e-09
normRes=3.187854e-09
normRes=3.185277e-09
normRes=3.182647e-09
normRes=3.179962e-09
normRes=3.177222e-09
normRes=3.174426e-09
normRes=3.171571e-09
normRes=3.168657e-09
normRes=3.165683e-09
normRes=3.162648e-09
normRes=3.159551e-09
normRes=3.156392e-09
normRes=3.153170e-09
normRes=3.149883e-09
normRes=3.146532e-09
normRes=3.143116e-09
normRes=3.139635e-09
normRes=3.136089e-09
normRes=3.132477e-09
normRes=3.128799e-09
normRes=3.125054e-09
normRes=3.121245e-09
normRes=3.117369e-09
normRes=3.113428e-09
normRes=3.109422e-09
normRes=3.105350e-09
normRes=3.101215e-09
normRes=3.097015e-09
normRes=3.092751e-09
normRes=3.088425e-09
normRes=3.084036e-09
normRes=3.079586e-09
normRes=3.075076e-09
normRes=3.070507e-09
normRes=3.065878e-09
normRes=3.061193e-09
normRes=3.056451e-09
normRes=3.051654e-09
normRes=3.046803e-09
normRes=3.041899e-09
normRes=3.036944e-09
normRes=3.031940e-09
normRes=3.026888e-09
normRes=3.021789e-09
normRes=3.016645e-09
normRes=3.011458e-09
normRes=3.006230e-09
normRes=3.000961e-09
normRes=2.995655e-09
normRes=2.990313e-09
normRes=2.984937e-09
normRes=2.979529e-09
normRes=2.974090e-09
normRes=2.968624e-09
normRes=2.963132e-09
normRes=2.957616e-09
normRes=2.952077e-09
normRes=2.946520e-09
normRes=2.940945e-09
normRes=2.935355e-09
normRes=2.929753e-09
normRes=2.924139e-09
normRes=2.918517e-09
normRes=2.912889e-09
normRes=2.907258e-09
normRes=2.901625e-09
normRes=2.895993e-09
normRes=2.890364e-09
normRes=2.884741e-09
normRes=2.879125e-09
normRes=2.873520e-09
normRes=2.867927e-09
normRes=2.862350e-09
normRes=2.856789e-09
normRes=2.851247e-09
normRes=2.845727e-09
normRes=2.840231e-09
normRes=2.834761e-09
normRes=2.829319e-09
normRes=2.823907e-09
normRes=2.818528e-09
normRes=2.813183e-09
normRes=2.807875e-09
normRes=2.802606e-09
normRes=2.797377e-09
normRes=2.792190e-09
normRes=2.787048e-09
normRes=2.781952e-09
normRes=2.776904e-09
normRes=2.771906e-09
normRes=2.766958e-09
normRes=2.762064e-09
normRes=2.757224e-09
normRes=2.752440e-09
normRes=2.747714e-09
normRes=2.743046e-09
normRes=2.738437e-09
normRes=2.733891e-09
normRes=2.729406e-09
normRes=2.724984e-09
normRes=2.720627e-09
normRes=2.716335e-09
normRes=2.712109e-09
normRes=2.707950e-09
normRes=2.703859e-09
normRes=2.699835e-09
normRes=2.695880e-09
normRes=2.691994e-09
normRes=2.688178e-09
normRes=2.684431e-09
normRes=2.680754e-09
normRes=2.677147e-09
normRes=2.673609e-09
normRes=2.670142e-09
normRes=2.666744e-09
normRes=2.663416e-09
normRes=2.660157e-09
normRes=2.656967e-09
normRes=2.653846e-09
normRes=2.650792e-09
normRes=2.647806e-09
normRes=2.644885e-09
normRes=2.642031e-09
normRes=2.639241e-09
normRes=2.636516e-09
normRes=2.633853e-09
normRes=2.631253e-09
normRes=2.628713e-09
normRes=2.626232e-09
normRes=2.623811e-09
normRes=2.621446e-09
normRes=2.619136e-09
normRes=2.616881e-09
normRes=2.614678e-09
normRes=2.612526e-09
normRes=2.610424e-09
normRes=2.608370e-09
normRes=2.606361e-09
normRes=2.604397e-09
normRes=2.602476e-09
normRes=2.600595e-09
normRes=2.598753e-09
normRes=2.596948e-09
normRes=2.595178e-09
normRes=2.593441e-09
normRes=2.591736e-09
normRes=2.590058e-09
normRes=2.588408e-09
normRes=2.586783e-09
normRes=2.585181e-09
normRes=2.583599e-09
normRes=2.582036e-09
normRes=2.580489e-09
normRes=2.578957e-09
normRes=2.577437e-09
normRes=2.575928e-09
normRes=2.574426e-09
normRes=2.572930e-09
normRes=2.571438e-09
normRes=2.569948e-09
normRes=2.568458e-09
normRes=2.566964e-09
normRes=2.565467e-09
normRes=2.563963e-09
normRes=2.562450e-09
normRes=2.560927e-09
normRes=2.559392e-09
normRes=2.557842e-09
normRes=2.556276e-09
normRes=2.554692e-09
normRes=2.553087e-09
normRes=2.551461e-09
normRes=2.549812e-09
normRes=2.548137e-09
normRes=2.546435e-09
normRes=2.544705e-09
normRes=2.542944e-09
normRes=2.541152e-09
normRes=2.539327e-09
normRes=2.537467e-09
normRes=2.535571e-09
normRes=2.533637e-09
normRes=2.531665e-09
normRes=2.529653e-09
normRes=2.527599e-09
normRes=2.525504e-09
normRes=2.523365e-09
normRes=2.521182e-09
normRes=2.518954e-09
normRes=2.516679e-09
normRes=2.514357e-09
normRes=2.511988e-09
normRes=2.509570e-09
normRes=2.507103e-09
normRes=2.504586e-09
normRes=2.502018e-09
normRes=2.499400e-09
normRes=2.496731e-09
normRes=2.494010e-09
normRes=2.491238e-09
normRes=2.488413e-09
normRes=2.485537e-09
normRes=2.482608e-09
normRes=2.479626e-09
normRes=2.476593e-09
normRes=2.473507e-09
normRes=2.470369e-09
normRes=2.467180e-09
normRes=2.463939e-09
normRes=2.460647e-09
normRes=2.457304e-09
normRes=2.453910e-09
normRes=2.450467e-09
normRes=2.446975e-09
normRes=2.443435e-09
normRes=2.439846e-09
normRes=2.436211e-09
normRes=2.432528e-09
normRes=2.428801e-09
normRes=2.425029e-09
normRes=2.421214e-09
normRes=2.417356e-09
normRes=2.413456e-09
normRes=2.409517e-09
normRes=2.405538e-09
normRes=2.401521e-09
normRes=2.397468e-09
normRes=2.393379e-09
normRes=2.389256e-09
normRes=2.385100e-09
normRes=2.380913e-09
normRes=2.376697e-09
normRes=2.372452e-09
normRes=2.368180e-09
normRes=2.363883e-09
normRes=2.359563e-09
normRes=2.355220e-09
normRes=2.350858e-09
normRes=2.346477e-09
normRes=2.342078e-09
normRes=2.337665e-09
normRes=2.333238e-09
normRes=2.328800e-09
normRes=2.324351e-09
normRes=2.319895e-09
normRes=2.315433e-09
normRes=2.310965e-09
normRes=2.306496e-09
normRes=2.302025e-09
normRes=2.297556e-09
normRes=2.293089e-09
normRes=2.288628e-09
normRes=2.284173e-09
normRes=2.279726e-09
normRes=2.275290e-09
normRes=2.270865e-09
normRes=2.266454e-09
normRes=2.262060e-09
normRes=2.257682e-09
normRes=2.253324e-09
normRes=2.248987e-09
normRes=2.244673e-09
normRes=2.240383e-09
normRes=2.236119e-09
normRes=2.231882e-09
normRes=2.227675e-09
normRes=2.223499e-09
normRes=2.219356e-09
normRes=2.215246e-09
normRes=2.211172e-09
normRes=2.207135e-09
normRes=2.203136e-09
normRes=2.199177e-09
normRes=2.195258e-09
normRes=2.191382e-09
normRes=2.187549e-09
normRes=2.183761e-09
normRes=2.180019e-09
normRes=2.176323e-09
normRes=2.172675e-09
normRes=2.169076e-09
normRes=2.165526e-09
normRes=2.162027e-09
normRes=2.158579e-09
normRes=2.155183e-09
normRes=2.151839e-09
normRes=2.148548e-09
normRes=2.145311e-09
normRes=2.142129e-09
normRes=2.139000e-09
normRes=2.135927e-09
normRes=2.132908e-09
normRes=2.129945e-09
normRes=2.127037e-09
normRes=2.124185e-09
normRes=2.121388e-09
normRes=2.118647e-09
normRes=2.115961e-09
normRes=2.113330e-09
normRes=2.110755e-09
normRes=2.108233e-09
normRes=2.105766e-09
normRes=2.103353e-09
normRes=2.100993e-09
normRes=2.098685e-09
normRes=2.096430e-09
normRes=2.094225e-09
normRes=2.092072e-09
normRes=2.089969e-09
normRes=2.087914e-09
normRes=2.085907e-09
normRes=2.083948e-09
normRes=2.082034e-09
normRes=2.080166e-09
normRes=2.078341e-09
normRes=2.076559e-09
normRes=2.074819e-09
normRes=2.073119e-09
normRes=2.071458e-09
normRes=2.069835e-09
normRes=2.068248e-09
normRes=2.066696e-09
normRes=2.065177e-09
normRes=2.063690e-09
normRes=2.062234e-09
normRes=2.060807e-09
normRes=2.059408e-09
normRes=2.058034e-09
normRes=2.056685e-09
normRes=2.055358e-09
normRes=2.054052e-09
normRes=2.052766e-09
normRes=2.051498e-09
normRes=2.050245e-09
normRes=2.049008e-09
normRes=2.047782e-09
normRes=2.046568e-09
normRes=2.045364e-09
normRes=2.044167e-09
normRes=2.042976e-09
normRes=2.041790e-09
normRes=2.040606e-09
normRes=2.039423e-09
normRes=2.038240e-09
normRes=2.037055e-09
normRes=2.035866e-09
normRes=2.034671e-09
normRes=2.033469e-09
normRes=2.032259e-09
normRes=2.031038e-09
normRes=2.029806e-09
normRes=2.028560e-09
normRes=2.027300e-09
normRes=2.026024e-09
normRes=2.024730e-09
normRes=2.023417e-09
normRes=2.022084e-09
normRes=2.020729e-09
normRes=2.019351e-09
normRes=2.017950e-09
normRes=2.016522e-09
normRes=2.015068e-09
normRes=2.013587e-09
normRes=2.012076e-09
normRes=2.010536e-09
normRes=2.008965e-09
normRes=2.007362e-09
normRes=2.005726e-09
normRes=2.004056e-09
normRes=2.002353e-09
normRes=2.000613e-09
normRes=1.998837e-09
normRes=1.997025e-09
normRes=1.995175e-09
normRes=1.993288e-09
normRes=1.991361e-09
normRes=1.989396e-09
normRes=1.987391e-09
normRes=1.985346e-09
normRes=1.983260e-09
normRes=1.981134e-09
normRes=1.978967e-09
normRes=1.976759e-09
normRes=1.974509e-09
normRes=1.972218e-09
normRes=1.969885e-09
normRes=1.967511e-09
normRes=1.965096e-09
normRes=1.962639e-09
normRes=1.960141e-09
normRes=1.957602e-09
normRes=1.955022e-09
normRes=1.952401e-09
normRes=1.949741e-09
normRes=1.947040e-09
normRes=1.944300e-09
normRes=1.941521e-09
normRes=1.938704e-09
normRes=1.935849e-09
normRes=1.932956e-09
normRes=1.930027e-09
normRes=1.927062e-09
normRes=1.924062e-09
normRes=1.921028e-09
normRes=1.917960e-09
normRes=1.914859e-09
normRes=1.911726e-09
normRes=1.908562e-09
normRes=1.905368e-09
normRes=1.902146e-09
normRes=1.898896e-09
normRes=1.895618e-09
normRes=1.892316e-09
normRes=1.888988e-09
normRes=1.885637e-09
normRes=1.882264e-09
normRes=1.878870e-09
normRes=1.875456e-09
normRes=1.872024e-09
normRes=1.868574e-09
normRes=1.865109e-09
normRes=1.861629e-09
normRes=1.858136e-09
normRes=1.854632e-09
normRes=1.851117e-09
normRes=1.847592e-09
normRes=1.844061e-09
normRes=1.840523e-09
normRes=1.836980e-09
normRes=1.833434e-09
normRes=1.829887e-09
normRes=1.826339e-09
normRes=1.822792e-09
normRes=1.819248e-09
normRes=1.815708e-09
normRes=1.812173e-09
normRes=1.808645e-09
normRes=1.805126e-09
normRes=1.801616e-09
normRes=1.798118e-09
normRes=1.794633e-09
normRes=1.791161e-09
normRes=1.787706e-09
normRes=1.784267e-09
normRes=1.780846e-09
normRes=1.777445e-09
normRes=1.774065e-09
normRes=1.770707e-09
normRes=1.767373e-09
normRes=1.764064e-09
normRes=1.760781e-09
normRes=1.757524e-09
normRes=1.754296e-09
normRes=1.751098e-09
normRes=1.747930e-09
normRes=1.744794e-09
normRes=1.741691e-09
normRes=1.738621e-09
normRes=1.735586e-09
normRes=1.732586e-09
normRes=1.729623e-09
normRes=1.726697e-09
normRes=1.723809e-09
normRes=1.720960e-09
normRes=1.718151e-09
normRes=1.715381e-09
normRes=1.712652e-09
normRes=1.709965e-09
normRes=1.707319e-09
normRes=1.704715e-09
normRes=1.702155e-09
normRes=1.699637e-09
normRes=1.697162e-09
normRes=1.694731e-09
normRes=1.692344e-09
normRes=1.690000e-09
normRes=1.687701e-09
normRes=1.685446e-09
normRes=1.683235e-09
normRes=1.681067e-09
normRes=1.678944e-09
normRes=1.676865e-09
normRes=1.674829e-09
normRes=1.672836e-09
normRes=1.670886e-09
normRes=1.668978e-09
normRes=1.667114e-09
normRes=1.665290e-09
normRes=1.663508e-09
normRes=1.661766e-09
normRes=1.660065e-09
normRes=1.658403e-09
normRes=1.656779e-09
normRes=1.655194e-09
normRes=1.653646e-09
normRes=1.652134e-09
normRes=1.650658e-09
normRes=1.649216e-09
normRes=1.647809e-09
normRes=1.646434e-09
normRes=1.645091e-09
normRes=1.643778e-09
normRes=1.642495e-09
normRes=1.641241e-09
normRes=1.640014e-09
normRes=1.638814e-09
normRes=1.637639e-09
normRes=1.636488e-09
normRes=1.635359e-09
normRes=1.634253e-09
normRes=1.633166e-09
normRes=1.632099e-09
normRes=1.631049e-09
normRes=1.630016e-09
normRes=1.628998e-09
normRes=1.627994e-09
normRes=1.627002e-09
normRes=1.626022e-09
normRes=1.625051e-09
normRes=1.624089e-09
normRes=1.623135e-09
normRes=1.622186e-09
normRes=1.621242e-09
normRes=1.620301e-09
normRes=1.619361e-09
normRes=1.618423e-09
normRes=1.617484e-09
normRes=1.616542e-09
normRes=1.615598e-09
normRes=1.614648e-09
normRes=1.613693e-09
normRes=1.612731e-09
normRes=1.611761e-09
normRes=1.610781e-09
normRes=1.609791e-09
normRes=1.608788e-09
normRes=1.607772e-09
normRes=1.606743e-09
normRes=1.605698e-09
normRes=1.604636e-09
normRes=1.603558e-09
normRes=1.602461e-09
normRes=1.601344e-09
normRes=1.600208e-09
normRes=1.599050e-09
normRes=1.597869e-09
normRes=1.596666e-09
normRes=1.595439e-09
normRes=1.594188e-09
normRes=1.592911e-09
normRes=1.591607e-09
normRes=1.590277e-09
normRes=1.588919e-09
normRes=1.587533e-09
normRes=1.586119e-09
normRes=1.584675e-09
normRes=1.583201e-09
normRes=1.581697e-09
normRes=1.580162e-09
normRes=1.578596e-09
normRes=1.576999e-09
normRes=1.575370e-09
normRes=1.573708e-09
normRes=1.572015e-09
normRes=1.570288e-09
normRes=1.568530e-09
normRes=1.566738e-09
normRes=1.564914e-09
normRes=1.563056e-09
normRes=1.561166e-09
normRes=1.559243e-09
normRes=1.557286e-09
normRes=1.555298e-09
normRes=1.553276e-09
normRes=1.551222e-09
normRes=1.549137e-09
normRes=1.547019e-09
normRes=1.544870e-09
normRes=1.542689e-09
normRes=1.540478e-09
normRes=1.538236e-09
normRes=1.535964e-09
normRes=1.533663e-09
normRes=1.531333e-09
normRes=1.528974e-09
normRes=1.526588e-09
normRes=1.524175e-09
normRes=1.521734e-09
normRes=1.519269e-09
normRes=1.516778e-09
normRes=1.514262e-09
normRes=1.511723e-09
normRes=1.509161e-09
normRes=1.506578e-09
normRes=1.503973e-09
normRes=1.501348e-09
normRes=1.498703e-09
normRes=1.496040e-09
normRes=1.493360e-09
normRes=1.490663e-09
normRes=1.487951e-09
normRes=1.485224e-09
normRes=1.482484e-09
normRes=1.479731e-09
normRes=1.476967e-09
normRes=1.474194e-09
normRes=1.471410e-09
normRes=1.468619e-09
normRes=1.465821e-09
normRes=1.463017e-09
normRes=1.460208e-09
normRes=1.457396e-09
normRes=1.454581e-09
normRes=1.451766e-09
normRes=1.448950e-09
normRes=1.446135e-09
normRes=1.443323e-09
normRes=1.440514e-09
normRes=1.437710e-09
normRes=1.434911e-09
normRes=1.432120e-09
normRes=1.429336e-09
normRes=1.426561e-09
normRes=1.423797e-09
normRes=1.421045e-09
normRes=1.418304e-09
normRes=1.415578e-09
normRes=1.412866e-09
normRes=1.410169e-09
normRes=1.407490e-09
normRes=1.404829e-09
normRes=1.402186e-09
normRes=1.399563e-09
normRes=1.396961e-09
normRes=1.394381e-09
normRes=1.391824e-09
normRes=1.389290e-09
normRes=1.386781e-09
normRes=1.384296e-09
normRes=1.381838e-09
normRes=1.379407e-09
normRes=1.377004e-09
normRes=1.374629e-09
normRes=1.372283e-09
normRes=1.369966e-09
normRes=1.367680e-09
normRes=1.365424e-09
normRes=1.363201e-09
normRes=1.361009e-09
normRes=1.358849e-09
normRes=1.356723e-09
normRes=1.354629e-09
normRes=1.352569e-09
normRes=1.350543e-09
normRes=1.348552e-09
normRes=1.346594e-09
normRes=1.344672e-09
normRes=1.342783e-09
normRes=1.340930e-09
normRes=1.339112e-09
normRes=1.337329e-09
normRes=1.335581e-09
normRes=1.333867e-09
normRes=1.332189e-09
normRes=1.330545e-09
normRes=1.328936e-09
normRes=1.327360e-09
normRes=1.325819e-09
normRes=1.324312e-09
normRes=1.322838e-09
normRes=1.321397e-09
normRes=1.319989e-09
normRes=1.318613e-09
normRes=1.317268e-09
normRes=1.315955e-09
normRes=1.314673e-09
normRes=1.313420e-09
normRes=1.312197e-09
normRes=1.311002e-09
normRes=1.309836e-09
normRes=1.308697e-09
normRes=1.307584e-09
normRes=1.306498e-09
normRes=1.305437e-09
normRes=1.304400e-09
normRes=1.303386e-09
normRes=1.302395e-09
normRes=1.301426e-09
normRes=1.300477e-09
normRes=1.299548e-09
normRes=1.298638e-09
normRes=1.297746e-09
normRes=1.296870e-09
normRes=1.296011e-09
normRes=1.295167e-09
normRes=1.294336e-09
normRes=1.293518e-09
normRes=1.292713e-09
normRes=1.291918e-09
normRes=1.291132e-09
normRes=1.290356e-09
normRes=1.289587e-09
normRes=1.288825e-09
normRes=1.288068e-09
normRes=1.287316e-09
normRes=1.286567e-09
normRes=1.285820e-09
normRes=1.285075e-09
normRes=1.284330e-09
normRes=1.283585e-09
normRes=1.282837e-09
normRes=1.282087e-09
normRes=1.281333e-09
normRes=1.280574e-09
normRes=1.279809e-09
normRes=1.279037e-09
normRes=1.278258e-09
normRes=1.277470e-09
normRes=1.276673e-09
normRes=1.275864e-09
normRes=1.275045e-09
normRes=1.274213e-09
normRes=1.273369e-09
normRes=1.272510e-09
normRes=1.271636e-09
normRes=1.270747e-09
normRes=1.269842e-09
normRes=1.268920e-09
normRes=1.267979e-09
normRes=1.267021e-09
normRes=1.266043e-09
normRes=1.265046e-09
normRes=1.264029e-09
normRes=1.262990e-09
normRes=1.261930e-09
normRes=1.260849e-09
normRes=1.259745e-09
normRes=1.258617e-09
normRes=1.257467e-09
normRes=1.256292e-09
normRes=1.255094e-09
normRes=1.253871e-09
normRes=1.252624e-09
normRes=1.251351e-09
normRes=1.250054e-09
normRes=1.248730e-09
normRes=1.247381e-09
normRes=1.246006e-09
normRes=1.244605e-09
normRes=1.243178e-09
normRes=1.241725e-09
normRes=1.240246e-09
normRes=1.238741e-09
normRes=1.237209e-09
normRes=1.235652e-09
normRes=1.234069e-09
normRes=1.232459e-09
normRes=1.230825e-09
normRes=1.229164e-09
normRes=1.227479e-09
normRes=1.225768e-09
normRes=1.224033e-09
normRes=1.222273e-09
normRes=1.220490e-09
normRes=1.218682e-09
normRes=1.216851e-09
normRes=1.214998e-09
normRes=1.213122e-09
normRes=1.211224e-09
normRes=1.209304e-09
normRes=1.207364e-09
normRes=1.205403e-09
normRes=1.203422e-09
normRes=1.201422e-09
normRes=1.199404e-09
normRes=1.197367e-09
normRes=1.195313e-09
normRes=1.193243e-09
normRes=1.191156e-09
normRes=1.189054e-09
normRes=1.186938e-09
normRes=1.184809e-09
normRes=1.182666e-09
normRes=1.180511e-09
normRes=1.178345e-09
normRes=1.176168e-09
normRes=1.173982e-09
normRes=1.171787e-09
normRes=1.169583e-09
normRes=1.167373e-09
normRes=1.165157e-09
normRes=1.162935e-09
normRes=1.160709e-09
normRes=1.158479e-09
normRes=1.156247e-09
normRes=1.154013e-09
normRes=1.151778e-09
normRes=1.149543e-09
normRes=1.147310e-09
normRes=1.145078e-09
normRes=1.142850e-09
normRes=1.140625e-09
normRes=1.138405e-09
normRes=1.136190e-09
normRes=1.133982e-09
normRes=1.131782e-09
normRes=1.129589e-09
normRes=1.127407e-09
normRes=1.125234e-09
normRes=1.123072e-09
normRes=1.120922e-09
normRes=1.118785e-09
normRes=1.116661e-09
normRes=1.114552e-09
normRes=1.112457e-09
normRes=1.110379e-09
normRes=1.108317e-09
normRes=1.106272e-09
normRes=1.104246e-09
normRes=1.102239e-09
normRes=1.100251e-09
normRes=1.098283e-09
normRes=1.096337e-09
normRes=1.094411e-09
normRes=1.092508e-09
normRes=1.090627e-09
normRes=1.088769e-09
normRes=1.086936e-09
normRes=1.085126e-09
normRes=1.083340e-09
normRes=1.081580e-09
normRes=1.079845e-09
normRes=1.078136e-09
normRes=1.076454e-09
normRes=1.074797e-09
normRes=1.073168e-09
normRes=1.071565e-09
normRes=1.069989e-09
normRes=1.068441e-09
normRes=1.066920e-09
normRes=1.065427e-09
normRes=1.063961e-09
normRes=1.062524e-09
normRes=1.061113e-09
normRes=1.059731e-09
normRes=1.058377e-09
normRes=1.057050e-09
normRes=1.055750e-09
normRes=1.054478e-09
normRes=1.053233e-09
normRes=1.052015e-09
normRes=1.050824e-09
normRes=1.049659e-09
normRes=1.048520e-09
normRes=1.047408e-09
normRes=1.046320e-09
normRes=1.045258e-09
normRes=1.044220e-09
normRes=1.043207e-09
normRes=1.042217e-09
normRes=1.041251e-09
normRes=1.040307e-09
normRes=1.039385e-09
normRes=1.038486e-09
normRes=1.037607e-09
normRes=1.036748e-09
normRes=1.035910e-09
normRes=1.035090e-09
normRes=1.034289e-09
normRes=1.033506e-09
normRes=1.032740e-09
normRes=1.031989e-09
normRes=1.031255e-09
normRes=1.030536e-09
normRes=1.029830e-09
normRes=1.029138e-09
normRes=1.028458e-09
normRes=1.027790e-09
normRes=1.027133e-09
normRes=1.026486e-09
normRes=1.025848e-09
normRes=1.025219e-09
normRes=1.024597e-09
normRes=1.023982e-09
normRes=1.023373e-09
normRes=1.022769e-09
normRes=1.022169e-09
normRes=1.021573e-09
normRes=1.020979e-09
normRes=1.020386e-09
normRes=1.019795e-09
normRes=1.019204e-09
normRes=1.018612e-09
normRes=1.018018e-09
normRes=1.017422e-09
normRes=1.016823e-09
normRes=1.016220e-09
normRes=1.015612e-09
normRes=1.014998e-09
normRes=1.014379e-09
normRes=1.013752e-09
normRes=1.013117e-09
normRes=1.012474e-09
normRes=1.011822e-09
normRes=1.011160e-09
normRes=1.010488e-09
normRes=1.009804e-09
normRes=1.009108e-09
normRes=1.008400e-09
normRes=1.007679e-09
normRes=1.006945e-09
normRes=1.006196e-09
normRes=1.005432e-09
normRes=1.004654e-09
normRes=1.003859e-09
normRes=1.003049e-09
normRes=1.002221e-09
normRes=1.001377e-09
normRes=1.000515e-09
normRes=9.996351e-10
normRes=9.987371e-10
normRes=9.978204e-10
normRes=9.968848e-10
normRes=9.959302e-10
normRes=9.949560e-10
normRes=9.939621e-10
normRes=9.929485e-10
normRes=9.919146e-10
normRes=9.908603e-10
normRes=9.897858e-10
normRes=9.886906e-10
normRes=9.875750e-10
normRes=9.864386e-10
normRes=9.852814e-10
normRes=9.841037e-10
normRes=9.829050e-10
normRes=9.816860e-10
normRes=9.804460e-10
normRes=9.791851e-10
normRes=9.779040e-10
normRes=9.766029e-10
normRes=9.752812e-10
normRes=9.739397e-10
normRes=9.725786e-10
normRes=9.711977e-10
normRes=9.697974e-10
normRes=9.683783e-10
normRes=9.669402e-10
normRes=9.654837e-10
normRes=9.640090e-10
normRes=9.625168e-10
normRes=9.610069e-10
normRes=9.594802e-10
normRes=9.579373e-10
normRes=9.563778e-10
normRes=9.548028e-10
normRes=9.532125e-10
normRes=9.516076e-10
normRes=9.499890e-10
normRes=9.483560e-10
normRes=9.467103e-10
normRes=9.450521e-10
normRes=9.433819e-10
normRes=9.417003e-10
normRes=9.400082e-10
normRes=9.383054e-10
normRes=9.365937e-10
normRes=9.348727e-10
normRes=9.331438e-10
normRes=9.314072e-10
normRes=9.296636e-10
normRes=9.279141e-10
normRes=9.261587e-10
normRes=9.243991e-10
normRes=9.226349e-10
normRes=9.208675e-10
normRes=9.190972e-10
normRes=9.173252e-10
normRes=9.155520e-10
normRes=9.137783e-10
normRes=9.120049e-10
normRes=9.102325e-10
normRes=9.084615e-10
normRes=9.066933e-10
normRes=9.049283e-10
normRes=9.031668e-10
normRes=9.014100e-10
normRes=8.996590e-10
normRes=8.979137e-10
normRes=8.961754e-10
normRes=8.944442e-10
normRes=8.927215e-10
normRes=8.910073e-10
normRes=8.893029e-10
normRes=8.876084e-10
normRes=8.859250e-10
normRes=8.842528e-10
normRes=8.825931e-10
normRes=8.809458e-10
normRes=8.793122e-10
normRes=8.776922e-10
normRes=8.760869e-10
normRes=8.744964e-10
normRes=8.729222e-10
normRes=8.713634e-10
normRes=8.698216e-10
normRes=8.682967e-10
normRes=8.667896e-10
normRes=8.653004e-10
normRes=8.638296e-10
normRes=8.623778e-10
normRes=8.609449e-10
normRes=8.595317e-10
normRes=8.581386e-10
normRes=8.567659e-10
normRes=8.554129e-10
normRes=8.540814e-10
normRes=8.527707e-10
normRes=8.514814e-10
normRes=8.502132e-10
normRes=8.489668e-10
normRes=8.477422e-10
normRes=8.465395e-10
normRes=8.453584e-10
normRes=8.441995e-10
normRes=8.430627e-10
normRes=8.419476e-10
normRes=8.408550e-10
normRes=8.397839e-10
normRes=8.387349e-10
normRes=8.377076e-10
normRes=8.367023e-10
normRes=8.357184e-10
normRes=8.347557e-10
normRes=8.338141e-10
normRes=8.328937e-10
normRes=8.319940e-10
normRes=8.311148e-10
normRes=8.302555e-10
normRes=8.294162e-10
normRes=8.285962e-10
normRes=8.277954e-10
normRes=8.270137e-10
normRes=8.262502e-10
normRes=8.255045e-10
normRes=8.247766e-10
normRes=8.240653e-10
normRes=8.233711e-10
normRes=8.226929e-10
normRes=8.220302e-10
normRes=8.213827e-10
normRes=8.207493e-10
normRes=8.201306e-10
normRes=8.195247e-10
normRes=8.189320e-10
normRes=8.183514e-10
normRes=8.177824e-10
normRes=8.172244e-10
normRes=8.166769e-10
normRes=8.161396e-10
normRes=8.156110e-10
normRes=8.150912e-10
normRes=8.145790e-10
normRes=8.140740e-10
normRes=8.135758e-10
normRes=8.130833e-10
normRes=8.125962e-10
normRes=8.121134e-10
normRes=8.116346e-10
normRes=8.111592e-10
normRes=8.106865e-10
normRes=8.102156e-10
normRes=8.097456e-10
normRes=8.092761e-10
normRes=8.088069e-10
normRes=8.083371e-10
normRes=8.078656e-10
normRes=8.073921e-10
normRes=8.069159e-10
normRes=8.064366e-10
normRes=8.059534e-10
normRes=8.054658e-10
normRes=8.049730e-10
normRes=8.044746e-10
normRes=8.039694e-10
normRes=8.034578e-10
normRes=8.029389e-10
normRes=8.024119e-10
normRes=8.018767e-10
normRes=8.013321e-10
normRes=8.007780e-10
normRes=8.002142e-10
normRes=7.996399e-10
normRes=7.990549e-10
normRes=7.984584e-10
normRes=7.978503e-10
normRes=7.972300e-10
normRes=7.965969e-10
normRes=7.959510e-10
normRes=7.952918e-10
normRes=7.946190e-10
normRes=7.939323e-10
normRes=7.932313e-10
normRes=7.925158e-10
normRes=7.917855e-10
normRes=7.910400e-10
normRes=7.902793e-10
normRes=7.895032e-10
normRes=7.887116e-10
normRes=7.879040e-10
normRes=7.870802e-10
normRes=7.862406e-10
normRes=7.853850e-10
normRes=7.845124e-10
normRes=7.836241e-10
normRes=7.827191e-10
normRes=7.817977e-10
normRes=7.808594e-10
normRes=7.799051e-10
normRes=7.789341e-10
normRes=7.779469e-10
normRes=7.769432e-10
normRes=7.759233e-10
normRes=7.748875e-10
normRes=7.738357e-10
normRes=7.727681e-10
normRes=7.716846e-10
normRes=7.705856e-10
normRes=7.694715e-10
normRes=7.683424e-10
normRes=7.671982e-10
normRes=7.660394e-10
normRes=7.648667e-10
normRes=7.636793e-10
normRes=7.624788e-10
normRes=7.612644e-10
normRes=7.600372e-10
normRes=7.587971e-10
normRes=7.575449e-10
normRes=7.562808e-10
normRes=7.550049e-10
normRes=7.537179e-10
normRes=7.524201e-10
normRes=7.511122e-10
normRes=7.497942e-10
normRes=7.484668e-10
normRes=7.471304e-10
normRes=7.457858e-10
normRes=7.444332e-10
normRes=7.430733e-10
normRes=7.417061e-10
normRes=7.403327e-10
normRes=7.389534e-10
normRes=7.375688e-10
normRes=7.361792e-10
normRes=7.347855e-10
normRes=7.333880e-10
normRes=7.319874e-10
normRes=7.305841e-10
normRes=7.291790e-10
normRes=7.277723e-10
normRes=7.263646e-10
normRes=7.249571e-10
normRes=7.235498e-10
normRes=7.221433e-10
normRes=7.207381e-10
normRes=7.193351e-10
normRes=7.179349e-10
normRes=7.165377e-10
normRes=7.151443e-10
normRes=7.137552e-10
normRes=7.123707e-10
normRes=7.109922e-10
normRes=7.096197e-10
normRes=7.082536e-10
normRes=7.068946e-10
normRes=7.055433e-10
normRes=7.042002e-10
normRes=7.028657e-10
normRes=7.015406e-10
normRes=7.002253e-10
normRes=6.989199e-10
normRes=6.976253e-10
normRes=6.963417e-10
normRes=6.950699e-10
normRes=6.938102e-10
normRes=6.925630e-10
normRes=6.913283e-10
normRes=6.901071e-10
normRes=6.888998e-10
normRes=6.877061e-10
normRes=6.865270e-10
normRes=6.853626e-10
normRes=6.842131e-10
normRes=6.830790e-10
normRes=6.819604e-10
normRes=6.808578e-10
normRes=6.797712e-10
normRes=6.787009e-10
normRes=6.776474e-10
normRes=6.766103e-10
normRes=6.755903e-10
normRes=6.745870e-10
normRes=6.736010e-10
normRes=6.726322e-10
normRes=6.716811e-10
normRes=6.707472e-10
normRes=6.698306e-10
normRes=6.689316e-10
normRes=6.680502e-10
normRes=6.671862e-10
normRes=6.663393e-10
normRes=6.655101e-10
normRes=6.646982e-10
normRes=6.639033e-10
normRes=6.631255e-10
normRes=6.623649e-10
normRes=6.616209e-10
normRes=6.608935e-10
normRes=6.601824e-10
normRes=6.594877e-10
normRes=6.588090e-10
normRes=6.581456e-10
normRes=6.574977e-10
normRes=6.568653e-10
normRes=6.562474e-10
normRes=6.556443e-10
normRes=6.550553e-10
normRes=6.544801e-10
normRes=6.539181e-10
normRes=6.533697e-10
normRes=6.528338e-10
normRes=6.523100e-10
normRes=6.517983e-10
normRes=6.512980e-10
normRes=6.508087e-10
normRes=6.503301e-10
normRes=6.498614e-10
normRes=6.494025e-10
normRes=6.489527e-10
normRes=6.485116e-10
normRes=6.480786e-10
normRes=6.476532e-10
normRes=6.472351e-10
normRes=6.468237e-10
normRes=6.464183e-10
normRes=6.460187e-10
normRes=6.456241e-10
normRes=6.452341e-10
normRes=6.448482e-10
normRes=6.444657e-10
normRes=6.440864e-10
normRes=6.437093e-10
normRes=6.433341e-10
normRes=6.429609e-10
normRes=6.425881e-10
normRes=6.422155e-10
normRes=6.418432e-10
normRes=6.414698e-10
normRes=6.410953e-10
normRes=6.407190e-10
normRes=6.403407e-10
normRes=6.399598e-10
normRes=6.395755e-10
normRes=6.391876e-10
normRes=6.387955e-10
normRes=6.383991e-10
normRes=6.379974e-10
normRes=6.375903e-10
normRes=6.371772e-10
normRes=6.367576e-10
normRes=6.363313e-10
normRes=6.358979e-10
normRes=6.354568e-10
normRes=6.350078e-10
normRes=6.345505e-10
normRes=6.340842e-10
normRes=6.336092e-10
normRes=6.331247e-10
normRes=6.326303e-10
normRes=6.321259e-10
normRes=6.316114e-10
normRes=6.310860e-10
normRes=6.305502e-10
normRes=6.300030e-10
normRes=6.294443e-10
normRes=6.288742e-10
normRes=6.282923e-10
normRes=6.276987e-10
normRes=6.270926e-10
normRes=6.264741e-10
normRes=6.258436e-10
normRes=6.252001e-10
normRes=6.245441e-10
normRes=6.238752e-10
normRes=6.231937e-10
normRes=6.224986e-10
normRes=6.217910e-10
normRes=6.210701e-10
normRes=6.203364e-10
normRes=6.195892e-10
normRes=6.188295e-10
normRes=6.180566e-10
normRes=6.172706e-10
normRes=6.164719e-10
normRes=6.156599e-10
normRes=6.148352e-10
normRes=6.139980e-10
normRes=6.131482e-10
normRes=6.122861e-10
normRes=6.114119e-10
normRes=6.105254e-10
normRes=6.096267e-10
normRes=6.087166e-10
normRes=6.077946e-10
normRes=6.068617e-10
normRes=6.059174e-10
normRes=6.049626e-10
normRes=6.039970e-10
normRes=6.030207e-10
normRes=6.020349e-10
normRes=6.010392e-10
normRes=6.000341e-10
normRes=5.990196e-10
normRes=5.979967e-10
normRes=5.969652e-10
normRes=5.959256e-10
normRes=5.948782e-10
normRes=5.938234e-10
normRes=5.927615e-10
normRes=5.916932e-10
normRes=5.906185e-10
normRes=5.895380e-10
normRes=5.884519e-10
normRes=5.873608e-10
normRes=5.862655e-10
normRes=5.851657e-10
normRes=5.840622e-10
normRes=5.829554e-10
normRes=5.818459e-10
normRes=5.807338e-10
normRes=5.796198e-10
normRes=5.785045e-10
normRes=5.773880e-10
normRes=5.762709e-10
normRes=5.751536e-10
normRes=5.740368e-10
normRes=5.729204e-10
normRes=5.718057e-10
normRes=5.706924e-10
normRes=5.695817e-10
normRes=5.684734e-10
normRes=5.673680e-10
normRes=5.662662e-10
normRes=5.651687e-10
normRes=5.640752e-10
normRes=5.629869e-10
normRes=5.619037e-10
normRes=5.608264e-10
normRes=5.597550e-10
normRes=5.586903e-10
normRes=5.576327e-10
normRes=5.565821e-10
normRes=5.555397e-10
normRes=5.545054e-10
normRes=5.534795e-10
normRes=5.524627e-10
normRes=5.514548e-10
normRes=5.504569e-10
normRes=5.494688e-10
normRes=5.484910e-10
normRes=5.475239e-10
normRes=5.465676e-10
normRes=5.456227e-10
normRes=5.446890e-10
normRes=5.437670e-10
normRes=5.428572e-10
normRes=5.419593e-10
normRes=5.410740e-10
normRes=5.402012e-10
normRes=5.393413e-10
normRes=5.384944e-10
normRes=5.376606e-10
normRes=5.368402e-10
normRes=5.360332e-10
normRes=5.352398e-10
normRes=5.344598e-10
normRes=5.336934e-10
normRes=5.329412e-10
normRes=5.322026e-10
normRes=5.314778e-10
normRes=5.307669e-10
normRes=5.300699e-10
normRes=5.293872e-10
normRes=5.287177e-10
normRes=5.280622e-10
normRes=5.274204e-10
normRes=5.267920e-10
normRes=5.261773e-10
normRes=5.255763e-10
normRes=5.249882e-10
normRes=5.244134e-10
normRes=5.238514e-10
normRes=5.233023e-10
normRes=5.227658e-10
normRes=5.222419e-10
normRes=5.217303e-10
normRes=5.212303e-10
normRes=5.207423e-10
normRes=5.202655e-10
normRes=5.198002e-10
normRes=5.193459e-10
normRes=5.189020e-10
normRes=5.184687e-10
normRes=5.180452e-10
normRes=5.176316e-10
normRes=5.172270e-10
normRes=5.168316e-10
normRes=5.164451e-10
normRes=5.160666e-10
normRes=5.156961e-10
normRes=5.153333e-10
normRes=5.149776e-10
normRes=5.146289e-10
normRes=5.142864e-10
normRes=5.139500e-10
normRes=5.136189e-10
normRes=5.132932e-10
normRes=5.129729e-10
normRes=5.126562e-10
normRes=5.123435e-10
normRes=5.120348e-10
normRes=5.117290e-10
normRes=5.114261e-10
normRes=5.111253e-10
normRes=5.108264e-10
normRes=5.105290e-10
normRes=5.102328e-10
normRes=5.099366e-10
normRes=5.096411e-10
normRes=5.093454e-10
normRes=5.090490e-10
normRes=5.087513e-10
normRes=5.084529e-10
normRes=5.081519e-10
normRes=5.078493e-10
normRes=5.075436e-10
normRes=5.072352e-10
normRes=5.069235e-10
normRes=5.066080e-10
normRes=5.062883e-10
normRes=5.059643e-10
normRes=5.056358e-10
normRes=5.053019e-10
normRes=5.049623e-10
normRes=5.046173e-10
normRes=5.042660e-10
normRes=5.039082e-10
normRes=5.035441e-10
normRes=5.031729e-10
normRes=5.027945e-10
normRes=5.024084e-10
normRes=5.020146e-10
normRes=5.016130e-10
normRes=5.012030e-10
normRes=5.007846e-10
normRes=5.003576e-10
normRes=4.999215e-10
normRes=4.994763e-10
normRes=4.990223e-10
normRes=4.985586e-10
normRes=4.980854e-10
normRes=4.976028e-10
normRes=4.971102e-10
normRes=4.966076e-10
normRes=4.960951e-10
normRes=4.955723e-10
normRes=4.950397e-10
normRes=4.944967e-10
normRes=4.939432e-10
normRes=4.933796e-10
normRes=4.928056e-10
normRes=4.922211e-10
normRes=4.916263e-10
normRes=4.910213e-10
normRes=4.904060e-10
normRes=4.897802e-10
normRes=4.891441e-10
normRes=4.884980e-10
normRes=4.878420e-10
normRes=4.871755e-10
normRes=4.864992e-10
normRes=4.858130e-10
normRes=4.851172e-10
normRes=4.844118e-10
normRes=4.836969e-10
normRes=4.829728e-10
normRes=4.822393e-10
normRes=4.814970e-10
normRes=4.807459e-10
normRes=4.799863e-10
normRes=4.792184e-10
normRes=4.784424e-10
normRes=4.776582e-10
normRes=4.768666e-10
normRes=4.760673e-10
normRes=4.752610e-10
normRes=4.744476e-10
normRes=4.736277e-10
normRes=4.728016e-10
normRes=4.719692e-10
normRes=4.711308e-10
normRes=4.702872e-10
normRes=4.694381e-10
normRes=4.685843e-10
normRes=4.677259e-10
normRes=4.668631e-10
normRes=4.659964e-10
normRes=4.651264e-10
normRes=4.642528e-10
normRes=4.633765e-10
normRes=4.624976e-10
normRes=4.616168e-10
normRes=4.607338e-10
normRes=4.598496e-10
normRes=4.589639e-10
normRes=4.580777e-10
normRes=4.571910e-10
normRes=4.563045e-10
normRes=4.554182e-10
normRes=4.545325e-10
normRes=4.536482e-10
normRes=4.527649e-10
normRes=4.518836e-10
normRes=4.510045e-10
normRes=4.501276e-10
normRes=4.492537e-10
normRes=4.483832e-10
normRes=4.475162e-10
normRes=4.466530e-10
normRes=4.457943e-10
normRes=4.449403e-10
normRes=4.440909e-10
normRes=4.432468e-10
normRes=4.424085e-10
normRes=4.415762e-10
normRes=4.407501e-10
normRes=4.399305e-10
normRes=4.391176e-10
normRes=4.383118e-10
normRes=4.375137e-10
normRes=4.367232e-10
normRes=4.359403e-10
normRes=4.351660e-10
normRes=4.343999e-10
normRes=4.336426e-10
normRes=4.328943e-10
normRes=4.321551e-10
normRes=4.314253e-10
normRes=4.307048e-10
normRes=4.299942e-10
normRes=4.292935e-10
normRes=4.286027e-10
normRes=4.279220e-10
normRes=4.272519e-10
normRes=4.265924e-10
normRes=4.259432e-10
normRes=4.253046e-10
normRes=4.246767e-10
normRes=4.240597e-10
normRes=4.234538e-10
normRes=4.228589e-10
normRes=4.222749e-10
normRes=4.217018e-10
normRes=4.211398e-10
normRes=4.205888e-10
normRes=4.200486e-10
normRes=4.195197e-10
normRes=4.190015e-10
normRes=4.184940e-10
normRes=4.179974e-10
normRes=4.175116e-10
normRes=4.170364e-10
normRes=4.165718e-10
normRes=4.161176e-10
normRes=4.156735e-10
normRes=4.152398e-10
normRes=4.148160e-10
normRes=4.144021e-10
normRes=4.139974e-10
normRes=4.136027e-10
normRes=4.132174e-10
normRes=4.128407e-10
normRes=4.124730e-10
normRes=4.121137e-10
normRes=4.117634e-10
normRes=4.114208e-10
normRes=4.110860e-10
normRes=4.107591e-10
normRes=4.104393e-10
normRes=4.101269e-10
normRes=4.098213e-10
normRes=4.095222e-10
normRes=4.092296e-10
normRes=4.089427e-10
normRes=4.086615e-10
normRes=4.083856e-10
normRes=4.081147e-10
normRes=4.078486e-10
normRes=4.075869e-10
normRes=4.073294e-10
normRes=4.070752e-10
normRes=4.068248e-10
normRes=4.065775e-10
normRes=4.063329e-10
normRes=4.060906e-10
normRes=4.058506e-10
normRes=4.056122e-10
normRes=4.053751e-10
normRes=4.051395e-10
normRes=4.049041e-10
normRes=4.046696e-10
normRes=4.044351e-10
normRes=4.042003e-10
normRes=4.039650e-10
normRes=4.037287e-10
normRes=4.034911e-10
normRes=4.032524e-10
normRes=4.030116e-10
normRes=4.027685e-10
normRes=4.025233e-10
normRes=4.022753e-10
normRes=4.020244e-10
normRes=4.017702e-10
normRes=4.015122e-10
normRes=4.012506e-10
normRes=4.009847e-10
normRes=4.007147e-10
normRes=4.004398e-10
normRes=4.001603e-10
normRes=3.998752e-10
normRes=3.995850e-10
normRes=3.992893e-10
normRes=3.989879e-10
normRes=3.986803e-10
normRes=3.983665e-10
normRes=3.980466e-10
normRes=3.977198e-10
normRes=3.973861e-10
normRes=3.970458e-10
normRes=3.966987e-10
normRes=3.963440e-10
normRes=3.959820e-10
normRes=3.956129e-10
normRes=3.952356e-10
normRes=3.948512e-10
normRes=3.944586e-10
normRes=3.940584e-10
normRes=3.936499e-10
normRes=3.932336e-10
normRes=3.928092e-10
normRes=3.923766e-10
normRes=3.919360e-10
normRes=3.914870e-10
normRes=3.910300e-10
normRes=3.905646e-10
normRes=3.900908e-10
normRes=3.896090e-10
normRes=3.891191e-10
normRes=3.886208e-10
normRes=3.881145e-10
normRes=3.876002e-10
normRes=3.870778e-10
normRes=3.865474e-10
normRes=3.860089e-10
normRes=3.854629e-10
normRes=3.849091e-10
normRes=3.843480e-10
normRes=3.837792e-10
normRes=3.832029e-10
normRes=3.826199e-10
normRes=3.820293e-10
normRes=3.814320e-10
normRes=3.808280e-10
normRes=3.802170e-10
normRes=3.795999e-10
normRes=3.789767e-10
normRes=3.783471e-10
normRes=3.777116e-10
normRes=3.770707e-10
normRes=3.764245e-10
normRes=3.757725e-10
normRes=3.751159e-10
normRes=3.744540e-10
normRes=3.737881e-10
normRes=3.731178e-10
normRes=3.724434e-10
normRes=3.717650e-10
normRes=3.710828e-10
normRes=3.703977e-10
normRes=3.697094e-10
normRes=3.690183e-10
normRes=3.683247e-10
normRes=3.676287e-10
normRes=3.669311e-10
normRes=3.662315e-10
normRes=3.655307e-10
normRes=3.648285e-10
normRes=3.641258e-10
normRes=3.634223e-10
normRes=3.627184e-10
normRes=3.620148e-10
normRes=3.613114e-10
normRes=3.606087e-10
normRes=3.599068e-10
normRes=3.592062e-10
normRes=3.585073e-10
normRes=3.578099e-10
normRes=3.571144e-10
normRes=3.564215e-10
normRes=3.557310e-10
normRes=3.550436e-10
normRes=3.543592e-10
normRes=3.536781e-10
normRes=3.530009e-10
normRes=3.523276e-10
normRes=3.516588e-10
normRes=3.509940e-10
normRes=3.503343e-10
normRes=3.496797e-10
normRes=3.490300e-10
normRes=3.483860e-10
normRes=3.477477e-10
normRes=3.471152e-10
normRes=3.464888e-10
normRes=3.458690e-10
normRes=3.452557e-10
normRes=3.446490e-10
normRes=3.440493e-10
normRes=3.434566e-10
normRes=3.428714e-10
normRes=3.422936e-10
normRes=3.417234e-10
normRes=3.411609e-10
normRes=3.406062e-10
normRes=3.400596e-10
normRes=3.395209e-10
normRes=3.389907e-10
normRes=3.384686e-10
normRes=3.379550e-10
normRes=3.374499e-10
normRes=3.369534e-10
normRes=3.364654e-10
normRes=3.359859e-10
normRes=3.355156e-10
normRes=3.350537e-10
normRes=3.346005e-10
normRes=3.341559e-10
normRes=3.337203e-10
normRes=3.332934e-10
normRes=3.328752e-10
normRes=3.324657e-10
normRes=3.320648e-10
normRes=3.316722e-10
normRes=3.312883e-10
normRes=3.309126e-10
normRes=3.305455e-10
normRes=3.301866e-10
normRes=3.298358e-10
normRes=3.294929e-10
normRes=3.291583e-10
normRes=3.288309e-10
normRes=3.285114e-10
normRes=3.281994e-10
normRes=3.278948e-10
normRes=3.275973e-10
normRes=3.273067e-10
normRes=3.270229e-10
normRes=3.267456e-10
normRes=3.264754e-10
normRes=3.262108e-10
normRes=3.259525e-10
normRes=3.257002e-10
normRes=3.254529e-10
normRes=3.252114e-10
normRes=3.249747e-10
normRes=3.247435e-10
normRes=3.245166e-10
normRes=3.242944e-10
normRes=3.240759e-10
normRes=3.238620e-10
normRes=3.236514e-10
normRes=3.234443e-10
normRes=3.232402e-10
normRes=3.230394e-10
normRes=3.228409e-10
normRes=3.226448e-10
normRes=3.224512e-10
normRes=3.222596e-10
normRes=3.220690e-10
normRes=3.218800e-10
normRes=3.216924e-10
normRes=3.215052e-10
normRes=3.213189e-10
normRes=3.211324e-10
normRes=3.209463e-10
normRes=3.207600e-10
normRes=3.205728e-10
normRes=3.203852e-10
normRes=3.201968e-10
normRes=3.200068e-10
normRes=3.198154e-10
normRes=3.196223e-10
normRes=3.194272e-10
normRes=3.192298e-10
normRes=3.190303e-10
normRes=3.188279e-10
normRes=3.186227e-10
normRes=3.184143e-10
normRes=3.182027e-10
normRes=3.179878e-10
normRes=3.177688e-10
normRes=3.175463e-10
normRes=3.173192e-10
normRes=3.170881e-10
normRes=3.168527e-10
normRes=3.166123e-10
normRes=3.163674e-10
normRes=3.161175e-10
normRes=3.158623e-10
normRes=3.156025e-10
normRes=3.153369e-10
normRes=3.150656e-10
normRes=3.147888e-10
normRes=3.145062e-10
normRes=3.142180e-10
normRes=3.139237e-10
normRes=3.136232e-10
normRes=3.133169e-10
normRes=3.130042e-10
normRes=3.126852e-10
normRes=3.123601e-10
normRes=3.120284e-10
normRes=3.116903e-10
normRes=3.113457e-10
normRes=3.109946e-10
normRes=3.106372e-10
normRes=3.102728e-10
normRes=3.099024e-10
normRes=3.095254e-10
normRes=3.091416e-10
normRes=3.087516e-10
normRes=3.083548e-10
normRes=3.079519e-10
normRes=3.075423e-10
normRes=3.071267e-10
normRes=3.067043e-10
normRes=3.062760e-10
normRes=3.058415e-10
normRes=3.054011e-10
normRes=3.049546e-10
normRes=3.045018e-10
normRes=3.040434e-10
normRes=3.035797e-10
normRes=3.031099e-10
normRes=3.026345e-10
normRes=3.021542e-10
normRes=3.016686e-10
normRes=3.011778e-10
normRes=3.006820e-10
normRes=3.001815e-10
normRes=2.996763e-10
normRes=2.991665e-10
normRes=2.986528e-10
normRes=2.981346e-10
normRes=2.976127e-10
normRes=2.970867e-10
normRes=2.965577e-10
normRes=2.960250e-10
normRes=2.954889e-10
normRes=2.949499e-10
normRes=2.944081e-10
normRes=2.938639e-10
normRes=2.933169e-10
normRes=2.927680e-10
normRes=2.922172e-10
normRes=2.916645e-10
normRes=2.911105e-10
normRes=2.905552e-10
normRes=2.899986e-10
normRes=2.894411e-10
normRes=2.888832e-10
normRes=2.883248e-10
normRes=2.877662e-10
normRes=2.872078e-10
normRes=2.866496e-10
normRes=2.860919e-10
normRes=2.855350e-10
normRes=2.849791e-10
normRes=2.844246e-10
normRes=2.838713e-10
normRes=2.833194e-10
normRes=2.827699e-10
normRes=2.822226e-10
normRes=2.816773e-10
normRes=2.811347e-10
normRes=2.805946e-10
normRes=2.800581e-10
normRes=2.795243e-10
normRes=2.789940e-10
normRes=2.784671e-10
normRes=2.779444e-10
normRes=2.774257e-10
normRes=2.769108e-10
normRes=2.764005e-10
normRes=2.758949e-10
normRes=2.753940e-10
normRes=2.748979e-10
normRes=2.744067e-10
normRes=2.739210e-10
normRes=2.734404e-10
normRes=2.729656e-10
normRes=2.724962e-10
normRes=2.720328e-10
normRes=2.715752e-10
normRes=2.711237e-10
normRes=2.706786e-10
normRes=2.702396e-10
normRes=2.698069e-10
normRes=2.693808e-10
normRes=2.689611e-10
normRes=2.685481e-10
normRes=2.681416e-10
normRes=2.677420e-10
normRes=2.673493e-10
normRes=2.669634e-10
normRes=2.665843e-10
normRes=2.662118e-10
normRes=2.658466e-10
normRes=2.654883e-10
normRes=2.651367e-10
normRes=2.647925e-10
normRes=2.644548e-10
normRes=2.641242e-10
normRes=2.638006e-10
normRes=2.634836e-10
normRes=2.631733e-10
normRes=2.628699e-10
normRes=2.625731e-10
normRes=2.622829e-10
normRes=2.619993e-10
normRes=2.617222e-10
normRes=2.614512e-10
normRes=2.611864e-10
normRes=2.609281e-10
normRes=2.606758e-10
normRes=2.604295e-10
normRes=2.601886e-10
normRes=2.599536e-10
normRes=2.597241e-10
normRes=2.595001e-10
normRes=2.592812e-10
normRes=2.590672e-10
normRes=2.588582e-10
normRes=2.586543e-10
normRes=2.584545e-10
normRes=2.582595e-10
normRes=2.580685e-10
normRes=2.578815e-10
normRes=2.576984e-10
normRes=2.575191e-10
normRes=2.573433e-10
normRes=2.571708e-10
normRes=2.570014e-10
normRes=2.568346e-10
normRes=2.566708e-10
normRes=2.565096e-10
normRes=2.563503e-10
normRes=2.561933e-10
normRes=2.560381e-10
normRes=2.558847e-10
normRes=2.557325e-10
normRes=2.555817e-10
normRes=2.554320e-10
normRes=2.552829e-10
normRes=2.551345e-10
normRes=2.549865e-10
normRes=2.548388e-10
normRes=2.546910e-10
normRes=2.545432e-10
normRes=2.543947e-10
normRes=2.542457e-10
normRes=2.540957e-10
normRes=2.539449e-10
normRes=2.537929e-10
normRes=2.536392e-10
normRes=2.534842e-10
normRes=2.533273e-10
normRes=2.531684e-10
normRes=2.530074e-10
normRes=2.528442e-10
normRes=2.526784e-10
normRes=2.525099e-10
normRes=2.523385e-10
normRes=2.521645e-10
normRes=2.519870e-10
normRes=2.518062e-10
normRes=2.516223e-10
normRes=2.514345e-10
normRes=2.512432e-10
normRes=2.510479e-10
normRes=2.508490e-10
normRes=2.506455e-10
normRes=2.504383e-10
normRes=2.502265e-10
normRes=2.500105e-10
normRes=2.497900e-10
normRes=2.495651e-10
normRes=2.493354e-10
normRes=2.491007e-10
normRes=2.488615e-10
normRes=2.486174e-10
normRes=2.483682e-10
normRes=2.481142e-10
normRes=2.478551e-10
normRes=2.475908e-10
normRes=2.473215e-10
normRes=2.470469e-10
normRes=2.467674e-10
normRes=2.464829e-10
normRes=2.461926e-10
normRes=2.458975e-10
normRes=2.455975e-10
normRes=2.452919e-10
normRes=2.449814e-10
normRes=2.446655e-10
normRes=2.443444e-10
normRes=2.440188e-10
normRes=2.436878e-10
normRes=2.433518e-10
normRes=2.430108e-10
normRes=2.426652e-10
normRes=2.423145e-10
normRes=2.419593e-10
normRes=2.415991e-10
normRes=2.412345e-10
normRes=2.408656e-10
normRes=2.404920e-10
normRes=2.401141e-10
normRes=2.397318e-10
normRes=2.393457e-10
normRes=2.389553e-10
normRes=2.385613e-10
normRes=2.381631e-10
normRes=2.377618e-10
normRes=2.373565e-10
normRes=2.369482e-10
normRes=2.365365e-10
normRes=2.361217e-10
normRes=2.357038e-10
normRes=2.352831e-10
normRes=2.348600e-10
normRes=2.344341e-10
normRes=2.340060e-10
normRes=2.335756e-10
normRes=2.331431e-10
normRes=2.327089e-10
normRes=2.322728e-10
normRes=2.318355e-10
normRes=2.313963e-10
normRes=2.309565e-10
normRes=2.305155e-10
normRes=2.300739e-10
normRes=2.296310e-10
normRes=2.291883e-10
normRes=2.287454e-10
normRes=2.283020e-10
normRes=2.278587e-10
normRes=2.274159e-10
normRes=2.269735e-10
normRes=2.265313e-10
normRes=2.260905e-10
normRes=2.256505e-10
normRes=2.252117e-10
normRes=2.247741e-10
normRes=2.243382e-10
normRes=2.239040e-10
normRes=2.234717e-10
normRes=2.230412e-10
normRes=2.226134e-10
normRes=2.221877e-10
normRes=2.217645e-10
normRes=2.213441e-10
normRes=2.209267e-10
normRes=2.205123e-10
normRes=2.201011e-10
normRes=2.196934e-10
normRes=2.192890e-10
normRes=2.188884e-10
normRes=2.184915e-10
normRes=2.180985e-10
normRes=2.177095e-10
normRes=2.173247e-10
normRes=2.169444e-10
normRes=2.165683e-10
normRes=2.161967e-10
normRes=2.158297e-10
normRes=2.154676e-10
normRes=2.151104e-10
normRes=2.147575e-10
normRes=2.144103e-10
normRes=2.140678e-10
normRes=2.137306e-10
normRes=2.133984e-10
normRes=2.130716e-10
normRes=2.127500e-10
normRes=2.124340e-10
normRes=2.121232e-10
normRes=2.118179e-10
normRes=2.115178e-10
normRes=2.112235e-10
normRes=2.109349e-10
normRes=2.106514e-10
normRes=2.103736e-10
normRes=2.101012e-10
normRes=2.098343e-10
normRes=2.095730e-10
normRes=2.093170e-10
normRes=2.090666e-10
normRes=2.088215e-10
normRes=2.085814e-10
normRes=2.083469e-10
normRes=2.081177e-10
normRes=2.078933e-10
normRes=2.076746e-10
normRes=2.074604e-10
normRes=2.072512e-10
normRes=2.070470e-10
normRes=2.068474e-10
normRes=2.066528e-10
normRes=2.064626e-10
normRes=2.062769e-10
normRes=2.060957e-10
normRes=2.059184e-10
normRes=2.057454e-10
normRes=2.055765e-10
normRes=2.054114e-10
normRes=2.052502e-10
normRes=2.050923e-10
normRes=2.049381e-10
normRes=2.047873e-10
normRes=2.046395e-10
normRes=2.044947e-10
normRes=2.043530e-10
normRes=2.042140e-10
normRes=2.040776e-10
normRes=2.039435e-10
normRes=2.038116e-10
normRes=2.036820e-10
normRes=2.035543e-10
normRes=2.034282e-10
normRes=2.033040e-10
normRes=2.031810e-10
normRes=2.030596e-10
normRes=2.029390e-10
normRes=2.028194e-10
normRes=2.027008e-10
normRes=2.025828e-10
normRes=2.024650e-10
normRes=2.023476e-10
normRes=2.022301e-10
normRes=2.021130e-10
normRes=2.019956e-10
normRes=2.018775e-10
normRes=2.017592e-10
normRes=2.016402e-10
normRes=2.015202e-10
normRes=2.013992e-10
normRes=2.012773e-10
normRes=2.011541e-10
normRes=2.010291e-10
normRes=2.009028e-10
normRes=2.007746e-10
normRes=2.006445e-10
normRes=2.005126e-10
normRes=2.003783e-10
normRes=2.002419e-10
normRes=2.001032e-10
normRes=1.999620e-10
normRes=1.998183e-10
normRes=1.996713e-10
normRes=1.995217e-10
normRes=1.993693e-10
normRes=1.992136e-10
normRes=1.990551e-10
normRes=1.988933e-10
normRes=1.987280e-10
normRes=1.985593e-10
normRes=1.983873e-10
normRes=1.982116e-10
normRes=1.980321e-10
normRes=1.978490e-10
normRes=1.976623e-10
normRes=1.974719e-10
normRes=1.972773e-10
normRes=1.970789e-10
normRes=1.968765e-10
normRes=1.966700e-10
normRes=1.964594e-10
normRes=1.962451e-10
normRes=1.960268e-10
normRes=1.958042e-10
normRes=1.955774e-10
normRes=1.953463e-10
normRes=1.951115e-10
normRes=1.948722e-10
normRes=1.946292e-10
normRes=1.943818e-10
normRes=1.941305e-10
normRes=1.938753e-10
normRes=1.936157e-10
normRes=1.933520e-10
normRes=1.930845e-10
normRes=1.928132e-10
normRes=1.925381e-10
normRes=1.922593e-10
normRes=1.919764e-10
normRes=1.916899e-10
normRes=1.913997e-10
normRes=1.911063e-10
normRes=1.908091e-10
normRes=1.905084e-10
normRes=1.902047e-10
normRes=1.898974e-10
normRes=1.895871e-10
normRes=1.892737e-10
normRes=1.889572e-10
normRes=1.886382e-10
normRes=1.883162e-10
normRes=1.879914e-10
normRes=1.876641e-10
normRes=1.873345e-10
normRes=1.870024e-10
normRes=1.866682e-10
normRes=1.863316e-10
normRes=1.859935e-10
normRes=1.856532e-10
normRes=1.853115e-10
normRes=1.849682e-10
normRes=1.846231e-10
normRes=1.842769e-10
normRes=1.839293e-10
normRes=1.835812e-10
normRes=1.832316e-10
normRes=1.828816e-10
normRes=1.825307e-10
normRes=1.821795e-10
normRes=1.818280e-10
normRes=1.814761e-10
normRes=1.811244e-10
normRes=1.807727e-10
normRes=1.804212e-10
normRes=1.800699e-10
normRes=1.797192e-10
normRes=1.793694e-10
normRes=1.790202e-10
normRes=1.786723e-10
normRes=1.783253e-10
normRes=1.779796e-10
normRes=1.776354e-10
normRes=1.772924e-10
normRes=1.769513e-10
normRes=1.766117e-10
normRes=1.762744e-10
normRes=1.759390e-10
normRes=1.756058e-10
normRes=1.752748e-10
normRes=1.749465e-10
normRes=1.746207e-10
normRes=1.742976e-10
normRes=1.739772e-10
normRes=1.736597e-10
normRes=1.733451e-10
normRes=1.730340e-10
normRes=1.727259e-10
normRes=1.724212e-10
normRes=1.721199e-10
normRes=1.718222e-10
normRes=1.715278e-10
normRes=1.712375e-10
normRes=1.709505e-10
normRes=1.706678e-10
normRes=1.703886e-10
normRes=1.701136e-10
normRes=1.698426e-10
normRes=1.695757e-10
normRes=1.693129e-10
normRes=1.690543e-10
normRes=1.688000e-10
normRes=1.685498e-10
normRes=1.683040e-10
normRes=1.680626e-10
normRes=1.678251e-10
normRes=1.675926e-10
normRes=1.673641e-10
normRes=1.671400e-10
normRes=1.669203e-10
normRes=1.667050e-10
normRes=1.664938e-10
normRes=1.662871e-10
normRes=1.660847e-10
normRes=1.658867e-10
normRes=1.656928e-10
normRes=1.655034e-10
normRes=1.653180e-10
normRes=1.651369e-10
normRes=1.649596e-10
normRes=1.647866e-10
normRes=1.646173e-10
normRes=1.644524e-10
normRes=1.642909e-10
normRes=1.641332e-10
normRes=1.639795e-10
normRes=1.638293e-10
normRes=1.636826e-10
normRes=1.635393e-10
normRes=1.633992e-10
normRes=1.632627e-10
normRes=1.631293e-10
normRes=1.629989e-10
normRes=1.628714e-10
normRes=1.627467e-10
normRes=1.626248e-10
normRes=1.625053e-10
normRes=1.623885e-10
normRes=1.622743e-10
normRes=1.621622e-10
normRes=1.620525e-10
normRes=1.619444e-10
normRes=1.618382e-10
normRes=1.617341e-10
normRes=1.616314e-10
normRes=1.615303e-10
normRes=1.614306e-10
normRes=1.613320e-10
normRes=1.612347e-10
normRes=1.611386e-10
normRes=1.610429e-10
normRes=1.609482e-10
normRes=1.608542e-10
normRes=1.607603e-10
normRes=1.606671e-10
normRes=1.605740e-10
normRes=1.604807e-10
normRes=1.603874e-10
normRes=1.602942e-10
normRes=1.602007e-10
normRes=1.601064e-10
normRes=1.600120e-10
normRes=1.599165e-10
normRes=1.598205e-10
normRes=1.597234e-10
normRes=1.596254e-10
normRes=1.595260e-10
normRes=1.594256e-10
normRes=1.593234e-10
normRes=1.592200e-10
normRes=1.591152e-10
normRes=1.590082e-10
normRes=1.588996e-10
normRes=1.587892e-10
normRes=1.586766e-10
normRes=1.585622e-10
normRes=1.584453e-10
normRes=1.583263e-10
normRes=1.582049e-10
normRes=1.580811e-10
normRes=1.579545e-10
normRes=1.578256e-10
normRes=1.576939e-10
normRes=1.575596e-10
normRes=1.574225e-10
normRes=1.572826e-10
normRes=1.571397e-10
normRes=1.569940e-10
normRes=1.568449e-10
normRes=1.566932e-10
normRes=1.565382e-10
normRes=1.563801e-10
normRes=1.562188e-10
normRes=1.560544e-10
normRes=1.558868e-10
normRes=1.557160e-10
normRes=1.555418e-10
normRes=1.553647e-10
normRes=1.551842e-10
normRes=1.550000e-10
normRes=1.548133e-10
normRes=1.546226e-10
normRes=1.544292e-10
normRes=1.542321e-10
normRes=1.540322e-10
normRes=1.538288e-10
normRes=1.536225e-10
normRes=1.534126e-10
normRes=1.531998e-10
normRes=1.529838e-10
normRes=1.527650e-10
normRes=1.525427e-10
normRes=1.523179e-10
normRes=1.520898e-10
normRes=1.518590e-10
normRes=1.516254e-10
normRes=1.513890e-10
normRes=1.511501e-10
normRes=1.509083e-10
normRes=1.506641e-10
normRes=1.504172e-10
normRes=1.501681e-10
normRes=1.499165e-10
normRes=1.496628e-10
normRes=1.494068e-10
normRes=1.491488e-10
normRes=1.488885e-10
normRes=1.486266e-10
normRes=1.483627e-10
normRes=1.480970e-10
normRes=1.478298e-10
normRes=1.475611e-10
normRes=1.472909e-10
normRes=1.470192e-10
normRes=1.467463e-10
normRes=1.464725e-10
normRes=1.461974e-10
normRes=1.459214e-10
normRes=1.456447e-10
normRes=1.453675e-10
normRes=1.450893e-10
normRes=1.448110e-10
normRes=1.445322e-10
normRes=1.442532e-10
normRes=1.439740e-10
normRes=1.436947e-10
normRes=1.434158e-10
normRes=1.431365e-10
normRes=1.428581e-10
normRes=1.425800e-10
normRes=1.423023e-10
normRes=1.420256e-10
normRes=1.417495e-10
normRes=1.414741e-10
normRes=1.412000e-10
normRes=1.409270e-10
normRes=1.406551e-10
normRes=1.403847e-10
normRes=1.401155e-10
normRes=1.398480e-10
normRes=1.395822e-10
normRes=1.393182e-10
normRes=1.390561e-10
normRes=1.387956e-10
normRes=1.385376e-10
normRes=1.382814e-10
normRes=1.380277e-10
normRes=1.377762e-10
normRes=1.375269e-10
normRes=1.372803e-10
normRes=1.370364e-10
normRes=1.367950e-10
normRes=1.365562e-10
normRes=1.363204e-10
normRes=1.360876e-10
normRes=1.358575e-10
normRes=1.356305e-10
normRes=1.354065e-10
normRes=1.351858e-10
normRes=1.349682e-10
normRes=1.347536e-10
normRes=1.345425e-10
normRes=1.343346e-10
normRes=1.341301e-10
normRes=1.339288e-10
normRes=1.337310e-10
normRes=1.335363e-10
normRes=1.333455e-10
normRes=1.331580e-10
normRes=1.329739e-10
normRes=1.327933e-10
normRes=1.326159e-10
normRes=1.324425e-10
normRes=1.322721e-10
normRes=1.321054e-10
normRes=1.319421e-10
normRes=1.317823e-10
normRes=1.316256e-10
normRes=1.314725e-10
normRes=1.313226e-10
normRes=1.311759e-10
normRes=1.310330e-10
normRes=1.308928e-10
normRes=1.307561e-10
normRes=1.306226e-10
normRes=1.304920e-10
normRes=1.303646e-10
normRes=1.302400e-10
normRes=1.301184e-10
normRes=1.299999e-10
normRes=1.298837e-10
normRes=1.297706e-10
normRes=1.296600e-10
normRes=1.295522e-10
normRes=1.294465e-10
normRes=1.293435e-10
normRes=1.292427e-10
normRes=1.291444e-10
normRes=1.290479e-10
normRes=1.289535e-10
normRes=1.288613e-10
normRes=1.287708e-10
normRes=1.286820e-10
normRes=1.285952e-10
normRes=1.285096e-10
normRes=1.284259e-10
normRes=1.283435e-10
normRes=1.282621e-10
normRes=1.281825e-10
normRes=1.281033e-10
normRes=1.280253e-10
normRes=1.279483e-10
normRes=1.278721e-10
normRes=1.277965e-10
normRes=1.277216e-10
normRes=1.276465e-10
normRes=1.275724e-10
normRes=1.274984e-10
normRes=1.274242e-10
normRes=1.273505e-10
normRes=1.272766e-10
normRes=1.272026e-10
normRes=1.271281e-10
normRes=1.270534e-10
normRes=1.269782e-10
normRes=1.269023e-10
normRes=1.268260e-10
normRes=1.267488e-10
normRes=1.266706e-10
normRes=1.265917e-10
normRes=1.265117e-10
normRes=1.264307e-10
normRes=1.263483e-10
normRes=1.262646e-10
normRes=1.261795e-10
normRes=1.260930e-10
normRes=1.260051e-10
normRes=1.259155e-10
normRes=1.258242e-10
normRes=1.257313e-10
normRes=1.256364e-10
normRes=1.255397e-10
normRes=1.254410e-10
normRes=1.253405e-10
normRes=1.252376e-10
normRes=1.251324e-10
normRes=1.250255e-10
normRes=1.249162e-10
normRes=1.248044e-10
normRes=1.246907e-10
normRes=1.245747e-10
normRes=1.244558e-10
normRes=1.243347e-10
normRes=1.242112e-10
normRes=1.240853e-10
normRes=1.239570e-10
normRes=1.238261e-10
normRes=1.236924e-10
normRes=1.235564e-10
normRes=1.234177e-10
normRes=1.232766e-10
normRes=1.231328e-10
normRes=1.229865e-10
normRes=1.228373e-10
normRes=1.226857e-10
normRes=1.225316e-10
normRes=1.223750e-10
normRes=1.222155e-10
normRes=1.220535e-10
normRes=1.218892e-10
normRes=1.217224e-10
normRes=1.215529e-10
normRes=1.213811e-10
normRes=1.212070e-10
normRes=1.210301e-10
normRes=1.208512e-10
normRes=1.206700e-10
normRes=1.204866e-10
normRes=1.203004e-10
normRes=1.201127e-10
normRes=1.199226e-10
normRes=1.197302e-10
normRes=1.195360e-10
normRes=1.193398e-10
normRes=1.191417e-10
normRes=1.189418e-10
normRes=1.187400e-10
normRes=1.185366e-10
normRes=1.183314e-10
normRes=1.181249e-10
normRes=1.179165e-10
normRes=1.177068e-10
normRes=1.174958e-10
normRes=1.172834e-10
normRes=1.170697e-10
normRes=1.168552e-10
normRes=1.166394e-10
normRes=1.164227e-10
normRes=1.162053e-10
normRes=1.159868e-10
normRes=1.157675e-10
normRes=1.155478e-10
normRes=1.153275e-10
normRes=1.151070e-10
normRes=1.148860e-10
normRes=1.146646e-10
normRes=1.144431e-10
normRes=1.142218e-10
normRes=1.140001e-10
normRes=1.137785e-10
normRes=1.135572e-10
normRes=1.133363e-10
normRes=1.131156e-10
normRes=1.128955e-10
normRes=1.126759e-10
normRes=1.124569e-10
normRes=1.122387e-10
normRes=1.120211e-10
normRes=1.118045e-10
normRes=1.115890e-10
normRes=1.113744e-10
normRes=1.111611e-10
normRes=1.109492e-10
normRes=1.107384e-10
normRes=1.105293e-10
normRes=1.103212e-10
normRes=1.101153e-10
normRes=1.099105e-10
normRes=1.097075e-10
normRes=1.095066e-10
normRes=1.093072e-10
normRes=1.091099e-10
normRes=1.089146e-10
normRes=1.087213e-10
normRes=1.085303e-10
normRes=1.083412e-10
normRes=1.081545e-10
normRes=1.079702e-10
normRes=1.077881e-10
normRes=1.076087e-10
normRes=1.074312e-10
normRes=1.072565e-10
normRes=1.070841e-10
normRes=1.069144e-10
normRes=1.067472e-10
normRes=1.065831e-10
normRes=1.064211e-10
normRes=1.062619e-10
normRes=1.061053e-10
normRes=1.059516e-10
normRes=1.058005e-10
normRes=1.056519e-10
normRes=1.055067e-10
normRes=1.053638e-10
normRes=1.052236e-10
normRes=1.050864e-10
normRes=1.049517e-10
normRes=1.048200e-10
normRes=1.046909e-10
normRes=1.045648e-10
normRes=1.044411e-10
normRes=1.043200e-10
normRes=1.042013e-10
normRes=1.040857e-10
normRes=1.039723e-10
normRes=1.038621e-10
normRes=1.037542e-10
normRes=1.036486e-10
normRes=1.035453e-10
normRes=1.034445e-10
normRes=1.033460e-10
normRes=1.032502e-10
normRes=1.031564e-10
normRes=1.030648e-10
normRes=1.029751e-10
normRes=1.028878e-10
normRes=1.028025e-10
normRes=1.027190e-10
normRes=1.026377e-10
normRes=1.025579e-10
normRes=1.024803e-10
normRes=1.024039e-10
normRes=1.023293e-10
normRes=1.022566e-10
normRes=1.021851e-10
normRes=1.021148e-10
normRes=1.020463e-10
normRes=1.019785e-10
normRes=1.019124e-10
normRes=1.018470e-10
normRes=1.017826e-10
normRes=1.017194e-10
normRes=1.016568e-10
normRes=1.015952e-10
normRes=1.015343e-10
normRes=1.014738e-10
normRes=1.014137e-10
normRes=1.013541e-10
normRes=1.012950e-10
normRes=1.012363e-10
normRes=1.011775e-10
normRes=1.011188e-10
normRes=1.010601e-10
normRes=1.010014e-10
normRes=1.009425e-10
normRes=1.008833e-10
normRes=1.008242e-10
normRes=1.007644e-10
normRes=1.007042e-10
normRes=1.006436e-10
normRes=1.005820e-10
normRes=1.005201e-10
normRes=1.004573e-10
normRes=1.003937e-10
normRes=1.003291e-10
normRes=1.002636e-10
normRes=1.001969e-10
normRes=1.001295e-10
normRes=1.000609e-10
normRes=9.999032e-11
normRes=9.991901e-11
normRes=9.984666e-11
normRes=9.977223e-11
normRes=9.969694e-11
normRes=9.961977e-11
normRes=9.954108e-11
normRes=9.946082e-11
normRes=9.937896e-11
normRes=9.929552e-11
normRes=9.921044e-11
normRes=9.912326e-11
normRes=9.903415e-11
normRes=9.894352e-11
normRes=9.885086e-11
normRes=9.875649e-11
normRes=9.866014e-11
normRes=9.856170e-11
normRes=9.846146e-11
normRes=9.835894e-11
normRes=9.825482e-11
normRes=9.814827e-11
normRes=9.804000e-11
normRes=9.792973e-11
normRes=9.781714e-11
normRes=9.770262e-11
normRes=9.758602e-11
normRes=9.746784e-11
normRes=9.734698e-11
normRes=9.722411e-11
normRes=9.709929e-11
normRes=9.697245e-11
normRes=9.684384e-11
normRes=9.671276e-11
normRes=9.658012e-11
normRes=9.644519e-11
normRes=9.630844e-11
normRes=9.616988e-11
normRes=9.602914e-11
normRes=9.588694e-11
normRes=9.574246e-11
normRes=9.559650e-11
normRes=9.544876e-11
normRes=9.529909e-11
normRes=9.514793e-11
normRes=9.499527e-11
normRes=9.484069e-11
normRes=9.468467e-11
normRes=9.452704e-11
normRes=9.436787e-11
normRes=9.420803e-11
normRes=9.404610e-11
normRes=9.388295e-11
normRes=9.371855e-11
normRes=9.355313e-11
normRes=9.338635e-11
normRes=9.321873e-11
normRes=9.305012e-11
normRes=9.288021e-11
normRes=9.270981e-11
normRes=9.253855e-11
normRes=9.236638e-11
normRes=9.219367e-11
normRes=9.202005e-11
normRes=9.184612e-11
normRes=9.167172e-11
normRes=9.149690e-11
normRes=9.132155e-11
normRes=9.114606e-11
normRes=9.097050e-11
normRes=9.079480e-11
normRes=9.061881e-11
normRes=9.044289e-11
normRes=9.026718e-11
normRes=9.009180e-11
normRes=8.991622e-11
normRes=8.974126e-11
normRes=8.956650e-11
normRes=8.939231e-11
normRes=8.921880e-11
normRes=8.904545e-11
normRes=8.887304e-11
normRes=8.870131e-11
normRes=8.853035e-11
normRes=8.836053e-11
normRes=8.819161e-11
normRes=8.802318e-11
normRes=8.785618e-11
normRes=8.769036e-11
normRes=8.752569e-11
normRes=8.736222e-11
normRes=8.720012e-11
normRes=8.703918e-11
normRes=8.688009e-11
normRes=8.672221e-11
normRes=8.656590e-11
normRes=8.641129e-11
normRes=8.625820e-11
normRes=8.610681e-11
normRes=8.595720e-11
normRes=8.580921e-11
normRes=8.566326e-11
normRes=8.551904e-11
normRes=8.537699e-11
normRes=8.523687e-11
normRes=8.509845e-11
normRes=8.496203e-11
normRes=8.482778e-11
normRes=8.469550e-11
normRes=8.456545e-11
normRes=8.443743e-11
normRes=8.431151e-11
normRes=8.418770e-11
normRes=8.406602e-11
normRes=8.394657e-11
normRes=8.382919e-11
normRes=8.371413e-11
normRes=8.360127e-11
normRes=8.349054e-11
normRes=8.338203e-11
normRes=8.327555e-11
normRes=8.317132e-11
normRes=8.306926e-11
normRes=8.296951e-11
normRes=8.287167e-11
normRes=8.277602e-11
normRes=8.268270e-11
normRes=8.259103e-11
normRes=8.250171e-11
normRes=8.241421e-11
normRes=8.232881e-11
normRes=8.224563e-11
normRes=8.216394e-11
normRes=8.208444e-11
normRes=8.200705e-11
normRes=8.193100e-11
normRes=8.185691e-11
normRes=8.178457e-11
normRes=8.171383e-11
normRes=8.164480e-11
normRes=8.157738e-11
normRes=8.151150e-11
normRes=8.144720e-11
normRes=8.138424e-11
normRes=8.132279e-11
normRes=8.126273e-11
normRes=8.120375e-11
normRes=8.114610e-11
normRes=8.108971e-11
normRes=8.103428e-11
normRes=8.097983e-11
normRes=8.092652e-11
normRes=8.087402e-11
normRes=8.082235e-11
normRes=8.077151e-11
normRes=8.072132e-11
normRes=8.067181e-11
normRes=8.062310e-11
normRes=8.057464e-11
normRes=8.052701e-11
normRes=8.047922e-11
normRes=8.043209e-11
normRes=8.038512e-11
normRes=8.033861e-11
normRes=8.029185e-11
normRes=8.024516e-11
normRes=8.019866e-11
normRes=8.015214e-11
normRes=8.010524e-11
normRes=8.005873e-11
normRes=8.001145e-11
normRes=7.996393e-11
normRes=7.991610e-11
normRes=7.986784e-11
normRes=7.981880e-11
normRes=7.976948e-11
normRes=7.971952e-11
normRes=7.966897e-11
normRes=7.961761e-11
normRes=7.956539e-11
normRes=7.951253e-11
normRes=7.945856e-11
normRes=7.940381e-11
normRes=7.934801e-11
normRes=7.929131e-11
normRes=7.923334e-11
normRes=7.917435e-11
normRes=7.911399e-11
normRes=7.905264e-11
normRes=7.898991e-11
normRes=7.892612e-11
normRes=7.886101e-11
normRes=7.879431e-11
normRes=7.872646e-11
normRes=7.865699e-11
normRes=7.858630e-11
normRes=7.851396e-11
normRes=7.844031e-11
normRes=7.836500e-11
normRes=7.828815e-11
normRes=7.820970e-11
normRes=7.813004e-11
normRes=7.804851e-11
normRes=7.796517e-11
normRes=7.788049e-11
normRes=7.779414e-11
normRes=7.770622e-11
normRes=7.761660e-11
normRes=7.752541e-11
normRes=7.743261e-11
normRes=7.733834e-11
normRes=7.724204e-11
normRes=7.714435e-11
normRes=7.704486e-11
normRes=7.694405e-11
normRes=7.684140e-11
normRes=7.673745e-11
normRes=7.663166e-11
normRes=7.652446e-11
normRes=7.641583e-11
normRes=7.630522e-11
normRes=7.619328e-11
normRes=7.608014e-11
normRes=7.596532e-11
normRes=7.584904e-11
normRes=7.573145e-11
normRes=7.561243e-11
normRes=7.549234e-11
normRes=7.537078e-11
normRes=7.524809e-11
normRes=7.512397e-11
normRes=7.499865e-11
normRes=7.487245e-11
normRes=7.474490e-11
normRes=7.461648e-11
normRes=7.448679e-11
normRes=7.435610e-11
normRes=7.422462e-11
normRes=7.409238e-11
normRes=7.395914e-11
normRes=7.382505e-11
normRes=7.369005e-11
normRes=7.355462e-11
normRes=7.341850e-11
normRes=7.328180e-11
normRes=7.314440e-11
normRes=7.300687e-11
normRes=7.286856e-11
normRes=7.273022e-11
normRes=7.259118e-11
normRes=7.245221e-11
normRes=7.231292e-11
normRes=7.217350e-11
normRes=7.203395e-11
normRes=7.189427e-11
normRes=7.175479e-11
normRes=7.161539e-11
normRes=7.147590e-11
normRes=7.133697e-11
normRes=7.119785e-11
normRes=7.105938e-11
normRes=7.092116e-11
normRes=7.078339e-11
normRes=7.064613e-11
normRes=7.050933e-11
normRes=7.037320e-11
normRes=7.023780e-11
normRes=7.010306e-11
normRes=6.996880e-11
normRes=6.983571e-11
normRes=6.970329e-11
normRes=6.957169e-11
normRes=6.944124e-11
normRes=6.931183e-11
normRes=6.918338e-11
normRes=6.905595e-11
normRes=6.892970e-11
normRes=6.880471e-11
normRes=6.868081e-11
normRes=6.855849e-11
normRes=6.843705e-11
normRes=6.831729e-11
normRes=6.819887e-11
normRes=6.808193e-11
normRes=6.796655e-11
normRes=6.785231e-11
normRes=6.773987e-11
normRes=6.762861e-11
normRes=6.751929e-11
normRes=6.741144e-11
normRes=6.730507e-11
normRes=6.720044e-11
normRes=6.709736e-11
normRes=6.699630e-11
normRes=6.689657e-11
normRes=6.679881e-11
normRes=6.670264e-11
normRes=6.660826e-11
normRes=6.651542e-11
normRes=6.642459e-11
normRes=6.633522e-11
normRes=6.624774e-11
normRes=6.616206e-11
normRes=6.607776e-11
normRes=6.599558e-11
normRes=6.591475e-11
normRes=6.583569e-11
normRes=6.575853e-11
normRes=6.568293e-11
normRes=6.560899e-11
normRes=6.553667e-11
normRes=6.546599e-11
normRes=6.539685e-11
normRes=6.532955e-11
normRes=6.526375e-11
normRes=6.519925e-11
normRes=6.513651e-11
normRes=6.507502e-11
normRes=6.501515e-11
normRes=6.495653e-11
normRes=6.489948e-11
normRes=6.484366e-11
normRes=6.478922e-11
normRes=6.473576e-11
normRes=6.468372e-11
normRes=6.463293e-11
normRes=6.458319e-11
normRes=6.453445e-11
normRes=6.448696e-11
normRes=6.444030e-11
normRes=6.439481e-11
normRes=6.434982e-11
normRes=6.430621e-11
normRes=6.426318e-11
normRes=6.422094e-11
normRes=6.417948e-11
normRes=6.413845e-11
normRes=6.409841e-11
normRes=6.405857e-11
normRes=6.401958e-11
normRes=6.398070e-11
normRes=6.394253e-11
normRes=6.390455e-11
normRes=6.386698e-11
normRes=6.382937e-11
normRes=6.379233e-11
normRes=6.375513e-11
normRes=6.371810e-11
normRes=6.368130e-11
normRes=6.364445e-11
normRes=6.360741e-11
normRes=6.357026e-11
normRes=6.353285e-11
normRes=6.349550e-11
normRes=6.345785e-11
normRes=6.341967e-11
normRes=6.338137e-11
normRes=6.334237e-11
normRes=6.330318e-11
normRes=6.326360e-11
normRes=6.322292e-11
normRes=6.318216e-11
normRes=6.314085e-11
normRes=6.309852e-11
normRes=6.305551e-11
normRes=6.301198e-11
normRes=6.296718e-11
normRes=6.292226e-11
normRes=6.287608e-11
normRes=6.282918e-11
normRes=6.278124e-11
normRes=6.273205e-11
normRes=6.268230e-11
normRes=6.263142e-11
normRes=6.257955e-11
normRes=6.252646e-11
normRes=6.247227e-11
normRes=6.241724e-11
normRes=6.236070e-11
normRes=6.230306e-11
normRes=6.224438e-11
normRes=6.218421e-11
normRes=6.212319e-11
normRes=6.206079e-11
normRes=6.199709e-11
normRes=6.193204e-11
normRes=6.186585e-11
normRes=6.179841e-11
normRes=6.172946e-11
normRes=6.165947e-11
normRes=6.158813e-11
normRes=6.151556e-11
normRes=6.144166e-11
normRes=6.136641e-11
normRes=6.128991e-11
normRes=6.121209e-11
normRes=6.113306e-11
normRes=6.105273e-11
normRes=6.097111e-11
normRes=6.088822e-11
normRes=6.080411e-11
normRes=6.071885e-11
normRes=6.063215e-11
normRes=6.054433e-11
normRes=6.045535e-11
normRes=6.036534e-11
normRes=6.027386e-11
normRes=6.018127e-11
normRes=6.008799e-11
normRes=5.999311e-11
normRes=5.989758e-11
normRes=5.980110e-11
normRes=5.970327e-11
normRes=5.960466e-11
normRes=5.950502e-11
normRes=5.940482e-11
normRes=5.930316e-11
normRes=5.920114e-11
normRes=5.909799e-11
normRes=5.899438e-11
normRes=5.888958e-11
normRes=5.878458e-11
normRes=5.867876e-11
normRes=5.857216e-11
normRes=5.846472e-11
normRes=5.835737e-11
normRes=5.824929e-11
normRes=5.814073e-11
normRes=5.803164e-11
normRes=5.792250e-11
normRes=5.781268e-11
normRes=5.770257e-11
normRes=5.759245e-11
normRes=5.748207e-11
normRes=5.737152e-11
normRes=5.726091e-11
normRes=5.715015e-11
normRes=5.703913e-11
normRes=5.692836e-11
normRes=5.681780e-11
normRes=5.670729e-11
normRes=5.659690e-11
normRes=5.648689e-11
normRes=5.637699e-11
normRes=5.626716e-11
normRes=5.615800e-11
normRes=5.604903e-11
normRes=5.594057e-11
normRes=5.583274e-11
normRes=5.572532e-11
normRes=5.561838e-11
normRes=5.551221e-11
normRes=5.540643e-11
normRes=5.530166e-11
normRes=5.519750e-11
normRes=5.509410e-11
normRes=5.499153e-11
normRes=5.488980e-11
normRes=5.478867e-11
normRes=5.468885e-11
normRes=5.458988e-11
normRes=5.449181e-11
normRes=5.439472e-11
normRes=5.429854e-11
normRes=5.420363e-11
normRes=5.411009e-11
normRes=5.401717e-11
normRes=5.392560e-11
normRes=5.383521e-11
normRes=5.374621e-11
normRes=5.365858e-11
normRes=5.357172e-11
normRes=5.348638e-11
normRes=5.340219e-11
normRes=5.331951e-11
normRes=5.323806e-11
normRes=5.315798e-11
normRes=5.307920e-11
normRes=5.300152e-11
normRes=5.292563e-11
normRes=5.285088e-11
normRes=5.277742e-11
normRes=5.270557e-11
normRes=5.263503e-11
normRes=5.256582e-11
normRes=5.249778e-11
normRes=5.243140e-11
normRes=5.236618e-11
normRes=5.230246e-11
normRes=5.224007e-11
normRes=5.217895e-11
normRes=5.211926e-11
normRes=5.206086e-11
normRes=5.200377e-11
normRes=5.194788e-11
normRes=5.189325e-11
normRes=5.183997e-11
normRes=5.178786e-11
normRes=5.173727e-11
normRes=5.168722e-11
normRes=5.163891e-11
normRes=5.159142e-11
normRes=5.154516e-11
normRes=5.150025e-11
normRes=5.145601e-11
normRes=5.141287e-11
normRes=5.137104e-11
normRes=5.132985e-11
normRes=5.128971e-11
normRes=5.125050e-11
normRes=5.121199e-11
normRes=5.117444e-11
normRes=5.113772e-11
normRes=5.110131e-11
normRes=5.106605e-11
normRes=5.103143e-11
normRes=5.099731e-11
normRes=5.096394e-11
normRes=5.093122e-11
normRes=5.089873e-11
normRes=5.086706e-11
normRes=5.083569e-11
normRes=5.080460e-11
normRes=5.077399e-11
normRes=5.074384e-11
normRes=5.071360e-11
normRes=5.068386e-11
normRes=5.065425e-11
normRes=5.062467e-11
normRes=5.059520e-11
normRes=5.056607e-11
normRes=5.053650e-11
normRes=5.050736e-11
normRes=5.047805e-11
normRes=5.044841e-11
normRes=5.041886e-11
normRes=5.038897e-11
normRes=5.035907e-11
normRes=5.032883e-11
normRes=5.029831e-11
normRes=5.026759e-11
normRes=5.023628e-11
normRes=5.020471e-11
normRes=5.017265e-11
normRes=5.014018e-11
normRes=5.010695e-11
normRes=5.007327e-11
normRes=5.003932e-11
normRes=5.000451e-11
normRes=4.996913e-11
normRes=4.993327e-11
normRes=4.989628e-11
normRes=4.985884e-11
normRes=4.982102e-11
normRes=4.978165e-11
normRes=4.974207e-11
normRes=4.970143e-11
normRes=4.966015e-11
normRes=4.961792e-11
normRes=4.957480e-11
normRes=4.953058e-11
normRes=4.948569e-11
normRes=4.943995e-11
normRes=4.939295e-11
normRes=4.934523e-11
normRes=4.929633e-11
normRes=4.924652e-11
normRes=4.919595e-11
normRes=4.914414e-11
normRes=4.909156e-11
normRes=4.903750e-11
normRes=4.898286e-11
normRes=4.892713e-11
normRes=4.887041e-11
normRes=4.881247e-11
normRes=4.875376e-11
normRes=4.869392e-11
normRes=4.863317e-11
normRes=4.857097e-11
normRes=4.850803e-11
normRes=4.844402e-11
normRes=4.837905e-11
normRes=4.831286e-11
normRes=4.824602e-11
normRes=4.817815e-11
normRes=4.810928e-11
normRes=4.803936e-11
normRes=4.796846e-11
normRes=4.789672e-11
normRes=4.782431e-11
normRes=4.775065e-11
normRes=4.767626e-11
normRes=4.760090e-11
normRes=4.752477e-11
normRes=4.744798e-11
normRes=4.737050e-11
normRes=4.729195e-11
normRes=4.721285e-11
normRes=4.713285e-11
normRes=4.705250e-11
normRes=4.697102e-11
normRes=4.688914e-11
normRes=4.680681e-11
normRes=4.672385e-11
normRes=4.664008e-11
normRes=4.655593e-11
normRes=4.647131e-11
normRes=4.638612e-11
normRes=4.630072e-11
normRes=4.621505e-11
normRes=4.612847e-11
normRes=4.604225e-11
normRes=4.595498e-11
normRes=4.586783e-11
normRes=4.578066e-11
normRes=4.569311e-11
normRes=4.560557e-11
normRes=4.551765e-11
normRes=4.542984e-11
normRes=4.534206e-11
normRes=4.525406e-11
normRes=4.516632e-11
normRes=4.507839e-11
normRes=4.499072e-11
normRes=4.490298e-11
normRes=4.481586e-11
normRes=4.472848e-11
normRes=4.464147e-11
normRes=4.455473e-11
normRes=4.446861e-11
normRes=4.438258e-11
normRes=4.429681e-11
normRes=4.421153e-11
normRes=4.412681e-11
normRes=4.404257e-11
normRes=4.395893e-11
normRes=4.387560e-11
normRes=4.379304e-11
normRes=4.371098e-11
normRes=4.362971e-11
normRes=4.354904e-11
normRes=4.346919e-11
normRes=4.338989e-11
normRes=4.331123e-11
normRes=4.323361e-11
normRes=4.315693e-11
normRes=4.308064e-11
normRes=4.300568e-11
normRes=4.293136e-11
normRes=4.285799e-11
normRes=4.278551e-11
normRes=4.271390e-11
normRes=4.264348e-11
normRes=4.257410e-11
normRes=4.250521e-11
normRes=4.243777e-11
normRes=4.237102e-11
normRes=4.230546e-11
normRes=4.224127e-11
normRes=4.217765e-11
normRes=4.211534e-11
normRes=4.205399e-11
normRes=4.199371e-11
normRes=4.193480e-11
normRes=4.187661e-11
normRes=4.181970e-11
normRes=4.176366e-11
normRes=4.170919e-11
normRes=4.165535e-11
normRes=4.160271e-11
normRes=4.155146e-11
normRes=4.150081e-11
normRes=4.145177e-11
normRes=4.140333e-11
normRes=4.135632e-11
normRes=4.131006e-11
normRes=4.126500e-11
normRes=4.122076e-11
normRes=4.117773e-11
normRes=4.113571e-11
normRes=4.109467e-11
normRes=4.105449e-11
normRes=4.101520e-11
normRes=4.097692e-11
normRes=4.093948e-11
normRes=4.090282e-11
normRes=4.086733e-11
normRes=4.083221e-11
normRes=4.079848e-11
normRes=4.076504e-11
normRes=4.073248e-11
normRes=4.070080e-11
normRes=4.066966e-11
normRes=4.063934e-11
normRes=4.060975e-11
normRes=4.058057e-11
normRes=4.055209e-11
normRes=4.052421e-11
normRes=4.049683e-11
normRes=4.046998e-11
normRes=4.044329e-11
normRes=4.041748e-11
normRes=4.039169e-11
normRes=4.036656e-11
normRes=4.034152e-11
normRes=4.031725e-11
normRes=4.029274e-11
normRes=4.026889e-11
normRes=4.024484e-11
normRes=4.022089e-11
normRes=4.019755e-11
normRes=4.017390e-11
normRes=4.015098e-11
normRes=4.012749e-11
normRes=4.010446e-11
normRes=4.008104e-11
normRes=4.005768e-11
normRes=4.003423e-11
normRes=4.001059e-11
normRes=3.998711e-11
normRes=3.996329e-11
normRes=3.993945e-11
normRes=3.991500e-11
normRes=3.989029e-11
normRes=3.986576e-11
normRes=3.984030e-11
normRes=3.981488e-11
normRes=3.978883e-11
normRes=3.976276e-11
normRes=3.973582e-11
normRes=3.970865e-11
normRes=3.968116e-11
normRes=3.965273e-11
normRes=3.962401e-11
normRes=3.959465e-11
normRes=3.956496e-11
normRes=3.953453e-11
normRes=3.950326e-11
normRes=3.947158e-11
normRes=3.943935e-11
normRes=3.940628e-11
normRes=3.937297e-11
normRes=3.933832e-11
normRes=3.930356e-11
normRes=3.926745e-11
normRes=3.923088e-11
normRes=3.919364e-11
normRes=3.915562e-11
normRes=3.911667e-11
normRes=3.907744e-11
normRes=3.903694e-11
normRes=3.899585e-11
normRes=3.895366e-11
normRes=3.891057e-11
normRes=3.886711e-11
normRes=3.882280e-11
normRes=3.877760e-11
normRes=3.873143e-11
normRes=3.868444e-11
normRes=3.863684e-11
normRes=3.858835e-11
normRes=3.853903e-11
normRes=3.848876e-11
normRes=3.843789e-11
normRes=3.838611e-11
normRes=3.833360e-11
normRes=3.828034e-11
normRes=3.822633e-11
normRes=3.817135e-11
normRes=3.811588e-11
normRes=3.805959e-11
normRes=3.800240e-11
normRes=3.794495e-11
normRes=3.788619e-11
normRes=3.782716e-11
normRes=3.776709e-11
normRes=3.770666e-11
normRes=3.764543e-11
normRes=3.758377e-11
normRes=3.752144e-11
normRes=3.745861e-11
normRes=3.739513e-11
normRes=3.733101e-11
normRes=3.726643e-11
normRes=3.720135e-11
normRes=3.713582e-11
normRes=3.706984e-11
normRes=3.700327e-11
normRes=3.693662e-11
normRes=3.686934e-11
normRes=3.680177e-11
normRes=3.673388e-11
normRes=3.666565e-11
normRes=3.659716e-11
normRes=3.652853e-11
normRes=3.645944e-11
normRes=3.639038e-11
normRes=3.632091e-11
normRes=3.625136e-11
normRes=3.618195e-11
normRes=3.611239e-11
normRes=3.604266e-11
normRes=3.597256e-11
normRes=3.590317e-11
normRes=3.583336e-11
normRes=3.576363e-11
normRes=3.569394e-11
normRes=3.562452e-11
normRes=3.555517e-11
normRes=3.548600e-11
normRes=3.541698e-11
normRes=3.534833e-11
normRes=3.528004e-11
normRes=3.521179e-11
normRes=3.514385e-11
normRes=3.507619e-11
normRes=3.500918e-11
normRes=3.494233e-11
normRes=3.487596e-11
normRes=3.481011e-11
normRes=3.474442e-11
normRes=3.467962e-11
normRes=3.461543e-11
normRes=3.455134e-11
normRes=3.448793e-11
normRes=3.442532e-11
normRes=3.436302e-11
normRes=3.430144e-11
normRes=3.424058e-11
normRes=3.418058e-11
normRes=3.412082e-11
normRes=3.406214e-11
normRes=3.400396e-11
normRes=3.394665e-11
normRes=3.389002e-11
normRes=3.383408e-11
normRes=3.377901e-11
normRes=3.372493e-11
normRes=3.367141e-11
normRes=3.361878e-11
normRes=3.356682e-11
normRes=3.351584e-11
normRes=3.346565e-11
normRes=3.341642e-11
normRes=3.336801e-11
normRes=3.332039e-11
normRes=3.327347e-11
normRes=3.322787e-11
normRes=3.318278e-11
normRes=3.313872e-11
normRes=3.309538e-11
normRes=3.305275e-11
normRes=3.301123e-11
normRes=3.297065e-11
normRes=3.293066e-11
normRes=3.289178e-11
normRes=3.285355e-11
normRes=3.281651e-11
normRes=3.277987e-11
normRes=3.274405e-11
normRes=3.270937e-11
normRes=3.267537e-11
normRes=3.264210e-11
normRes=3.260956e-11
normRes=3.257788e-11
normRes=3.254688e-11
normRes=3.251669e-11
normRes=3.248712e-11
normRes=3.245839e-11
normRes=3.243005e-11
normRes=3.240250e-11
normRes=3.237584e-11
normRes=3.234947e-11
normRes=3.232384e-11
normRes=3.229852e-11
normRes=3.227407e-11
normRes=3.225002e-11
normRes=3.222662e-11
normRes=3.220346e-11
normRes=3.218093e-11
normRes=3.215873e-11
normRes=3.213739e-11
normRes=3.211597e-11
normRes=3.209523e-11
normRes=3.207459e-11
normRes=3.205445e-11
normRes=3.203458e-11
normRes=3.201473e-11
normRes=3.199521e-11
normRes=3.197610e-11
normRes=3.195699e-11
normRes=3.193828e-11
normRes=3.191938e-11
normRes=3.190073e-11
normRes=3.188229e-11
normRes=3.186385e-11
normRes=3.184541e-11
normRes=3.182705e-11
normRes=3.180864e-11
normRes=3.179005e-11
normRes=3.177149e-11
normRes=3.175264e-11
normRes=3.173409e-11
normRes=3.171500e-11
normRes=3.169603e-11
normRes=3.167666e-11
normRes=3.165733e-11
normRes=3.163731e-11
normRes=3.161727e-11
normRes=3.159696e-11
normRes=3.157640e-11
normRes=3.155559e-11
normRes=3.153420e-11
normRes=3.151262e-11
normRes=3.149051e-11
normRes=3.146791e-11
normRes=3.144523e-11
normRes=3.142181e-11
normRes=3.139823e-11
normRes=3.137385e-11
normRes=3.134920e-11
normRes=3.132397e-11
normRes=3.129826e-11
normRes=3.127213e-11
normRes=3.124505e-11
normRes=3.121793e-11
normRes=3.118994e-11
normRes=3.116138e-11
normRes=3.113218e-11
normRes=3.110244e-11
normRes=3.107231e-11
normRes=3.104124e-11
normRes=3.100970e-11
normRes=3.097729e-11
normRes=3.094482e-11
normRes=3.091116e-11
normRes=3.087708e-11
normRes=3.084219e-11
normRes=3.080701e-11
normRes=3.077102e-11
normRes=3.073435e-11
normRes=3.069699e-11
normRes=3.065896e-11
normRes=3.062027e-11
normRes=3.058124e-11
normRes=3.054143e-11
normRes=3.050088e-11
normRes=3.045961e-11
normRes=3.041762e-11
normRes=3.037518e-11
normRes=3.033229e-11
normRes=3.028841e-11
normRes=3.024432e-11
normRes=3.019931e-11
normRes=3.015420e-11
normRes=3.010801e-11
normRes=3.006133e-11
normRes=3.001437e-11
normRes=2.996699e-11
normRes=2.991882e-11
normRes=2.987002e-11
normRes=2.982077e-11
normRes=2.977156e-11
normRes=2.972136e-11
normRes=2.967079e-11
normRes=2.961995e-11
normRes=2.956886e-11
normRes=2.951697e-11
normRes=2.946486e-11
normRes=2.941234e-11
normRes=2.935958e-11
normRes=2.930661e-11
normRes=2.925314e-11
normRes=2.919946e-11
normRes=2.914572e-11
normRes=2.909138e-11
normRes=2.903688e-11
normRes=2.898237e-11
normRes=2.892766e-11
normRes=2.887286e-11
normRes=2.881770e-11
normRes=2.876255e-11
normRes=2.870715e-11
normRes=2.865195e-11
normRes=2.859652e-11
normRes=2.854111e-11
normRes=2.848573e-11
normRes=2.843034e-11
normRes=2.837489e-11
normRes=2.832003e-11
normRes=2.826467e-11
normRes=2.820969e-11
normRes=2.815471e-11
normRes=2.810034e-11
normRes=2.804579e-11
normRes=2.799150e-11
normRes=2.793740e-11
normRes=2.788340e-11
normRes=2.782992e-11
normRes=2.777648e-11
normRes=2.772368e-11
normRes=2.767113e-11
normRes=2.761885e-11
normRes=2.756702e-11
normRes=2.751539e-11
normRes=2.746409e-11
normRes=2.741356e-11
normRes=2.736348e-11
normRes=2.731361e-11
normRes=2.726462e-11
normRes=2.721587e-11
normRes=2.716731e-11
normRes=2.711966e-11
normRes=2.707274e-11
normRes=2.702604e-11
normRes=2.697981e-11
normRes=2.693447e-11
normRes=2.688985e-11
normRes=2.684567e-11
normRes=2.680215e-11
normRes=2.675895e-11
normRes=2.671670e-11
normRes=2.667496e-11
normRes=2.663400e-11
normRes=2.659379e-11
normRes=2.655385e-11
normRes=2.651494e-11
normRes=2.647654e-11
normRes=2.643896e-11
normRes=2.640190e-11
normRes=2.636557e-11
normRes=2.632993e-11
normRes=2.629508e-11
normRes=2.626078e-11
normRes=2.622747e-11
normRes=2.619457e-11
normRes=2.616236e-11
normRes=2.613071e-11
normRes=2.610006e-11
normRes=2.607000e-11
normRes=2.604039e-11
normRes=2.601160e-11
normRes=2.598334e-11
normRes=2.595579e-11
normRes=2.592896e-11
normRes=2.590255e-11
normRes=2.587699e-11
normRes=2.585197e-11
normRes=2.582726e-11
normRes=2.580363e-11
normRes=2.578012e-11
normRes=2.575746e-11
normRes=2.573508e-11
normRes=2.571347e-11
normRes=2.569204e-11
normRes=2.567127e-11
normRes=2.565118e-11
normRes=2.563125e-11
normRes=2.561161e-11
normRes=2.559292e-11
normRes=2.557410e-11
normRes=2.555594e-11
normRes=2.553808e-11
normRes=2.552094e-11
normRes=2.550386e-11
normRes=2.548691e-11
normRes=2.547022e-11
normRes=2.545406e-11
normRes=2.543805e-11
normRes=2.542233e-11
normRes=2.540652e-11
normRes=2.539117e-11
normRes=2.537577e-11
normRes=2.536082e-11
normRes=2.534594e-11
normRes=2.533096e-11
normRes=2.531640e-11
normRes=2.530181e-11
normRes=2.528683e-11
normRes=2.527235e-11
normRes=2.525773e-11
normRes=2.524291e-11
normRes=2.522817e-11
normRes=2.521342e-11
normRes=2.519856e-11
normRes=2.518365e-11
normRes=2.516846e-11
normRes=2.515348e-11
normRes=2.513815e-11
normRes=2.512261e-11
normRes=2.510653e-11
normRes=2.509074e-11
normRes=2.507432e-11
normRes=2.505826e-11
normRes=2.504140e-11
normRes=2.502449e-11
normRes=2.500695e-11
normRes=2.498967e-11
normRes=2.497166e-11
normRes=2.495360e-11
normRes=2.493502e-11
normRes=2.491592e-11
normRes=2.489674e-11
normRes=2.487694e-11
normRes=2.485691e-11
normRes=2.483623e-11
normRes=2.481535e-11
normRes=2.479382e-11
normRes=2.477208e-11
normRes=2.474955e-11
normRes=2.472718e-11
normRes=2.470384e-11
normRes=2.468015e-11
normRes=2.465605e-11
normRes=2.463149e-11
normRes=2.460643e-11
normRes=2.458061e-11
normRes=2.455441e-11
normRes=2.452789e-11
normRes=2.450080e-11
normRes=2.447315e-11
normRes=2.444495e-11
normRes=2.441616e-11
normRes=2.438697e-11
normRes=2.435706e-11
normRes=2.432683e-11
normRes=2.429605e-11
normRes=2.426471e-11
normRes=2.423315e-11
normRes=2.420084e-11
normRes=2.416809e-11
normRes=2.413470e-11
normRes=2.410094e-11
normRes=2.406663e-11
normRes=2.403208e-11
normRes=2.399685e-11
normRes=2.396154e-11
normRes=2.392519e-11
normRes=2.388866e-11
normRes=2.385182e-11
normRes=2.381409e-11
normRes=2.377653e-11
normRes=2.373828e-11
normRes=2.369953e-11
normRes=2.366047e-11
normRes=2.362101e-11
normRes=2.358109e-11
normRes=2.354126e-11
normRes=2.350059e-11
normRes=2.345969e-11
normRes=2.341850e-11
normRes=2.337728e-11
normRes=2.333556e-11
normRes=2.329360e-11
normRes=2.325120e-11
normRes=2.320894e-11
normRes=2.316635e-11
normRes=2.312329e-11
normRes=2.308041e-11
normRes=2.303722e-11
normRes=2.299390e-11
normRes=2.295043e-11
normRes=2.290660e-11
normRes=2.286291e-11
normRes=2.281911e-11
normRes=2.277528e-11
normRes=2.273149e-11
normRes=2.268736e-11
normRes=2.264376e-11
normRes=2.259977e-11
normRes=2.255583e-11
normRes=2.251207e-11
normRes=2.246817e-11
normRes=2.242442e-11
normRes=2.238090e-11
normRes=2.233742e-11
normRes=2.229391e-11
normRes=2.225077e-11
normRes=2.220759e-11
normRes=2.216485e-11
normRes=2.212245e-11
normRes=2.207976e-11
normRes=2.203744e-11
normRes=2.199542e-11
normRes=2.195390e-11
normRes=2.191242e-11
normRes=2.187132e-11
normRes=2.183044e-11
normRes=2.178999e-11
normRes=2.174980e-11
normRes=2.171018e-11
normRes=2.167083e-11
normRes=2.163178e-11
normRes=2.159323e-11
normRes=2.155507e-11
normRes=2.151732e-11
normRes=2.148038e-11
normRes=2.144332e-11
normRes=2.140686e-11
normRes=2.137090e-11
normRes=2.133559e-11
normRes=2.130080e-11
normRes=2.126616e-11
normRes=2.123213e-11
normRes=2.119865e-11
normRes=2.116566e-11
normRes=2.113336e-11
normRes=2.110114e-11
normRes=2.106973e-11
normRes=2.103911e-11
normRes=2.100879e-11
normRes=2.097893e-11
normRes=2.094957e-11
normRes=2.092095e-11
normRes=2.089274e-11
normRes=2.086535e-11
normRes=2.083809e-11
normRes=2.081161e-11
normRes=2.078578e-11
normRes=2.076027e-11
normRes=2.073537e-11
normRes=2.071102e-11
normRes=2.068705e-11
normRes=2.066398e-11
normRes=2.064114e-11
normRes=2.061870e-11
normRes=2.059716e-11
normRes=2.057594e-11
normRes=2.055512e-11
normRes=2.053477e-11
normRes=2.051499e-11
normRes=2.049560e-11
normRes=2.047670e-11
normRes=2.045833e-11
normRes=2.044024e-11
normRes=2.042257e-11
normRes=2.040530e-11
normRes=2.038883e-11
normRes=2.037240e-11
normRes=2.035636e-11
normRes=2.034057e-11
normRes=2.032512e-11
normRes=2.030996e-11
normRes=2.029537e-11
normRes=2.028107e-11
normRes=2.026726e-11
normRes=2.025337e-11
normRes=2.023984e-11
normRes=2.022656e-11
normRes=2.021345e-11
normRes=2.020063e-11
normRes=2.018772e-11
normRes=2.017534e-11
normRes=2.016292e-11
normRes=2.015083e-11
normRes=2.013864e-11
normRes=2.012671e-11
normRes=2.011476e-11
normRes=2.010310e-11
normRes=2.009140e-11
normRes=2.007967e-11
normRes=2.006791e-11
normRes=2.005651e-11
normRes=2.004490e-11
normRes=2.003292e-11
normRes=2.002145e-11
normRes=2.000986e-11
normRes=1.999780e-11
normRes=1.998625e-11
normRes=1.997432e-11
normRes=1.996212e-11
normRes=1.995013e-11
normRes=1.993736e-11
normRes=1.992517e-11
normRes=1.991241e-11
normRes=1.989935e-11
normRes=1.988620e-11
normRes=1.987310e-11
normRes=1.985959e-11
normRes=1.984597e-11
normRes=1.983186e-11
normRes=1.981746e-11
normRes=1.980324e-11
normRes=1.978829e-11
normRes=1.977348e-11
normRes=1.975814e-11
normRes=1.974243e-11
normRes=1.972633e-11
normRes=1.971009e-11
normRes=1.969331e-11
normRes=1.967628e-11
normRes=1.965904e-11
normRes=1.964136e-11
normRes=1.962328e-11
normRes=1.960468e-11
normRes=1.958593e-11
normRes=1.956650e-11
normRes=1.954694e-11
normRes=1.952674e-11
normRes=1.950649e-11
normRes=1.948581e-11
normRes=1.946468e-11
normRes=1.944303e-11
normRes=1.942120e-11
normRes=1.939887e-11
normRes=1.937583e-11
normRes=1.935260e-11
normRes=1.932893e-11
normRes=1.930505e-11
normRes=1.928051e-11
normRes=1.925557e-11
normRes=1.923021e-11
normRes=1.920455e-11
normRes=1.917852e-11
normRes=1.915212e-11
normRes=1.912553e-11
normRes=1.909810e-11
normRes=1.907053e-11
normRes=1.904238e-11
normRes=1.901429e-11
normRes=1.898545e-11
normRes=1.895663e-11
normRes=1.892674e-11
normRes=1.889726e-11
normRes=1.886711e-11
normRes=1.883685e-11
normRes=1.880593e-11
normRes=1.877483e-11
normRes=1.874363e-11
normRes=1.871213e-11
normRes=1.868021e-11
normRes=1.864795e-11
normRes=1.861553e-11
normRes=1.858289e-11
normRes=1.855004e-11
normRes=1.851690e-11
normRes=1.848354e-11
normRes=1.845004e-11
normRes=1.841646e-11
normRes=1.838258e-11
normRes=1.834836e-11
normRes=1.831411e-11
normRes=1.827996e-11
normRes=1.824544e-11
normRes=1.821094e-11
normRes=1.817638e-11
normRes=1.814164e-11
normRes=1.810691e-11
normRes=1.807204e-11
normRes=1.803713e-11
normRes=1.800229e-11
normRes=1.796754e-11
normRes=1.793256e-11
normRes=1.789745e-11
normRes=1.786273e-11
normRes=1.782803e-11
normRes=1.779344e-11
normRes=1.775851e-11
normRes=1.772417e-11
normRes=1.768991e-11
normRes=1.765554e-11
normRes=1.762144e-11
normRes=1.758737e-11
normRes=1.755338e-11
normRes=1.752003e-11
normRes=1.748625e-11
normRes=1.745301e-11
normRes=1.742006e-11
normRes=1.738735e-11
normRes=1.735457e-11
normRes=1.732241e-11
normRes=1.729024e-11
normRes=1.725839e-11
normRes=1.722690e-11
normRes=1.719577e-11
normRes=1.716467e-11
normRes=1.713402e-11
normRes=1.710380e-11
normRes=1.707383e-11
normRes=1.704449e-11
normRes=1.701525e-11
normRes=1.698608e-11
normRes=1.695784e-11
normRes=1.692956e-11
normRes=1.690197e-11
normRes=1.687451e-11
normRes=1.684768e-11
normRes=1.682120e-11
normRes=1.679484e-11
normRes=1.676928e-11
normRes=1.674410e-11
normRes=1.671900e-11
normRes=1.669464e-11
normRes=1.667047e-11
normRes=1.664689e-11
normRes=1.662383e-11
normRes=1.660110e-11
normRes=1.657892e-11
normRes=1.655678e-11
normRes=1.653564e-11
normRes=1.651457e-11
normRes=1.649395e-11
normRes=1.647405e-11
normRes=1.645430e-11
normRes=1.643525e-11
normRes=1.641615e-11
normRes=1.639796e-11
normRes=1.637980e-11
normRes=1.636236e-11
normRes=1.634493e-11
normRes=1.632813e-11
normRes=1.631176e-11
normRes=1.629572e-11
normRes=1.628004e-11
normRes=1.626483e-11
normRes=1.624976e-11
normRes=1.623516e-11
normRes=1.622089e-11
normRes=1.620687e-11
normRes=1.619339e-11
normRes=1.618001e-11
normRes=1.616727e-11
normRes=1.615442e-11
normRes=1.614224e-11
normRes=1.612984e-11
normRes=1.611809e-11
normRes=1.610665e-11
normRes=1.609514e-11
normRes=1.608413e-11
normRes=1.607316e-11
normRes=1.606235e-11
normRes=1.605173e-11
normRes=1.604144e-11
normRes=1.603131e-11
normRes=1.602127e-11
normRes=1.601145e-11
normRes=1.600177e-11
normRes=1.599197e-11
normRes=1.598222e-11
normRes=1.597289e-11
normRes=1.596345e-11
normRes=1.595411e-11
normRes=1.594513e-11
normRes=1.593555e-11
normRes=1.592667e-11
normRes=1.591760e-11
normRes=1.590797e-11
normRes=1.589878e-11
normRes=1.588950e-11
normRes=1.588007e-11
normRes=1.587082e-11
normRes=1.586135e-11
normRes=1.585172e-11
normRes=1.584222e-11
normRes=1.583253e-11
normRes=1.582268e-11
normRes=1.581279e-11
normRes=1.580274e-11
normRes=1.579272e-11
normRes=1.578219e-11
normRes=1.577170e-11
normRes=1.576087e-11
normRes=1.574989e-11
normRes=1.573866e-11
normRes=1.572743e-11
normRes=1.571598e-11
normRes=1.570417e-11
normRes=1.569233e-11
normRes=1.567998e-11
normRes=1.566774e-11
normRes=1.565478e-11
normRes=1.564178e-11
normRes=1.562860e-11
normRes=1.561472e-11
normRes=1.560120e-11
normRes=1.558701e-11
normRes=1.557250e-11
normRes=1.555793e-11
normRes=1.554249e-11
normRes=1.552736e-11
normRes=1.551178e-11
normRes=1.549569e-11
normRes=1.547960e-11
normRes=1.546285e-11
normRes=1.544597e-11
normRes=1.542885e-11
normRes=1.541135e-11
normRes=1.539353e-11
normRes=1.537518e-11
normRes=1.535684e-11
normRes=1.533806e-11
normRes=1.531863e-11
normRes=1.529920e-11
normRes=1.527940e-11
normRes=1.525930e-11
normRes=1.523880e-11
normRes=1.521778e-11
normRes=1.519693e-11
normRes=1.517561e-11
normRes=1.515386e-11
normRes=1.513211e-11
normRes=1.510976e-11
normRes=1.508725e-11
normRes=1.506416e-11
normRes=1.504101e-11
normRes=1.501781e-11
normRes=1.499406e-11
normRes=1.497001e-11
normRes=1.494594e-11
normRes=1.492139e-11
normRes=1.489655e-11
normRes=1.487169e-11
normRes=1.484669e-11
normRes=1.482117e-11
normRes=1.479577e-11
normRes=1.477008e-11
normRes=1.474399e-11
normRes=1.471782e-11
normRes=1.469150e-11
normRes=1.466502e-11
normRes=1.463851e-11
normRes=1.461121e-11
normRes=1.458430e-11
normRes=1.455737e-11
normRes=1.453024e-11
normRes=1.450298e-11
normRes=1.447557e-11
normRes=1.444827e-11
normRes=1.442063e-11
normRes=1.439299e-11
normRes=1.436539e-11
normRes=1.433774e-11
normRes=1.431033e-11
normRes=1.428273e-11
normRes=1.425494e-11
normRes=1.422722e-11
normRes=1.419940e-11
normRes=1.417172e-11
normRes=1.414403e-11
normRes=1.411659e-11
normRes=1.408928e-11
normRes=1.406170e-11
normRes=1.403421e-11
normRes=1.400701e-11
normRes=1.398020e-11
normRes=1.395324e-11
normRes=1.392622e-11
normRes=1.389957e-11
normRes=1.387297e-11
normRes=1.384659e-11
normRes=1.382052e-11
normRes=1.379436e-11
normRes=1.376861e-11
normRes=1.374311e-11
normRes=1.371748e-11
normRes=1.369233e-11
normRes=1.366741e-11
normRes=1.364266e-11
normRes=1.361810e-11
normRes=1.359382e-11
normRes=1.357011e-11
normRes=1.354609e-11
normRes=1.352296e-11
normRes=1.349977e-11
normRes=1.347701e-11
normRes=1.345451e-11
normRes=1.343209e-11
normRes=1.341030e-11
normRes=1.338866e-11
normRes=1.336724e-11
normRes=1.334638e-11
normRes=1.332559e-11
normRes=1.330542e-11
normRes=1.328519e-11
normRes=1.326572e-11
normRes=1.324641e-11
normRes=1.322730e-11
normRes=1.320880e-11
normRes=1.319050e-11
normRes=1.317236e-11
normRes=1.315472e-11
normRes=1.313771e-11
normRes=1.312069e-11
normRes=1.310408e-11
normRes=1.308770e-11
normRes=1.307195e-11
normRes=1.305667e-11
normRes=1.304120e-11
normRes=1.302648e-11
normRes=1.301156e-11
normRes=1.299746e-11
normRes=1.298330e-11
normRes=1.296991e-11
normRes=1.295653e-11
normRes=1.294369e-11
normRes=1.293086e-11
normRes=1.291853e-11
normRes=1.290649e-11
normRes=1.289452e-11
normRes=1.288299e-11
normRes=1.287175e-11
normRes=1.286057e-11
normRes=1.284984e-11
normRes=1.283932e-11
normRes=1.282930e-11
normRes=1.281915e-11
normRes=1.280935e-11
normRes=1.279965e-11
normRes=1.279048e-11
normRes=1.278110e-11
normRes=1.277216e-11
normRes=1.276351e-11
normRes=1.275498e-11
normRes=1.274628e-11
normRes=1.273799e-11
normRes=1.272989e-11
normRes=1.272181e-11
normRes=1.271378e-11
normRes=1.270594e-11
normRes=1.269840e-11
normRes=1.269064e-11
normRes=1.268310e-11
normRes=1.267536e-11
normRes=1.266797e-11
normRes=1.266058e-11
normRes=1.265315e-11
normRes=1.264586e-11
normRes=1.263838e-11
normRes=1.263115e-11
normRes=1.262395e-11
normRes=1.261662e-11
normRes=1.260915e-11
normRes=1.260174e-11
normRes=1.259442e-11
normRes=1.258670e-11
normRes=1.257937e-11
normRes=1.257172e-11
normRes=1.256390e-11
normRes=1.255637e-11
normRes=1.254839e-11
normRes=1.254046e-11
normRes=1.253234e-11
normRes=1.252412e-11
normRes=1.251574e-11
normRes=1.250701e-11
normRes=1.249843e-11
normRes=1.248937e-11
normRes=1.248040e-11
normRes=1.247141e-11
normRes=1.246197e-11
normRes=1.245265e-11
normRes=1.244242e-11
normRes=1.243297e-11
normRes=1.242254e-11
normRes=1.241234e-11
normRes=1.240178e-11
normRes=1.239068e-11
normRes=1.237998e-11
normRes=1.236876e-11
normRes=1.235698e-11
normRes=1.234529e-11
normRes=1.233334e-11
normRes=1.232136e-11
normRes=1.230875e-11
normRes=1.229608e-11
normRes=1.228292e-11
normRes=1.226992e-11
normRes=1.225634e-11
normRes=1.224252e-11
normRes=1.222853e-11
normRes=1.221433e-11
normRes=1.220010e-11
normRes=1.218511e-11
normRes=1.217020e-11
normRes=1.215507e-11
normRes=1.213956e-11
normRes=1.212367e-11
normRes=1.210758e-11
normRes=1.209131e-11
normRes=1.207495e-11
normRes=1.205819e-11
normRes=1.204122e-11
normRes=1.202394e-11
normRes=1.200656e-11
normRes=1.198860e-11
normRes=1.197050e-11
normRes=1.195254e-11
normRes=1.193402e-11
normRes=1.191547e-11
normRes=1.189644e-11
normRes=1.187763e-11
normRes=1.185816e-11
normRes=1.183887e-11
normRes=1.181935e-11
normRes=1.179953e-11
normRes=1.177942e-11
normRes=1.175925e-11
normRes=1.173912e-11
normRes=1.171873e-11
normRes=1.169805e-11
normRes=1.167752e-11
normRes=1.165653e-11
normRes=1.163554e-11
normRes=1.161443e-11
normRes=1.159290e-11
normRes=1.157163e-11
normRes=1.155011e-11
normRes=1.152850e-11
normRes=1.150690e-11
normRes=1.148508e-11
normRes=1.146345e-11
normRes=1.144177e-11
normRes=1.141975e-11
normRes=1.139797e-11
normRes=1.137604e-11
normRes=1.135426e-11
normRes=1.133205e-11
normRes=1.131004e-11
normRes=1.128809e-11
normRes=1.126604e-11
normRes=1.124417e-11
normRes=1.122232e-11
normRes=1.120065e-11
normRes=1.117884e-11
normRes=1.115708e-11
normRes=1.113541e-11
normRes=1.111383e-11
normRes=1.109223e-11
normRes=1.107102e-11
normRes=1.104968e-11
normRes=1.102855e-11
normRes=1.100752e-11
normRes=1.098650e-11
normRes=1.096577e-11
normRes=1.094509e-11
normRes=1.092460e-11
normRes=1.090448e-11
normRes=1.088422e-11
normRes=1.086431e-11
normRes=1.084456e-11
normRes=1.082495e-11
normRes=1.080574e-11
normRes=1.078644e-11
normRes=1.076738e-11
normRes=1.074873e-11
normRes=1.073012e-11
normRes=1.071167e-11
normRes=1.069360e-11
normRes=1.067574e-11
normRes=1.065820e-11
normRes=1.064069e-11
normRes=1.062364e-11
normRes=1.060666e-11
normRes=1.059017e-11
normRes=1.057371e-11
normRes=1.055758e-11
normRes=1.054170e-11
normRes=1.052653e-11
normRes=1.051115e-11
normRes=1.049585e-11
normRes=1.048135e-11
normRes=1.046658e-11
normRes=1.045255e-11
normRes=1.043856e-11
normRes=1.042475e-11
normRes=1.041176e-11
normRes=1.039844e-11
normRes=1.038574e-11
normRes=1.037318e-11
normRes=1.036075e-11
normRes=1.034908e-11
normRes=1.033720e-11
normRes=1.032566e-11
normRes=1.031446e-11
normRes=1.030328e-11
normRes=1.029271e-11
normRes=1.028211e-11
normRes=1.027171e-11
normRes=1.026171e-11
normRes=1.025190e-11
normRes=1.024242e-11
normRes=1.023297e-11
normRes=1.022386e-11
normRes=1.021485e-11
normRes=1.020625e-11
normRes=1.019765e-11
normRes=1.018930e-11
normRes=1.018116e-11
normRes=1.017332e-11
normRes=1.016574e-11
normRes=1.015807e-11
normRes=1.015077e-11
normRes=1.014338e-11
normRes=1.013625e-11
normRes=1.012915e-11
normRes=1.012227e-11
normRes=1.011553e-11
normRes=1.010914e-11
normRes=1.010267e-11
normRes=1.009636e-11
normRes=1.009009e-11
normRes=1.008383e-11
normRes=1.007774e-11
normRes=1.007160e-11
normRes=1.006564e-11
normRes=1.005971e-11
normRes=1.005370e-11
normRes=1.004798e-11
normRes=1.004211e-11
normRes=1.003615e-11
normRes=1.003032e-11
normRes=1.002453e-11
normRes=1.001848e-11
normRes=1.001289e-11
normRes=1.000710e-11
normRes=1.000114e-11
normRes=9.995189e-12
normRes=9.989441e-12
normRes=9.983205e-12
normRes=9.977347e-12
normRes=9.971209e-12
normRes=9.965120e-12
normRes=9.958688e-12
normRes=9.952500e-12
normRes=9.945623e-12
normRes=9.939293e-12
normRes=9.932711e-12
normRes=9.925651e-12
normRes=9.918796e-12
normRes=9.911808e-12
normRes=9.904282e-12
normRes=9.897037e-12
normRes=9.889663e-12
normRes=9.881876e-12
normRes=9.874119e-12
normRes=9.866282e-12
normRes=9.858395e-12
normRes=9.849959e-12
normRes=9.841705e-12
normRes=9.832851e-12
normRes=9.824008e-12
normRes=9.815165e-12
normRes=9.805913e-12
normRes=9.796630e-12
normRes=9.786903e-12
normRes=9.777235e-12
normRes=9.767463e-12
normRes=9.757057e-12
normRes=9.746959e-12
normRes=9.736325e-12
normRes=9.725588e-12
normRes=9.714847e-12
normRes=9.703737e-12
normRes=9.692348e-12
normRes=9.680951e-12
normRes=9.668992e-12
normRes=9.657027e-12
normRes=9.644719e-12
normRes=9.632520e-12
normRes=9.619848e-12
normRes=9.607057e-12
normRes=9.594143e-12
normRes=9.581138e-12
normRes=9.567843e-12
normRes=9.554133e-12
normRes=9.540696e-12
normRes=9.526799e-12
normRes=9.512641e-12
normRes=9.498304e-12
normRes=9.483736e-12
normRes=9.469197e-12
normRes=9.454333e-12
normRes=9.439351e-12
normRes=9.424152e-12
normRes=9.408917e-12
normRes=9.393370e-12
normRes=9.377834e-12
normRes=9.362025e-12
normRes=9.346201e-12
normRes=9.330024e-12
normRes=9.313916e-12
normRes=9.297827e-12
normRes=9.281287e-12
normRes=9.264658e-12
normRes=9.248049e-12
normRes=9.231363e-12
normRes=9.214528e-12
normRes=9.197555e-12
normRes=9.180503e-12
normRes=9.163508e-12
normRes=9.146506e-12
normRes=9.129390e-12
normRes=9.112023e-12
normRes=9.094979e-12
normRes=9.077533e-12
normRes=9.060210e-12
normRes=9.042974e-12
normRes=9.025277e-12
normRes=9.007885e-12
normRes=8.990584e-12
normRes=8.973090e-12
normRes=8.955471e-12
normRes=8.938439e-12
normRes=8.920729e-12
normRes=8.903564e-12
normRes=8.886121e-12
normRes=8.869021e-12
normRes=8.851751e-12
normRes=8.834634e-12
normRes=8.817680e-12
normRes=8.800530e-12
normRes=8.783688e-12
normRes=8.766665e-12
normRes=8.749964e-12
normRes=8.733361e-12
normRes=8.716757e-12
normRes=8.700164e-12
normRes=8.683774e-12
normRes=8.667629e-12
normRes=8.651515e-12
normRes=8.635577e-12
normRes=8.619702e-12
normRes=8.604080e-12
normRes=8.588592e-12
normRes=8.573066e-12
normRes=8.558094e-12
normRes=8.543036e-12
normRes=8.527962e-12
normRes=8.513492e-12
normRes=8.499112e-12
normRes=8.484692e-12
normRes=8.470337e-12
normRes=8.456448e-12
normRes=8.442688e-12
normRes=8.429019e-12
normRes=8.415931e-12
normRes=8.402936e-12
normRes=8.389925e-12
normRes=8.376949e-12
normRes=8.364588e-12
normRes=8.352306e-12
normRes=8.340103e-12
normRes=8.328181e-12
normRes=8.316422e-12
normRes=8.305116e-12
normRes=8.293933e-12
normRes=8.283037e-12
normRes=8.272000e-12
normRes=8.261509e-12
normRes=8.251154e-12
normRes=8.241197e-12
normRes=8.230905e-12
normRes=8.221421e-12
normRes=8.211854e-12
normRes=8.202628e-12
normRes=8.193553e-12
normRes=8.184610e-12
normRes=8.175997e-12
normRes=8.167463e-12
normRes=8.159315e-12
normRes=8.151066e-12
normRes=8.143253e-12
normRes=8.135338e-12
normRes=8.127770e-12
normRes=8.120419e-12
normRes=8.113302e-12
normRes=8.106142e-12
normRes=8.099558e-12
normRes=8.092433e-12
normRes=8.085984e-12
normRes=8.079622e-12
normRes=8.073401e-12
normRes=8.067234e-12
normRes=8.061447e-12
normRes=8.055617e-12
normRes=8.049784e-12
normRes=8.044023e-12
normRes=8.038626e-12
normRes=8.033052e-12
normRes=8.027606e-12
normRes=8.022776e-12
normRes=8.017690e-12
normRes=8.012621e-12
normRes=8.007464e-12
normRes=8.002434e-12
normRes=7.997587e-12
normRes=7.992848e-12
normRes=7.988121e-12
normRes=7.983332e-12
normRes=7.978727e-12
normRes=7.973791e-12
normRes=7.969280e-12
normRes=7.964597e-12
normRes=7.959955e-12
normRes=7.955493e-12
normRes=7.950761e-12
normRes=7.946233e-12
normRes=7.941669e-12
normRes=7.936995e-12
normRes=7.932213e-12
normRes=7.927304e-12
normRes=7.922506e-12
normRes=7.917798e-12
normRes=7.913045e-12
normRes=7.907926e-12
normRes=7.902951e-12
normRes=7.897681e-12
normRes=7.892462e-12
normRes=7.887358e-12
normRes=7.882063e-12
normRes=7.876563e-12
normRes=7.871113e-12
normRes=7.865579e-12
normRes=7.859643e-12
normRes=7.853950e-12
normRes=7.847975e-12
normRes=7.841734e-12
normRes=7.835740e-12
normRes=7.829384e-12
normRes=7.823058e-12
normRes=7.816513e-12
normRes=7.809627e-12
normRes=7.802882e-12
normRes=7.795801e-12
normRes=7.788612e-12
normRes=7.781302e-12
normRes=7.774003e-12
normRes=7.766175e-12
normRes=7.758610e-12
normRes=7.750637e-12
normRes=7.742246e-12
normRes=7.734491e-12
normRes=7.726044e-12
normRes=7.717540e-12
normRes=7.708681e-12
normRes=7.699891e-12
normRes=7.690913e-12
normRes=7.681457e-12
normRes=7.672374e-12
normRes=7.662809e-12
normRes=7.653249e-12
normRes=7.643237e-12
normRes=7.633380e-12
normRes=7.623132e-12
normRes=7.612975e-12
normRes=7.602639e-12
normRes=7.591996e-12
normRes=7.581012e-12
normRes=7.570211e-12
normRes=7.559315e-12
normRes=7.547742e-12
normRes=7.536494e-12
normRes=7.525192e-12
normRes=7.513870e-12
normRes=7.501675e-12
normRes=7.489746e-12
normRes=7.477895e-12
normRes=7.465774e-12
normRes=7.453410e-12
normRes=7.440920e-12
normRes=7.428474e-12
normRes=7.415701e-12
normRes=7.403294e-12
normRes=7.390270e-12
normRes=7.377436e-12
normRes=7.364113e-12
normRes=7.351032e-12
normRes=7.338092e-12
normRes=7.324599e-12
normRes=7.311443e-12
normRes=7.297959e-12
normRes=7.284451e-12
normRes=7.270891e-12
normRes=7.257211e-12
normRes=7.243598e-12
normRes=7.230069e-12
normRes=7.216126e-12
normRes=7.202429e-12
normRes=7.188544e-12
normRes=7.174579e-12
normRes=7.160983e-12
normRes=7.147095e-12
normRes=7.133327e-12
normRes=7.119313e-12
normRes=7.105425e-12
normRes=7.091696e-12
normRes=7.077842e-12
normRes=7.063982e-12
normRes=7.050152e-12
normRes=7.036513e-12
normRes=7.022839e-12
normRes=7.009102e-12
normRes=6.995793e-12
normRes=6.982294e-12
normRes=6.968723e-12
normRes=6.955229e-12
normRes=6.942082e-12
normRes=6.929029e-12
normRes=6.915602e-12
normRes=6.902790e-12
normRes=6.889838e-12
normRes=6.876860e-12
normRes=6.864188e-12
normRes=6.851559e-12
normRes=6.839191e-12
normRes=6.826787e-12
normRes=6.814406e-12
normRes=6.802267e-12
normRes=6.790058e-12
normRes=6.778225e-12
normRes=6.766628e-12
normRes=6.754724e-12
normRes=6.743375e-12
normRes=6.732311e-12
normRes=6.720770e-12
normRes=6.709721e-12
normRes=6.699016e-12
normRes=6.688295e-12
normRes=6.677689e-12
normRes=6.667238e-12
normRes=6.657042e-12
normRes=6.646990e-12
normRes=6.637271e-12
normRes=6.627482e-12
normRes=6.617969e-12
normRes=6.608442e-12
normRes=6.599293e-12
normRes=6.590199e-12
normRes=6.581399e-12
normRes=6.572604e-12
normRes=6.563890e-12
normRes=6.555668e-12
normRes=6.547576e-12
normRes=6.539346e-12
normRes=6.531573e-12
normRes=6.523846e-12
normRes=6.516223e-12
normRes=6.508770e-12
normRes=6.501669e-12
normRes=6.494438e-12
normRes=6.487802e-12
normRes=6.481049e-12
normRes=6.474473e-12
normRes=6.467998e-12
normRes=6.461824e-12
normRes=6.455750e-12
normRes=6.449736e-12
normRes=6.443794e-12
normRes=6.438239e-12
normRes=6.432603e-12
normRes=6.427202e-12
normRes=6.421995e-12
normRes=6.416957e-12
normRes=6.411849e-12
normRes=6.406901e-12
normRes=6.401842e-12
normRes=6.397147e-12
normRes=6.392465e-12
normRes=6.387964e-12
normRes=6.383467e-12
normRes=6.379260e-12
normRes=6.374568e-12
normRes=6.370492e-12
normRes=6.366396e-12
normRes=6.362378e-12
normRes=6.358478e-12
normRes=6.354541e-12
normRes=6.350419e-12
normRes=6.346890e-12
normRes=6.342869e-12
normRes=6.339279e-12
normRes=6.335561e-12
normRes=6.331907e-12
normRes=6.328132e-12
normRes=6.324402e-12
normRes=6.320854e-12
normRes=6.317195e-12
normRes=6.313709e-12
normRes=6.309844e-12
normRes=6.306260e-12
normRes=6.302464e-12
normRes=6.298619e-12
normRes=6.294815e-12
normRes=6.291067e-12
normRes=6.287425e-12
normRes=6.283693e-12
normRes=6.279704e-12
normRes=6.275884e-12
normRes=6.271693e-12
normRes=6.267570e-12
normRes=6.263726e-12
normRes=6.259366e-12
normRes=6.255392e-12
normRes=6.250753e-12
normRes=6.246566e-12
normRes=6.241897e-12
normRes=6.237414e-12
normRes=6.232725e-12
normRes=6.228017e-12
normRes=6.223134e-12
normRes=6.218150e-12
normRes=6.212827e-12
normRes=6.207718e-12
normRes=6.202505e-12
normRes=6.197294e-12
normRes=6.191939e-12
normRes=6.186409e-12
normRes=6.180323e-12
normRes=6.174661e-12
normRes=6.168717e-12
normRes=6.162546e-12
normRes=6.156397e-12
normRes=6.150351e-12
normRes=6.143948e-12
normRes=6.137446e-12
normRes=6.130614e-12
normRes=6.123786e-12
normRes=6.117112e-12
normRes=6.109944e-12
normRes=6.102851e-12
normRes=6.095470e-12
normRes=6.087991e-12
normRes=6.080501e-12
normRes=6.072602e-12
normRes=6.064546e-12
normRes=6.056756e-12
normRes=6.048640e-12
normRes=6.040328e-12
normRes=6.031946e-12
normRes=6.023636e-12
normRes=6.014934e-12
normRes=6.006285e-12
normRes=5.997656e-12
normRes=5.988348e-12
normRes=5.979395e-12
normRes=5.970478e-12
normRes=5.961173e-12
normRes=5.951716e-12
normRes=5.942163e-12
normRes=5.932734e-12
normRes=5.923060e-12
normRes=5.913247e-12
normRes=5.903328e-12
normRes=5.893683e-12
normRes=5.883523e-12
normRes=5.873482e-12
normRes=5.862948e-12
normRes=5.852744e-12
normRes=5.842360e-12
normRes=5.831842e-12
normRes=5.821262e-12
normRes=5.810705e-12
normRes=5.800245e-12
normRes=5.789505e-12
normRes=5.778885e-12
normRes=5.767933e-12
normRes=5.757204e-12
normRes=5.746385e-12
normRes=5.735548e-12
normRes=5.724539e-12
normRes=5.713626e-12
normRes=5.702711e-12
normRes=5.691675e-12
normRes=5.680631e-12
normRes=5.669648e-12
normRes=5.658792e-12
normRes=5.647755e-12
normRes=5.636885e-12
normRes=5.625704e-12
normRes=5.615028e-12
normRes=5.603916e-12
normRes=5.592985e-12
normRes=5.582096e-12
normRes=5.571442e-12
normRes=5.560494e-12
normRes=5.549795e-12
normRes=5.538882e-12
normRes=5.528363e-12
normRes=5.517628e-12
normRes=5.506965e-12
normRes=5.496818e-12
normRes=5.486217e-12
normRes=5.475895e-12
normRes=5.465448e-12
normRes=5.455321e-12
normRes=5.445419e-12
normRes=5.435356e-12
normRes=5.425195e-12
normRes=5.415469e-12
normRes=5.405810e-12
normRes=5.396048e-12
normRes=5.386711e-12
normRes=5.377072e-12
normRes=5.367954e-12
normRes=5.358719e-12
normRes=5.349442e-12
normRes=5.340838e-12
normRes=5.331598e-12
normRes=5.322919e-12
normRes=5.314262e-12
normRes=5.305731e-12
normRes=5.297469e-12
normRes=5.289212e-12
normRes=5.281319e-12
normRes=5.273221e-12
normRes=5.265474e-12
normRes=5.257701e-12
normRes=5.250294e-12
normRes=5.242821e-12
normRes=5.235518e-12
normRes=5.228278e-12
normRes=5.221395e-12
normRes=5.214352e-12
normRes=5.207406e-12
normRes=5.200998e-12
normRes=5.194528e-12
normRes=5.188093e-12
normRes=5.181987e-12
normRes=5.176020e-12
normRes=5.169961e-12
normRes=5.164198e-12
normRes=5.158597e-12
normRes=5.152896e-12
normRes=5.147339e-12
normRes=5.142298e-12
normRes=5.137017e-12
normRes=5.131902e-12
normRes=5.127105e-12
normRes=5.122192e-12
normRes=5.117600e-12
normRes=5.112917e-12
normRes=5.108359e-12
normRes=5.104096e-12
normRes=5.099819e-12
normRes=5.095755e-12
normRes=5.091550e-12
normRes=5.087363e-12
normRes=5.083399e-12
normRes=5.079742e-12
normRes=5.075934e-12
normRes=5.072405e-12
normRes=5.068598e-12
normRes=5.064990e-12
normRes=5.061733e-12
normRes=5.058340e-12
normRes=5.054926e-12
normRes=5.051740e-12
normRes=5.048466e-12
normRes=5.045325e-12
normRes=5.042350e-12
normRes=5.039241e-12
normRes=5.036268e-12
normRes=5.033196e-12
normRes=5.030267e-12
normRes=5.027356e-12
normRes=5.024388e-12
normRes=5.021549e-12
normRes=5.018474e-12
normRes=5.015704e-12
normRes=5.012536e-12
normRes=5.009590e-12
normRes=5.006681e-12
normRes=5.003788e-12
normRes=5.000909e-12
normRes=4.997975e-12
normRes=4.995000e-12
normRes=4.992030e-12
normRes=4.988956e-12
normRes=4.986013e-12
normRes=4.982592e-12
normRes=4.979620e-12
normRes=4.976240e-12
normRes=4.973012e-12
normRes=4.969940e-12
normRes=4.966511e-12
normRes=4.963243e-12
normRes=4.959885e-12
normRes=4.956389e-12
normRes=4.952935e-12
normRes=4.949270e-12
normRes=4.945660e-12
normRes=4.941958e-12
normRes=4.938012e-12
normRes=4.934048e-12
normRes=4.929997e-12
normRes=4.925944e-12
normRes=4.922063e-12
normRes=4.917742e-12
normRes=4.913251e-12
normRes=4.908900e-12
normRes=4.904465e-12
normRes=4.899654e-12
normRes=4.894766e-12
normRes=4.890142e-12
normRes=4.885180e-12
normRes=4.880265e-12
normRes=4.874935e-12
normRes=4.869967e-12
normRes=4.864428e-12
normRes=4.859194e-12
normRes=4.853399e-12
normRes=4.847869e-12
normRes=4.841982e-12
normRes=4.836383e-12
normRes=4.830251e-12
normRes=4.824340e-12
normRes=4.818191e-12
normRes=4.812141e-12
normRes=4.805773e-12
normRes=4.799181e-12
normRes=4.792676e-12
normRes=4.786121e-12
normRes=4.779419e-12
normRes=4.772702e-12
normRes=4.765774e-12
normRes=4.758778e-12
normRes=4.751599e-12
normRes=4.744583e-12
normRes=4.737080e-12
normRes=4.730041e-12
normRes=4.722462e-12
normRes=4.714778e-12
normRes=4.707268e-12
normRes=4.699398e-12
normRes=4.691527e-12
normRes=4.683680e-12
normRes=4.675846e-12
normRes=4.667942e-12
normRes=4.659943e-12
normRes=4.651746e-12
normRes=4.643379e-12
normRes=4.635222e-12
normRes=4.627156e-12
normRes=4.618900e-12
normRes=4.610448e-12
normRes=4.601731e-12
normRes=4.593545e-12
normRes=4.585052e-12
normRes=4.576479e-12
normRes=4.567934e-12
normRes=4.559089e-12
normRes=4.550696e-12
normRes=4.542197e-12
normRes=4.533469e-12
normRes=4.524768e-12
normRes=4.515995e-12
normRes=4.507333e-12
normRes=4.498572e-12
normRes=4.489795e-12
normRes=4.480900e-12
normRes=4.472594e-12
normRes=4.463683e-12
normRes=4.455023e-12
normRes=4.446309e-12
normRes=4.437634e-12
normRes=4.428942e-12
normRes=4.420390e-12
normRes=4.411708e-12
normRes=4.403330e-12
normRes=4.394666e-12
normRes=4.386352e-12
normRes=4.377845e-12
normRes=4.369514e-12
normRes=4.361064e-12
normRes=4.353062e-12
normRes=4.344865e-12
normRes=4.336733e-12
normRes=4.328585e-12
normRes=4.320793e-12
normRes=4.312658e-12
normRes=4.304774e-12
normRes=4.297194e-12
normRes=4.289314e-12
normRes=4.281619e-12
normRes=4.273822e-12
normRes=4.266378e-12
normRes=4.259243e-12
normRes=4.251990e-12
normRes=4.244823e-12
normRes=4.237664e-12
normRes=4.230736e-12
normRes=4.223797e-12
normRes=4.216964e-12
normRes=4.210277e-12
normRes=4.203639e-12
normRes=4.196934e-12
normRes=4.190715e-12
normRes=4.184233e-12
normRes=4.178060e-12
normRes=4.171908e-12
normRes=4.165995e-12
normRes=4.160293e-12
normRes=4.154298e-12
normRes=4.148741e-12
normRes=4.143325e-12
normRes=4.137830e-12
normRes=4.132221e-12
normRes=4.127094e-12
normRes=4.121931e-12
normRes=4.116981e-12
normRes=4.112010e-12
normRes=4.107193e-12
normRes=4.102348e-12
normRes=4.097858e-12
normRes=4.093649e-12
normRes=4.089084e-12
normRes=4.084762e-12
normRes=4.080565e-12
normRes=4.076657e-12
normRes=4.072504e-12
normRes=4.068677e-12
normRes=4.064784e-12
normRes=4.060977e-12
normRes=4.057426e-12
normRes=4.053749e-12
normRes=4.050462e-12
normRes=4.047027e-12
normRes=4.043765e-12
normRes=4.040482e-12
normRes=4.037373e-12
normRes=4.034054e-12
normRes=4.031309e-12
normRes=4.028469e-12
normRes=4.025337e-12
normRes=4.022704e-12
normRes=4.019669e-12
normRes=4.017030e-12
normRes=4.014417e-12
normRes=4.011467e-12
normRes=4.009204e-12
normRes=4.006604e-12
normRes=4.004240e-12
normRes=4.001573e-12
normRes=3.999347e-12
normRes=3.997036e-12
normRes=3.994495e-12
normRes=3.991970e-12
normRes=3.989612e-12
normRes=3.987176e-12
normRes=3.985039e-12
normRes=3.982576e-12
normRes=3.980548e-12
normRes=3.978024e-12
normRes=3.975755e-12
normRes=3.973564e-12
normRes=3.971248e-12
normRes=3.968896e-12
normRes=3.966449e-12
normRes=3.963961e-12
normRes=3.961810e-12
normRes=3.959510e-12
normRes=3.956994e-12
normRes=3.954468e-12
normRes=3.952073e-12
normRes=3.949388e-12
normRes=3.946718e-12
normRes=3.944219e-12
normRes=3.941560e-12
normRes=3.938858e-12
normRes=3.936257e-12
normRes=3.933548e-12
normRes=3.930740e-12
normRes=3.927854e-12
normRes=3.924813e-12
normRes=3.921834e-12
normRes=3.918761e-12
normRes=3.915523e-12
normRes=3.912348e-12
normRes=3.908954e-12
normRes=3.905731e-12
normRes=3.902747e-12
normRes=3.898943e-12
normRes=3.895332e-12
normRes=3.891778e-12
normRes=3.888023e-12
normRes=3.884163e-12
normRes=3.880399e-12
normRes=3.876532e-12
normRes=3.872717e-12
normRes=3.868572e-12
normRes=3.864356e-12
normRes=3.860047e-12
normRes=3.855557e-12
normRes=3.851089e-12
normRes=3.846690e-12
normRes=3.842072e-12
normRes=3.837469e-12
normRes=3.832805e-12
normRes=3.827962e-12
normRes=3.823036e-12
normRes=3.818007e-12
normRes=3.813109e-12
normRes=3.808051e-12
normRes=3.802648e-12
normRes=3.797358e-12
normRes=3.791834e-12
normRes=3.786354e-12
normRes=3.780919e-12
normRes=3.775514e-12
normRes=3.769614e-12
normRes=3.763842e-12
normRes=3.758085e-12
normRes=3.752130e-12
normRes=3.746062e-12
normRes=3.740010e-12
normRes=3.733866e-12
normRes=3.727822e-12
normRes=3.721626e-12
normRes=3.715322e-12
normRes=3.709174e-12
normRes=3.702735e-12
normRes=3.696342e-12
normRes=3.689972e-12
normRes=3.683493e-12
normRes=3.677030e-12
normRes=3.670339e-12
normRes=3.663604e-12
normRes=3.656899e-12
normRes=3.650195e-12
normRes=3.643596e-12
normRes=3.636652e-12
normRes=3.630053e-12
normRes=3.623185e-12
normRes=3.616385e-12
normRes=3.609399e-12
normRes=3.602361e-12
normRes=3.595596e-12
normRes=3.588713e-12
normRes=3.581911e-12
normRes=3.574920e-12
normRes=3.567998e-12
normRes=3.561025e-12
normRes=3.554193e-12
normRes=3.547215e-12
normRes=3.540299e-12
normRes=3.533392e-12
normRes=3.526448e-12
normRes=3.519634e-12
normRes=3.512854e-12
normRes=3.505868e-12
normRes=3.499026e-12
normRes=3.492435e-12
normRes=3.485715e-12
normRes=3.479090e-12
normRes=3.472318e-12
normRes=3.465657e-12
normRes=3.458975e-12
normRes=3.452526e-12
normRes=3.446028e-12
normRes=3.439704e-12
normRes=3.433074e-12
normRes=3.426752e-12
normRes=3.420658e-12
normRes=3.414181e-12
normRes=3.408050e-12
normRes=3.402117e-12
normRes=3.395961e-12
normRes=3.389867e-12
normRes=3.384086e-12
normRes=3.378024e-12
normRes=3.372615e-12
normRes=3.366908e-12
normRes=3.361212e-12
normRes=3.355677e-12
normRes=3.350110e-12
normRes=3.345007e-12
normRes=3.339587e-12
normRes=3.334285e-12
normRes=3.329144e-12
normRes=3.324027e-12
normRes=3.319204e-12
normRes=3.314285e-12
normRes=3.309477e-12
normRes=3.304566e-12
normRes=3.300016e-12
normRes=3.295200e-12
normRes=3.290837e-12
normRes=3.286645e-12
normRes=3.282303e-12
normRes=3.278139e-12
normRes=3.273779e-12
normRes=3.269809e-12
normRes=3.265918e-12
normRes=3.262128e-12
normRes=3.258299e-12
normRes=3.254655e-12
normRes=3.251070e-12
normRes=3.247489e-12
normRes=3.244136e-12
normRes=3.240576e-12
normRes=3.237420e-12
normRes=3.234062e-12
normRes=3.230958e-12
normRes=3.228257e-12
normRes=3.224956e-12
normRes=3.222023e-12
normRes=3.219148e-12
normRes=3.216466e-12
normRes=3.213631e-12
normRes=3.210888e-12
normRes=3.208294e-12
normRes=3.205697e-12
normRes=3.203221e-12
normRes=3.200853e-12
normRes=3.198602e-12
normRes=3.196056e-12
normRes=3.193808e-12
normRes=3.191606e-12
normRes=3.189380e-12
normRes=3.187117e-12
normRes=3.185197e-12
normRes=3.183189e-12
normRes=3.181030e-12
normRes=3.178914e-12
normRes=3.176998e-12
normRes=3.175238e-12
normRes=3.173143e-12
normRes=3.171201e-12
normRes=3.169229e-12
normRes=3.167456e-12
normRes=3.165722e-12
normRes=3.163702e-12
normRes=3.162076e-12
normRes=3.160001e-12
normRes=3.158237e-12
normRes=3.156447e-12
normRes=3.154435e-12
normRes=3.152677e-12
normRes=3.150765e-12
normRes=3.148870e-12
normRes=3.147178e-12
normRes=3.145174e-12
normRes=3.143262e-12
normRes=3.141273e-12
normRes=3.139556e-12
normRes=3.137522e-12
normRes=3.135679e-12
normRes=3.133543e-12
normRes=3.131273e-12
normRes=3.129370e-12
normRes=3.127048e-12
normRes=3.124938e-12
normRes=3.122822e-12
normRes=3.120722e-12
normRes=3.118559e-12
normRes=3.116239e-12
normRes=3.113841e-12
normRes=3.111207e-12
normRes=3.109067e-12
normRes=3.106756e-12
normRes=3.103762e-12
normRes=3.101168e-12
normRes=3.098570e-12
normRes=3.095747e-12
normRes=3.092902e-12
normRes=3.090171e-12
normRes=3.087364e-12
normRes=3.084386e-12
normRes=3.081339e-12
normRes=3.078353e-12
normRes=3.075216e-12
normRes=3.072155e-12
normRes=3.068732e-12
normRes=3.065625e-12
normRes=3.062034e-12
normRes=3.058834e-12
normRes=3.055205e-12
normRes=3.051548e-12
normRes=3.048009e-12
normRes=3.044554e-12
normRes=3.040736e-12
normRes=3.037079e-12
normRes=3.032843e-12
normRes=3.029159e-12
normRes=3.025054e-12
normRes=3.020942e-12
normRes=3.016693e-12
normRes=3.012601e-12
normRes=3.008222e-12
normRes=3.004019e-12
normRes=2.999611e-12
normRes=2.995434e-12
normRes=2.990973e-12
normRes=2.986211e-12
normRes=2.981789e-12
normRes=2.977233e-12
normRes=2.972563e-12
normRes=2.967644e-12
normRes=2.962763e-12
normRes=2.957937e-12
normRes=2.953122e-12
normRes=2.948167e-12
normRes=2.943154e-12
normRes=2.937913e-12
normRes=2.932806e-12
normRes=2.927841e-12
normRes=2.922461e-12
normRes=2.917249e-12
normRes=2.912459e-12
normRes=2.907096e-12
normRes=2.901728e-12
normRes=2.896501e-12
normRes=2.890975e-12
normRes=2.885589e-12
normRes=2.880221e-12
normRes=2.874941e-12
normRes=2.869292e-12
normRes=2.863947e-12
normRes=2.858379e-12
normRes=2.853034e-12
normRes=2.847514e-12
normRes=2.841789e-12
normRes=2.836491e-12
normRes=2.831069e-12
normRes=2.825464e-12
normRes=2.820044e-12
normRes=2.814492e-12
normRes=2.808911e-12
normRes=2.803427e-12
normRes=2.797892e-12
normRes=2.792378e-12
normRes=2.786915e-12
normRes=2.781704e-12
normRes=2.776309e-12
normRes=2.771004e-12
normRes=2.765641e-12
normRes=2.760215e-12
normRes=2.754937e-12
normRes=2.749736e-12
normRes=2.744584e-12
normRes=2.739430e-12
normRes=2.734223e-12
normRes=2.729140e-12
normRes=2.724180e-12
normRes=2.719058e-12
normRes=2.714006e-12
normRes=2.709157e-12
normRes=2.704354e-12
normRes=2.699300e-12
normRes=2.694653e-12
normRes=2.689853e-12
normRes=2.685162e-12
normRes=2.680424e-12
normRes=2.675853e-12
normRes=2.671483e-12
normRes=2.666918e-12
normRes=2.662571e-12
normRes=2.658049e-12
normRes=2.653874e-12
normRes=2.649646e-12
normRes=2.645547e-12
normRes=2.641371e-12
normRes=2.637264e-12
normRes=2.633451e-12
normRes=2.629471e-12
normRes=2.625849e-12
normRes=2.621842e-12
normRes=2.618180e-12
normRes=2.614797e-12
normRes=2.611340e-12
normRes=2.607694e-12
normRes=2.604398e-12
normRes=2.601178e-12
normRes=2.597778e-12
normRes=2.594738e-12
normRes=2.591455e-12
normRes=2.588397e-12
normRes=2.585320e-12
normRes=2.582428e-12
normRes=2.579486e-12
normRes=2.576732e-12
normRes=2.573872e-12
normRes=2.571351e-12
normRes=2.568704e-12
normRes=2.566073e-12
normRes=2.563421e-12
normRes=2.560946e-12
normRes=2.558692e-12
normRes=2.556326e-12
normRes=2.554017e-12
normRes=2.551833e-12
normRes=2.549863e-12
normRes=2.547507e-12
normRes=2.545603e-12
normRes=2.543544e-12
normRes=2.541646e-12
normRes=2.539731e-12
normRes=2.537643e-12
normRes=2.535834e-12
normRes=2.533888e-12
normRes=2.532272e-12
normRes=2.530300e-12
normRes=2.528791e-12
normRes=2.527041e-12
normRes=2.525515e-12
normRes=2.524018e-12
normRes=2.522229e-12
normRes=2.520496e-12
normRes=2.519054e-12
normRes=2.517407e-12
normRes=2.515820e-12
normRes=2.514557e-12
normRes=2.513099e-12
normRes=2.511432e-12
normRes=2.510057e-12
normRes=2.508517e-12
normRes=2.506983e-12
normRes=2.505714e-12
normRes=2.504027e-12
normRes=2.502794e-12
normRes=2.501097e-12
normRes=2.499728e-12
normRes=2.498226e-12
normRes=2.496742e-12
normRes=2.495086e-12
normRes=2.493722e-12
normRes=2.492116e-12
normRes=2.490648e-12
normRes=2.489092e-12
normRes=2.487651e-12
normRes=2.485957e-12
normRes=2.484174e-12
normRes=2.482456e-12
normRes=2.481222e-12
normRes=2.479228e-12
normRes=2.477394e-12
normRes=2.475644e-12
normRes=2.473800e-12
normRes=2.472005e-12
normRes=2.470275e-12
normRes=2.468314e-12
normRes=2.466490e-12
normRes=2.464610e-12
normRes=2.462389e-12
normRes=2.460216e-12
normRes=2.458367e-12
normRes=2.455990e-12
normRes=2.453790e-12
normRes=2.451430e-12
normRes=2.449222e-12
normRes=2.447007e-12
normRes=2.444559e-12
normRes=2.441969e-12
normRes=2.439660e-12
normRes=2.437339e-12
normRes=2.434574e-12
normRes=2.431979e-12
normRes=2.429244e-12
normRes=2.426745e-12
normRes=2.423886e-12
normRes=2.421128e-12
normRes=2.418290e-12
normRes=2.415033e-12
normRes=2.412123e-12
normRes=2.409201e-12
normRes=2.405977e-12
normRes=2.403071e-12
normRes=2.399876e-12
normRes=2.396661e-12
normRes=2.393061e-12
normRes=2.389907e-12
normRes=2.386246e-12
normRes=2.382816e-12
normRes=2.379575e-12
normRes=2.376103e-12
normRes=2.372359e-12
normRes=2.368711e-12
normRes=2.365194e-12
normRes=2.361568e-12
normRes=2.357888e-12
normRes=2.354122e-12
normRes=2.350127e-12
normRes=2.346410e-12
normRes=2.342391e-12
normRes=2.338296e-12
normRes=2.334127e-12
normRes=2.330272e-12
normRes=2.326423e-12
normRes=2.322238e-12
normRes=2.318157e-12
normRes=2.314004e-12
normRes=2.309757e-12
normRes=2.305762e-12
normRes=2.301465e-12
normRes=2.297171e-12
normRes=2.293098e-12
normRes=2.288818e-12
normRes=2.284691e-12
normRes=2.280438e-12
normRes=2.275924e-12
normRes=2.271963e-12
normRes=2.267325e-12
normRes=2.262986e-12
normRes=2.258734e-12
normRes=2.254371e-12
normRes=2.249863e-12
normRes=2.245624e-12
normRes=2.241386e-12
normRes=2.237095e-12
normRes=2.232529e-12
normRes=2.228228e-12
normRes=2.223989e-12
normRes=2.219495e-12
normRes=2.215323e-12
normRes=2.210977e-12
normRes=2.206575e-12
normRes=2.202312e-12
normRes=2.197981e-12
normRes=2.193845e-12
normRes=2.189575e-12
normRes=2.185412e-12
normRes=2.181396e-12
normRes=2.177021e-12
normRes=2.173107e-12
normRes=2.168908e-12
normRes=2.164767e-12
normRes=2.160840e-12
normRes=2.156926e-12
normRes=2.153058e-12
normRes=2.149127e-12
normRes=2.145229e-12
normRes=2.141443e-12
normRes=2.137507e-12
normRes=2.133943e-12
normRes=2.130228e-12
normRes=2.126272e-12
normRes=2.122837e-12
normRes=2.119343e-12
normRes=2.115852e-12
normRes=2.112155e-12
normRes=2.108805e-12
normRes=2.105429e-12
normRes=2.101942e-12
normRes=2.098656e-12
normRes=2.095637e-12
normRes=2.092431e-12
normRes=2.089189e-12
normRes=2.086298e-12
normRes=2.083153e-12
normRes=2.079934e-12
normRes=2.077413e-12
normRes=2.074400e-12
normRes=2.071650e-12
normRes=2.068930e-12
normRes=2.066420e-12
normRes=2.063598e-12
normRes=2.061199e-12
normRes=2.058677e-12
normRes=2.056225e-12
normRes=2.053844e-12
normRes=2.051251e-12
normRes=2.049052e-12
normRes=2.046710e-12
normRes=2.044565e-12
normRes=2.042345e-12
normRes=2.040273e-12
normRes=2.038080e-12
normRes=2.035988e-12
normRes=2.034151e-12
normRes=2.032216e-12
normRes=2.030162e-12
normRes=2.028457e-12
normRes=2.026791e-12
normRes=2.024856e-12
normRes=2.023108e-12
normRes=2.021570e-12
normRes=2.019850e-12
normRes=2.018313e-12
normRes=2.016821e-12
normRes=2.015168e-12
normRes=2.013705e-12
normRes=2.012394e-12
normRes=2.010834e-12
normRes=2.009496e-12
normRes=2.008183e-12
normRes=2.006961e-12
normRes=2.005480e-12
normRes=2.004197e-12
normRes=2.003017e-12
normRes=2.001714e-12
normRes=2.000334e-12
normRes=1.999060e-12
normRes=1.998106e-12
normRes=1.996683e-12
normRes=1.995669e-12
normRes=1.994424e-12
normRes=1.993314e-12
normRes=1.992046e-12
normRes=1.990826e-12
normRes=1.989644e-12
normRes=1.988700e-12
normRes=1.987382e-12
normRes=1.986260e-12
normRes=1.985062e-12
normRes=1.984168e-12
normRes=1.982885e-12
normRes=1.981560e-12
normRes=1.980404e-12
normRes=1.978991e-12
normRes=1.978072e-12
normRes=1.976739e-12
normRes=1.975542e-12
normRes=1.974190e-12
normRes=1.972949e-12
normRes=1.971853e-12
normRes=1.970326e-12
normRes=1.969228e-12
normRes=1.967675e-12
normRes=1.966280e-12
normRes=1.964886e-12
normRes=1.963477e-12
normRes=1.961999e-12
normRes=1.960429e-12
normRes=1.959226e-12
normRes=1.957419e-12
normRes=1.955955e-12
normRes=1.954310e-12
normRes=1.952458e-12
normRes=1.951020e-12
normRes=1.949182e-12
normRes=1.947486e-12
normRes=1.945712e-12
normRes=1.943910e-12
normRes=1.942043e-12
normRes=1.940191e-12
normRes=1.938338e-12
normRes=1.936156e-12
normRes=1.934134e-12
normRes=1.932286e-12
normRes=1.930061e-12
normRes=1.927827e-12
normRes=1.925873e-12
normRes=1.923437e-12
normRes=1.921109e-12
normRes=1.918828e-12
normRes=1.916445e-12
normRes=1.914132e-12
normRes=1.911785e-12
normRes=1.909374e-12
normRes=1.906855e-12
normRes=1.904163e-12
normRes=1.901635e-12
normRes=1.899047e-12
normRes=1.896359e-12
normRes=1.893539e-12
normRes=1.890898e-12
normRes=1.888139e-12
normRes=1.885362e-12
normRes=1.882432e-12
normRes=1.879845e-12
normRes=1.876993e-12
normRes=1.873946e-12
normRes=1.871047e-12
normRes=1.867874e-12
normRes=1.865034e-12
normRes=1.861956e-12
normRes=1.858687e-12
normRes=1.855850e-12
normRes=1.852407e-12
normRes=1.849217e-12
normRes=1.846162e-12
normRes=1.842793e-12
normRes=1.839470e-12
normRes=1.836328e-12
normRes=1.832971e-12
normRes=1.829713e-12
normRes=1.826283e-12
normRes=1.823017e-12
normRes=1.819784e-12
normRes=1.816541e-12
normRes=1.813081e-12
normRes=1.809405e-12
normRes=1.806215e-12
normRes=1.802602e-12
normRes=1.799310e-12
normRes=1.795649e-12
normRes=1.792315e-12
normRes=1.788582e-12
normRes=1.785232e-12
normRes=1.781508e-12
normRes=1.778165e-12
normRes=1.774761e-12
normRes=1.771444e-12
normRes=1.767924e-12
normRes=1.764594e-12
normRes=1.760973e-12
normRes=1.757644e-12
normRes=1.754324e-12
normRes=1.750821e-12
normRes=1.747249e-12
normRes=1.743909e-12
normRes=1.740502e-12
normRes=1.737100e-12
normRes=1.733627e-12
normRes=1.730627e-12
normRes=1.727277e-12
normRes=1.724043e-12
normRes=1.720848e-12
normRes=1.717708e-12
normRes=1.714658e-12
normRes=1.711543e-12
normRes=1.708224e-12
normRes=1.705143e-12
normRes=1.702160e-12
normRes=1.699060e-12
normRes=1.696085e-12
normRes=1.693132e-12
normRes=1.690085e-12
normRes=1.687410e-12
normRes=1.684410e-12
normRes=1.681489e-12
normRes=1.678734e-12
normRes=1.675872e-12
normRes=1.673331e-12
normRes=1.670689e-12
normRes=1.668117e-12
normRes=1.665400e-12
normRes=1.663046e-12
normRes=1.660426e-12
normRes=1.657833e-12
normRes=1.655347e-12
normRes=1.652867e-12
normRes=1.650584e-12
normRes=1.648321e-12
normRes=1.646069e-12
normRes=1.643775e-12
normRes=1.641682e-12
normRes=1.639411e-12
normRes=1.637306e-12
normRes=1.635329e-12
normRes=1.633303e-12
normRes=1.631372e-12
normRes=1.629431e-12
normRes=1.627588e-12
normRes=1.625741e-12
normRes=1.623905e-12
normRes=1.622342e-12
normRes=1.620327e-12
normRes=1.618619e-12
normRes=1.617006e-12
normRes=1.615524e-12
normRes=1.613951e-12
normRes=1.612607e-12
normRes=1.611086e-12
normRes=1.609680e-12
normRes=1.608137e-12
normRes=1.606884e-12
normRes=1.605428e-12
normRes=1.604114e-12
normRes=1.602677e-12
normRes=1.601428e-12
normRes=1.600110e-12
normRes=1.599102e-12
normRes=1.597988e-12
normRes=1.596726e-12
normRes=1.595565e-12
normRes=1.594717e-12
normRes=1.593573e-12
normRes=1.592320e-12
normRes=1.591173e-12
normRes=1.590383e-12
normRes=1.589161e-12
normRes=1.588446e-12
normRes=1.587416e-12
normRes=1.586356e-12
normRes=1.585398e-12
normRes=1.584548e-12
normRes=1.583843e-12
normRes=1.582540e-12
normRes=1.581629e-12
normRes=1.580534e-12
normRes=1.579897e-12
normRes=1.578903e-12
normRes=1.577916e-12
normRes=1.577154e-12
normRes=1.576133e-12
normRes=1.575363e-12
normRes=1.574437e-12
normRes=1.573658e-12
normRes=1.572747e-12
normRes=1.571701e-12
normRes=1.570771e-12
normRes=1.569493e-12
normRes=1.568650e-12
normRes=1.567628e-12
normRes=1.566909e-12
normRes=1.565799e-12
normRes=1.564766e-12
normRes=1.563718e-12
normRes=1.562496e-12
normRes=1.561420e-12
normRes=1.560236e-12
normRes=1.559275e-12
normRes=1.558052e-12
normRes=1.556836e-12
normRes=1.555596e-12
normRes=1.554410e-12
normRes=1.553288e-12
normRes=1.551596e-12
normRes=1.550471e-12
normRes=1.549215e-12
normRes=1.548030e-12
normRes=1.546770e-12
normRes=1.545147e-12
normRes=1.544018e-12
normRes=1.542444e-12
normRes=1.540721e-12
normRes=1.539314e-12
normRes=1.537784e-12
normRes=1.535969e-12
normRes=1.534789e-12
normRes=1.533000e-12
normRes=1.531329e-12
normRes=1.529700e-12
normRes=1.527983e-12
normRes=1.526264e-12
normRes=1.524248e-12
normRes=1.522436e-12
normRes=1.520582e-12
normRes=1.518892e-12
normRes=1.516655e-12
normRes=1.514851e-12
normRes=1.512647e-12
normRes=1.510849e-12
normRes=1.508655e-12
normRes=1.506611e-12
normRes=1.504433e-12
normRes=1.502155e-12
normRes=1.500080e-12
normRes=1.497863e-12
normRes=1.495542e-12
normRes=1.493432e-12
normRes=1.491109e-12
normRes=1.488559e-12
normRes=1.486432e-12
normRes=1.484144e-12
normRes=1.481775e-12
normRes=1.479400e-12
normRes=1.476928e-12
normRes=1.474239e-12
normRes=1.471820e-12
normRes=1.469418e-12
normRes=1.466676e-12
normRes=1.464144e-12
normRes=1.461753e-12
normRes=1.459080e-12
normRes=1.456449e-12
normRes=1.454129e-12
normRes=1.451328e-12
normRes=1.448808e-12
normRes=1.446084e-12
normRes=1.443514e-12
normRes=1.440816e-12
normRes=1.437868e-12
normRes=1.435229e-12
normRes=1.432596e-12
normRes=1.429916e-12
normRes=1.427300e-12
normRes=1.424568e-12
normRes=1.421799e-12
normRes=1.419053e-12
normRes=1.416288e-12
normRes=1.413596e-12
normRes=1.410837e-12
normRes=1.408072e-12
normRes=1.405303e-12
normRes=1.402511e-12
normRes=1.399519e-12
normRes=1.396943e-12
normRes=1.394104e-12
normRes=1.391306e-12
normRes=1.388612e-12
normRes=1.386015e-12
normRes=1.383336e-12
normRes=1.380584e-12
normRes=1.378021e-12
normRes=1.375449e-12
normRes=1.372710e-12
normRes=1.370066e-12
normRes=1.367460e-12
normRes=1.364945e-12
normRes=1.362519e-12
normRes=1.360008e-12
normRes=1.357695e-12
normRes=1.355020e-12
normRes=1.352501e-12
normRes=1.350103e-12
normRes=1.347660e-12
normRes=1.345277e-12
normRes=1.343022e-12
normRes=1.340707e-12
normRes=1.338262e-12
normRes=1.336092e-12
normRes=1.333900e-12
normRes=1.331545e-12
normRes=1.329480e-12
normRes=1.327255e-12
normRes=1.325010e-12
normRes=1.323089e-12
normRes=1.320996e-12
normRes=1.318900e-12
normRes=1.317098e-12
normRes=1.315197e-12
normRes=1.313318e-12
normRes=1.311462e-12
normRes=1.309383e-12
normRes=1.307525e-12
normRes=1.305658e-12
normRes=1.304017e-12
normRes=1.302214e-12
normRes=1.300658e-12
normRes=1.298986e-12
normRes=1.297342e-12
normRes=1.295821e-12
normRes=1.294382e-12
normRes=1.292873e-12
normRes=1.291254e-12
normRes=1.289781e-12
normRes=1.288402e-12
normRes=1.287146e-12
normRes=1.285638e-12
normRes=1.284242e-12
normRes=1.283116e-12
normRes=1.281542e-12
normRes=1.280545e-12
normRes=1.279302e-12
normRes=1.278176e-12
normRes=1.277117e-12
normRes=1.275981e-12
normRes=1.274791e-12
normRes=1.273750e-12
normRes=1.272732e-12
normRes=1.271600e-12
normRes=1.270625e-12
normRes=1.269526e-12
normRes=1.268667e-12
normRes=1.267994e-12
normRes=1.266741e-12
normRes=1.265941e-12
normRes=1.264886e-12
normRes=1.264180e-12
normRes=1.263392e-12
normRes=1.262431e-12
normRes=1.261741e-12
normRes=1.260878e-12
normRes=1.260158e-12
normRes=1.259345e-12
normRes=1.258626e-12
normRes=1.257723e-12
normRes=1.257324e-12
normRes=1.256364e-12
normRes=1.255731e-12
normRes=1.254770e-12
normRes=1.254201e-12
normRes=1.253472e-12
normRes=1.252784e-12
normRes=1.252167e-12
normRes=1.251249e-12
normRes=1.250689e-12
normRes=1.249729e-12
normRes=1.249085e-12
normRes=1.248308e-12
normRes=1.247542e-12
normRes=1.246898e-12
normRes=1.246004e-12
normRes=1.245494e-12
normRes=1.244501e-12
normRes=1.243649e-12
normRes=1.242885e-12
normRes=1.242049e-12
normRes=1.241252e-12
normRes=1.240516e-12
normRes=1.239798e-12
normRes=1.238774e-12
normRes=1.238092e-12
normRes=1.237053e-12
normRes=1.236268e-12
normRes=1.235414e-12
normRes=1.234202e-12
normRes=1.233159e-12
normRes=1.232165e-12
normRes=1.231403e-12
normRes=1.230247e-12
normRes=1.229219e-12
normRes=1.228301e-12
normRes=1.227060e-12
normRes=1.225909e-12
normRes=1.224993e-12
normRes=1.223771e-12
normRes=1.222421e-12
normRes=1.221377e-12
normRes=1.220035e-12
normRes=1.218931e-12
normRes=1.217546e-12
normRes=1.216452e-12
normRes=1.214968e-12
normRes=1.213738e-12
normRes=1.212209e-12
normRes=1.211153e-12
normRes=1.209698e-12
normRes=1.208215e-12
normRes=1.206458e-12
normRes=1.205157e-12
normRes=1.203614e-12
normRes=1.202008e-12
normRes=1.200337e-12
normRes=1.198814e-12
normRes=1.197120e-12
normRes=1.195339e-12
normRes=1.193739e-12
normRes=1.191999e-12
normRes=1.190366e-12
normRes=1.188724e-12
normRes=1.186841e-12
normRes=1.185114e-12
normRes=1.183431e-12
normRes=1.181404e-12
normRes=1.179516e-12
normRes=1.177714e-12
normRes=1.175841e-12
normRes=1.173545e-12
normRes=1.171951e-12
normRes=1.169999e-12
normRes=1.167927e-12
normRes=1.165913e-12
normRes=1.163902e-12
normRes=1.161828e-12
normRes=1.159827e-12
normRes=1.157979e-12
normRes=1.155631e-12
normRes=1.153668e-12
normRes=1.151709e-12
normRes=1.149660e-12
normRes=1.147342e-12
normRes=1.145279e-12
normRes=1.143269e-12
normRes=1.141293e-12
normRes=1.139201e-12
normRes=1.137095e-12
normRes=1.134880e-12
normRes=1.132837e-12
normRes=1.130684e-12
normRes=1.128356e-12
normRes=1.126271e-12
normRes=1.124105e-12
normRes=1.121707e-12
normRes=1.119606e-12
normRes=1.117206e-12
normRes=1.115175e-12
normRes=1.112945e-12
normRes=1.110897e-12
normRes=1.108841e-12
normRes=1.106715e-12
normRes=1.104507e-12
normRes=1.102302e-12
normRes=1.100057e-12
normRes=1.097945e-12
normRes=1.095937e-12
normRes=1.093925e-12
normRes=1.091906e-12
normRes=1.089917e-12
normRes=1.087791e-12
normRes=1.085741e-12
normRes=1.084074e-12
normRes=1.081825e-12
normRes=1.079750e-12
normRes=1.077563e-12
normRes=1.075845e-12
normRes=1.073744e-12
normRes=1.071942e-12
normRes=1.070132e-12
normRes=1.068252e-12
normRes=1.066389e-12
normRes=1.064331e-12
normRes=1.062489e-12
normRes=1.060699e-12
normRes=1.059053e-12
normRes=1.057276e-12
normRes=1.055518e-12
normRes=1.054009e-12
normRes=1.052190e-12
normRes=1.050392e-12
normRes=1.048900e-12
normRes=1.047165e-12
normRes=1.045795e-12
normRes=1.044217e-12
normRes=1.042687e-12
normRes=1.041216e-12
normRes=1.039674e-12
normRes=1.038237e-12
normRes=1.036803e-12
normRes=1.035581e-12
normRes=1.033986e-12
normRes=1.032707e-12
normRes=1.031478e-12
normRes=1.030171e-12
normRes=1.028851e-12
normRes=1.027791e-12
normRes=1.026670e-12
normRes=1.025298e-12
normRes=1.023989e-12
normRes=1.022871e-12
normRes=1.022035e-12
normRes=1.021017e-12
normRes=1.019897e-12
normRes=1.018933e-12
normRes=1.017831e-12
normRes=1.016890e-12
normRes=1.016136e-12
normRes=1.015032e-12
normRes=1.014082e-12
normRes=1.013256e-12
normRes=1.012404e-12
normRes=1.011312e-12
normRes=1.010639e-12
normRes=1.009824e-12
normRes=1.008950e-12
normRes=1.008420e-12
normRes=1.007704e-12
normRes=1.006772e-12
normRes=1.005977e-12
normRes=1.005417e-12
normRes=1.004551e-12
normRes=1.004119e-12
normRes=1.003588e-12
normRes=1.002875e-12
normRes=1.002141e-12
normRes=1.001414e-12
normRes=1.000871e-12
normRes=1.000175e-12
normRes=9.995705e-13
nG=0
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=0
CellPDMap=0
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=0
CellPDMap=0
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
0.49690079994228547600
0.49080396953184335374
0.48485467381622227023
0.47904786860754611233
0.47337857677845107673
0.46784176445753505869
0.46243328316704307435
0.45714773176757339535
0.45198319855027035974
0.44693055255481128896
0.44199750135921628269
0.43715443710684526168
0.43245623264649130091
0.42776817142398021465
0.42338152111588034376
0.41861262538227350660
0.41477421987998430719
0.40816347504888911280
0.40404061166444904529
0.40000020554777437898
0.31980910121920291811
0.23029402448952490667
0.17848945036765179184
0.14584367515849250285
0.12333831213868884369
0.10683847809153927677
0.09423146365449079631
0.08429003316351067754
0.07624883584319577801
0.06960948659911474212
0.06403439025033177967
0.05928651266519587015
0.05519438428316486567
0.05163088002459541304
0.04849974211704381755
0.04572677429835289575
0.04325379654662026702
0.04103469351159600570
0.03903212114476392602
0.03721607712568059806
1.000
1.000
1.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.294
0.933
0.000
0.000
1.000
1.000
1.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.294
0.933
0.000
0.647
1.000
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.000
0.000
0.510
0.000
0.000
0.000
0.647
1.000
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.000
0.000
0.510
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933


==> exL/ex3_I=40/out_TMeuler_8DSv1Cla5210_Special10_Var0-MOODFixing/res-I40-CPD.dat <==
0.012500 5 1.000000 0.000000 0.000000
0.037500 5 1.000000 0.647000 0.000000
0.062500 5 1.000000 1.000000 0.000000
0.087500 5 0.000000 0.502000 0.000000
0.112500 5 0.000000 0.502000 0.000000
0.137500 5 0.000000 0.502000 0.000000
0.162500 5 0.000000 0.502000 0.000000
0.187500 5 0.000000 0.502000 0.000000
0.212500 5 0.000000 0.502000 0.000000
0.237500 5 0.000000 0.502000 0.000000
0.262500 5 0.000000 0.502000 0.000000
0.287500 5 0.000000 0.502000 0.000000
0.312500 5 0.000000 0.502000 0.000000
0.337500 5 0.000000 0.502000 0.000000
0.362500 5 0.000000 0.502000 0.000000
0.387500 5 0.000000 0.000000 1.000000
0.412500 5 0.294000 0.000000 0.510000
0.437500 5 0.933000 0.510000 0.933000
0.462500 0 0.000000 0.000000 0.000000
0.487500 0 0.000000 0.000000 0.000000
0.512500 5 1.000000 0.000000 0.000000
0.537500 5 1.000000 0.647000 0.000000
0.562500 5 1.000000 1.000000 0.000000
0.587500 5 0.000000 0.502000 0.000000
0.612500 5 0.000000 0.502000 0.000000
0.637500 5 0.000000 0.502000 0.000000
0.662500 5 0.000000 0.502000 0.000000
0.687500 5 0.000000 0.502000 0.000000
0.712500 5 0.000000 0.502000 0.000000
0.737500 5 0.000000 0.502000 0.000000
0.762500 5 0.000000 0.502000 0.000000
0.787500 5 0.000000 0.502000 0.000000
0.812500 5 0.000000 0.502000 0.000000
0.837500 5 0.000000 0.502000 0.000000
0.862500 5 0.000000 0.502000 0.000000
0.887500 5 0.000000 0.502000 0.000000
0.912500 5 0.000000 0.502000 0.000000
0.937500 5 0.000000 0.000000 1.000000
0.962500 5 0.294000 0.000000 0.510000
0.987500 5 0.933000 0.510000 0.933000


==> exL/ex3_I=40/out_TMeuler_8DSv1Cla5210_Special10_Var0-MOODFixing/res-I40-PhiError.dat <==
0.012500 0.00000000000000000000
0.037500 0.00000026585927004330
0.062500 0.00000025252243024410
0.087500 0.00000022673891902913
0.112500 0.00000027089833815053
0.137500 0.00000017392988399534
0.162500 0.00000038712400413088
0.187500 0.00000010117733628690
0.212500 0.00000098839293621866
0.237500 0.00000147137019740340
0.262500 0.00000405389581731308
0.287500 0.00000838418076559710
0.312500 0.00001958847786703855
0.337500 0.00004339324593832794
0.362500 0.00009714789440362637
0.387500 0.00023936930954276958
0.412500 0.00026273845812085916
0.437500 0.00209653163867407066
0.462500 0.00205424689627142776
0.487500 0.00201322859228253437
0.512500 0.00456248348025106720
0.537500 0.00014841252573122299
0.562500 0.00002538287354975077
0.587500 0.00001356837316959791
0.612500 0.00001776886565198199
0.637500 0.00001336420760174317
0.662500 0.00000503521903889859
0.687500 0.00000162067835766944
0.712500 0.00000069202012005498
0.737500 0.00000038501818706849
0.762500 0.00000022411751088303
0.787500 0.00000013494572274897
0.812500 0.00000008709572808102
0.837500 0.00000006311587008589
0.862500 0.00000004466475559545
0.887500 0.00000004322696317560
0.912500 0.00000001953078534317
0.937500 0.00000005800182233812
0.962500 0.00000001019059372304
0.987500 0.00000006461790111323


==> exL/ex3_I=40/out_TMeuler_8DSv1Cla5210_Special10_Var0-MOODFixing/res-I40-Phi_PhiExact.dat <==
0.000000 0.500000
0.002000 0.499500
0.004000 0.499002
0.006000 0.498504
0.008000 0.498008
0.010000 0.497512
0.012000 0.497018
0.014000 0.496524
0.016000 0.496032
0.018000 0.495540
0.020000 0.495050
0.022000 0.494560
0.024000 0.494071
0.026000 0.493583
0.028000 0.493097
0.030000 0.492611
0.032000 0.492126
0.034000 0.491642
0.036000 0.491159
0.038000 0.490677
0.040000 0.490196
0.042000 0.489716
0.044000 0.489237
0.046000 0.488759
0.048000 0.488281
0.050000 0.487805
0.052000 0.487329
0.054000 0.486855
0.056000 0.486381
0.058000 0.485909
0.060000 0.485437
0.062000 0.484966
0.064000 0.484496
0.066000 0.484027
0.068000 0.483559
0.070000 0.483092
0.072000 0.482625
0.074000 0.482160
0.076000 0.481696
0.078000 0.481232
0.080000 0.480769
0.082000 0.480307
0.084000 0.479846
0.086000 0.479386
0.088000 0.478927
0.090000 0.478469
0.092000 0.478011
0.094000 0.477555
0.096000 0.477099
0.098000 0.476644
0.100000 0.476190
0.102000 0.475737
0.104000 0.475285
0.106000 0.474834
0.108000 0.474383
0.110000 0.473934
0.112000 0.473485
0.114000 0.473037
0.116000 0.472590
0.118000 0.472144
0.120000 0.471698
0.122000 0.471254
0.124000 0.470810
0.126000 0.470367
0.128000 0.469925
0.130000 0.469484
0.132000 0.469043
0.134000 0.468604
0.136000 0.468165
0.138000 0.467727
0.140000 0.467290
0.142000 0.466853
0.144000 0.466418
0.146000 0.465983
0.148000 0.465549
0.150000 0.465116
0.152000 0.464684
0.154000 0.464253
0.156000 0.463822
0.158000 0.463392
0.160000 0.462963
0.162000 0.462535
0.164000 0.462107
0.166000 0.461681
0.168000 0.461255
0.170000 0.460829
0.172000 0.460405
0.174000 0.459982
0.176000 0.459559
0.178000 0.459137
0.180000 0.458716
0.182000 0.458295
0.184000 0.457875
0.186000 0.457457
0.188000 0.457038
0.190000 0.456621
0.192000 0.456204
0.194000 0.455789
0.196000 0.455373
0.198000 0.454959
0.200000 0.454545
0.202000 0.454133
0.204000 0.453721
0.206000 0.453309
0.208000 0.452899
0.210000 0.452489
0.212000 0.452080
0.214000 0.451671
0.216000 0.451264
0.218000 0.450857
0.220000 0.450450
0.222000 0.450045
0.224000 0.449640
0.226000 0.449236
0.228000 0.448833
0.230000 0.448430
0.232000 0.448029
0.234000 0.447628
0.236000 0.447227
0.238000 0.446828
0.240000 0.446429
0.242000 0.446030
0.244000 0.445633
0.246000 0.445236
0.248000 0.444840
0.250000 0.444444
0.252000 0.444050
0.254000 0.443656
0.256000 0.443262
0.258000 0.442870
0.260000 0.442478
0.262000 0.442087
0.264000 0.441696
0.266000 0.441306
0.268000 0.440917
0.270000 0.440529
0.272000 0.440141
0.274000 0.439754
0.276000 0.439367
0.278000 0.438982
0.280000 0.438596
0.282000 0.438212
0.284000 0.437828
0.286000 0.437445
0.288000 0.437063
0.290000 0.436681
0.292000 0.436300
0.294000 0.435920
0.296000 0.435540
0.298000 0.435161
0.300000 0.434783
0.302000 0.434405
0.304000 0.434028
0.306000 0.433651
0.308000 0.433276
0.310000 0.432900
0.312000 0.432526
0.314000 0.432152
0.316000 0.431779
0.318000 0.431406
0.320000 0.431034
0.322000 0.430663
0.324000 0.430293
0.326000 0.429923
0.328000 0.429553
0.330000 0.429185
0.332000 0.428816
0.334000 0.428449
0.336000 0.428082
0.338000 0.427716
0.340000 0.427350
0.342000 0.426985
0.344000 0.426621
0.346000 0.426257
0.348000 0.425894
0.350000 0.425532
0.352000 0.425170
0.354000 0.424809
0.356000 0.424448
0.358000 0.424088
0.360000 0.423729
0.362000 0.423370
0.364000 0.423012
0.366000 0.422654
0.368000 0.422297
0.370000 0.421941
0.372000 0.421585
0.374000 0.421230
0.376000 0.420875
0.378000 0.420521
0.380000 0.420168
0.382000 0.419815
0.384000 0.419463
0.386000 0.419111
0.388000 0.418760
0.390000 0.418410
0.392000 0.418060
0.394000 0.417711
0.396000 0.417362
0.398000 0.417014
0.400000 0.416667
0.402000 0.416320
0.404000 0.415973
0.406000 0.415628
0.408000 0.415282
0.410000 0.414938
0.412000 0.414594
0.414000 0.414250
0.416000 0.413907
0.418000 0.413565
0.420000 0.413223
0.422000 0.412882
0.424000 0.412541
0.426000 0.412201
0.428000 0.411862
0.430000 0.411523
0.432000 0.411184
0.434000 0.410846
0.436000 0.410509
0.438000 0.410172
0.440000 0.409836
0.442000 0.409500
0.444000 0.409165
0.446000 0.408831
0.448000 0.408497
0.450000 0.408163
0.452000 0.407830
0.454000 0.407498
0.456000 0.407166
0.458000 0.406835
0.460000 0.406504
0.462000 0.406174
0.464000 0.405844
0.466000 0.405515
0.468000 0.405186
0.470000 0.404858
0.472000 0.404531
0.474000 0.404204
0.476000 0.403877
0.478000 0.403551
0.480000 0.403226
0.482000 0.402901
0.484000 0.402576
0.486000 0.402253
0.488000 0.401929
0.490000 0.401606
0.492000 0.401284
0.494000 0.400962
0.496000 0.400641
0.498000 0.400320
0.500000 0.400000
0.502000 0.384615
0.504000 0.370370
0.506000 0.357143
0.508000 0.344828
0.510000 0.333333
0.512000 0.322581
0.514000 0.312500
0.516000 0.303030
0.518000 0.294118
0.520000 0.285714
0.522000 0.277778
0.524000 0.270270
0.526000 0.263158
0.528000 0.256410
0.530000 0.250000
0.532000 0.243902
0.534000 0.238095
0.536000 0.232558
0.538000 0.227273
0.540000 0.222222
0.542000 0.217391
0.544000 0.212766
0.546000 0.208333
0.548000 0.204082
0.550000 0.200000
0.552000 0.196078
0.554000 0.192308
0.556000 0.188679
0.558000 0.185185
0.560000 0.181818
0.562000 0.178571
0.564000 0.175439
0.566000 0.172414
0.568000 0.169492
0.570000 0.166667
0.572000 0.163934
0.574000 0.161290
0.576000 0.158730
0.578000 0.156250
0.580000 0.153846
0.582000 0.151515
0.584000 0.149254
0.586000 0.147059
0.588000 0.144928
0.590000 0.142857
0.592000 0.140845
0.594000 0.138889
0.596000 0.136986
0.598000 0.135135
0.600000 0.133333
0.602000 0.131579
0.604000 0.129870
0.606000 0.128205
0.608000 0.126582
0.610000 0.125000
0.612000 0.123457
0.614000 0.121951
0.616000 0.120482
0.618000 0.119048
0.620000 0.117647
0.622000 0.116279
0.624000 0.114943
0.626000 0.113636
0.628000 0.112360
0.630000 0.111111
0.632000 0.109890
0.634000 0.108696
0.636000 0.107527
0.638000 0.106383
0.640000 0.105263
0.642000 0.104167
0.644000 0.103093
0.646000 0.102041
0.648000 0.101010
0.650000 0.100000
0.652000 0.099010
0.654000 0.098039
0.656000 0.097087
0.658000 0.096154
0.660000 0.095238
0.662000 0.094340
0.664000 0.093458
0.666000 0.092593
0.668000 0.091743
0.670000 0.090909
0.672000 0.090090
0.674000 0.089286
0.676000 0.088496
0.678000 0.087719
0.680000 0.086957
0.682000 0.086207
0.684000 0.085470
0.686000 0.084746
0.688000 0.084034
0.690000 0.083333
0.692000 0.082645
0.694000 0.081967
0.696000 0.081301
0.698000 0.080645
0.700000 0.080000
0.702000 0.079365
0.704000 0.078740
0.706000 0.078125
0.708000 0.077519
0.710000 0.076923
0.712000 0.076336
0.714000 0.075758
0.716000 0.075188
0.718000 0.074627
0.720000 0.074074
0.722000 0.073529
0.724000 0.072993
0.726000 0.072464
0.728000 0.071942
0.730000 0.071429
0.732000 0.070922
0.734000 0.070423
0.736000 0.069930
0.738000 0.069444
0.740000 0.068966
0.742000 0.068493
0.744000 0.068027
0.746000 0.067568
0.748000 0.067114
0.750000 0.066667
0.752000 0.066225
0.754000 0.065789
0.756000 0.065359
0.758000 0.064935
0.760000 0.064516
0.762000 0.064103
0.764000 0.063694
0.766000 0.063291
0.768000 0.062893
0.770000 0.062500
0.772000 0.062112
0.774000 0.061728
0.776000 0.061350
0.778000 0.060976
0.780000 0.060606
0.782000 0.060241
0.784000 0.059880
0.786000 0.059524
0.788000 0.059172
0.790000 0.058824
0.792000 0.058480
0.794000 0.058140
0.796000 0.057803
0.798000 0.057471
0.800000 0.057143
0.802000 0.056818
0.804000 0.056497
0.806000 0.056180
0.808000 0.055866
0.810000 0.055556
0.812000 0.055249
0.814000 0.054945
0.816000 0.054645
0.818000 0.054348
0.820000 0.054054
0.822000 0.053763
0.824000 0.053476
0.826000 0.053191
0.828000 0.052910
0.830000 0.052632
0.832000 0.052356
0.834000 0.052083
0.836000 0.051813
0.838000 0.051546
0.840000 0.051282
0.842000 0.051020
0.844000 0.050761
0.846000 0.050505
0.848000 0.050251
0.850000 0.050000
0.852000 0.049751
0.854000 0.049505
0.856000 0.049261
0.858000 0.049020
0.860000 0.048780
0.862000 0.048544
0.864000 0.048309
0.866000 0.048077
0.868000 0.047847
0.870000 0.047619
0.872000 0.047393
0.874000 0.047170
0.876000 0.046948
0.878000 0.046729
0.880000 0.046512
0.882000 0.046296
0.884000 0.046083
0.886000 0.045872
0.888000 0.045662
0.890000 0.045455
0.892000 0.045249
0.894000 0.045045
0.896000 0.044843
0.898000 0.044643
0.900000 0.044444
0.902000 0.044248
0.904000 0.044053
0.906000 0.043860
0.908000 0.043668
0.910000 0.043478
0.912000 0.043290
0.914000 0.043103
0.916000 0.042918
0.918000 0.042735
0.920000 0.042553
0.922000 0.042373
0.924000 0.042194
0.926000 0.042017
0.928000 0.041841
0.930000 0.041667
0.932000 0.041494
0.934000 0.041322
0.936000 0.041152
0.938000 0.040984
0.940000 0.040816
0.942000 0.040650
0.944000 0.040486
0.946000 0.040323
0.948000 0.040161
0.950000 0.040000
0.952000 0.039841
0.954000 0.039683
0.956000 0.039526
0.958000 0.039370
0.960000 0.039216
0.962000 0.039062
0.964000 0.038911
0.966000 0.038760
0.968000 0.038610
0.970000 0.038462
0.972000 0.038314
0.974000 0.038168
0.976000 0.038023
0.978000 0.037879
0.980000 0.037736
0.982000 0.037594
0.984000 0.037453
0.986000 0.037313
0.988000 0.037175
0.990000 0.037037
0.992000 0.036900
0.994000 0.036765
0.996000 0.036630
0.998000 0.036496
1.000000 0.036364


==> exL/ex3_I=40/out_TMeuler_8DSv1Cla5210_Special10_Var0-MOODFixing/res-I40-Phi_VarSteS.dat <==
0.012500 0.496901
0.037500 0.490804
0.062500 0.484855
0.087500 0.479048
0.112500 0.473379
0.137500 0.467842
0.162500 0.462433
0.187500 0.457148
0.212500 0.451983
0.237500 0.446931
0.262500 0.441998
0.287500 0.437154
0.312500 0.432456
0.337500 0.427768
0.362500 0.423382
0.387500 0.418613
0.412500 0.414774
0.437500 0.408163
0.462500 0.404041
0.487500 0.400000
0.512500 0.319809
0.537500 0.230294
0.562500 0.178489
0.587500 0.145844
0.612500 0.123338
0.637500 0.106838
0.662500 0.094231
0.687500 0.084290
0.712500 0.076249
0.737500 0.069609
0.762500 0.064034
0.787500 0.059287
0.812500 0.055194
0.837500 0.051631
0.862500 0.048500
0.887500 0.045727
0.912500 0.043254
0.937500 0.041035
0.962500 0.039032
0.987500 0.037216


==> exL/ex3_I=40/out_TMeuler_8DSv1New5210_Special10_Var0-MOOD/Titles-I40.txt <==
res-I40-1MOOD
res-I40-2MOOD
res-I40-3MOOD
res-I40-4MOOD
res-I40-5DS
res-I40-6DS
res-I40-7DS
res-I40-8DS


==> exL/ex3_I=40/out_TMeuler_8DSv1New5210_Special10_Var0-MOOD/iMOOD/res-I40-5DS-CPD.dat <==
0.012500 5 1.000000 0.000000 0.000000
0.037500 5 1.000000 0.647000 0.000000
0.062500 5 1.000000 1.000000 0.000000
0.087500 5 0.000000 0.502000 0.000000
0.112500 5 0.000000 0.502000 0.000000
0.137500 5 0.000000 0.502000 0.000000
0.162500 5 0.000000 0.502000 0.000000
0.187500 5 0.000000 0.502000 0.000000
0.212500 5 0.000000 0.502000 0.000000
0.237500 5 0.000000 0.502000 0.000000
0.262500 5 0.000000 0.502000 0.000000
0.287500 5 0.000000 0.502000 0.000000
0.312500 5 0.000000 0.502000 0.000000
0.337500 5 0.000000 0.000000 1.000000
0.362500 5 0.294000 0.000000 0.510000
0.387500 5 0.933000 0.510000 0.933000
0.412500 5 0.933000 0.510000 0.933000
0.437500 5 0.933000 0.510000 0.933000
0.462500 5 0.933000 0.510000 0.933000
0.487500 5 1.000000 0.000000 0.000000
0.512500 5 1.000000 0.000000 0.000000
0.537500 5 1.000000 0.647000 0.000000
0.562500 5 1.000000 1.000000 0.000000
0.587500 5 0.000000 0.502000 0.000000
0.612500 5 0.000000 0.502000 0.000000
0.637500 5 0.000000 0.502000 0.000000
0.662500 5 0.000000 0.502000 0.000000
0.687500 5 0.000000 0.502000 0.000000
0.712500 5 0.000000 0.502000 0.000000
0.737500 5 0.000000 0.502000 0.000000
0.762500 5 0.000000 0.502000 0.000000
0.787500 5 0.000000 0.502000 0.000000
0.812500 5 0.000000 0.502000 0.000000
0.837500 5 0.000000 0.502000 0.000000
0.862500 5 0.000000 0.502000 0.000000
0.887500 5 0.000000 0.502000 0.000000
0.912500 5 0.000000 0.502000 0.000000
0.937500 5 0.000000 0.000000 1.000000
0.962500 5 0.294000 0.000000 0.510000
0.987500 5 0.933000 0.510000 0.933000


==> exL/ex3_I=40/out_TMeuler_8DSv1New5210_Special10_Var0-MOOD/iMOOD/res-I40-5DS-PhiError.dat <==
0.012500 0.00000000000000000000
0.037500 0.00000000049609860664
0.062500 0.00000000046365522532
0.087500 0.00000000045739106946
0.112500 0.00000000046114534413
0.137500 0.00000000045860920617
0.162500 0.00000000045298775841
0.187500 0.00000000044743830863
0.212500 0.00000000044141740263
0.237500 0.00000000043707215625
0.262500 0.00000000042953640644
0.287500 0.00000000042985681681
0.312500 0.00000000041328096501
0.337500 0.00000000043701608998
0.362500 0.00000000038797376423
0.387500 0.00000000043542131012
0.412500 0.00000000049729603768
0.437500 0.00000000056266835635
0.462500 0.00000000053811166634
0.487500 0.15168381701244754156
0.512500 0.00456264751190577078
0.537500 0.00014829440671609850
0.562500 0.00002547442177319725
0.587500 0.00001364317721744279
0.612500 0.00001770560472350025
0.637500 0.00001330940953160609
0.662500 0.00000498688718177098
0.687500 0.00000157744552199690
0.712500 0.00000065291166576054
0.737500 0.00000034931509811098
0.762500 0.00000019127392547613
0.787500 0.00000010453735505012
0.812500 0.00000005878623993150
0.837500 0.00000003663412663502
0.862500 0.00000001978899314553
0.887500 0.00000001977347375420
0.912500 0.00000000265429810076
0.937500 0.00000003695493074746
0.962500 0.00000003021035362843
0.987500 0.00000004552960115173


==> exL/ex3_I=40/out_TMeuler_8DSv1New5210_Special10_Var0-MOOD/iMOOD/res-I40-5DS-Phi_PhiExact.dat <==
0.000000 0.500000
0.002000 0.499500
0.004000 0.499002
0.006000 0.498504
0.008000 0.498008
0.010000 0.497512
0.012000 0.497018
0.014000 0.496524
0.016000 0.496032
0.018000 0.495540
0.020000 0.495050
0.022000 0.494560
0.024000 0.494071
0.026000 0.493583
0.028000 0.493097
0.030000 0.492611
0.032000 0.492126
0.034000 0.491642
0.036000 0.491159
0.038000 0.490677
0.040000 0.490196
0.042000 0.489716
0.044000 0.489237
0.046000 0.488759
0.048000 0.488281
0.050000 0.487805
0.052000 0.487329
0.054000 0.486855
0.056000 0.486381
0.058000 0.485909
0.060000 0.485437
0.062000 0.484966
0.064000 0.484496
0.066000 0.484027
0.068000 0.483559
0.070000 0.483092
0.072000 0.482625
0.074000 0.482160
0.076000 0.481696
0.078000 0.481232
0.080000 0.480769
0.082000 0.480307
0.084000 0.479846
0.086000 0.479386
0.088000 0.478927
0.090000 0.478469
0.092000 0.478011
0.094000 0.477555
0.096000 0.477099
0.098000 0.476644
0.100000 0.476190
0.102000 0.475737
0.104000 0.475285
0.106000 0.474834
0.108000 0.474383
0.110000 0.473934
0.112000 0.473485
0.114000 0.473037
0.116000 0.472590
0.118000 0.472144
0.120000 0.471698
0.122000 0.471254
0.124000 0.470810
0.126000 0.470367
0.128000 0.469925
0.130000 0.469484
0.132000 0.469043
0.134000 0.468604
0.136000 0.468165
0.138000 0.467727
0.140000 0.467290
0.142000 0.466853
0.144000 0.466418
0.146000 0.465983
0.148000 0.465549
0.150000 0.465116
0.152000 0.464684
0.154000 0.464253
0.156000 0.463822
0.158000 0.463392
0.160000 0.462963
0.162000 0.462535
0.164000 0.462107
0.166000 0.461681
0.168000 0.461255
0.170000 0.460829
0.172000 0.460405
0.174000 0.459982
0.176000 0.459559
0.178000 0.459137
0.180000 0.458716
0.182000 0.458295
0.184000 0.457875
0.186000 0.457457
0.188000 0.457038
0.190000 0.456621
0.192000 0.456204
0.194000 0.455789
0.196000 0.455373
0.198000 0.454959
0.200000 0.454545
0.202000 0.454133
0.204000 0.453721
0.206000 0.453309
0.208000 0.452899
0.210000 0.452489
0.212000 0.452080
0.214000 0.451671
0.216000 0.451264
0.218000 0.450857
0.220000 0.450450
0.222000 0.450045
0.224000 0.449640
0.226000 0.449236
0.228000 0.448833
0.230000 0.448430
0.232000 0.448029
0.234000 0.447628
0.236000 0.447227
0.238000 0.446828
0.240000 0.446429
0.242000 0.446030
0.244000 0.445633
0.246000 0.445236
0.248000 0.444840
0.250000 0.444444
0.252000 0.444050
0.254000 0.443656
0.256000 0.443262
0.258000 0.442870
0.260000 0.442478
0.262000 0.442087
0.264000 0.441696
0.266000 0.441306
0.268000 0.440917
0.270000 0.440529
0.272000 0.440141
0.274000 0.439754
0.276000 0.439367
0.278000 0.438982
0.280000 0.438596
0.282000 0.438212
0.284000 0.437828
0.286000 0.437445
0.288000 0.437063
0.290000 0.436681
0.292000 0.436300
0.294000 0.435920
0.296000 0.435540
0.298000 0.435161
0.300000 0.434783
0.302000 0.434405
0.304000 0.434028
0.306000 0.433651
0.308000 0.433276
0.310000 0.432900
0.312000 0.432526
0.314000 0.432152
0.316000 0.431779
0.318000 0.431406
0.320000 0.431034
0.322000 0.430663
0.324000 0.430293
0.326000 0.429923
0.328000 0.429553
0.330000 0.429185
0.332000 0.428816
0.334000 0.428449
0.336000 0.428082
0.338000 0.427716
0.340000 0.427350
0.342000 0.426985
0.344000 0.426621
0.346000 0.426257
0.348000 0.425894
0.350000 0.425532
0.352000 0.425170
0.354000 0.424809
0.356000 0.424448
0.358000 0.424088
0.360000 0.423729
0.362000 0.423370
0.364000 0.423012
0.366000 0.422654
0.368000 0.422297
0.370000 0.421941
0.372000 0.421585
0.374000 0.421230
0.376000 0.420875
0.378000 0.420521
0.380000 0.420168
0.382000 0.419815
0.384000 0.419463
0.386000 0.419111
0.388000 0.418760
0.390000 0.418410
0.392000 0.418060
0.394000 0.417711
0.396000 0.417362
0.398000 0.417014
0.400000 0.416667
0.402000 0.416320
0.404000 0.415973
0.406000 0.415628
0.408000 0.415282
0.410000 0.414938
0.412000 0.414594
0.414000 0.414250
0.416000 0.413907
0.418000 0.413565
0.420000 0.413223
0.422000 0.412882
0.424000 0.412541
0.426000 0.412201
0.428000 0.411862
0.430000 0.411523
0.432000 0.411184
0.434000 0.410846
0.436000 0.410509
0.438000 0.410172
0.440000 0.409836
0.442000 0.409500
0.444000 0.409165
0.446000 0.408831
0.448000 0.408497
0.450000 0.408163
0.452000 0.407830
0.454000 0.407498
0.456000 0.407166
0.458000 0.406835
0.460000 0.406504
0.462000 0.406174
0.464000 0.405844
0.466000 0.405515
0.468000 0.405186
0.470000 0.404858
0.472000 0.404531
0.474000 0.404204
0.476000 0.403877
0.478000 0.403551
0.480000 0.403226
0.482000 0.402901
0.484000 0.402576
0.486000 0.402253
0.488000 0.401929
0.490000 0.401606
0.492000 0.401284
0.494000 0.400962
0.496000 0.400641
0.498000 0.400320
0.500000 0.400000
0.502000 0.384615
0.504000 0.370370
0.506000 0.357143
0.508000 0.344828
0.510000 0.333333
0.512000 0.322581
0.514000 0.312500
0.516000 0.303030
0.518000 0.294118
0.520000 0.285714
0.522000 0.277778
0.524000 0.270270
0.526000 0.263158
0.528000 0.256410
0.530000 0.250000
0.532000 0.243902
0.534000 0.238095
0.536000 0.232558
0.538000 0.227273
0.540000 0.222222
0.542000 0.217391
0.544000 0.212766
0.546000 0.208333
0.548000 0.204082
0.550000 0.200000
0.552000 0.196078
0.554000 0.192308
0.556000 0.188679
0.558000 0.185185
0.560000 0.181818
0.562000 0.178571
0.564000 0.175439
0.566000 0.172414
0.568000 0.169492
0.570000 0.166667
0.572000 0.163934
0.574000 0.161290
0.576000 0.158730
0.578000 0.156250
0.580000 0.153846
0.582000 0.151515
0.584000 0.149254
0.586000 0.147059
0.588000 0.144928
0.590000 0.142857
0.592000 0.140845
0.594000 0.138889
0.596000 0.136986
0.598000 0.135135
0.600000 0.133333
0.602000 0.131579
0.604000 0.129870
0.606000 0.128205
0.608000 0.126582
0.610000 0.125000
0.612000 0.123457
0.614000 0.121951
0.616000 0.120482
0.618000 0.119048
0.620000 0.117647
0.622000 0.116279
0.624000 0.114943
0.626000 0.113636
0.628000 0.112360
0.630000 0.111111
0.632000 0.109890
0.634000 0.108696
0.636000 0.107527
0.638000 0.106383
0.640000 0.105263
0.642000 0.104167
0.644000 0.103093
0.646000 0.102041
0.648000 0.101010
0.650000 0.100000
0.652000 0.099010
0.654000 0.098039
0.656000 0.097087
0.658000 0.096154
0.660000 0.095238
0.662000 0.094340
0.664000 0.093458
0.666000 0.092593
0.668000 0.091743
0.670000 0.090909
0.672000 0.090090
0.674000 0.089286
0.676000 0.088496
0.678000 0.087719
0.680000 0.086957
0.682000 0.086207
0.684000 0.085470
0.686000 0.084746
0.688000 0.084034
0.690000 0.083333
0.692000 0.082645
0.694000 0.081967
0.696000 0.081301
0.698000 0.080645
0.700000 0.080000
0.702000 0.079365
0.704000 0.078740
0.706000 0.078125
0.708000 0.077519
0.710000 0.076923
0.712000 0.076336
0.714000 0.075758
0.716000 0.075188
0.718000 0.074627
0.720000 0.074074
0.722000 0.073529
0.724000 0.072993
0.726000 0.072464
0.728000 0.071942
0.730000 0.071429
0.732000 0.070922
0.734000 0.070423
0.736000 0.069930
0.738000 0.069444
0.740000 0.068966
0.742000 0.068493
0.744000 0.068027
0.746000 0.067568
0.748000 0.067114
0.750000 0.066667
0.752000 0.066225
0.754000 0.065789
0.756000 0.065359
0.758000 0.064935
0.760000 0.064516
0.762000 0.064103
0.764000 0.063694
0.766000 0.063291
0.768000 0.062893
0.770000 0.062500
0.772000 0.062112
0.774000 0.061728
0.776000 0.061350
0.778000 0.060976
0.780000 0.060606
0.782000 0.060241
0.784000 0.059880
0.786000 0.059524
0.788000 0.059172
0.790000 0.058824
0.792000 0.058480
0.794000 0.058140
0.796000 0.057803
0.798000 0.057471
0.800000 0.057143
0.802000 0.056818
0.804000 0.056497
0.806000 0.056180
0.808000 0.055866
0.810000 0.055556
0.812000 0.055249
0.814000 0.054945
0.816000 0.054645
0.818000 0.054348
0.820000 0.054054
0.822000 0.053763
0.824000 0.053476
0.826000 0.053191
0.828000 0.052910
0.830000 0.052632
0.832000 0.052356
0.834000 0.052083
0.836000 0.051813
0.838000 0.051546
0.840000 0.051282
0.842000 0.051020
0.844000 0.050761
0.846000 0.050505
0.848000 0.050251
0.850000 0.050000
0.852000 0.049751
0.854000 0.049505
0.856000 0.049261
0.858000 0.049020
0.860000 0.048780
0.862000 0.048544
0.864000 0.048309
0.866000 0.048077
0.868000 0.047847
0.870000 0.047619
0.872000 0.047393
0.874000 0.047170
0.876000 0.046948
0.878000 0.046729
0.880000 0.046512
0.882000 0.046296
0.884000 0.046083
0.886000 0.045872
0.888000 0.045662
0.890000 0.045455
0.892000 0.045249
0.894000 0.045045
0.896000 0.044843
0.898000 0.044643
0.900000 0.044444
0.902000 0.044248
0.904000 0.044053
0.906000 0.043860
0.908000 0.043668
0.910000 0.043478
0.912000 0.043290
0.914000 0.043103
0.916000 0.042918
0.918000 0.042735
0.920000 0.042553
0.922000 0.042373
0.924000 0.042194
0.926000 0.042017
0.928000 0.041841
0.930000 0.041667
0.932000 0.041494
0.934000 0.041322
0.936000 0.041152
0.938000 0.040984
0.940000 0.040816
0.942000 0.040650
0.944000 0.040486
0.946000 0.040323
0.948000 0.040161
0.950000 0.040000
0.952000 0.039841
0.954000 0.039683
0.956000 0.039526
0.958000 0.039370
0.960000 0.039216
0.962000 0.039062
0.964000 0.038911
0.966000 0.038760
0.968000 0.038610
0.970000 0.038462
0.972000 0.038314
0.974000 0.038168
0.976000 0.038023
0.978000 0.037879
0.980000 0.037736
0.982000 0.037594
0.984000 0.037453
0.986000 0.037313
0.988000 0.037175
0.990000 0.037037
0.992000 0.036900
0.994000 0.036765
0.996000 0.036630
0.998000 0.036496
1.000000 0.036364


==> exL/ex3_I=40/out_TMeuler_8DSv1New5210_Special10_Var0-MOOD/iMOOD/res-I40-5DS-Phi_VarSteS.dat <==
0.012500 0.496901
0.037500 0.490804
0.062500 0.484854
0.087500 0.479048
0.112500 0.473378
0.137500 0.467842
0.162500 0.462433
0.187500 0.457148
0.212500 0.451982
0.237500 0.446932
0.262500 0.441993
0.287500 0.437163
0.312500 0.432437
0.337500 0.427812
0.362500 0.423284
0.387500 0.418852
0.412500 0.414511
0.437500 0.410260
0.462500 0.406095
0.487500 0.553697
0.512500 0.319809
0.537500 0.230294
0.562500 0.178489
0.587500 0.145844
0.612500 0.123338
0.637500 0.106838
0.662500 0.094231
0.687500 0.084290
0.712500 0.076249
0.737500 0.069609
0.762500 0.064034
0.787500 0.059286
0.812500 0.055194
0.837500 0.051631
0.862500 0.048500
0.887500 0.045727
0.912500 0.043254
0.937500 0.041035
0.962500 0.039032
0.987500 0.037216


==> exL/ex3_I=40/out_TMeuler_8DSv1New5210_Special10_Var0-MOOD/iMOOD/res-I40-5DS.txt <==
Conv=y
nRes=10969
normRes=1.423467e-01
normRes=1.427915e-01
normRes=1.434479e-01
normRes=1.442851e-01
normRes=1.452757e-01
normRes=1.463961e-01
normRes=1.476256e-01
normRes=1.489461e-01
normRes=1.503420e-01
normRes=1.517996e-01
normRes=1.533069e-01
normRes=1.548535e-01
normRes=1.564304e-01
normRes=1.580293e-01
normRes=1.596433e-01
normRes=1.612660e-01
normRes=1.628920e-01
normRes=1.645161e-01
normRes=1.661339e-01
normRes=1.677414e-01
normRes=1.693350e-01
normRes=1.709113e-01
normRes=1.724675e-01
normRes=1.740008e-01
normRes=1.755086e-01
normRes=1.769889e-01
normRes=1.784394e-01
normRes=1.798583e-01
normRes=1.812440e-01
normRes=1.825948e-01
normRes=1.839093e-01
normRes=1.851862e-01
normRes=1.864243e-01
normRes=1.876226e-01
normRes=1.887802e-01
normRes=1.898961e-01
normRes=1.909696e-01
normRes=1.920001e-01
normRes=1.929870e-01
normRes=1.939298e-01
normRes=1.948281e-01
normRes=1.956815e-01
normRes=1.964898e-01
normRes=1.972528e-01
normRes=1.979703e-01
normRes=1.986423e-01
normRes=1.992687e-01
normRes=1.998496e-01
normRes=2.003851e-01
normRes=2.008753e-01
normRes=2.013204e-01
normRes=2.017206e-01
normRes=2.020763e-01
normRes=2.023877e-01
normRes=2.026552e-01
normRes=2.028793e-01
normRes=2.030602e-01
normRes=2.031986e-01
normRes=2.032948e-01
normRes=2.033495e-01
normRes=2.033631e-01
normRes=2.033362e-01
normRes=2.032695e-01
normRes=2.031636e-01
normRes=2.030191e-01
normRes=2.028367e-01
normRes=2.026171e-01
normRes=2.023610e-01
normRes=2.020691e-01
normRes=2.017422e-01
normRes=2.013810e-01
normRes=2.009863e-01
normRes=2.005588e-01
normRes=2.000994e-01
normRes=1.996088e-01
normRes=1.990880e-01
normRes=1.985376e-01
normRes=1.979586e-01
normRes=1.973517e-01
normRes=1.967179e-01
normRes=1.960579e-01
normRes=1.953727e-01
normRes=1.946630e-01
normRes=1.939298e-01
normRes=1.931739e-01
normRes=1.923962e-01
normRes=1.915976e-01
normRes=1.907789e-01
normRes=1.899409e-01
normRes=1.890847e-01
normRes=1.882109e-01
normRes=1.873205e-01
normRes=1.864144e-01
normRes=1.854933e-01
normRes=1.845582e-01
normRes=1.836100e-01
normRes=1.826494e-01
normRes=1.816773e-01
normRes=1.806946e-01
normRes=1.797021e-01
normRes=1.787007e-01
normRes=1.776911e-01
normRes=1.766742e-01
normRes=1.756507e-01
normRes=1.746215e-01
normRes=1.735873e-01
normRes=1.725489e-01
normRes=1.715070e-01
normRes=1.704623e-01
normRes=1.694157e-01
normRes=1.683677e-01
normRes=1.673190e-01
normRes=1.662705e-01
normRes=1.652228e-01
normRes=1.641764e-01
normRes=1.631322e-01
normRes=1.620908e-01
normRes=1.610528e-01
normRes=1.600189e-01
normRes=1.589896e-01
normRes=1.579656e-01
normRes=1.569475e-01
normRes=1.559357e-01
normRes=1.549310e-01
normRes=1.539337e-01
normRes=1.529443e-01
normRes=1.519633e-01
normRes=1.509912e-01
normRes=1.500282e-01
normRes=1.490749e-01
normRes=1.481315e-01
normRes=1.471983e-01
normRes=1.462757e-01
normRes=1.453640e-01
normRes=1.444634e-01
normRes=1.435742e-01
normRes=1.426965e-01
normRes=1.418307e-01
normRes=1.409769e-01
normRes=1.401354e-01
normRes=1.393064e-01
normRes=1.384899e-01
normRes=1.376862e-01
normRes=1.368955e-01
normRes=1.361179e-01
normRes=1.353535e-01
normRes=1.346024e-01
normRes=1.338647e-01
normRes=1.331405e-01
normRes=1.324298e-01
normRes=1.317326e-01
normRes=1.310490e-01
normRes=1.303788e-01
normRes=1.297221e-01
normRes=1.290787e-01
normRes=1.284484e-01
normRes=1.278313e-01
normRes=1.272269e-01
normRes=1.266353e-01
normRes=1.260561e-01
normRes=1.254891e-01
normRes=1.249340e-01
normRes=1.243906e-01
normRes=1.238585e-01
normRes=1.233374e-01
normRes=1.228270e-01
normRes=1.223270e-01
normRes=1.218371e-01
normRes=1.213568e-01
normRes=1.208860e-01
normRes=1.204241e-01
normRes=1.199710e-01
normRes=1.195263e-01
normRes=1.190896e-01
normRes=1.186607e-01
normRes=1.182392e-01
normRes=1.178250e-01
normRes=1.174176e-01
normRes=1.170168e-01
normRes=1.166224e-01
normRes=1.162341e-01
normRes=1.158516e-01
normRes=1.154748e-01
normRes=1.151034e-01
normRes=1.147372e-01
normRes=1.143760e-01
normRes=1.140196e-01
normRes=1.136677e-01
normRes=1.133203e-01
normRes=1.129770e-01
normRes=1.126377e-01
normRes=1.123022e-01
normRes=1.119704e-01
normRes=1.116419e-01
normRes=1.113166e-01
normRes=1.109944e-01
normRes=1.106749e-01
normRes=1.103580e-01
normRes=1.100435e-01
normRes=1.097312e-01
normRes=1.094208e-01
normRes=1.091120e-01
normRes=1.088047e-01
normRes=1.084987e-01
normRes=1.081936e-01
normRes=1.078891e-01
normRes=1.075852e-01
normRes=1.072813e-01
normRes=1.069774e-01
normRes=1.066732e-01
normRes=1.063683e-01
normRes=1.060624e-01
normRes=1.057554e-01
normRes=1.054469e-01
normRes=1.051366e-01
normRes=1.048243e-01
normRes=1.045097e-01
normRes=1.041925e-01
normRes=1.038725e-01
normRes=1.035493e-01
normRes=1.032228e-01
normRes=1.028927e-01
normRes=1.025587e-01
normRes=1.022206e-01
normRes=1.018782e-01
normRes=1.015313e-01
normRes=1.011796e-01
normRes=1.008230e-01
normRes=1.004613e-01
normRes=1.000944e-01
normRes=9.972198e-02
normRes=9.934404e-02
normRes=9.896042e-02
normRes=9.857101e-02
normRes=9.817572e-02
normRes=9.777446e-02
normRes=9.736719e-02
normRes=9.695385e-02
normRes=9.653441e-02
normRes=9.610887e-02
normRes=9.567722e-02
normRes=9.523949e-02
normRes=9.479571e-02
normRes=9.434594e-02
normRes=9.389024e-02
normRes=9.342871e-02
normRes=9.296143e-02
normRes=9.248854e-02
normRes=9.201015e-02
normRes=9.152642e-02
normRes=9.103750e-02
normRes=9.054358e-02
normRes=9.004483e-02
normRes=8.954147e-02
normRes=8.903369e-02
normRes=8.852174e-02
normRes=8.800583e-02
normRes=8.748624e-02
normRes=8.696320e-02
normRes=8.643699e-02
normRes=8.590788e-02
normRes=8.537616e-02
normRes=8.484212e-02
normRes=8.430605e-02
normRes=8.376827e-02
normRes=8.322907e-02
normRes=8.268878e-02
normRes=8.214771e-02
normRes=8.160618e-02
normRes=8.106452e-02
normRes=8.052305e-02
normRes=7.998208e-02
normRes=7.944196e-02
normRes=7.890299e-02
normRes=7.836551e-02
normRes=7.782983e-02
normRes=7.729627e-02
normRes=7.676514e-02
normRes=7.623674e-02
normRes=7.571138e-02
normRes=7.518935e-02
normRes=7.467094e-02
normRes=7.415643e-02
normRes=7.364608e-02
normRes=7.314017e-02
normRes=7.263895e-02
normRes=7.214265e-02
normRes=7.165151e-02
normRes=7.116574e-02
normRes=7.068556e-02
normRes=7.021115e-02
normRes=6.974270e-02
normRes=6.928038e-02
normRes=6.882433e-02
normRes=6.837471e-02
normRes=6.793162e-02
normRes=6.749518e-02
normRes=6.706549e-02
normRes=6.664262e-02
normRes=6.622664e-02
normRes=6.581759e-02
normRes=6.541551e-02
normRes=6.502041e-02
normRes=6.463230e-02
normRes=6.425116e-02
normRes=6.387696e-02
normRes=6.350966e-02
normRes=6.314919e-02
normRes=6.279550e-02
normRes=6.244848e-02
normRes=6.210804e-02
normRes=6.177407e-02
normRes=6.144643e-02
normRes=6.112500e-02
normRes=6.080962e-02
normRes=6.050012e-02
normRes=6.019634e-02
normRes=5.989810e-02
normRes=5.960521e-02
normRes=5.931747e-02
normRes=5.903466e-02
normRes=5.875659e-02
normRes=5.848303e-02
normRes=5.821374e-02
normRes=5.794852e-02
normRes=5.768711e-02
normRes=5.742928e-02
normRes=5.717480e-02
normRes=5.692341e-02
normRes=5.667488e-02
normRes=5.642895e-02
normRes=5.618539e-02
normRes=5.594394e-02
normRes=5.570436e-02
normRes=5.546642e-02
normRes=5.522987e-02
normRes=5.499447e-02
normRes=5.475998e-02
normRes=5.452619e-02
normRes=5.429285e-02
normRes=5.405974e-02
normRes=5.382666e-02
normRes=5.359338e-02
normRes=5.335970e-02
normRes=5.312542e-02
normRes=5.289034e-02
normRes=5.265427e-02
normRes=5.241703e-02
normRes=5.217844e-02
normRes=5.193834e-02
normRes=5.169657e-02
normRes=5.145296e-02
normRes=5.120737e-02
normRes=5.095967e-02
normRes=5.070971e-02
normRes=5.045738e-02
normRes=5.020255e-02
normRes=4.994513e-02
normRes=4.968500e-02
normRes=4.942206e-02
normRes=4.915624e-02
normRes=4.888746e-02
normRes=4.861563e-02
normRes=4.834070e-02
normRes=4.806261e-02
normRes=4.778130e-02
normRes=4.749673e-02
normRes=4.720888e-02
normRes=4.691769e-02
normRes=4.662316e-02
normRes=4.632527e-02
normRes=4.602400e-02
normRes=4.571935e-02
normRes=4.541132e-02
normRes=4.509992e-02
normRes=4.478517e-02
normRes=4.446708e-02
normRes=4.414568e-02
normRes=4.382099e-02
normRes=4.349306e-02
normRes=4.316193e-02
normRes=4.282763e-02
normRes=4.249022e-02
normRes=4.214976e-02
normRes=4.180630e-02
normRes=4.145990e-02
normRes=4.111063e-02
normRes=4.075857e-02
normRes=4.040378e-02
normRes=4.004635e-02
normRes=3.968636e-02
normRes=3.932389e-02
normRes=3.895902e-02
normRes=3.859186e-02
normRes=3.822249e-02
normRes=3.785101e-02
normRes=3.747751e-02
normRes=3.710211e-02
normRes=3.672489e-02
normRes=3.634598e-02
normRes=3.596547e-02
normRes=3.558347e-02
normRes=3.520009e-02
normRes=3.481545e-02
normRes=3.442967e-02
normRes=3.404284e-02
normRes=3.365509e-02
normRes=3.326655e-02
normRes=3.287732e-02
normRes=3.248752e-02
normRes=3.209727e-02
normRes=3.170671e-02
normRes=3.131593e-02
normRes=3.092508e-02
normRes=3.053426e-02
normRes=3.014360e-02
normRes=2.975322e-02
normRes=2.936325e-02
normRes=2.897381e-02
normRes=2.858502e-02
normRes=2.819699e-02
normRes=2.780987e-02
normRes=2.742375e-02
normRes=2.703878e-02
normRes=2.665506e-02
normRes=2.627272e-02
normRes=2.589187e-02
normRes=2.551265e-02
normRes=2.513516e-02
normRes=2.475952e-02
normRes=2.438586e-02
normRes=2.401428e-02
normRes=2.364490e-02
normRes=2.327785e-02
normRes=2.291323e-02
normRes=2.255115e-02
normRes=2.219173e-02
normRes=2.183508e-02
normRes=2.148130e-02
normRes=2.113051e-02
normRes=2.078282e-02
normRes=2.043832e-02
normRes=2.009713e-02
normRes=1.975935e-02
normRes=1.942508e-02
normRes=1.909442e-02
normRes=1.876748e-02
normRes=1.844434e-02
normRes=1.812511e-02
normRes=1.780987e-02
normRes=1.749873e-02
normRes=1.719178e-02
normRes=1.688910e-02
normRes=1.659078e-02
normRes=1.629691e-02
normRes=1.600756e-02
normRes=1.572283e-02
normRes=1.544279e-02
normRes=1.516751e-02
normRes=1.489707e-02
normRes=1.463154e-02
normRes=1.437099e-02
normRes=1.411549e-02
normRes=1.386509e-02
normRes=1.361985e-02
normRes=1.337982e-02
normRes=1.314507e-02
normRes=1.291563e-02
normRes=1.269154e-02
normRes=1.247285e-02
normRes=1.225958e-02
normRes=1.205177e-02
normRes=1.184944e-02
normRes=1.165260e-02
normRes=1.146126e-02
normRes=1.127543e-02
normRes=1.109511e-02
normRes=1.092028e-02
normRes=1.075095e-02
normRes=1.058707e-02
normRes=1.042863e-02
normRes=1.027558e-02
normRes=1.012789e-02
normRes=9.985499e-03
normRes=9.848351e-03
normRes=9.716380e-03
normRes=9.589509e-03
normRes=9.467659e-03
normRes=9.350740e-03
normRes=9.238656e-03
normRes=9.131303e-03
normRes=9.028572e-03
normRes=8.930346e-03
normRes=8.836502e-03
normRes=8.746913e-03
normRes=8.661446e-03
normRes=8.579961e-03
normRes=8.502318e-03
normRes=8.428371e-03
normRes=8.357970e-03
normRes=8.290963e-03
normRes=8.227198e-03
normRes=8.166520e-03
normRes=8.108771e-03
normRes=8.053797e-03
normRes=8.001441e-03
normRes=7.951547e-03
normRes=7.903962e-03
normRes=7.858533e-03
normRes=7.815110e-03
normRes=7.773545e-03
normRes=7.733692e-03
normRes=7.695411e-03
normRes=7.658563e-03
normRes=7.623013e-03
normRes=7.588632e-03
normRes=7.555292e-03
normRes=7.522872e-03
normRes=7.491254e-03
normRes=7.460327e-03
normRes=7.429981e-03
normRes=7.400114e-03
normRes=7.370627e-03
normRes=7.341426e-03
normRes=7.312423e-03
normRes=7.283532e-03
normRes=7.254675e-03
normRes=7.225776e-03
normRes=7.196765e-03
normRes=7.167576e-03
normRes=7.138146e-03
normRes=7.108420e-03
normRes=7.078343e-03
normRes=7.047865e-03
normRes=7.016943e-03
normRes=6.985533e-03
normRes=6.953597e-03
normRes=6.921102e-03
normRes=6.888016e-03
normRes=6.854312e-03
normRes=6.819963e-03
normRes=6.784950e-03
normRes=6.749252e-03
normRes=6.712853e-03
normRes=6.675741e-03
normRes=6.637904e-03
normRes=6.599333e-03
normRes=6.560023e-03
normRes=6.519969e-03
normRes=6.479168e-03
normRes=6.437622e-03
normRes=6.395332e-03
normRes=6.352301e-03
normRes=6.308534e-03
normRes=6.264039e-03
normRes=6.218824e-03
normRes=6.172898e-03
normRes=6.126273e-03
normRes=6.078961e-03
normRes=6.030976e-03
normRes=5.982331e-03
normRes=5.933044e-03
normRes=5.883130e-03
normRes=5.832607e-03
normRes=5.781494e-03
normRes=5.729809e-03
normRes=5.677573e-03
normRes=5.624806e-03
normRes=5.571530e-03
normRes=5.517767e-03
normRes=5.463537e-03
normRes=5.408866e-03
normRes=5.353775e-03
normRes=5.298289e-03
normRes=5.242432e-03
normRes=5.186227e-03
normRes=5.129700e-03
normRes=5.072876e-03
normRes=5.015779e-03
normRes=4.958435e-03
normRes=4.900870e-03
normRes=4.843108e-03
normRes=4.785176e-03
normRes=4.727100e-03
normRes=4.668904e-03
normRes=4.610616e-03
normRes=4.552261e-03
normRes=4.493865e-03
normRes=4.435453e-03
normRes=4.377051e-03
normRes=4.318686e-03
normRes=4.260381e-03
normRes=4.202164e-03
normRes=4.144060e-03
normRes=4.086092e-03
normRes=4.028288e-03
normRes=3.970671e-03
normRes=3.913265e-03
normRes=3.856097e-03
normRes=3.799190e-03
normRes=3.742567e-03
normRes=3.686254e-03
normRes=3.630273e-03
normRes=3.574648e-03
normRes=3.519402e-03
normRes=3.464557e-03
normRes=3.410137e-03
normRes=3.356164e-03
normRes=3.302659e-03
normRes=3.249645e-03
normRes=3.197141e-03
normRes=3.145171e-03
normRes=3.093753e-03
normRes=3.042909e-03
normRes=2.992658e-03
normRes=2.943019e-03
normRes=2.894012e-03
normRes=2.845655e-03
normRes=2.797967e-03
normRes=2.750965e-03
normRes=2.704666e-03
normRes=2.659088e-03
normRes=2.614245e-03
normRes=2.570154e-03
normRes=2.526830e-03
normRes=2.484288e-03
normRes=2.442540e-03
normRes=2.401600e-03
normRes=2.361481e-03
normRes=2.322193e-03
normRes=2.283748e-03
normRes=2.246156e-03
normRes=2.209426e-03
normRes=2.173565e-03
normRes=2.138582e-03
normRes=2.104482e-03
normRes=2.071271e-03
normRes=2.038953e-03
normRes=2.007531e-03
normRes=1.977006e-03
normRes=1.947379e-03
normRes=1.918650e-03
normRes=1.890818e-03
normRes=1.863877e-03
normRes=1.837826e-03
normRes=1.812657e-03
normRes=1.788363e-03
normRes=1.764937e-03
normRes=1.742368e-03
normRes=1.720645e-03
normRes=1.699756e-03
normRes=1.679687e-03
normRes=1.660422e-03
normRes=1.641947e-03
normRes=1.624243e-03
normRes=1.607292e-03
normRes=1.591073e-03
normRes=1.575568e-03
normRes=1.560753e-03
normRes=1.546607e-03
normRes=1.533106e-03
normRes=1.520226e-03
normRes=1.507944e-03
normRes=1.496234e-03
normRes=1.485071e-03
normRes=1.474429e-03
normRes=1.464282e-03
normRes=1.454605e-03
normRes=1.445372e-03
normRes=1.436557e-03
normRes=1.428133e-03
normRes=1.420076e-03
normRes=1.412360e-03
normRes=1.404960e-03
normRes=1.397853e-03
normRes=1.391013e-03
normRes=1.384419e-03
normRes=1.378046e-03
normRes=1.371873e-03
normRes=1.365878e-03
normRes=1.360041e-03
normRes=1.354342e-03
normRes=1.348761e-03
normRes=1.343279e-03
normRes=1.337880e-03
normRes=1.332546e-03
normRes=1.327261e-03
normRes=1.322009e-03
normRes=1.316776e-03
normRes=1.311549e-03
normRes=1.306313e-03
normRes=1.301058e-03
normRes=1.295771e-03
normRes=1.290441e-03
normRes=1.285059e-03
normRes=1.279615e-03
normRes=1.274101e-03
normRes=1.268508e-03
normRes=1.262829e-03
normRes=1.257058e-03
normRes=1.251187e-03
normRes=1.245213e-03
normRes=1.239129e-03
normRes=1.232931e-03
normRes=1.226616e-03
normRes=1.220179e-03
normRes=1.213618e-03
normRes=1.206931e-03
normRes=1.200116e-03
normRes=1.193170e-03
normRes=1.186092e-03
normRes=1.178883e-03
normRes=1.171541e-03
normRes=1.164066e-03
normRes=1.156458e-03
normRes=1.148718e-03
normRes=1.140848e-03
normRes=1.132847e-03
normRes=1.124717e-03
normRes=1.116460e-03
normRes=1.108079e-03
normRes=1.099574e-03
normRes=1.090948e-03
normRes=1.082204e-03
normRes=1.073345e-03
normRes=1.064373e-03
normRes=1.055292e-03
normRes=1.046104e-03
normRes=1.036813e-03
normRes=1.027423e-03
normRes=1.017937e-03
normRes=1.008359e-03
normRes=9.986928e-04
normRes=9.889420e-04
normRes=9.791109e-04
normRes=9.692036e-04
normRes=9.592243e-04
normRes=9.491772e-04
normRes=9.390666e-04
normRes=9.288970e-04
normRes=9.186726e-04
normRes=9.083981e-04
normRes=8.980778e-04
normRes=8.877163e-04
normRes=8.773182e-04
normRes=8.668880e-04
normRes=8.564304e-04
normRes=8.459498e-04
normRes=8.354510e-04
normRes=8.249386e-04
normRes=8.144171e-04
normRes=8.038912e-04
normRes=7.933655e-04
normRes=7.828445e-04
normRes=7.723329e-04
normRes=7.618351e-04
normRes=7.513558e-04
normRes=7.408995e-04
normRes=7.304706e-04
normRes=7.200737e-04
normRes=7.097131e-04
normRes=6.993932e-04
normRes=6.891184e-04
normRes=6.788931e-04
normRes=6.687216e-04
normRes=6.586080e-04
normRes=6.485566e-04
normRes=6.385715e-04
normRes=6.286569e-04
normRes=6.188168e-04
normRes=6.090553e-04
normRes=5.993762e-04
normRes=5.897836e-04
normRes=5.802812e-04
normRes=5.708728e-04
normRes=5.615622e-04
normRes=5.523530e-04
normRes=5.432488e-04
normRes=5.342532e-04
normRes=5.253696e-04
normRes=5.166013e-04
normRes=5.079517e-04
normRes=4.994241e-04
normRes=4.910214e-04
normRes=4.827468e-04
normRes=4.746033e-04
normRes=4.665936e-04
normRes=4.587205e-04
normRes=4.509867e-04
normRes=4.433947e-04
normRes=4.359469e-04
normRes=4.286456e-04
normRes=4.214929e-04
normRes=4.144909e-04
normRes=4.076414e-04
normRes=4.009462e-04
normRes=3.944067e-04
normRes=3.880245e-04
normRes=3.818006e-04
normRes=3.757362e-04
normRes=3.698321e-04
normRes=3.640890e-04
normRes=3.585072e-04
normRes=3.530871e-04
normRes=3.478286e-04
normRes=3.427315e-04
normRes=3.377955e-04
normRes=3.330198e-04
normRes=3.284035e-04
normRes=3.239455e-04
normRes=3.196444e-04
normRes=3.154986e-04
normRes=3.115062e-04
normRes=3.076651e-04
normRes=3.039729e-04
normRes=3.004272e-04
normRes=2.970249e-04
normRes=2.937633e-04
normRes=2.906390e-04
normRes=2.876485e-04
normRes=2.847884e-04
normRes=2.820547e-04
normRes=2.794436e-04
normRes=2.769509e-04
normRes=2.745725e-04
normRes=2.723039e-04
normRes=2.701408e-04
normRes=2.680787e-04
normRes=2.661129e-04
normRes=2.642388e-04
normRes=2.624518e-04
normRes=2.607472e-04
normRes=2.591204e-04
normRes=2.575666e-04
normRes=2.560813e-04
normRes=2.546600e-04
normRes=2.532980e-04
normRes=2.519910e-04
normRes=2.507346e-04
normRes=2.495246e-04
normRes=2.483568e-04
normRes=2.472271e-04
normRes=2.461316e-04
normRes=2.450666e-04
normRes=2.440283e-04
normRes=2.430131e-04
normRes=2.420178e-04
normRes=2.410390e-04
normRes=2.400736e-04
normRes=2.391186e-04
normRes=2.381712e-04
normRes=2.372286e-04
normRes=2.362884e-04
normRes=2.353480e-04
normRes=2.344052e-04
normRes=2.334579e-04
normRes=2.325040e-04
normRes=2.315417e-04
normRes=2.305692e-04
normRes=2.295849e-04
normRes=2.285872e-04
normRes=2.275748e-04
normRes=2.265464e-04
normRes=2.255009e-04
normRes=2.244371e-04
normRes=2.233542e-04
normRes=2.222513e-04
normRes=2.211276e-04
normRes=2.199824e-04
normRes=2.188153e-04
normRes=2.176256e-04
normRes=2.164130e-04
normRes=2.151771e-04
normRes=2.139178e-04
normRes=2.126347e-04
normRes=2.113279e-04
normRes=2.099971e-04
normRes=2.086426e-04
normRes=2.072642e-04
normRes=2.058621e-04
normRes=2.044366e-04
normRes=2.029877e-04
normRes=2.015159e-04
normRes=2.000214e-04
normRes=1.985046e-04
normRes=1.969658e-04
normRes=1.954055e-04
normRes=1.938242e-04
normRes=1.922224e-04
normRes=1.906005e-04
normRes=1.889593e-04
normRes=1.872992e-04
normRes=1.856209e-04
normRes=1.839250e-04
normRes=1.822121e-04
normRes=1.804830e-04
normRes=1.787384e-04
normRes=1.769789e-04
normRes=1.752053e-04
normRes=1.734184e-04
normRes=1.716189e-04
normRes=1.698075e-04
normRes=1.679851e-04
normRes=1.661524e-04
normRes=1.643103e-04
normRes=1.624595e-04
normRes=1.606008e-04
normRes=1.587352e-04
normRes=1.568633e-04
normRes=1.549860e-04
normRes=1.531041e-04
normRes=1.512186e-04
normRes=1.493301e-04
normRes=1.474395e-04
normRes=1.455477e-04
normRes=1.436555e-04
normRes=1.417637e-04
normRes=1.398731e-04
normRes=1.379845e-04
normRes=1.360989e-04
normRes=1.342169e-04
normRes=1.323394e-04
normRes=1.304672e-04
normRes=1.286011e-04
normRes=1.267419e-04
normRes=1.248904e-04
normRes=1.230474e-04
normRes=1.212136e-04
normRes=1.193898e-04
normRes=1.175767e-04
normRes=1.157752e-04
normRes=1.139859e-04
normRes=1.122097e-04
normRes=1.104471e-04
normRes=1.086990e-04
normRes=1.069660e-04
normRes=1.052489e-04
normRes=1.035483e-04
normRes=1.018649e-04
normRes=1.001994e-04
normRes=9.855237e-05
normRes=9.692452e-05
normRes=9.531646e-05
normRes=9.372881e-05
normRes=9.216215e-05
normRes=9.061709e-05
normRes=8.909419e-05
normRes=8.759400e-05
normRes=8.611707e-05
normRes=8.466391e-05
normRes=8.323504e-05
normRes=8.183093e-05
normRes=8.045206e-05
normRes=7.909886e-05
normRes=7.777177e-05
normRes=7.647117e-05
normRes=7.519744e-05
normRes=7.395095e-05
normRes=7.273200e-05
normRes=7.154090e-05
normRes=7.037791e-05
normRes=6.924326e-05
normRes=6.813717e-05
normRes=6.705981e-05
normRes=6.601130e-05
normRes=6.499175e-05
normRes=6.400123e-05
normRes=6.303976e-05
normRes=6.210733e-05
normRes=6.120387e-05
normRes=6.032930e-05
normRes=5.948347e-05
normRes=5.866620e-05
normRes=5.787728e-05
normRes=5.711643e-05
normRes=5.638333e-05
normRes=5.567764e-05
normRes=5.499896e-05
normRes=5.434684e-05
normRes=5.372081e-05
normRes=5.312035e-05
normRes=5.254490e-05
normRes=5.199385e-05
normRes=5.146659e-05
normRes=5.096244e-05
normRes=5.048072e-05
normRes=5.002070e-05
normRes=4.958164e-05
normRes=4.916277e-05
normRes=4.876330e-05
normRes=4.838243e-05
normRes=4.801935e-05
normRes=4.767322e-05
normRes=4.734321e-05
normRes=4.702849e-05
normRes=4.672821e-05
normRes=4.644154e-05
normRes=4.616765e-05
normRes=4.590571e-05
normRes=4.565491e-05
normRes=4.541443e-05
normRes=4.518350e-05
normRes=4.496133e-05
normRes=4.474717e-05
normRes=4.454028e-05
normRes=4.433994e-05
normRes=4.414546e-05
normRes=4.395616e-05
normRes=4.377139e-05
normRes=4.359053e-05
normRes=4.341297e-05
normRes=4.323814e-05
normRes=4.306549e-05
normRes=4.289450e-05
normRes=4.272466e-05
normRes=4.255549e-05
normRes=4.238656e-05
normRes=4.221743e-05
normRes=4.204770e-05
normRes=4.187701e-05
normRes=4.170500e-05
normRes=4.153134e-05
normRes=4.135572e-05
normRes=4.117787e-05
normRes=4.099752e-05
normRes=4.081443e-05
normRes=4.062838e-05
normRes=4.043917e-05
normRes=4.024662e-05
normRes=4.005056e-05
normRes=3.985085e-05
normRes=3.964736e-05
normRes=3.943998e-05
normRes=3.922861e-05
normRes=3.901317e-05
normRes=3.879358e-05
normRes=3.856981e-05
normRes=3.834180e-05
normRes=3.810952e-05
normRes=3.787297e-05
normRes=3.763214e-05
normRes=3.738702e-05
normRes=3.713765e-05
normRes=3.688403e-05
normRes=3.662622e-05
normRes=3.636425e-05
normRes=3.609817e-05
normRes=3.582805e-05
normRes=3.555395e-05
normRes=3.527595e-05
normRes=3.499412e-05
normRes=3.470855e-05
normRes=3.441934e-05
normRes=3.412658e-05
normRes=3.383038e-05
normRes=3.353085e-05
normRes=3.322809e-05
normRes=3.292222e-05
normRes=3.261337e-05
normRes=3.230165e-05
normRes=3.198719e-05
normRes=3.167013e-05
normRes=3.135059e-05
normRes=3.102871e-05
normRes=3.070462e-05
normRes=3.037847e-05
normRes=3.005040e-05
normRes=2.972054e-05
normRes=2.938905e-05
normRes=2.905606e-05
normRes=2.872172e-05
normRes=2.838619e-05
normRes=2.804960e-05
normRes=2.771210e-05
normRes=2.737385e-05
normRes=2.703498e-05
normRes=2.669566e-05
normRes=2.635603e-05
normRes=2.601623e-05
normRes=2.567643e-05
normRes=2.533675e-05
normRes=2.499736e-05
normRes=2.465840e-05
normRes=2.432001e-05
normRes=2.398234e-05
normRes=2.364554e-05
normRes=2.330975e-05
normRes=2.297512e-05
normRes=2.264178e-05
normRes=2.230988e-05
normRes=2.197955e-05
normRes=2.165094e-05
normRes=2.132418e-05
normRes=2.099940e-05
normRes=2.067675e-05
normRes=2.035636e-05
normRes=2.003835e-05
normRes=1.972285e-05
normRes=1.941000e-05
normRes=1.909992e-05
normRes=1.879274e-05
normRes=1.848856e-05
normRes=1.818753e-05
normRes=1.788975e-05
normRes=1.759534e-05
normRes=1.730442e-05
normRes=1.701709e-05
normRes=1.673347e-05
normRes=1.645366e-05
normRes=1.617777e-05
normRes=1.590590e-05
normRes=1.563814e-05
normRes=1.537460e-05
normRes=1.511536e-05
normRes=1.486051e-05
normRes=1.461015e-05
normRes=1.436434e-05
normRes=1.412317e-05
normRes=1.388672e-05
normRes=1.365505e-05
normRes=1.342823e-05
normRes=1.320633e-05
normRes=1.298938e-05
normRes=1.277746e-05
normRes=1.257060e-05
normRes=1.236884e-05
normRes=1.217222e-05
normRes=1.198076e-05
normRes=1.179449e-05
normRes=1.161343e-05
normRes=1.143758e-05
normRes=1.126694e-05
normRes=1.110151e-05
normRes=1.094128e-05
normRes=1.078622e-05
normRes=1.063631e-05
normRes=1.049151e-05
normRes=1.035177e-05
normRes=1.021706e-05
normRes=1.008731e-05
normRes=9.962442e-06
normRes=9.842396e-06
normRes=9.727087e-06
normRes=9.616424e-06
normRes=9.510312e-06
normRes=9.408648e-06
normRes=9.311323e-06
normRes=9.218222e-06
normRes=9.129222e-06
normRes=9.044199e-06
normRes=8.963021e-06
normRes=8.885553e-06
normRes=8.811655e-06
normRes=8.741186e-06
normRes=8.674000e-06
normRes=8.609950e-06
normRes=8.548887e-06
normRes=8.490662e-06
normRes=8.435124e-06
normRes=8.382123e-06
normRes=8.331509e-06
normRes=8.283133e-06
normRes=8.236847e-06
normRes=8.192507e-06
normRes=8.149968e-06
normRes=8.109090e-06
normRes=8.069736e-06
normRes=8.031770e-06
normRes=7.995061e-06
normRes=7.959482e-06
normRes=7.924910e-06
normRes=7.891226e-06
normRes=7.858314e-06
normRes=7.826064e-06
normRes=7.794370e-06
normRes=7.763130e-06
normRes=7.732246e-06
normRes=7.701627e-06
normRes=7.671185e-06
normRes=7.640835e-06
normRes=7.610499e-06
normRes=7.580103e-06
normRes=7.549576e-06
normRes=7.518853e-06
normRes=7.487872e-06
normRes=7.456576e-06
normRes=7.424912e-06
normRes=7.392829e-06
normRes=7.360284e-06
normRes=7.327233e-06
normRes=7.293638e-06
normRes=7.259465e-06
normRes=7.224683e-06
normRes=7.189262e-06
normRes=7.153179e-06
normRes=7.116410e-06
normRes=7.078938e-06
normRes=7.040744e-06
normRes=7.001816e-06
normRes=6.962143e-06
normRes=6.921714e-06
normRes=6.880525e-06
normRes=6.838570e-06
normRes=6.795848e-06
normRes=6.752358e-06
normRes=6.708102e-06
normRes=6.663083e-06
normRes=6.617306e-06
normRes=6.570780e-06
normRes=6.523511e-06
normRes=6.475509e-06
normRes=6.426786e-06
normRes=6.377355e-06
normRes=6.327229e-06
normRes=6.276422e-06
normRes=6.224952e-06
normRes=6.172834e-06
normRes=6.120087e-06
normRes=6.066730e-06
normRes=6.012781e-06
normRes=5.958262e-06
normRes=5.903194e-06
normRes=5.847598e-06
normRes=5.791497e-06
normRes=5.734913e-06
normRes=5.677870e-06
normRes=5.620392e-06
normRes=5.562504e-06
normRes=5.504230e-06
normRes=5.445594e-06
normRes=5.386623e-06
normRes=5.327342e-06
normRes=5.267777e-06
normRes=5.207954e-06
normRes=5.147900e-06
normRes=5.087640e-06
normRes=5.027201e-06
normRes=4.966610e-06
normRes=4.905894e-06
normRes=4.845079e-06
normRes=4.784192e-06
normRes=4.723260e-06
normRes=4.662309e-06
normRes=4.601366e-06
normRes=4.540458e-06
normRes=4.479611e-06
normRes=4.418852e-06
normRes=4.358207e-06
normRes=4.297702e-06
normRes=4.237363e-06
normRes=4.177216e-06
normRes=4.117287e-06
normRes=4.057600e-06
normRes=3.998182e-06
normRes=3.939058e-06
normRes=3.880252e-06
normRes=3.821788e-06
normRes=3.763692e-06
normRes=3.705987e-06
normRes=3.648697e-06
normRes=3.591845e-06
normRes=3.535455e-06
normRes=3.479550e-06
normRes=3.424152e-06
normRes=3.369284e-06
normRes=3.314966e-06
normRes=3.261222e-06
normRes=3.208071e-06
normRes=3.155535e-06
normRes=3.103635e-06
normRes=3.052389e-06
normRes=3.001817e-06
normRes=2.951939e-06
normRes=2.902773e-06
normRes=2.854337e-06
normRes=2.806648e-06
normRes=2.759724e-06
normRes=2.713580e-06
normRes=2.668233e-06
normRes=2.623697e-06
normRes=2.579987e-06
normRes=2.537117e-06
normRes=2.495099e-06
normRes=2.453947e-06
normRes=2.413670e-06
normRes=2.374280e-06
normRes=2.335787e-06
normRes=2.298198e-06
normRes=2.261522e-06
normRes=2.225766e-06
normRes=2.190934e-06
normRes=2.157032e-06
normRes=2.124063e-06
normRes=2.092028e-06
normRes=2.060929e-06
normRes=2.030766e-06
normRes=2.001536e-06
normRes=1.973237e-06
normRes=1.945864e-06
normRes=1.919412e-06
normRes=1.893873e-06
normRes=1.869239e-06
normRes=1.845500e-06
normRes=1.822645e-06
normRes=1.800660e-06
normRes=1.779533e-06
normRes=1.759247e-06
normRes=1.739786e-06
normRes=1.721132e-06
normRes=1.703266e-06
normRes=1.686169e-06
normRes=1.669817e-06
normRes=1.654191e-06
normRes=1.639266e-06
normRes=1.625018e-06
normRes=1.611424e-06
normRes=1.598457e-06
normRes=1.586093e-06
normRes=1.574304e-06
normRes=1.563065e-06
normRes=1.552349e-06
normRes=1.542128e-06
normRes=1.532377e-06
normRes=1.523067e-06
normRes=1.514173e-06
normRes=1.505668e-06
normRes=1.497525e-06
normRes=1.489720e-06
normRes=1.482225e-06
normRes=1.475017e-06
normRes=1.468071e-06
normRes=1.461364e-06
normRes=1.454871e-06
normRes=1.448571e-06
normRes=1.442442e-06
normRes=1.436463e-06
normRes=1.430614e-06
normRes=1.424875e-06
normRes=1.419227e-06
normRes=1.413654e-06
normRes=1.408137e-06
normRes=1.402661e-06
normRes=1.397210e-06
normRes=1.391770e-06
normRes=1.386327e-06
normRes=1.380867e-06
normRes=1.375379e-06
normRes=1.369852e-06
normRes=1.364274e-06
normRes=1.358636e-06
normRes=1.352928e-06
normRes=1.347141e-06
normRes=1.341269e-06
normRes=1.335303e-06
normRes=1.329238e-06
normRes=1.323066e-06
normRes=1.316783e-06
normRes=1.310384e-06
normRes=1.303865e-06
normRes=1.297222e-06
normRes=1.290451e-06
normRes=1.283551e-06
normRes=1.276517e-06
normRes=1.269350e-06
normRes=1.262047e-06
normRes=1.254608e-06
normRes=1.247031e-06
normRes=1.239317e-06
normRes=1.231465e-06
normRes=1.223477e-06
normRes=1.215353e-06
normRes=1.207093e-06
normRes=1.198700e-06
normRes=1.190174e-06
normRes=1.181519e-06
normRes=1.172735e-06
normRes=1.163826e-06
normRes=1.154793e-06
normRes=1.145640e-06
normRes=1.136370e-06
normRes=1.126986e-06
normRes=1.117490e-06
normRes=1.107887e-06
normRes=1.098180e-06
normRes=1.088374e-06
normRes=1.078470e-06
normRes=1.068475e-06
normRes=1.058392e-06
normRes=1.048224e-06
normRes=1.037977e-06
normRes=1.027655e-06
normRes=1.017262e-06
normRes=1.006803e-06
normRes=9.962822e-07
normRes=9.857044e-07
normRes=9.750744e-07
normRes=9.643968e-07
normRes=9.536766e-07
normRes=9.429184e-07
normRes=9.321271e-07
normRes=9.213077e-07
normRes=9.104650e-07
normRes=8.996039e-07
normRes=8.887294e-07
normRes=8.778463e-07
normRes=8.669596e-07
normRes=8.560742e-07
normRes=8.451950e-07
normRes=8.343270e-07
normRes=8.234750e-07
normRes=8.126439e-07
normRes=8.018387e-07
normRes=7.910641e-07
normRes=7.803249e-07
normRes=7.696260e-07
normRes=7.589721e-07
normRes=7.483680e-07
normRes=7.378184e-07
normRes=7.273279e-07
normRes=7.169011e-07
normRes=7.065428e-07
normRes=6.962573e-07
normRes=6.860492e-07
normRes=6.759229e-07
normRes=6.658830e-07
normRes=6.559336e-07
normRes=6.460791e-07
normRes=6.363237e-07
normRes=6.266716e-07
normRes=6.171268e-07
normRes=6.076935e-07
normRes=5.983756e-07
normRes=5.891770e-07
normRes=5.801015e-07
normRes=5.711527e-07
normRes=5.623345e-07
normRes=5.536502e-07
normRes=5.451033e-07
normRes=5.366972e-07
normRes=5.284351e-07
normRes=5.203202e-07
normRes=5.123553e-07
normRes=5.045435e-07
normRes=4.968873e-07
normRes=4.893895e-07
normRes=4.820524e-07
normRes=4.748783e-07
normRes=4.678693e-07
normRes=4.610275e-07
normRes=4.543544e-07
normRes=4.478517e-07
normRes=4.415208e-07
normRes=4.353627e-07
normRes=4.293786e-07
normRes=4.235690e-07
normRes=4.179344e-07
normRes=4.124751e-07
normRes=4.071911e-07
normRes=4.020822e-07
normRes=3.971479e-07
normRes=3.923873e-07
normRes=3.877995e-07
normRes=3.833832e-07
normRes=3.791369e-07
normRes=3.750587e-07
normRes=3.711466e-07
normRes=3.673983e-07
normRes=3.638112e-07
normRes=3.603825e-07
normRes=3.571091e-07
normRes=3.539878e-07
normRes=3.510151e-07
normRes=3.481874e-07
normRes=3.455007e-07
normRes=3.429510e-07
normRes=3.405342e-07
normRes=3.382458e-07
normRes=3.360814e-07
normRes=3.340364e-07
normRes=3.321062e-07
normRes=3.302860e-07
normRes=3.285710e-07
normRes=3.269563e-07
normRes=3.254372e-07
normRes=3.240088e-07
normRes=3.226661e-07
normRes=3.214044e-07
normRes=3.202189e-07
normRes=3.191048e-07
normRes=3.180575e-07
normRes=3.170723e-07
normRes=3.161448e-07
normRes=3.152706e-07
normRes=3.144453e-07
normRes=3.136647e-07
normRes=3.129248e-07
normRes=3.122217e-07
normRes=3.115514e-07
normRes=3.109104e-07
normRes=3.102951e-07
normRes=3.097021e-07
normRes=3.091281e-07
normRes=3.085700e-07
normRes=3.080248e-07
normRes=3.074897e-07
normRes=3.069620e-07
normRes=3.064391e-07
normRes=3.059187e-07
normRes=3.053983e-07
normRes=3.048760e-07
normRes=3.043496e-07
normRes=3.038173e-07
normRes=3.032773e-07
normRes=3.027280e-07
normRes=3.021678e-07
normRes=3.015954e-07
normRes=3.010094e-07
normRes=3.004087e-07
normRes=2.997921e-07
normRes=2.991588e-07
normRes=2.985077e-07
normRes=2.978382e-07
normRes=2.971495e-07
normRes=2.964409e-07
normRes=2.957121e-07
normRes=2.949624e-07
normRes=2.941915e-07
normRes=2.933991e-07
normRes=2.925850e-07
normRes=2.917490e-07
normRes=2.908909e-07
normRes=2.900108e-07
normRes=2.891085e-07
normRes=2.881843e-07
normRes=2.872381e-07
normRes=2.862701e-07
normRes=2.852806e-07
normRes=2.842697e-07
normRes=2.832378e-07
normRes=2.821851e-07
normRes=2.811120e-07
normRes=2.800189e-07
normRes=2.789062e-07
normRes=2.777743e-07
normRes=2.766237e-07
normRes=2.754549e-07
normRes=2.742685e-07
normRes=2.730649e-07
normRes=2.718447e-07
normRes=2.706084e-07
normRes=2.693567e-07
normRes=2.680901e-07
normRes=2.668093e-07
normRes=2.655149e-07
normRes=2.642075e-07
normRes=2.628878e-07
normRes=2.615563e-07
normRes=2.602138e-07
normRes=2.588609e-07
normRes=2.574982e-07
normRes=2.561265e-07
normRes=2.547463e-07
normRes=2.533584e-07
normRes=2.519634e-07
normRes=2.505620e-07
normRes=2.491547e-07
normRes=2.477423e-07
normRes=2.463254e-07
normRes=2.449047e-07
normRes=2.434807e-07
normRes=2.420542e-07
normRes=2.406257e-07
normRes=2.391958e-07
normRes=2.377652e-07
normRes=2.363345e-07
normRes=2.349042e-07
normRes=2.334748e-07
normRes=2.320471e-07
normRes=2.306215e-07
normRes=2.291985e-07
normRes=2.277788e-07
normRes=2.263628e-07
normRes=2.249510e-07
normRes=2.235440e-07
normRes=2.221421e-07
normRes=2.207460e-07
normRes=2.193559e-07
normRes=2.179725e-07
normRes=2.165961e-07
normRes=2.152270e-07
normRes=2.138659e-07
normRes=2.125129e-07
normRes=2.111685e-07
normRes=2.098331e-07
normRes=2.085070e-07
normRes=2.071906e-07
normRes=2.058841e-07
normRes=2.045878e-07
normRes=2.033021e-07
normRes=2.020273e-07
normRes=2.007636e-07
normRes=1.995113e-07
normRes=1.982705e-07
normRes=1.970416e-07
normRes=1.958248e-07
normRes=1.946202e-07
normRes=1.934281e-07
normRes=1.922486e-07
normRes=1.910819e-07
normRes=1.899281e-07
normRes=1.887875e-07
normRes=1.876602e-07
normRes=1.865462e-07
normRes=1.854457e-07
normRes=1.843588e-07
normRes=1.832856e-07
normRes=1.822261e-07
normRes=1.811805e-07
normRes=1.801489e-07
normRes=1.791313e-07
normRes=1.781276e-07
normRes=1.771381e-07
normRes=1.761627e-07
normRes=1.752015e-07
normRes=1.742545e-07
normRes=1.733216e-07
normRes=1.724030e-07
normRes=1.714986e-07
normRes=1.706085e-07
normRes=1.697325e-07
normRes=1.688707e-07
normRes=1.680232e-07
normRes=1.671898e-07
normRes=1.663706e-07
normRes=1.655655e-07
normRes=1.647744e-07
normRes=1.639975e-07
normRes=1.632345e-07
normRes=1.624856e-07
normRes=1.617505e-07
normRes=1.610293e-07
normRes=1.603220e-07
normRes=1.596284e-07
normRes=1.589486e-07
normRes=1.582824e-07
normRes=1.576298e-07
normRes=1.569907e-07
normRes=1.563651e-07
normRes=1.557529e-07
normRes=1.551540e-07
normRes=1.545683e-07
normRes=1.539959e-07
normRes=1.534365e-07
normRes=1.528901e-07
normRes=1.523567e-07
normRes=1.518361e-07
normRes=1.513283e-07
normRes=1.508331e-07
normRes=1.503505e-07
normRes=1.498804e-07
normRes=1.494227e-07
normRes=1.489772e-07
normRes=1.485440e-07
normRes=1.481228e-07
normRes=1.477136e-07
normRes=1.473162e-07
normRes=1.469306e-07
normRes=1.465566e-07
normRes=1.461942e-07
normRes=1.458431e-07
normRes=1.455032e-07
normRes=1.451745e-07
normRes=1.448568e-07
normRes=1.445499e-07
normRes=1.442538e-07
normRes=1.439682e-07
normRes=1.436930e-07
normRes=1.434281e-07
normRes=1.431734e-07
normRes=1.429285e-07
normRes=1.426935e-07
normRes=1.424681e-07
normRes=1.422521e-07
normRes=1.420454e-07
normRes=1.418478e-07
normRes=1.416591e-07
normRes=1.414791e-07
normRes=1.413076e-07
normRes=1.411445e-07
normRes=1.409895e-07
normRes=1.408425e-07
normRes=1.407031e-07
normRes=1.405713e-07
normRes=1.404468e-07
normRes=1.403293e-07
normRes=1.402187e-07
normRes=1.401148e-07
normRes=1.400172e-07
normRes=1.399258e-07
normRes=1.398404e-07
normRes=1.397607e-07
normRes=1.396864e-07
normRes=1.396174e-07
normRes=1.395534e-07
normRes=1.394940e-07
normRes=1.394392e-07
normRes=1.393887e-07
normRes=1.393421e-07
normRes=1.392992e-07
normRes=1.392599e-07
normRes=1.392237e-07
normRes=1.391906e-07
normRes=1.391602e-07
normRes=1.391322e-07
normRes=1.391064e-07
normRes=1.390826e-07
normRes=1.390605e-07
normRes=1.390399e-07
normRes=1.390204e-07
normRes=1.390019e-07
normRes=1.389840e-07
normRes=1.389666e-07
normRes=1.389494e-07
normRes=1.389320e-07
normRes=1.389144e-07
normRes=1.388962e-07
normRes=1.388773e-07
normRes=1.388572e-07
normRes=1.388359e-07
normRes=1.388131e-07
normRes=1.387886e-07
normRes=1.387621e-07
normRes=1.387334e-07
normRes=1.387022e-07
normRes=1.386685e-07
normRes=1.386319e-07
normRes=1.385922e-07
normRes=1.385493e-07
normRes=1.385030e-07
normRes=1.384529e-07
normRes=1.383991e-07
normRes=1.383412e-07
normRes=1.382791e-07
normRes=1.382125e-07
normRes=1.381415e-07
normRes=1.380657e-07
normRes=1.379850e-07
normRes=1.378992e-07
normRes=1.378083e-07
normRes=1.377120e-07
normRes=1.376102e-07
normRes=1.375028e-07
normRes=1.373897e-07
normRes=1.372707e-07
normRes=1.371457e-07
normRes=1.370146e-07
normRes=1.368774e-07
normRes=1.367339e-07
normRes=1.365839e-07
normRes=1.364276e-07
normRes=1.362647e-07
normRes=1.360952e-07
normRes=1.359190e-07
normRes=1.357361e-07
normRes=1.355464e-07
normRes=1.353498e-07
normRes=1.351464e-07
normRes=1.349362e-07
normRes=1.347190e-07
normRes=1.344948e-07
normRes=1.342638e-07
normRes=1.340257e-07
normRes=1.337808e-07
normRes=1.335288e-07
normRes=1.332700e-07
normRes=1.330042e-07
normRes=1.327316e-07
normRes=1.324522e-07
normRes=1.321659e-07
normRes=1.318729e-07
normRes=1.315732e-07
normRes=1.312669e-07
normRes=1.309541e-07
normRes=1.306347e-07
normRes=1.303089e-07
normRes=1.299769e-07
normRes=1.296386e-07
normRes=1.292942e-07
normRes=1.289438e-07
normRes=1.285874e-07
normRes=1.282253e-07
normRes=1.278576e-07
normRes=1.274843e-07
normRes=1.271057e-07
normRes=1.267218e-07
normRes=1.263328e-07
normRes=1.259388e-07
normRes=1.255401e-07
normRes=1.251368e-07
normRes=1.247290e-07
normRes=1.243170e-07
normRes=1.239008e-07
normRes=1.234808e-07
normRes=1.230571e-07
normRes=1.226298e-07
normRes=1.221993e-07
normRes=1.217656e-07
normRes=1.213290e-07
normRes=1.208898e-07
normRes=1.204480e-07
normRes=1.200040e-07
normRes=1.195580e-07
normRes=1.191102e-07
normRes=1.186609e-07
normRes=1.182102e-07
normRes=1.177584e-07
normRes=1.173057e-07
normRes=1.168525e-07
normRes=1.163988e-07
normRes=1.159451e-07
normRes=1.154915e-07
normRes=1.150383e-07
normRes=1.145857e-07
normRes=1.141339e-07
normRes=1.136834e-07
normRes=1.132342e-07
normRes=1.127866e-07
normRes=1.123410e-07
normRes=1.118975e-07
normRes=1.114564e-07
normRes=1.110179e-07
normRes=1.105824e-07
normRes=1.101500e-07
normRes=1.097211e-07
normRes=1.092957e-07
normRes=1.088743e-07
normRes=1.084570e-07
normRes=1.080440e-07
normRes=1.076357e-07
normRes=1.072322e-07
normRes=1.068337e-07
normRes=1.064405e-07
normRes=1.060527e-07
normRes=1.056707e-07
normRes=1.052946e-07
normRes=1.049245e-07
normRes=1.045607e-07
normRes=1.042034e-07
normRes=1.038528e-07
normRes=1.035089e-07
normRes=1.031721e-07
normRes=1.028423e-07
normRes=1.025199e-07
normRes=1.022048e-07
normRes=1.018973e-07
normRes=1.015975e-07
normRes=1.013054e-07
normRes=1.010212e-07
normRes=1.007449e-07
normRes=1.004767e-07
normRes=1.002167e-07
normRes=9.996474e-08
normRes=9.972105e-08
normRes=9.948561e-08
normRes=9.925848e-08
normRes=9.903965e-08
normRes=9.882913e-08
normRes=9.862693e-08
normRes=9.843303e-08
normRes=9.824741e-08
normRes=9.807002e-08
normRes=9.790083e-08
normRes=9.773977e-08
normRes=9.758678e-08
normRes=9.744178e-08
normRes=9.730469e-08
normRes=9.717540e-08
normRes=9.705381e-08
normRes=9.693980e-08
normRes=9.683325e-08
normRes=9.673402e-08
normRes=9.664197e-08
normRes=9.655694e-08
normRes=9.647877e-08
normRes=9.640730e-08
normRes=9.634235e-08
normRes=9.628374e-08
normRes=9.623127e-08
normRes=9.618476e-08
normRes=9.614399e-08
normRes=9.610876e-08
normRes=9.607887e-08
normRes=9.605408e-08
normRes=9.603417e-08
normRes=9.601893e-08
normRes=9.600811e-08
normRes=9.600149e-08
normRes=9.599883e-08
normRes=9.599989e-08
normRes=9.600442e-08
normRes=9.601219e-08
normRes=9.602294e-08
normRes=9.603644e-08
normRes=9.605243e-08
normRes=9.607067e-08
normRes=9.609091e-08
normRes=9.611291e-08
normRes=9.613642e-08
normRes=9.616119e-08
normRes=9.618698e-08
normRes=9.621355e-08
normRes=9.624066e-08
normRes=9.626807e-08
normRes=9.629554e-08
normRes=9.632285e-08
normRes=9.634976e-08
normRes=9.637605e-08
normRes=9.640149e-08
normRes=9.642587e-08
normRes=9.644896e-08
normRes=9.647056e-08
normRes=9.649046e-08
normRes=9.650846e-08
normRes=9.652436e-08
normRes=9.653797e-08
normRes=9.654909e-08
normRes=9.655755e-08
normRes=9.656316e-08
normRes=9.656576e-08
normRes=9.656518e-08
normRes=9.656125e-08
normRes=9.655382e-08
normRes=9.654275e-08
normRes=9.652787e-08
normRes=9.650906e-08
normRes=9.648619e-08
normRes=9.645912e-08
normRes=9.642773e-08
normRes=9.639192e-08
normRes=9.635157e-08
normRes=9.630659e-08
normRes=9.625687e-08
normRes=9.620232e-08
normRes=9.614287e-08
normRes=9.607843e-08
normRes=9.600895e-08
normRes=9.593434e-08
normRes=9.585455e-08
normRes=9.576954e-08
normRes=9.567926e-08
normRes=9.558366e-08
normRes=9.548272e-08
normRes=9.537641e-08
normRes=9.526471e-08
normRes=9.514761e-08
normRes=9.502509e-08
normRes=9.489716e-08
normRes=9.476383e-08
normRes=9.462509e-08
normRes=9.448098e-08
normRes=9.433152e-08
normRes=9.417672e-08
normRes=9.401664e-08
normRes=9.385131e-08
normRes=9.368077e-08
normRes=9.350509e-08
normRes=9.332431e-08
normRes=9.313851e-08
normRes=9.294775e-08
normRes=9.275211e-08
normRes=9.255167e-08
normRes=9.234651e-08
normRes=9.213674e-08
normRes=9.192244e-08
normRes=9.170372e-08
normRes=9.148068e-08
normRes=9.125345e-08
normRes=9.102212e-08
normRes=9.078684e-08
normRes=9.054772e-08
normRes=9.030490e-08
normRes=9.005851e-08
normRes=8.980869e-08
normRes=8.955559e-08
normRes=8.929936e-08
normRes=8.904015e-08
normRes=8.877811e-08
normRes=8.851342e-08
normRes=8.824622e-08
normRes=8.797670e-08
normRes=8.770501e-08
normRes=8.743135e-08
normRes=8.715587e-08
normRes=8.687878e-08
normRes=8.660023e-08
normRes=8.632043e-08
normRes=8.603957e-08
normRes=8.575782e-08
normRes=8.547539e-08
normRes=8.519247e-08
normRes=8.490925e-08
normRes=8.462593e-08
normRes=8.434272e-08
normRes=8.405980e-08
normRes=8.377738e-08
normRes=8.349566e-08
normRes=8.321485e-08
normRes=8.293513e-08
normRes=8.265672e-08
normRes=8.237981e-08
normRes=8.210460e-08
normRes=8.183129e-08
normRes=8.156008e-08
normRes=8.129117e-08
normRes=8.102474e-08
normRes=8.076100e-08
normRes=8.050012e-08
normRes=8.024230e-08
normRes=7.998772e-08
normRes=7.973656e-08
normRes=7.948900e-08
normRes=7.924521e-08
normRes=7.900536e-08
normRes=7.876962e-08
normRes=7.853815e-08
normRes=7.831110e-08
normRes=7.808863e-08
normRes=7.787087e-08
normRes=7.765797e-08
normRes=7.745006e-08
normRes=7.724727e-08
normRes=7.704972e-08
normRes=7.685752e-08
normRes=7.667078e-08
normRes=7.648960e-08
normRes=7.631407e-08
normRes=7.614428e-08
normRes=7.598031e-08
normRes=7.582222e-08
normRes=7.567008e-08
normRes=7.552393e-08
normRes=7.538383e-08
normRes=7.524982e-08
normRes=7.512191e-08
normRes=7.500013e-08
normRes=7.488450e-08
normRes=7.477501e-08
normRes=7.467166e-08
normRes=7.457443e-08
normRes=7.448331e-08
normRes=7.439826e-08
normRes=7.431924e-08
normRes=7.424621e-08
normRes=7.417911e-08
normRes=7.411787e-08
normRes=7.406242e-08
normRes=7.401269e-08
normRes=7.396859e-08
normRes=7.393002e-08
normRes=7.389688e-08
normRes=7.386907e-08
normRes=7.384646e-08
normRes=7.382893e-08
normRes=7.381637e-08
normRes=7.380862e-08
normRes=7.380556e-08
normRes=7.380704e-08
normRes=7.381290e-08
normRes=7.382299e-08
normRes=7.383716e-08
normRes=7.385524e-08
normRes=7.387705e-08
normRes=7.390243e-08
normRes=7.393120e-08
normRes=7.396319e-08
normRes=7.399821e-08
normRes=7.403608e-08
normRes=7.407661e-08
normRes=7.411962e-08
normRes=7.416491e-08
normRes=7.421231e-08
normRes=7.426160e-08
normRes=7.431261e-08
normRes=7.436514e-08
normRes=7.441900e-08
normRes=7.447400e-08
normRes=7.452994e-08
normRes=7.458663e-08
normRes=7.464389e-08
normRes=7.470152e-08
normRes=7.475933e-08
normRes=7.481714e-08
normRes=7.487476e-08
normRes=7.493202e-08
normRes=7.498872e-08
normRes=7.504470e-08
normRes=7.509978e-08
normRes=7.515378e-08
normRes=7.520653e-08
normRes=7.525787e-08
normRes=7.530763e-08
normRes=7.535565e-08
normRes=7.540178e-08
normRes=7.544586e-08
normRes=7.548774e-08
normRes=7.552728e-08
normRes=7.556434e-08
normRes=7.559877e-08
normRes=7.563044e-08
normRes=7.565922e-08
normRes=7.568499e-08
normRes=7.570763e-08
normRes=7.572701e-08
normRes=7.574303e-08
normRes=7.575558e-08
normRes=7.576456e-08
normRes=7.576986e-08
normRes=7.577140e-08
normRes=7.576908e-08
normRes=7.576282e-08
normRes=7.575254e-08
normRes=7.573817e-08
normRes=7.571963e-08
normRes=7.569687e-08
normRes=7.566981e-08
normRes=7.563841e-08
normRes=7.560261e-08
normRes=7.556237e-08
normRes=7.551764e-08
normRes=7.546840e-08
normRes=7.541461e-08
normRes=7.535624e-08
normRes=7.529328e-08
normRes=7.522570e-08
normRes=7.515349e-08
normRes=7.507666e-08
normRes=7.499519e-08
normRes=7.490909e-08
normRes=7.481836e-08
normRes=7.472302e-08
normRes=7.462309e-08
normRes=7.451859e-08
normRes=7.440954e-08
normRes=7.429597e-08
normRes=7.417792e-08
normRes=7.405543e-08
normRes=7.392855e-08
normRes=7.379732e-08
normRes=7.366180e-08
normRes=7.352204e-08
normRes=7.337810e-08
normRes=7.323006e-08
normRes=7.307799e-08
normRes=7.292195e-08
normRes=7.276202e-08
normRes=7.259830e-08
normRes=7.243087e-08
normRes=7.225981e-08
normRes=7.208522e-08
normRes=7.190720e-08
normRes=7.172586e-08
normRes=7.154130e-08
normRes=7.135362e-08
normRes=7.116294e-08
normRes=7.096938e-08
normRes=7.077306e-08
normRes=7.057409e-08
normRes=7.037261e-08
normRes=7.016875e-08
normRes=6.996262e-08
normRes=6.975438e-08
normRes=6.954416e-08
normRes=6.933210e-08
normRes=6.911833e-08
normRes=6.890301e-08
normRes=6.868628e-08
normRes=6.846830e-08
normRes=6.824920e-08
normRes=6.802915e-08
normRes=6.780830e-08
normRes=6.758680e-08
normRes=6.736482e-08
normRes=6.714251e-08
normRes=6.692004e-08
normRes=6.669755e-08
normRes=6.647522e-08
normRes=6.625321e-08
normRes=6.603167e-08
normRes=6.581078e-08
normRes=6.559069e-08
normRes=6.537157e-08
normRes=6.515358e-08
normRes=6.493687e-08
normRes=6.472162e-08
normRes=6.450798e-08
normRes=6.429610e-08
normRes=6.408616e-08
normRes=6.387829e-08
normRes=6.367266e-08
normRes=6.346941e-08
normRes=6.326870e-08
normRes=6.307068e-08
normRes=6.287547e-08
normRes=6.268324e-08
normRes=6.249410e-08
normRes=6.230821e-08
normRes=6.212568e-08
normRes=6.194665e-08
normRes=6.177123e-08
normRes=6.159955e-08
normRes=6.143171e-08
normRes=6.126783e-08
normRes=6.110802e-08
normRes=6.095236e-08
normRes=6.080095e-08
normRes=6.065388e-08
normRes=6.051123e-08
normRes=6.037308e-08
normRes=6.023950e-08
normRes=6.011055e-08
normRes=5.998629e-08
normRes=5.986677e-08
normRes=5.975203e-08
normRes=5.964211e-08
normRes=5.953705e-08
normRes=5.943687e-08
normRes=5.934159e-08
normRes=5.925122e-08
normRes=5.916575e-08
normRes=5.908520e-08
normRes=5.900955e-08
normRes=5.893879e-08
normRes=5.887288e-08
normRes=5.881181e-08
normRes=5.875553e-08
normRes=5.870400e-08
normRes=5.865718e-08
normRes=5.861501e-08
normRes=5.857742e-08
normRes=5.854435e-08
normRes=5.851572e-08
normRes=5.849145e-08
normRes=5.847146e-08
normRes=5.845566e-08
normRes=5.844395e-08
normRes=5.843622e-08
normRes=5.843238e-08
normRes=5.843231e-08
normRes=5.843590e-08
normRes=5.844302e-08
normRes=5.845356e-08
normRes=5.846739e-08
normRes=5.848437e-08
normRes=5.850437e-08
normRes=5.852726e-08
normRes=5.855290e-08
normRes=5.858114e-08
normRes=5.861184e-08
normRes=5.864485e-08
normRes=5.868003e-08
normRes=5.871722e-08
normRes=5.875628e-08
normRes=5.879705e-08
normRes=5.883938e-08
normRes=5.888312e-08
normRes=5.892811e-08
normRes=5.897420e-08
normRes=5.902123e-08
normRes=5.906906e-08
normRes=5.911752e-08
normRes=5.916647e-08
normRes=5.921576e-08
normRes=5.926523e-08
normRes=5.931473e-08
normRes=5.936412e-08
normRes=5.941325e-08
normRes=5.946197e-08
normRes=5.951015e-08
normRes=5.955763e-08
normRes=5.960429e-08
normRes=5.964999e-08
normRes=5.969458e-08
normRes=5.973795e-08
normRes=5.977996e-08
normRes=5.982048e-08
normRes=5.985939e-08
normRes=5.989658e-08
normRes=5.993191e-08
normRes=5.996529e-08
normRes=5.999659e-08
normRes=6.002571e-08
normRes=6.005255e-08
normRes=6.007700e-08
normRes=6.009896e-08
normRes=6.011834e-08
normRes=6.013506e-08
normRes=6.014901e-08
normRes=6.016012e-08
normRes=6.016832e-08
normRes=6.017351e-08
normRes=6.017563e-08
normRes=6.017462e-08
normRes=6.017040e-08
normRes=6.016291e-08
normRes=6.015210e-08
normRes=6.013791e-08
normRes=6.012030e-08
normRes=6.009921e-08
normRes=6.007461e-08
normRes=6.004646e-08
normRes=6.001472e-08
normRes=5.997936e-08
normRes=5.994036e-08
normRes=5.989769e-08
normRes=5.985133e-08
normRes=5.980127e-08
normRes=5.974750e-08
normRes=5.969002e-08
normRes=5.962880e-08
normRes=5.956387e-08
normRes=5.949522e-08
normRes=5.942286e-08
normRes=5.934679e-08
normRes=5.926705e-08
normRes=5.918364e-08
normRes=5.909659e-08
normRes=5.900592e-08
normRes=5.891166e-08
normRes=5.881385e-08
normRes=5.871253e-08
normRes=5.860773e-08
normRes=5.849950e-08
normRes=5.838789e-08
normRes=5.827295e-08
normRes=5.815472e-08
normRes=5.803328e-08
normRes=5.790867e-08
normRes=5.778097e-08
normRes=5.765025e-08
normRes=5.751656e-08
normRes=5.737999e-08
normRes=5.724061e-08
normRes=5.709850e-08
normRes=5.695374e-08
normRes=5.680643e-08
normRes=5.665664e-08
normRes=5.650447e-08
normRes=5.635001e-08
normRes=5.619336e-08
normRes=5.603462e-08
normRes=5.587388e-08
normRes=5.571125e-08
normRes=5.554684e-08
normRes=5.538076e-08
normRes=5.521310e-08
normRes=5.504400e-08
normRes=5.487355e-08
normRes=5.470189e-08
normRes=5.452911e-08
normRes=5.435535e-08
normRes=5.418072e-08
normRes=5.400535e-08
normRes=5.382936e-08
normRes=5.365288e-08
normRes=5.347602e-08
normRes=5.329892e-08
normRes=5.312171e-08
normRes=5.294451e-08
normRes=5.276745e-08
normRes=5.259066e-08
normRes=5.241427e-08
normRes=5.223841e-08
normRes=5.206321e-08
normRes=5.188880e-08
normRes=5.171531e-08
normRes=5.154286e-08
normRes=5.137159e-08
normRes=5.120161e-08
normRes=5.103307e-08
normRes=5.086607e-08
normRes=5.070076e-08
normRes=5.053723e-08
normRes=5.037563e-08
normRes=5.021606e-08
normRes=5.005864e-08
normRes=4.990349e-08
normRes=4.975071e-08
normRes=4.960043e-08
normRes=4.945273e-08
normRes=4.930773e-08
normRes=4.916552e-08
normRes=4.902621e-08
normRes=4.888988e-08
normRes=4.875663e-08
normRes=4.862654e-08
normRes=4.849969e-08
normRes=4.837616e-08
normRes=4.825602e-08
normRes=4.813935e-08
normRes=4.802621e-08
normRes=4.791665e-08
normRes=4.781073e-08
normRes=4.770851e-08
normRes=4.761002e-08
normRes=4.751530e-08
normRes=4.742440e-08
normRes=4.733734e-08
normRes=4.725415e-08
normRes=4.717484e-08
normRes=4.709943e-08
normRes=4.702792e-08
normRes=4.696032e-08
normRes=4.689662e-08
normRes=4.683682e-08
normRes=4.678091e-08
normRes=4.672885e-08
normRes=4.668064e-08
normRes=4.663624e-08
normRes=4.659561e-08
normRes=4.655871e-08
normRes=4.652551e-08
normRes=4.649594e-08
normRes=4.646996e-08
normRes=4.644750e-08
normRes=4.642850e-08
normRes=4.641289e-08
normRes=4.640060e-08
normRes=4.639155e-08
normRes=4.638567e-08
normRes=4.638285e-08
normRes=4.638303e-08
normRes=4.638609e-08
normRes=4.639196e-08
normRes=4.640053e-08
normRes=4.641169e-08
normRes=4.642535e-08
normRes=4.644140e-08
normRes=4.645972e-08
normRes=4.648021e-08
normRes=4.650276e-08
normRes=4.652725e-08
normRes=4.655355e-08
normRes=4.658157e-08
normRes=4.661117e-08
normRes=4.664223e-08
normRes=4.667464e-08
normRes=4.670827e-08
normRes=4.674301e-08
normRes=4.677872e-08
normRes=4.681529e-08
normRes=4.685259e-08
normRes=4.689051e-08
normRes=4.692892e-08
normRes=4.696770e-08
normRes=4.700672e-08
normRes=4.704588e-08
normRes=4.708505e-08
normRes=4.712411e-08
normRes=4.716295e-08
normRes=4.720145e-08
normRes=4.723951e-08
normRes=4.727700e-08
normRes=4.731382e-08
normRes=4.734986e-08
normRes=4.738501e-08
normRes=4.741917e-08
normRes=4.745224e-08
normRes=4.748412e-08
normRes=4.751471e-08
normRes=4.754391e-08
normRes=4.757163e-08
normRes=4.759778e-08
normRes=4.762227e-08
normRes=4.764503e-08
normRes=4.766595e-08
normRes=4.768497e-08
normRes=4.770201e-08
normRes=4.771699e-08
normRes=4.772984e-08
normRes=4.774049e-08
normRes=4.774887e-08
normRes=4.775493e-08
normRes=4.775860e-08
normRes=4.775983e-08
normRes=4.775856e-08
normRes=4.775473e-08
normRes=4.774831e-08
normRes=4.773925e-08
normRes=4.772749e-08
normRes=4.771302e-08
normRes=4.769578e-08
normRes=4.767575e-08
normRes=4.765290e-08
normRes=4.762719e-08
normRes=4.759862e-08
normRes=4.756714e-08
normRes=4.753276e-08
normRes=4.749545e-08
normRes=4.745520e-08
normRes=4.741200e-08
normRes=4.736586e-08
normRes=4.731675e-08
normRes=4.726470e-08
normRes=4.720969e-08
normRes=4.715175e-08
normRes=4.709087e-08
normRes=4.702707e-08
normRes=4.696036e-08
normRes=4.689077e-08
normRes=4.681831e-08
normRes=4.674301e-08
normRes=4.666490e-08
normRes=4.658400e-08
normRes=4.650035e-08
normRes=4.641399e-08
normRes=4.632495e-08
normRes=4.623327e-08
normRes=4.613899e-08
normRes=4.604217e-08
normRes=4.594285e-08
normRes=4.584108e-08
normRes=4.573692e-08
normRes=4.563042e-08
normRes=4.552164e-08
normRes=4.541065e-08
normRes=4.529750e-08
normRes=4.518226e-08
normRes=4.506500e-08
normRes=4.494579e-08
normRes=4.482470e-08
normRes=4.470181e-08
normRes=4.457720e-08
normRes=4.445094e-08
normRes=4.432310e-08
normRes=4.419379e-08
normRes=4.406307e-08
normRes=4.393104e-08
normRes=4.379778e-08
normRes=4.366339e-08
normRes=4.352795e-08
normRes=4.339155e-08
normRes=4.325429e-08
normRes=4.311626e-08
normRes=4.297757e-08
normRes=4.283830e-08
normRes=4.269855e-08
normRes=4.255843e-08
normRes=4.241803e-08
normRes=4.227746e-08
normRes=4.213681e-08
normRes=4.199620e-08
normRes=4.185571e-08
normRes=4.171545e-08
normRes=4.157553e-08
normRes=4.143605e-08
normRes=4.129711e-08
normRes=4.115881e-08
normRes=4.102126e-08
normRes=4.088455e-08
normRes=4.074880e-08
normRes=4.061409e-08
normRes=4.048054e-08
normRes=4.034823e-08
normRes=4.021727e-08
normRes=4.008775e-08
normRes=3.995977e-08
normRes=3.983342e-08
normRes=3.970879e-08
normRes=3.958598e-08
normRes=3.946506e-08
normRes=3.934614e-08
normRes=3.922929e-08
normRes=3.911459e-08
normRes=3.900212e-08
normRes=3.889196e-08
normRes=3.878418e-08
normRes=3.867885e-08
normRes=3.857604e-08
normRes=3.847582e-08
normRes=3.837824e-08
normRes=3.828337e-08
normRes=3.819125e-08
normRes=3.810193e-08
normRes=3.801548e-08
normRes=3.793192e-08
normRes=3.785129e-08
normRes=3.777364e-08
normRes=3.769899e-08
normRes=3.762736e-08
normRes=3.755879e-08
normRes=3.749329e-08
normRes=3.743087e-08
normRes=3.737155e-08
normRes=3.731533e-08
normRes=3.726220e-08
normRes=3.721218e-08
normRes=3.716524e-08
normRes=3.712139e-08
normRes=3.708059e-08
normRes=3.704284e-08
normRes=3.700811e-08
normRes=3.697637e-08
normRes=3.694758e-08
normRes=3.692172e-08
normRes=3.689874e-08
normRes=3.687859e-08
normRes=3.686123e-08
normRes=3.684661e-08
normRes=3.683466e-08
normRes=3.682534e-08
normRes=3.681859e-08
normRes=3.681432e-08
normRes=3.681249e-08
normRes=3.681301e-08
normRes=3.681582e-08
normRes=3.682083e-08
normRes=3.682797e-08
normRes=3.683716e-08
normRes=3.684832e-08
normRes=3.686135e-08
normRes=3.687618e-08
normRes=3.689271e-08
normRes=3.691086e-08
normRes=3.693053e-08
normRes=3.695163e-08
normRes=3.697406e-08
normRes=3.699774e-08
normRes=3.702257e-08
normRes=3.704844e-08
normRes=3.707527e-08
normRes=3.710295e-08
normRes=3.713140e-08
normRes=3.716051e-08
normRes=3.719018e-08
normRes=3.722032e-08
normRes=3.725084e-08
normRes=3.728163e-08
normRes=3.731261e-08
normRes=3.734367e-08
normRes=3.737472e-08
normRes=3.740568e-08
normRes=3.743644e-08
normRes=3.746692e-08
normRes=3.749702e-08
normRes=3.752667e-08
normRes=3.755576e-08
normRes=3.758423e-08
normRes=3.761197e-08
normRes=3.763892e-08
normRes=3.766498e-08
normRes=3.769008e-08
normRes=3.771415e-08
normRes=3.773710e-08
normRes=3.775887e-08
normRes=3.777938e-08
normRes=3.779856e-08
normRes=3.781635e-08
normRes=3.783267e-08
normRes=3.784748e-08
normRes=3.786070e-08
normRes=3.787228e-08
normRes=3.788215e-08
normRes=3.789028e-08
normRes=3.789659e-08
normRes=3.790106e-08
normRes=3.790362e-08
normRes=3.790423e-08
normRes=3.790285e-08
normRes=3.789944e-08
normRes=3.789396e-08
normRes=3.788638e-08
normRes=3.787666e-08
normRes=3.786478e-08
normRes=3.785070e-08
normRes=3.783440e-08
normRes=3.781585e-08
normRes=3.779504e-08
normRes=3.777194e-08
normRes=3.774655e-08
normRes=3.771884e-08
normRes=3.768881e-08
normRes=3.765645e-08
normRes=3.762175e-08
normRes=3.758470e-08
normRes=3.754531e-08
normRes=3.750358e-08
normRes=3.745951e-08
normRes=3.741311e-08
normRes=3.736437e-08
normRes=3.731333e-08
normRes=3.725998e-08
normRes=3.720434e-08
normRes=3.714643e-08
normRes=3.708628e-08
normRes=3.702389e-08
normRes=3.695930e-08
normRes=3.689253e-08
normRes=3.682361e-08
normRes=3.675257e-08
normRes=3.667945e-08
normRes=3.660427e-08
normRes=3.652708e-08
normRes=3.644791e-08
normRes=3.636681e-08
normRes=3.628382e-08
normRes=3.619898e-08
normRes=3.611234e-08
normRes=3.602395e-08
normRes=3.593386e-08
normRes=3.584212e-08
normRes=3.574879e-08
normRes=3.565393e-08
normRes=3.555758e-08
normRes=3.545981e-08
normRes=3.536069e-08
normRes=3.526027e-08
normRes=3.515862e-08
normRes=3.505580e-08
normRes=3.495188e-08
normRes=3.484694e-08
normRes=3.474103e-08
normRes=3.463423e-08
normRes=3.452662e-08
normRes=3.441826e-08
normRes=3.430923e-08
normRes=3.419960e-08
normRes=3.408946e-08
normRes=3.397888e-08
normRes=3.386794e-08
normRes=3.375671e-08
normRes=3.364528e-08
normRes=3.353372e-08
normRes=3.342212e-08
normRes=3.331056e-08
normRes=3.319911e-08
normRes=3.308787e-08
normRes=3.297690e-08
normRes=3.286630e-08
normRes=3.275615e-08
normRes=3.264652e-08
normRes=3.253749e-08
normRes=3.242916e-08
normRes=3.232159e-08
normRes=3.221487e-08
normRes=3.210907e-08
normRes=3.200429e-08
normRes=3.190058e-08
normRes=3.179803e-08
normRes=3.169672e-08
normRes=3.159672e-08
normRes=3.149809e-08
normRes=3.140092e-08
normRes=3.130527e-08
normRes=3.121121e-08
normRes=3.111881e-08
normRes=3.102813e-08
normRes=3.093923e-08
normRes=3.085217e-08
normRes=3.076701e-08
normRes=3.068381e-08
normRes=3.060262e-08
normRes=3.052349e-08
normRes=3.044647e-08
normRes=3.037160e-08
normRes=3.029892e-08
normRes=3.022848e-08
normRes=3.016031e-08
normRes=3.009445e-08
normRes=3.003092e-08
normRes=2.996976e-08
normRes=2.991098e-08
normRes=2.985460e-08
normRes=2.980066e-08
normRes=2.974915e-08
normRes=2.970009e-08
normRes=2.965349e-08
normRes=2.960935e-08
normRes=2.956767e-08
normRes=2.952844e-08
normRes=2.949167e-08
normRes=2.945734e-08
normRes=2.942543e-08
normRes=2.939594e-08
normRes=2.936884e-08
normRes=2.934411e-08
normRes=2.932172e-08
normRes=2.930164e-08
normRes=2.928384e-08
normRes=2.926829e-08
normRes=2.925494e-08
normRes=2.924375e-08
normRes=2.923468e-08
normRes=2.922769e-08
normRes=2.922272e-08
normRes=2.921972e-08
normRes=2.921864e-08
normRes=2.921941e-08
normRes=2.922199e-08
normRes=2.922631e-08
normRes=2.923230e-08
normRes=2.923991e-08
normRes=2.924907e-08
normRes=2.925970e-08
normRes=2.927174e-08
normRes=2.928513e-08
normRes=2.929978e-08
normRes=2.931562e-08
normRes=2.933259e-08
normRes=2.935060e-08
normRes=2.936959e-08
normRes=2.938947e-08
normRes=2.941017e-08
normRes=2.943161e-08
normRes=2.945372e-08
normRes=2.947642e-08
normRes=2.949962e-08
normRes=2.952327e-08
normRes=2.954727e-08
normRes=2.957155e-08
normRes=2.959604e-08
normRes=2.962066e-08
normRes=2.964533e-08
normRes=2.966998e-08
normRes=2.969454e-08
normRes=2.971894e-08
normRes=2.974309e-08
normRes=2.976694e-08
normRes=2.979041e-08
normRes=2.981343e-08
normRes=2.983593e-08
normRes=2.985785e-08
normRes=2.987912e-08
normRes=2.989969e-08
normRes=2.991948e-08
normRes=2.993843e-08
normRes=2.995649e-08
normRes=2.997360e-08
normRes=2.998970e-08
normRes=3.000473e-08
normRes=3.001865e-08
normRes=3.003140e-08
normRes=3.004293e-08
normRes=3.005320e-08
normRes=3.006215e-08
normRes=3.006975e-08
normRes=3.007594e-08
normRes=3.008070e-08
normRes=3.008397e-08
normRes=3.008573e-08
normRes=3.008594e-08
normRes=3.008456e-08
normRes=3.008156e-08
normRes=3.007691e-08
normRes=3.007059e-08
normRes=3.006257e-08
normRes=3.005282e-08
normRes=3.004133e-08
normRes=3.002807e-08
normRes=3.001303e-08
normRes=2.999619e-08
normRes=2.997753e-08
normRes=2.995704e-08
normRes=2.993472e-08
normRes=2.991054e-08
normRes=2.988452e-08
normRes=2.985664e-08
normRes=2.982690e-08
normRes=2.979530e-08
normRes=2.976184e-08
normRes=2.972652e-08
normRes=2.968935e-08
normRes=2.965034e-08
normRes=2.960949e-08
normRes=2.956682e-08
normRes=2.952233e-08
normRes=2.947604e-08
normRes=2.942797e-08
normRes=2.937813e-08
normRes=2.932655e-08
normRes=2.927324e-08
normRes=2.921823e-08
normRes=2.916154e-08
normRes=2.910320e-08
normRes=2.904324e-08
normRes=2.898168e-08
normRes=2.891856e-08
normRes=2.885392e-08
normRes=2.878777e-08
normRes=2.872017e-08
normRes=2.865115e-08
normRes=2.858074e-08
normRes=2.850899e-08
normRes=2.843595e-08
normRes=2.836164e-08
normRes=2.828613e-08
normRes=2.820945e-08
normRes=2.813165e-08
normRes=2.805278e-08
normRes=2.797289e-08
normRes=2.789203e-08
normRes=2.781026e-08
normRes=2.772763e-08
normRes=2.764419e-08
normRes=2.755999e-08
normRes=2.747510e-08
normRes=2.738957e-08
normRes=2.730346e-08
normRes=2.721683e-08
normRes=2.712974e-08
normRes=2.704225e-08
normRes=2.695442e-08
normRes=2.686632e-08
normRes=2.677800e-08
normRes=2.668953e-08
normRes=2.660097e-08
normRes=2.651239e-08
normRes=2.642385e-08
normRes=2.633542e-08
normRes=2.624716e-08
normRes=2.615913e-08
normRes=2.607140e-08
normRes=2.598404e-08
normRes=2.589711e-08
normRes=2.581067e-08
normRes=2.572478e-08
normRes=2.563952e-08
normRes=2.555495e-08
normRes=2.547112e-08
normRes=2.538809e-08
normRes=2.530594e-08
normRes=2.522472e-08
normRes=2.514449e-08
normRes=2.506531e-08
normRes=2.498724e-08
normRes=2.491033e-08
normRes=2.483464e-08
normRes=2.476021e-08
normRes=2.468712e-08
normRes=2.461539e-08
normRes=2.454509e-08
normRes=2.447627e-08
normRes=2.440895e-08
normRes=2.434320e-08
normRes=2.427905e-08
normRes=2.421655e-08
normRes=2.415572e-08
normRes=2.409661e-08
normRes=2.403925e-08
normRes=2.398366e-08
normRes=2.392989e-08
normRes=2.387795e-08
normRes=2.382787e-08
normRes=2.377966e-08
normRes=2.373335e-08
normRes=2.368896e-08
normRes=2.364649e-08
normRes=2.360597e-08
normRes=2.356738e-08
normRes=2.353075e-08
normRes=2.349607e-08
normRes=2.346334e-08
normRes=2.343256e-08
normRes=2.340373e-08
normRes=2.337684e-08
normRes=2.335186e-08
normRes=2.332880e-08
normRes=2.330764e-08
normRes=2.328835e-08
normRes=2.327091e-08
normRes=2.325531e-08
normRes=2.324151e-08
normRes=2.322949e-08
normRes=2.321921e-08
normRes=2.321064e-08
normRes=2.320375e-08
normRes=2.319849e-08
normRes=2.319484e-08
normRes=2.319274e-08
normRes=2.319215e-08
normRes=2.319303e-08
normRes=2.319534e-08
normRes=2.319901e-08
normRes=2.320401e-08
normRes=2.321028e-08
normRes=2.321776e-08
normRes=2.322641e-08
normRes=2.323617e-08
normRes=2.324698e-08
normRes=2.325879e-08
normRes=2.327154e-08
normRes=2.328516e-08
normRes=2.329961e-08
normRes=2.331481e-08
normRes=2.333072e-08
normRes=2.334726e-08
normRes=2.336438e-08
normRes=2.338202e-08
normRes=2.340012e-08
normRes=2.341861e-08
normRes=2.343743e-08
normRes=2.345653e-08
normRes=2.347584e-08
normRes=2.349530e-08
normRes=2.351486e-08
normRes=2.353444e-08
normRes=2.355401e-08
normRes=2.357348e-08
normRes=2.359282e-08
normRes=2.361195e-08
normRes=2.363083e-08
normRes=2.364940e-08
normRes=2.366760e-08
normRes=2.368538e-08
normRes=2.370270e-08
normRes=2.371948e-08
normRes=2.373570e-08
normRes=2.375129e-08
normRes=2.376621e-08
normRes=2.378042e-08
normRes=2.379385e-08
normRes=2.380648e-08
normRes=2.381826e-08
normRes=2.382914e-08
normRes=2.383909e-08
normRes=2.384807e-08
normRes=2.385603e-08
normRes=2.386295e-08
normRes=2.386878e-08
normRes=2.387349e-08
normRes=2.387705e-08
normRes=2.387944e-08
normRes=2.388061e-08
normRes=2.388055e-08
normRes=2.387922e-08
normRes=2.387661e-08
normRes=2.387268e-08
normRes=2.386742e-08
normRes=2.386081e-08
normRes=2.385283e-08
normRes=2.384345e-08
normRes=2.383267e-08
normRes=2.382047e-08
normRes=2.380684e-08
normRes=2.379177e-08
normRes=2.377525e-08
normRes=2.375726e-08
normRes=2.373781e-08
normRes=2.371689e-08
normRes=2.369449e-08
normRes=2.367062e-08
normRes=2.364526e-08
normRes=2.361844e-08
normRes=2.359014e-08
normRes=2.356037e-08
normRes=2.352914e-08
normRes=2.349645e-08
normRes=2.346232e-08
normRes=2.342675e-08
normRes=2.338975e-08
normRes=2.335134e-08
normRes=2.331153e-08
normRes=2.327033e-08
normRes=2.322777e-08
normRes=2.318386e-08
normRes=2.313863e-08
normRes=2.309209e-08
normRes=2.304426e-08
normRes=2.299517e-08
normRes=2.294485e-08
normRes=2.289332e-08
normRes=2.284061e-08
normRes=2.278674e-08
normRes=2.273175e-08
normRes=2.267567e-08
normRes=2.261853e-08
normRes=2.256037e-08
normRes=2.250121e-08
normRes=2.244110e-08
normRes=2.238007e-08
normRes=2.231816e-08
normRes=2.225541e-08
normRes=2.219186e-08
normRes=2.212754e-08
normRes=2.206251e-08
normRes=2.199680e-08
normRes=2.193045e-08
normRes=2.186352e-08
normRes=2.179604e-08
normRes=2.172807e-08
normRes=2.165964e-08
normRes=2.159080e-08
normRes=2.152161e-08
normRes=2.145212e-08
normRes=2.138236e-08
normRes=2.131239e-08
normRes=2.124226e-08
normRes=2.117202e-08
normRes=2.110172e-08
normRes=2.103141e-08
normRes=2.096115e-08
normRes=2.089097e-08
normRes=2.082094e-08
normRes=2.075111e-08
normRes=2.068152e-08
normRes=2.061224e-08
normRes=2.054330e-08
normRes=2.047476e-08
normRes=2.040668e-08
normRes=2.033910e-08
normRes=2.027207e-08
normRes=2.020564e-08
normRes=2.013986e-08
normRes=2.007478e-08
normRes=2.001045e-08
normRes=1.994692e-08
normRes=1.988422e-08
normRes=1.982241e-08
normRes=1.976154e-08
normRes=1.970163e-08
normRes=1.964275e-08
normRes=1.958492e-08
normRes=1.952819e-08
normRes=1.947260e-08
normRes=1.941818e-08
normRes=1.936497e-08
normRes=1.931301e-08
normRes=1.926233e-08
normRes=1.921295e-08
normRes=1.916491e-08
normRes=1.911824e-08
normRes=1.907296e-08
normRes=1.902910e-08
normRes=1.898668e-08
normRes=1.894571e-08
normRes=1.890623e-08
normRes=1.886824e-08
normRes=1.883175e-08
normRes=1.879679e-08
normRes=1.876336e-08
normRes=1.873147e-08
normRes=1.870112e-08
normRes=1.867232e-08
normRes=1.864508e-08
normRes=1.861938e-08
normRes=1.859523e-08
normRes=1.857262e-08
normRes=1.855155e-08
normRes=1.853200e-08
normRes=1.851397e-08
normRes=1.849744e-08
normRes=1.848239e-08
normRes=1.846882e-08
normRes=1.845669e-08
normRes=1.844599e-08
normRes=1.843670e-08
normRes=1.842879e-08
normRes=1.842223e-08
normRes=1.841700e-08
normRes=1.841306e-08
normRes=1.841038e-08
normRes=1.840893e-08
normRes=1.840868e-08
normRes=1.840958e-08
normRes=1.841161e-08
normRes=1.841472e-08
normRes=1.841887e-08
normRes=1.842402e-08
normRes=1.843014e-08
normRes=1.843716e-08
normRes=1.844506e-08
normRes=1.845379e-08
normRes=1.846330e-08
normRes=1.847355e-08
normRes=1.848448e-08
normRes=1.849606e-08
normRes=1.850823e-08
normRes=1.852095e-08
normRes=1.853417e-08
normRes=1.854784e-08
normRes=1.856191e-08
normRes=1.857633e-08
normRes=1.859106e-08
normRes=1.860604e-08
normRes=1.862123e-08
normRes=1.863658e-08
normRes=1.865205e-08
normRes=1.866758e-08
normRes=1.868312e-08
normRes=1.869864e-08
normRes=1.871408e-08
normRes=1.872940e-08
normRes=1.874456e-08
normRes=1.875950e-08
normRes=1.877419e-08
normRes=1.878858e-08
normRes=1.880263e-08
normRes=1.881630e-08
normRes=1.882955e-08
normRes=1.884233e-08
normRes=1.885461e-08
normRes=1.886635e-08
normRes=1.887752e-08
normRes=1.888807e-08
normRes=1.889798e-08
normRes=1.890720e-08
normRes=1.891571e-08
normRes=1.892347e-08
normRes=1.893045e-08
normRes=1.893662e-08
normRes=1.894195e-08
normRes=1.894642e-08
normRes=1.895000e-08
normRes=1.895266e-08
normRes=1.895438e-08
normRes=1.895514e-08
normRes=1.895491e-08
normRes=1.895367e-08
normRes=1.895141e-08
normRes=1.894811e-08
normRes=1.894374e-08
normRes=1.893829e-08
normRes=1.893176e-08
normRes=1.892411e-08
normRes=1.891535e-08
normRes=1.890547e-08
normRes=1.889444e-08
normRes=1.888227e-08
normRes=1.886894e-08
normRes=1.885446e-08
normRes=1.883881e-08
normRes=1.882199e-08
normRes=1.880400e-08
normRes=1.878484e-08
normRes=1.876451e-08
normRes=1.874300e-08
normRes=1.872033e-08
normRes=1.869649e-08
normRes=1.867149e-08
normRes=1.864534e-08
normRes=1.861804e-08
normRes=1.858960e-08
normRes=1.856002e-08
normRes=1.852933e-08
normRes=1.849754e-08
normRes=1.846464e-08
normRes=1.843066e-08
normRes=1.839562e-08
normRes=1.835953e-08
normRes=1.832240e-08
normRes=1.828426e-08
normRes=1.824511e-08
normRes=1.820500e-08
normRes=1.816392e-08
normRes=1.812191e-08
normRes=1.807900e-08
normRes=1.803519e-08
normRes=1.799052e-08
normRes=1.794502e-08
normRes=1.789871e-08
normRes=1.785161e-08
normRes=1.780377e-08
normRes=1.775520e-08
normRes=1.770593e-08
normRes=1.765601e-08
normRes=1.760545e-08
normRes=1.755430e-08
normRes=1.750258e-08
normRes=1.745033e-08
normRes=1.739758e-08
normRes=1.734437e-08
normRes=1.729074e-08
normRes=1.723671e-08
normRes=1.718234e-08
normRes=1.712765e-08
normRes=1.707268e-08
normRes=1.701748e-08
normRes=1.696208e-08
normRes=1.690651e-08
normRes=1.685083e-08
normRes=1.679507e-08
normRes=1.673926e-08
normRes=1.668346e-08
normRes=1.662769e-08
normRes=1.657201e-08
normRes=1.651645e-08
normRes=1.646106e-08
normRes=1.640586e-08
normRes=1.635091e-08
normRes=1.629625e-08
normRes=1.624191e-08
normRes=1.618794e-08
normRes=1.613437e-08
normRes=1.608125e-08
normRes=1.602861e-08
normRes=1.597650e-08
normRes=1.592495e-08
normRes=1.587400e-08
normRes=1.582369e-08
normRes=1.577405e-08
normRes=1.572512e-08
normRes=1.567693e-08
normRes=1.562953e-08
normRes=1.558294e-08
normRes=1.553719e-08
normRes=1.549233e-08
normRes=1.544837e-08
normRes=1.540534e-08
normRes=1.536329e-08
normRes=1.532222e-08
normRes=1.528218e-08
normRes=1.524318e-08
normRes=1.520524e-08
normRes=1.516839e-08
normRes=1.513266e-08
normRes=1.509804e-08
normRes=1.506458e-08
normRes=1.503228e-08
normRes=1.500115e-08
normRes=1.497121e-08
normRes=1.494247e-08
normRes=1.491493e-08
normRes=1.488862e-08
normRes=1.486353e-08
normRes=1.483966e-08
normRes=1.481702e-08
normRes=1.479562e-08
normRes=1.477544e-08
normRes=1.475650e-08
normRes=1.473877e-08
normRes=1.472226e-08
normRes=1.470697e-08
normRes=1.469287e-08
normRes=1.467996e-08
normRes=1.466823e-08
normRes=1.465766e-08
normRes=1.464825e-08
normRes=1.463996e-08
normRes=1.463278e-08
normRes=1.462670e-08
normRes=1.462168e-08
normRes=1.461771e-08
normRes=1.461477e-08
normRes=1.461282e-08
normRes=1.461185e-08
normRes=1.461181e-08
normRes=1.461270e-08
normRes=1.461446e-08
normRes=1.461708e-08
normRes=1.462052e-08
normRes=1.462475e-08
normRes=1.462974e-08
normRes=1.463544e-08
normRes=1.464183e-08
normRes=1.464888e-08
normRes=1.465653e-08
normRes=1.466477e-08
normRes=1.467354e-08
normRes=1.468282e-08
normRes=1.469256e-08
normRes=1.470273e-08
normRes=1.471329e-08
normRes=1.472420e-08
normRes=1.473542e-08
normRes=1.474691e-08
normRes=1.475864e-08
normRes=1.477057e-08
normRes=1.478265e-08
normRes=1.479486e-08
normRes=1.480714e-08
normRes=1.481948e-08
normRes=1.483181e-08
normRes=1.484412e-08
normRes=1.485636e-08
normRes=1.486850e-08
normRes=1.488050e-08
normRes=1.489233e-08
normRes=1.490395e-08
normRes=1.491533e-08
normRes=1.492643e-08
normRes=1.493722e-08
normRes=1.494767e-08
normRes=1.495775e-08
normRes=1.496742e-08
normRes=1.497666e-08
normRes=1.498544e-08
normRes=1.499372e-08
normRes=1.500149e-08
normRes=1.500871e-08
normRes=1.501535e-08
normRes=1.502140e-08
normRes=1.502683e-08
normRes=1.503161e-08
normRes=1.503572e-08
normRes=1.503914e-08
normRes=1.504185e-08
normRes=1.504383e-08
normRes=1.504506e-08
normRes=1.504552e-08
normRes=1.504519e-08
normRes=1.504407e-08
normRes=1.504212e-08
normRes=1.503935e-08
normRes=1.503573e-08
normRes=1.503125e-08
normRes=1.502590e-08
normRes=1.501968e-08
normRes=1.501256e-08
normRes=1.500455e-08
normRes=1.499564e-08
normRes=1.498581e-08
normRes=1.497507e-08
normRes=1.496341e-08
normRes=1.495082e-08
normRes=1.493730e-08
normRes=1.492285e-08
normRes=1.490747e-08
normRes=1.489117e-08
normRes=1.487393e-08
normRes=1.485577e-08
normRes=1.483668e-08
normRes=1.481667e-08
normRes=1.479574e-08
normRes=1.477391e-08
normRes=1.475117e-08
normRes=1.472754e-08
normRes=1.470302e-08
normRes=1.467762e-08
normRes=1.465136e-08
normRes=1.462424e-08
normRes=1.459627e-08
normRes=1.456747e-08
normRes=1.453785e-08
normRes=1.450743e-08
normRes=1.447622e-08
normRes=1.444424e-08
normRes=1.441150e-08
normRes=1.437803e-08
normRes=1.434383e-08
normRes=1.430894e-08
normRes=1.427336e-08
normRes=1.423713e-08
normRes=1.420025e-08
normRes=1.416277e-08
normRes=1.412468e-08
normRes=1.408603e-08
normRes=1.404683e-08
normRes=1.400711e-08
normRes=1.396689e-08
normRes=1.392620e-08
normRes=1.388507e-08
normRes=1.384353e-08
normRes=1.380159e-08
normRes=1.375929e-08
normRes=1.371666e-08
normRes=1.367373e-08
normRes=1.363052e-08
normRes=1.358707e-08
normRes=1.354341e-08
normRes=1.349956e-08
normRes=1.345556e-08
normRes=1.341144e-08
normRes=1.336722e-08
normRes=1.332295e-08
normRes=1.327866e-08
normRes=1.323437e-08
normRes=1.319011e-08
normRes=1.314593e-08
normRes=1.310185e-08
normRes=1.305791e-08
normRes=1.301413e-08
normRes=1.297056e-08
normRes=1.292721e-08
normRes=1.288413e-08
normRes=1.284135e-08
normRes=1.279889e-08
normRes=1.275679e-08
normRes=1.271508e-08
normRes=1.267380e-08
normRes=1.263296e-08
normRes=1.259261e-08
normRes=1.255277e-08
normRes=1.251347e-08
normRes=1.247474e-08
normRes=1.243660e-08
normRes=1.239909e-08
normRes=1.236223e-08
normRes=1.232604e-08
normRes=1.229056e-08
normRes=1.225580e-08
normRes=1.222179e-08
normRes=1.218854e-08
normRes=1.215609e-08
normRes=1.212446e-08
normRes=1.209365e-08
normRes=1.206369e-08
normRes=1.203461e-08
normRes=1.200640e-08
normRes=1.197909e-08
normRes=1.195269e-08
normRes=1.192722e-08
normRes=1.190268e-08
normRes=1.187909e-08
normRes=1.185645e-08
normRes=1.183477e-08
normRes=1.181406e-08
normRes=1.179431e-08
normRes=1.177555e-08
normRes=1.175776e-08
normRes=1.174094e-08
normRes=1.172511e-08
normRes=1.171024e-08
normRes=1.169635e-08
normRes=1.168342e-08
normRes=1.167145e-08
normRes=1.166043e-08
normRes=1.165036e-08
normRes=1.164121e-08
normRes=1.163299e-08
normRes=1.162568e-08
normRes=1.161926e-08
normRes=1.161372e-08
normRes=1.160905e-08
normRes=1.160522e-08
normRes=1.160222e-08
normRes=1.160002e-08
normRes=1.159862e-08
normRes=1.159798e-08
normRes=1.159809e-08
normRes=1.159892e-08
normRes=1.160044e-08
normRes=1.160264e-08
normRes=1.160549e-08
normRes=1.160896e-08
normRes=1.161302e-08
normRes=1.161765e-08
normRes=1.162282e-08
normRes=1.162850e-08
normRes=1.163466e-08
normRes=1.164127e-08
normRes=1.164831e-08
normRes=1.165575e-08
normRes=1.166354e-08
normRes=1.167167e-08
normRes=1.168011e-08
normRes=1.168881e-08
normRes=1.169776e-08
normRes=1.170692e-08
normRes=1.171626e-08
normRes=1.172575e-08
normRes=1.173536e-08
normRes=1.174506e-08
normRes=1.175483e-08
normRes=1.176462e-08
normRes=1.177441e-08
normRes=1.178417e-08
normRes=1.179387e-08
normRes=1.180349e-08
normRes=1.181299e-08
normRes=1.182235e-08
normRes=1.183154e-08
normRes=1.184054e-08
normRes=1.184930e-08
normRes=1.185782e-08
normRes=1.186607e-08
normRes=1.187401e-08
normRes=1.188163e-08
normRes=1.188890e-08
normRes=1.189579e-08
normRes=1.190230e-08
normRes=1.190839e-08
normRes=1.191403e-08
normRes=1.191923e-08
normRes=1.192394e-08
normRes=1.192816e-08
normRes=1.193186e-08
normRes=1.193502e-08
normRes=1.193764e-08
normRes=1.193968e-08
normRes=1.194115e-08
normRes=1.194201e-08
normRes=1.194227e-08
normRes=1.194190e-08
normRes=1.194088e-08
normRes=1.193922e-08
normRes=1.193690e-08
normRes=1.193390e-08
normRes=1.193022e-08
normRes=1.192586e-08
normRes=1.192079e-08
normRes=1.191501e-08
normRes=1.190852e-08
normRes=1.190132e-08
normRes=1.189339e-08
normRes=1.188473e-08
normRes=1.187534e-08
normRes=1.186521e-08
normRes=1.185435e-08
normRes=1.184275e-08
normRes=1.183041e-08
normRes=1.181733e-08
normRes=1.180352e-08
normRes=1.178897e-08
normRes=1.177368e-08
normRes=1.175767e-08
normRes=1.174093e-08
normRes=1.172347e-08
normRes=1.170529e-08
normRes=1.168641e-08
normRes=1.166682e-08
normRes=1.164653e-08
normRes=1.162556e-08
normRes=1.160391e-08
normRes=1.158159e-08
normRes=1.155862e-08
normRes=1.153499e-08
normRes=1.151073e-08
normRes=1.148585e-08
normRes=1.146035e-08
normRes=1.143426e-08
normRes=1.140759e-08
normRes=1.138034e-08
normRes=1.135255e-08
normRes=1.132421e-08
normRes=1.129536e-08
normRes=1.126600e-08
normRes=1.123616e-08
normRes=1.120584e-08
normRes=1.117508e-08
normRes=1.114389e-08
normRes=1.111229e-08
normRes=1.108030e-08
normRes=1.104794e-08
normRes=1.101523e-08
normRes=1.098220e-08
normRes=1.094886e-08
normRes=1.091524e-08
normRes=1.088135e-08
normRes=1.084723e-08
normRes=1.081290e-08
normRes=1.077838e-08
normRes=1.074369e-08
normRes=1.070887e-08
normRes=1.067392e-08
normRes=1.063888e-08
normRes=1.060378e-08
normRes=1.056864e-08
normRes=1.053348e-08
normRes=1.049832e-08
normRes=1.046321e-08
normRes=1.042815e-08
normRes=1.039318e-08
normRes=1.035832e-08
normRes=1.032360e-08
normRes=1.028905e-08
normRes=1.025468e-08
normRes=1.022052e-08
normRes=1.018661e-08
normRes=1.015296e-08
normRes=1.011960e-08
normRes=1.008655e-08
normRes=1.005384e-08
normRes=1.002150e-08
normRes=9.989541e-09
normRes=9.957993e-09
normRes=9.926878e-09
normRes=9.896219e-09
normRes=9.866037e-09
normRes=9.836354e-09
normRes=9.807190e-09
normRes=9.778567e-09
normRes=9.750504e-09
normRes=9.723019e-09
normRes=9.696132e-09
normRes=9.669860e-09
normRes=9.644218e-09
normRes=9.619225e-09
normRes=9.594894e-09
normRes=9.571240e-09
normRes=9.548276e-09
normRes=9.526016e-09
normRes=9.504470e-09
normRes=9.483650e-09
normRes=9.463564e-09
normRes=9.444222e-09
normRes=9.425632e-09
normRes=9.407799e-09
normRes=9.390730e-09
normRes=9.374428e-09
normRes=9.358898e-09
normRes=9.344142e-09
normRes=9.330161e-09
normRes=9.316955e-09
normRes=9.304524e-09
normRes=9.292865e-09
normRes=9.281975e-09
normRes=9.271852e-09
normRes=9.262488e-09
normRes=9.253878e-09
normRes=9.246015e-09
normRes=9.238891e-09
normRes=9.232496e-09
normRes=9.226821e-09
normRes=9.221854e-09
normRes=9.217582e-09
normRes=9.213994e-09
normRes=9.211074e-09
normRes=9.208809e-09
normRes=9.207183e-09
normRes=9.206180e-09
normRes=9.205782e-09
normRes=9.205972e-09
normRes=9.206731e-09
normRes=9.208040e-09
normRes=9.209880e-09
normRes=9.212229e-09
normRes=9.215069e-09
normRes=9.218376e-09
normRes=9.222130e-09
normRes=9.226308e-09
normRes=9.230887e-09
normRes=9.235845e-09
normRes=9.241158e-09
normRes=9.246803e-09
normRes=9.252757e-09
normRes=9.258995e-09
normRes=9.265494e-09
normRes=9.272229e-09
normRes=9.279176e-09
normRes=9.286310e-09
normRes=9.293608e-09
normRes=9.301046e-09
normRes=9.308598e-09
normRes=9.316242e-09
normRes=9.323953e-09
normRes=9.331707e-09
normRes=9.339480e-09
normRes=9.347249e-09
normRes=9.354991e-09
normRes=9.362683e-09
normRes=9.370302e-09
normRes=9.377826e-09
normRes=9.385233e-09
normRes=9.392500e-09
normRes=9.399607e-09
normRes=9.406533e-09
normRes=9.413256e-09
normRes=9.419757e-09
normRes=9.426017e-09
normRes=9.432015e-09
normRes=9.437733e-09
normRes=9.443153e-09
normRes=9.448257e-09
normRes=9.453027e-09
normRes=9.457447e-09
normRes=9.461500e-09
normRes=9.465171e-09
normRes=9.468445e-09
normRes=9.471306e-09
normRes=9.473741e-09
normRes=9.475736e-09
normRes=9.477279e-09
normRes=9.478356e-09
normRes=9.478956e-09
normRes=9.479069e-09
normRes=9.478682e-09
normRes=9.477787e-09
normRes=9.476374e-09
normRes=9.474433e-09
normRes=9.471958e-09
normRes=9.468940e-09
normRes=9.465373e-09
normRes=9.461249e-09
normRes=9.456564e-09
normRes=9.451311e-09
normRes=9.445488e-09
normRes=9.439088e-09
normRes=9.432110e-09
normRes=9.424551e-09
normRes=9.416408e-09
normRes=9.407680e-09
normRes=9.398367e-09
normRes=9.388467e-09
normRes=9.377981e-09
normRes=9.366909e-09
normRes=9.355255e-09
normRes=9.343019e-09
normRes=9.330204e-09
normRes=9.316814e-09
normRes=9.302852e-09
normRes=9.288322e-09
normRes=9.273230e-09
normRes=9.257582e-09
normRes=9.241382e-09
normRes=9.224638e-09
normRes=9.207357e-09
normRes=9.189546e-09
normRes=9.171215e-09
normRes=9.152372e-09
normRes=9.133025e-09
normRes=9.113185e-09
normRes=9.092862e-09
normRes=9.072067e-09
normRes=9.050812e-09
normRes=9.029107e-09
normRes=9.006966e-09
normRes=8.984400e-09
normRes=8.961424e-09
normRes=8.938051e-09
normRes=8.914294e-09
normRes=8.890169e-09
normRes=8.865690e-09
normRes=8.840873e-09
normRes=8.815733e-09
normRes=8.790286e-09
normRes=8.764549e-09
normRes=8.738539e-09
normRes=8.712273e-09
normRes=8.685767e-09
normRes=8.659041e-09
normRes=8.632112e-09
normRes=8.604998e-09
normRes=8.577719e-09
normRes=8.550292e-09
normRes=8.522738e-09
normRes=8.495075e-09
normRes=8.467324e-09
normRes=8.439503e-09
normRes=8.411633e-09
normRes=8.383733e-09
normRes=8.355824e-09
normRes=8.327926e-09
normRes=8.300060e-09
normRes=8.272245e-09
normRes=8.244502e-09
normRes=8.216852e-09
normRes=8.189315e-09
normRes=8.161910e-09
normRes=8.134660e-09
normRes=8.107583e-09
normRes=8.080700e-09
normRes=8.054030e-09
normRes=8.027594e-09
normRes=8.001412e-09
normRes=7.975501e-09
normRes=7.949882e-09
normRes=7.924573e-09
normRes=7.899593e-09
normRes=7.874960e-09
normRes=7.850692e-09
normRes=7.826805e-09
normRes=7.803318e-09
normRes=7.780246e-09
normRes=7.757606e-09
normRes=7.735413e-09
normRes=7.713682e-09
normRes=7.692427e-09
normRes=7.671663e-09
normRes=7.651402e-09
normRes=7.631657e-09
normRes=7.612441e-09
normRes=7.593764e-09
normRes=7.575637e-09
normRes=7.558070e-09
normRes=7.541071e-09
normRes=7.524650e-09
normRes=7.508813e-09
normRes=7.493567e-09
normRes=7.478920e-09
normRes=7.464874e-09
normRes=7.451436e-09
normRes=7.438607e-09
normRes=7.426391e-09
normRes=7.414789e-09
normRes=7.403803e-09
normRes=7.393432e-09
normRes=7.383676e-09
normRes=7.374532e-09
normRes=7.365999e-09
normRes=7.358072e-09
normRes=7.350749e-09
normRes=7.344022e-09
normRes=7.337888e-09
normRes=7.332338e-09
normRes=7.327366e-09
normRes=7.322964e-09
normRes=7.319121e-09
normRes=7.315829e-09
normRes=7.313078e-09
normRes=7.310855e-09
normRes=7.309150e-09
normRes=7.307950e-09
normRes=7.307241e-09
normRes=7.307011e-09
normRes=7.307244e-09
normRes=7.307927e-09
normRes=7.309043e-09
normRes=7.310578e-09
normRes=7.312514e-09
normRes=7.314837e-09
normRes=7.317527e-09
normRes=7.320568e-09
normRes=7.323943e-09
normRes=7.327634e-09
normRes=7.331621e-09
normRes=7.335887e-09
normRes=7.340414e-09
normRes=7.345182e-09
normRes=7.350172e-09
normRes=7.355365e-09
normRes=7.360743e-09
normRes=7.366285e-09
normRes=7.371973e-09
normRes=7.377787e-09
normRes=7.383709e-09
normRes=7.389718e-09
normRes=7.395796e-09
normRes=7.401924e-09
normRes=7.408082e-09
normRes=7.414253e-09
normRes=7.420417e-09
normRes=7.426556e-09
normRes=7.432653e-09
normRes=7.438688e-09
normRes=7.444644e-09
normRes=7.450505e-09
normRes=7.456252e-09
normRes=7.461868e-09
normRes=7.467337e-09
normRes=7.472643e-09
normRes=7.477770e-09
normRes=7.482701e-09
normRes=7.487424e-09
normRes=7.491921e-09
normRes=7.496178e-09
normRes=7.500182e-09
normRes=7.503919e-09
normRes=7.507376e-09
normRes=7.510539e-09
normRes=7.513397e-09
normRes=7.515937e-09
normRes=7.518147e-09
normRes=7.520018e-09
normRes=7.521537e-09
normRes=7.522696e-09
normRes=7.523483e-09
normRes=7.523890e-09
normRes=7.523908e-09
normRes=7.523529e-09
normRes=7.522745e-09
normRes=7.521548e-09
normRes=7.519932e-09
normRes=7.517890e-09
normRes=7.515416e-09
normRes=7.512505e-09
normRes=7.509152e-09
normRes=7.505352e-09
normRes=7.501101e-09
normRes=7.496396e-09
normRes=7.491234e-09
normRes=7.485612e-09
normRes=7.479529e-09
normRes=7.472982e-09
normRes=7.465970e-09
normRes=7.458493e-09
normRes=7.450551e-09
normRes=7.442145e-09
normRes=7.433273e-09
normRes=7.423939e-09
normRes=7.414144e-09
normRes=7.403890e-09
normRes=7.393179e-09
normRes=7.382016e-09
normRes=7.370402e-09
normRes=7.358343e-09
normRes=7.345843e-09
normRes=7.332906e-09
normRes=7.319539e-09
normRes=7.305746e-09
normRes=7.291535e-09
normRes=7.276910e-09
normRes=7.261881e-09
normRes=7.246453e-09
normRes=7.230636e-09
normRes=7.214436e-09
normRes=7.197864e-09
normRes=7.180927e-09
normRes=7.163636e-09
normRes=7.146000e-09
normRes=7.128030e-09
normRes=7.109735e-09
normRes=7.091127e-09
normRes=7.072217e-09
normRes=7.053016e-09
normRes=7.033537e-09
normRes=7.013791e-09
normRes=6.993792e-09
normRes=6.973551e-09
normRes=6.953083e-09
normRes=6.932399e-09
normRes=6.911515e-09
normRes=6.890445e-09
normRes=6.869201e-09
normRes=6.847799e-09
normRes=6.826253e-09
normRes=6.804578e-09
normRes=6.782789e-09
normRes=6.760901e-09
normRes=6.738930e-09
normRes=6.716891e-09
normRes=6.694801e-09
normRes=6.672674e-09
normRes=6.650526e-09
normRes=6.628374e-09
normRes=6.606233e-09
normRes=6.584121e-09
normRes=6.562052e-09
normRes=6.540044e-09
normRes=6.518112e-09
normRes=6.496272e-09
normRes=6.474541e-09
normRes=6.452935e-09
normRes=6.431469e-09
normRes=6.410161e-09
normRes=6.389025e-09
normRes=6.368076e-09
normRes=6.347332e-09
normRes=6.326807e-09
normRes=6.306515e-09
normRes=6.286472e-09
normRes=6.266693e-09
normRes=6.247192e-09
normRes=6.227983e-09
normRes=6.209079e-09
normRes=6.190495e-09
normRes=6.172243e-09
normRes=6.154336e-09
normRes=6.136786e-09
normRes=6.119604e-09
normRes=6.102803e-09
normRes=6.086393e-09
normRes=6.070385e-09
normRes=6.054787e-09
normRes=6.039611e-09
normRes=6.024865e-09
normRes=6.010557e-09
normRes=5.996694e-09
normRes=5.983284e-09
normRes=5.970333e-09
normRes=5.957847e-09
normRes=5.945831e-09
normRes=5.934291e-09
normRes=5.923229e-09
normRes=5.912649e-09
normRes=5.902554e-09
normRes=5.892946e-09
normRes=5.883826e-09
normRes=5.875193e-09
normRes=5.867050e-09
normRes=5.859394e-09
normRes=5.852224e-09
normRes=5.845538e-09
normRes=5.839333e-09
normRes=5.833605e-09
normRes=5.828352e-09
normRes=5.823567e-09
normRes=5.819245e-09
normRes=5.815380e-09
normRes=5.811967e-09
normRes=5.808996e-09
normRes=5.806461e-09
normRes=5.804354e-09
normRes=5.802665e-09
normRes=5.801384e-09
normRes=5.800503e-09
normRes=5.800010e-09
normRes=5.799894e-09
normRes=5.800145e-09
normRes=5.800750e-09
normRes=5.801697e-09
normRes=5.802974e-09
normRes=5.804567e-09
normRes=5.806464e-09
normRes=5.808651e-09
normRes=5.811114e-09
normRes=5.813839e-09
normRes=5.816813e-09
normRes=5.820019e-09
normRes=5.823444e-09
normRes=5.827072e-09
normRes=5.830890e-09
normRes=5.834881e-09
normRes=5.839031e-09
normRes=5.843324e-09
normRes=5.847745e-09
normRes=5.852279e-09
normRes=5.856911e-09
normRes=5.861625e-09
normRes=5.866405e-09
normRes=5.871238e-09
normRes=5.876108e-09
normRes=5.880999e-09
normRes=5.885897e-09
normRes=5.890787e-09
normRes=5.895656e-09
normRes=5.900487e-09
normRes=5.905267e-09
normRes=5.909982e-09
normRes=5.914618e-09
normRes=5.919162e-09
normRes=5.923600e-09
normRes=5.927918e-09
normRes=5.932105e-09
normRes=5.936147e-09
normRes=5.940033e-09
normRes=5.943749e-09
normRes=5.947285e-09
normRes=5.950629e-09
normRes=5.953770e-09
normRes=5.956697e-09
normRes=5.959399e-09
normRes=5.961867e-09
normRes=5.964090e-09
normRes=5.966060e-09
normRes=5.967767e-09
normRes=5.969202e-09
normRes=5.970356e-09
normRes=5.971223e-09
normRes=5.971794e-09
normRes=5.972062e-09
normRes=5.972020e-09
normRes=5.971661e-09
normRes=5.970980e-09
normRes=5.969971e-09
normRes=5.968627e-09
normRes=5.966944e-09
normRes=5.964919e-09
normRes=5.962544e-09
normRes=5.959819e-09
normRes=5.956738e-09
normRes=5.953299e-09
normRes=5.949499e-09
normRes=5.945336e-09
normRes=5.940808e-09
normRes=5.935913e-09
normRes=5.930649e-09
normRes=5.925017e-09
normRes=5.919016e-09
normRes=5.912645e-09
normRes=5.905905e-09
normRes=5.898797e-09
normRes=5.891323e-09
normRes=5.883481e-09
normRes=5.875277e-09
normRes=5.866710e-09
normRes=5.857784e-09
normRes=5.848501e-09
normRes=5.838866e-09
normRes=5.828881e-09
normRes=5.818550e-09
normRes=5.807878e-09
normRes=5.796870e-09
normRes=5.785530e-09
normRes=5.773863e-09
normRes=5.761876e-09
normRes=5.749574e-09
normRes=5.736963e-09
normRes=5.724051e-09
normRes=5.710844e-09
normRes=5.697349e-09
normRes=5.683575e-09
normRes=5.669528e-09
normRes=5.655216e-09
normRes=5.640649e-09
normRes=5.625835e-09
normRes=5.610783e-09
normRes=5.595502e-09
normRes=5.580001e-09
normRes=5.564291e-09
normRes=5.548381e-09
normRes=5.532281e-09
normRes=5.516003e-09
normRes=5.499556e-09
normRes=5.482952e-09
normRes=5.466202e-09
normRes=5.449316e-09
normRes=5.432307e-09
normRes=5.415185e-09
normRes=5.397963e-09
normRes=5.380653e-09
normRes=5.363267e-09
normRes=5.345817e-09
normRes=5.328315e-09
normRes=5.310775e-09
normRes=5.293208e-09
normRes=5.275626e-09
normRes=5.258044e-09
normRes=5.240473e-09
normRes=5.222926e-09
normRes=5.205417e-09
normRes=5.187958e-09
normRes=5.170562e-09
normRes=5.153241e-09
normRes=5.136010e-09
normRes=5.118879e-09
normRes=5.101862e-09
normRes=5.084973e-09
normRes=5.068222e-09
normRes=5.051623e-09
normRes=5.035188e-09
normRes=5.018929e-09
normRes=5.002858e-09
normRes=4.986986e-09
normRes=4.971326e-09
normRes=4.955888e-09
normRes=4.940684e-09
normRes=4.925725e-09
normRes=4.911021e-09
normRes=4.896582e-09
normRes=4.882419e-09
normRes=4.868541e-09
normRes=4.854958e-09
normRes=4.841678e-09
normRes=4.828709e-09
normRes=4.816061e-09
normRes=4.803741e-09
normRes=4.791757e-09
normRes=4.780114e-09
normRes=4.768821e-09
normRes=4.757882e-09
normRes=4.747303e-09
normRes=4.737089e-09
normRes=4.727246e-09
normRes=4.717777e-09
normRes=4.708685e-09
normRes=4.699974e-09
normRes=4.691645e-09
normRes=4.683703e-09
normRes=4.676146e-09
normRes=4.668976e-09
normRes=4.662195e-09
normRes=4.655801e-09
normRes=4.649794e-09
normRes=4.644172e-09
normRes=4.638935e-09
normRes=4.634078e-09
normRes=4.629600e-09
normRes=4.625498e-09
normRes=4.621766e-09
normRes=4.618402e-09
normRes=4.615400e-09
normRes=4.612755e-09
normRes=4.610460e-09
normRes=4.608510e-09
normRes=4.606898e-09
normRes=4.605616e-09
normRes=4.604657e-09
normRes=4.604014e-09
normRes=4.603678e-09
normRes=4.603639e-09
normRes=4.603889e-09
normRes=4.604419e-09
normRes=4.605219e-09
normRes=4.606278e-09
normRes=4.607588e-09
normRes=4.609136e-09
normRes=4.610912e-09
normRes=4.612905e-09
normRes=4.615105e-09
normRes=4.617499e-09
normRes=4.620076e-09
normRes=4.622824e-09
normRes=4.625732e-09
normRes=4.628788e-09
normRes=4.631980e-09
normRes=4.635295e-09
normRes=4.638722e-09
normRes=4.642249e-09
normRes=4.645862e-09
normRes=4.649551e-09
normRes=4.653303e-09
normRes=4.657106e-09
normRes=4.660948e-09
normRes=4.664818e-09
normRes=4.668702e-09
normRes=4.672589e-09
normRes=4.676469e-09
normRes=4.680328e-09
normRes=4.684156e-09
normRes=4.687942e-09
normRes=4.691674e-09
normRes=4.695342e-09
normRes=4.698934e-09
normRes=4.702440e-09
normRes=4.705850e-09
normRes=4.709153e-09
normRes=4.712340e-09
normRes=4.715400e-09
normRes=4.718325e-09
normRes=4.721105e-09
normRes=4.723731e-09
normRes=4.726194e-09
normRes=4.728485e-09
normRes=4.730597e-09
normRes=4.732521e-09
normRes=4.734250e-09
normRes=4.735776e-09
normRes=4.737093e-09
normRes=4.738192e-09
normRes=4.739067e-09
normRes=4.739713e-09
normRes=4.740123e-09
normRes=4.740292e-09
normRes=4.740213e-09
normRes=4.739883e-09
normRes=4.739295e-09
normRes=4.738446e-09
normRes=4.737331e-09
normRes=4.735947e-09
normRes=4.734289e-09
normRes=4.732355e-09
normRes=4.730141e-09
normRes=4.727644e-09
normRes=4.724863e-09
normRes=4.721795e-09
normRes=4.718438e-09
normRes=4.714791e-09
normRes=4.710853e-09
normRes=4.706622e-09
normRes=4.702099e-09
normRes=4.697282e-09
normRes=4.692173e-09
normRes=4.686770e-09
normRes=4.681075e-09
normRes=4.675089e-09
normRes=4.668813e-09
normRes=4.662248e-09
normRes=4.655397e-09
normRes=4.648260e-09
normRes=4.640842e-09
normRes=4.633143e-09
normRes=4.625168e-09
normRes=4.616918e-09
normRes=4.608399e-09
normRes=4.599613e-09
normRes=4.590565e-09
normRes=4.581258e-09
normRes=4.571698e-09
normRes=4.561889e-09
normRes=4.551836e-09
normRes=4.541544e-09
normRes=4.531019e-09
normRes=4.520268e-09
normRes=4.509294e-09
normRes=4.498106e-09
normRes=4.486709e-09
normRes=4.475111e-09
normRes=4.463317e-09
normRes=4.451337e-09
normRes=4.439175e-09
normRes=4.426841e-09
normRes=4.414342e-09
normRes=4.401686e-09
normRes=4.388881e-09
normRes=4.375935e-09
normRes=4.362857e-09
normRes=4.349656e-09
normRes=4.336341e-09
normRes=4.322919e-09
normRes=4.309402e-09
normRes=4.295797e-09
normRes=4.282114e-09
normRes=4.268363e-09
normRes=4.254553e-09
normRes=4.240694e-09
normRes=4.226796e-09
normRes=4.212869e-09
normRes=4.198922e-09
normRes=4.184966e-09
normRes=4.171011e-09
normRes=4.157067e-09
normRes=4.143144e-09
normRes=4.129253e-09
normRes=4.115403e-09
normRes=4.101605e-09
normRes=4.087869e-09
normRes=4.074205e-09
normRes=4.060623e-09
normRes=4.047134e-09
normRes=4.033747e-09
normRes=4.020473e-09
normRes=4.007320e-09
normRes=3.994299e-09
normRes=3.981420e-09
normRes=3.968691e-09
normRes=3.956123e-09
normRes=3.943724e-09
normRes=3.931503e-09
normRes=3.919470e-09
normRes=3.907632e-09
normRes=3.895998e-09
normRes=3.884576e-09
normRes=3.873374e-09
normRes=3.862401e-09
normRes=3.851662e-09
normRes=3.841165e-09
normRes=3.830917e-09
normRes=3.820924e-09
normRes=3.811193e-09
normRes=3.801729e-09
normRes=3.792538e-09
normRes=3.783624e-09
normRes=3.774992e-09
normRes=3.766648e-09
normRes=3.758594e-09
normRes=3.750834e-09
normRes=3.743372e-09
normRes=3.736209e-09
normRes=3.729350e-09
normRes=3.722794e-09
normRes=3.716545e-09
normRes=3.710603e-09
normRes=3.704968e-09
normRes=3.699640e-09
normRes=3.694621e-09
normRes=3.689908e-09
normRes=3.685501e-09
normRes=3.681399e-09
normRes=3.677598e-09
normRes=3.674098e-09
normRes=3.670895e-09
normRes=3.667987e-09
normRes=3.665368e-09
normRes=3.663037e-09
normRes=3.660988e-09
normRes=3.659216e-09
normRes=3.657717e-09
normRes=3.656486e-09
normRes=3.655515e-09
normRes=3.654800e-09
normRes=3.654334e-09
normRes=3.654110e-09
normRes=3.654121e-09
normRes=3.654361e-09
normRes=3.654821e-09
normRes=3.655493e-09
normRes=3.656371e-09
normRes=3.657445e-09
normRes=3.658707e-09
normRes=3.660149e-09
normRes=3.661761e-09
normRes=3.663535e-09
normRes=3.665463e-09
normRes=3.667533e-09
normRes=3.669739e-09
normRes=3.672069e-09
normRes=3.674515e-09
normRes=3.677066e-09
normRes=3.679715e-09
normRes=3.682450e-09
normRes=3.685262e-09
normRes=3.688142e-09
normRes=3.691080e-09
normRes=3.694066e-09
normRes=3.697091e-09
normRes=3.700145e-09
normRes=3.703219e-09
normRes=3.706303e-09
normRes=3.709389e-09
normRes=3.712466e-09
normRes=3.715526e-09
normRes=3.718559e-09
normRes=3.721556e-09
normRes=3.724510e-09
normRes=3.727411e-09
normRes=3.730251e-09
normRes=3.733020e-09
normRes=3.735712e-09
normRes=3.738318e-09
normRes=3.740830e-09
normRes=3.743240e-09
normRes=3.745541e-09
normRes=3.747726e-09
normRes=3.749788e-09
normRes=3.751718e-09
normRes=3.753512e-09
normRes=3.755162e-09
normRes=3.756662e-09
normRes=3.758005e-09
normRes=3.759187e-09
normRes=3.760201e-09
normRes=3.761042e-09
normRes=3.761704e-09
normRes=3.762184e-09
normRes=3.762475e-09
normRes=3.762574e-09
normRes=3.762475e-09
normRes=3.762176e-09
normRes=3.761673e-09
normRes=3.760961e-09
normRes=3.760038e-09
normRes=3.758900e-09
normRes=3.757545e-09
normRes=3.755969e-09
normRes=3.754171e-09
normRes=3.752149e-09
normRes=3.749900e-09
normRes=3.747424e-09
normRes=3.744718e-09
normRes=3.741781e-09
normRes=3.738613e-09
normRes=3.735213e-09
normRes=3.731581e-09
normRes=3.727715e-09
normRes=3.723618e-09
normRes=3.719288e-09
normRes=3.714725e-09
normRes=3.709932e-09
normRes=3.704909e-09
normRes=3.699657e-09
normRes=3.694178e-09
normRes=3.688473e-09
normRes=3.682544e-09
normRes=3.676394e-09
normRes=3.670024e-09
normRes=3.663437e-09
normRes=3.656636e-09
normRes=3.649624e-09
normRes=3.642405e-09
normRes=3.634981e-09
normRes=3.627356e-09
normRes=3.619535e-09
normRes=3.611521e-09
normRes=3.603318e-09
normRes=3.594931e-09
normRes=3.586365e-09
normRes=3.577624e-09
normRes=3.568713e-09
normRes=3.559637e-09
normRes=3.550403e-09
normRes=3.541014e-09
normRes=3.531479e-09
normRes=3.521800e-09
normRes=3.511986e-09
normRes=3.502042e-09
normRes=3.491974e-09
normRes=3.481790e-09
normRes=3.471495e-09
normRes=3.461096e-09
normRes=3.450601e-09
normRes=3.440017e-09
normRes=3.429349e-09
normRes=3.418606e-09
normRes=3.407796e-09
normRes=3.396925e-09
normRes=3.386001e-09
normRes=3.375032e-09
normRes=3.364025e-09
normRes=3.352989e-09
normRes=3.341931e-09
normRes=3.330859e-09
normRes=3.319782e-09
normRes=3.308706e-09
normRes=3.297640e-09
normRes=3.286593e-09
normRes=3.275572e-09
normRes=3.264586e-09
normRes=3.253642e-09
normRes=3.242749e-09
normRes=3.231915e-09
normRes=3.221147e-09
normRes=3.210454e-09
normRes=3.199844e-09
normRes=3.189325e-09
normRes=3.178903e-09
normRes=3.168588e-09
normRes=3.158386e-09
normRes=3.148305e-09
normRes=3.138353e-09
normRes=3.128537e-09
normRes=3.118863e-09
normRes=3.109339e-09
normRes=3.099971e-09
normRes=3.090767e-09
normRes=3.081732e-09
normRes=3.072873e-09
normRes=3.064196e-09
normRes=3.055706e-09
normRes=3.047410e-09
normRes=3.039312e-09
normRes=3.031417e-09
normRes=3.023731e-09
normRes=3.016258e-09
normRes=3.009002e-09
normRes=3.001967e-09
normRes=2.995157e-09
normRes=2.988574e-09
normRes=2.982224e-09
normRes=2.976107e-09
normRes=2.970227e-09
normRes=2.964586e-09
normRes=2.959185e-09
normRes=2.954025e-09
normRes=2.949109e-09
normRes=2.944437e-09
normRes=2.940008e-09
normRes=2.935824e-09
normRes=2.931884e-09
normRes=2.928187e-09
normRes=2.924733e-09
normRes=2.921520e-09
normRes=2.918547e-09
normRes=2.915811e-09
normRes=2.913312e-09
normRes=2.911045e-09
normRes=2.909008e-09
normRes=2.907198e-09
normRes=2.905611e-09
normRes=2.904245e-09
normRes=2.903094e-09
normRes=2.902154e-09
normRes=2.901420e-09
normRes=2.900889e-09
normRes=2.900554e-09
normRes=2.900410e-09
normRes=2.900453e-09
normRes=2.900675e-09
normRes=2.901071e-09
normRes=2.901634e-09
normRes=2.902360e-09
normRes=2.903240e-09
normRes=2.904268e-09
normRes=2.905437e-09
normRes=2.906741e-09
normRes=2.908172e-09
normRes=2.909723e-09
normRes=2.911386e-09
normRes=2.913155e-09
normRes=2.915021e-09
normRes=2.916979e-09
normRes=2.919018e-09
normRes=2.921134e-09
normRes=2.923316e-09
normRes=2.925559e-09
normRes=2.927853e-09
normRes=2.930193e-09
normRes=2.932569e-09
normRes=2.934975e-09
normRes=2.937402e-09
normRes=2.939844e-09
normRes=2.942293e-09
normRes=2.944741e-09
normRes=2.947182e-09
normRes=2.949607e-09
normRes=2.952010e-09
normRes=2.954384e-09
normRes=2.956721e-09
normRes=2.959015e-09
normRes=2.961260e-09
normRes=2.963447e-09
normRes=2.965572e-09
normRes=2.967628e-09
normRes=2.969607e-09
normRes=2.971505e-09
normRes=2.973316e-09
normRes=2.975033e-09
normRes=2.976651e-09
normRes=2.978164e-09
normRes=2.979567e-09
normRes=2.980856e-09
normRes=2.982024e-09
normRes=2.983068e-09
normRes=2.983982e-09
normRes=2.984763e-09
normRes=2.985405e-09
normRes=2.985905e-09
normRes=2.986259e-09
normRes=2.986462e-09
normRes=2.986513e-09
normRes=2.986406e-09
normRes=2.986140e-09
normRes=2.985710e-09
normRes=2.985115e-09
normRes=2.984352e-09
normRes=2.983418e-09
normRes=2.982311e-09
normRes=2.981029e-09
normRes=2.979570e-09
normRes=2.977932e-09
normRes=2.976115e-09
normRes=2.974116e-09
normRes=2.971936e-09
normRes=2.969571e-09
normRes=2.967024e-09
normRes=2.964292e-09
normRes=2.961375e-09
normRes=2.958274e-09
normRes=2.954988e-09
normRes=2.951517e-09
normRes=2.947863e-09
normRes=2.944026e-09
normRes=2.940006e-09
normRes=2.935805e-09
normRes=2.931423e-09
normRes=2.926862e-09
normRes=2.922125e-09
normRes=2.917211e-09
normRes=2.912124e-09
normRes=2.906865e-09
normRes=2.901436e-09
normRes=2.895841e-09
normRes=2.890081e-09
normRes=2.884160e-09
normRes=2.878080e-09
normRes=2.871844e-09
normRes=2.865455e-09
normRes=2.858918e-09
normRes=2.852235e-09
normRes=2.845410e-09
normRes=2.838446e-09
normRes=2.831349e-09
normRes=2.824123e-09
normRes=2.816771e-09
normRes=2.809297e-09
normRes=2.801707e-09
normRes=2.794005e-09
normRes=2.786196e-09
normRes=2.778285e-09
normRes=2.770277e-09
normRes=2.762176e-09
normRes=2.753990e-09
normRes=2.745722e-09
normRes=2.737378e-09
normRes=2.728964e-09
normRes=2.720485e-09
normRes=2.711948e-09
normRes=2.703358e-09
normRes=2.694721e-09
normRes=2.686044e-09
normRes=2.677331e-09
normRes=2.668590e-09
normRes=2.659827e-09
normRes=2.651047e-09
normRes=2.642257e-09
normRes=2.633464e-09
normRes=2.624674e-09
normRes=2.615893e-09
normRes=2.607128e-09
normRes=2.598385e-09
normRes=2.589670e-09
normRes=2.580991e-09
normRes=2.572352e-09
normRes=2.563761e-09
normRes=2.555225e-09
normRes=2.546749e-09
normRes=2.538339e-09
normRes=2.530003e-09
normRes=2.521745e-09
normRes=2.513573e-09
normRes=2.505492e-09
normRes=2.497509e-09
normRes=2.489628e-09
normRes=2.481856e-09
normRes=2.474198e-09
normRes=2.466661e-09
normRes=2.459248e-09
normRes=2.451966e-09
normRes=2.444820e-09
normRes=2.437813e-09
normRes=2.430952e-09
normRes=2.424241e-09
normRes=2.417684e-09
normRes=2.411285e-09
normRes=2.405049e-09
normRes=2.398978e-09
normRes=2.393077e-09
normRes=2.387349e-09
normRes=2.381797e-09
normRes=2.376424e-09
normRes=2.371233e-09
normRes=2.366226e-09
normRes=2.361404e-09
normRes=2.356771e-09
normRes=2.352327e-09
normRes=2.348075e-09
normRes=2.344014e-09
normRes=2.340147e-09
normRes=2.336473e-09
normRes=2.332993e-09
normRes=2.329707e-09
normRes=2.326615e-09
normRes=2.323715e-09
normRes=2.321008e-09
normRes=2.318492e-09
normRes=2.316167e-09
normRes=2.314029e-09
normRes=2.312078e-09
normRes=2.310312e-09
normRes=2.308728e-09
normRes=2.307324e-09
normRes=2.306097e-09
normRes=2.305043e-09
normRes=2.304160e-09
normRes=2.303444e-09
normRes=2.302891e-09
normRes=2.302498e-09
normRes=2.302260e-09
normRes=2.302173e-09
normRes=2.302233e-09
normRes=2.302434e-09
normRes=2.302773e-09
normRes=2.303244e-09
normRes=2.303842e-09
normRes=2.304563e-09
normRes=2.305399e-09
normRes=2.306347e-09
normRes=2.307400e-09
normRes=2.308554e-09
normRes=2.309801e-09
normRes=2.311138e-09
normRes=2.312556e-09
normRes=2.314051e-09
normRes=2.315617e-09
normRes=2.317247e-09
normRes=2.318936e-09
normRes=2.320677e-09
normRes=2.322465e-09
normRes=2.324294e-09
normRes=2.326156e-09
normRes=2.328047e-09
normRes=2.329960e-09
normRes=2.331890e-09
normRes=2.333829e-09
normRes=2.335773e-09
normRes=2.337716e-09
normRes=2.339651e-09
normRes=2.341573e-09
normRes=2.343477e-09
normRes=2.345356e-09
normRes=2.347205e-09
normRes=2.349020e-09
normRes=2.350794e-09
normRes=2.352521e-09
normRes=2.354198e-09
normRes=2.355819e-09
normRes=2.357379e-09
normRes=2.358874e-09
normRes=2.360297e-09
normRes=2.361646e-09
normRes=2.362916e-09
normRes=2.364102e-09
normRes=2.365199e-09
normRes=2.366205e-09
normRes=2.367115e-09
normRes=2.367925e-09
normRes=2.368632e-09
normRes=2.369232e-09
normRes=2.369722e-09
normRes=2.370097e-09
normRes=2.370357e-09
normRes=2.370497e-09
normRes=2.370515e-09
normRes=2.370407e-09
normRes=2.370173e-09
normRes=2.369808e-09
normRes=2.369312e-09
normRes=2.368682e-09
normRes=2.367916e-09
normRes=2.367012e-09
normRes=2.365969e-09
normRes=2.364785e-09
normRes=2.363460e-09
normRes=2.361992e-09
normRes=2.360379e-09
normRes=2.358622e-09
normRes=2.356720e-09
normRes=2.354671e-09
normRes=2.352476e-09
normRes=2.350135e-09
normRes=2.347647e-09
normRes=2.345012e-09
normRes=2.342231e-09
normRes=2.339304e-09
normRes=2.336232e-09
normRes=2.333015e-09
normRes=2.329655e-09
normRes=2.326151e-09
normRes=2.322506e-09
normRes=2.318720e-09
normRes=2.314795e-09
normRes=2.310733e-09
normRes=2.306534e-09
normRes=2.302201e-09
normRes=2.297737e-09
normRes=2.293141e-09
normRes=2.288418e-09
normRes=2.283569e-09
normRes=2.278598e-09
normRes=2.273506e-09
normRes=2.268296e-09
normRes=2.262971e-09
normRes=2.257534e-09
normRes=2.251988e-09
normRes=2.246336e-09
normRes=2.240582e-09
normRes=2.234729e-09
normRes=2.228780e-09
normRes=2.222740e-09
normRes=2.216610e-09
normRes=2.210397e-09
normRes=2.204104e-09
normRes=2.197734e-09
normRes=2.191291e-09
normRes=2.184782e-09
normRes=2.178208e-09
normRes=2.171574e-09
normRes=2.164886e-09
normRes=2.158148e-09
normRes=2.151364e-09
normRes=2.144538e-09
normRes=2.137677e-09
normRes=2.130784e-09
normRes=2.123864e-09
normRes=2.116922e-09
normRes=2.109964e-09
normRes=2.102993e-09
normRes=2.096016e-09
normRes=2.089037e-09
normRes=2.082061e-09
normRes=2.075093e-09
normRes=2.068138e-09
normRes=2.061202e-09
normRes=2.054289e-09
normRes=2.047405e-09
normRes=2.040555e-09
normRes=2.033744e-09
normRes=2.026976e-09
normRes=2.020257e-09
normRes=2.013593e-09
normRes=2.006987e-09
normRes=2.000444e-09
normRes=1.993971e-09
normRes=1.987570e-09
normRes=1.981248e-09
normRes=1.975008e-09
normRes=1.968855e-09
normRes=1.962794e-09
normRes=1.956829e-09
normRes=1.950963e-09
normRes=1.945202e-09
normRes=1.939550e-09
normRes=1.934009e-09
normRes=1.928584e-09
normRes=1.923279e-09
normRes=1.918097e-09
normRes=1.913040e-09
normRes=1.908114e-09
normRes=1.903319e-09
normRes=1.898660e-09
normRes=1.894138e-09
normRes=1.889757e-09
normRes=1.885518e-09
normRes=1.881424e-09
normRes=1.877475e-09
normRes=1.873675e-09
normRes=1.870024e-09
normRes=1.866525e-09
normRes=1.863177e-09
normRes=1.859982e-09
normRes=1.856940e-09
normRes=1.854051e-09
normRes=1.851316e-09
normRes=1.848736e-09
normRes=1.846309e-09
normRes=1.844035e-09
normRes=1.841914e-09
normRes=1.839944e-09
normRes=1.838125e-09
normRes=1.836455e-09
normRes=1.834934e-09
normRes=1.833558e-09
normRes=1.832327e-09
normRes=1.831238e-09
normRes=1.830288e-09
normRes=1.829477e-09
normRes=1.828800e-09
normRes=1.828255e-09
normRes=1.827839e-09
normRes=1.827550e-09
normRes=1.827383e-09
normRes=1.827335e-09
normRes=1.827403e-09
normRes=1.827583e-09
normRes=1.827871e-09
normRes=1.828263e-09
normRes=1.828756e-09
normRes=1.829345e-09
normRes=1.830025e-09
normRes=1.830793e-09
normRes=1.831643e-09
normRes=1.832573e-09
normRes=1.833576e-09
normRes=1.834649e-09
normRes=1.835786e-09
normRes=1.836983e-09
normRes=1.838236e-09
normRes=1.839539e-09
normRes=1.840887e-09
normRes=1.842277e-09
normRes=1.843702e-09
normRes=1.845159e-09
normRes=1.846641e-09
normRes=1.848146e-09
normRes=1.849667e-09
normRes=1.851200e-09
normRes=1.852741e-09
normRes=1.854284e-09
normRes=1.855825e-09
normRes=1.857360e-09
normRes=1.858883e-09
normRes=1.860391e-09
normRes=1.861879e-09
normRes=1.863342e-09
normRes=1.864777e-09
normRes=1.866178e-09
normRes=1.867543e-09
normRes=1.868866e-09
normRes=1.870144e-09
normRes=1.871374e-09
normRes=1.872550e-09
normRes=1.873670e-09
normRes=1.874729e-09
normRes=1.875725e-09
normRes=1.876654e-09
normRes=1.877513e-09
normRes=1.878297e-09
normRes=1.879006e-09
normRes=1.879634e-09
normRes=1.880179e-09
normRes=1.880640e-09
normRes=1.881012e-09
normRes=1.881294e-09
normRes=1.881483e-09
normRes=1.881577e-09
normRes=1.881574e-09
normRes=1.881471e-09
normRes=1.881266e-09
normRes=1.880958e-09
normRes=1.880544e-09
normRes=1.880025e-09
normRes=1.879397e-09
normRes=1.878660e-09
normRes=1.877812e-09
normRes=1.876852e-09
normRes=1.875780e-09
normRes=1.874594e-09
normRes=1.873293e-09
normRes=1.871877e-09
normRes=1.870346e-09
normRes=1.868699e-09
normRes=1.866936e-09
normRes=1.865056e-09
normRes=1.863060e-09
normRes=1.860948e-09
normRes=1.858720e-09
normRes=1.856376e-09
normRes=1.853917e-09
normRes=1.851342e-09
normRes=1.848655e-09
normRes=1.845853e-09
normRes=1.842939e-09
normRes=1.839914e-09
normRes=1.836779e-09
normRes=1.833535e-09
normRes=1.830183e-09
normRes=1.826725e-09
normRes=1.823161e-09
normRes=1.819496e-09
normRes=1.815728e-09
normRes=1.811862e-09
normRes=1.807899e-09
normRes=1.803840e-09
normRes=1.799688e-09
normRes=1.795444e-09
normRes=1.791113e-09
normRes=1.786695e-09
normRes=1.782194e-09
normRes=1.777612e-09
normRes=1.772952e-09
normRes=1.768217e-09
normRes=1.763409e-09
normRes=1.758532e-09
normRes=1.753588e-09
normRes=1.748582e-09
normRes=1.743515e-09
normRes=1.738391e-09
normRes=1.733215e-09
normRes=1.727988e-09
normRes=1.722715e-09
normRes=1.717398e-09
normRes=1.712043e-09
normRes=1.706652e-09
normRes=1.701229e-09
normRes=1.695777e-09
normRes=1.690302e-09
normRes=1.684806e-09
normRes=1.679293e-09
normRes=1.673768e-09
normRes=1.668233e-09
normRes=1.662695e-09
normRes=1.657155e-09
normRes=1.651618e-09
normRes=1.646089e-09
normRes=1.640571e-09
normRes=1.635068e-09
normRes=1.629585e-09
normRes=1.624125e-09
normRes=1.618694e-09
normRes=1.613293e-09
normRes=1.607928e-09
normRes=1.602602e-09
normRes=1.597320e-09
normRes=1.592086e-09
normRes=1.586903e-09
normRes=1.581774e-09
normRes=1.576705e-09
normRes=1.571698e-09
normRes=1.566757e-09
normRes=1.561886e-09
normRes=1.557088e-09
normRes=1.552367e-09
normRes=1.547726e-09
normRes=1.543169e-09
normRes=1.538698e-09
normRes=1.534317e-09
normRes=1.530028e-09
normRes=1.525835e-09
normRes=1.521739e-09
normRes=1.517744e-09
normRes=1.513853e-09
normRes=1.510067e-09
normRes=1.506388e-09
normRes=1.502819e-09
normRes=1.499361e-09
normRes=1.496017e-09
normRes=1.492788e-09
normRes=1.489675e-09
normRes=1.486680e-09
normRes=1.483804e-09
normRes=1.481048e-09
normRes=1.478412e-09
normRes=1.475898e-09
normRes=1.473506e-09
normRes=1.471235e-09
normRes=1.469086e-09
normRes=1.467060e-09
normRes=1.465156e-09
normRes=1.463373e-09
normRes=1.461711e-09
normRes=1.460169e-09
normRes=1.458747e-09
normRes=1.457443e-09
normRes=1.456256e-09
normRes=1.455185e-09
normRes=1.454228e-09
normRes=1.453384e-09
normRes=1.452650e-09
normRes=1.452026e-09
normRes=1.451508e-09
normRes=1.451094e-09
normRes=1.450782e-09
normRes=1.450570e-09
normRes=1.450455e-09
normRes=1.450433e-09
normRes=1.450504e-09
normRes=1.450662e-09
normRes=1.450906e-09
normRes=1.451232e-09
normRes=1.451637e-09
normRes=1.452117e-09
normRes=1.452670e-09
normRes=1.453292e-09
normRes=1.453978e-09
normRes=1.454727e-09
normRes=1.455534e-09
normRes=1.456394e-09
normRes=1.457306e-09
normRes=1.458264e-09
normRes=1.459266e-09
normRes=1.460307e-09
normRes=1.461383e-09
normRes=1.462491e-09
normRes=1.463627e-09
normRes=1.464787e-09
normRes=1.465968e-09
normRes=1.467165e-09
normRes=1.468374e-09
normRes=1.469592e-09
normRes=1.470816e-09
normRes=1.472041e-09
normRes=1.473263e-09
normRes=1.474480e-09
normRes=1.475687e-09
normRes=1.476881e-09
normRes=1.478059e-09
normRes=1.479217e-09
normRes=1.480351e-09
normRes=1.481458e-09
normRes=1.482535e-09
normRes=1.483580e-09
normRes=1.484587e-09
normRes=1.485555e-09
normRes=1.486481e-09
normRes=1.487362e-09
normRes=1.488194e-09
normRes=1.488975e-09
normRes=1.489702e-09
normRes=1.490373e-09
normRes=1.490985e-09
normRes=1.491536e-09
normRes=1.492023e-09
normRes=1.492444e-09
normRes=1.492797e-09
normRes=1.493080e-09
normRes=1.493290e-09
normRes=1.493427e-09
normRes=1.493487e-09
normRes=1.493470e-09
normRes=1.493374e-09
normRes=1.493197e-09
normRes=1.492937e-09
normRes=1.492594e-09
normRes=1.492166e-09
normRes=1.491653e-09
normRes=1.491051e-09
normRes=1.490363e-09
normRes=1.489585e-09
normRes=1.488718e-09
normRes=1.487760e-09
normRes=1.486711e-09
normRes=1.485571e-09
normRes=1.484339e-09
normRes=1.483015e-09
normRes=1.481599e-09
normRes=1.480090e-09
normRes=1.478489e-09
normRes=1.476797e-09
normRes=1.475012e-09
normRes=1.473134e-09
normRes=1.471166e-09
normRes=1.469107e-09
normRes=1.466957e-09
normRes=1.464717e-09
normRes=1.462389e-09
normRes=1.459972e-09
normRes=1.457468e-09
normRes=1.454877e-09
normRes=1.452201e-09
normRes=1.449441e-09
normRes=1.446599e-09
normRes=1.443674e-09
normRes=1.440670e-09
normRes=1.437587e-09
normRes=1.434427e-09
normRes=1.431191e-09
normRes=1.427883e-09
normRes=1.424502e-09
normRes=1.421051e-09
normRes=1.417533e-09
normRes=1.413948e-09
normRes=1.410300e-09
normRes=1.406590e-09
normRes=1.402821e-09
normRes=1.398995e-09
normRes=1.395114e-09
normRes=1.391181e-09
normRes=1.387198e-09
normRes=1.383168e-09
normRes=1.379093e-09
normRes=1.374977e-09
normRes=1.370822e-09
normRes=1.366629e-09
normRes=1.362404e-09
normRes=1.358148e-09
normRes=1.353864e-09
normRes=1.349555e-09
normRes=1.345225e-09
normRes=1.340875e-09
normRes=1.336510e-09
normRes=1.332133e-09
normRes=1.327746e-09
normRes=1.323352e-09
normRes=1.318955e-09
normRes=1.314558e-09
normRes=1.310165e-09
normRes=1.305777e-09
normRes=1.301400e-09
normRes=1.297035e-09
normRes=1.292686e-09
normRes=1.288356e-09
normRes=1.284048e-09
normRes=1.279767e-09
normRes=1.275514e-09
normRes=1.271293e-09
normRes=1.267107e-09
normRes=1.262959e-09
normRes=1.258852e-09
normRes=1.254790e-09
normRes=1.250775e-09
normRes=1.246810e-09
normRes=1.242898e-09
normRes=1.239042e-09
normRes=1.235245e-09
normRes=1.231509e-09
normRes=1.227838e-09
normRes=1.224232e-09
normRes=1.220696e-09
normRes=1.217232e-09
normRes=1.213841e-09
normRes=1.210526e-09
normRes=1.207289e-09
normRes=1.204133e-09
normRes=1.201059e-09
normRes=1.198069e-09
normRes=1.195165e-09
normRes=1.192348e-09
normRes=1.189619e-09
normRes=1.186981e-09
normRes=1.184435e-09
normRes=1.181981e-09
normRes=1.179621e-09
normRes=1.177355e-09
normRes=1.175185e-09
normRes=1.173110e-09
normRes=1.171131e-09
normRes=1.169250e-09
normRes=1.167465e-09
normRes=1.165777e-09
normRes=1.164187e-09
normRes=1.162692e-09
normRes=1.161295e-09
normRes=1.159993e-09
normRes=1.158786e-09
normRes=1.157674e-09
normRes=1.156656e-09
normRes=1.155731e-09
normRes=1.154897e-09
normRes=1.154154e-09
normRes=1.153500e-09
normRes=1.152933e-09
normRes=1.152452e-09
normRes=1.152056e-09
normRes=1.151743e-09
normRes=1.151510e-09
normRes=1.151355e-09
normRes=1.151278e-09
normRes=1.151274e-09
normRes=1.151343e-09
normRes=1.151481e-09
normRes=1.151687e-09
normRes=1.151957e-09
normRes=1.152289e-09
normRes=1.152681e-09
normRes=1.153130e-09
normRes=1.153633e-09
normRes=1.154188e-09
normRes=1.154790e-09
normRes=1.155439e-09
normRes=1.156129e-09
normRes=1.156860e-09
normRes=1.157627e-09
normRes=1.158428e-09
normRes=1.159260e-09
normRes=1.160119e-09
normRes=1.161003e-09
normRes=1.161908e-09
normRes=1.162832e-09
normRes=1.163772e-09
normRes=1.164724e-09
normRes=1.165685e-09
normRes=1.166653e-09
normRes=1.167625e-09
normRes=1.168597e-09
normRes=1.169567e-09
normRes=1.170531e-09
normRes=1.171488e-09
normRes=1.172433e-09
normRes=1.173366e-09
normRes=1.174282e-09
normRes=1.175178e-09
normRes=1.176053e-09
normRes=1.176904e-09
normRes=1.177727e-09
normRes=1.178522e-09
normRes=1.179285e-09
normRes=1.180013e-09
normRes=1.180705e-09
normRes=1.181358e-09
normRes=1.181971e-09
normRes=1.182540e-09
normRes=1.183065e-09
normRes=1.183542e-09
normRes=1.183970e-09
normRes=1.184348e-09
normRes=1.184672e-09
normRes=1.184943e-09
normRes=1.185157e-09
normRes=1.185314e-09
normRes=1.185411e-09
normRes=1.185448e-09
normRes=1.185423e-09
normRes=1.185335e-09
normRes=1.185183e-09
normRes=1.184965e-09
normRes=1.184681e-09
normRes=1.184329e-09
normRes=1.183908e-09
normRes=1.183419e-09
normRes=1.182859e-09
normRes=1.182229e-09
normRes=1.181528e-09
normRes=1.180754e-09
normRes=1.179909e-09
normRes=1.178991e-09
normRes=1.177999e-09
normRes=1.176935e-09
normRes=1.175798e-09
normRes=1.174587e-09
normRes=1.173303e-09
normRes=1.171946e-09
normRes=1.170516e-09
normRes=1.169012e-09
normRes=1.167437e-09
normRes=1.165789e-09
normRes=1.164069e-09
normRes=1.162278e-09
normRes=1.160417e-09
normRes=1.158486e-09
normRes=1.156486e-09
normRes=1.154417e-09
normRes=1.152281e-09
normRes=1.150078e-09
normRes=1.147810e-09
normRes=1.145477e-09
normRes=1.143081e-09
normRes=1.140623e-09
normRes=1.138104e-09
normRes=1.135525e-09
normRes=1.132889e-09
normRes=1.130195e-09
normRes=1.127446e-09
normRes=1.124644e-09
normRes=1.121790e-09
normRes=1.118885e-09
normRes=1.115932e-09
normRes=1.112932e-09
normRes=1.109886e-09
normRes=1.106798e-09
normRes=1.103669e-09
normRes=1.100501e-09
normRes=1.097295e-09
normRes=1.094055e-09
normRes=1.090782e-09
normRes=1.087478e-09
normRes=1.084146e-09
normRes=1.080788e-09
normRes=1.077406e-09
normRes=1.074002e-09
normRes=1.070578e-09
normRes=1.067138e-09
normRes=1.063683e-09
normRes=1.060217e-09
normRes=1.056740e-09
normRes=1.053257e-09
normRes=1.049769e-09
normRes=1.046279e-09
normRes=1.042789e-09
normRes=1.039302e-09
normRes=1.035820e-09
normRes=1.032347e-09
normRes=1.028884e-09
normRes=1.025435e-09
normRes=1.022001e-09
normRes=1.018586e-09
normRes=1.015191e-09
normRes=1.011820e-09
normRes=1.008474e-09
normRes=1.005157e-09
normRes=1.001870e-09
normRes=9.986170e-10
normRes=9.953991e-10
normRes=9.922194e-10
normRes=9.890800e-10
normRes=9.859830e-10
normRes=9.829307e-10
normRes=9.799251e-10
normRes=9.769694e-10
normRes=9.740642e-10
normRes=9.712128e-10
normRes=9.684160e-10
normRes=9.656765e-10
normRes=9.629961e-10
normRes=9.603765e-10
normRes=9.578192e-10
normRes=9.553257e-10
normRes=9.528976e-10
normRes=9.505364e-10
normRes=9.482438e-10
normRes=9.460205e-10
normRes=9.438681e-10
normRes=9.417872e-10
normRes=9.397794e-10
normRes=9.378447e-10
normRes=9.359849e-10
normRes=9.342004e-10
normRes=9.324915e-10
normRes=9.308584e-10
normRes=9.293022e-10
normRes=9.278226e-10
normRes=9.264200e-10
normRes=9.250946e-10
normRes=9.238457e-10
normRes=9.226736e-10
normRes=9.215781e-10
normRes=9.205585e-10
normRes=9.196146e-10
normRes=9.187456e-10
normRes=9.179509e-10
normRes=9.172296e-10
normRes=9.165809e-10
normRes=9.160041e-10
normRes=9.154972e-10
normRes=9.150601e-10
normRes=9.146912e-10
normRes=9.143884e-10
normRes=9.141510e-10
normRes=9.139775e-10
normRes=9.138663e-10
normRes=9.138153e-10
normRes=9.138233e-10
normRes=9.138878e-10
normRes=9.140073e-10
normRes=9.141799e-10
normRes=9.144034e-10
normRes=9.146762e-10
normRes=9.149957e-10
normRes=9.153596e-10
normRes=9.157665e-10
normRes=9.162135e-10
normRes=9.166983e-10
normRes=9.172191e-10
normRes=9.177735e-10
normRes=9.183588e-10
normRes=9.189727e-10
normRes=9.196131e-10
normRes=9.202771e-10
normRes=9.209627e-10
normRes=9.216678e-10
normRes=9.223890e-10
normRes=9.231249e-10
normRes=9.238727e-10
normRes=9.246300e-10
normRes=9.253946e-10
normRes=9.261635e-10
normRes=9.269350e-10
normRes=9.277062e-10
normRes=9.284756e-10
normRes=9.292404e-10
normRes=9.299980e-10
normRes=9.307469e-10
normRes=9.314845e-10
normRes=9.322087e-10
normRes=9.329179e-10
normRes=9.336086e-10
normRes=9.342802e-10
normRes=9.349299e-10
normRes=9.355560e-10
normRes=9.361565e-10
normRes=9.367298e-10
normRes=9.372739e-10
normRes=9.377865e-10
normRes=9.382667e-10
normRes=9.387121e-10
normRes=9.391218e-10
normRes=9.394934e-10
normRes=9.398263e-10
normRes=9.401183e-10
normRes=9.403683e-10
normRes=9.405749e-10
normRes=9.407369e-10
normRes=9.408529e-10
normRes=9.409215e-10
normRes=9.409421e-10
normRes=9.409135e-10
normRes=9.408341e-10
normRes=9.407040e-10
normRes=9.405213e-10
normRes=9.402865e-10
normRes=9.399969e-10
normRes=9.396533e-10
normRes=9.392548e-10
normRes=9.388005e-10
normRes=9.382900e-10
normRes=9.377230e-10
normRes=9.370985e-10
normRes=9.364170e-10
normRes=9.356780e-10
normRes=9.348809e-10
normRes=9.340255e-10
normRes=9.331126e-10
normRes=9.321407e-10
normRes=9.311112e-10
normRes=9.300233e-10
normRes=9.288778e-10
normRes=9.276741e-10
normRes=9.264130e-10
normRes=9.250948e-10
normRes=9.237199e-10
normRes=9.222885e-10
normRes=9.208011e-10
normRes=9.192582e-10
normRes=9.176605e-10
normRes=9.160086e-10
normRes=9.143039e-10
normRes=9.125460e-10
normRes=9.107363e-10
normRes=9.088752e-10
normRes=9.069647e-10
normRes=9.050043e-10
normRes=9.029963e-10
normRes=9.009409e-10
normRes=8.988397e-10
normRes=8.966935e-10
normRes=8.945037e-10
normRes=8.922718e-10
normRes=8.899988e-10
normRes=8.876863e-10
normRes=8.853352e-10
normRes=8.829472e-10
normRes=8.805240e-10
normRes=8.780668e-10
normRes=8.755772e-10
normRes=8.730569e-10
normRes=8.705072e-10
normRes=8.679305e-10
normRes=8.653279e-10
normRes=8.627010e-10
normRes=8.600522e-10
normRes=8.573824e-10
normRes=8.546944e-10
normRes=8.519897e-10
normRes=8.492696e-10
normRes=8.465370e-10
normRes=8.437927e-10
normRes=8.410395e-10
normRes=8.382791e-10
normRes=8.355132e-10
normRes=8.327442e-10
normRes=8.299739e-10
normRes=8.272042e-10
normRes=8.244370e-10
normRes=8.216749e-10
normRes=8.189193e-10
normRes=8.161725e-10
normRes=8.134366e-10
normRes=8.107135e-10
normRes=8.080053e-10
normRes=8.053139e-10
normRes=8.026411e-10
normRes=7.999894e-10
normRes=7.973610e-10
normRes=7.947568e-10
normRes=7.921792e-10
normRes=7.896305e-10
normRes=7.871122e-10
normRes=7.846261e-10
normRes=7.821743e-10
normRes=7.797582e-10
normRes=7.773793e-10
normRes=7.750407e-10
normRes=7.727425e-10
normRes=7.704867e-10
normRes=7.682750e-10
normRes=7.661092e-10
normRes=7.639901e-10
normRes=7.619197e-10
normRes=7.598989e-10
normRes=7.579290e-10
normRes=7.560114e-10
normRes=7.541469e-10
normRes=7.523371e-10
normRes=7.505828e-10
normRes=7.488844e-10
normRes=7.472432e-10
normRes=7.456603e-10
normRes=7.441357e-10
normRes=7.426702e-10
normRes=7.412643e-10
normRes=7.399190e-10
normRes=7.386337e-10
normRes=7.374098e-10
normRes=7.362464e-10
normRes=7.351443e-10
normRes=7.341032e-10
normRes=7.331228e-10
normRes=7.322036e-10
normRes=7.313448e-10
normRes=7.305460e-10
normRes=7.298079e-10
normRes=7.291284e-10
normRes=7.285084e-10
normRes=7.279462e-10
normRes=7.274419e-10
normRes=7.269940e-10
normRes=7.266022e-10
normRes=7.262651e-10
normRes=7.259815e-10
normRes=7.257513e-10
normRes=7.255720e-10
normRes=7.254433e-10
normRes=7.253636e-10
normRes=7.253316e-10
normRes=7.253461e-10
normRes=7.254052e-10
normRes=7.255078e-10
normRes=7.256525e-10
normRes=7.258370e-10
normRes=7.260604e-10
normRes=7.263206e-10
normRes=7.266161e-10
normRes=7.269446e-10
normRes=7.273051e-10
normRes=7.276951e-10
normRes=7.281135e-10
normRes=7.285582e-10
normRes=7.290269e-10
normRes=7.295183e-10
normRes=7.300300e-10
normRes=7.305605e-10
normRes=7.311079e-10
normRes=7.316698e-10
normRes=7.322447e-10
normRes=7.328301e-10
normRes=7.334253e-10
normRes=7.340277e-10
normRes=7.346348e-10
normRes=7.352459e-10
normRes=7.358583e-10
normRes=7.364706e-10
normRes=7.370808e-10
normRes=7.376869e-10
normRes=7.382871e-10
normRes=7.388804e-10
normRes=7.394638e-10
normRes=7.400369e-10
normRes=7.405966e-10
normRes=7.411429e-10
normRes=7.416732e-10
normRes=7.421854e-10
normRes=7.426786e-10
normRes=7.431516e-10
normRes=7.436023e-10
normRes=7.440298e-10
normRes=7.444322e-10
normRes=7.448084e-10
normRes=7.451568e-10
normRes=7.454767e-10
normRes=7.457663e-10
normRes=7.460247e-10
normRes=7.462507e-10
normRes=7.464431e-10
normRes=7.466009e-10
normRes=7.467226e-10
normRes=7.468080e-10
normRes=7.468559e-10
normRes=7.468652e-10
normRes=7.468354e-10
normRes=7.467655e-10
normRes=7.466545e-10
normRes=7.465022e-10
normRes=7.463078e-10
normRes=7.460704e-10
normRes=7.457900e-10
normRes=7.454655e-10
normRes=7.450970e-10
normRes=7.446836e-10
normRes=7.442256e-10
normRes=7.437216e-10
normRes=7.431726e-10
normRes=7.425774e-10
normRes=7.419365e-10
normRes=7.412494e-10
normRes=7.405160e-10
normRes=7.397365e-10
normRes=7.389108e-10
normRes=7.380393e-10
normRes=7.371216e-10
normRes=7.361579e-10
normRes=7.351488e-10
normRes=7.340945e-10
normRes=7.329950e-10
normRes=7.318510e-10
normRes=7.306622e-10
normRes=7.294300e-10
normRes=7.281544e-10
normRes=7.268355e-10
normRes=7.254746e-10
normRes=7.240722e-10
normRes=7.226285e-10
normRes=7.211445e-10
normRes=7.196207e-10
normRes=7.180578e-10
normRes=7.164571e-10
normRes=7.148191e-10
normRes=7.131448e-10
normRes=7.114353e-10
normRes=7.096910e-10
normRes=7.079134e-10
normRes=7.061038e-10
normRes=7.042624e-10
normRes=7.023909e-10
normRes=7.004907e-10
normRes=6.985622e-10
normRes=6.966075e-10
normRes=6.946269e-10
normRes=6.926225e-10
normRes=6.905950e-10
normRes=6.885457e-10
normRes=6.864766e-10
normRes=6.843881e-10
normRes=6.822829e-10
normRes=6.801616e-10
normRes=6.780256e-10
normRes=6.758764e-10
normRes=6.737154e-10
normRes=6.715448e-10
normRes=6.693656e-10
normRes=6.671794e-10
normRes=6.649873e-10
normRes=6.627915e-10
normRes=6.605933e-10
normRes=6.583945e-10
normRes=6.561964e-10
normRes=6.540010e-10
normRes=6.518095e-10
normRes=6.496236e-10
normRes=6.474448e-10
normRes=6.452751e-10
normRes=6.431156e-10
normRes=6.409683e-10
normRes=6.388348e-10
normRes=6.367168e-10
normRes=6.346153e-10
normRes=6.325322e-10
normRes=6.304692e-10
normRes=6.284277e-10
normRes=6.264091e-10
normRes=6.244147e-10
normRes=6.224460e-10
normRes=6.205046e-10
normRes=6.185924e-10
normRes=6.167102e-10
normRes=6.148592e-10
normRes=6.130408e-10
normRes=6.112567e-10
normRes=6.095078e-10
normRes=6.077950e-10
normRes=6.061200e-10
normRes=6.044831e-10
normRes=6.028862e-10
normRes=6.013297e-10
normRes=5.998152e-10
normRes=5.983429e-10
normRes=5.969141e-10
normRes=5.955294e-10
normRes=5.941894e-10
normRes=5.928943e-10
normRes=5.916461e-10
normRes=5.904439e-10
normRes=5.892892e-10
normRes=5.881818e-10
normRes=5.871222e-10
normRes=5.861109e-10
normRes=5.851476e-10
normRes=5.842326e-10
normRes=5.833665e-10
normRes=5.825484e-10
normRes=5.817790e-10
normRes=5.810580e-10
normRes=5.803850e-10
normRes=5.797596e-10
normRes=5.791817e-10
normRes=5.786511e-10
normRes=5.781673e-10
normRes=5.777296e-10
normRes=5.773372e-10
normRes=5.769898e-10
normRes=5.766865e-10
normRes=5.764269e-10
normRes=5.762096e-10
normRes=5.760338e-10
normRes=5.758992e-10
normRes=5.758040e-10
normRes=5.757477e-10
normRes=5.757291e-10
normRes=5.757475e-10
normRes=5.758009e-10
normRes=5.758884e-10
normRes=5.760088e-10
normRes=5.761613e-10
normRes=5.763437e-10
normRes=5.765554e-10
normRes=5.767947e-10
normRes=5.770606e-10
normRes=5.773509e-10
normRes=5.776647e-10
normRes=5.780005e-10
normRes=5.783572e-10
normRes=5.787324e-10
normRes=5.791257e-10
normRes=5.795344e-10
normRes=5.799580e-10
normRes=5.803947e-10
normRes=5.808428e-10
normRes=5.813006e-10
normRes=5.817670e-10
normRes=5.822406e-10
normRes=5.827194e-10
normRes=5.832023e-10
normRes=5.836875e-10
normRes=5.841738e-10
normRes=5.846593e-10
normRes=5.851435e-10
normRes=5.856237e-10
normRes=5.860994e-10
normRes=5.865691e-10
normRes=5.870307e-10
normRes=5.874839e-10
normRes=5.879264e-10
normRes=5.883576e-10
normRes=5.887759e-10
normRes=5.891802e-10
normRes=5.895691e-10
normRes=5.899414e-10
normRes=5.902960e-10
normRes=5.906317e-10
normRes=5.909475e-10
normRes=5.912421e-10
normRes=5.915150e-10
normRes=5.917646e-10
normRes=5.919902e-10
normRes=5.921907e-10
normRes=5.923654e-10
normRes=5.925127e-10
normRes=5.926328e-10
normRes=5.927245e-10
normRes=5.927869e-10
normRes=5.928196e-10
normRes=5.928214e-10
normRes=5.927919e-10
normRes=5.927304e-10
normRes=5.926366e-10
normRes=5.925095e-10
normRes=5.923491e-10
normRes=5.921545e-10
normRes=5.919255e-10
normRes=5.916618e-10
normRes=5.913628e-10
normRes=5.910279e-10
normRes=5.906578e-10
normRes=5.902518e-10
normRes=5.898089e-10
normRes=5.893299e-10
normRes=5.888146e-10
normRes=5.882628e-10
normRes=5.876736e-10
normRes=5.870485e-10
normRes=5.863864e-10
normRes=5.856877e-10
normRes=5.849526e-10
normRes=5.841812e-10
normRes=5.833737e-10
normRes=5.825301e-10
normRes=5.816506e-10
normRes=5.807359e-10
normRes=5.797858e-10
normRes=5.788013e-10
normRes=5.777825e-10
normRes=5.767292e-10
normRes=5.756428e-10
normRes=5.745232e-10
normRes=5.733715e-10
normRes=5.721874e-10
normRes=5.709718e-10
normRes=5.697256e-10
normRes=5.684496e-10
normRes=5.671441e-10
normRes=5.658096e-10
normRes=5.644473e-10
normRes=5.630578e-10
normRes=5.616418e-10
normRes=5.602005e-10
normRes=5.587343e-10
normRes=5.572447e-10
normRes=5.557321e-10
normRes=5.541974e-10
normRes=5.526416e-10
normRes=5.510660e-10
normRes=5.494712e-10
normRes=5.478586e-10
normRes=5.462291e-10
normRes=5.445836e-10
normRes=5.429237e-10
normRes=5.412498e-10
normRes=5.395636e-10
normRes=5.378660e-10
normRes=5.361581e-10
normRes=5.344410e-10
normRes=5.327165e-10
normRes=5.309855e-10
normRes=5.292491e-10
normRes=5.275084e-10
normRes=5.257654e-10
normRes=5.240202e-10
normRes=5.222750e-10
normRes=5.205306e-10
normRes=5.187884e-10
normRes=5.170496e-10
normRes=5.153157e-10
normRes=5.135874e-10
normRes=5.118665e-10
normRes=5.101542e-10
normRes=5.084518e-10
normRes=5.067605e-10
normRes=5.050811e-10
normRes=5.034155e-10
normRes=5.017648e-10
normRes=5.001304e-10
normRes=4.985129e-10
normRes=4.969138e-10
normRes=4.953346e-10
normRes=4.937760e-10
normRes=4.922395e-10
normRes=4.907261e-10
normRes=4.892360e-10
normRes=4.877714e-10
normRes=4.863327e-10
normRes=4.849215e-10
normRes=4.835385e-10
normRes=4.821840e-10
normRes=4.808599e-10
normRes=4.795666e-10
normRes=4.783047e-10
normRes=4.770754e-10
normRes=4.758793e-10
normRes=4.747169e-10
normRes=4.735887e-10
normRes=4.724962e-10
normRes=4.714395e-10
normRes=4.704186e-10
normRes=4.694341e-10
normRes=4.684870e-10
normRes=4.675775e-10
normRes=4.667055e-10
normRes=4.658714e-10
normRes=4.650756e-10
normRes=4.643183e-10
normRes=4.635987e-10
normRes=4.629183e-10
normRes=4.622761e-10
normRes=4.616727e-10
normRes=4.611074e-10
normRes=4.605804e-10
normRes=4.600910e-10
normRes=4.596390e-10
normRes=4.592248e-10
normRes=4.588475e-10
normRes=4.585064e-10
normRes=4.582017e-10
normRes=4.579324e-10
normRes=4.576979e-10
normRes=4.574979e-10
normRes=4.573313e-10
normRes=4.571978e-10
normRes=4.570965e-10
normRes=4.570268e-10
normRes=4.569875e-10
normRes=4.569780e-10
normRes=4.569977e-10
normRes=4.570449e-10
normRes=4.571189e-10
normRes=4.572194e-10
normRes=4.573447e-10
normRes=4.574938e-10
normRes=4.576659e-10
normRes=4.578596e-10
normRes=4.580742e-10
normRes=4.583085e-10
normRes=4.585604e-10
normRes=4.588304e-10
normRes=4.591162e-10
normRes=4.594167e-10
normRes=4.597309e-10
normRes=4.600578e-10
normRes=4.603959e-10
normRes=4.607440e-10
normRes=4.611010e-10
normRes=4.614656e-10
normRes=4.618371e-10
normRes=4.622135e-10
normRes=4.625945e-10
normRes=4.629777e-10
normRes=4.633633e-10
normRes=4.637492e-10
normRes=4.641346e-10
normRes=4.645181e-10
normRes=4.648986e-10
normRes=4.652754e-10
normRes=4.656469e-10
normRes=4.660124e-10
normRes=4.663705e-10
normRes=4.667202e-10
normRes=4.670606e-10
normRes=4.673906e-10
normRes=4.677091e-10
normRes=4.680154e-10
normRes=4.683085e-10
normRes=4.685874e-10
normRes=4.688509e-10
normRes=4.690989e-10
normRes=4.693296e-10
normRes=4.695427e-10
normRes=4.697373e-10
normRes=4.699130e-10
normRes=4.700685e-10
normRes=4.702031e-10
normRes=4.703165e-10
normRes=4.704076e-10
normRes=4.704761e-10
normRes=4.705213e-10
normRes=4.705428e-10
normRes=4.705399e-10
normRes=4.705117e-10
normRes=4.704585e-10
normRes=4.703795e-10
normRes=4.702738e-10
normRes=4.701416e-10
normRes=4.699822e-10
normRes=4.697955e-10
normRes=4.695809e-10
normRes=4.693386e-10
normRes=4.690678e-10
normRes=4.687686e-10
normRes=4.684409e-10
normRes=4.680850e-10
normRes=4.676996e-10
normRes=4.672849e-10
normRes=4.668417e-10
normRes=4.663690e-10
normRes=4.658673e-10
normRes=4.653365e-10
normRes=4.647769e-10
normRes=4.641880e-10
normRes=4.635703e-10
normRes=4.629246e-10
normRes=4.622500e-10
normRes=4.615471e-10
normRes=4.608162e-10
normRes=4.600569e-10
normRes=4.592708e-10
normRes=4.584572e-10
normRes=4.576167e-10
normRes=4.567498e-10
normRes=4.558568e-10
normRes=4.549378e-10
normRes=4.539933e-10
normRes=4.530242e-10
normRes=4.520307e-10
normRes=4.510136e-10
normRes=4.499731e-10
normRes=4.489102e-10
normRes=4.478250e-10
normRes=4.467186e-10
normRes=4.455915e-10
normRes=4.444436e-10
normRes=4.432769e-10
normRes=4.420912e-10
normRes=4.408874e-10
normRes=4.396663e-10
normRes=4.384288e-10
normRes=4.371757e-10
normRes=4.359075e-10
normRes=4.346251e-10
normRes=4.333292e-10
normRes=4.320210e-10
normRes=4.307015e-10
normRes=4.293714e-10
normRes=4.280314e-10
normRes=4.266825e-10
normRes=4.253258e-10
normRes=4.239624e-10
normRes=4.225928e-10
normRes=4.212179e-10
normRes=4.198389e-10
normRes=4.184574e-10
normRes=4.170731e-10
normRes=4.156876e-10
normRes=4.143024e-10
normRes=4.129185e-10
normRes=4.115358e-10
normRes=4.101564e-10
normRes=4.087809e-10
normRes=4.074104e-10
normRes=4.060459e-10
normRes=4.046881e-10
normRes=4.033383e-10
normRes=4.019976e-10
normRes=4.006669e-10
normRes=3.993471e-10
normRes=3.980390e-10
normRes=3.967440e-10
normRes=3.954623e-10
normRes=3.941963e-10
normRes=3.929455e-10
normRes=3.917116e-10
normRes=3.904952e-10
normRes=3.892968e-10
normRes=3.881183e-10
normRes=3.869598e-10
normRes=3.858219e-10
normRes=3.847054e-10
normRes=3.836112e-10
normRes=3.825409e-10
normRes=3.814943e-10
normRes=3.804724e-10
normRes=3.794755e-10
normRes=3.785046e-10
normRes=3.775599e-10
normRes=3.766424e-10
normRes=3.757521e-10
normRes=3.748901e-10
normRes=3.740559e-10
normRes=3.732505e-10
normRes=3.724748e-10
normRes=3.717283e-10
normRes=3.710115e-10
normRes=3.703245e-10
normRes=3.696679e-10
normRes=3.690417e-10
normRes=3.684458e-10
normRes=3.678807e-10
normRes=3.673461e-10
normRes=3.668421e-10
normRes=3.663685e-10
normRes=3.659253e-10
normRes=3.655120e-10
normRes=3.651289e-10
normRes=3.647758e-10
normRes=3.644521e-10
normRes=3.641576e-10
normRes=3.638922e-10
normRes=3.636556e-10
normRes=3.634463e-10
normRes=3.632655e-10
normRes=3.631113e-10
normRes=3.629840e-10
normRes=3.628826e-10
normRes=3.628067e-10
normRes=3.627556e-10
normRes=3.627287e-10
normRes=3.627254e-10
normRes=3.627448e-10
normRes=3.627865e-10
normRes=3.628493e-10
normRes=3.629324e-10
normRes=3.630353e-10
normRes=3.631569e-10
normRes=3.632968e-10
normRes=3.634535e-10
normRes=3.636269e-10
normRes=3.638152e-10
normRes=3.640178e-10
normRes=3.642343e-10
normRes=3.644635e-10
normRes=3.647041e-10
normRes=3.649552e-10
normRes=3.652163e-10
normRes=3.654862e-10
normRes=3.657640e-10
normRes=3.660486e-10
normRes=3.663393e-10
normRes=3.666348e-10
normRes=3.669343e-10
normRes=3.672371e-10
normRes=3.675421e-10
normRes=3.678482e-10
normRes=3.681542e-10
normRes=3.684598e-10
normRes=3.687639e-10
normRes=3.690658e-10
normRes=3.693642e-10
normRes=3.696581e-10
normRes=3.699471e-10
normRes=3.702301e-10
normRes=3.705065e-10
normRes=3.707750e-10
normRes=3.710356e-10
normRes=3.712868e-10
normRes=3.715280e-10
normRes=3.717586e-10
normRes=3.719776e-10
normRes=3.721847e-10
normRes=3.723791e-10
normRes=3.725596e-10
normRes=3.727265e-10
normRes=3.728783e-10
normRes=3.730147e-10
normRes=3.731351e-10
normRes=3.732390e-10
normRes=3.733261e-10
normRes=3.733950e-10
normRes=3.734462e-10
normRes=3.734790e-10
normRes=3.734924e-10
normRes=3.734865e-10
normRes=3.734608e-10
normRes=3.734147e-10
normRes=3.733483e-10
normRes=3.732607e-10
normRes=3.731516e-10
normRes=3.730214e-10
normRes=3.728693e-10
normRes=3.726953e-10
normRes=3.724987e-10
normRes=3.722798e-10
normRes=3.720383e-10
normRes=3.717739e-10
normRes=3.714869e-10
normRes=3.711770e-10
normRes=3.708438e-10
normRes=3.704872e-10
normRes=3.701081e-10
normRes=3.697059e-10
normRes=3.692805e-10
normRes=3.688319e-10
normRes=3.683607e-10
normRes=3.678663e-10
normRes=3.673494e-10
normRes=3.668096e-10
normRes=3.662475e-10
normRes=3.656634e-10
normRes=3.650570e-10
normRes=3.644288e-10
normRes=3.637790e-10
normRes=3.631080e-10
normRes=3.624160e-10
normRes=3.617032e-10
normRes=3.609703e-10
normRes=3.602176e-10
normRes=3.594447e-10
normRes=3.586528e-10
normRes=3.578422e-10
normRes=3.570129e-10
normRes=3.561661e-10
normRes=3.553018e-10
normRes=3.544209e-10
normRes=3.535228e-10
normRes=3.526092e-10
normRes=3.516800e-10
normRes=3.507365e-10
normRes=3.497786e-10
normRes=3.488072e-10
normRes=3.478226e-10
normRes=3.468252e-10
normRes=3.458165e-10
normRes=3.447966e-10
normRes=3.437666e-10
normRes=3.427265e-10
normRes=3.416773e-10
normRes=3.406201e-10
normRes=3.395550e-10
normRes=3.384833e-10
normRes=3.374054e-10
normRes=3.363220e-10
normRes=3.352339e-10
normRes=3.341420e-10
normRes=3.330467e-10
normRes=3.319496e-10
normRes=3.308508e-10
normRes=3.297510e-10
normRes=3.286514e-10
normRes=3.275527e-10
normRes=3.264561e-10
normRes=3.253612e-10
normRes=3.242701e-10
normRes=3.231829e-10
normRes=3.221007e-10
normRes=3.210243e-10
normRes=3.199543e-10
normRes=3.188913e-10
normRes=3.178362e-10
normRes=3.167904e-10
normRes=3.157541e-10
normRes=3.147279e-10
normRes=3.137132e-10
normRes=3.127103e-10
normRes=3.117203e-10
normRes=3.107436e-10
normRes=3.097805e-10
normRes=3.088323e-10
normRes=3.078995e-10
normRes=3.069823e-10
normRes=3.060824e-10
normRes=3.051994e-10
normRes=3.043347e-10
normRes=3.034880e-10
normRes=3.026609e-10
normRes=3.018530e-10
normRes=3.010654e-10
normRes=3.002986e-10
normRes=2.995529e-10
normRes=2.988282e-10
normRes=2.981254e-10
normRes=2.974454e-10
normRes=2.967876e-10
normRes=2.961522e-10
normRes=2.955407e-10
normRes=2.949524e-10
normRes=2.943876e-10
normRes=2.938470e-10
normRes=2.933297e-10
normRes=2.928372e-10
normRes=2.923688e-10
normRes=2.919246e-10
normRes=2.915044e-10
normRes=2.911088e-10
normRes=2.907375e-10
normRes=2.903899e-10
normRes=2.900664e-10
normRes=2.897666e-10
normRes=2.894906e-10
normRes=2.892375e-10
normRes=2.890083e-10
normRes=2.888015e-10
normRes=2.886176e-10
normRes=2.884557e-10
normRes=2.883159e-10
normRes=2.881975e-10
normRes=2.881000e-10
normRes=2.880235e-10
normRes=2.879671e-10
normRes=2.879297e-10
normRes=2.879121e-10
normRes=2.879126e-10
normRes=2.879312e-10
normRes=2.879673e-10
normRes=2.880198e-10
normRes=2.880889e-10
normRes=2.881732e-10
normRes=2.882726e-10
normRes=2.883857e-10
normRes=2.885126e-10
normRes=2.886523e-10
normRes=2.888040e-10
normRes=2.889669e-10
normRes=2.891404e-10
normRes=2.893239e-10
normRes=2.895165e-10
normRes=2.897175e-10
normRes=2.899259e-10
normRes=2.901417e-10
normRes=2.903632e-10
normRes=2.905898e-10
normRes=2.908210e-10
normRes=2.910562e-10
normRes=2.912947e-10
normRes=2.915351e-10
normRes=2.917773e-10
normRes=2.920202e-10
normRes=2.922632e-10
normRes=2.925057e-10
normRes=2.927469e-10
normRes=2.929859e-10
normRes=2.932222e-10
normRes=2.934549e-10
normRes=2.936834e-10
normRes=2.939072e-10
normRes=2.941256e-10
normRes=2.943377e-10
normRes=2.945430e-10
normRes=2.947409e-10
normRes=2.949308e-10
normRes=2.951121e-10
normRes=2.952845e-10
normRes=2.954468e-10
normRes=2.955986e-10
normRes=2.957401e-10
normRes=2.958702e-10
normRes=2.959886e-10
normRes=2.960944e-10
normRes=2.961877e-10
normRes=2.962676e-10
normRes=2.963341e-10
normRes=2.963864e-10
normRes=2.964241e-10
normRes=2.964469e-10
normRes=2.964551e-10
normRes=2.964476e-10
normRes=2.964244e-10
normRes=2.963848e-10
normRes=2.963287e-10
normRes=2.962561e-10
normRes=2.961667e-10
normRes=2.960600e-10
normRes=2.959359e-10
normRes=2.957944e-10
normRes=2.956355e-10
normRes=2.954584e-10
normRes=2.952635e-10
normRes=2.950506e-10
normRes=2.948194e-10
normRes=2.945697e-10
normRes=2.943021e-10
normRes=2.940159e-10
normRes=2.937121e-10
normRes=2.933893e-10
normRes=2.930484e-10
normRes=2.926891e-10
normRes=2.923119e-10
normRes=2.919166e-10
normRes=2.915030e-10
normRes=2.910711e-10
normRes=2.906220e-10
normRes=2.901551e-10
normRes=2.896707e-10
normRes=2.891687e-10
normRes=2.886499e-10
normRes=2.881141e-10
normRes=2.875623e-10
normRes=2.869938e-10
normRes=2.864089e-10
normRes=2.858084e-10
normRes=2.851926e-10
normRes=2.845614e-10
normRes=2.839153e-10
normRes=2.832548e-10
normRes=2.825802e-10
normRes=2.818918e-10
normRes=2.811897e-10
normRes=2.804747e-10
normRes=2.797473e-10
normRes=2.790077e-10
normRes=2.782566e-10
normRes=2.774944e-10
normRes=2.767212e-10
normRes=2.759379e-10
normRes=2.751448e-10
normRes=2.743425e-10
normRes=2.735318e-10
normRes=2.727124e-10
normRes=2.718859e-10
normRes=2.710520e-10
normRes=2.702116e-10
normRes=2.693649e-10
normRes=2.685134e-10
normRes=2.676568e-10
normRes=2.667963e-10
normRes=2.659318e-10
normRes=2.650647e-10
normRes=2.641954e-10
normRes=2.633246e-10
normRes=2.624522e-10
normRes=2.615794e-10
normRes=2.607070e-10
normRes=2.598353e-10
normRes=2.589648e-10
normRes=2.580969e-10
normRes=2.572313e-10
normRes=2.563691e-10
normRes=2.555107e-10
normRes=2.546570e-10
normRes=2.538083e-10
normRes=2.529659e-10
normRes=2.521298e-10
normRes=2.513014e-10
normRes=2.504797e-10
normRes=2.496673e-10
normRes=2.488634e-10
normRes=2.480694e-10
normRes=2.472851e-10
normRes=2.465116e-10
normRes=2.457496e-10
normRes=2.449992e-10
normRes=2.442609e-10
normRes=2.435355e-10
normRes=2.428237e-10
normRes=2.421254e-10
normRes=2.414417e-10
normRes=2.407726e-10
normRes=2.401187e-10
normRes=2.394804e-10
normRes=2.388580e-10
normRes=2.382521e-10
normRes=2.376631e-10
normRes=2.370912e-10
normRes=2.365367e-10
normRes=2.359996e-10
normRes=2.354808e-10
normRes=2.349803e-10
normRes=2.344981e-10
normRes=2.340346e-10
normRes=2.335897e-10
normRes=2.331638e-10
normRes=2.327571e-10
normRes=2.323694e-10
normRes=2.320010e-10
normRes=2.316515e-10
normRes=2.313218e-10
normRes=2.310110e-10
normRes=2.307195e-10
normRes=2.304471e-10
normRes=2.301936e-10
normRes=2.299591e-10
normRes=2.297433e-10
normRes=2.295459e-10
normRes=2.293674e-10
normRes=2.292064e-10
normRes=2.290636e-10
normRes=2.289384e-10
normRes=2.288306e-10
normRes=2.287397e-10
normRes=2.286654e-10
normRes=2.286071e-10
normRes=2.285650e-10
normRes=2.285384e-10
normRes=2.285267e-10
normRes=2.285302e-10
normRes=2.285471e-10
normRes=2.285782e-10
normRes=2.286224e-10
normRes=2.286795e-10
normRes=2.287487e-10
normRes=2.288296e-10
normRes=2.289214e-10
normRes=2.290240e-10
normRes=2.291365e-10
normRes=2.292586e-10
normRes=2.293897e-10
normRes=2.295289e-10
normRes=2.296761e-10
normRes=2.298303e-10
normRes=2.299909e-10
normRes=2.301574e-10
normRes=2.303296e-10
normRes=2.305061e-10
normRes=2.306871e-10
normRes=2.308709e-10
normRes=2.310585e-10
normRes=2.312483e-10
normRes=2.314393e-10
normRes=2.316317e-10
normRes=2.318243e-10
normRes=2.320178e-10
normRes=2.322098e-10
normRes=2.324009e-10
normRes=2.325904e-10
normRes=2.327774e-10
normRes=2.329617e-10
normRes=2.331426e-10
normRes=2.333195e-10
normRes=2.334922e-10
normRes=2.336597e-10
normRes=2.338219e-10
normRes=2.339778e-10
normRes=2.341279e-10
normRes=2.342704e-10
normRes=2.344061e-10
normRes=2.345334e-10
normRes=2.346528e-10
normRes=2.347633e-10
normRes=2.348650e-10
normRes=2.349575e-10
normRes=2.350399e-10
normRes=2.351119e-10
normRes=2.351739e-10
normRes=2.352245e-10
normRes=2.352639e-10
normRes=2.352924e-10
normRes=2.353084e-10
normRes=2.353121e-10
normRes=2.353041e-10
normRes=2.352834e-10
normRes=2.352495e-10
normRes=2.352029e-10
normRes=2.351428e-10
normRes=2.350699e-10
normRes=2.349825e-10
normRes=2.348815e-10
normRes=2.347669e-10
normRes=2.346381e-10
normRes=2.344952e-10
normRes=2.343380e-10
normRes=2.341663e-10
normRes=2.339806e-10
normRes=2.337799e-10
normRes=2.335646e-10
normRes=2.333350e-10
normRes=2.330911e-10
normRes=2.328322e-10
normRes=2.325588e-10
normRes=2.322707e-10
normRes=2.319684e-10
normRes=2.316519e-10
normRes=2.313211e-10
normRes=2.309763e-10
normRes=2.306170e-10
normRes=2.302439e-10
normRes=2.298573e-10
normRes=2.294567e-10
normRes=2.290424e-10
normRes=2.286149e-10
normRes=2.281743e-10
normRes=2.277209e-10
normRes=2.272544e-10
normRes=2.267753e-10
normRes=2.262843e-10
normRes=2.257811e-10
normRes=2.252663e-10
normRes=2.247402e-10
normRes=2.242024e-10
normRes=2.236544e-10
normRes=2.230954e-10
normRes=2.225262e-10
normRes=2.219470e-10
normRes=2.213584e-10
normRes=2.207604e-10
normRes=2.201539e-10
normRes=2.195390e-10
normRes=2.189158e-10
normRes=2.182848e-10
normRes=2.176468e-10
normRes=2.170017e-10
normRes=2.163503e-10
normRes=2.156929e-10
normRes=2.150303e-10
normRes=2.143621e-10
normRes=2.136895e-10
normRes=2.130128e-10
normRes=2.123318e-10
normRes=2.116484e-10
normRes=2.109620e-10
normRes=2.102730e-10
normRes=2.095826e-10
normRes=2.088905e-10
normRes=2.081980e-10
normRes=2.075049e-10
normRes=2.068122e-10
normRes=2.061200e-10
normRes=2.054292e-10
normRes=2.047406e-10
normRes=2.040539e-10
normRes=2.033696e-10
normRes=2.026888e-10
normRes=2.020121e-10
normRes=2.013394e-10
normRes=2.006716e-10
normRes=2.000088e-10
normRes=1.993519e-10
normRes=1.987010e-10
normRes=1.980567e-10
normRes=1.974198e-10
normRes=1.967904e-10
normRes=1.961692e-10
normRes=1.955568e-10
normRes=1.949532e-10
normRes=1.943590e-10
normRes=1.937748e-10
normRes=1.932013e-10
normRes=1.926380e-10
normRes=1.920856e-10
normRes=1.915454e-10
normRes=1.910164e-10
normRes=1.904995e-10
normRes=1.899953e-10
normRes=1.895040e-10
normRes=1.890256e-10
normRes=1.885603e-10
normRes=1.881090e-10
normRes=1.876712e-10
normRes=1.872476e-10
normRes=1.868386e-10
normRes=1.864437e-10
normRes=1.860641e-10
normRes=1.856985e-10
normRes=1.853483e-10
normRes=1.850133e-10
normRes=1.846933e-10
normRes=1.843882e-10
normRes=1.840987e-10
normRes=1.838241e-10
normRes=1.835652e-10
normRes=1.833213e-10
normRes=1.830925e-10
normRes=1.828788e-10
normRes=1.826805e-10
normRes=1.824969e-10
normRes=1.823280e-10
normRes=1.821742e-10
normRes=1.820350e-10
normRes=1.819099e-10
normRes=1.817991e-10
normRes=1.817024e-10
normRes=1.816190e-10
normRes=1.815493e-10
normRes=1.814927e-10
normRes=1.814489e-10
normRes=1.814178e-10
normRes=1.813988e-10
normRes=1.813921e-10
normRes=1.813964e-10
normRes=1.814121e-10
normRes=1.814386e-10
normRes=1.814756e-10
normRes=1.815227e-10
normRes=1.815793e-10
normRes=1.816449e-10
normRes=1.817196e-10
normRes=1.818025e-10
normRes=1.818933e-10
normRes=1.819913e-10
normRes=1.820968e-10
normRes=1.822082e-10
normRes=1.823263e-10
normRes=1.824494e-10
normRes=1.825779e-10
normRes=1.827109e-10
normRes=1.828482e-10
normRes=1.829888e-10
normRes=1.831332e-10
normRes=1.832799e-10
normRes=1.834288e-10
normRes=1.835796e-10
normRes=1.837314e-10
normRes=1.838842e-10
normRes=1.840373e-10
normRes=1.841904e-10
normRes=1.843428e-10
normRes=1.844944e-10
normRes=1.846442e-10
normRes=1.847925e-10
normRes=1.849381e-10
normRes=1.850811e-10
normRes=1.852209e-10
normRes=1.853570e-10
normRes=1.854893e-10
normRes=1.856167e-10
normRes=1.857395e-10
normRes=1.858574e-10
normRes=1.859696e-10
normRes=1.860756e-10
normRes=1.861759e-10
normRes=1.862692e-10
normRes=1.863556e-10
normRes=1.864348e-10
normRes=1.865066e-10
normRes=1.865704e-10
normRes=1.866259e-10
normRes=1.866729e-10
normRes=1.867117e-10
normRes=1.867412e-10
normRes=1.867613e-10
normRes=1.867726e-10
normRes=1.867738e-10
normRes=1.867656e-10
normRes=1.867471e-10
normRes=1.867183e-10
normRes=1.866792e-10
normRes=1.866295e-10
normRes=1.865694e-10
normRes=1.864981e-10
normRes=1.864159e-10
normRes=1.863228e-10
normRes=1.862187e-10
normRes=1.861030e-10
normRes=1.859759e-10
normRes=1.858378e-10
normRes=1.856884e-10
normRes=1.855271e-10
normRes=1.853543e-10
normRes=1.851699e-10
normRes=1.849744e-10
normRes=1.847669e-10
normRes=1.845478e-10
normRes=1.843172e-10
normRes=1.840757e-10
normRes=1.838222e-10
normRes=1.835577e-10
normRes=1.832817e-10
normRes=1.829946e-10
normRes=1.826966e-10
normRes=1.823875e-10
normRes=1.820674e-10
normRes=1.817370e-10
normRes=1.813963e-10
normRes=1.810449e-10
normRes=1.806826e-10
normRes=1.803110e-10
normRes=1.799292e-10
normRes=1.795378e-10
normRes=1.791371e-10
normRes=1.787267e-10
normRes=1.783071e-10
normRes=1.778790e-10
normRes=1.774422e-10
normRes=1.769969e-10
normRes=1.765437e-10
normRes=1.760829e-10
normRes=1.756141e-10
normRes=1.751386e-10
normRes=1.746560e-10
normRes=1.741666e-10
normRes=1.736709e-10
normRes=1.731694e-10
normRes=1.726619e-10
normRes=1.721492e-10
normRes=1.716312e-10
normRes=1.711086e-10
normRes=1.705820e-10
normRes=1.700512e-10
normRes=1.695171e-10
normRes=1.689792e-10
normRes=1.684385e-10
normRes=1.678957e-10
normRes=1.673506e-10
normRes=1.668037e-10
normRes=1.662558e-10
normRes=1.657068e-10
normRes=1.651571e-10
normRes=1.646075e-10
normRes=1.640582e-10
normRes=1.635092e-10
normRes=1.629615e-10
normRes=1.624149e-10
normRes=1.618699e-10
normRes=1.613277e-10
normRes=1.607879e-10
normRes=1.602510e-10
normRes=1.597179e-10
normRes=1.591885e-10
normRes=1.586635e-10
normRes=1.581431e-10
normRes=1.576274e-10
normRes=1.571174e-10
normRes=1.566131e-10
normRes=1.561146e-10
normRes=1.556228e-10
normRes=1.551380e-10
normRes=1.546600e-10
normRes=1.541901e-10
normRes=1.537278e-10
normRes=1.532735e-10
normRes=1.528281e-10
normRes=1.523912e-10
normRes=1.519637e-10
normRes=1.515454e-10
normRes=1.511370e-10
normRes=1.507387e-10
normRes=1.503504e-10
normRes=1.499724e-10
normRes=1.496050e-10
normRes=1.492488e-10
normRes=1.489034e-10
normRes=1.485691e-10
normRes=1.482463e-10
normRes=1.479350e-10
normRes=1.476355e-10
normRes=1.473476e-10
normRes=1.470716e-10
normRes=1.468074e-10
normRes=1.465557e-10
normRes=1.463155e-10
normRes=1.460880e-10
normRes=1.458723e-10
normRes=1.456686e-10
normRes=1.454773e-10
normRes=1.452979e-10
normRes=1.451308e-10
normRes=1.449752e-10
normRes=1.448315e-10
normRes=1.446997e-10
normRes=1.445796e-10
normRes=1.444708e-10
normRes=1.443733e-10
normRes=1.442875e-10
normRes=1.442128e-10
normRes=1.441486e-10
normRes=1.440949e-10
normRes=1.440520e-10
normRes=1.440191e-10
normRes=1.439960e-10
normRes=1.439829e-10
normRes=1.439788e-10
normRes=1.439841e-10
normRes=1.439979e-10
normRes=1.440208e-10
normRes=1.440513e-10
normRes=1.440900e-10
normRes=1.441361e-10
normRes=1.441899e-10
normRes=1.442500e-10
normRes=1.443172e-10
normRes=1.443900e-10
normRes=1.444693e-10
normRes=1.445537e-10
normRes=1.446432e-10
normRes=1.447372e-10
normRes=1.448361e-10
normRes=1.449387e-10
normRes=1.450451e-10
normRes=1.451543e-10
normRes=1.452667e-10
normRes=1.453815e-10
normRes=1.454985e-10
normRes=1.456167e-10
normRes=1.457365e-10
normRes=1.458577e-10
normRes=1.459789e-10
normRes=1.461006e-10
normRes=1.462218e-10
normRes=1.463429e-10
normRes=1.464630e-10
normRes=1.465818e-10
normRes=1.466989e-10
normRes=1.468141e-10
normRes=1.469272e-10
normRes=1.470376e-10
normRes=1.471453e-10
normRes=1.472496e-10
normRes=1.473502e-10
normRes=1.474472e-10
normRes=1.475397e-10
normRes=1.476282e-10
normRes=1.477118e-10
normRes=1.477901e-10
normRes=1.478633e-10
normRes=1.479307e-10
normRes=1.479926e-10
normRes=1.480483e-10
normRes=1.480981e-10
normRes=1.481411e-10
normRes=1.481775e-10
normRes=1.482070e-10
normRes=1.482292e-10
normRes=1.482440e-10
normRes=1.482518e-10
normRes=1.482513e-10
normRes=1.482434e-10
normRes=1.482270e-10
normRes=1.482033e-10
normRes=1.481703e-10
normRes=1.481294e-10
normRes=1.480803e-10
normRes=1.480223e-10
normRes=1.479552e-10
normRes=1.478798e-10
normRes=1.477952e-10
normRes=1.477018e-10
normRes=1.475995e-10
normRes=1.474879e-10
normRes=1.473675e-10
normRes=1.472376e-10
normRes=1.470990e-10
normRes=1.469515e-10
normRes=1.467941e-10
normRes=1.466278e-10
normRes=1.464522e-10
normRes=1.462674e-10
normRes=1.460738e-10
normRes=1.458713e-10
normRes=1.456598e-10
normRes=1.454394e-10
normRes=1.452098e-10
normRes=1.449715e-10
normRes=1.447243e-10
normRes=1.444686e-10
normRes=1.442050e-10
normRes=1.439322e-10
normRes=1.436515e-10
normRes=1.433627e-10
normRes=1.430659e-10
normRes=1.427610e-10
normRes=1.424491e-10
normRes=1.421296e-10
normRes=1.418022e-10
normRes=1.414677e-10
normRes=1.411263e-10
normRes=1.407784e-10
normRes=1.404237e-10
normRes=1.400624e-10
normRes=1.396954e-10
normRes=1.393221e-10
normRes=1.389438e-10
normRes=1.385595e-10
normRes=1.381703e-10
normRes=1.377758e-10
normRes=1.373769e-10
normRes=1.369734e-10
normRes=1.365654e-10
normRes=1.361538e-10
normRes=1.357383e-10
normRes=1.353194e-10
normRes=1.348973e-10
normRes=1.344724e-10
normRes=1.340456e-10
normRes=1.336159e-10
normRes=1.331842e-10
normRes=1.327510e-10
normRes=1.323169e-10
normRes=1.318818e-10
normRes=1.314457e-10
normRes=1.310092e-10
normRes=1.305730e-10
normRes=1.301368e-10
normRes=1.297014e-10
normRes=1.292666e-10
normRes=1.288332e-10
normRes=1.284011e-10
normRes=1.279707e-10
normRes=1.275428e-10
normRes=1.271176e-10
normRes=1.266947e-10
normRes=1.262752e-10
normRes=1.258590e-10
normRes=1.254471e-10
normRes=1.250381e-10
normRes=1.246343e-10
normRes=1.242345e-10
normRes=1.238402e-10
normRes=1.234509e-10
normRes=1.230670e-10
normRes=1.226892e-10
normRes=1.223170e-10
normRes=1.219513e-10
normRes=1.215924e-10
normRes=1.212399e-10
normRes=1.208945e-10
normRes=1.205565e-10
normRes=1.202259e-10
normRes=1.199032e-10
normRes=1.195883e-10
normRes=1.192814e-10
normRes=1.189830e-10
normRes=1.186929e-10
normRes=1.184117e-10
normRes=1.181397e-10
normRes=1.178759e-10
normRes=1.176217e-10
normRes=1.173762e-10
normRes=1.171402e-10
normRes=1.169135e-10
normRes=1.166962e-10
normRes=1.164886e-10
normRes=1.162898e-10
normRes=1.161014e-10
normRes=1.159221e-10
normRes=1.157526e-10
normRes=1.155930e-10
normRes=1.154428e-10
normRes=1.153020e-10
normRes=1.151708e-10
normRes=1.150493e-10
normRes=1.149371e-10
normRes=1.148341e-10
normRes=1.147406e-10
normRes=1.146558e-10
normRes=1.145805e-10
normRes=1.145140e-10
normRes=1.144558e-10
normRes=1.144061e-10
normRes=1.143652e-10
normRes=1.143327e-10
normRes=1.143082e-10
normRes=1.142912e-10
normRes=1.142821e-10
normRes=1.142802e-10
normRes=1.142856e-10
normRes=1.142981e-10
normRes=1.143172e-10
normRes=1.143426e-10
normRes=1.143746e-10
normRes=1.144122e-10
normRes=1.144557e-10
normRes=1.145046e-10
normRes=1.145587e-10
normRes=1.146175e-10
normRes=1.146810e-10
normRes=1.147489e-10
normRes=1.148207e-10
normRes=1.148960e-10
normRes=1.149749e-10
normRes=1.150570e-10
normRes=1.151416e-10
normRes=1.152291e-10
normRes=1.153187e-10
normRes=1.154099e-10
normRes=1.155027e-10
normRes=1.155971e-10
normRes=1.156922e-10
normRes=1.157882e-10
normRes=1.158847e-10
normRes=1.159811e-10
normRes=1.160778e-10
normRes=1.161734e-10
normRes=1.162683e-10
normRes=1.163625e-10
normRes=1.164554e-10
normRes=1.165465e-10
normRes=1.166359e-10
normRes=1.167232e-10
normRes=1.168079e-10
normRes=1.168903e-10
normRes=1.169693e-10
normRes=1.170456e-10
normRes=1.171191e-10
normRes=1.171883e-10
normRes=1.172542e-10
normRes=1.173153e-10
normRes=1.173730e-10
normRes=1.174255e-10
normRes=1.174741e-10
normRes=1.175176e-10
normRes=1.175560e-10
normRes=1.175895e-10
normRes=1.176175e-10
normRes=1.176399e-10
normRes=1.176565e-10
normRes=1.176674e-10
normRes=1.176723e-10
normRes=1.176708e-10
normRes=1.176633e-10
normRes=1.176496e-10
normRes=1.176295e-10
normRes=1.176023e-10
normRes=1.175690e-10
normRes=1.175285e-10
normRes=1.174815e-10
normRes=1.174270e-10
normRes=1.173658e-10
normRes=1.172977e-10
normRes=1.172221e-10
normRes=1.171395e-10
normRes=1.170499e-10
normRes=1.169527e-10
normRes=1.168486e-10
normRes=1.167374e-10
normRes=1.166184e-10
normRes=1.164924e-10
normRes=1.163589e-10
normRes=1.162187e-10
normRes=1.160712e-10
normRes=1.159161e-10
normRes=1.157538e-10
normRes=1.155843e-10
normRes=1.154080e-10
normRes=1.152247e-10
normRes=1.150346e-10
normRes=1.148372e-10
normRes=1.146334e-10
normRes=1.144227e-10
normRes=1.142054e-10
normRes=1.139814e-10
normRes=1.137512e-10
normRes=1.135144e-10
normRes=1.132721e-10
normRes=1.130230e-10
normRes=1.127682e-10
normRes=1.125075e-10
normRes=1.122410e-10
normRes=1.119697e-10
normRes=1.116923e-10
normRes=1.114099e-10
normRes=1.111226e-10
normRes=1.108302e-10
normRes=1.105335e-10
normRes=1.102321e-10
normRes=1.099266e-10
normRes=1.096166e-10
normRes=1.093032e-10
normRes=1.089858e-10
normRes=1.086648e-10
normRes=1.083408e-10
normRes=1.080134e-10
normRes=1.076833e-10
normRes=1.073505e-10
normRes=1.070152e-10
normRes=1.066778e-10
normRes=1.063380e-10
normRes=1.059967e-10
normRes=1.056542e-10
normRes=1.053099e-10
normRes=1.049652e-10
normRes=1.046197e-10
normRes=1.042738e-10
normRes=1.039277e-10
normRes=1.035810e-10
normRes=1.032348e-10
normRes=1.028893e-10
normRes=1.025443e-10
normRes=1.022001e-10
normRes=1.018573e-10
normRes=1.015164e-10
normRes=1.011768e-10
normRes=1.008396e-10
normRes=1.005042e-10
normRes=1.001716e-10
normRes=9.984203e-11
normRes=9.951542e-11
normRes=9.919182e-11
normRes=9.887167e-11
normRes=9.855512e-11
normRes=9.824268e-11
normRes=9.793436e-11
normRes=9.763049e-11
normRes=9.733127e-11
normRes=9.703660e-11
normRes=9.674756e-11
normRes=9.646340e-11
normRes=9.618487e-11
normRes=9.591152e-11
normRes=9.564437e-11
normRes=9.538317e-11
normRes=9.512863e-11
normRes=9.487957e-11
normRes=9.463754e-11
normRes=9.440175e-11
normRes=9.417296e-11
normRes=9.395090e-11
normRes=9.373590e-11
normRes=9.352812e-11
normRes=9.332745e-11
normRes=9.313394e-11
normRes=9.294791e-11
normRes=9.276950e-11
normRes=9.259829e-11
normRes=9.243474e-11
normRes=9.227865e-11
normRes=9.213004e-11
normRes=9.198926e-11
normRes=9.185612e-11
normRes=9.173059e-11
normRes=9.161289e-11
normRes=9.150234e-11
normRes=9.139963e-11
normRes=9.130411e-11
normRes=9.121647e-11
normRes=9.113633e-11
normRes=9.106331e-11
normRes=9.099721e-11
normRes=9.093873e-11
normRes=9.088714e-11
normRes=9.084239e-11
normRes=9.080437e-11
normRes=9.077326e-11
normRes=9.074840e-11
normRes=9.072997e-11
normRes=9.071809e-11
normRes=9.071152e-11
normRes=9.071145e-11
normRes=9.071651e-11
normRes=9.072785e-11
normRes=9.074397e-11
normRes=9.076518e-11
normRes=9.079150e-11
normRes=9.082245e-11
normRes=9.085765e-11
normRes=9.089742e-11
normRes=9.094096e-11
normRes=9.098828e-11
normRes=9.103951e-11
normRes=9.109401e-11
normRes=9.115155e-11
normRes=9.121212e-11
normRes=9.127500e-11
normRes=9.134078e-11
normRes=9.140823e-11
normRes=9.147792e-11
normRes=9.154927e-11
normRes=9.162202e-11
normRes=9.169601e-11
normRes=9.177114e-11
normRes=9.184673e-11
normRes=9.192336e-11
normRes=9.199986e-11
normRes=9.207629e-11
normRes=9.215253e-11
normRes=9.222884e-11
normRes=9.230415e-11
normRes=9.237847e-11
normRes=9.245230e-11
normRes=9.252445e-11
normRes=9.259518e-11
normRes=9.266436e-11
normRes=9.273146e-11
normRes=9.279633e-11
normRes=9.285918e-11
normRes=9.291902e-11
normRes=9.297648e-11
normRes=9.303123e-11
normRes=9.308263e-11
normRes=9.313085e-11
normRes=9.317576e-11
normRes=9.321698e-11
normRes=9.325452e-11
normRes=9.328862e-11
normRes=9.331806e-11
normRes=9.334380e-11
normRes=9.336519e-11
normRes=9.338186e-11
normRes=9.339403e-11
normRes=9.340207e-11
normRes=9.340467e-11
normRes=9.340260e-11
normRes=9.339587e-11
normRes=9.338403e-11
normRes=9.336705e-11
normRes=9.334453e-11
normRes=9.331694e-11
normRes=9.328410e-11
normRes=9.324533e-11
normRes=9.320120e-11
normRes=9.315150e-11
normRes=9.309618e-11
normRes=9.303539e-11
normRes=9.296894e-11
normRes=9.289641e-11
normRes=9.281849e-11
normRes=9.273462e-11
normRes=9.264486e-11
normRes=9.254943e-11
normRes=9.244868e-11
normRes=9.234173e-11
normRes=9.222904e-11
normRes=9.211061e-11
normRes=9.198654e-11
normRes=9.185686e-11
normRes=9.172149e-11
normRes=9.158001e-11
normRes=9.143344e-11
normRes=9.128153e-11
normRes=9.112390e-11
normRes=9.096076e-11
normRes=9.079252e-11
normRes=9.061894e-11
normRes=9.044042e-11
normRes=9.025614e-11
normRes=9.006739e-11
normRes=8.987368e-11
normRes=8.967524e-11
normRes=8.947212e-11
normRes=8.926470e-11
normRes=8.905254e-11
normRes=8.883562e-11
normRes=8.861487e-11
normRes=8.838994e-11
normRes=8.816117e-11
normRes=8.792857e-11
normRes=8.769214e-11
normRes=8.745210e-11
normRes=8.720872e-11
normRes=8.696230e-11
normRes=8.671263e-11
normRes=8.646007e-11
normRes=8.620492e-11
normRes=8.594671e-11
normRes=8.568682e-11
normRes=8.542437e-11
normRes=8.515961e-11
normRes=8.489348e-11
normRes=8.462524e-11
normRes=8.435561e-11
normRes=8.408460e-11
normRes=8.381243e-11
normRes=8.353940e-11
normRes=8.326573e-11
normRes=8.299132e-11
normRes=8.271652e-11
normRes=8.244160e-11
normRes=8.216660e-11
normRes=8.189181e-11
normRes=8.161756e-11
normRes=8.134377e-11
normRes=8.107078e-11
normRes=8.079915e-11
normRes=8.052858e-11
normRes=8.025971e-11
normRes=7.999205e-11
normRes=7.972682e-11
normRes=7.946287e-11
normRes=7.920178e-11
normRes=7.894295e-11
normRes=7.868637e-11
normRes=7.843276e-11
normRes=7.818201e-11
normRes=7.793480e-11
normRes=7.769062e-11
normRes=7.744981e-11
normRes=7.721318e-11
normRes=7.697976e-11
normRes=7.675111e-11
normRes=7.652629e-11
normRes=7.630601e-11
normRes=7.608993e-11
normRes=7.587883e-11
normRes=7.567234e-11
normRes=7.547094e-11
normRes=7.527429e-11
normRes=7.508286e-11
normRes=7.489654e-11
normRes=7.471547e-11
normRes=7.454048e-11
normRes=7.437072e-11
normRes=7.420669e-11
normRes=7.404827e-11
normRes=7.389585e-11
normRes=7.374904e-11
normRes=7.360796e-11
normRes=7.347341e-11
normRes=7.334462e-11
normRes=7.322187e-11
normRes=7.310529e-11
normRes=7.299463e-11
normRes=7.289035e-11
normRes=7.279171e-11
normRes=7.269931e-11
normRes=7.261330e-11
normRes=7.253275e-11
normRes=7.245808e-11
normRes=7.238978e-11
normRes=7.232713e-11
normRes=7.227010e-11
normRes=7.221914e-11
normRes=7.217361e-11
normRes=7.213355e-11
normRes=7.209902e-11
normRes=7.206966e-11
normRes=7.204580e-11
normRes=7.202710e-11
normRes=7.201314e-11
normRes=7.200454e-11
normRes=7.200022e-11
normRes=7.200094e-11
normRes=7.200584e-11
normRes=7.201522e-11
normRes=7.202875e-11
normRes=7.204660e-11
normRes=7.206802e-11
normRes=7.209317e-11
normRes=7.212186e-11
normRes=7.215379e-11
normRes=7.218921e-11
normRes=7.222726e-11
normRes=7.226798e-11
normRes=7.231188e-11
normRes=7.235798e-11
normRes=7.240658e-11
normRes=7.245688e-11
normRes=7.250915e-11
normRes=7.256300e-11
normRes=7.261866e-11
normRes=7.267540e-11
normRes=7.273331e-11
normRes=7.279220e-11
normRes=7.285190e-11
normRes=7.291190e-11
normRes=7.297246e-11
normRes=7.303339e-11
normRes=7.309405e-11
normRes=7.315443e-11
normRes=7.321471e-11
normRes=7.327452e-11
normRes=7.333367e-11
normRes=7.339154e-11
normRes=7.344890e-11
normRes=7.350450e-11
normRes=7.355892e-11
normRes=7.361156e-11
normRes=7.366310e-11
normRes=7.371249e-11
normRes=7.375966e-11
normRes=7.380480e-11
normRes=7.384779e-11
normRes=7.388798e-11
normRes=7.392601e-11
normRes=7.396113e-11
normRes=7.399297e-11
normRes=7.402257e-11
normRes=7.404902e-11
normRes=7.407196e-11
normRes=7.409159e-11
normRes=7.410797e-11
normRes=7.412076e-11
normRes=7.412987e-11
normRes=7.413571e-11
normRes=7.413753e-11
normRes=7.413495e-11
normRes=7.412882e-11
normRes=7.411870e-11
normRes=7.410420e-11
normRes=7.408550e-11
normRes=7.406286e-11
normRes=7.403566e-11
normRes=7.400440e-11
normRes=7.396884e-11
normRes=7.392891e-11
normRes=7.388449e-11
normRes=7.383487e-11
normRes=7.378144e-11
normRes=7.372293e-11
normRes=7.366029e-11
normRes=7.359294e-11
normRes=7.352094e-11
normRes=7.344443e-11
normRes=7.336342e-11
normRes=7.327765e-11
normRes=7.318749e-11
normRes=7.309310e-11
normRes=7.299359e-11
normRes=7.288982e-11
normRes=7.278147e-11
normRes=7.266888e-11
normRes=7.255134e-11
normRes=7.243036e-11
normRes=7.230434e-11
normRes=7.217393e-11
normRes=7.203979e-11
normRes=7.190144e-11
normRes=7.175892e-11
normRes=7.161263e-11
normRes=7.146237e-11
normRes=7.130792e-11
normRes=7.114954e-11
normRes=7.098843e-11
normRes=7.082277e-11
normRes=7.065376e-11
normRes=7.048161e-11
normRes=7.030570e-11
normRes=7.012668e-11
normRes=6.994460e-11
normRes=6.975963e-11
normRes=6.957197e-11
normRes=6.938103e-11
normRes=6.918754e-11
normRes=6.899171e-11
normRes=6.879310e-11
normRes=6.859237e-11
normRes=6.838915e-11
normRes=6.818400e-11
normRes=6.797712e-11
normRes=6.776852e-11
normRes=6.755815e-11
normRes=6.734635e-11
normRes=6.713329e-11
normRes=6.691898e-11
normRes=6.670385e-11
normRes=6.648800e-11
normRes=6.627113e-11
normRes=6.605340e-11
normRes=6.583593e-11
normRes=6.561786e-11
normRes=6.539960e-11
normRes=6.518143e-11
normRes=6.496325e-11
normRes=6.474584e-11
normRes=6.452871e-11
normRes=6.431239e-11
normRes=6.409661e-11
normRes=6.388208e-11
normRes=6.366890e-11
normRes=6.345693e-11
normRes=6.324651e-11
normRes=6.303773e-11
normRes=6.283087e-11
normRes=6.262569e-11
normRes=6.242239e-11
normRes=6.222164e-11
normRes=6.202280e-11
normRes=6.182739e-11
normRes=6.163405e-11
normRes=6.144383e-11
normRes=6.125641e-11
normRes=6.107213e-11
normRes=6.089123e-11
normRes=6.071359e-11
normRes=6.053904e-11
normRes=6.036859e-11
normRes=6.020154e-11
normRes=6.003868e-11
normRes=5.987896e-11
normRes=5.972350e-11
normRes=5.957260e-11
normRes=5.942549e-11
normRes=5.928307e-11
normRes=5.914481e-11
normRes=5.901107e-11
normRes=5.888156e-11
normRes=5.875711e-11
normRes=5.863697e-11
normRes=5.852118e-11
normRes=5.841041e-11
normRes=5.830431e-11
normRes=5.820298e-11
normRes=5.810661e-11
normRes=5.801471e-11
normRes=5.792750e-11
normRes=5.784570e-11
normRes=5.776828e-11
normRes=5.769607e-11
normRes=5.762804e-11
normRes=5.756499e-11
normRes=5.750657e-11
normRes=5.745312e-11
normRes=5.740423e-11
normRes=5.735939e-11
normRes=5.731986e-11
normRes=5.728434e-11
normRes=5.725322e-11
normRes=5.722691e-11
normRes=5.720426e-11
normRes=5.718616e-11
normRes=5.717198e-11
normRes=5.716191e-11
normRes=5.715539e-11
normRes=5.715272e-11
normRes=5.715388e-11
normRes=5.715859e-11
normRes=5.716651e-11
normRes=5.717773e-11
normRes=5.719193e-11
normRes=5.720953e-11
normRes=5.723006e-11
normRes=5.725351e-11
normRes=5.727903e-11
normRes=5.730749e-11
normRes=5.733813e-11
normRes=5.737123e-11
normRes=5.740634e-11
normRes=5.744329e-11
normRes=5.748205e-11
normRes=5.752246e-11
normRes=5.756416e-11
normRes=5.760699e-11
normRes=5.765149e-11
normRes=5.769694e-11
normRes=5.774313e-11
normRes=5.779003e-11
normRes=5.783746e-11
normRes=5.788514e-11
normRes=5.793345e-11
normRes=5.798171e-11
normRes=5.802991e-11
normRes=5.807792e-11
normRes=5.812564e-11
normRes=5.817301e-11
normRes=5.821980e-11
normRes=5.826591e-11
normRes=5.831093e-11
normRes=5.835517e-11
normRes=5.839820e-11
normRes=5.844019e-11
normRes=5.848060e-11
normRes=5.851922e-11
normRes=5.855652e-11
normRes=5.859197e-11
normRes=5.862613e-11
normRes=5.865768e-11
normRes=5.868708e-11
normRes=5.871471e-11
normRes=5.874008e-11
normRes=5.876307e-11
normRes=5.878324e-11
normRes=5.880078e-11
normRes=5.881588e-11
normRes=5.882842e-11
normRes=5.883798e-11
normRes=5.884469e-11
normRes=5.884855e-11
normRes=5.884905e-11
normRes=5.884675e-11
normRes=5.884117e-11
normRes=5.883226e-11
normRes=5.882041e-11
normRes=5.880493e-11
normRes=5.878651e-11
normRes=5.876429e-11
normRes=5.873849e-11
normRes=5.870952e-11
normRes=5.867688e-11
normRes=5.864078e-11
normRes=5.860102e-11
normRes=5.855773e-11
normRes=5.851061e-11
normRes=5.846033e-11
normRes=5.840565e-11
normRes=5.834836e-11
normRes=5.828693e-11
normRes=5.822185e-11
normRes=5.815295e-11
normRes=5.808071e-11
normRes=5.800445e-11
normRes=5.792472e-11
normRes=5.784201e-11
normRes=5.775521e-11
normRes=5.766485e-11
normRes=5.757120e-11
normRes=5.747383e-11
normRes=5.737342e-11
normRes=5.726950e-11
normRes=5.716218e-11
normRes=5.705133e-11
normRes=5.693744e-11
normRes=5.682035e-11
normRes=5.670027e-11
normRes=5.657731e-11
normRes=5.645091e-11
normRes=5.632173e-11
normRes=5.619002e-11
normRes=5.605517e-11
normRes=5.591786e-11
normRes=5.577746e-11
normRes=5.563496e-11
normRes=5.549021e-11
normRes=5.534245e-11
normRes=5.519286e-11
normRes=5.504130e-11
normRes=5.488684e-11
normRes=5.473074e-11
normRes=5.457277e-11
normRes=5.441336e-11
normRes=5.425175e-11
normRes=5.408846e-11
normRes=5.392396e-11
normRes=5.375795e-11
normRes=5.359114e-11
normRes=5.342301e-11
normRes=5.325383e-11
normRes=5.308328e-11
normRes=5.291237e-11
normRes=5.274051e-11
normRes=5.256835e-11
normRes=5.239572e-11
normRes=5.222272e-11
normRes=5.204956e-11
normRes=5.187658e-11
normRes=5.170358e-11
normRes=5.153045e-11
normRes=5.135771e-11
normRes=5.118554e-11
normRes=5.101392e-11
normRes=5.084303e-11
normRes=5.067313e-11
normRes=5.050383e-11
normRes=5.033590e-11
normRes=5.016904e-11
normRes=5.000338e-11
normRes=4.983929e-11
normRes=4.967695e-11
normRes=4.951603e-11
normRes=4.935729e-11
normRes=4.920035e-11
normRes=4.904548e-11
normRes=4.889273e-11
normRes=4.874158e-11
normRes=4.859332e-11
normRes=4.844745e-11
normRes=4.830432e-11
normRes=4.816397e-11
normRes=4.802651e-11
normRes=4.789146e-11
normRes=4.775990e-11
normRes=4.763109e-11
normRes=4.750551e-11
normRes=4.738252e-11
normRes=4.726328e-11
normRes=4.714724e-11
normRes=4.703481e-11
normRes=4.692594e-11
normRes=4.682037e-11
normRes=4.671855e-11
normRes=4.661979e-11
normRes=4.652518e-11
normRes=4.643449e-11
normRes=4.634716e-11
normRes=4.626341e-11
normRes=4.618334e-11
normRes=4.610752e-11
normRes=4.603539e-11
normRes=4.596723e-11
normRes=4.590281e-11
normRes=4.584222e-11
normRes=4.578547e-11
normRes=4.573216e-11
normRes=4.568276e-11
normRes=4.563724e-11
normRes=4.559543e-11
normRes=4.555750e-11
normRes=4.552291e-11
normRes=4.549210e-11
normRes=4.546472e-11
normRes=4.544071e-11
normRes=4.542010e-11
normRes=4.540263e-11
normRes=4.538917e-11
normRes=4.537845e-11
normRes=4.537086e-11
normRes=4.536647e-11
normRes=4.536508e-11
normRes=4.536638e-11
normRes=4.537062e-11
normRes=4.537757e-11
normRes=4.538687e-11
normRes=4.539889e-11
normRes=4.541315e-11
normRes=4.542978e-11
normRes=4.544847e-11
normRes=4.546926e-11
normRes=4.549215e-11
normRes=4.551697e-11
normRes=4.554331e-11
normRes=4.557143e-11
normRes=4.560113e-11
normRes=4.563180e-11
normRes=4.566439e-11
normRes=4.569769e-11
normRes=4.573223e-11
normRes=4.576738e-11
normRes=4.580347e-11
normRes=4.583995e-11
normRes=4.587726e-11
normRes=4.591513e-11
normRes=4.595301e-11
normRes=4.599113e-11
normRes=4.602958e-11
normRes=4.606776e-11
normRes=4.610576e-11
normRes=4.614335e-11
normRes=4.618105e-11
normRes=4.621806e-11
normRes=4.625438e-11
normRes=4.629018e-11
normRes=4.632495e-11
normRes=4.635919e-11
normRes=4.639181e-11
normRes=4.642399e-11
normRes=4.645453e-11
normRes=4.648366e-11
normRes=4.651171e-11
normRes=4.653825e-11
normRes=4.656325e-11
normRes=4.658652e-11
normRes=4.660787e-11
normRes=4.662762e-11
normRes=4.664564e-11
normRes=4.666149e-11
normRes=4.667506e-11
normRes=4.668689e-11
normRes=4.669595e-11
normRes=4.670368e-11
normRes=4.670856e-11
normRes=4.671115e-11
normRes=4.671143e-11
normRes=4.670896e-11
normRes=4.670420e-11
normRes=4.669660e-11
normRes=4.668660e-11
normRes=4.667392e-11
normRes=4.665863e-11
normRes=4.664082e-11
normRes=4.661978e-11
normRes=4.659626e-11
normRes=4.656994e-11
normRes=4.654072e-11
normRes=4.650891e-11
normRes=4.647389e-11
normRes=4.643619e-11
normRes=4.639580e-11
normRes=4.635253e-11
normRes=4.630625e-11
normRes=4.625696e-11
normRes=4.620484e-11
normRes=4.614975e-11
normRes=4.609189e-11
normRes=4.603160e-11
normRes=4.596771e-11
normRes=4.590127e-11
normRes=4.583207e-11
normRes=4.575999e-11
normRes=4.568503e-11
normRes=4.560745e-11
normRes=4.552734e-11
normRes=4.544431e-11
normRes=4.535845e-11
normRes=4.527023e-11
normRes=4.517954e-11
normRes=4.508589e-11
normRes=4.499016e-11
normRes=4.489203e-11
normRes=4.479153e-11
normRes=4.468849e-11
normRes=4.458342e-11
normRes=4.447590e-11
normRes=4.436653e-11
normRes=4.425502e-11
normRes=4.414132e-11
normRes=4.402587e-11
normRes=4.390874e-11
normRes=4.378966e-11
normRes=4.366866e-11
normRes=4.354613e-11
normRes=4.342182e-11
normRes=4.329640e-11
normRes=4.316914e-11
normRes=4.304080e-11
normRes=4.291123e-11
normRes=4.278023e-11
normRes=4.264820e-11
normRes=4.251502e-11
normRes=4.238115e-11
normRes=4.224671e-11
normRes=4.211141e-11
normRes=4.197578e-11
normRes=4.183962e-11
normRes=4.170279e-11
normRes=4.156550e-11
normRes=4.142800e-11
normRes=4.129048e-11
normRes=4.115275e-11
normRes=4.101515e-11
normRes=4.087771e-11
normRes=4.074096e-11
normRes=4.060399e-11
normRes=4.046770e-11
normRes=4.033228e-11
normRes=4.019723e-11
normRes=4.006323e-11
normRes=3.992978e-11
normRes=3.979764e-11
normRes=3.966613e-11
normRes=3.953592e-11
normRes=3.940703e-11
normRes=3.927985e-11
normRes=3.915358e-11
normRes=3.902939e-11
normRes=3.890652e-11
normRes=3.878540e-11
normRes=3.866622e-11
normRes=3.854852e-11
normRes=3.843318e-11
normRes=3.831970e-11
normRes=3.820834e-11
normRes=3.809931e-11
normRes=3.799262e-11
normRes=3.788848e-11
normRes=3.778649e-11
normRes=3.768716e-11
normRes=3.759048e-11
normRes=3.749635e-11
normRes=3.740491e-11
normRes=3.731613e-11
normRes=3.722990e-11
normRes=3.714674e-11
normRes=3.706618e-11
normRes=3.698845e-11
normRes=3.691418e-11
normRes=3.684253e-11
normRes=3.677387e-11
normRes=3.670800e-11
normRes=3.664519e-11
normRes=3.658514e-11
normRes=3.652886e-11
normRes=3.647518e-11
normRes=3.642485e-11
normRes=3.637731e-11
normRes=3.633281e-11
normRes=3.629113e-11
normRes=3.625248e-11
normRes=3.621705e-11
normRes=3.618454e-11
normRes=3.615496e-11
normRes=3.612797e-11
normRes=3.610415e-11
normRes=3.608278e-11
normRes=3.606430e-11
normRes=3.604826e-11
normRes=3.603558e-11
normRes=3.602503e-11
normRes=3.601669e-11
normRes=3.601118e-11
normRes=3.600838e-11
normRes=3.600761e-11
normRes=3.600894e-11
normRes=3.601270e-11
normRes=3.601826e-11
normRes=3.602609e-11
normRes=3.603592e-11
normRes=3.604758e-11
normRes=3.606121e-11
normRes=3.607633e-11
normRes=3.609302e-11
normRes=3.611185e-11
normRes=3.613152e-11
normRes=3.615235e-11
normRes=3.617505e-11
normRes=3.619904e-11
normRes=3.622361e-11
normRes=3.624931e-11
normRes=3.627593e-11
normRes=3.630340e-11
normRes=3.633143e-11
normRes=3.636018e-11
normRes=3.638955e-11
normRes=3.641912e-11
normRes=3.644934e-11
normRes=3.647947e-11
normRes=3.650993e-11
normRes=3.654020e-11
normRes=3.657073e-11
normRes=3.660129e-11
normRes=3.663145e-11
normRes=3.666093e-11
normRes=3.669063e-11
normRes=3.671919e-11
normRes=3.674754e-11
normRes=3.677512e-11
normRes=3.680211e-11
normRes=3.682813e-11
normRes=3.685322e-11
normRes=3.687728e-11
normRes=3.690024e-11
normRes=3.692262e-11
normRes=3.694335e-11
normRes=3.696286e-11
normRes=3.698105e-11
normRes=3.699787e-11
normRes=3.701350e-11
normRes=3.702720e-11
normRes=3.703973e-11
normRes=3.705051e-11
normRes=3.705937e-11
normRes=3.706647e-11
normRes=3.707179e-11
normRes=3.707560e-11
normRes=3.707752e-11
normRes=3.707732e-11
normRes=3.707512e-11
normRes=3.707113e-11
normRes=3.706502e-11
normRes=3.705661e-11
normRes=3.704648e-11
normRes=3.703369e-11
normRes=3.701907e-11
normRes=3.700223e-11
normRes=3.698326e-11
normRes=3.696221e-11
normRes=3.693824e-11
normRes=3.691244e-11
normRes=3.688428e-11
normRes=3.685411e-11
normRes=3.682175e-11
normRes=3.678647e-11
normRes=3.674957e-11
normRes=3.671005e-11
normRes=3.666846e-11
normRes=3.662410e-11
normRes=3.657800e-11
normRes=3.652931e-11
normRes=3.647821e-11
normRes=3.642517e-11
normRes=3.636972e-11
normRes=3.631208e-11
normRes=3.625223e-11
normRes=3.619021e-11
normRes=3.612623e-11
normRes=3.605987e-11
normRes=3.599140e-11
normRes=3.592119e-11
normRes=3.584894e-11
normRes=3.577427e-11
normRes=3.569814e-11
normRes=3.561961e-11
normRes=3.553924e-11
normRes=3.545734e-11
normRes=3.537373e-11
normRes=3.528809e-11
normRes=3.520103e-11
normRes=3.511208e-11
normRes=3.502131e-11
normRes=3.492942e-11
normRes=3.483608e-11
normRes=3.474116e-11
normRes=3.464491e-11
normRes=3.454735e-11
normRes=3.444849e-11
normRes=3.434866e-11
normRes=3.424744e-11
normRes=3.414516e-11
normRes=3.404230e-11
normRes=3.393814e-11
normRes=3.383340e-11
normRes=3.372743e-11
normRes=3.362106e-11
normRes=3.351439e-11
normRes=3.340688e-11
normRes=3.329898e-11
normRes=3.319093e-11
normRes=3.308214e-11
normRes=3.297343e-11
normRes=3.286390e-11
normRes=3.275501e-11
normRes=3.264601e-11
normRes=3.253690e-11
normRes=3.242772e-11
normRes=3.231946e-11
normRes=3.221098e-11
normRes=3.210263e-11
normRes=3.199547e-11
normRes=3.188871e-11
normRes=3.178200e-11
normRes=3.167619e-11
normRes=3.157136e-11
normRes=3.146752e-11
normRes=3.136453e-11
normRes=3.126253e-11
normRes=3.116150e-11
normRes=3.106168e-11
normRes=3.096286e-11
normRes=3.086592e-11
normRes=3.076985e-11
normRes=3.067565e-11
normRes=3.058257e-11
normRes=3.049120e-11
normRes=3.040180e-11
normRes=3.031392e-11
normRes=3.022767e-11
normRes=3.014311e-11
normRes=3.006067e-11
normRes=2.997988e-11
normRes=2.990182e-11
normRes=2.982520e-11
normRes=2.975074e-11
normRes=2.967843e-11
normRes=2.960827e-11
normRes=2.954016e-11
normRes=2.947432e-11
normRes=2.941105e-11
normRes=2.935001e-11
normRes=2.929084e-11
normRes=2.923446e-11
normRes=2.918012e-11
normRes=2.912795e-11
normRes=2.907923e-11
normRes=2.903208e-11
normRes=2.898790e-11
normRes=2.894591e-11
normRes=2.890588e-11
normRes=2.886840e-11
normRes=2.883342e-11
normRes=2.880092e-11
normRes=2.877079e-11
normRes=2.874269e-11
normRes=2.871724e-11
normRes=2.869411e-11
normRes=2.867328e-11
normRes=2.865438e-11
normRes=2.863820e-11
normRes=2.862397e-11
normRes=2.861156e-11
normRes=2.860160e-11
normRes=2.859386e-11
normRes=2.858772e-11
normRes=2.858349e-11
normRes=2.858139e-11
normRes=2.858130e-11
normRes=2.858296e-11
normRes=2.858636e-11
normRes=2.859141e-11
normRes=2.859814e-11
normRes=2.860583e-11
normRes=2.861561e-11
normRes=2.862677e-11
normRes=2.863926e-11
normRes=2.865289e-11
normRes=2.866778e-11
normRes=2.868376e-11
normRes=2.870074e-11
normRes=2.871898e-11
normRes=2.873769e-11
normRes=2.875757e-11
normRes=2.877816e-11
normRes=2.879955e-11
normRes=2.882148e-11
normRes=2.884365e-11
normRes=2.886649e-11
normRes=2.889011e-11
normRes=2.891356e-11
normRes=2.893739e-11
normRes=2.896152e-11
normRes=2.898565e-11
normRes=2.900956e-11
normRes=2.903366e-11
normRes=2.905783e-11
normRes=2.908137e-11
normRes=2.910491e-11
normRes=2.912804e-11
normRes=2.915108e-11
normRes=2.917330e-11
normRes=2.919507e-11
normRes=2.921628e-11
normRes=2.923674e-11
normRes=2.925666e-11
normRes=2.927585e-11
normRes=2.929382e-11
normRes=2.931115e-11
normRes=2.932723e-11
normRes=2.934280e-11
normRes=2.935702e-11
normRes=2.937039e-11
normRes=2.938183e-11
normRes=2.939301e-11
normRes=2.940253e-11
normRes=2.941102e-11
normRes=2.941768e-11
normRes=2.942332e-11
normRes=2.942729e-11
normRes=2.942973e-11
normRes=2.943070e-11
normRes=2.943049e-11
normRes=2.942846e-11
normRes=2.942481e-11
normRes=2.941965e-11
normRes=2.941290e-11
normRes=2.940387e-11
normRes=2.939378e-11
normRes=2.938201e-11
normRes=2.936810e-11
normRes=2.935277e-11
normRes=2.933531e-11
normRes=2.931632e-11
normRes=2.929548e-11
normRes=2.927296e-11
normRes=2.924836e-11
normRes=2.922225e-11
normRes=2.919407e-11
normRes=2.916447e-11
normRes=2.913253e-11
normRes=2.909912e-11
normRes=2.906388e-11
normRes=2.902644e-11
normRes=2.898731e-11
normRes=2.894667e-11
normRes=2.890413e-11
normRes=2.885966e-11
normRes=2.881345e-11
normRes=2.876536e-11
normRes=2.871585e-11
normRes=2.866451e-11
normRes=2.861165e-11
normRes=2.855724e-11
normRes=2.850102e-11
normRes=2.844319e-11
normRes=2.838373e-11
normRes=2.832303e-11
normRes=2.826044e-11
normRes=2.819657e-11
normRes=2.813122e-11
normRes=2.806423e-11
normRes=2.799605e-11
normRes=2.792672e-11
normRes=2.785573e-11
normRes=2.778371e-11
normRes=2.771042e-11
normRes=2.763627e-11
normRes=2.756069e-11
normRes=2.748427e-11
normRes=2.740659e-11
normRes=2.732808e-11
normRes=2.724860e-11
normRes=2.716837e-11
normRes=2.708731e-11
normRes=2.700495e-11
normRes=2.692254e-11
normRes=2.683934e-11
normRes=2.675577e-11
normRes=2.667126e-11
normRes=2.658637e-11
normRes=2.650112e-11
normRes=2.641545e-11
normRes=2.632938e-11
normRes=2.624293e-11
normRes=2.615689e-11
normRes=2.607042e-11
normRes=2.598358e-11
normRes=2.589744e-11
normRes=2.581082e-11
normRes=2.572467e-11
normRes=2.563842e-11
normRes=2.555218e-11
normRes=2.546679e-11
normRes=2.538136e-11
normRes=2.529673e-11
normRes=2.521249e-11
normRes=2.512893e-11
normRes=2.504564e-11
normRes=2.496355e-11
normRes=2.488164e-11
normRes=2.480087e-11
normRes=2.472097e-11
normRes=2.464232e-11
normRes=2.456417e-11
normRes=2.448700e-11
normRes=2.441138e-11
normRes=2.433664e-11
normRes=2.426325e-11
normRes=2.419090e-11
normRes=2.411995e-11
normRes=2.405041e-11
normRes=2.398209e-11
normRes=2.391508e-11
normRes=2.385018e-11
normRes=2.378654e-11
normRes=2.372468e-11
normRes=2.366401e-11
normRes=2.360546e-11
normRes=2.354840e-11
normRes=2.349311e-11
normRes=2.343913e-11
normRes=2.338724e-11
normRes=2.333688e-11
normRes=2.328850e-11
normRes=2.324227e-11
normRes=2.319755e-11
normRes=2.315472e-11
normRes=2.311423e-11
normRes=2.307543e-11
normRes=2.303796e-11
normRes=2.300336e-11
normRes=2.297005e-11
normRes=2.293890e-11
normRes=2.290969e-11
normRes=2.288225e-11
normRes=2.285703e-11
normRes=2.283339e-11
normRes=2.281188e-11
normRes=2.279196e-11
normRes=2.277378e-11
normRes=2.275750e-11
normRes=2.274325e-11
normRes=2.273030e-11
normRes=2.271910e-11
normRes=2.271009e-11
normRes=2.270238e-11
normRes=2.269645e-11
normRes=2.269189e-11
normRes=2.268913e-11
normRes=2.268763e-11
normRes=2.268788e-11
normRes=2.268931e-11
normRes=2.269216e-11
normRes=2.269629e-11
normRes=2.270173e-11
normRes=2.270825e-11
normRes=2.271590e-11
normRes=2.272513e-11
normRes=2.273513e-11
normRes=2.274615e-11
normRes=2.275828e-11
normRes=2.277082e-11
normRes=2.278448e-11
normRes=2.279895e-11
normRes=2.281442e-11
normRes=2.283033e-11
normRes=2.284663e-11
normRes=2.286331e-11
normRes=2.288099e-11
normRes=2.289888e-11
normRes=2.291695e-11
normRes=2.293573e-11
normRes=2.295445e-11
normRes=2.297340e-11
normRes=2.299284e-11
normRes=2.301162e-11
normRes=2.303070e-11
normRes=2.305009e-11
normRes=2.306918e-11
normRes=2.308773e-11
normRes=2.310617e-11
normRes=2.312481e-11
normRes=2.314272e-11
normRes=2.316056e-11
normRes=2.317763e-11
normRes=2.319434e-11
normRes=2.321057e-11
normRes=2.322629e-11
normRes=2.324136e-11
normRes=2.325534e-11
normRes=2.326910e-11
normRes=2.328190e-11
normRes=2.329383e-11
normRes=2.330505e-11
normRes=2.331537e-11
normRes=2.332477e-11
normRes=2.333303e-11
normRes=2.334035e-11
normRes=2.334682e-11
normRes=2.335195e-11
normRes=2.335615e-11
normRes=2.335892e-11
normRes=2.336092e-11
normRes=2.336122e-11
normRes=2.336088e-11
normRes=2.335875e-11
normRes=2.335565e-11
normRes=2.335135e-11
normRes=2.334541e-11
normRes=2.333803e-11
normRes=2.332987e-11
normRes=2.331985e-11
normRes=2.330849e-11
normRes=2.329627e-11
normRes=2.328221e-11
normRes=2.326672e-11
normRes=2.324990e-11
normRes=2.323191e-11
normRes=2.321205e-11
normRes=2.319079e-11
normRes=2.316838e-11
normRes=2.314449e-11
normRes=2.311895e-11
normRes=2.309204e-11
normRes=2.306393e-11
normRes=2.303395e-11
normRes=2.300273e-11
normRes=2.297032e-11
normRes=2.293637e-11
normRes=2.290066e-11
normRes=2.286394e-11
normRes=2.282570e-11
normRes=2.278608e-11
normRes=2.274524e-11
normRes=2.270326e-11
normRes=2.265954e-11
normRes=2.261473e-11
normRes=2.256888e-11
normRes=2.252151e-11
normRes=2.247278e-11
normRes=2.242353e-11
normRes=2.237243e-11
normRes=2.232074e-11
normRes=2.226752e-11
normRes=2.221344e-11
normRes=2.215862e-11
normRes=2.210236e-11
normRes=2.204488e-11
normRes=2.198665e-11
normRes=2.192739e-11
normRes=2.186742e-11
normRes=2.180686e-11
normRes=2.174544e-11
normRes=2.168323e-11
normRes=2.161984e-11
normRes=2.155607e-11
normRes=2.149139e-11
normRes=2.142609e-11
normRes=2.136059e-11
normRes=2.129451e-11
normRes=2.122756e-11
normRes=2.116056e-11
normRes=2.109287e-11
normRes=2.102519e-11
normRes=2.095684e-11
normRes=2.088859e-11
normRes=2.082032e-11
normRes=2.075146e-11
normRes=2.068261e-11
normRes=2.061362e-11
normRes=2.054467e-11
normRes=2.047592e-11
normRes=2.040753e-11
normRes=2.033915e-11
normRes=2.027057e-11
normRes=2.020293e-11
normRes=2.013538e-11
normRes=2.006776e-11
normRes=2.000044e-11
normRes=1.993427e-11
normRes=1.986835e-11
normRes=1.980290e-11
normRes=1.973832e-11
normRes=1.967435e-11
normRes=1.961117e-11
normRes=1.954859e-11
normRes=1.948651e-11
normRes=1.942572e-11
normRes=1.936551e-11
normRes=1.930650e-11
normRes=1.924857e-11
normRes=1.919113e-11
normRes=1.913527e-11
normRes=1.908040e-11
normRes=1.902656e-11
normRes=1.897391e-11
normRes=1.892200e-11
normRes=1.887166e-11
normRes=1.882258e-11
normRes=1.877437e-11
normRes=1.872805e-11
normRes=1.868287e-11
normRes=1.863926e-11
normRes=1.859669e-11
normRes=1.855627e-11
normRes=1.851667e-11
normRes=1.847867e-11
normRes=1.844215e-11
normRes=1.840690e-11
normRes=1.837346e-11
normRes=1.834146e-11
normRes=1.831085e-11
normRes=1.828145e-11
normRes=1.825390e-11
normRes=1.822789e-11
normRes=1.820319e-11
normRes=1.818016e-11
normRes=1.815870e-11
normRes=1.813882e-11
normRes=1.812016e-11
normRes=1.810305e-11
normRes=1.808755e-11
normRes=1.807334e-11
normRes=1.806086e-11
normRes=1.804959e-11
normRes=1.803957e-11
normRes=1.803079e-11
normRes=1.802389e-11
normRes=1.801800e-11
normRes=1.801344e-11
normRes=1.801013e-11
normRes=1.800814e-11
normRes=1.800704e-11
normRes=1.800717e-11
normRes=1.800851e-11
normRes=1.801114e-11
normRes=1.801436e-11
normRes=1.801870e-11
normRes=1.802421e-11
normRes=1.803089e-11
normRes=1.803792e-11
normRes=1.804597e-11
normRes=1.805493e-11
normRes=1.806482e-11
normRes=1.807488e-11
normRes=1.808600e-11
normRes=1.809766e-11
normRes=1.810987e-11
normRes=1.812253e-11
normRes=1.813543e-11
normRes=1.814911e-11
normRes=1.816297e-11
normRes=1.817708e-11
normRes=1.819180e-11
normRes=1.820641e-11
normRes=1.822114e-11
normRes=1.823653e-11
normRes=1.825136e-11
normRes=1.826636e-11
normRes=1.828166e-11
normRes=1.829672e-11
normRes=1.831180e-11
normRes=1.832659e-11
normRes=1.834119e-11
normRes=1.835605e-11
normRes=1.837003e-11
normRes=1.838409e-11
normRes=1.839768e-11
normRes=1.841081e-11
normRes=1.842380e-11
normRes=1.843599e-11
normRes=1.844761e-11
normRes=1.845914e-11
normRes=1.846976e-11
normRes=1.847970e-11
normRes=1.848931e-11
normRes=1.849766e-11
normRes=1.850586e-11
normRes=1.851296e-11
normRes=1.851929e-11
normRes=1.852518e-11
normRes=1.853002e-11
normRes=1.853398e-11
normRes=1.853706e-11
normRes=1.853947e-11
normRes=1.854064e-11
normRes=1.854089e-11
normRes=1.854026e-11
normRes=1.853860e-11
normRes=1.853590e-11
normRes=1.853224e-11
normRes=1.852735e-11
normRes=1.852184e-11
normRes=1.851480e-11
normRes=1.850698e-11
normRes=1.849800e-11
normRes=1.848762e-11
normRes=1.847660e-11
normRes=1.846432e-11
normRes=1.845045e-11
normRes=1.843602e-11
normRes=1.842042e-11
normRes=1.840320e-11
normRes=1.838546e-11
normRes=1.836610e-11
normRes=1.834571e-11
normRes=1.832424e-11
normRes=1.830174e-11
normRes=1.827789e-11
normRes=1.825329e-11
normRes=1.822682e-11
normRes=1.819938e-11
normRes=1.817121e-11
normRes=1.814179e-11
normRes=1.811144e-11
normRes=1.807950e-11
normRes=1.804707e-11
normRes=1.801300e-11
normRes=1.797791e-11
normRes=1.794221e-11
normRes=1.790564e-11
normRes=1.786788e-11
normRes=1.782894e-11
normRes=1.778922e-11
normRes=1.774833e-11
normRes=1.770689e-11
normRes=1.766427e-11
normRes=1.762138e-11
normRes=1.757693e-11
normRes=1.753215e-11
normRes=1.748675e-11
normRes=1.744029e-11
normRes=1.739320e-11
normRes=1.734570e-11
normRes=1.729739e-11
normRes=1.724822e-11
normRes=1.719849e-11
normRes=1.714844e-11
normRes=1.709741e-11
normRes=1.704640e-11
normRes=1.699471e-11
normRes=1.694289e-11
normRes=1.689044e-11
normRes=1.683752e-11
normRes=1.678428e-11
normRes=1.673061e-11
normRes=1.667671e-11
normRes=1.662232e-11
normRes=1.656835e-11
normRes=1.651371e-11
normRes=1.645925e-11
normRes=1.640444e-11
normRes=1.634960e-11
normRes=1.629527e-11
normRes=1.624066e-11
normRes=1.618608e-11
normRes=1.613178e-11
normRes=1.607740e-11
normRes=1.602346e-11
normRes=1.596967e-11
normRes=1.591641e-11
normRes=1.586334e-11
normRes=1.581077e-11
normRes=1.575867e-11
normRes=1.570681e-11
normRes=1.565564e-11
normRes=1.560470e-11
normRes=1.555477e-11
normRes=1.550501e-11
normRes=1.545599e-11
normRes=1.540784e-11
normRes=1.536055e-11
normRes=1.531391e-11
normRes=1.526813e-11
normRes=1.522286e-11
normRes=1.517812e-11
normRes=1.513483e-11
normRes=1.509205e-11
normRes=1.505026e-11
normRes=1.500978e-11
normRes=1.497011e-11
normRes=1.493147e-11
normRes=1.489371e-11
normRes=1.485718e-11
normRes=1.482176e-11
normRes=1.478750e-11
normRes=1.475406e-11
normRes=1.472182e-11
normRes=1.469088e-11
normRes=1.466096e-11
normRes=1.463237e-11
normRes=1.460467e-11
normRes=1.457839e-11
normRes=1.455339e-11
normRes=1.452940e-11
normRes=1.450633e-11
normRes=1.448470e-11
normRes=1.446424e-11
normRes=1.444504e-11
normRes=1.442679e-11
normRes=1.441001e-11
normRes=1.439464e-11
normRes=1.438021e-11
normRes=1.436695e-11
normRes=1.435481e-11
normRes=1.434386e-11
normRes=1.433374e-11
normRes=1.432525e-11
normRes=1.431784e-11
normRes=1.431104e-11
normRes=1.430551e-11
normRes=1.430082e-11
normRes=1.429751e-11
normRes=1.429491e-11
normRes=1.429344e-11
normRes=1.429266e-11
normRes=1.429313e-11
normRes=1.429443e-11
normRes=1.429649e-11
normRes=1.429935e-11
normRes=1.430329e-11
normRes=1.430736e-11
normRes=1.431280e-11
normRes=1.431859e-11
normRes=1.432521e-11
normRes=1.433227e-11
normRes=1.434008e-11
normRes=1.434830e-11
normRes=1.435684e-11
normRes=1.436615e-11
normRes=1.437585e-11
normRes=1.438619e-11
normRes=1.439672e-11
normRes=1.440748e-11
normRes=1.441868e-11
normRes=1.443004e-11
normRes=1.444174e-11
normRes=1.445328e-11
normRes=1.446536e-11
normRes=1.447743e-11
normRes=1.448940e-11
normRes=1.450150e-11
normRes=1.451364e-11
normRes=1.452548e-11
normRes=1.453743e-11
normRes=1.454943e-11
normRes=1.456092e-11
normRes=1.457239e-11
normRes=1.458371e-11
normRes=1.459455e-11
normRes=1.460547e-11
normRes=1.461560e-11
normRes=1.462561e-11
normRes=1.463555e-11
normRes=1.464461e-11
normRes=1.465337e-11
normRes=1.466177e-11
normRes=1.466995e-11
normRes=1.467785e-11
normRes=1.468462e-11
normRes=1.469082e-11
normRes=1.469641e-11
normRes=1.470147e-11
normRes=1.470585e-11
normRes=1.470947e-11
normRes=1.471240e-11
normRes=1.471493e-11
normRes=1.471661e-11
normRes=1.471725e-11
normRes=1.471761e-11
normRes=1.471668e-11
normRes=1.471513e-11
normRes=1.471278e-11
normRes=1.470966e-11
normRes=1.470582e-11
normRes=1.470101e-11
normRes=1.469550e-11
normRes=1.468870e-11
normRes=1.468159e-11
normRes=1.467341e-11
normRes=1.466414e-11
normRes=1.465426e-11
normRes=1.464358e-11
normRes=1.463160e-11
normRes=1.461888e-11
normRes=1.460482e-11
normRes=1.459039e-11
normRes=1.457495e-11
normRes=1.455832e-11
normRes=1.454137e-11
normRes=1.452268e-11
normRes=1.450370e-11
normRes=1.448369e-11
normRes=1.446294e-11
normRes=1.444126e-11
normRes=1.441874e-11
normRes=1.439538e-11
normRes=1.437081e-11
normRes=1.434595e-11
normRes=1.431982e-11
normRes=1.429305e-11
normRes=1.426534e-11
normRes=1.423685e-11
normRes=1.420760e-11
normRes=1.417757e-11
normRes=1.414674e-11
normRes=1.411532e-11
normRes=1.408305e-11
normRes=1.404959e-11
normRes=1.401620e-11
normRes=1.398159e-11
normRes=1.394637e-11
normRes=1.391055e-11
normRes=1.387411e-11
normRes=1.383692e-11
normRes=1.379971e-11
normRes=1.376179e-11
normRes=1.372290e-11
normRes=1.368400e-11
normRes=1.364457e-11
normRes=1.360460e-11
normRes=1.356418e-11
normRes=1.352352e-11
normRes=1.348261e-11
normRes=1.344083e-11
normRes=1.339926e-11
normRes=1.335715e-11
normRes=1.331492e-11
normRes=1.327224e-11
normRes=1.322930e-11
normRes=1.318636e-11
normRes=1.314339e-11
normRes=1.310042e-11
normRes=1.305684e-11
normRes=1.301331e-11
normRes=1.296985e-11
normRes=1.292671e-11
normRes=1.288350e-11
normRes=1.284018e-11
normRes=1.279717e-11
normRes=1.275400e-11
normRes=1.271114e-11
normRes=1.266856e-11
normRes=1.262631e-11
normRes=1.258407e-11
normRes=1.254224e-11
normRes=1.250098e-11
normRes=1.246035e-11
normRes=1.241985e-11
normRes=1.237945e-11
normRes=1.234000e-11
normRes=1.230058e-11
normRes=1.226194e-11
normRes=1.222351e-11
normRes=1.218586e-11
normRes=1.214900e-11
normRes=1.211226e-11
normRes=1.207658e-11
normRes=1.204109e-11
normRes=1.200662e-11
normRes=1.197316e-11
normRes=1.194040e-11
normRes=1.190824e-11
normRes=1.187649e-11
normRes=1.184612e-11
normRes=1.181613e-11
normRes=1.178721e-11
normRes=1.175893e-11
normRes=1.173182e-11
normRes=1.170577e-11
normRes=1.168032e-11
normRes=1.165578e-11
normRes=1.163227e-11
normRes=1.160931e-11
normRes=1.158773e-11
normRes=1.156733e-11
normRes=1.154727e-11
normRes=1.152840e-11
normRes=1.151012e-11
normRes=1.149337e-11
normRes=1.147759e-11
normRes=1.146250e-11
normRes=1.144821e-11
normRes=1.143515e-11
normRes=1.142296e-11
normRes=1.141156e-11
normRes=1.140135e-11
normRes=1.139189e-11
normRes=1.138310e-11
normRes=1.137588e-11
normRes=1.136910e-11
normRes=1.136278e-11
normRes=1.135792e-11
normRes=1.135361e-11
normRes=1.135015e-11
normRes=1.134764e-11
normRes=1.134598e-11
normRes=1.134487e-11
normRes=1.134470e-11
normRes=1.134487e-11
normRes=1.134626e-11
normRes=1.134756e-11
normRes=1.135026e-11
normRes=1.135378e-11
normRes=1.135706e-11
normRes=1.136133e-11
normRes=1.136612e-11
normRes=1.137137e-11
normRes=1.137727e-11
normRes=1.138361e-11
normRes=1.139003e-11
normRes=1.139709e-11
normRes=1.140433e-11
normRes=1.141233e-11
normRes=1.142052e-11
normRes=1.142888e-11
normRes=1.143726e-11
normRes=1.144642e-11
normRes=1.145512e-11
normRes=1.146482e-11
normRes=1.147417e-11
normRes=1.148364e-11
normRes=1.149301e-11
normRes=1.150289e-11
normRes=1.151265e-11
normRes=1.152176e-11
normRes=1.153131e-11
normRes=1.154098e-11
normRes=1.155050e-11
normRes=1.155952e-11
normRes=1.156879e-11
normRes=1.157760e-11
normRes=1.158625e-11
normRes=1.159461e-11
normRes=1.160289e-11
normRes=1.161114e-11
normRes=1.161865e-11
normRes=1.162598e-11
normRes=1.163313e-11
normRes=1.163942e-11
normRes=1.164556e-11
normRes=1.165141e-11
normRes=1.165681e-11
normRes=1.166156e-11
normRes=1.166629e-11
normRes=1.167000e-11
normRes=1.167339e-11
normRes=1.167636e-11
normRes=1.167872e-11
normRes=1.168051e-11
normRes=1.168147e-11
normRes=1.168217e-11
normRes=1.168208e-11
normRes=1.168134e-11
normRes=1.168009e-11
normRes=1.167824e-11
normRes=1.167577e-11
normRes=1.167203e-11
normRes=1.166819e-11
normRes=1.166373e-11
normRes=1.165825e-11
normRes=1.165268e-11
normRes=1.164604e-11
normRes=1.163864e-11
normRes=1.163062e-11
normRes=1.162178e-11
normRes=1.161212e-11
normRes=1.160173e-11
normRes=1.159107e-11
normRes=1.157928e-11
normRes=1.156696e-11
normRes=1.155360e-11
normRes=1.153986e-11
normRes=1.152518e-11
normRes=1.150987e-11
normRes=1.149432e-11
normRes=1.147744e-11
normRes=1.145965e-11
normRes=1.144130e-11
normRes=1.142259e-11
normRes=1.140306e-11
normRes=1.138270e-11
normRes=1.136197e-11
normRes=1.134032e-11
normRes=1.131820e-11
normRes=1.129533e-11
normRes=1.127193e-11
normRes=1.124784e-11
normRes=1.122277e-11
normRes=1.119781e-11
normRes=1.117179e-11
normRes=1.114533e-11
normRes=1.111823e-11
normRes=1.109071e-11
normRes=1.106299e-11
normRes=1.103469e-11
normRes=1.100581e-11
normRes=1.097641e-11
normRes=1.094652e-11
normRes=1.091624e-11
normRes=1.088578e-11
normRes=1.085467e-11
normRes=1.082337e-11
normRes=1.079155e-11
normRes=1.075938e-11
normRes=1.072682e-11
normRes=1.069435e-11
normRes=1.066115e-11
normRes=1.062799e-11
normRes=1.059479e-11
normRes=1.056076e-11
normRes=1.052707e-11
normRes=1.049299e-11
normRes=1.045883e-11
normRes=1.042460e-11
normRes=1.039059e-11
normRes=1.035625e-11
normRes=1.032158e-11
normRes=1.028735e-11
normRes=1.025314e-11
normRes=1.021862e-11
normRes=1.018468e-11
normRes=1.015047e-11
normRes=1.011646e-11
normRes=1.008254e-11
normRes=1.004890e-11
normRes=1.001538e-11
normRes=9.982368e-12
normRes=9.949681e-12
normRes=9.917059e-12
normRes=9.884759e-12
normRes=9.852507e-12
normRes=9.821013e-12
normRes=9.789742e-12
normRes=9.758856e-12
normRes=9.727901e-12
normRes=9.697932e-12
normRes=9.668404e-12
normRes=9.639069e-12
normRes=9.610336e-12
normRes=9.582071e-12
normRes=9.554120e-12
normRes=9.527337e-12
normRes=9.500594e-12
normRes=9.474673e-12
normRes=9.449151e-12
normRes=9.424416e-12
normRes=9.400023e-12
normRes=9.376676e-12
normRes=9.353876e-12
normRes=9.331548e-12
normRes=9.310279e-12
normRes=9.289196e-12
normRes=9.269020e-12
normRes=9.249549e-12
normRes=9.230568e-12
normRes=9.212743e-12
normRes=9.195525e-12
normRes=9.178959e-12
normRes=9.163470e-12
normRes=9.148509e-12
normRes=9.134109e-12
normRes=9.120655e-12
normRes=9.107701e-12
normRes=9.095849e-12
normRes=9.084884e-12
normRes=9.074302e-12
normRes=9.064776e-12
normRes=9.055944e-12
normRes=9.047981e-12
normRes=9.040309e-12
normRes=9.033978e-12
normRes=9.027987e-12
normRes=9.022400e-12
normRes=9.017896e-12
normRes=9.013965e-12
normRes=9.010468e-12
normRes=9.008182e-12
normRes=9.006016e-12
normRes=9.004725e-12
normRes=9.004065e-12
normRes=9.003925e-12
normRes=9.004283e-12
normRes=9.005328e-12
normRes=9.006819e-12
normRes=9.008602e-12
normRes=9.011119e-12
normRes=9.014277e-12
normRes=9.017708e-12
normRes=9.021385e-12
normRes=9.025870e-12
normRes=9.030780e-12
normRes=9.035710e-12
normRes=9.040789e-12
normRes=9.046671e-12
normRes=9.052437e-12
normRes=9.059030e-12
normRes=9.065300e-12
normRes=9.071894e-12
normRes=9.079131e-12
normRes=9.085927e-12
normRes=9.093187e-12
normRes=9.100810e-12
normRes=9.108153e-12
normRes=9.115482e-12
normRes=9.123087e-12
normRes=9.130907e-12
normRes=9.138536e-12
normRes=9.146071e-12
normRes=9.153592e-12
normRes=9.160968e-12
normRes=9.168413e-12
normRes=9.175787e-12
normRes=9.182789e-12
normRes=9.189817e-12
normRes=9.196529e-12
normRes=9.203320e-12
normRes=9.209917e-12
normRes=9.216198e-12
normRes=9.222187e-12
normRes=9.227802e-12
normRes=9.233316e-12
normRes=9.238517e-12
normRes=9.243172e-12
normRes=9.247837e-12
normRes=9.252013e-12
normRes=9.255919e-12
normRes=9.259463e-12
normRes=9.262613e-12
normRes=9.265315e-12
normRes=9.267388e-12
normRes=9.269548e-12
normRes=9.270820e-12
normRes=9.271781e-12
normRes=9.272102e-12
normRes=9.271991e-12
normRes=9.271561e-12
normRes=9.270490e-12
normRes=9.269144e-12
normRes=9.266731e-12
normRes=9.264362e-12
normRes=9.261421e-12
normRes=9.257601e-12
normRes=9.253336e-12
normRes=9.248613e-12
normRes=9.243442e-12
normRes=9.237474e-12
normRes=9.231136e-12
normRes=9.223753e-12
normRes=9.216045e-12
normRes=9.208022e-12
normRes=9.199432e-12
normRes=9.190406e-12
normRes=9.180484e-12
normRes=9.170272e-12
normRes=9.158912e-12
normRes=9.147189e-12
normRes=9.135190e-12
normRes=9.122129e-12
normRes=9.109233e-12
normRes=9.095169e-12
normRes=9.080894e-12
normRes=9.066271e-12
normRes=9.050679e-12
normRes=9.034849e-12
normRes=9.018135e-12
normRes=9.001154e-12
normRes=8.983329e-12
normRes=8.965621e-12
normRes=8.946739e-12
normRes=8.927762e-12
normRes=8.907945e-12
normRes=8.888100e-12
normRes=8.867553e-12
normRes=8.846325e-12
normRes=8.824965e-12
normRes=8.802812e-12
normRes=8.780704e-12
normRes=8.758066e-12
normRes=8.734972e-12
normRes=8.711196e-12
normRes=8.687484e-12
normRes=8.663384e-12
normRes=8.638725e-12
normRes=8.614284e-12
normRes=8.588844e-12
normRes=8.563602e-12
normRes=8.537873e-12
normRes=8.512244e-12
normRes=8.486139e-12
normRes=8.459946e-12
normRes=8.433132e-12
normRes=8.406882e-12
normRes=8.379964e-12
normRes=8.353004e-12
normRes=8.326125e-12
normRes=8.299036e-12
normRes=8.271659e-12
normRes=8.244413e-12
normRes=8.217143e-12
normRes=8.189982e-12
normRes=8.162670e-12
normRes=8.135462e-12
normRes=8.108036e-12
normRes=8.080775e-12
normRes=8.053658e-12
normRes=8.026457e-12
normRes=7.999808e-12
normRes=7.972924e-12
normRes=7.946127e-12
normRes=7.919660e-12
normRes=7.893488e-12
normRes=7.867945e-12
normRes=7.841977e-12
normRes=7.816787e-12
normRes=7.791450e-12
normRes=7.766685e-12
normRes=7.742035e-12
normRes=7.717546e-12
normRes=7.693678e-12
normRes=7.670267e-12
normRes=7.646834e-12
normRes=7.623918e-12
normRes=7.601835e-12
normRes=7.579680e-12
normRes=7.558190e-12
normRes=7.537030e-12
normRes=7.516676e-12
normRes=7.496495e-12
normRes=7.476855e-12
normRes=7.457979e-12
normRes=7.439608e-12
normRes=7.421721e-12
normRes=7.404266e-12
normRes=7.387123e-12
normRes=7.370787e-12
normRes=7.354945e-12
normRes=7.340235e-12
normRes=7.325473e-12
normRes=7.311311e-12
normRes=7.297940e-12
normRes=7.284823e-12
normRes=7.272546e-12
normRes=7.260601e-12
normRes=7.249711e-12
normRes=7.239284e-12
normRes=7.229150e-12
normRes=7.219938e-12
normRes=7.211315e-12
normRes=7.203368e-12
normRes=7.195966e-12
normRes=7.189162e-12
normRes=7.182717e-12
normRes=7.176850e-12
normRes=7.171554e-12
normRes=7.167074e-12
normRes=7.163113e-12
normRes=7.159426e-12
normRes=7.156192e-12
normRes=7.153847e-12
normRes=7.152163e-12
normRes=7.150213e-12
normRes=7.149485e-12
normRes=7.148972e-12
normRes=7.148849e-12
normRes=7.149027e-12
normRes=7.149940e-12
normRes=7.151418e-12
normRes=7.152952e-12
normRes=7.155098e-12
normRes=7.157415e-12
normRes=7.160242e-12
normRes=7.163152e-12
normRes=7.166737e-12
normRes=7.170365e-12
normRes=7.174389e-12
normRes=7.178550e-12
normRes=7.182874e-12
normRes=7.187835e-12
normRes=7.193023e-12
normRes=7.198031e-12
normRes=7.203154e-12
normRes=7.209036e-12
normRes=7.214578e-12
normRes=7.220336e-12
normRes=7.226385e-12
normRes=7.232146e-12
normRes=7.237940e-12
normRes=7.244075e-12
normRes=7.249765e-12
normRes=7.255991e-12
normRes=7.261903e-12
normRes=7.267693e-12
normRes=7.273955e-12
normRes=7.279730e-12
normRes=7.285813e-12
normRes=7.291351e-12
normRes=7.296953e-12
normRes=7.302450e-12
normRes=7.308071e-12
normRes=7.313024e-12
normRes=7.318059e-12
normRes=7.323217e-12
normRes=7.327725e-12
normRes=7.332279e-12
normRes=7.336341e-12
normRes=7.340048e-12
normRes=7.343895e-12
normRes=7.347324e-12
normRes=7.350233e-12
normRes=7.353084e-12
normRes=7.355365e-12
normRes=7.357351e-12
normRes=7.358951e-12
normRes=7.360498e-12
normRes=7.361300e-12
normRes=7.362327e-12
normRes=7.362281e-12
normRes=7.362039e-12
normRes=7.361725e-12
normRes=7.360745e-12
normRes=7.359605e-12
normRes=7.357788e-12
normRes=7.355532e-12
normRes=7.353155e-12
normRes=7.350093e-12
normRes=7.346875e-12
normRes=7.343042e-12
normRes=7.338854e-12
normRes=7.334107e-12
normRes=7.328737e-12
normRes=7.323258e-12
normRes=7.316924e-12
normRes=7.310209e-12
normRes=7.303261e-12
normRes=7.296023e-12
normRes=7.287937e-12
normRes=7.279656e-12
normRes=7.270782e-12
normRes=7.261525e-12
normRes=7.252108e-12
normRes=7.241698e-12
normRes=7.230981e-12
normRes=7.220383e-12
normRes=7.208939e-12
normRes=7.197044e-12
normRes=7.185004e-12
normRes=7.172342e-12
normRes=7.158973e-12
normRes=7.145507e-12
normRes=7.131583e-12
normRes=7.117398e-12
normRes=7.102607e-12
normRes=7.087060e-12
normRes=7.071346e-12
normRes=7.055914e-12
normRes=7.039192e-12
normRes=7.022791e-12
normRes=7.005859e-12
normRes=6.988214e-12
normRes=6.970476e-12
normRes=6.951999e-12
normRes=6.933819e-12
normRes=6.915027e-12
normRes=6.895636e-12
normRes=6.876691e-12
normRes=6.857390e-12
normRes=6.837589e-12
normRes=6.817476e-12
normRes=6.797163e-12
normRes=6.776580e-12
normRes=6.756090e-12
normRes=6.735734e-12
normRes=6.714785e-12
normRes=6.693998e-12
normRes=6.672546e-12
normRes=6.651472e-12
normRes=6.629954e-12
normRes=6.608608e-12
normRes=6.587346e-12
normRes=6.565341e-12
normRes=6.543786e-12
normRes=6.522107e-12
normRes=6.500446e-12
normRes=6.478033e-12
normRes=6.456501e-12
normRes=6.434794e-12
normRes=6.413144e-12
normRes=6.391450e-12
normRes=6.369981e-12
normRes=6.348456e-12
normRes=6.327056e-12
normRes=6.305774e-12
normRes=6.284720e-12
normRes=6.263804e-12
normRes=6.243269e-12
normRes=6.222773e-12
normRes=6.202013e-12
normRes=6.181737e-12
normRes=6.162181e-12
normRes=6.142275e-12
normRes=6.122890e-12
normRes=6.103981e-12
normRes=6.085338e-12
normRes=6.066931e-12
normRes=6.048584e-12
normRes=6.030663e-12
normRes=6.013311e-12
normRes=5.996186e-12
normRes=5.979518e-12
normRes=5.963254e-12
normRes=5.947480e-12
normRes=5.932085e-12
normRes=5.916919e-12
normRes=5.902581e-12
normRes=5.888501e-12
normRes=5.874650e-12
normRes=5.861060e-12
normRes=5.848364e-12
normRes=5.835804e-12
normRes=5.823518e-12
normRes=5.812135e-12
normRes=5.801257e-12
normRes=5.790810e-12
normRes=5.780578e-12
normRes=5.770855e-12
normRes=5.761681e-12
normRes=5.752966e-12
normRes=5.744676e-12
normRes=5.736791e-12
normRes=5.729445e-12
normRes=5.722817e-12
normRes=5.716415e-12
normRes=5.710585e-12
normRes=5.705123e-12
normRes=5.700134e-12
normRes=5.695628e-12
normRes=5.691715e-12
normRes=5.687927e-12
normRes=5.684817e-12
normRes=5.682144e-12
normRes=5.679894e-12
normRes=5.678075e-12
normRes=5.676614e-12
normRes=5.675351e-12
normRes=5.674975e-12
normRes=5.674315e-12
normRes=5.674447e-12
normRes=5.674934e-12
normRes=5.675779e-12
normRes=5.676702e-12
normRes=5.677942e-12
normRes=5.679775e-12
normRes=5.682030e-12
normRes=5.684172e-12
normRes=5.686853e-12
normRes=5.689395e-12
normRes=5.692527e-12
normRes=5.696056e-12
normRes=5.699125e-12
normRes=5.702969e-12
normRes=5.706725e-12
normRes=5.710667e-12
normRes=5.714726e-12
normRes=5.718902e-12
normRes=5.723329e-12
normRes=5.728061e-12
normRes=5.732326e-12
normRes=5.736987e-12
normRes=5.741869e-12
normRes=5.746504e-12
normRes=5.751275e-12
normRes=5.756059e-12
normRes=5.760997e-12
normRes=5.765602e-12
normRes=5.770410e-12
normRes=5.775288e-12
normRes=5.779754e-12
normRes=5.784247e-12
normRes=5.789039e-12
normRes=5.793443e-12
normRes=5.797432e-12
normRes=5.801526e-12
normRes=5.805412e-12
normRes=5.809548e-12
normRes=5.813192e-12
normRes=5.816673e-12
normRes=5.820121e-12
normRes=5.823437e-12
normRes=5.826138e-12
normRes=5.829179e-12
normRes=5.831505e-12
normRes=5.833645e-12
normRes=5.835906e-12
normRes=5.837428e-12
normRes=5.838860e-12
normRes=5.840160e-12
normRes=5.841277e-12
normRes=5.841680e-12
normRes=5.842203e-12
normRes=5.842144e-12
normRes=5.841909e-12
normRes=5.841319e-12
normRes=5.840419e-12
normRes=5.839209e-12
normRes=5.837444e-12
normRes=5.835548e-12
normRes=5.833286e-12
normRes=5.830754e-12
normRes=5.827993e-12
normRes=5.824762e-12
normRes=5.821140e-12
normRes=5.817641e-12
normRes=5.813005e-12
normRes=5.808577e-12
normRes=5.803843e-12
normRes=5.798508e-12
normRes=5.792913e-12
normRes=5.786749e-12
normRes=5.780202e-12
normRes=5.773443e-12
normRes=5.766564e-12
normRes=5.759318e-12
normRes=5.751376e-12
normRes=5.742963e-12
normRes=5.735003e-12
normRes=5.725998e-12
normRes=5.716889e-12
normRes=5.707491e-12
normRes=5.697530e-12
normRes=5.687484e-12
normRes=5.676731e-12
normRes=5.666060e-12
normRes=5.654560e-12
normRes=5.643213e-12
normRes=5.631763e-12
normRes=5.619361e-12
normRes=5.607160e-12
normRes=5.594660e-12
normRes=5.581492e-12
normRes=5.568266e-12
normRes=5.555072e-12
normRes=5.541490e-12
normRes=5.527293e-12
normRes=5.512981e-12
normRes=5.498750e-12
normRes=5.483844e-12
normRes=5.468802e-12
normRes=5.453571e-12
normRes=5.438423e-12
normRes=5.422793e-12
normRes=5.406928e-12
normRes=5.390953e-12
normRes=5.375066e-12
normRes=5.358835e-12
normRes=5.342564e-12
normRes=5.326092e-12
normRes=5.309251e-12
normRes=5.292479e-12
normRes=5.275735e-12
normRes=5.259044e-12
normRes=5.241795e-12
normRes=5.224976e-12
normRes=5.207664e-12
normRes=5.190419e-12
normRes=5.173218e-12
normRes=5.155592e-12
normRes=5.138488e-12
normRes=5.121347e-12
normRes=5.104274e-12
normRes=5.087379e-12
normRes=5.070232e-12
normRes=5.053020e-12
normRes=5.035937e-12
normRes=5.019147e-12
normRes=5.002343e-12
normRes=4.985631e-12
normRes=4.969271e-12
normRes=4.952782e-12
normRes=4.936526e-12
normRes=4.920804e-12
normRes=4.904685e-12
normRes=4.889016e-12
normRes=4.873768e-12
normRes=4.858157e-12
normRes=4.843065e-12
normRes=4.828566e-12
normRes=4.813974e-12
normRes=4.799848e-12
normRes=4.785935e-12
normRes=4.772251e-12
normRes=4.758364e-12
normRes=4.745070e-12
normRes=4.732297e-12
normRes=4.719606e-12
normRes=4.707556e-12
normRes=4.695877e-12
normRes=4.684360e-12
normRes=4.673277e-12
normRes=4.662164e-12
normRes=4.651739e-12
normRes=4.641752e-12
normRes=4.631704e-12
normRes=4.622175e-12
normRes=4.612995e-12
normRes=4.604435e-12
normRes=4.596027e-12
normRes=4.588122e-12
normRes=4.580427e-12
normRes=4.573399e-12
normRes=4.566688e-12
normRes=4.559860e-12
normRes=4.554142e-12
normRes=4.548004e-12
normRes=4.542727e-12
normRes=4.537769e-12
normRes=4.533142e-12
normRes=4.528818e-12
normRes=4.525157e-12
normRes=4.521794e-12
normRes=4.518341e-12
normRes=4.515380e-12
normRes=4.512961e-12
normRes=4.511235e-12
normRes=4.509518e-12
normRes=4.508233e-12
normRes=4.506791e-12
normRes=4.505977e-12
normRes=4.505569e-12
normRes=4.505439e-12
normRes=4.505609e-12
normRes=4.505894e-12
normRes=4.506712e-12
normRes=4.507330e-12
normRes=4.508464e-12
normRes=4.510097e-12
normRes=4.511536e-12
normRes=4.513001e-12
normRes=4.515198e-12
normRes=4.517351e-12
normRes=4.519703e-12
normRes=4.522658e-12
normRes=4.525403e-12
normRes=4.528174e-12
normRes=4.531237e-12
normRes=4.534305e-12
normRes=4.537836e-12
normRes=4.540939e-12
normRes=4.544430e-12
normRes=4.547846e-12
normRes=4.551656e-12
normRes=4.555322e-12
normRes=4.559159e-12
normRes=4.562601e-12
normRes=4.566502e-12
normRes=4.569808e-12
normRes=4.573914e-12
normRes=4.577778e-12
normRes=4.581463e-12
normRes=4.584990e-12
normRes=4.588931e-12
normRes=4.592363e-12
normRes=4.595923e-12
normRes=4.599455e-12
normRes=4.602628e-12
normRes=4.606115e-12
normRes=4.609335e-12
normRes=4.612289e-12
normRes=4.615243e-12
normRes=4.617889e-12
normRes=4.620529e-12
normRes=4.623198e-12
normRes=4.625439e-12
normRes=4.627720e-12
normRes=4.629657e-12
normRes=4.631401e-12
normRes=4.632819e-12
normRes=4.634188e-12
normRes=4.635354e-12
normRes=4.636519e-12
normRes=4.637041e-12
normRes=4.637706e-12
normRes=4.637764e-12
normRes=4.637694e-12
normRes=4.637461e-12
normRes=4.637565e-12
normRes=4.636518e-12
normRes=4.635809e-12
normRes=4.634412e-12
normRes=4.633305e-12
normRes=4.631610e-12
normRes=4.629362e-12
normRes=4.627447e-12
normRes=4.624769e-12
normRes=4.621993e-12
normRes=4.618852e-12
normRes=4.615527e-12
normRes=4.611579e-12
normRes=4.607602e-12
normRes=4.603082e-12
normRes=4.598802e-12
normRes=4.593994e-12
normRes=4.589151e-12
normRes=4.583418e-12
normRes=4.577947e-12
normRes=4.572057e-12
normRes=4.565887e-12
normRes=4.559386e-12
normRes=4.552538e-12
normRes=4.545284e-12
normRes=4.537962e-12
normRes=4.530283e-12
normRes=4.522281e-12
normRes=4.514158e-12
normRes=4.505836e-12
normRes=4.497089e-12
normRes=4.488366e-12
normRes=4.479190e-12
normRes=4.469523e-12
normRes=4.459775e-12
normRes=4.450153e-12
normRes=4.439748e-12
normRes=4.429597e-12
normRes=4.419360e-12
normRes=4.408443e-12
normRes=4.397701e-12
normRes=4.386465e-12
normRes=4.375218e-12
normRes=4.363205e-12
normRes=4.351839e-12
normRes=4.340018e-12
normRes=4.327937e-12
normRes=4.315737e-12
normRes=4.303458e-12
normRes=4.290608e-12
normRes=4.278013e-12
normRes=4.265295e-12
normRes=4.252360e-12
normRes=4.239577e-12
normRes=4.226357e-12
normRes=4.212973e-12
normRes=4.199726e-12
normRes=4.186367e-12
normRes=4.172748e-12
normRes=4.159138e-12
normRes=4.145652e-12
normRes=4.132088e-12
normRes=4.118231e-12
normRes=4.104439e-12
normRes=4.090239e-12
normRes=4.076666e-12
normRes=4.062894e-12
normRes=4.049210e-12
normRes=4.035433e-12
normRes=4.021882e-12
normRes=4.008074e-12
normRes=3.994588e-12
normRes=3.980931e-12
normRes=3.967667e-12
normRes=3.954458e-12
normRes=3.941446e-12
normRes=3.928788e-12
normRes=3.915919e-12
normRes=3.903284e-12
normRes=3.890445e-12
normRes=3.878195e-12
normRes=3.865852e-12
normRes=3.853774e-12
normRes=3.841830e-12
normRes=3.830164e-12
normRes=3.818920e-12
normRes=3.807556e-12
normRes=3.796549e-12
normRes=3.785293e-12
normRes=3.775218e-12
normRes=3.764859e-12
normRes=3.754524e-12
normRes=3.744659e-12
normRes=3.734964e-12
normRes=3.725710e-12
normRes=3.716629e-12
normRes=3.707810e-12
normRes=3.699104e-12
normRes=3.691136e-12
normRes=3.683115e-12
normRes=3.675251e-12
normRes=3.667687e-12
normRes=3.660281e-12
normRes=3.653457e-12
normRes=3.647125e-12
normRes=3.640523e-12
normRes=3.634719e-12
normRes=3.629047e-12
normRes=3.623723e-12
normRes=3.618643e-12
normRes=3.613665e-12
normRes=3.609274e-12
normRes=3.605345e-12
normRes=3.601454e-12
normRes=3.597684e-12
normRes=3.594752e-12
normRes=3.591742e-12
normRes=3.589346e-12
normRes=3.586842e-12
normRes=3.584787e-12
normRes=3.582757e-12
normRes=3.581248e-12
normRes=3.580082e-12
normRes=3.579174e-12
normRes=3.578484e-12
normRes=3.577861e-12
normRes=3.577385e-12
normRes=3.577366e-12
normRes=3.577565e-12
normRes=3.577637e-12
normRes=3.578606e-12
normRes=3.579253e-12
normRes=3.580063e-12
normRes=3.581404e-12
normRes=3.582646e-12
normRes=3.584167e-12
normRes=3.585660e-12
normRes=3.587535e-12
normRes=3.589262e-12
normRes=3.591549e-12
normRes=3.593528e-12
normRes=3.596067e-12
normRes=3.598327e-12
normRes=3.601048e-12
normRes=3.603913e-12
normRes=3.606367e-12
normRes=3.609217e-12
normRes=3.612110e-12
normRes=3.615208e-12
normRes=3.618191e-12
normRes=3.621257e-12
normRes=3.624120e-12
normRes=3.627110e-12
normRes=3.630267e-12
normRes=3.632981e-12
normRes=3.636063e-12
normRes=3.639154e-12
normRes=3.642066e-12
normRes=3.644856e-12
normRes=3.647530e-12
normRes=3.650661e-12
normRes=3.653569e-12
normRes=3.656051e-12
normRes=3.658814e-12
normRes=3.661453e-12
normRes=3.663843e-12
normRes=3.666389e-12
normRes=3.668787e-12
normRes=3.670641e-12
normRes=3.672568e-12
normRes=3.674418e-12
normRes=3.676083e-12
normRes=3.677635e-12
normRes=3.679318e-12
normRes=3.680406e-12
normRes=3.681661e-12
normRes=3.682471e-12
normRes=3.683100e-12
normRes=3.684114e-12
normRes=3.684037e-12
normRes=3.684249e-12
normRes=3.684185e-12
normRes=3.683983e-12
normRes=3.683845e-12
normRes=3.683039e-12
normRes=3.682295e-12
normRes=3.681152e-12
normRes=3.680004e-12
normRes=3.678743e-12
normRes=3.676903e-12
normRes=3.674910e-12
normRes=3.673038e-12
normRes=3.670619e-12
normRes=3.668027e-12
normRes=3.665136e-12
normRes=3.662123e-12
normRes=3.658738e-12
normRes=3.655306e-12
normRes=3.651480e-12
normRes=3.647751e-12
normRes=3.643853e-12
normRes=3.639039e-12
normRes=3.634425e-12
normRes=3.630014e-12
normRes=3.624933e-12
normRes=3.619948e-12
normRes=3.614351e-12
normRes=3.608720e-12
normRes=3.602752e-12
normRes=3.596346e-12
normRes=3.590123e-12
normRes=3.583682e-12
normRes=3.576696e-12
normRes=3.570119e-12
normRes=3.562910e-12
normRes=3.555674e-12
normRes=3.547912e-12
normRes=3.540125e-12
normRes=3.532045e-12
normRes=3.523903e-12
normRes=3.515700e-12
normRes=3.506953e-12
normRes=3.498249e-12
normRes=3.489491e-12
normRes=3.480563e-12
normRes=3.471272e-12
normRes=3.462306e-12
normRes=3.452901e-12
normRes=3.443099e-12
normRes=3.433088e-12
normRes=3.423611e-12
normRes=3.413633e-12
normRes=3.403489e-12
normRes=3.393245e-12
normRes=3.383355e-12
normRes=3.372960e-12
normRes=3.362553e-12
normRes=3.351753e-12
normRes=3.341296e-12
normRes=3.330733e-12
normRes=3.319806e-12
normRes=3.309378e-12
normRes=3.298579e-12
normRes=3.287858e-12
normRes=3.277117e-12
normRes=3.266448e-12
normRes=3.255476e-12
normRes=3.244794e-12
normRes=3.233886e-12
normRes=3.222904e-12
normRes=3.211973e-12
normRes=3.201333e-12
normRes=3.190740e-12
normRes=3.179891e-12
normRes=3.169208e-12
normRes=3.158622e-12
normRes=3.147757e-12
normRes=3.137639e-12
normRes=3.127084e-12
normRes=3.116777e-12
normRes=3.106956e-12
normRes=3.096833e-12
normRes=3.087067e-12
normRes=3.077204e-12
normRes=3.067820e-12
normRes=3.058392e-12
normRes=3.048935e-12
normRes=3.039893e-12
normRes=3.030992e-12
normRes=3.022127e-12
normRes=3.014013e-12
normRes=3.005510e-12
normRes=2.996963e-12
normRes=2.988738e-12
normRes=2.980475e-12
normRes=2.972860e-12
normRes=2.965409e-12
normRes=2.958118e-12
normRes=2.950739e-12
normRes=2.943776e-12
normRes=2.936957e-12
normRes=2.930610e-12
normRes=2.924049e-12
normRes=2.917920e-12
normRes=2.912265e-12
normRes=2.906662e-12
normRes=2.900929e-12
normRes=2.896212e-12
normRes=2.891348e-12
normRes=2.886805e-12
normRes=2.882407e-12
normRes=2.878072e-12
normRes=2.874129e-12
normRes=2.870410e-12
normRes=2.866820e-12
normRes=2.863552e-12
normRes=2.860481e-12
normRes=2.857687e-12
normRes=2.855173e-12
normRes=2.852903e-12
normRes=2.851045e-12
normRes=2.849111e-12
normRes=2.847464e-12
normRes=2.846070e-12
normRes=2.844838e-12
normRes=2.843646e-12
normRes=2.842911e-12
normRes=2.842123e-12
normRes=2.841926e-12
normRes=2.841545e-12
normRes=2.841561e-12
normRes=2.841604e-12
normRes=2.841874e-12
normRes=2.842256e-12
normRes=2.843009e-12
normRes=2.843658e-12
normRes=2.844643e-12
normRes=2.845788e-12
normRes=2.846994e-12
normRes=2.848244e-12
normRes=2.849600e-12
normRes=2.850995e-12
normRes=2.852814e-12
normRes=2.854357e-12
normRes=2.856209e-12
normRes=2.858402e-12
normRes=2.860234e-12
normRes=2.862400e-12
normRes=2.864454e-12
normRes=2.866724e-12
normRes=2.868874e-12
normRes=2.871195e-12
normRes=2.873524e-12
normRes=2.876004e-12
normRes=2.878332e-12
normRes=2.880717e-12
normRes=2.883042e-12
normRes=2.885506e-12
normRes=2.887716e-12
normRes=2.890248e-12
normRes=2.892695e-12
normRes=2.894894e-12
normRes=2.896947e-12
normRes=2.899619e-12
normRes=2.901933e-12
normRes=2.903744e-12
normRes=2.905797e-12
normRes=2.907469e-12
normRes=2.909593e-12
normRes=2.911620e-12
normRes=2.912982e-12
normRes=2.914710e-12
normRes=2.916314e-12
normRes=2.917583e-12
normRes=2.919060e-12
normRes=2.920400e-12
normRes=2.921143e-12
normRes=2.922001e-12
normRes=2.922957e-12
normRes=2.923975e-12
normRes=2.924162e-12
normRes=2.924546e-12
normRes=2.924821e-12
normRes=2.925354e-12
normRes=2.925104e-12
normRes=2.925282e-12
normRes=2.924450e-12
normRes=2.924131e-12
normRes=2.923180e-12
normRes=2.922375e-12
normRes=2.921767e-12
normRes=2.920297e-12
normRes=2.918997e-12
normRes=2.917748e-12
normRes=2.915975e-12
normRes=2.914224e-12
normRes=2.912621e-12
normRes=2.910306e-12
normRes=2.908057e-12
normRes=2.905360e-12
normRes=2.902552e-12
normRes=2.899915e-12
normRes=2.897191e-12
normRes=2.893752e-12
normRes=2.890176e-12
normRes=2.886967e-12
normRes=2.882913e-12
normRes=2.879314e-12
normRes=2.875481e-12
normRes=2.871175e-12
normRes=2.866813e-12
normRes=2.861957e-12
normRes=2.857180e-12
normRes=2.852355e-12
normRes=2.847195e-12
normRes=2.841815e-12
normRes=2.836342e-12
normRes=2.830664e-12
normRes=2.825035e-12
normRes=2.819134e-12
normRes=2.813134e-12
normRes=2.806802e-12
normRes=2.800361e-12
normRes=2.793794e-12
normRes=2.787329e-12
normRes=2.780474e-12
normRes=2.773407e-12
normRes=2.766188e-12
normRes=2.759082e-12
normRes=2.751535e-12
normRes=2.744138e-12
normRes=2.736529e-12
normRes=2.728781e-12
normRes=2.720877e-12
normRes=2.713135e-12
normRes=2.704864e-12
normRes=2.696675e-12
normRes=2.688790e-12
normRes=2.680382e-12
normRes=2.671968e-12
normRes=2.663576e-12
normRes=2.655065e-12
normRes=2.646418e-12
normRes=2.638014e-12
normRes=2.629228e-12
normRes=2.620350e-12
normRes=2.611526e-12
normRes=2.602872e-12
normRes=2.594175e-12
normRes=2.585366e-12
normRes=2.576505e-12
normRes=2.568141e-12
normRes=2.559512e-12
normRes=2.550823e-12
normRes=2.542378e-12
normRes=2.533691e-12
normRes=2.525360e-12
normRes=2.516804e-12
normRes=2.508480e-12
normRes=2.499947e-12
normRes=2.491219e-12
normRes=2.483167e-12
normRes=2.475250e-12
normRes=2.466998e-12
normRes=2.459111e-12
normRes=2.451428e-12
normRes=2.443791e-12
normRes=2.436064e-12
normRes=2.428502e-12
normRes=2.420954e-12
normRes=2.413523e-12
normRes=2.406340e-12
normRes=2.399096e-12
normRes=2.392297e-12
normRes=2.385530e-12
normRes=2.379039e-12
normRes=2.372500e-12
normRes=2.366352e-12
normRes=2.360456e-12
normRes=2.354106e-12
normRes=2.348251e-12
normRes=2.342385e-12
normRes=2.337354e-12
normRes=2.331774e-12
normRes=2.326607e-12
normRes=2.321935e-12
normRes=2.317028e-12
normRes=2.312174e-12
normRes=2.307750e-12
normRes=2.303649e-12
normRes=2.299394e-12
normRes=2.295633e-12
normRes=2.292273e-12
normRes=2.288646e-12
normRes=2.285657e-12
normRes=2.282329e-12
normRes=2.279409e-12
normRes=2.276882e-12
normRes=2.274319e-12
normRes=2.272110e-12
normRes=2.269858e-12
normRes=2.267597e-12
normRes=2.265691e-12
normRes=2.264072e-12
normRes=2.262434e-12
normRes=2.261179e-12
normRes=2.260002e-12
normRes=2.258954e-12
normRes=2.258169e-12
normRes=2.257630e-12
normRes=2.257124e-12
normRes=2.257118e-12
normRes=2.256899e-12
normRes=2.257115e-12
normRes=2.257300e-12
normRes=2.257600e-12
normRes=2.257796e-12
normRes=2.258300e-12
normRes=2.259138e-12
normRes=2.259749e-12
normRes=2.260453e-12
normRes=2.261690e-12
normRes=2.262577e-12
normRes=2.264234e-12
normRes=2.265276e-12
normRes=2.266749e-12
normRes=2.267985e-12
normRes=2.269280e-12
normRes=2.270925e-12
normRes=2.272268e-12
normRes=2.273970e-12
normRes=2.275502e-12
normRes=2.277602e-12
normRes=2.279378e-12
normRes=2.281362e-12
normRes=2.283000e-12
normRes=2.284997e-12
normRes=2.287011e-12
normRes=2.288852e-12
normRes=2.290457e-12
normRes=2.292628e-12
normRes=2.294382e-12
normRes=2.296463e-12
normRes=2.297950e-12
normRes=2.300021e-12
normRes=2.301908e-12
normRes=2.303719e-12
normRes=2.305416e-12
normRes=2.307194e-12
normRes=2.309116e-12
normRes=2.310549e-12
normRes=2.312151e-12
normRes=2.313258e-12
normRes=2.314694e-12
normRes=2.316057e-12
normRes=2.317297e-12
normRes=2.318236e-12
normRes=2.319367e-12
normRes=2.320624e-12
normRes=2.321319e-12
normRes=2.322328e-12
normRes=2.322850e-12
normRes=2.323443e-12
normRes=2.323803e-12
normRes=2.324276e-12
normRes=2.324595e-12
normRes=2.324550e-12
normRes=2.324829e-12
normRes=2.324800e-12
normRes=2.324505e-12
normRes=2.324307e-12
normRes=2.323772e-12
normRes=2.323456e-12
normRes=2.322528e-12
normRes=2.321700e-12
normRes=2.320663e-12
normRes=2.319709e-12
normRes=2.318489e-12
normRes=2.316844e-12
normRes=2.315721e-12
normRes=2.313702e-12
normRes=2.311890e-12
normRes=2.309970e-12
normRes=2.307692e-12
normRes=2.305560e-12
normRes=2.303410e-12
normRes=2.300859e-12
normRes=2.298261e-12
normRes=2.295276e-12
normRes=2.292477e-12
normRes=2.289093e-12
normRes=2.285807e-12
normRes=2.282435e-12
normRes=2.278803e-12
normRes=2.274850e-12
normRes=2.270898e-12
normRes=2.266883e-12
normRes=2.262817e-12
normRes=2.258503e-12
normRes=2.253987e-12
normRes=2.249396e-12
normRes=2.244521e-12
normRes=2.239458e-12
normRes=2.234532e-12
normRes=2.229825e-12
normRes=2.224560e-12
normRes=2.219091e-12
normRes=2.213799e-12
normRes=2.207910e-12
normRes=2.202190e-12
normRes=2.196359e-12
normRes=2.190330e-12
normRes=2.184505e-12
normRes=2.178639e-12
normRes=2.172736e-12
normRes=2.166648e-12
normRes=2.160490e-12
normRes=2.154277e-12
normRes=2.148175e-12
normRes=2.141812e-12
normRes=2.135316e-12
normRes=2.128587e-12
normRes=2.122197e-12
normRes=2.115528e-12
normRes=2.109102e-12
normRes=2.102133e-12
normRes=2.095463e-12
normRes=2.088590e-12
normRes=2.081557e-12
normRes=2.074736e-12
normRes=2.068133e-12
normRes=2.061096e-12
normRes=2.053701e-12
normRes=2.046727e-12
normRes=2.039899e-12
normRes=2.032975e-12
normRes=2.026016e-12
normRes=2.018956e-12
normRes=2.012309e-12
normRes=2.005373e-12
normRes=1.998480e-12
normRes=1.991655e-12
normRes=1.984973e-12
normRes=1.978155e-12
normRes=1.971392e-12
normRes=1.964977e-12
normRes=1.958603e-12
normRes=1.952231e-12
normRes=1.945694e-12
normRes=1.939788e-12
normRes=1.933839e-12
normRes=1.927767e-12
normRes=1.921814e-12
normRes=1.916078e-12
normRes=1.910445e-12
normRes=1.905002e-12
normRes=1.899056e-12
normRes=1.893754e-12
normRes=1.888417e-12
normRes=1.883522e-12
normRes=1.878388e-12
normRes=1.873499e-12
normRes=1.868794e-12
normRes=1.864218e-12
normRes=1.859791e-12
normRes=1.855345e-12
normRes=1.851054e-12
normRes=1.847256e-12
normRes=1.843152e-12
normRes=1.839589e-12
normRes=1.835853e-12
normRes=1.832505e-12
normRes=1.829147e-12
normRes=1.825985e-12
normRes=1.822945e-12
normRes=1.820061e-12
normRes=1.817523e-12
normRes=1.814929e-12
normRes=1.812762e-12
normRes=1.810652e-12
normRes=1.808352e-12
normRes=1.806340e-12
normRes=1.804376e-12
normRes=1.802890e-12
normRes=1.801186e-12
normRes=1.799669e-12
normRes=1.798427e-12
normRes=1.797184e-12
normRes=1.796150e-12
normRes=1.795311e-12
normRes=1.794935e-12
normRes=1.793926e-12
normRes=1.793687e-12
normRes=1.793243e-12
normRes=1.792960e-12
normRes=1.792960e-12
normRes=1.793106e-12
normRes=1.792845e-12
normRes=1.793431e-12
normRes=1.793743e-12
normRes=1.794043e-12
normRes=1.794313e-12
normRes=1.795254e-12
normRes=1.795614e-12
normRes=1.796533e-12
normRes=1.797420e-12
normRes=1.798399e-12
normRes=1.799486e-12
normRes=1.800477e-12
normRes=1.801895e-12
normRes=1.803142e-12
normRes=1.804470e-12
normRes=1.805760e-12
normRes=1.806950e-12
normRes=1.808257e-12
normRes=1.810055e-12
normRes=1.811263e-12
normRes=1.812547e-12
normRes=1.813728e-12
normRes=1.815426e-12
normRes=1.817291e-12
normRes=1.818640e-12
normRes=1.820166e-12
normRes=1.821461e-12
normRes=1.822721e-12
normRes=1.824348e-12
normRes=1.825657e-12
normRes=1.827189e-12
normRes=1.828718e-12
normRes=1.830191e-12
normRes=1.831440e-12
normRes=1.832868e-12
normRes=1.834063e-12
normRes=1.835324e-12
normRes=1.836584e-12
normRes=1.837729e-12
normRes=1.838690e-12
normRes=1.839817e-12
normRes=1.840671e-12
normRes=1.841509e-12
normRes=1.842361e-12
normRes=1.843315e-12
normRes=1.843991e-12
normRes=1.844629e-12
normRes=1.845320e-12
normRes=1.845622e-12
normRes=1.846081e-12
normRes=1.846084e-12
normRes=1.846294e-12
normRes=1.846554e-12
normRes=1.846863e-12
normRes=1.846648e-12
normRes=1.846517e-12
normRes=1.846131e-12
normRes=1.845715e-12
normRes=1.845314e-12
normRes=1.844885e-12
normRes=1.844011e-12
normRes=1.843057e-12
normRes=1.842044e-12
normRes=1.840898e-12
normRes=1.839847e-12
normRes=1.838752e-12
normRes=1.837569e-12
normRes=1.835815e-12
normRes=1.834195e-12
normRes=1.832700e-12
normRes=1.830883e-12
normRes=1.829078e-12
normRes=1.827022e-12
normRes=1.824863e-12
normRes=1.822480e-12
normRes=1.820308e-12
normRes=1.817856e-12
normRes=1.815216e-12
normRes=1.812680e-12
normRes=1.809624e-12
normRes=1.807115e-12
normRes=1.803843e-12
normRes=1.801013e-12
normRes=1.797897e-12
normRes=1.794683e-12
normRes=1.791151e-12
normRes=1.787708e-12
normRes=1.784135e-12
normRes=1.780164e-12
normRes=1.776404e-12
normRes=1.772569e-12
normRes=1.768559e-12
normRes=1.764513e-12
normRes=1.760456e-12
normRes=1.755734e-12
normRes=1.751729e-12
normRes=1.747021e-12
normRes=1.742633e-12
normRes=1.738021e-12
normRes=1.733541e-12
normRes=1.728817e-12
normRes=1.724072e-12
normRes=1.719304e-12
normRes=1.714707e-12
normRes=1.709558e-12
normRes=1.704330e-12
normRes=1.699329e-12
normRes=1.693651e-12
normRes=1.688336e-12
normRes=1.683421e-12
normRes=1.677947e-12
normRes=1.672132e-12
normRes=1.666801e-12
normRes=1.661042e-12
normRes=1.655919e-12
normRes=1.650540e-12
normRes=1.644562e-12
normRes=1.639311e-12
normRes=1.633467e-12
normRes=1.628202e-12
normRes=1.622720e-12
normRes=1.617217e-12
normRes=1.611860e-12
normRes=1.606109e-12
normRes=1.600959e-12
normRes=1.595405e-12
normRes=1.590180e-12
normRes=1.584537e-12
normRes=1.579375e-12
normRes=1.574061e-12
normRes=1.568936e-12
normRes=1.563520e-12
normRes=1.558517e-12
normRes=1.553249e-12
normRes=1.548032e-12
normRes=1.543049e-12
normRes=1.537967e-12
normRes=1.533209e-12
normRes=1.528300e-12
normRes=1.523596e-12
normRes=1.519065e-12
normRes=1.514497e-12
normRes=1.510016e-12
normRes=1.505773e-12
normRes=1.501317e-12
normRes=1.497452e-12
normRes=1.493561e-12
normRes=1.489388e-12
normRes=1.485827e-12
normRes=1.482155e-12
normRes=1.478544e-12
normRes=1.475294e-12
normRes=1.472094e-12
normRes=1.469273e-12
normRes=1.465922e-12
normRes=1.462912e-12
normRes=1.460219e-12
normRes=1.457530e-12
normRes=1.454522e-12
normRes=1.452062e-12
normRes=1.449607e-12
normRes=1.447414e-12
normRes=1.445164e-12
normRes=1.443299e-12
normRes=1.441199e-12
normRes=1.439527e-12
normRes=1.437916e-12
normRes=1.436248e-12
normRes=1.434953e-12
normRes=1.433750e-12
normRes=1.432210e-12
normRes=1.431123e-12
normRes=1.429981e-12
normRes=1.428894e-12
normRes=1.428041e-12
normRes=1.427405e-12
normRes=1.426739e-12
normRes=1.426104e-12
normRes=1.425676e-12
normRes=1.425399e-12
normRes=1.425208e-12
normRes=1.425301e-12
normRes=1.425173e-12
normRes=1.425295e-12
normRes=1.425299e-12
normRes=1.425776e-12
normRes=1.426392e-12
normRes=1.426829e-12
normRes=1.427260e-12
normRes=1.427950e-12
normRes=1.428486e-12
normRes=1.429074e-12
normRes=1.429889e-12
normRes=1.430739e-12
normRes=1.431300e-12
normRes=1.432321e-12
normRes=1.433090e-12
normRes=1.433907e-12
normRes=1.435224e-12
normRes=1.436374e-12
normRes=1.437222e-12
normRes=1.438338e-12
normRes=1.439505e-12
normRes=1.440728e-12
normRes=1.441730e-12
normRes=1.442832e-12
normRes=1.444242e-12
normRes=1.445292e-12
normRes=1.446921e-12
normRes=1.447882e-12
normRes=1.448978e-12
normRes=1.450188e-12
normRes=1.451574e-12
normRes=1.452599e-12
normRes=1.453792e-12
normRes=1.455079e-12
normRes=1.456037e-12
normRes=1.457326e-12
normRes=1.458537e-12
normRes=1.459140e-12
normRes=1.460235e-12
normRes=1.460995e-12
normRes=1.461915e-12
normRes=1.462816e-12
normRes=1.463418e-12
normRes=1.464131e-12
normRes=1.465184e-12
normRes=1.465413e-12
normRes=1.465990e-12
normRes=1.466671e-12
normRes=1.466982e-12
normRes=1.467238e-12
normRes=1.467429e-12
normRes=1.467661e-12
normRes=1.467653e-12
normRes=1.467721e-12
normRes=1.467889e-12
normRes=1.467832e-12
normRes=1.467562e-12
normRes=1.467414e-12
normRes=1.467126e-12
normRes=1.466658e-12
normRes=1.465992e-12
normRes=1.465352e-12
normRes=1.464689e-12
normRes=1.464046e-12
normRes=1.462991e-12
normRes=1.462080e-12
normRes=1.460949e-12
normRes=1.459829e-12
normRes=1.458459e-12
normRes=1.457241e-12
normRes=1.455986e-12
normRes=1.454310e-12
normRes=1.452734e-12
normRes=1.451086e-12
normRes=1.449148e-12
normRes=1.447444e-12
normRes=1.445332e-12
normRes=1.443680e-12
normRes=1.441439e-12
normRes=1.439044e-12
normRes=1.436643e-12
normRes=1.433986e-12
normRes=1.431893e-12
normRes=1.429120e-12
normRes=1.426369e-12
normRes=1.423527e-12
normRes=1.420665e-12
normRes=1.417857e-12
normRes=1.414764e-12
normRes=1.411748e-12
normRes=1.408513e-12
normRes=1.405614e-12
normRes=1.402434e-12
normRes=1.399112e-12
normRes=1.395483e-12
normRes=1.392233e-12
normRes=1.388820e-12
normRes=1.384852e-12
normRes=1.381185e-12
normRes=1.377326e-12
normRes=1.373867e-12
normRes=1.370122e-12
normRes=1.366718e-12
normRes=1.362287e-12
normRes=1.358099e-12
normRes=1.353961e-12
normRes=1.349884e-12
normRes=1.345868e-12
normRes=1.341770e-12
normRes=1.337294e-12
normRes=1.333072e-12
normRes=1.329160e-12
normRes=1.324301e-12
normRes=1.320012e-12
normRes=1.315638e-12
normRes=1.311142e-12
normRes=1.306975e-12
normRes=1.302494e-12
normRes=1.298113e-12
normRes=1.293711e-12
normRes=1.289263e-12
normRes=1.284981e-12
normRes=1.280352e-12
normRes=1.276037e-12
normRes=1.271967e-12
normRes=1.267601e-12
normRes=1.263104e-12
normRes=1.259201e-12
normRes=1.255117e-12
normRes=1.251062e-12
normRes=1.247154e-12
normRes=1.243031e-12
normRes=1.239178e-12
normRes=1.235215e-12
normRes=1.231663e-12
normRes=1.227941e-12
normRes=1.223978e-12
normRes=1.220428e-12
normRes=1.216830e-12
normRes=1.213105e-12
normRes=1.209484e-12
normRes=1.206213e-12
normRes=1.202837e-12
normRes=1.199519e-12
normRes=1.196374e-12
normRes=1.192997e-12
normRes=1.189818e-12
normRes=1.186577e-12
normRes=1.183485e-12
normRes=1.180741e-12
normRes=1.177785e-12
normRes=1.175303e-12
normRes=1.172338e-12
normRes=1.169774e-12
normRes=1.167028e-12
normRes=1.164533e-12
normRes=1.162105e-12
normRes=1.159703e-12
normRes=1.157337e-12
normRes=1.155149e-12
normRes=1.153224e-12
normRes=1.151466e-12
normRes=1.149677e-12
normRes=1.147934e-12
normRes=1.146215e-12
normRes=1.144653e-12
normRes=1.142951e-12
normRes=1.141780e-12
normRes=1.140295e-12
normRes=1.139453e-12
normRes=1.138230e-12
normRes=1.137514e-12
normRes=1.136360e-12
normRes=1.135672e-12
normRes=1.135009e-12
normRes=1.134589e-12
normRes=1.133934e-12
normRes=1.133389e-12
normRes=1.133332e-12
normRes=1.132953e-12
normRes=1.132774e-12
normRes=1.132614e-12
normRes=1.132992e-12
normRes=1.132923e-12
normRes=1.133062e-12
normRes=1.133164e-12
normRes=1.133263e-12
normRes=1.133629e-12
normRes=1.133819e-12
normRes=1.134209e-12
normRes=1.134827e-12
normRes=1.135313e-12
normRes=1.136001e-12
normRes=1.136456e-12
normRes=1.137145e-12
normRes=1.138066e-12
normRes=1.138839e-12
normRes=1.139426e-12
normRes=1.140057e-12
normRes=1.140833e-12
normRes=1.141723e-12
normRes=1.142541e-12
normRes=1.143189e-12
normRes=1.144234e-12
normRes=1.145205e-12
normRes=1.146154e-12
normRes=1.146895e-12
normRes=1.148062e-12
normRes=1.148932e-12
normRes=1.149996e-12
normRes=1.150718e-12
normRes=1.151966e-12
normRes=1.152943e-12
normRes=1.153650e-12
normRes=1.154839e-12
normRes=1.155482e-12
normRes=1.156478e-12
normRes=1.157299e-12
normRes=1.158152e-12
normRes=1.158949e-12
normRes=1.159540e-12
normRes=1.160360e-12
normRes=1.161200e-12
normRes=1.161783e-12
normRes=1.162059e-12
normRes=1.162607e-12
normRes=1.163169e-12
normRes=1.163722e-12
normRes=1.163903e-12
normRes=1.164470e-12
normRes=1.164616e-12
normRes=1.165006e-12
normRes=1.165258e-12
normRes=1.165339e-12
normRes=1.165649e-12
normRes=1.165430e-12
normRes=1.165348e-12
normRes=1.165360e-12
normRes=1.165124e-12
normRes=1.164868e-12
normRes=1.164695e-12
normRes=1.164950e-12
normRes=1.164385e-12
normRes=1.163902e-12
normRes=1.163433e-12
normRes=1.162760e-12
normRes=1.162130e-12
normRes=1.161473e-12
normRes=1.160796e-12
normRes=1.159797e-12
normRes=1.159042e-12
normRes=1.158054e-12
normRes=1.157230e-12
normRes=1.155853e-12
normRes=1.154884e-12
normRes=1.153525e-12
normRes=1.152081e-12
normRes=1.150473e-12
normRes=1.149040e-12
normRes=1.147602e-12
normRes=1.146101e-12
normRes=1.144323e-12
normRes=1.142684e-12
normRes=1.140797e-12
normRes=1.138989e-12
normRes=1.136763e-12
normRes=1.134692e-12
normRes=1.132537e-12
normRes=1.130329e-12
normRes=1.128217e-12
normRes=1.126066e-12
normRes=1.123569e-12
normRes=1.121144e-12
normRes=1.118734e-12
normRes=1.116415e-12
normRes=1.114090e-12
normRes=1.111377e-12
normRes=1.108921e-12
normRes=1.106201e-12
normRes=1.103342e-12
normRes=1.100537e-12
normRes=1.097867e-12
normRes=1.094976e-12
normRes=1.091781e-12
normRes=1.088625e-12
normRes=1.085449e-12
normRes=1.082054e-12
normRes=1.078496e-12
normRes=1.075472e-12
normRes=1.072243e-12
normRes=1.068852e-12
normRes=1.065751e-12
normRes=1.062255e-12
normRes=1.059028e-12
normRes=1.055577e-12
normRes=1.052249e-12
normRes=1.048831e-12
normRes=1.045805e-12
normRes=1.042416e-12
normRes=1.038979e-12
normRes=1.035242e-12
normRes=1.031918e-12
normRes=1.028541e-12
normRes=1.024832e-12
normRes=1.021504e-12
normRes=1.017878e-12
normRes=1.014766e-12
normRes=1.011409e-12
normRes=1.007739e-12
normRes=1.004459e-12
normRes=1.001037e-12
normRes=9.977117e-13
nG=0
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=2
CellPDMap=2
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
0.49690079994228547600
0.49080370416867191707
0.48485442175744725146
0.47904764232601815266
0.47337830634125827034
0.46784159098626026951
0.46243289649602670188
0.45714783339234799087
0.45198221059875154371
0.44693202436208084860
0.44199344789293537605
0.43716282171746767560
0.43243664458190522737
0.42781156510693463257
0.42328437360945048162
0.41885199512723758630
0.41451148191915948571
0.41026000725023153981
0.40609485909883213939
0.55369725115250445491
0.31980893718754821453
0.23029390637050978219
0.17848935881942834536
0.14584360035444465797
0.12333824887776036194
0.10683842329346913969
0.09423141532263366871
0.08428998993067500500
0.07624879673474148356
0.06960945089602578462
0.06403435740674637278
0.05928648225682817130
0.05519435597367671614
0.05163085354285196216
0.04849971724128136763
0.04572675084486347435
0.04325377436153682309
0.04103467246470441504
0.03903210112500402063
0.03721605803738063656
1.000
1.000
1.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.294
0.933
0.933
0.933
0.933
1.000
1.000
1.000
1.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.294
0.933
0.000
0.647
1.000
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.000
0.000
0.510
0.510
0.510
0.510
0.000
0.000
0.647
1.000
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.000
0.000
0.510
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933
0.933
0.933
0.933
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933


==> exL/ex3_I=40/out_TMeuler_8DSv1New5210_Special10_Var0-MOOD/iMOOD/res-I40-6DS-CPD.dat <==
0.012500 5 1.000000 0.000000 0.000000
0.037500 5 1.000000 0.647000 0.000000
0.062500 5 1.000000 1.000000 0.000000
0.087500 5 0.000000 0.502000 0.000000
0.112500 5 0.000000 0.502000 0.000000
0.137500 5 0.000000 0.502000 0.000000
0.162500 5 0.000000 0.502000 0.000000
0.187500 5 0.000000 0.502000 0.000000
0.212500 5 0.000000 0.502000 0.000000
0.237500 5 0.000000 0.502000 0.000000
0.262500 5 0.000000 0.502000 0.000000
0.287500 5 0.000000 0.502000 0.000000
0.312500 5 0.000000 0.502000 0.000000
0.337500 5 0.000000 0.000000 1.000000
0.362500 5 0.294000 0.000000 0.510000
0.387500 5 0.933000 0.510000 0.933000
0.412500 5 0.933000 0.510000 0.933000
0.437500 5 0.933000 0.510000 0.933000
0.462500 2 0.000000 0.000000 1.000000
0.487500 2 1.000000 1.000000 0.000000
0.512500 5 1.000000 0.000000 0.000000
0.537500 5 1.000000 0.647000 0.000000
0.562500 5 1.000000 1.000000 0.000000
0.587500 5 0.000000 0.502000 0.000000
0.612500 5 0.000000 0.502000 0.000000
0.637500 5 0.000000 0.502000 0.000000
0.662500 5 0.000000 0.502000 0.000000
0.687500 5 0.000000 0.502000 0.000000
0.712500 5 0.000000 0.502000 0.000000
0.737500 5 0.000000 0.502000 0.000000
0.762500 5 0.000000 0.502000 0.000000
0.787500 5 0.000000 0.502000 0.000000
0.812500 5 0.000000 0.502000 0.000000
0.837500 5 0.000000 0.502000 0.000000
0.862500 5 0.000000 0.502000 0.000000
0.887500 5 0.000000 0.502000 0.000000
0.912500 5 0.000000 0.502000 0.000000
0.937500 5 0.000000 0.000000 1.000000
0.962500 5 0.294000 0.000000 0.510000
0.987500 5 0.933000 0.510000 0.933000


==> exL/ex3_I=40/out_TMeuler_8DSv1New5210_Special10_Var0-MOOD/iMOOD/res-I40-6DS-PhiError.dat <==
0.012500 0.00000000000000000000
0.037500 0.00000000049605092256
0.062500 0.00000000046362602646
0.087500 0.00000000045742110100
0.112500 0.00000000046120518515
0.137500 0.00000000045863080000
0.162500 0.00000000045294062945
0.187500 0.00000000044736653271
0.212500 0.00000000044139764066
0.237500 0.00000000043713177522
0.262500 0.00000000042962117197
0.287500 0.00000000042988174132
0.312500 0.00000000041321185362
0.337500 0.00000000043691461560
0.362500 0.00000000038792841162
0.387500 0.00000000043549552853
0.412500 0.00000000049744242059
0.437500 0.00000037238038980147
0.462500 0.00000059466146656861
0.487500 0.11361117723348851394
0.512500 0.00456264751192803075
0.537500 0.00014829440675490080
0.562500 0.00002547442170813818
0.587500 0.00001364317713939411
0.612500 0.00001770560480959804
0.637500 0.00001330940962290805
0.662500 0.00000498688727589014
0.687500 0.00000157744561640749
0.712500 0.00000065291175793680
0.737500 0.00000034931518559655
0.762500 0.00000019127400585628
0.787500 0.00000010453742627786
0.812500 0.00000005878630020967
0.837500 0.00000003663417442318
0.862500 0.00000001978902726407
0.887500 0.00000001977349328025
0.912500 0.00000000265429388191
0.937500 0.00000003695491916644
0.962500 0.00000003021038127993
0.987500 0.00000004552955742282


==> exL/ex3_I=40/out_TMeuler_8DSv1New5210_Special10_Var0-MOOD/iMOOD/res-I40-6DS-Phi_PhiExact.dat <==
0.000000 0.500000
0.002000 0.499500
0.004000 0.499002
0.006000 0.498504
0.008000 0.498008
0.010000 0.497512
0.012000 0.497018
0.014000 0.496524
0.016000 0.496032
0.018000 0.495540
0.020000 0.495050
0.022000 0.494560
0.024000 0.494071
0.026000 0.493583
0.028000 0.493097
0.030000 0.492611
0.032000 0.492126
0.034000 0.491642
0.036000 0.491159
0.038000 0.490677
0.040000 0.490196
0.042000 0.489716
0.044000 0.489237
0.046000 0.488759
0.048000 0.488281
0.050000 0.487805
0.052000 0.487329
0.054000 0.486855
0.056000 0.486381
0.058000 0.485909
0.060000 0.485437
0.062000 0.484966
0.064000 0.484496
0.066000 0.484027
0.068000 0.483559
0.070000 0.483092
0.072000 0.482625
0.074000 0.482160
0.076000 0.481696
0.078000 0.481232
0.080000 0.480769
0.082000 0.480307
0.084000 0.479846
0.086000 0.479386
0.088000 0.478927
0.090000 0.478469
0.092000 0.478011
0.094000 0.477555
0.096000 0.477099
0.098000 0.476644
0.100000 0.476190
0.102000 0.475737
0.104000 0.475285
0.106000 0.474834
0.108000 0.474383
0.110000 0.473934
0.112000 0.473485
0.114000 0.473037
0.116000 0.472590
0.118000 0.472144
0.120000 0.471698
0.122000 0.471254
0.124000 0.470810
0.126000 0.470367
0.128000 0.469925
0.130000 0.469484
0.132000 0.469043
0.134000 0.468604
0.136000 0.468165
0.138000 0.467727
0.140000 0.467290
0.142000 0.466853
0.144000 0.466418
0.146000 0.465983
0.148000 0.465549
0.150000 0.465116
0.152000 0.464684
0.154000 0.464253
0.156000 0.463822
0.158000 0.463392
0.160000 0.462963
0.162000 0.462535
0.164000 0.462107
0.166000 0.461681
0.168000 0.461255
0.170000 0.460829
0.172000 0.460405
0.174000 0.459982
0.176000 0.459559
0.178000 0.459137
0.180000 0.458716
0.182000 0.458295
0.184000 0.457875
0.186000 0.457457
0.188000 0.457038
0.190000 0.456621
0.192000 0.456204
0.194000 0.455789
0.196000 0.455373
0.198000 0.454959
0.200000 0.454545
0.202000 0.454133
0.204000 0.453721
0.206000 0.453309
0.208000 0.452899
0.210000 0.452489
0.212000 0.452080
0.214000 0.451671
0.216000 0.451264
0.218000 0.450857
0.220000 0.450450
0.222000 0.450045
0.224000 0.449640
0.226000 0.449236
0.228000 0.448833
0.230000 0.448430
0.232000 0.448029
0.234000 0.447628
0.236000 0.447227
0.238000 0.446828
0.240000 0.446429
0.242000 0.446030
0.244000 0.445633
0.246000 0.445236
0.248000 0.444840
0.250000 0.444444
0.252000 0.444050
0.254000 0.443656
0.256000 0.443262
0.258000 0.442870
0.260000 0.442478
0.262000 0.442087
0.264000 0.441696
0.266000 0.441306
0.268000 0.440917
0.270000 0.440529
0.272000 0.440141
0.274000 0.439754
0.276000 0.439367
0.278000 0.438982
0.280000 0.438596
0.282000 0.438212
0.284000 0.437828
0.286000 0.437445
0.288000 0.437063
0.290000 0.436681
0.292000 0.436300
0.294000 0.435920
0.296000 0.435540
0.298000 0.435161
0.300000 0.434783
0.302000 0.434405
0.304000 0.434028
0.306000 0.433651
0.308000 0.433276
0.310000 0.432900
0.312000 0.432526
0.314000 0.432152
0.316000 0.431779
0.318000 0.431406
0.320000 0.431034
0.322000 0.430663
0.324000 0.430293
0.326000 0.429923
0.328000 0.429553
0.330000 0.429185
0.332000 0.428816
0.334000 0.428449
0.336000 0.428082
0.338000 0.427716
0.340000 0.427350
0.342000 0.426985
0.344000 0.426621
0.346000 0.426257
0.348000 0.425894
0.350000 0.425532
0.352000 0.425170
0.354000 0.424809
0.356000 0.424448
0.358000 0.424088
0.360000 0.423729
0.362000 0.423370
0.364000 0.423012
0.366000 0.422654
0.368000 0.422297
0.370000 0.421941
0.372000 0.421585
0.374000 0.421230
0.376000 0.420875
0.378000 0.420521
0.380000 0.420168
0.382000 0.419815
0.384000 0.419463
0.386000 0.419111
0.388000 0.418760
0.390000 0.418410
0.392000 0.418060
0.394000 0.417711
0.396000 0.417362
0.398000 0.417014
0.400000 0.416667
0.402000 0.416320
0.404000 0.415973
0.406000 0.415628
0.408000 0.415282
0.410000 0.414938
0.412000 0.414594
0.414000 0.414250
0.416000 0.413907
0.418000 0.413565
0.420000 0.413223
0.422000 0.412882
0.424000 0.412541
0.426000 0.412201
0.428000 0.411862
0.430000 0.411523
0.432000 0.411184
0.434000 0.410846
0.436000 0.410509
0.438000 0.410172
0.440000 0.409836
0.442000 0.409500
0.444000 0.409165
0.446000 0.408831
0.448000 0.408497
0.450000 0.408163
0.452000 0.407830
0.454000 0.407498
0.456000 0.407166
0.458000 0.406835
0.460000 0.406504
0.462000 0.406174
0.464000 0.405844
0.466000 0.405515
0.468000 0.405186
0.470000 0.404858
0.472000 0.404531
0.474000 0.404204
0.476000 0.403877
0.478000 0.403551
0.480000 0.403226
0.482000 0.402901
0.484000 0.402576
0.486000 0.402253
0.488000 0.401929
0.490000 0.401606
0.492000 0.401284
0.494000 0.400962
0.496000 0.400641
0.498000 0.400320
0.500000 0.400000
0.502000 0.384615
0.504000 0.370370
0.506000 0.357143
0.508000 0.344828
0.510000 0.333333
0.512000 0.322581
0.514000 0.312500
0.516000 0.303030
0.518000 0.294118
0.520000 0.285714
0.522000 0.277778
0.524000 0.270270
0.526000 0.263158
0.528000 0.256410
0.530000 0.250000
0.532000 0.243902
0.534000 0.238095
0.536000 0.232558
0.538000 0.227273
0.540000 0.222222
0.542000 0.217391
0.544000 0.212766
0.546000 0.208333
0.548000 0.204082
0.550000 0.200000
0.552000 0.196078
0.554000 0.192308
0.556000 0.188679
0.558000 0.185185
0.560000 0.181818
0.562000 0.178571
0.564000 0.175439
0.566000 0.172414
0.568000 0.169492
0.570000 0.166667
0.572000 0.163934
0.574000 0.161290
0.576000 0.158730
0.578000 0.156250
0.580000 0.153846
0.582000 0.151515
0.584000 0.149254
0.586000 0.147059
0.588000 0.144928
0.590000 0.142857
0.592000 0.140845
0.594000 0.138889
0.596000 0.136986
0.598000 0.135135
0.600000 0.133333
0.602000 0.131579
0.604000 0.129870
0.606000 0.128205
0.608000 0.126582
0.610000 0.125000
0.612000 0.123457
0.614000 0.121951
0.616000 0.120482
0.618000 0.119048
0.620000 0.117647
0.622000 0.116279
0.624000 0.114943
0.626000 0.113636
0.628000 0.112360
0.630000 0.111111
0.632000 0.109890
0.634000 0.108696
0.636000 0.107527
0.638000 0.106383
0.640000 0.105263
0.642000 0.104167
0.644000 0.103093
0.646000 0.102041
0.648000 0.101010
0.650000 0.100000
0.652000 0.099010
0.654000 0.098039
0.656000 0.097087
0.658000 0.096154
0.660000 0.095238
0.662000 0.094340
0.664000 0.093458
0.666000 0.092593
0.668000 0.091743
0.670000 0.090909
0.672000 0.090090
0.674000 0.089286
0.676000 0.088496
0.678000 0.087719
0.680000 0.086957
0.682000 0.086207
0.684000 0.085470
0.686000 0.084746
0.688000 0.084034
0.690000 0.083333
0.692000 0.082645
0.694000 0.081967
0.696000 0.081301
0.698000 0.080645
0.700000 0.080000
0.702000 0.079365
0.704000 0.078740
0.706000 0.078125
0.708000 0.077519
0.710000 0.076923
0.712000 0.076336
0.714000 0.075758
0.716000 0.075188
0.718000 0.074627
0.720000 0.074074
0.722000 0.073529
0.724000 0.072993
0.726000 0.072464
0.728000 0.071942
0.730000 0.071429
0.732000 0.070922
0.734000 0.070423
0.736000 0.069930
0.738000 0.069444
0.740000 0.068966
0.742000 0.068493
0.744000 0.068027
0.746000 0.067568
0.748000 0.067114
0.750000 0.066667
0.752000 0.066225
0.754000 0.065789
0.756000 0.065359
0.758000 0.064935
0.760000 0.064516
0.762000 0.064103
0.764000 0.063694
0.766000 0.063291
0.768000 0.062893
0.770000 0.062500
0.772000 0.062112
0.774000 0.061728
0.776000 0.061350
0.778000 0.060976
0.780000 0.060606
0.782000 0.060241
0.784000 0.059880
0.786000 0.059524
0.788000 0.059172
0.790000 0.058824
0.792000 0.058480
0.794000 0.058140
0.796000 0.057803
0.798000 0.057471
0.800000 0.057143
0.802000 0.056818
0.804000 0.056497
0.806000 0.056180
0.808000 0.055866
0.810000 0.055556
0.812000 0.055249
0.814000 0.054945
0.816000 0.054645
0.818000 0.054348
0.820000 0.054054
0.822000 0.053763
0.824000 0.053476
0.826000 0.053191
0.828000 0.052910
0.830000 0.052632
0.832000 0.052356
0.834000 0.052083
0.836000 0.051813
0.838000 0.051546
0.840000 0.051282
0.842000 0.051020
0.844000 0.050761
0.846000 0.050505
0.848000 0.050251
0.850000 0.050000
0.852000 0.049751
0.854000 0.049505
0.856000 0.049261
0.858000 0.049020
0.860000 0.048780
0.862000 0.048544
0.864000 0.048309
0.866000 0.048077
0.868000 0.047847
0.870000 0.047619
0.872000 0.047393
0.874000 0.047170
0.876000 0.046948
0.878000 0.046729
0.880000 0.046512
0.882000 0.046296
0.884000 0.046083
0.886000 0.045872
0.888000 0.045662
0.890000 0.045455
0.892000 0.045249
0.894000 0.045045
0.896000 0.044843
0.898000 0.044643
0.900000 0.044444
0.902000 0.044248
0.904000 0.044053
0.906000 0.043860
0.908000 0.043668
0.910000 0.043478
0.912000 0.043290
0.914000 0.043103
0.916000 0.042918
0.918000 0.042735
0.920000 0.042553
0.922000 0.042373
0.924000 0.042194
0.926000 0.042017
0.928000 0.041841
0.930000 0.041667
0.932000 0.041494
0.934000 0.041322
0.936000 0.041152
0.938000 0.040984
0.940000 0.040816
0.942000 0.040650
0.944000 0.040486
0.946000 0.040323
0.948000 0.040161
0.950000 0.040000
0.952000 0.039841
0.954000 0.039683
0.956000 0.039526
0.958000 0.039370
0.960000 0.039216
0.962000 0.039062
0.964000 0.038911
0.966000 0.038760
0.968000 0.038610
0.970000 0.038462
0.972000 0.038314
0.974000 0.038168
0.976000 0.038023
0.978000 0.037879
0.980000 0.037736
0.982000 0.037594
0.984000 0.037453
0.986000 0.037313
0.988000 0.037175
0.990000 0.037037
0.992000 0.036900
0.994000 0.036765
0.996000 0.036630
0.998000 0.036496
1.000000 0.036364


==> exL/ex3_I=40/out_TMeuler_8DSv1New5210_Special10_Var0-MOOD/iMOOD/res-I40-6DS-Phi_VarSteS.dat <==
0.012500 0.496901
0.037500 0.490804
0.062500 0.484854
0.087500 0.479048
0.112500 0.473378
0.137500 0.467842
0.162500 0.462433
0.187500 0.457148
0.212500 0.451982
0.237500 0.446932
0.262500 0.441993
0.287500 0.437163
0.312500 0.432437
0.337500 0.427812
0.362500 0.423284
0.387500 0.418852
0.412500 0.414511
0.437500 0.410260
0.462500 0.406094
0.487500 0.515625
0.512500 0.319809
0.537500 0.230294
0.562500 0.178489
0.587500 0.145844
0.612500 0.123338
0.637500 0.106838
0.662500 0.094231
0.687500 0.084290
0.712500 0.076249
0.737500 0.069609
0.762500 0.064034
0.787500 0.059286
0.812500 0.055194
0.837500 0.051631
0.862500 0.048500
0.887500 0.045727
0.912500 0.043254
0.937500 0.041035
0.962500 0.039032
0.987500 0.037216


==> exL/ex3_I=40/out_TMeuler_8DSv1New5210_Special10_Var0-MOOD/iMOOD/res-I40-6DS.txt <==
Conv=y
nRes=1744
normRes=4.486789e-02
normRes=4.514825e-02
normRes=4.542305e-02
normRes=4.569183e-02
normRes=4.595417e-02
normRes=4.620973e-02
normRes=4.645819e-02
normRes=4.669925e-02
normRes=4.693268e-02
normRes=4.715824e-02
normRes=4.737573e-02
normRes=4.758499e-02
normRes=4.778586e-02
normRes=4.797820e-02
normRes=4.816189e-02
normRes=4.833684e-02
normRes=4.850297e-02
normRes=4.866020e-02
normRes=4.880849e-02
normRes=4.894778e-02
normRes=4.907807e-02
normRes=4.919932e-02
normRes=4.931154e-02
normRes=4.941474e-02
normRes=4.950893e-02
normRes=4.959414e-02
normRes=4.967040e-02
normRes=4.973777e-02
normRes=4.979629e-02
normRes=4.984603e-02
normRes=4.988706e-02
normRes=4.991944e-02
normRes=4.994327e-02
normRes=4.995862e-02
normRes=4.996560e-02
normRes=4.996430e-02
normRes=4.995483e-02
normRes=4.993729e-02
normRes=4.991180e-02
normRes=4.987847e-02
normRes=4.983743e-02
normRes=4.978880e-02
normRes=4.973271e-02
normRes=4.966929e-02
normRes=4.959867e-02
normRes=4.952100e-02
normRes=4.943640e-02
normRes=4.934503e-02
normRes=4.924703e-02
normRes=4.914254e-02
normRes=4.903171e-02
normRes=4.891469e-02
normRes=4.879163e-02
normRes=4.866268e-02
normRes=4.852801e-02
normRes=4.838775e-02
normRes=4.824208e-02
normRes=4.809114e-02
normRes=4.793509e-02
normRes=4.777408e-02
normRes=4.760829e-02
normRes=4.743786e-02
normRes=4.726295e-02
normRes=4.708372e-02
normRes=4.690033e-02
normRes=4.671295e-02
normRes=4.652171e-02
normRes=4.632679e-02
normRes=4.612834e-02
normRes=4.592652e-02
normRes=4.572148e-02
normRes=4.551337e-02
normRes=4.530236e-02
normRes=4.508859e-02
normRes=4.487222e-02
normRes=4.465340e-02
normRes=4.443227e-02
normRes=4.420900e-02
normRes=4.398371e-02
normRes=4.375657e-02
normRes=4.352770e-02
normRes=4.329726e-02
normRes=4.306539e-02
normRes=4.283222e-02
normRes=4.259790e-02
normRes=4.236255e-02
normRes=4.212631e-02
normRes=4.188932e-02
normRes=4.165169e-02
normRes=4.141356e-02
normRes=4.117506e-02
normRes=4.093630e-02
normRes=4.069740e-02
normRes=4.045848e-02
normRes=4.021966e-02
normRes=3.998105e-02
normRes=3.974275e-02
normRes=3.950487e-02
normRes=3.926752e-02
normRes=3.903080e-02
normRes=3.879480e-02
normRes=3.855962e-02
normRes=3.832536e-02
normRes=3.809210e-02
normRes=3.785993e-02
normRes=3.762893e-02
normRes=3.739919e-02
normRes=3.717078e-02
normRes=3.694378e-02
normRes=3.671826e-02
normRes=3.649428e-02
normRes=3.627192e-02
normRes=3.605123e-02
normRes=3.583227e-02
normRes=3.561509e-02
normRes=3.539975e-02
normRes=3.518629e-02
normRes=3.497475e-02
normRes=3.476518e-02
normRes=3.455762e-02
normRes=3.435209e-02
normRes=3.414863e-02
normRes=3.394728e-02
normRes=3.374805e-02
normRes=3.355098e-02
normRes=3.335608e-02
normRes=3.316337e-02
normRes=3.297288e-02
normRes=3.278461e-02
normRes=3.259857e-02
normRes=3.241478e-02
normRes=3.223324e-02
normRes=3.205395e-02
normRes=3.187692e-02
normRes=3.170213e-02
normRes=3.152958e-02
normRes=3.135927e-02
normRes=3.119117e-02
normRes=3.102527e-02
normRes=3.086156e-02
normRes=3.070002e-02
normRes=3.054061e-02
normRes=3.038332e-02
normRes=3.022811e-02
normRes=3.007497e-02
normRes=2.992386e-02
normRes=2.977475e-02
normRes=2.962761e-02
normRes=2.948241e-02
normRes=2.933912e-02
normRes=2.919771e-02
normRes=2.905814e-02
normRes=2.892038e-02
normRes=2.878441e-02
normRes=2.865019e-02
normRes=2.851769e-02
normRes=2.838687e-02
normRes=2.825770e-02
normRes=2.813015e-02
normRes=2.800419e-02
normRes=2.787977e-02
normRes=2.775687e-02
normRes=2.763544e-02
normRes=2.751545e-02
normRes=2.739686e-02
normRes=2.727963e-02
normRes=2.716371e-02
normRes=2.704908e-02
normRes=2.693567e-02
normRes=2.682345e-02
normRes=2.671238e-02
normRes=2.660242e-02
normRes=2.649351e-02
normRes=2.638562e-02
normRes=2.627869e-02
normRes=2.617270e-02
normRes=2.606760e-02
normRes=2.596334e-02
normRes=2.585989e-02
normRes=2.575721e-02
normRes=2.565527e-02
normRes=2.555403e-02
normRes=2.545347e-02
normRes=2.535354e-02
normRes=2.525423e-02
normRes=2.515552e-02
normRes=2.505737e-02
normRes=2.495977e-02
normRes=2.486270e-02
normRes=2.476614e-02
normRes=2.467008e-02
normRes=2.457451e-02
normRes=2.447942e-02
normRes=2.438479e-02
normRes=2.429061e-02
normRes=2.419688e-02
normRes=2.410359e-02
normRes=2.401072e-02
normRes=2.391828e-02
normRes=2.382625e-02
normRes=2.373461e-02
normRes=2.364337e-02
normRes=2.355249e-02
normRes=2.346199e-02
normRes=2.337182e-02
normRes=2.328198e-02
normRes=2.319245e-02
normRes=2.310321e-02
normRes=2.301422e-02
normRes=2.292546e-02
normRes=2.283691e-02
normRes=2.274852e-02
normRes=2.266026e-02
normRes=2.257210e-02
normRes=2.248400e-02
normRes=2.239591e-02
normRes=2.230778e-02
normRes=2.221958e-02
normRes=2.213125e-02
normRes=2.204274e-02
normRes=2.195400e-02
normRes=2.186497e-02
normRes=2.177561e-02
normRes=2.168587e-02
normRes=2.159567e-02
normRes=2.150498e-02
normRes=2.141373e-02
normRes=2.132188e-02
normRes=2.122936e-02
normRes=2.113614e-02
normRes=2.104215e-02
normRes=2.094736e-02
normRes=2.085171e-02
normRes=2.075516e-02
normRes=2.065767e-02
normRes=2.055921e-02
normRes=2.045974e-02
normRes=2.035922e-02
normRes=2.025764e-02
normRes=2.015496e-02
normRes=2.005117e-02
normRes=1.994626e-02
normRes=1.984020e-02
normRes=1.973300e-02
normRes=1.962465e-02
normRes=1.951516e-02
normRes=1.940454e-02
normRes=1.929278e-02
normRes=1.917992e-02
normRes=1.906597e-02
normRes=1.895096e-02
normRes=1.883492e-02
normRes=1.871789e-02
normRes=1.859990e-02
normRes=1.848100e-02
normRes=1.836123e-02
normRes=1.824066e-02
normRes=1.811933e-02
normRes=1.799731e-02
normRes=1.787467e-02
normRes=1.775146e-02
normRes=1.762775e-02
normRes=1.750364e-02
normRes=1.737918e-02
normRes=1.725446e-02
normRes=1.712956e-02
normRes=1.700456e-02
normRes=1.687955e-02
normRes=1.675462e-02
normRes=1.662985e-02
normRes=1.650534e-02
normRes=1.638116e-02
normRes=1.625742e-02
normRes=1.613419e-02
normRes=1.601158e-02
normRes=1.588966e-02
normRes=1.576853e-02
normRes=1.564828e-02
normRes=1.552898e-02
normRes=1.541072e-02
normRes=1.529358e-02
normRes=1.517764e-02
normRes=1.506297e-02
normRes=1.494966e-02
normRes=1.483775e-02
normRes=1.472733e-02
normRes=1.461846e-02
normRes=1.451118e-02
normRes=1.440556e-02
normRes=1.430163e-02
normRes=1.419946e-02
normRes=1.409907e-02
normRes=1.400050e-02
normRes=1.390378e-02
normRes=1.380893e-02
normRes=1.371596e-02
normRes=1.362491e-02
normRes=1.353576e-02
normRes=1.344853e-02
normRes=1.336320e-02
normRes=1.327978e-02
normRes=1.319824e-02
normRes=1.311858e-02
normRes=1.304075e-02
normRes=1.296474e-02
normRes=1.289051e-02
normRes=1.281802e-02
normRes=1.274723e-02
normRes=1.267809e-02
normRes=1.261055e-02
normRes=1.254456e-02
normRes=1.248005e-02
normRes=1.241696e-02
normRes=1.235524e-02
normRes=1.229480e-02
normRes=1.223559e-02
normRes=1.217753e-02
normRes=1.212054e-02
normRes=1.206455e-02
normRes=1.200949e-02
normRes=1.195527e-02
normRes=1.190183e-02
normRes=1.184907e-02
normRes=1.179692e-02
normRes=1.174530e-02
normRes=1.169414e-02
normRes=1.164336e-02
normRes=1.159287e-02
normRes=1.154261e-02
normRes=1.149250e-02
normRes=1.144246e-02
normRes=1.139243e-02
normRes=1.134233e-02
normRes=1.129210e-02
normRes=1.124167e-02
normRes=1.119098e-02
normRes=1.113996e-02
normRes=1.108856e-02
normRes=1.103673e-02
normRes=1.098439e-02
normRes=1.093152e-02
normRes=1.087804e-02
normRes=1.082393e-02
normRes=1.076914e-02
normRes=1.071362e-02
normRes=1.065734e-02
normRes=1.060027e-02
normRes=1.054236e-02
normRes=1.048359e-02
normRes=1.042394e-02
normRes=1.036338e-02
normRes=1.030188e-02
normRes=1.023944e-02
normRes=1.017602e-02
normRes=1.011163e-02
normRes=1.004624e-02
normRes=9.979845e-03
normRes=9.912443e-03
normRes=9.844028e-03
normRes=9.774597e-03
normRes=9.704150e-03
normRes=9.632689e-03
normRes=9.560219e-03
normRes=9.486746e-03
normRes=9.412277e-03
normRes=9.336823e-03
normRes=9.260395e-03
normRes=9.183007e-03
normRes=9.104673e-03
normRes=9.025411e-03
normRes=8.945238e-03
normRes=8.864174e-03
normRes=8.782240e-03
normRes=8.699458e-03
normRes=8.615851e-03
normRes=8.531443e-03
normRes=8.446260e-03
normRes=8.360329e-03
normRes=8.273677e-03
normRes=8.186332e-03
normRes=8.098323e-03
normRes=8.009681e-03
normRes=7.920436e-03
normRes=7.830619e-03
normRes=7.740262e-03
normRes=7.649397e-03
normRes=7.558056e-03
normRes=7.466274e-03
normRes=7.374083e-03
normRes=7.281518e-03
normRes=7.188611e-03
normRes=7.095398e-03
normRes=7.001913e-03
normRes=6.908191e-03
normRes=6.814265e-03
normRes=6.720171e-03
normRes=6.625942e-03
normRes=6.531615e-03
normRes=6.437222e-03
normRes=6.342798e-03
normRes=6.248378e-03
normRes=6.153995e-03
normRes=6.059683e-03
normRes=5.965475e-03
normRes=5.871405e-03
normRes=5.777505e-03
normRes=5.683808e-03
normRes=5.590346e-03
normRes=5.497150e-03
normRes=5.404253e-03
normRes=5.311684e-03
normRes=5.219474e-03
normRes=5.127653e-03
normRes=5.036251e-03
normRes=4.945296e-03
normRes=4.854817e-03
normRes=4.764841e-03
normRes=4.675397e-03
normRes=4.586510e-03
normRes=4.498208e-03
normRes=4.410515e-03
normRes=4.323457e-03
normRes=4.237058e-03
normRes=4.151342e-03
normRes=4.066333e-03
normRes=3.982052e-03
normRes=3.898522e-03
normRes=3.815765e-03
normRes=3.733800e-03
normRes=3.652650e-03
normRes=3.572332e-03
normRes=3.492866e-03
normRes=3.414271e-03
normRes=3.336564e-03
normRes=3.259762e-03
normRes=3.183883e-03
normRes=3.108941e-03
normRes=3.034953e-03
normRes=2.961934e-03
normRes=2.889897e-03
normRes=2.818857e-03
normRes=2.748827e-03
normRes=2.679820e-03
normRes=2.611847e-03
normRes=2.544921e-03
normRes=2.479053e-03
normRes=2.414253e-03
normRes=2.350532e-03
normRes=2.287900e-03
normRes=2.226366e-03
normRes=2.165939e-03
normRes=2.106627e-03
normRes=2.048440e-03
normRes=1.991384e-03
normRes=1.935468e-03
normRes=1.880698e-03
normRes=1.827081e-03
normRes=1.774623e-03
normRes=1.723332e-03
normRes=1.673212e-03
normRes=1.624269e-03
normRes=1.576508e-03
normRes=1.529935e-03
normRes=1.484553e-03
normRes=1.440368e-03
normRes=1.397383e-03
normRes=1.355602e-03
normRes=1.315027e-03
normRes=1.275663e-03
normRes=1.237511e-03
normRes=1.200573e-03
normRes=1.164850e-03
normRes=1.130344e-03
normRes=1.097053e-03
normRes=1.064977e-03
normRes=1.034114e-03
normRes=1.004462e-03
normRes=9.760147e-04
normRes=9.487682e-04
normRes=9.227151e-04
normRes=8.978468e-04
normRes=8.741528e-04
normRes=8.516208e-04
normRes=8.302364e-04
normRes=8.099829e-04
normRes=7.908413e-04
normRes=7.727902e-04
normRes=7.558056e-04
normRes=7.398613e-04
normRes=7.249283e-04
normRes=7.109751e-04
normRes=6.979682e-04
normRes=6.858715e-04
normRes=6.746471e-04
normRes=6.642553e-04
normRes=6.546546e-04
normRes=6.458024e-04
normRes=6.376551e-04
normRes=6.301685e-04
normRes=6.232979e-04
normRes=6.169987e-04
normRes=6.112265e-04
normRes=6.059376e-04
normRes=6.010890e-04
normRes=5.966389e-04
normRes=5.925467e-04
normRes=5.887733e-04
normRes=5.852813e-04
normRes=5.820349e-04
normRes=5.790004e-04
normRes=5.761458e-04
normRes=5.734409e-04
normRes=5.708578e-04
normRes=5.683702e-04
normRes=5.659539e-04
normRes=5.635865e-04
normRes=5.612474e-04
normRes=5.589178e-04
normRes=5.565806e-04
normRes=5.542202e-04
normRes=5.518226e-04
normRes=5.493752e-04
normRes=5.468670e-04
normRes=5.442880e-04
normRes=5.416296e-04
normRes=5.388841e-04
normRes=5.360452e-04
normRes=5.331074e-04
normRes=5.300660e-04
normRes=5.269173e-04
normRes=5.236585e-04
normRes=5.202872e-04
normRes=5.168020e-04
normRes=5.132020e-04
normRes=5.094867e-04
normRes=5.056563e-04
normRes=5.017115e-04
normRes=4.976533e-04
normRes=4.934832e-04
normRes=4.892030e-04
normRes=4.848148e-04
normRes=4.803211e-04
normRes=4.757245e-04
normRes=4.710280e-04
normRes=4.662346e-04
normRes=4.613478e-04
normRes=4.563709e-04
normRes=4.513076e-04
normRes=4.461617e-04
normRes=4.409369e-04
normRes=4.356373e-04
normRes=4.302667e-04
normRes=4.248293e-04
normRes=4.193293e-04
normRes=4.137706e-04
normRes=4.081576e-04
normRes=4.024943e-04
normRes=3.967851e-04
normRes=3.910339e-04
normRes=3.852451e-04
normRes=3.794228e-04
normRes=3.735710e-04
normRes=3.676939e-04
normRes=3.617956e-04
normRes=3.558799e-04
normRes=3.499509e-04
normRes=3.440125e-04
normRes=3.380685e-04
normRes=3.321227e-04
normRes=3.261788e-04
normRes=3.202404e-04
normRes=3.143113e-04
normRes=3.083947e-04
normRes=3.024943e-04
normRes=2.966133e-04
normRes=2.907551e-04
normRes=2.849229e-04
normRes=2.791198e-04
normRes=2.733488e-04
normRes=2.676130e-04
normRes=2.619153e-04
normRes=2.562584e-04
normRes=2.506452e-04
normRes=2.450782e-04
normRes=2.395602e-04
normRes=2.340935e-04
normRes=2.286807e-04
normRes=2.233240e-04
normRes=2.180259e-04
normRes=2.127885e-04
normRes=2.076139e-04
normRes=2.025042e-04
normRes=1.974615e-04
normRes=1.924876e-04
normRes=1.875844e-04
normRes=1.827538e-04
normRes=1.779974e-04
normRes=1.733170e-04
normRes=1.687141e-04
normRes=1.641904e-04
normRes=1.597473e-04
normRes=1.553863e-04
normRes=1.511087e-04
normRes=1.469159e-04
normRes=1.428092e-04
normRes=1.387898e-04
normRes=1.348590e-04
normRes=1.310177e-04
normRes=1.272672e-04
normRes=1.236084e-04
normRes=1.200424e-04
normRes=1.165700e-04
normRes=1.131921e-04
normRes=1.099095e-04
normRes=1.067231e-04
normRes=1.036334e-04
normRes=1.006410e-04
normRes=9.774665e-05
normRes=9.495061e-05
normRes=9.225331e-05
normRes=8.965498e-05
normRes=8.715578e-05
normRes=8.475572e-05
normRes=8.245470e-05
normRes=8.025245e-05
normRes=7.814854e-05
normRes=7.614238e-05
normRes=7.423320e-05
normRes=7.242000e-05
normRes=7.070159e-05
normRes=6.907658e-05
normRes=6.754333e-05
normRes=6.609996e-05
normRes=6.474439e-05
normRes=6.347429e-05
normRes=6.228709e-05
normRes=6.118004e-05
normRes=6.015015e-05
normRes=5.919427e-05
normRes=5.830905e-05
normRes=5.749103e-05
normRes=5.673661e-05
normRes=5.604209e-05
normRes=5.540372e-05
normRes=5.481770e-05
normRes=5.428023e-05
normRes=5.378751e-05
normRes=5.333582e-05
normRes=5.292146e-05
normRes=5.254085e-05
normRes=5.219051e-05
normRes=5.186708e-05
normRes=5.156734e-05
normRes=5.128822e-05
normRes=5.102679e-05
normRes=5.078031e-05
normRes=5.054618e-05
normRes=5.032198e-05
normRes=5.010545e-05
normRes=4.989449e-05
normRes=4.968716e-05
normRes=4.948170e-05
normRes=4.927647e-05
normRes=4.906999e-05
normRes=4.886093e-05
normRes=4.864806e-05
normRes=4.843032e-05
normRes=4.820674e-05
normRes=4.797646e-05
normRes=4.773875e-05
normRes=4.749295e-05
normRes=4.723852e-05
normRes=4.697498e-05
normRes=4.670196e-05
normRes=4.641914e-05
normRes=4.612627e-05
normRes=4.582318e-05
normRes=4.550975e-05
normRes=4.518591e-05
normRes=4.485165e-05
normRes=4.450700e-05
normRes=4.415201e-05
normRes=4.378682e-05
normRes=4.341156e-05
normRes=4.302640e-05
normRes=4.263155e-05
normRes=4.222724e-05
normRes=4.181372e-05
normRes=4.139126e-05
normRes=4.096016e-05
normRes=4.052073e-05
normRes=4.007328e-05
normRes=3.961815e-05
normRes=3.915569e-05
normRes=3.868625e-05
normRes=3.821019e-05
normRes=3.772788e-05
normRes=3.723970e-05
normRes=3.674602e-05
normRes=3.624723e-05
normRes=3.574370e-05
normRes=3.523582e-05
normRes=3.472397e-05
normRes=3.420855e-05
normRes=3.368991e-05
normRes=3.316846e-05
normRes=3.264456e-05
normRes=3.211859e-05
normRes=3.159092e-05
normRes=3.106191e-05
normRes=3.053193e-05
normRes=3.000133e-05
normRes=2.947046e-05
normRes=2.893967e-05
normRes=2.840931e-05
normRes=2.787969e-05
normRes=2.735116e-05
normRes=2.682403e-05
normRes=2.629861e-05
normRes=2.577521e-05
normRes=2.525414e-05
normRes=2.473569e-05
normRes=2.422014e-05
normRes=2.370778e-05
normRes=2.319887e-05
normRes=2.269368e-05
normRes=2.219248e-05
normRes=2.169550e-05
normRes=2.120300e-05
normRes=2.071522e-05
normRes=2.023238e-05
normRes=1.975470e-05
normRes=1.928241e-05
normRes=1.881571e-05
normRes=1.835481e-05
normRes=1.789991e-05
normRes=1.745119e-05
normRes=1.700884e-05
normRes=1.657303e-05
normRes=1.614395e-05
normRes=1.572176e-05
normRes=1.530662e-05
normRes=1.489868e-05
normRes=1.449809e-05
normRes=1.410501e-05
normRes=1.371956e-05
normRes=1.334189e-05
normRes=1.297212e-05
normRes=1.261038e-05
normRes=1.225678e-05
normRes=1.191144e-05
normRes=1.157447e-05
normRes=1.124597e-05
normRes=1.092603e-05
normRes=1.061477e-05
normRes=1.031224e-05
normRes=1.001855e-05
normRes=9.733759e-06
normRes=9.457933e-06
normRes=9.191131e-06
normRes=8.933404e-06
normRes=8.684790e-06
normRes=8.445318e-06
normRes=8.215008e-06
normRes=7.993864e-06
normRes=7.781879e-06
normRes=7.579031e-06
normRes=7.385281e-06
normRes=7.200573e-06
normRes=7.024836e-06
normRes=6.857974e-06
normRes=6.699877e-06
normRes=6.550410e-06
normRes=6.409418e-06
normRes=6.276724e-06
normRes=6.152129e-06
normRes=6.035413e-06
normRes=5.926333e-06
normRes=5.824630e-06
normRes=5.730021e-06
normRes=5.642212e-06
normRes=5.560888e-06
normRes=5.485725e-06
normRes=5.416387e-06
normRes=5.352530e-06
normRes=5.293805e-06
normRes=5.239858e-06
normRes=5.190338e-06
normRes=5.144894e-06
normRes=5.103179e-06
normRes=5.064855e-06
normRes=5.029589e-06
normRes=4.997062e-06
normRes=4.966965e-06
normRes=4.939000e-06
normRes=4.912885e-06
normRes=4.888353e-06
normRes=4.865150e-06
normRes=4.843038e-06
normRes=4.821794e-06
normRes=4.801211e-06
normRes=4.781097e-06
normRes=4.761274e-06
normRes=4.741580e-06
normRes=4.721864e-06
normRes=4.701991e-06
normRes=4.681839e-06
normRes=4.661296e-06
normRes=4.640264e-06
normRes=4.618653e-06
normRes=4.596387e-06
normRes=4.573397e-06
normRes=4.549624e-06
normRes=4.525018e-06
normRes=4.499537e-06
normRes=4.473145e-06
normRes=4.445814e-06
normRes=4.417523e-06
normRes=4.388256e-06
normRes=4.358001e-06
normRes=4.326755e-06
normRes=4.294516e-06
normRes=4.261287e-06
normRes=4.227077e-06
normRes=4.191895e-06
normRes=4.155756e-06
normRes=4.118678e-06
normRes=4.080679e-06
normRes=4.041782e-06
normRes=4.002012e-06
normRes=3.961394e-06
normRes=3.919956e-06
normRes=3.877728e-06
normRes=3.834740e-06
normRes=3.791025e-06
normRes=3.746615e-06
normRes=3.701544e-06
normRes=3.655847e-06
normRes=3.609559e-06
normRes=3.562715e-06
normRes=3.515352e-06
normRes=3.467505e-06
normRes=3.419212e-06
normRes=3.370509e-06
normRes=3.321431e-06
normRes=3.272017e-06
normRes=3.222301e-06
normRes=3.172321e-06
normRes=3.122113e-06
normRes=3.071711e-06
normRes=3.021151e-06
normRes=2.970469e-06
normRes=2.919698e-06
normRes=2.868873e-06
normRes=2.818027e-06
normRes=2.767193e-06
normRes=2.716404e-06
normRes=2.665691e-06
normRes=2.615086e-06
normRes=2.564619e-06
normRes=2.514321e-06
normRes=2.464221e-06
normRes=2.414347e-06
normRes=2.364727e-06
normRes=2.315390e-06
normRes=2.266362e-06
normRes=2.217669e-06
normRes=2.169336e-06
normRes=2.121388e-06
normRes=2.073849e-06
normRes=2.026743e-06
normRes=1.980093e-06
normRes=1.933920e-06
normRes=1.888245e-06
normRes=1.843091e-06
normRes=1.798476e-06
normRes=1.754421e-06
normRes=1.710944e-06
normRes=1.668064e-06
normRes=1.625798e-06
normRes=1.584165e-06
normRes=1.543179e-06
normRes=1.502858e-06
normRes=1.463217e-06
normRes=1.424271e-06
normRes=1.386034e-06
normRes=1.348521e-06
normRes=1.311744e-06
normRes=1.275718e-06
normRes=1.240453e-06
normRes=1.205963e-06
normRes=1.172258e-06
normRes=1.139350e-06
normRes=1.107250e-06
normRes=1.075966e-06
normRes=1.045509e-06
normRes=1.015887e-06
normRes=9.871094e-07
normRes=9.591825e-07
normRes=9.321137e-07
normRes=9.059092e-07
normRes=8.805744e-07
normRes=8.561137e-07
normRes=8.325306e-07
normRes=8.098277e-07
normRes=7.880063e-07
normRes=7.670665e-07
normRes=7.470070e-07
normRes=7.278250e-07
normRes=7.095163e-07
normRes=6.920749e-07
normRes=6.754928e-07
normRes=6.597605e-07
normRes=6.448662e-07
normRes=6.307961e-07
normRes=6.175346e-07
normRes=6.050635e-07
normRes=5.933631e-07
normRes=5.824110e-07
normRes=5.721835e-07
normRes=5.626544e-07
normRes=5.537963e-07
normRes=5.455799e-07
normRes=5.379746e-07
normRes=5.309488e-07
normRes=5.244698e-07
normRes=5.185043e-07
normRes=5.130187e-07
normRes=5.079790e-07
normRes=5.033514e-07
normRes=4.991024e-07
normRes=4.951989e-07
normRes=4.916087e-07
normRes=4.883004e-07
normRes=4.852435e-07
normRes=4.824089e-07
normRes=4.797685e-07
normRes=4.772958e-07
normRes=4.749655e-07
normRes=4.727539e-07
normRes=4.706387e-07
normRes=4.685990e-07
normRes=4.666155e-07
normRes=4.646702e-07
normRes=4.627465e-07
normRes=4.608293e-07
normRes=4.589047e-07
normRes=4.569601e-07
normRes=4.549841e-07
normRes=4.529665e-07
normRes=4.508981e-07
normRes=4.487708e-07
normRes=4.465775e-07
normRes=4.443119e-07
normRes=4.419686e-07
normRes=4.395431e-07
normRes=4.370315e-07
normRes=4.344307e-07
normRes=4.317382e-07
normRes=4.289521e-07
normRes=4.260711e-07
normRes=4.230944e-07
normRes=4.200215e-07
normRes=4.168526e-07
normRes=4.135881e-07
normRes=4.102288e-07
normRes=4.067760e-07
normRes=4.032310e-07
normRes=3.995956e-07
normRes=3.958718e-07
normRes=3.920619e-07
normRes=3.881681e-07
normRes=3.841931e-07
normRes=3.801396e-07
normRes=3.760106e-07
normRes=3.718090e-07
normRes=3.675379e-07
normRes=3.632006e-07
normRes=3.588003e-07
normRes=3.543405e-07
normRes=3.498244e-07
normRes=3.452556e-07
normRes=3.406376e-07
normRes=3.359739e-07
normRes=3.312679e-07
normRes=3.265233e-07
normRes=3.217436e-07
normRes=3.169323e-07
normRes=3.120929e-07
normRes=3.072288e-07
normRes=3.023437e-07
normRes=2.974409e-07
normRes=2.925237e-07
normRes=2.875957e-07
normRes=2.826601e-07
normRes=2.777201e-07
normRes=2.727791e-07
normRes=2.678401e-07
normRes=2.629064e-07
normRes=2.579809e-07
normRes=2.530668e-07
normRes=2.481668e-07
normRes=2.432840e-07
normRes=2.384212e-07
normRes=2.335811e-07
normRes=2.287664e-07
normRes=2.239798e-07
normRes=2.192238e-07
normRes=2.145010e-07
normRes=2.098138e-07
normRes=2.051645e-07
normRes=2.005556e-07
normRes=1.959891e-07
normRes=1.914674e-07
normRes=1.869925e-07
normRes=1.825666e-07
normRes=1.781915e-07
normRes=1.738693e-07
normRes=1.696018e-07
normRes=1.653909e-07
normRes=1.612383e-07
normRes=1.571457e-07
normRes=1.531147e-07
normRes=1.491470e-07
normRes=1.452442e-07
normRes=1.414076e-07
normRes=1.376387e-07
normRes=1.339390e-07
normRes=1.303097e-07
normRes=1.267523e-07
normRes=1.232678e-07
normRes=1.198575e-07
normRes=1.165225e-07
normRes=1.132640e-07
normRes=1.100830e-07
normRes=1.069805e-07
normRes=1.039575e-07
normRes=1.010148e-07
normRes=9.815335e-08
normRes=9.537387e-08
normRes=9.267709e-08
normRes=9.006368e-08
normRes=8.753422e-08
normRes=8.508921e-08
normRes=8.272908e-08
normRes=8.045414e-08
normRes=7.826462e-08
normRes=7.616063e-08
normRes=7.414215e-08
normRes=7.220904e-08
normRes=7.036101e-08
normRes=6.859760e-08
normRes=6.691822e-08
normRes=6.532206e-08
normRes=6.380817e-08
normRes=6.237537e-08
normRes=6.102230e-08
normRes=5.974739e-08
normRes=5.854888e-08
normRes=5.742479e-08
normRes=5.637296e-08
normRes=5.539102e-08
normRes=5.447643e-08
normRes=5.362649e-08
normRes=5.283836e-08
normRes=5.210904e-08
normRes=5.143545e-08
normRes=5.081441e-08
normRes=5.024269e-08
normRes=4.971702e-08
normRes=4.923411e-08
normRes=4.879069e-08
normRes=4.838350e-08
normRes=4.800936e-08
normRes=4.766515e-08
normRes=4.734784e-08
normRes=4.705449e-08
normRes=4.678229e-08
normRes=4.652856e-08
normRes=4.629071e-08
normRes=4.606635e-08
normRes=4.585317e-08
normRes=4.564904e-08
normRes=4.545195e-08
normRes=4.526006e-08
normRes=4.507163e-08
normRes=4.488509e-08
normRes=4.469898e-08
normRes=4.451197e-08
normRes=4.432286e-08
normRes=4.413057e-08
normRes=4.393411e-08
normRes=4.373260e-08
normRes=4.352529e-08
normRes=4.331148e-08
normRes=4.309059e-08
normRes=4.286210e-08
normRes=4.262558e-08
normRes=4.238067e-08
normRes=4.212708e-08
normRes=4.186456e-08
normRes=4.159296e-08
normRes=4.131213e-08
normRes=4.102201e-08
normRes=4.072257e-08
normRes=4.041382e-08
normRes=4.009581e-08
normRes=3.976863e-08
normRes=3.943239e-08
normRes=3.908724e-08
normRes=3.873335e-08
normRes=3.837091e-08
normRes=3.800014e-08
normRes=3.762129e-08
normRes=3.723459e-08
normRes=3.684032e-08
normRes=3.643876e-08
normRes=3.603020e-08
normRes=3.561494e-08
normRes=3.519331e-08
normRes=3.476561e-08
normRes=3.433218e-08
normRes=3.389334e-08
normRes=3.344943e-08
normRes=3.300079e-08
normRes=3.254776e-08
normRes=3.209069e-08
normRes=3.162991e-08
normRes=3.116576e-08
normRes=3.069860e-08
normRes=3.022876e-08
normRes=2.975657e-08
normRes=2.928238e-08
normRes=2.880651e-08
normRes=2.832930e-08
normRes=2.785107e-08
normRes=2.737214e-08
normRes=2.689284e-08
normRes=2.641346e-08
normRes=2.593433e-08
normRes=2.545574e-08
normRes=2.497799e-08
normRes=2.450137e-08
normRes=2.402616e-08
normRes=2.355265e-08
normRes=2.308111e-08
normRes=2.261180e-08
normRes=2.214499e-08
normRes=2.168093e-08
normRes=2.121987e-08
normRes=2.076205e-08
normRes=2.030772e-08
normRes=1.985709e-08
normRes=1.941039e-08
normRes=1.896784e-08
normRes=1.852965e-08
normRes=1.809603e-08
normRes=1.766717e-08
normRes=1.724327e-08
normRes=1.682451e-08
normRes=1.641108e-08
normRes=1.600315e-08
normRes=1.560090e-08
normRes=1.520448e-08
normRes=1.481406e-08
normRes=1.442978e-08
normRes=1.405181e-08
normRes=1.368028e-08
normRes=1.331533e-08
normRes=1.295710e-08
normRes=1.260571e-08
normRes=1.226129e-08
normRes=1.192396e-08
normRes=1.159384e-08
normRes=1.127103e-08
normRes=1.095565e-08
normRes=1.064779e-08
normRes=1.034755e-08
normRes=1.005502e-08
normRes=9.770289e-09
normRes=9.493440e-09
normRes=9.224545e-09
normRes=8.963676e-09
normRes=8.710894e-09
normRes=8.466256e-09
normRes=8.229810e-09
normRes=8.001595e-09
normRes=7.781643e-09
normRes=7.569974e-09
normRes=7.366597e-09
normRes=7.171510e-09
normRes=6.984699e-09
normRes=6.806133e-09
normRes=6.635768e-09
normRes=6.473544e-09
normRes=6.319383e-09
normRes=6.173188e-09
normRes=6.034847e-09
normRes=5.904226e-09
normRes=5.781171e-09
normRes=5.665509e-09
normRes=5.557047e-09
normRes=5.455575e-09
normRes=5.360861e-09
normRes=5.272659e-09
normRes=5.190705e-09
normRes=5.114723e-09
normRes=5.044421e-09
normRes=4.979500e-09
normRes=4.919653e-09
normRes=4.864564e-09
normRes=4.813916e-09
normRes=4.767391e-09
normRes=4.724672e-09
normRes=4.685443e-09
normRes=4.649397e-09
normRes=4.616231e-09
normRes=4.585651e-09
normRes=4.557376e-09
normRes=4.531132e-09
normRes=4.506659e-09
normRes=4.483711e-09
normRes=4.462052e-09
normRes=4.441463e-09
normRes=4.421737e-09
normRes=4.402682e-09
normRes=4.384117e-09
normRes=4.365877e-09
normRes=4.347810e-09
normRes=4.329775e-09
normRes=4.311645e-09
normRes=4.293303e-09
normRes=4.274646e-09
normRes=4.255579e-09
normRes=4.236017e-09
normRes=4.215888e-09
normRes=4.195125e-09
normRes=4.173672e-09
normRes=4.151479e-09
normRes=4.128506e-09
normRes=4.104718e-09
normRes=4.080086e-09
normRes=4.054588e-09
normRes=4.028208e-09
normRes=4.000934e-09
normRes=3.972759e-09
normRes=3.943681e-09
normRes=3.913702e-09
normRes=3.882825e-09
normRes=3.851060e-09
normRes=3.818419e-09
normRes=3.784915e-09
normRes=3.750566e-09
normRes=3.715389e-09
normRes=3.679408e-09
normRes=3.642643e-09
normRes=3.605121e-09
normRes=3.566867e-09
normRes=3.527908e-09
normRes=3.488274e-09
normRes=3.447993e-09
normRes=3.407096e-09
normRes=3.365613e-09
normRes=3.323577e-09
normRes=3.281020e-09
normRes=3.237973e-09
normRes=3.194471e-09
normRes=3.150546e-09
normRes=3.106231e-09
normRes=3.061559e-09
normRes=3.016565e-09
normRes=2.971279e-09
normRes=2.925737e-09
normRes=2.879969e-09
normRes=2.834010e-09
normRes=2.787891e-09
normRes=2.741643e-09
normRes=2.695299e-09
normRes=2.648890e-09
normRes=2.602446e-09
normRes=2.555998e-09
normRes=2.509575e-09
normRes=2.463207e-09
normRes=2.416922e-09
normRes=2.370749e-09
normRes=2.324714e-09
normRes=2.278846e-09
normRes=2.233170e-09
normRes=2.187713e-09
normRes=2.142499e-09
normRes=2.097554e-09
normRes=2.052901e-09
normRes=2.008564e-09
normRes=1.964566e-09
normRes=1.920929e-09
normRes=1.877674e-09
normRes=1.834822e-09
normRes=1.792395e-09
normRes=1.750411e-09
normRes=1.708890e-09
normRes=1.667850e-09
normRes=1.627311e-09
normRes=1.587289e-09
normRes=1.547801e-09
normRes=1.508864e-09
normRes=1.470493e-09
normRes=1.432704e-09
normRes=1.395513e-09
normRes=1.358932e-09
normRes=1.322976e-09
normRes=1.287659e-09
normRes=1.252994e-09
normRes=1.218993e-09
normRes=1.185668e-09
normRes=1.153030e-09
normRes=1.121092e-09
normRes=1.089863e-09
normRes=1.059355e-09
normRes=1.029575e-09
normRes=1.000534e-09
normRes=9.722417e-10
normRes=9.447049e-10
normRes=9.179323e-10
normRes=8.919306e-10
normRes=8.667068e-10
normRes=8.422672e-10
normRes=8.186172e-10
normRes=7.957614e-10
normRes=7.737032e-10
normRes=7.524457e-10
normRes=7.319913e-10
normRes=7.123395e-10
normRes=6.934908e-10
normRes=6.754440e-10
normRes=6.581956e-10
normRes=6.417414e-10
normRes=6.260755e-10
normRes=6.111904e-10
normRes=5.970762e-10
normRes=5.837224e-10
normRes=5.711156e-10
normRes=5.592409e-10
normRes=5.480815e-10
normRes=5.376181e-10
normRes=5.278307e-10
normRes=5.186970e-10
normRes=5.101921e-10
normRes=5.022908e-10
normRes=4.949666e-10
normRes=4.881908e-10
normRes=4.819343e-10
normRes=4.761674e-10
normRes=4.708594e-10
normRes=4.659799e-10
normRes=4.614978e-10
normRes=4.573824e-10
normRes=4.536033e-10
normRes=4.501306e-10
normRes=4.469351e-10
normRes=4.439884e-10
normRes=4.412630e-10
normRes=4.387327e-10
normRes=4.363725e-10
normRes=4.341585e-10
normRes=4.320681e-10
normRes=4.300799e-10
normRes=4.281741e-10
normRes=4.263320e-10
normRes=4.245363e-10
normRes=4.227712e-10
normRes=4.210219e-10
normRes=4.192748e-10
normRes=4.175177e-10
normRes=4.157395e-10
normRes=4.139300e-10
normRes=4.120803e-10
normRes=4.101822e-10
normRes=4.082287e-10
normRes=4.062133e-10
normRes=4.041308e-10
normRes=4.019764e-10
normRes=3.997460e-10
normRes=3.974366e-10
normRes=3.950451e-10
normRes=3.925698e-10
normRes=3.900088e-10
normRes=3.873610e-10
normRes=3.846262e-10
normRes=3.818036e-10
normRes=3.788938e-10
normRes=3.758972e-10
normRes=3.728146e-10
normRes=3.696471e-10
normRes=3.663961e-10
normRes=3.630633e-10
normRes=3.596505e-10
normRes=3.561599e-10
normRes=3.525937e-10
normRes=3.489544e-10
normRes=3.452441e-10
normRes=3.414658e-10
normRes=3.376225e-10
normRes=3.337166e-10
normRes=3.297511e-10
normRes=3.257293e-10
normRes=3.216540e-10
normRes=3.175281e-10
normRes=3.133554e-10
normRes=3.091385e-10
normRes=3.048809e-10
normRes=3.005858e-10
normRes=2.962564e-10
normRes=2.918960e-10
normRes=2.875076e-10
normRes=2.830948e-10
normRes=2.786601e-10
normRes=2.742069e-10
normRes=2.697385e-10
normRes=2.652579e-10
normRes=2.607680e-10
normRes=2.562721e-10
normRes=2.517733e-10
normRes=2.472743e-10
normRes=2.427774e-10
normRes=2.382866e-10
normRes=2.338039e-10
normRes=2.293322e-10
normRes=2.248740e-10
normRes=2.204322e-10
normRes=2.160091e-10
normRes=2.116071e-10
normRes=2.072290e-10
normRes=2.028769e-10
normRes=1.985537e-10
normRes=1.942612e-10
normRes=1.900018e-10
normRes=1.857768e-10
normRes=1.815894e-10
normRes=1.774411e-10
normRes=1.733340e-10
normRes=1.692703e-10
normRes=1.652516e-10
normRes=1.612792e-10
normRes=1.573555e-10
normRes=1.534821e-10
normRes=1.496608e-10
normRes=1.458932e-10
normRes=1.421799e-10
normRes=1.385236e-10
normRes=1.349249e-10
normRes=1.313859e-10
normRes=1.279075e-10
normRes=1.244911e-10
normRes=1.211382e-10
normRes=1.178494e-10
normRes=1.146258e-10
normRes=1.114691e-10
normRes=1.083806e-10
normRes=1.053603e-10
normRes=1.024104e-10
normRes=9.953087e-11
normRes=9.672264e-11
normRes=9.398709e-11
normRes=9.132504e-11
normRes=8.873674e-11
normRes=8.622388e-11
normRes=8.378618e-11
normRes=8.142417e-11
normRes=7.913879e-11
normRes=7.693024e-11
normRes=7.479913e-11
normRes=7.274525e-11
normRes=7.076960e-11
normRes=6.887230e-11
normRes=6.705220e-11
normRes=6.531007e-11
normRes=6.364565e-11
normRes=6.205718e-11
normRes=6.054551e-11
normRes=5.910941e-11
normRes=5.774762e-11
normRes=5.645950e-11
normRes=5.524399e-11
normRes=5.409935e-11
normRes=5.302344e-11
normRes=5.201488e-11
normRes=5.107179e-11
normRes=5.019186e-11
normRes=4.937270e-11
normRes=4.861154e-11
normRes=4.790628e-11
normRes=4.725396e-11
normRes=4.665181e-11
normRes=4.609660e-11
normRes=4.558593e-11
normRes=4.511638e-11
normRes=4.468511e-11
normRes=4.428905e-11
normRes=4.392517e-11
normRes=4.359104e-11
normRes=4.328347e-11
normRes=4.299975e-11
normRes=4.273736e-11
normRes=4.249372e-11
normRes=4.226625e-11
normRes=4.205277e-11
normRes=4.185121e-11
normRes=4.165937e-11
normRes=4.147532e-11
normRes=4.129731e-11
normRes=4.112363e-11
normRes=4.095287e-11
normRes=4.078341e-11
normRes=4.061412e-11
normRes=4.044375e-11
normRes=4.027136e-11
normRes=4.009581e-11
normRes=3.991635e-11
normRes=3.973203e-11
normRes=3.954235e-11
normRes=3.934672e-11
normRes=3.914431e-11
normRes=3.893495e-11
normRes=3.871825e-11
normRes=3.849382e-11
normRes=3.826156e-11
normRes=3.802102e-11
normRes=3.777224e-11
normRes=3.751513e-11
normRes=3.724938e-11
normRes=3.697501e-11
normRes=3.669227e-11
normRes=3.640129e-11
normRes=3.610200e-11
normRes=3.579443e-11
normRes=3.547875e-11
normRes=3.515520e-11
normRes=3.482403e-11
normRes=3.448537e-11
normRes=3.413920e-11
normRes=3.378578e-11
normRes=3.342579e-11
normRes=3.305928e-11
normRes=3.268652e-11
normRes=3.230755e-11
normRes=3.192282e-11
normRes=3.153277e-11
normRes=3.113765e-11
normRes=3.073741e-11
normRes=3.033276e-11
normRes=2.992405e-11
normRes=2.951107e-11
normRes=2.909466e-11
normRes=2.867490e-11
normRes=2.825210e-11
normRes=2.782683e-11
normRes=2.739916e-11
normRes=2.696930e-11
normRes=2.653782e-11
normRes=2.610484e-11
normRes=2.567081e-11
normRes=2.523571e-11
normRes=2.480019e-11
normRes=2.436397e-11
normRes=2.392811e-11
normRes=2.349279e-11
normRes=2.305754e-11
normRes=2.262342e-11
normRes=2.219057e-11
normRes=2.175856e-11
normRes=2.132820e-11
normRes=2.089977e-11
normRes=2.047338e-11
normRes=2.004948e-11
normRes=1.962826e-11
normRes=1.920946e-11
normRes=1.879387e-11
normRes=1.838140e-11
normRes=1.797243e-11
normRes=1.756700e-11
normRes=1.716542e-11
normRes=1.676789e-11
normRes=1.637489e-11
normRes=1.598621e-11
normRes=1.560169e-11
normRes=1.522211e-11
normRes=1.484777e-11
normRes=1.447800e-11
normRes=1.411358e-11
normRes=1.375461e-11
normRes=1.340100e-11
normRes=1.305296e-11
normRes=1.271113e-11
normRes=1.237504e-11
normRes=1.204495e-11
normRes=1.172076e-11
normRes=1.140260e-11
normRes=1.109095e-11
normRes=1.078583e-11
normRes=1.048729e-11
normRes=1.019532e-11
normRes=9.910436e-12
normRes=9.632569e-12
normRes=9.361138e-12
normRes=9.097241e-12
normRes=8.839817e-12
normRes=8.589794e-12
normRes=8.347522e-12
normRes=8.112214e-12
normRes=7.884293e-12
normRes=7.664064e-12
normRes=7.451032e-12
normRes=7.245518e-12
normRes=7.047382e-12
normRes=6.856733e-12
normRes=6.673934e-12
normRes=6.499032e-12
normRes=6.331613e-12
normRes=6.171819e-12
normRes=6.019441e-12
normRes=5.874148e-12
normRes=5.736122e-12
normRes=5.605144e-12
normRes=5.481742e-12
normRes=5.365165e-12
normRes=5.255552e-12
normRes=5.152426e-12
normRes=5.055701e-12
normRes=4.965407e-12
normRes=4.881242e-12
normRes=4.802557e-12
normRes=4.729750e-12
normRes=4.662125e-12
normRes=4.599895e-12
normRes=4.542257e-12
normRes=4.489329e-12
normRes=4.440453e-12
normRes=4.395481e-12
normRes=4.354241e-12
normRes=4.316609e-12
normRes=4.281772e-12
normRes=4.249704e-12
normRes=4.220115e-12
normRes=4.192940e-12
normRes=4.167709e-12
normRes=4.144227e-12
normRes=4.122237e-12
normRes=4.101653e-12
normRes=4.082246e-12
normRes=4.063719e-12
normRes=4.045906e-12
normRes=4.028637e-12
normRes=4.011818e-12
normRes=3.995233e-12
normRes=3.978690e-12
normRes=3.962149e-12
normRes=3.945562e-12
normRes=3.928722e-12
normRes=3.911546e-12
normRes=3.893928e-12
normRes=3.875859e-12
normRes=3.857306e-12
normRes=3.838094e-12
normRes=3.818346e-12
normRes=3.797878e-12
normRes=3.776492e-12
normRes=3.754530e-12
normRes=3.731721e-12
normRes=3.708125e-12
normRes=3.683890e-12
normRes=3.658642e-12
normRes=3.632604e-12
normRes=3.605799e-12
normRes=3.578084e-12
normRes=3.549543e-12
normRes=3.520428e-12
normRes=3.490372e-12
normRes=3.459565e-12
normRes=3.428080e-12
normRes=3.395992e-12
normRes=3.363124e-12
normRes=3.329349e-12
normRes=3.294954e-12
normRes=3.260001e-12
normRes=3.224310e-12
normRes=3.187946e-12
normRes=3.151082e-12
normRes=3.113537e-12
normRes=3.075801e-12
normRes=3.037264e-12
normRes=2.998131e-12
normRes=2.958573e-12
normRes=2.918537e-12
normRes=2.878232e-12
normRes=2.837712e-12
normRes=2.797121e-12
normRes=2.755831e-12
normRes=2.714454e-12
normRes=2.673104e-12
normRes=2.631273e-12
normRes=2.589306e-12
normRes=2.547157e-12
normRes=2.505098e-12
normRes=2.462894e-12
normRes=2.420731e-12
normRes=2.378666e-12
normRes=2.336526e-12
normRes=2.294060e-12
normRes=2.252089e-12
normRes=2.209855e-12
normRes=2.168155e-12
normRes=2.126061e-12
normRes=2.084373e-12
normRes=2.042883e-12
normRes=2.001338e-12
normRes=1.960151e-12
normRes=1.919096e-12
normRes=1.878284e-12
normRes=1.838097e-12
normRes=1.797780e-12
normRes=1.758499e-12
normRes=1.719580e-12
normRes=1.680397e-12
normRes=1.642338e-12
normRes=1.603959e-12
normRes=1.566662e-12
normRes=1.529522e-12
normRes=1.492913e-12
normRes=1.456684e-12
normRes=1.421096e-12
normRes=1.385948e-12
normRes=1.351795e-12
normRes=1.317571e-12
normRes=1.284293e-12
normRes=1.250948e-12
normRes=1.218732e-12
normRes=1.186684e-12
normRes=1.155414e-12
normRes=1.124672e-12
normRes=1.094742e-12
normRes=1.065432e-12
normRes=1.036900e-12
normRes=1.009299e-12
normRes=9.820269e-13
nG=0
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=2
CellPDMap=2
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=1
CellPDMap=1
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
0.49690079994228547600
0.49080370416862423300
0.48485442175741805260
0.47904764232604818419
0.47337830634131811136
0.46784159098628186335
0.46243289649597957292
0.45714783339227621495
0.45198221059873178174
0.44693202436214046758
0.44199344789302014158
0.43716282171749260010
0.43243664458183611599
0.42781156510683315819
0.42328437360940512901
0.41885199512731180471
0.41451148191930586862
0.41025963430717338198
0.40609426389925390444
0.51562461137354542728
0.31980893718752595456
0.23029390637054858448
0.17848935881949340443
0.14584360035452270665
0.12333824887784645974
0.10683842329356044165
0.09423141532272778786
0.08428998993076941559
0.07624879673483365983
0.06960945089611327019
0.06403435740682675292
0.05928648225689939905
0.05519435597373699431
0.05163085354289975032
0.04849971724131548617
0.04572675084488300040
0.04325377436154104194
0.04103467246469283403
0.03903210112497636913
0.03721605803733690765
1.000
1.000
1.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.294
0.933
0.933
0.933
0.000
1.000
1.000
1.000
1.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.294
0.933
0.000
0.647
1.000
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.000
0.000
0.510
0.510
0.510
0.000
1.000
0.000
0.647
1.000
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.000
0.000
0.510
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933
0.933
0.933
1.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933


==> exL/ex3_I=40/out_TMeuler_8DSv1New5210_Special10_Var0-MOOD/iMOOD/res-I40-7DS-CPD.dat <==
0.012500 5 1.000000 0.000000 0.000000
0.037500 5 1.000000 0.647000 0.000000
0.062500 5 1.000000 1.000000 0.000000
0.087500 5 0.000000 0.502000 0.000000
0.112500 5 0.000000 0.502000 0.000000
0.137500 5 0.000000 0.502000 0.000000
0.162500 5 0.000000 0.502000 0.000000
0.187500 5 0.000000 0.502000 0.000000
0.212500 5 0.000000 0.502000 0.000000
0.237500 5 0.000000 0.502000 0.000000
0.262500 5 0.000000 0.502000 0.000000
0.287500 5 0.000000 0.502000 0.000000
0.312500 5 0.000000 0.502000 0.000000
0.337500 5 0.000000 0.000000 1.000000
0.362500 5 0.294000 0.000000 0.510000
0.387500 5 0.933000 0.510000 0.933000
0.412500 5 0.933000 0.510000 0.933000
0.437500 5 0.933000 0.510000 0.933000
0.462500 1 0.000000 0.000000 1.000000
0.487500 1 1.000000 1.000000 0.000000
0.512500 5 1.000000 0.000000 0.000000
0.537500 5 1.000000 0.647000 0.000000
0.562500 5 1.000000 1.000000 0.000000
0.587500 5 0.000000 0.502000 0.000000
0.612500 5 0.000000 0.502000 0.000000
0.637500 5 0.000000 0.502000 0.000000
0.662500 5 0.000000 0.502000 0.000000
0.687500 5 0.000000 0.502000 0.000000
0.712500 5 0.000000 0.502000 0.000000
0.737500 5 0.000000 0.502000 0.000000
0.762500 5 0.000000 0.502000 0.000000
0.787500 5 0.000000 0.502000 0.000000
0.812500 5 0.000000 0.502000 0.000000
0.837500 5 0.000000 0.502000 0.000000
0.862500 5 0.000000 0.502000 0.000000
0.887500 5 0.000000 0.502000 0.000000
0.912500 5 0.000000 0.502000 0.000000
0.937500 5 0.000000 0.000000 1.000000
0.962500 5 0.294000 0.000000 0.510000
0.987500 5 0.933000 0.510000 0.933000


==> exL/ex3_I=40/out_TMeuler_8DSv1New5210_Special10_Var0-MOOD/iMOOD/res-I40-7DS-PhiError.dat <==
0.012500 0.00000000000000000000
0.037500 0.00000000049605436425
0.062500 0.00000000046363296535
0.087500 0.00000000045742537536
0.112500 0.00000000046120290920
0.137500 0.00000000045862347253
0.162500 0.00000000045293518935
0.187500 0.00000000044736858662
0.212500 0.00000000044140513467
0.237500 0.00000000043713793696
0.262500 0.00000000042962039482
0.287500 0.00000000042987363669
0.312500 0.00000000041320474820
0.337500 0.00000000043691628093
0.362500 0.00000000038793707136
0.387500 0.00000000043550346662
0.412500 0.00000000049743903441
0.437500 0.00003600324867097937
0.462500 0.00003768129120157448
0.487500 0.05792988784972369354
0.512500 0.00456264751189244810
0.537500 0.00014829440679228756
0.562500 0.00002547442168562841
0.587500 0.00001364317714083740
0.612500 0.00001770560478077388
0.637500 0.00001330940956695281
0.662500 0.00000498688719506590
0.687500 0.00000157744551408656
0.712500 0.00000065291163803272
0.737500 0.00000034931505220326
0.762500 0.00000019127386299833
0.787500 0.00000010453727756349
0.812500 0.00000005878614890709
0.837500 0.00000003663402337734
0.862500 0.00000001978887891052
0.887500 0.00000001977334963821
0.912500 0.00000000265443123731
0.937500 0.00000003695478932586
0.962500 0.00000003021050266894
0.987500 0.00000004552944507519


==> exL/ex3_I=40/out_TMeuler_8DSv1New5210_Special10_Var0-MOOD/iMOOD/res-I40-7DS-Phi_PhiExact.dat <==
0.000000 0.500000
0.002000 0.499500
0.004000 0.499002
0.006000 0.498504
0.008000 0.498008
0.010000 0.497512
0.012000 0.497018
0.014000 0.496524
0.016000 0.496032
0.018000 0.495540
0.020000 0.495050
0.022000 0.494560
0.024000 0.494071
0.026000 0.493583
0.028000 0.493097
0.030000 0.492611
0.032000 0.492126
0.034000 0.491642
0.036000 0.491159
0.038000 0.490677
0.040000 0.490196
0.042000 0.489716
0.044000 0.489237
0.046000 0.488759
0.048000 0.488281
0.050000 0.487805
0.052000 0.487329
0.054000 0.486855
0.056000 0.486381
0.058000 0.485909
0.060000 0.485437
0.062000 0.484966
0.064000 0.484496
0.066000 0.484027
0.068000 0.483559
0.070000 0.483092
0.072000 0.482625
0.074000 0.482160
0.076000 0.481696
0.078000 0.481232
0.080000 0.480769
0.082000 0.480307
0.084000 0.479846
0.086000 0.479386
0.088000 0.478927
0.090000 0.478469
0.092000 0.478011
0.094000 0.477555
0.096000 0.477099
0.098000 0.476644
0.100000 0.476190
0.102000 0.475737
0.104000 0.475285
0.106000 0.474834
0.108000 0.474383
0.110000 0.473934
0.112000 0.473485
0.114000 0.473037
0.116000 0.472590
0.118000 0.472144
0.120000 0.471698
0.122000 0.471254
0.124000 0.470810
0.126000 0.470367
0.128000 0.469925
0.130000 0.469484
0.132000 0.469043
0.134000 0.468604
0.136000 0.468165
0.138000 0.467727
0.140000 0.467290
0.142000 0.466853
0.144000 0.466418
0.146000 0.465983
0.148000 0.465549
0.150000 0.465116
0.152000 0.464684
0.154000 0.464253
0.156000 0.463822
0.158000 0.463392
0.160000 0.462963
0.162000 0.462535
0.164000 0.462107
0.166000 0.461681
0.168000 0.461255
0.170000 0.460829
0.172000 0.460405
0.174000 0.459982
0.176000 0.459559
0.178000 0.459137
0.180000 0.458716
0.182000 0.458295
0.184000 0.457875
0.186000 0.457457
0.188000 0.457038
0.190000 0.456621
0.192000 0.456204
0.194000 0.455789
0.196000 0.455373
0.198000 0.454959
0.200000 0.454545
0.202000 0.454133
0.204000 0.453721
0.206000 0.453309
0.208000 0.452899
0.210000 0.452489
0.212000 0.452080
0.214000 0.451671
0.216000 0.451264
0.218000 0.450857
0.220000 0.450450
0.222000 0.450045
0.224000 0.449640
0.226000 0.449236
0.228000 0.448833
0.230000 0.448430
0.232000 0.448029
0.234000 0.447628
0.236000 0.447227
0.238000 0.446828
0.240000 0.446429
0.242000 0.446030
0.244000 0.445633
0.246000 0.445236
0.248000 0.444840
0.250000 0.444444
0.252000 0.444050
0.254000 0.443656
0.256000 0.443262
0.258000 0.442870
0.260000 0.442478
0.262000 0.442087
0.264000 0.441696
0.266000 0.441306
0.268000 0.440917
0.270000 0.440529
0.272000 0.440141
0.274000 0.439754
0.276000 0.439367
0.278000 0.438982
0.280000 0.438596
0.282000 0.438212
0.284000 0.437828
0.286000 0.437445
0.288000 0.437063
0.290000 0.436681
0.292000 0.436300
0.294000 0.435920
0.296000 0.435540
0.298000 0.435161
0.300000 0.434783
0.302000 0.434405
0.304000 0.434028
0.306000 0.433651
0.308000 0.433276
0.310000 0.432900
0.312000 0.432526
0.314000 0.432152
0.316000 0.431779
0.318000 0.431406
0.320000 0.431034
0.322000 0.430663
0.324000 0.430293
0.326000 0.429923
0.328000 0.429553
0.330000 0.429185
0.332000 0.428816
0.334000 0.428449
0.336000 0.428082
0.338000 0.427716
0.340000 0.427350
0.342000 0.426985
0.344000 0.426621
0.346000 0.426257
0.348000 0.425894
0.350000 0.425532
0.352000 0.425170
0.354000 0.424809
0.356000 0.424448
0.358000 0.424088
0.360000 0.423729
0.362000 0.423370
0.364000 0.423012
0.366000 0.422654
0.368000 0.422297
0.370000 0.421941
0.372000 0.421585
0.374000 0.421230
0.376000 0.420875
0.378000 0.420521
0.380000 0.420168
0.382000 0.419815
0.384000 0.419463
0.386000 0.419111
0.388000 0.418760
0.390000 0.418410
0.392000 0.418060
0.394000 0.417711
0.396000 0.417362
0.398000 0.417014
0.400000 0.416667
0.402000 0.416320
0.404000 0.415973
0.406000 0.415628
0.408000 0.415282
0.410000 0.414938
0.412000 0.414594
0.414000 0.414250
0.416000 0.413907
0.418000 0.413565
0.420000 0.413223
0.422000 0.412882
0.424000 0.412541
0.426000 0.412201
0.428000 0.411862
0.430000 0.411523
0.432000 0.411184
0.434000 0.410846
0.436000 0.410509
0.438000 0.410172
0.440000 0.409836
0.442000 0.409500
0.444000 0.409165
0.446000 0.408831
0.448000 0.408497
0.450000 0.408163
0.452000 0.407830
0.454000 0.407498
0.456000 0.407166
0.458000 0.406835
0.460000 0.406504
0.462000 0.406174
0.464000 0.405844
0.466000 0.405515
0.468000 0.405186
0.470000 0.404858
0.472000 0.404531
0.474000 0.404204
0.476000 0.403877
0.478000 0.403551
0.480000 0.403226
0.482000 0.402901
0.484000 0.402576
0.486000 0.402253
0.488000 0.401929
0.490000 0.401606
0.492000 0.401284
0.494000 0.400962
0.496000 0.400641
0.498000 0.400320
0.500000 0.400000
0.502000 0.384615
0.504000 0.370370
0.506000 0.357143
0.508000 0.344828
0.510000 0.333333
0.512000 0.322581
0.514000 0.312500
0.516000 0.303030
0.518000 0.294118
0.520000 0.285714
0.522000 0.277778
0.524000 0.270270
0.526000 0.263158
0.528000 0.256410
0.530000 0.250000
0.532000 0.243902
0.534000 0.238095
0.536000 0.232558
0.538000 0.227273
0.540000 0.222222
0.542000 0.217391
0.544000 0.212766
0.546000 0.208333
0.548000 0.204082
0.550000 0.200000
0.552000 0.196078
0.554000 0.192308
0.556000 0.188679
0.558000 0.185185
0.560000 0.181818
0.562000 0.178571
0.564000 0.175439
0.566000 0.172414
0.568000 0.169492
0.570000 0.166667
0.572000 0.163934
0.574000 0.161290
0.576000 0.158730
0.578000 0.156250
0.580000 0.153846
0.582000 0.151515
0.584000 0.149254
0.586000 0.147059
0.588000 0.144928
0.590000 0.142857
0.592000 0.140845
0.594000 0.138889
0.596000 0.136986
0.598000 0.135135
0.600000 0.133333
0.602000 0.131579
0.604000 0.129870
0.606000 0.128205
0.608000 0.126582
0.610000 0.125000
0.612000 0.123457
0.614000 0.121951
0.616000 0.120482
0.618000 0.119048
0.620000 0.117647
0.622000 0.116279
0.624000 0.114943
0.626000 0.113636
0.628000 0.112360
0.630000 0.111111
0.632000 0.109890
0.634000 0.108696
0.636000 0.107527
0.638000 0.106383
0.640000 0.105263
0.642000 0.104167
0.644000 0.103093
0.646000 0.102041
0.648000 0.101010
0.650000 0.100000
0.652000 0.099010
0.654000 0.098039
0.656000 0.097087
0.658000 0.096154
0.660000 0.095238
0.662000 0.094340
0.664000 0.093458
0.666000 0.092593
0.668000 0.091743
0.670000 0.090909
0.672000 0.090090
0.674000 0.089286
0.676000 0.088496
0.678000 0.087719
0.680000 0.086957
0.682000 0.086207
0.684000 0.085470
0.686000 0.084746
0.688000 0.084034
0.690000 0.083333
0.692000 0.082645
0.694000 0.081967
0.696000 0.081301
0.698000 0.080645
0.700000 0.080000
0.702000 0.079365
0.704000 0.078740
0.706000 0.078125
0.708000 0.077519
0.710000 0.076923
0.712000 0.076336
0.714000 0.075758
0.716000 0.075188
0.718000 0.074627
0.720000 0.074074
0.722000 0.073529
0.724000 0.072993
0.726000 0.072464
0.728000 0.071942
0.730000 0.071429
0.732000 0.070922
0.734000 0.070423
0.736000 0.069930
0.738000 0.069444
0.740000 0.068966
0.742000 0.068493
0.744000 0.068027
0.746000 0.067568
0.748000 0.067114
0.750000 0.066667
0.752000 0.066225
0.754000 0.065789
0.756000 0.065359
0.758000 0.064935
0.760000 0.064516
0.762000 0.064103
0.764000 0.063694
0.766000 0.063291
0.768000 0.062893
0.770000 0.062500
0.772000 0.062112
0.774000 0.061728
0.776000 0.061350
0.778000 0.060976
0.780000 0.060606
0.782000 0.060241
0.784000 0.059880
0.786000 0.059524
0.788000 0.059172
0.790000 0.058824
0.792000 0.058480
0.794000 0.058140
0.796000 0.057803
0.798000 0.057471
0.800000 0.057143
0.802000 0.056818
0.804000 0.056497
0.806000 0.056180
0.808000 0.055866
0.810000 0.055556
0.812000 0.055249
0.814000 0.054945
0.816000 0.054645
0.818000 0.054348
0.820000 0.054054
0.822000 0.053763
0.824000 0.053476
0.826000 0.053191
0.828000 0.052910
0.830000 0.052632
0.832000 0.052356
0.834000 0.052083
0.836000 0.051813
0.838000 0.051546
0.840000 0.051282
0.842000 0.051020
0.844000 0.050761
0.846000 0.050505
0.848000 0.050251
0.850000 0.050000
0.852000 0.049751
0.854000 0.049505
0.856000 0.049261
0.858000 0.049020
0.860000 0.048780
0.862000 0.048544
0.864000 0.048309
0.866000 0.048077
0.868000 0.047847
0.870000 0.047619
0.872000 0.047393
0.874000 0.047170
0.876000 0.046948
0.878000 0.046729
0.880000 0.046512
0.882000 0.046296
0.884000 0.046083
0.886000 0.045872
0.888000 0.045662
0.890000 0.045455
0.892000 0.045249
0.894000 0.045045
0.896000 0.044843
0.898000 0.044643
0.900000 0.044444
0.902000 0.044248
0.904000 0.044053
0.906000 0.043860
0.908000 0.043668
0.910000 0.043478
0.912000 0.043290
0.914000 0.043103
0.916000 0.042918
0.918000 0.042735
0.920000 0.042553
0.922000 0.042373
0.924000 0.042194
0.926000 0.042017
0.928000 0.041841
0.930000 0.041667
0.932000 0.041494
0.934000 0.041322
0.936000 0.041152
0.938000 0.040984
0.940000 0.040816
0.942000 0.040650
0.944000 0.040486
0.946000 0.040323
0.948000 0.040161
0.950000 0.040000
0.952000 0.039841
0.954000 0.039683
0.956000 0.039526
0.958000 0.039370
0.960000 0.039216
0.962000 0.039062
0.964000 0.038911
0.966000 0.038760
0.968000 0.038610
0.970000 0.038462
0.972000 0.038314
0.974000 0.038168
0.976000 0.038023
0.978000 0.037879
0.980000 0.037736
0.982000 0.037594
0.984000 0.037453
0.986000 0.037313
0.988000 0.037175
0.990000 0.037037
0.992000 0.036900
0.994000 0.036765
0.996000 0.036630
0.998000 0.036496
1.000000 0.036364


==> exL/ex3_I=40/out_TMeuler_8DSv1New5210_Special10_Var0-MOOD/iMOOD/res-I40-7DS-Phi_VarSteS.dat <==
0.012500 0.496901
0.037500 0.490804
0.062500 0.484854
0.087500 0.479048
0.112500 0.473378
0.137500 0.467842
0.162500 0.462433
0.187500 0.457148
0.212500 0.451982
0.237500 0.446932
0.262500 0.441993
0.287500 0.437163
0.312500 0.432437
0.337500 0.427812
0.362500 0.423284
0.387500 0.418852
0.412500 0.414511
0.437500 0.410296
0.462500 0.406133
0.487500 0.459943
0.512500 0.319809
0.537500 0.230294
0.562500 0.178489
0.587500 0.145844
0.612500 0.123338
0.637500 0.106838
0.662500 0.094231
0.687500 0.084290
0.712500 0.076249
0.737500 0.069609
0.762500 0.064034
0.787500 0.059286
0.812500 0.055194
0.837500 0.051631
0.862500 0.048500
0.887500 0.045727
0.912500 0.043254
0.937500 0.041035
0.962500 0.039032
0.987500 0.037216


==> exL/ex3_I=40/out_TMeuler_8DSv1New5210_Special10_Var0-MOOD/iMOOD/res-I40-7DS.txt <==
Conv=y
nRes=1488
normRes=1.378849e-01
normRes=1.359884e-01
normRes=1.341056e-01
normRes=1.322359e-01
normRes=1.303789e-01
normRes=1.285342e-01
normRes=1.267019e-01
normRes=1.248820e-01
normRes=1.230748e-01
normRes=1.212804e-01
normRes=1.194994e-01
normRes=1.177322e-01
normRes=1.159794e-01
normRes=1.142418e-01
normRes=1.125199e-01
normRes=1.108147e-01
normRes=1.091269e-01
normRes=1.074574e-01
normRes=1.058071e-01
normRes=1.041770e-01
normRes=1.025679e-01
normRes=1.009809e-01
normRes=9.941697e-02
normRes=9.787701e-02
normRes=9.636200e-02
normRes=9.487292e-02
normRes=9.341068e-02
normRes=9.197619e-02
normRes=9.057034e-02
normRes=8.919396e-02
normRes=8.784784e-02
normRes=8.653273e-02
normRes=8.524933e-02
normRes=8.399828e-02
normRes=8.278013e-02
normRes=8.159540e-02
normRes=8.044452e-02
normRes=7.932785e-02
normRes=7.824564e-02
normRes=7.719811e-02
normRes=7.618536e-02
normRes=7.520742e-02
normRes=7.426421e-02
normRes=7.335558e-02
normRes=7.248131e-02
normRes=7.164105e-02
normRes=7.083439e-02
normRes=7.006084e-02
normRes=6.931983e-02
normRes=6.861069e-02
normRes=6.793270e-02
normRes=6.728506e-02
normRes=6.666692e-02
normRes=6.607734e-02
normRes=6.551537e-02
normRes=6.497998e-02
normRes=6.447011e-02
normRes=6.398467e-02
normRes=6.352254e-02
normRes=6.308258e-02
normRes=6.266363e-02
normRes=6.226454e-02
normRes=6.188412e-02
normRes=6.152123e-02
normRes=6.117471e-02
normRes=6.084342e-02
normRes=6.052624e-02
normRes=6.022208e-02
normRes=5.992987e-02
normRes=5.964857e-02
normRes=5.937718e-02
normRes=5.911474e-02
normRes=5.886033e-02
normRes=5.861304e-02
normRes=5.837206e-02
normRes=5.813657e-02
normRes=5.790582e-02
normRes=5.767911e-02
normRes=5.745577e-02
normRes=5.723519e-02
normRes=5.701679e-02
normRes=5.680003e-02
normRes=5.658445e-02
normRes=5.636958e-02
normRes=5.615504e-02
normRes=5.594045e-02
normRes=5.572550e-02
normRes=5.550991e-02
normRes=5.529342e-02
normRes=5.507582e-02
normRes=5.485693e-02
normRes=5.463660e-02
normRes=5.441470e-02
normRes=5.419114e-02
normRes=5.396585e-02
normRes=5.373878e-02
normRes=5.350991e-02
normRes=5.327923e-02
normRes=5.304676e-02
normRes=5.281255e-02
normRes=5.257663e-02
normRes=5.233908e-02
normRes=5.209998e-02
normRes=5.185943e-02
normRes=5.161753e-02
normRes=5.137440e-02
normRes=5.113016e-02
normRes=5.088494e-02
normRes=5.063888e-02
normRes=5.039211e-02
normRes=5.014478e-02
normRes=4.989701e-02
normRes=4.964896e-02
normRes=4.940076e-02
normRes=4.915254e-02
normRes=4.890444e-02
normRes=4.865659e-02
normRes=4.840913e-02
normRes=4.816217e-02
normRes=4.791585e-02
normRes=4.767029e-02
normRes=4.742561e-02
normRes=4.718194e-02
normRes=4.693940e-02
normRes=4.669810e-02
normRes=4.645815e-02
normRes=4.621967e-02
normRes=4.598276e-02
normRes=4.574751e-02
normRes=4.551402e-02
normRes=4.528237e-02
normRes=4.505263e-02
normRes=4.482486e-02
normRes=4.459911e-02
normRes=4.437542e-02
normRes=4.415383e-02
normRes=4.393435e-02
normRes=4.371699e-02
normRes=4.350175e-02
normRes=4.328863e-02
normRes=4.307762e-02
normRes=4.286869e-02
normRes=4.266182e-02
normRes=4.245699e-02
normRes=4.225419e-02
normRes=4.205337e-02
normRes=4.185452e-02
normRes=4.165762e-02
normRes=4.146266e-02
normRes=4.126960e-02
normRes=4.107845e-02
normRes=4.088918e-02
normRes=4.070179e-02
normRes=4.051626e-02
normRes=4.033260e-02
normRes=4.015078e-02
normRes=3.997080e-02
normRes=3.979263e-02
normRes=3.961626e-02
normRes=3.944166e-02
normRes=3.926879e-02
normRes=3.909763e-02
normRes=3.892812e-02
normRes=3.876022e-02
normRes=3.859386e-02
normRes=3.842898e-02
normRes=3.826552e-02
normRes=3.810339e-02
normRes=3.794252e-02
normRes=3.778283e-02
normRes=3.762423e-02
normRes=3.746665e-02
normRes=3.731001e-02
normRes=3.715422e-02
normRes=3.699921e-02
normRes=3.684491e-02
normRes=3.669127e-02
normRes=3.653822e-02
normRes=3.638572e-02
normRes=3.623374e-02
normRes=3.608224e-02
normRes=3.593121e-02
normRes=3.578064e-02
normRes=3.563053e-02
normRes=3.548089e-02
normRes=3.533174e-02
normRes=3.518310e-02
normRes=3.503500e-02
normRes=3.488748e-02
normRes=3.474058e-02
normRes=3.459434e-02
normRes=3.444881e-02
normRes=3.430402e-02
normRes=3.416002e-02
normRes=3.401684e-02
normRes=3.387452e-02
normRes=3.373307e-02
normRes=3.359250e-02
normRes=3.345284e-02
normRes=3.331406e-02
normRes=3.317616e-02
normRes=3.303909e-02
normRes=3.290283e-02
normRes=3.276731e-02
normRes=3.263245e-02
normRes=3.249819e-02
normRes=3.236441e-02
normRes=3.223100e-02
normRes=3.209785e-02
normRes=3.196481e-02
normRes=3.183173e-02
normRes=3.169845e-02
normRes=3.156481e-02
normRes=3.143062e-02
normRes=3.129572e-02
normRes=3.115989e-02
normRes=3.102296e-02
normRes=3.088473e-02
normRes=3.074501e-02
normRes=3.060359e-02
normRes=3.046030e-02
normRes=3.031494e-02
normRes=3.016733e-02
normRes=3.001730e-02
normRes=2.986468e-02
normRes=2.970932e-02
normRes=2.955108e-02
normRes=2.938982e-02
normRes=2.922543e-02
normRes=2.905781e-02
normRes=2.888686e-02
normRes=2.871252e-02
normRes=2.853474e-02
normRes=2.835348e-02
normRes=2.816871e-02
normRes=2.798045e-02
normRes=2.778871e-02
normRes=2.759353e-02
normRes=2.739496e-02
normRes=2.719307e-02
normRes=2.698797e-02
normRes=2.677976e-02
normRes=2.656857e-02
normRes=2.635455e-02
normRes=2.613786e-02
normRes=2.591867e-02
normRes=2.569718e-02
normRes=2.547360e-02
normRes=2.524815e-02
normRes=2.502107e-02
normRes=2.479259e-02
normRes=2.456299e-02
normRes=2.433251e-02
normRes=2.410144e-02
normRes=2.387006e-02
normRes=2.363865e-02
normRes=2.340751e-02
normRes=2.317693e-02
normRes=2.294722e-02
normRes=2.271865e-02
normRes=2.249154e-02
normRes=2.226617e-02
normRes=2.204284e-02
normRes=2.182183e-02
normRes=2.160342e-02
normRes=2.138787e-02
normRes=2.117545e-02
normRes=2.096640e-02
normRes=2.076096e-02
normRes=2.055936e-02
normRes=2.036179e-02
normRes=2.016845e-02
normRes=1.997952e-02
normRes=1.979514e-02
normRes=1.961546e-02
normRes=1.944058e-02
normRes=1.927061e-02
normRes=1.910562e-02
normRes=1.894565e-02
normRes=1.879074e-02
normRes=1.864090e-02
normRes=1.849612e-02
normRes=1.835635e-02
normRes=1.822155e-02
normRes=1.809163e-02
normRes=1.796649e-02
normRes=1.784603e-02
normRes=1.773011e-02
normRes=1.761858e-02
normRes=1.751126e-02
normRes=1.740798e-02
normRes=1.730854e-02
normRes=1.721274e-02
normRes=1.712035e-02
normRes=1.703116e-02
normRes=1.694492e-02
normRes=1.686140e-02
normRes=1.678036e-02
normRes=1.670154e-02
normRes=1.662470e-02
normRes=1.654959e-02
normRes=1.647596e-02
normRes=1.640357e-02
normRes=1.633216e-02
normRes=1.626151e-02
normRes=1.619138e-02
normRes=1.612154e-02
normRes=1.605177e-02
normRes=1.598187e-02
normRes=1.591162e-02
normRes=1.584083e-02
normRes=1.576932e-02
normRes=1.569690e-02
normRes=1.562342e-02
normRes=1.554871e-02
normRes=1.547264e-02
normRes=1.539505e-02
normRes=1.531584e-02
normRes=1.523488e-02
normRes=1.515207e-02
normRes=1.506733e-02
normRes=1.498055e-02
normRes=1.489168e-02
normRes=1.480064e-02
normRes=1.470739e-02
normRes=1.461188e-02
normRes=1.451407e-02
normRes=1.441394e-02
normRes=1.431148e-02
normRes=1.420666e-02
normRes=1.409949e-02
normRes=1.398998e-02
normRes=1.387813e-02
normRes=1.376398e-02
normRes=1.364754e-02
normRes=1.352885e-02
normRes=1.340794e-02
normRes=1.328487e-02
normRes=1.315968e-02
normRes=1.303242e-02
normRes=1.290316e-02
normRes=1.277195e-02
normRes=1.263887e-02
normRes=1.250398e-02
normRes=1.236736e-02
normRes=1.222908e-02
normRes=1.208923e-02
normRes=1.194789e-02
normRes=1.180513e-02
normRes=1.166105e-02
normRes=1.151574e-02
normRes=1.136927e-02
normRes=1.122175e-02
normRes=1.107326e-02
normRes=1.092389e-02
normRes=1.077374e-02
normRes=1.062290e-02
normRes=1.047145e-02
normRes=1.031950e-02
normRes=1.016713e-02
normRes=1.001443e-02
normRes=9.861498e-03
normRes=9.708419e-03
normRes=9.555283e-03
normRes=9.402176e-03
normRes=9.249186e-03
normRes=9.096397e-03
normRes=8.943892e-03
normRes=8.791755e-03
normRes=8.640065e-03
normRes=8.488901e-03
normRes=8.338339e-03
normRes=8.188455e-03
normRes=8.039321e-03
normRes=7.891009e-03
normRes=7.743587e-03
normRes=7.597122e-03
normRes=7.451678e-03
normRes=7.307317e-03
normRes=7.164101e-03
normRes=7.022086e-03
normRes=6.881327e-03
normRes=6.741879e-03
normRes=6.603791e-03
normRes=6.467112e-03
normRes=6.331889e-03
normRes=6.198164e-03
normRes=6.065980e-03
normRes=5.935375e-03
normRes=5.806386e-03
normRes=5.679047e-03
normRes=5.553390e-03
normRes=5.429446e-03
normRes=5.307241e-03
normRes=5.186801e-03
normRes=5.068149e-03
normRes=4.951305e-03
normRes=4.836290e-03
normRes=4.723119e-03
normRes=4.611806e-03
normRes=4.502365e-03
normRes=4.394806e-03
normRes=4.289138e-03
normRes=4.185366e-03
normRes=4.083497e-03
normRes=3.983534e-03
normRes=3.885477e-03
normRes=3.789325e-03
normRes=3.695078e-03
normRes=3.602731e-03
normRes=3.512279e-03
normRes=3.423716e-03
normRes=3.337032e-03
normRes=3.252218e-03
normRes=3.169263e-03
normRes=3.088155e-03
normRes=3.008881e-03
normRes=2.931424e-03
normRes=2.855770e-03
normRes=2.781901e-03
normRes=2.709799e-03
normRes=2.639445e-03
normRes=2.570818e-03
normRes=2.503898e-03
normRes=2.438663e-03
normRes=2.375090e-03
normRes=2.313156e-03
normRes=2.252836e-03
normRes=2.194106e-03
normRes=2.136939e-03
normRes=2.081311e-03
normRes=2.027195e-03
normRes=1.974564e-03
normRes=1.923389e-03
normRes=1.873645e-03
normRes=1.825301e-03
normRes=1.778331e-03
normRes=1.732704e-03
normRes=1.688393e-03
normRes=1.645369e-03
normRes=1.603601e-03
normRes=1.563061e-03
normRes=1.523720e-03
normRes=1.485548e-03
normRes=1.448516e-03
normRes=1.412594e-03
normRes=1.377754e-03
normRes=1.343967e-03
normRes=1.311203e-03
normRes=1.279434e-03
normRes=1.248632e-03
normRes=1.218769e-03
normRes=1.189816e-03
normRes=1.161747e-03
normRes=1.134534e-03
normRes=1.108150e-03
normRes=1.082569e-03
normRes=1.057766e-03
normRes=1.033714e-03
normRes=1.010388e-03
normRes=9.877646e-04
normRes=9.658190e-04
normRes=9.445277e-04
normRes=9.238679e-04
normRes=9.038169e-04
normRes=8.843528e-04
normRes=8.654544e-04
normRes=8.471006e-04
normRes=8.292714e-04
normRes=8.119470e-04
normRes=7.951082e-04
normRes=7.787366e-04
normRes=7.628142e-04
normRes=7.473235e-04
normRes=7.322478e-04
normRes=7.175708e-04
normRes=7.032767e-04
normRes=6.893505e-04
normRes=6.757774e-04
normRes=6.625434e-04
normRes=6.496349e-04
normRes=6.370389e-04
normRes=6.247429e-04
normRes=6.127347e-04
normRes=6.010030e-04
normRes=5.895365e-04
normRes=5.783246e-04
normRes=5.673572e-04
normRes=5.566245e-04
normRes=5.461173e-04
normRes=5.358265e-04
normRes=5.257438e-04
normRes=5.158609e-04
normRes=5.061703e-04
normRes=4.966643e-04
normRes=4.873362e-04
normRes=4.781791e-04
normRes=4.691867e-04
normRes=4.603530e-04
normRes=4.516722e-04
normRes=4.431389e-04
normRes=4.347478e-04
normRes=4.264942e-04
normRes=4.183733e-04
normRes=4.103809e-04
normRes=4.025126e-04
normRes=3.947647e-04
normRes=3.871335e-04
normRes=3.796154e-04
normRes=3.722072e-04
normRes=3.649059e-04
normRes=3.577084e-04
normRes=3.506123e-04
normRes=3.436147e-04
normRes=3.367135e-04
normRes=3.299064e-04
normRes=3.231914e-04
normRes=3.165664e-04
normRes=3.100297e-04
normRes=3.035797e-04
normRes=2.972148e-04
normRes=2.909336e-04
normRes=2.847348e-04
normRes=2.786171e-04
normRes=2.725795e-04
normRes=2.666209e-04
normRes=2.607404e-04
normRes=2.549373e-04
normRes=2.492106e-04
normRes=2.435597e-04
normRes=2.379840e-04
normRes=2.324830e-04
normRes=2.270561e-04
normRes=2.217029e-04
normRes=2.164229e-04
normRes=2.112159e-04
normRes=2.060816e-04
normRes=2.010196e-04
normRes=1.960298e-04
normRes=1.911119e-04
normRes=1.862659e-04
normRes=1.814915e-04
normRes=1.767887e-04
normRes=1.721573e-04
normRes=1.675974e-04
normRes=1.631088e-04
normRes=1.586915e-04
normRes=1.543454e-04
normRes=1.500706e-04
normRes=1.458671e-04
normRes=1.417348e-04
normRes=1.376737e-04
normRes=1.336838e-04
normRes=1.297652e-04
normRes=1.259178e-04
normRes=1.221416e-04
normRes=1.184367e-04
normRes=1.148029e-04
normRes=1.112404e-04
normRes=1.077490e-04
normRes=1.043288e-04
normRes=1.009797e-04
normRes=9.770163e-05
normRes=9.449463e-05
normRes=9.135862e-05
normRes=8.829354e-05
normRes=8.529931e-05
normRes=8.237588e-05
normRes=7.952315e-05
normRes=7.674105e-05
normRes=7.402950e-05
normRes=7.138838e-05
normRes=6.881762e-05
normRes=6.631709e-05
normRes=6.388671e-05
normRes=6.152637e-05
normRes=5.923594e-05
normRes=5.701532e-05
normRes=5.486440e-05
normRes=5.278306e-05
normRes=5.077117e-05
normRes=4.882861e-05
normRes=4.695525e-05
normRes=4.515094e-05
normRes=4.341554e-05
normRes=4.174886e-05
normRes=4.015073e-05
normRes=3.862091e-05
normRes=3.715914e-05
normRes=3.576513e-05
normRes=3.443850e-05
normRes=3.317882e-05
normRes=3.198558e-05
normRes=3.085816e-05
normRes=2.979582e-05
normRes=2.879769e-05
normRes=2.786277e-05
normRes=2.698986e-05
normRes=2.617762e-05
normRes=2.542449e-05
normRes=2.472873e-05
normRes=2.408842e-05
normRes=2.350139e-05
normRes=2.296535e-05
normRes=2.247778e-05
normRes=2.203604e-05
normRes=2.163735e-05
normRes=2.127883e-05
normRes=2.095752e-05
normRes=2.067045e-05
normRes=2.041462e-05
normRes=2.018708e-05
normRes=1.998492e-05
normRes=1.980532e-05
normRes=1.964558e-05
normRes=1.950312e-05
normRes=1.937550e-05
normRes=1.926044e-05
normRes=1.915580e-05
normRes=1.905964e-05
normRes=1.897014e-05
normRes=1.888568e-05
normRes=1.880476e-05
normRes=1.872607e-05
normRes=1.864841e-05
normRes=1.857074e-05
normRes=1.849212e-05
normRes=1.841177e-05
normRes=1.832899e-05
normRes=1.824318e-05
normRes=1.815385e-05
normRes=1.806060e-05
normRes=1.796308e-05
normRes=1.786103e-05
normRes=1.775426e-05
normRes=1.764263e-05
normRes=1.752604e-05
normRes=1.740446e-05
normRes=1.727787e-05
normRes=1.714633e-05
normRes=1.700989e-05
normRes=1.686865e-05
normRes=1.672273e-05
normRes=1.657227e-05
normRes=1.641744e-05
normRes=1.625841e-05
normRes=1.609537e-05
normRes=1.592853e-05
normRes=1.575809e-05
normRes=1.558428e-05
normRes=1.540731e-05
normRes=1.522743e-05
normRes=1.504485e-05
normRes=1.485981e-05
normRes=1.467255e-05
normRes=1.448329e-05
normRes=1.429227e-05
normRes=1.409973e-05
normRes=1.390587e-05
normRes=1.371093e-05
normRes=1.351513e-05
normRes=1.331868e-05
normRes=1.312178e-05
normRes=1.292464e-05
normRes=1.272747e-05
normRes=1.253044e-05
normRes=1.233375e-05
normRes=1.213757e-05
normRes=1.194207e-05
normRes=1.174742e-05
normRes=1.155378e-05
normRes=1.136129e-05
normRes=1.117010e-05
normRes=1.098035e-05
normRes=1.079216e-05
normRes=1.060566e-05
normRes=1.042096e-05
normRes=1.023817e-05
normRes=1.005738e-05
normRes=9.878699e-06
normRes=9.702204e-06
normRes=9.527976e-06
normRes=9.356089e-06
normRes=9.186610e-06
normRes=9.019597e-06
normRes=8.855106e-06
normRes=8.693183e-06
normRes=8.533871e-06
normRes=8.377205e-06
normRes=8.223216e-06
normRes=8.071928e-06
normRes=7.923361e-06
normRes=7.777530e-06
normRes=7.634443e-06
normRes=7.494106e-06
normRes=7.356519e-06
normRes=7.221678e-06
normRes=7.089575e-06
normRes=6.960197e-06
normRes=6.833529e-06
normRes=6.709552e-06
normRes=6.588242e-06
normRes=6.469574e-06
normRes=6.353520e-06
normRes=6.240047e-06
normRes=6.129121e-06
normRes=6.020707e-06
normRes=5.914765e-06
normRes=5.811255e-06
normRes=5.710136e-06
normRes=5.611362e-06
normRes=5.514889e-06
normRes=5.420670e-06
normRes=5.328658e-06
normRes=5.238803e-06
normRes=5.151058e-06
normRes=5.065371e-06
normRes=4.981693e-06
normRes=4.899973e-06
normRes=4.820160e-06
normRes=4.742202e-06
normRes=4.666050e-06
normRes=4.591653e-06
normRes=4.518959e-06
normRes=4.447920e-06
normRes=4.378485e-06
normRes=4.310605e-06
normRes=4.244233e-06
normRes=4.179319e-06
normRes=4.115818e-06
normRes=4.053683e-06
normRes=3.992869e-06
normRes=3.933331e-06
normRes=3.875027e-06
normRes=3.817913e-06
normRes=3.761948e-06
normRes=3.707092e-06
normRes=3.653305e-06
normRes=3.600549e-06
normRes=3.548788e-06
normRes=3.497984e-06
normRes=3.448104e-06
normRes=3.399112e-06
normRes=3.350977e-06
normRes=3.303666e-06
normRes=3.257150e-06
normRes=3.211397e-06
normRes=3.166380e-06
normRes=3.122072e-06
normRes=3.078446e-06
normRes=3.035476e-06
normRes=2.993138e-06
normRes=2.951409e-06
normRes=2.910265e-06
normRes=2.869686e-06
normRes=2.829652e-06
normRes=2.790141e-06
normRes=2.751135e-06
normRes=2.712616e-06
normRes=2.674568e-06
normRes=2.636972e-06
normRes=2.599815e-06
normRes=2.563081e-06
normRes=2.526756e-06
normRes=2.490826e-06
normRes=2.455280e-06
normRes=2.420104e-06
normRes=2.385288e-06
normRes=2.350822e-06
normRes=2.316694e-06
normRes=2.282895e-06
normRes=2.249418e-06
normRes=2.216252e-06
normRes=2.183391e-06
normRes=2.150828e-06
normRes=2.118555e-06
normRes=2.086567e-06
normRes=2.054857e-06
normRes=2.023421e-06
normRes=1.992254e-06
normRes=1.961351e-06
normRes=1.930707e-06
normRes=1.900321e-06
normRes=1.870188e-06
normRes=1.840305e-06
normRes=1.810670e-06
normRes=1.781280e-06
normRes=1.752134e-06
normRes=1.723231e-06
normRes=1.694568e-06
normRes=1.666144e-06
normRes=1.637960e-06
normRes=1.610014e-06
normRes=1.582305e-06
normRes=1.554834e-06
normRes=1.527601e-06
normRes=1.500606e-06
normRes=1.473849e-06
normRes=1.447332e-06
normRes=1.421053e-06
normRes=1.395015e-06
normRes=1.369219e-06
normRes=1.343664e-06
normRes=1.318353e-06
normRes=1.293287e-06
normRes=1.268467e-06
normRes=1.243894e-06
normRes=1.219569e-06
normRes=1.195495e-06
normRes=1.171673e-06
normRes=1.148104e-06
normRes=1.124789e-06
normRes=1.101730e-06
normRes=1.078930e-06
normRes=1.056388e-06
normRes=1.034107e-06
normRes=1.012088e-06
normRes=9.903328e-07
normRes=9.688424e-07
normRes=9.476184e-07
normRes=9.266619e-07
normRes=9.059742e-07
normRes=8.855565e-07
normRes=8.654098e-07
normRes=8.455352e-07
normRes=8.259336e-07
normRes=8.066059e-07
normRes=7.875529e-07
normRes=7.687751e-07
normRes=7.502733e-07
normRes=7.320480e-07
normRes=7.140994e-07
normRes=6.964280e-07
normRes=6.790338e-07
normRes=6.619171e-07
normRes=6.450778e-07
normRes=6.285157e-07
normRes=6.122307e-07
normRes=5.962224e-07
normRes=5.804903e-07
normRes=5.650340e-07
normRes=5.498527e-07
normRes=5.349456e-07
normRes=5.203120e-07
normRes=5.059507e-07
normRes=4.918608e-07
normRes=4.780410e-07
normRes=4.644900e-07
normRes=4.512064e-07
normRes=4.381886e-07
normRes=4.254352e-07
normRes=4.129444e-07
normRes=4.007143e-07
normRes=3.887432e-07
normRes=3.770289e-07
normRes=3.655695e-07
normRes=3.543628e-07
normRes=3.434065e-07
normRes=3.326983e-07
normRes=3.222359e-07
normRes=3.120166e-07
normRes=3.020381e-07
normRes=2.922976e-07
normRes=2.827925e-07
normRes=2.735200e-07
normRes=2.644774e-07
normRes=2.556617e-07
normRes=2.470700e-07
normRes=2.386995e-07
normRes=2.305469e-07
normRes=2.226094e-07
normRes=2.148837e-07
normRes=2.073667e-07
normRes=2.000553e-07
normRes=1.929463e-07
normRes=1.860364e-07
normRes=1.793223e-07
normRes=1.728007e-07
normRes=1.664684e-07
normRes=1.603221e-07
normRes=1.543583e-07
normRes=1.485738e-07
normRes=1.429652e-07
normRes=1.375292e-07
normRes=1.322623e-07
normRes=1.271612e-07
normRes=1.222226e-07
normRes=1.174431e-07
normRes=1.128194e-07
normRes=1.083482e-07
normRes=1.040261e-07
normRes=9.984985e-08
normRes=9.581617e-08
normRes=9.192180e-08
normRes=8.816350e-08
normRes=8.453806e-08
normRes=8.104231e-08
normRes=7.767309e-08
normRes=7.442727e-08
normRes=7.130176e-08
normRes=6.829351e-08
normRes=6.539950e-08
normRes=6.261674e-08
normRes=5.994228e-08
normRes=5.737322e-08
normRes=5.490669e-08
normRes=5.253987e-08
normRes=5.026997e-08
normRes=4.809425e-08
normRes=4.601001e-08
normRes=4.401460e-08
normRes=4.210542e-08
normRes=4.027990e-08
normRes=3.853551e-08
normRes=3.686978e-08
normRes=3.528027e-08
normRes=3.376460e-08
normRes=3.232041e-08
normRes=3.094540e-08
normRes=2.963729e-08
normRes=2.839386e-08
normRes=2.721292e-08
normRes=2.609230e-08
normRes=2.502989e-08
normRes=2.402359e-08
normRes=2.307135e-08
normRes=2.217114e-08
normRes=2.132095e-08
normRes=2.051882e-08
normRes=1.976279e-08
normRes=1.905094e-08
normRes=1.838137e-08
normRes=1.775221e-08
normRes=1.716161e-08
normRes=1.660774e-08
normRes=1.608881e-08
normRes=1.560305e-08
normRes=1.514872e-08
normRes=1.472413e-08
normRes=1.432761e-08
normRes=1.395754e-08
normRes=1.361233e-08
normRes=1.329046e-08
normRes=1.299043e-08
normRes=1.271082e-08
normRes=1.245025e-08
normRes=1.220740e-08
normRes=1.198103e-08
normRes=1.176993e-08
normRes=1.157296e-08
normRes=1.138907e-08
normRes=1.121725e-08
normRes=1.105654e-08
normRes=1.090607e-08
normRes=1.076500e-08
normRes=1.063259e-08
normRes=1.050810e-08
normRes=1.039089e-08
normRes=1.028034e-08
normRes=1.017591e-08
normRes=1.007706e-08
normRes=9.983346e-09
normRes=9.894319e-09
normRes=9.809589e-09
normRes=9.728796e-09
normRes=9.651612e-09
normRes=9.577737e-09
normRes=9.506899e-09
normRes=9.438851e-09
normRes=9.373369e-09
normRes=9.310247e-09
normRes=9.249302e-09
normRes=9.190363e-09
normRes=9.133280e-09
normRes=9.077913e-09
normRes=9.024136e-09
normRes=8.971835e-09
normRes=8.920906e-09
normRes=8.871253e-09
normRes=8.822791e-09
normRes=8.775440e-09
normRes=8.729128e-09
normRes=8.683788e-09
normRes=8.639359e-09
normRes=8.595785e-09
normRes=8.553013e-09
normRes=8.510995e-09
normRes=8.469685e-09
normRes=8.429040e-09
normRes=8.389020e-09
normRes=8.349586e-09
normRes=8.310702e-09
normRes=8.272333e-09
normRes=8.234445e-09
normRes=8.197006e-09
normRes=8.159983e-09
normRes=8.123346e-09
normRes=8.087064e-09
normRes=8.051106e-09
normRes=8.015444e-09
normRes=7.980047e-09
normRes=7.944887e-09
normRes=7.909933e-09
normRes=7.875157e-09
normRes=7.840529e-09
normRes=7.806020e-09
normRes=7.771602e-09
normRes=7.737244e-09
normRes=7.702918e-09
normRes=7.668594e-09
normRes=7.634244e-09
normRes=7.599838e-09
normRes=7.565349e-09
normRes=7.530746e-09
normRes=7.496001e-09
normRes=7.461088e-09
normRes=7.425977e-09
normRes=7.390641e-09
normRes=7.355053e-09
normRes=7.319188e-09
normRes=7.283018e-09
normRes=7.246519e-09
normRes=7.209667e-09
normRes=7.172437e-09
normRes=7.134807e-09
normRes=7.096755e-09
normRes=7.058259e-09
normRes=7.019300e-09
normRes=6.979858e-09
normRes=6.939916e-09
normRes=6.899456e-09
normRes=6.858464e-09
normRes=6.816923e-09
normRes=6.774822e-09
normRes=6.732147e-09
normRes=6.688889e-09
normRes=6.645038e-09
normRes=6.600585e-09
normRes=6.555524e-09
normRes=6.509850e-09
normRes=6.463558e-09
normRes=6.416645e-09
normRes=6.369110e-09
normRes=6.320953e-09
normRes=6.272175e-09
normRes=6.222778e-09
normRes=6.172767e-09
normRes=6.122145e-09
normRes=6.070920e-09
normRes=6.019098e-09
normRes=5.966690e-09
normRes=5.913703e-09
normRes=5.860149e-09
normRes=5.806041e-09
normRes=5.751390e-09
normRes=5.696212e-09
normRes=5.640521e-09
normRes=5.584333e-09
normRes=5.527665e-09
normRes=5.470535e-09
normRes=5.412960e-09
normRes=5.354961e-09
normRes=5.296557e-09
normRes=5.237769e-09
normRes=5.178618e-09
normRes=5.119125e-09
normRes=5.059313e-09
normRes=4.999205e-09
normRes=4.938824e-09
normRes=4.878193e-09
normRes=4.817337e-09
normRes=4.756279e-09
normRes=4.695043e-09
normRes=4.633655e-09
normRes=4.572139e-09
normRes=4.510520e-09
normRes=4.448823e-09
normRes=4.387073e-09
normRes=4.325295e-09
normRes=4.263513e-09
normRes=4.201753e-09
normRes=4.140039e-09
normRes=4.078396e-09
normRes=4.016847e-09
normRes=3.955418e-09
normRes=3.894132e-09
normRes=3.833013e-09
normRes=3.772083e-09
normRes=3.711365e-09
normRes=3.650884e-09
normRes=3.590659e-09
normRes=3.530714e-09
normRes=3.471068e-09
normRes=3.411744e-09
normRes=3.352762e-09
normRes=3.294140e-09
normRes=3.235899e-09
normRes=3.178058e-09
normRes=3.120635e-09
normRes=3.063646e-09
normRes=3.007110e-09
normRes=2.951043e-09
normRes=2.895461e-09
normRes=2.840379e-09
normRes=2.785812e-09
normRes=2.731774e-09
normRes=2.678278e-09
normRes=2.625338e-09
normRes=2.572966e-09
normRes=2.521172e-09
normRes=2.469969e-09
normRes=2.419366e-09
normRes=2.369374e-09
normRes=2.320001e-09
normRes=2.271256e-09
normRes=2.223147e-09
normRes=2.175681e-09
normRes=2.128864e-09
normRes=2.082703e-09
normRes=2.037204e-09
normRes=1.992370e-09
normRes=1.948207e-09
normRes=1.904717e-09
normRes=1.861905e-09
normRes=1.819772e-09
normRes=1.778322e-09
normRes=1.737554e-09
normRes=1.697472e-09
normRes=1.658074e-09
normRes=1.619362e-09
normRes=1.581333e-09
normRes=1.543988e-09
normRes=1.507325e-09
normRes=1.471342e-09
normRes=1.436037e-09
normRes=1.401407e-09
normRes=1.367449e-09
normRes=1.334159e-09
normRes=1.301534e-09
normRes=1.269569e-09
normRes=1.238259e-09
normRes=1.207600e-09
normRes=1.177587e-09
normRes=1.148212e-09
normRes=1.119472e-09
normRes=1.091359e-09
normRes=1.063866e-09
normRes=1.036988e-09
normRes=1.010717e-09
normRes=9.850456e-10
normRes=9.599667e-10
normRes=9.354730e-10
normRes=9.115560e-10
normRes=8.882083e-10
normRes=8.654209e-10
normRes=8.431864e-10
normRes=8.214958e-10
normRes=8.003407e-10
normRes=7.797122e-10
normRes=7.596012e-10
normRes=7.399990e-10
normRes=7.208973e-10
normRes=7.022857e-10
normRes=6.841562e-10
normRes=6.664990e-10
normRes=6.493051e-10
normRes=6.325652e-10
normRes=6.162705e-10
normRes=6.004114e-10
normRes=5.849783e-10
normRes=5.699622e-10
normRes=5.553537e-10
normRes=5.411439e-10
normRes=5.273236e-10
normRes=5.138836e-10
normRes=5.008144e-10
normRes=4.881076e-10
normRes=4.757541e-10
normRes=4.637447e-10
normRes=4.520710e-10
normRes=4.407243e-10
normRes=4.296960e-10
normRes=4.189780e-10
normRes=4.085610e-10
normRes=3.984377e-10
normRes=3.885996e-10
normRes=3.790391e-10
normRes=3.697471e-10
normRes=3.607169e-10
normRes=3.519405e-10
normRes=3.434107e-10
normRes=3.351200e-10
normRes=3.270607e-10
normRes=3.192267e-10
normRes=3.116101e-10
normRes=3.042043e-10
normRes=2.970030e-10
normRes=2.900006e-10
normRes=2.831898e-10
normRes=2.765646e-10
normRes=2.701192e-10
normRes=2.638478e-10
normRes=2.577444e-10
normRes=2.518035e-10
normRes=2.460201e-10
normRes=2.403889e-10
normRes=2.349045e-10
normRes=2.295625e-10
normRes=2.243578e-10
normRes=2.192858e-10
normRes=2.143416e-10
normRes=2.095219e-10
normRes=2.048219e-10
normRes=2.002377e-10
normRes=1.957653e-10
normRes=1.914011e-10
normRes=1.871415e-10
normRes=1.829827e-10
normRes=1.789219e-10
normRes=1.749551e-10
normRes=1.710792e-10
normRes=1.672913e-10
normRes=1.635890e-10
normRes=1.599687e-10
normRes=1.564284e-10
normRes=1.529654e-10
normRes=1.495769e-10
normRes=1.462604e-10
normRes=1.430147e-10
normRes=1.398361e-10
normRes=1.367235e-10
normRes=1.336748e-10
normRes=1.306878e-10
normRes=1.277608e-10
normRes=1.248916e-10
normRes=1.220794e-10
normRes=1.193223e-10
normRes=1.166184e-10
normRes=1.139667e-10
normRes=1.113659e-10
normRes=1.088136e-10
normRes=1.063093e-10
normRes=1.038518e-10
normRes=1.014401e-10
normRes=9.907272e-11
normRes=9.674864e-11
normRes=9.446713e-11
normRes=9.222704e-11
normRes=9.002711e-11
normRes=8.786709e-11
normRes=8.574629e-11
normRes=8.366351e-11
normRes=8.161756e-11
normRes=7.960891e-11
normRes=7.763579e-11
normRes=7.569846e-11
normRes=7.379607e-11
normRes=7.192745e-11
normRes=7.009280e-11
normRes=6.829127e-11
normRes=6.652233e-11
normRes=6.478561e-11
normRes=6.308058e-11
normRes=6.140726e-11
normRes=5.976461e-11
normRes=5.815256e-11
normRes=5.657096e-11
normRes=5.501921e-11
normRes=5.349676e-11
normRes=5.200347e-11
normRes=5.053959e-11
normRes=4.910467e-11
normRes=4.769772e-11
normRes=4.631899e-11
normRes=4.496826e-11
normRes=4.364594e-11
normRes=4.235040e-11
normRes=4.108269e-11
normRes=3.984200e-11
normRes=3.862826e-11
normRes=3.744114e-11
normRes=3.628108e-11
normRes=3.514734e-11
normRes=3.404003e-11
normRes=3.295859e-11
normRes=3.190387e-11
normRes=3.087435e-11
normRes=2.987097e-11
normRes=2.889281e-11
normRes=2.794046e-11
normRes=2.701329e-11
normRes=2.611172e-11
normRes=2.523553e-11
normRes=2.438446e-11
normRes=2.355856e-11
normRes=2.275762e-11
normRes=2.198154e-11
normRes=2.123040e-11
normRes=2.050372e-11
normRes=1.980202e-11
normRes=1.912461e-11
normRes=1.847134e-11
normRes=1.784267e-11
normRes=1.723875e-11
normRes=1.665904e-11
normRes=1.610291e-11
normRes=1.557131e-11
normRes=1.506316e-11
normRes=1.457871e-11
normRes=1.411763e-11
normRes=1.367959e-11
normRes=1.326455e-11
normRes=1.287185e-11
normRes=1.250180e-11
normRes=1.215336e-11
normRes=1.182653e-11
normRes=1.152013e-11
normRes=1.123425e-11
normRes=1.096816e-11
normRes=1.072122e-11
normRes=1.049256e-11
normRes=1.028224e-11
normRes=1.008819e-11
normRes=9.910244e-12
normRes=9.747533e-12
normRes=9.599036e-12
normRes=9.463685e-12
normRes=9.340959e-12
normRes=9.229579e-12
normRes=9.128623e-12
normRes=9.037366e-12
normRes=8.954699e-12
normRes=8.880043e-12
normRes=8.812118e-12
normRes=8.750417e-12
normRes=8.694084e-12
normRes=8.642390e-12
normRes=8.594717e-12
normRes=8.550357e-12
normRes=8.508775e-12
normRes=8.469310e-12
normRes=8.431535e-12
normRes=8.395021e-12
normRes=8.359225e-12
normRes=8.323924e-12
normRes=8.288711e-12
normRes=8.253209e-12
normRes=8.217291e-12
normRes=8.180679e-12
normRes=8.143101e-12
normRes=8.104370e-12
normRes=8.064308e-12
normRes=8.023044e-12
normRes=7.980270e-12
normRes=7.935691e-12
normRes=7.889713e-12
normRes=7.841982e-12
normRes=7.792445e-12
normRes=7.741238e-12
normRes=7.688245e-12
normRes=7.633398e-12
normRes=7.576896e-12
normRes=7.518779e-12
normRes=7.458926e-12
normRes=7.397526e-12
normRes=7.334284e-12
normRes=7.269653e-12
normRes=7.203597e-12
normRes=7.135921e-12
normRes=7.066886e-12
normRes=6.996524e-12
normRes=6.924881e-12
normRes=6.852277e-12
normRes=6.778575e-12
normRes=6.703755e-12
normRes=6.627862e-12
normRes=6.551388e-12
normRes=6.474105e-12
normRes=6.395984e-12
normRes=6.317459e-12
normRes=6.238120e-12
normRes=6.158215e-12
normRes=6.077847e-12
normRes=5.997287e-12
normRes=5.916377e-12
normRes=5.835014e-12
normRes=5.753428e-12
normRes=5.671716e-12
normRes=5.590207e-12
normRes=5.508780e-12
normRes=5.427363e-12
normRes=5.346282e-12
normRes=5.265216e-12
normRes=5.184777e-12
normRes=5.104457e-12
normRes=5.024655e-12
normRes=4.945127e-12
normRes=4.865962e-12
normRes=4.787184e-12
normRes=4.709036e-12
normRes=4.631415e-12
normRes=4.554312e-12
normRes=4.478071e-12
normRes=4.402423e-12
normRes=4.327664e-12
normRes=4.253641e-12
normRes=4.180584e-12
normRes=4.108352e-12
normRes=4.036422e-12
normRes=3.965554e-12
normRes=3.895579e-12
normRes=3.826646e-12
normRes=3.758553e-12
normRes=3.691254e-12
normRes=3.625521e-12
normRes=3.560524e-12
normRes=3.496253e-12
normRes=3.433038e-12
normRes=3.371055e-12
normRes=3.309799e-12
normRes=3.249249e-12
normRes=3.190111e-12
normRes=3.132152e-12
normRes=3.074801e-12
normRes=3.018339e-12
normRes=2.963076e-12
normRes=2.908444e-12
normRes=2.854970e-12
normRes=2.802502e-12
normRes=2.750990e-12
normRes=2.700679e-12
normRes=2.651211e-12
normRes=2.602516e-12
normRes=2.554606e-12
normRes=2.507864e-12
normRes=2.461635e-12
normRes=2.416808e-12
normRes=2.372483e-12
normRes=2.329154e-12
normRes=2.286556e-12
normRes=2.245537e-12
normRes=2.204884e-12
normRes=2.165014e-12
normRes=2.126181e-12
normRes=2.087953e-12
normRes=2.050956e-12
normRes=2.014515e-12
normRes=1.978884e-12
normRes=1.943919e-12
normRes=1.909449e-12
normRes=1.875822e-12
normRes=1.842623e-12
normRes=1.810191e-12
normRes=1.778430e-12
normRes=1.747275e-12
normRes=1.716924e-12
normRes=1.686773e-12
normRes=1.657508e-12
normRes=1.628947e-12
normRes=1.600956e-12
normRes=1.573730e-12
normRes=1.546464e-12
normRes=1.520250e-12
normRes=1.494433e-12
normRes=1.469131e-12
normRes=1.444309e-12
normRes=1.420258e-12
normRes=1.396102e-12
normRes=1.372681e-12
normRes=1.349317e-12
normRes=1.326691e-12
normRes=1.304520e-12
normRes=1.282814e-12
normRes=1.261317e-12
normRes=1.240196e-12
normRes=1.219678e-12
normRes=1.199253e-12
normRes=1.179365e-12
normRes=1.159954e-12
normRes=1.140671e-12
normRes=1.121885e-12
normRes=1.103267e-12
normRes=1.085047e-12
normRes=1.067084e-12
normRes=1.049289e-12
normRes=1.031955e-12
normRes=1.014819e-12
normRes=9.979316e-13
nG=0
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=1
CellPDMap=1
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=0
CellPDMap=0
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
0.49690079994228547600
0.49080370416862767469
0.48485442175742499149
0.47904764232605245855
0.47337830634131583540
0.46784159098627453588
0.46243289649597413282
0.45714783339227826886
0.45198221059873927574
0.44693202436214662931
0.44199344789301936443
0.43716282171748449548
0.43243664458182901056
0.42781156510683482352
0.42328437360941378875
0.41885199512731974281
0.41451148191930248244
0.41029600993623416283
0.40613253985192204754
0.45994332198978060688
0.31980893718756153721
0.23029390637058597124
0.17848935881951591420
0.14584360035452126336
0.12333824887781763557
0.10683842329350448641
0.09423141532264696363
0.08428998993066709466
0.07624879673471375574
0.06960945089597987689
0.06403435740668389498
0.05928648225675068467
0.05519435597358569173
0.05163085354274870448
0.04849971724116713262
0.04572675084473935836
0.04325377436140368653
0.04103467246456299344
0.03903210112485498012
0.03721605803722456002
1.000
1.000
1.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.294
0.933
0.933
0.933
0.000
1.000
1.000
1.000
1.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.294
0.933
0.000
0.647
1.000
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.000
0.000
0.510
0.510
0.510
0.000
1.000
0.000
0.647
1.000
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.000
0.000
0.510
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933
0.933
0.933
1.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933


==> exL/ex3_I=40/out_TMeuler_8DSv1New5210_Special10_Var0-MOOD/iMOOD/res-I40-8DS-CPD.dat <==
0.012500 5 1.000000 0.000000 0.000000
0.037500 5 1.000000 0.647000 0.000000
0.062500 5 1.000000 1.000000 0.000000
0.087500 5 0.000000 0.502000 0.000000
0.112500 5 0.000000 0.502000 0.000000
0.137500 5 0.000000 0.502000 0.000000
0.162500 5 0.000000 0.502000 0.000000
0.187500 5 0.000000 0.502000 0.000000
0.212500 5 0.000000 0.502000 0.000000
0.237500 5 0.000000 0.502000 0.000000
0.262500 5 0.000000 0.502000 0.000000
0.287500 5 0.000000 0.502000 0.000000
0.312500 5 0.000000 0.502000 0.000000
0.337500 5 0.000000 0.000000 1.000000
0.362500 5 0.294000 0.000000 0.510000
0.387500 5 0.933000 0.510000 0.933000
0.412500 5 0.933000 0.510000 0.933000
0.437500 5 0.933000 0.510000 0.933000
0.462500 0 0.000000 0.000000 0.000000
0.487500 0 0.000000 0.000000 0.000000
0.512500 5 1.000000 0.000000 0.000000
0.537500 5 1.000000 0.647000 0.000000
0.562500 5 1.000000 1.000000 0.000000
0.587500 5 0.000000 0.502000 0.000000
0.612500 5 0.000000 0.502000 0.000000
0.637500 5 0.000000 0.502000 0.000000
0.662500 5 0.000000 0.502000 0.000000
0.687500 5 0.000000 0.502000 0.000000
0.712500 5 0.000000 0.502000 0.000000
0.737500 5 0.000000 0.502000 0.000000
0.762500 5 0.000000 0.502000 0.000000
0.787500 5 0.000000 0.502000 0.000000
0.812500 5 0.000000 0.502000 0.000000
0.837500 5 0.000000 0.502000 0.000000
0.862500 5 0.000000 0.502000 0.000000
0.887500 5 0.000000 0.502000 0.000000
0.912500 5 0.000000 0.502000 0.000000
0.937500 5 0.000000 0.000000 1.000000
0.962500 5 0.294000 0.000000 0.510000
0.987500 5 0.933000 0.510000 0.933000


==> exL/ex3_I=40/out_TMeuler_8DSv1New5210_Special10_Var0-MOOD/iMOOD/res-I40-8DS-PhiError.dat <==
0.012500 0.00000000000000000000
0.037500 0.00000000049605436425
0.062500 0.00000000046363296535
0.087500 0.00000000045742537536
0.112500 0.00000000046120290920
0.137500 0.00000000045862347253
0.162500 0.00000000045293518935
0.187500 0.00000000044736858662
0.212500 0.00000000044140513467
0.237500 0.00000000043713793696
0.262500 0.00000000042962039482
0.287500 0.00000000042987363669
0.312500 0.00000000041320474820
0.337500 0.00000000043691628093
0.362500 0.00000000038793707136
0.387500 0.00000000043550346662
0.412500 0.00000000049743903441
0.437500 0.00209674098784984331
0.462500 0.00205445413069965666
0.487500 0.00201343375431944915
0.512500 0.00456264751187185347
0.537500 0.00014829440682159745
0.562500 0.00002547442164776981
0.587500 0.00001364317709301455
0.612500 0.00001770560484039285
0.637500 0.00001330940964015814
0.662500 0.00000498688728328700
0.687500 0.00000157744561836426
0.712500 0.00000065291175892213
0.737500 0.00000034931518982928
0.762500 0.00000019127401720831
0.787500 0.00000010453744799660
0.812500 0.00000005878633516782
0.837500 0.00000003663422495914
0.862500 0.00000001978909515421
0.887500 0.00000001977357989152
0.912500 0.00000000265418756418
0.937500 0.00000003695504592616
0.962500 0.00000003021023362720
0.987500 0.00000004552972612121


==> exL/ex3_I=40/out_TMeuler_8DSv1New5210_Special10_Var0-MOOD/iMOOD/res-I40-8DS-Phi_PhiExact.dat <==
0.000000 0.500000
0.002000 0.499500
0.004000 0.499002
0.006000 0.498504
0.008000 0.498008
0.010000 0.497512
0.012000 0.497018
0.014000 0.496524
0.016000 0.496032
0.018000 0.495540
0.020000 0.495050
0.022000 0.494560
0.024000 0.494071
0.026000 0.493583
0.028000 0.493097
0.030000 0.492611
0.032000 0.492126
0.034000 0.491642
0.036000 0.491159
0.038000 0.490677
0.040000 0.490196
0.042000 0.489716
0.044000 0.489237
0.046000 0.488759
0.048000 0.488281
0.050000 0.487805
0.052000 0.487329
0.054000 0.486855
0.056000 0.486381
0.058000 0.485909
0.060000 0.485437
0.062000 0.484966
0.064000 0.484496
0.066000 0.484027
0.068000 0.483559
0.070000 0.483092
0.072000 0.482625
0.074000 0.482160
0.076000 0.481696
0.078000 0.481232
0.080000 0.480769
0.082000 0.480307
0.084000 0.479846
0.086000 0.479386
0.088000 0.478927
0.090000 0.478469
0.092000 0.478011
0.094000 0.477555
0.096000 0.477099
0.098000 0.476644
0.100000 0.476190
0.102000 0.475737
0.104000 0.475285
0.106000 0.474834
0.108000 0.474383
0.110000 0.473934
0.112000 0.473485
0.114000 0.473037
0.116000 0.472590
0.118000 0.472144
0.120000 0.471698
0.122000 0.471254
0.124000 0.470810
0.126000 0.470367
0.128000 0.469925
0.130000 0.469484
0.132000 0.469043
0.134000 0.468604
0.136000 0.468165
0.138000 0.467727
0.140000 0.467290
0.142000 0.466853
0.144000 0.466418
0.146000 0.465983
0.148000 0.465549
0.150000 0.465116
0.152000 0.464684
0.154000 0.464253
0.156000 0.463822
0.158000 0.463392
0.160000 0.462963
0.162000 0.462535
0.164000 0.462107
0.166000 0.461681
0.168000 0.461255
0.170000 0.460829
0.172000 0.460405
0.174000 0.459982
0.176000 0.459559
0.178000 0.459137
0.180000 0.458716
0.182000 0.458295
0.184000 0.457875
0.186000 0.457457
0.188000 0.457038
0.190000 0.456621
0.192000 0.456204
0.194000 0.455789
0.196000 0.455373
0.198000 0.454959
0.200000 0.454545
0.202000 0.454133
0.204000 0.453721
0.206000 0.453309
0.208000 0.452899
0.210000 0.452489
0.212000 0.452080
0.214000 0.451671
0.216000 0.451264
0.218000 0.450857
0.220000 0.450450
0.222000 0.450045
0.224000 0.449640
0.226000 0.449236
0.228000 0.448833
0.230000 0.448430
0.232000 0.448029
0.234000 0.447628
0.236000 0.447227
0.238000 0.446828
0.240000 0.446429
0.242000 0.446030
0.244000 0.445633
0.246000 0.445236
0.248000 0.444840
0.250000 0.444444
0.252000 0.444050
0.254000 0.443656
0.256000 0.443262
0.258000 0.442870
0.260000 0.442478
0.262000 0.442087
0.264000 0.441696
0.266000 0.441306
0.268000 0.440917
0.270000 0.440529
0.272000 0.440141
0.274000 0.439754
0.276000 0.439367
0.278000 0.438982
0.280000 0.438596
0.282000 0.438212
0.284000 0.437828
0.286000 0.437445
0.288000 0.437063
0.290000 0.436681
0.292000 0.436300
0.294000 0.435920
0.296000 0.435540
0.298000 0.435161
0.300000 0.434783
0.302000 0.434405
0.304000 0.434028
0.306000 0.433651
0.308000 0.433276
0.310000 0.432900
0.312000 0.432526
0.314000 0.432152
0.316000 0.431779
0.318000 0.431406
0.320000 0.431034
0.322000 0.430663
0.324000 0.430293
0.326000 0.429923
0.328000 0.429553
0.330000 0.429185
0.332000 0.428816
0.334000 0.428449
0.336000 0.428082
0.338000 0.427716
0.340000 0.427350
0.342000 0.426985
0.344000 0.426621
0.346000 0.426257
0.348000 0.425894
0.350000 0.425532
0.352000 0.425170
0.354000 0.424809
0.356000 0.424448
0.358000 0.424088
0.360000 0.423729
0.362000 0.423370
0.364000 0.423012
0.366000 0.422654
0.368000 0.422297
0.370000 0.421941
0.372000 0.421585
0.374000 0.421230
0.376000 0.420875
0.378000 0.420521
0.380000 0.420168
0.382000 0.419815
0.384000 0.419463
0.386000 0.419111
0.388000 0.418760
0.390000 0.418410
0.392000 0.418060
0.394000 0.417711
0.396000 0.417362
0.398000 0.417014
0.400000 0.416667
0.402000 0.416320
0.404000 0.415973
0.406000 0.415628
0.408000 0.415282
0.410000 0.414938
0.412000 0.414594
0.414000 0.414250
0.416000 0.413907
0.418000 0.413565
0.420000 0.413223
0.422000 0.412882
0.424000 0.412541
0.426000 0.412201
0.428000 0.411862
0.430000 0.411523
0.432000 0.411184
0.434000 0.410846
0.436000 0.410509
0.438000 0.410172
0.440000 0.409836
0.442000 0.409500
0.444000 0.409165
0.446000 0.408831
0.448000 0.408497
0.450000 0.408163
0.452000 0.407830
0.454000 0.407498
0.456000 0.407166
0.458000 0.406835
0.460000 0.406504
0.462000 0.406174
0.464000 0.405844
0.466000 0.405515
0.468000 0.405186
0.470000 0.404858
0.472000 0.404531
0.474000 0.404204
0.476000 0.403877
0.478000 0.403551
0.480000 0.403226
0.482000 0.402901
0.484000 0.402576
0.486000 0.402253
0.488000 0.401929
0.490000 0.401606
0.492000 0.401284
0.494000 0.400962
0.496000 0.400641
0.498000 0.400320
0.500000 0.400000
0.502000 0.384615
0.504000 0.370370
0.506000 0.357143
0.508000 0.344828
0.510000 0.333333
0.512000 0.322581
0.514000 0.312500
0.516000 0.303030
0.518000 0.294118
0.520000 0.285714
0.522000 0.277778
0.524000 0.270270
0.526000 0.263158
0.528000 0.256410
0.530000 0.250000
0.532000 0.243902
0.534000 0.238095
0.536000 0.232558
0.538000 0.227273
0.540000 0.222222
0.542000 0.217391
0.544000 0.212766
0.546000 0.208333
0.548000 0.204082
0.550000 0.200000
0.552000 0.196078
0.554000 0.192308
0.556000 0.188679
0.558000 0.185185
0.560000 0.181818
0.562000 0.178571
0.564000 0.175439
0.566000 0.172414
0.568000 0.169492
0.570000 0.166667
0.572000 0.163934
0.574000 0.161290
0.576000 0.158730
0.578000 0.156250
0.580000 0.153846
0.582000 0.151515
0.584000 0.149254
0.586000 0.147059
0.588000 0.144928
0.590000 0.142857
0.592000 0.140845
0.594000 0.138889
0.596000 0.136986
0.598000 0.135135
0.600000 0.133333
0.602000 0.131579
0.604000 0.129870
0.606000 0.128205
0.608000 0.126582
0.610000 0.125000
0.612000 0.123457
0.614000 0.121951
0.616000 0.120482
0.618000 0.119048
0.620000 0.117647
0.622000 0.116279
0.624000 0.114943
0.626000 0.113636
0.628000 0.112360
0.630000 0.111111
0.632000 0.109890
0.634000 0.108696
0.636000 0.107527
0.638000 0.106383
0.640000 0.105263
0.642000 0.104167
0.644000 0.103093
0.646000 0.102041
0.648000 0.101010
0.650000 0.100000
0.652000 0.099010
0.654000 0.098039
0.656000 0.097087
0.658000 0.096154
0.660000 0.095238
0.662000 0.094340
0.664000 0.093458
0.666000 0.092593
0.668000 0.091743
0.670000 0.090909
0.672000 0.090090
0.674000 0.089286
0.676000 0.088496
0.678000 0.087719
0.680000 0.086957
0.682000 0.086207
0.684000 0.085470
0.686000 0.084746
0.688000 0.084034
0.690000 0.083333
0.692000 0.082645
0.694000 0.081967
0.696000 0.081301
0.698000 0.080645
0.700000 0.080000
0.702000 0.079365
0.704000 0.078740
0.706000 0.078125
0.708000 0.077519
0.710000 0.076923
0.712000 0.076336
0.714000 0.075758
0.716000 0.075188
0.718000 0.074627
0.720000 0.074074
0.722000 0.073529
0.724000 0.072993
0.726000 0.072464
0.728000 0.071942
0.730000 0.071429
0.732000 0.070922
0.734000 0.070423
0.736000 0.069930
0.738000 0.069444
0.740000 0.068966
0.742000 0.068493
0.744000 0.068027
0.746000 0.067568
0.748000 0.067114
0.750000 0.066667
0.752000 0.066225
0.754000 0.065789
0.756000 0.065359
0.758000 0.064935
0.760000 0.064516
0.762000 0.064103
0.764000 0.063694
0.766000 0.063291
0.768000 0.062893
0.770000 0.062500
0.772000 0.062112
0.774000 0.061728
0.776000 0.061350
0.778000 0.060976
0.780000 0.060606
0.782000 0.060241
0.784000 0.059880
0.786000 0.059524
0.788000 0.059172
0.790000 0.058824
0.792000 0.058480
0.794000 0.058140
0.796000 0.057803
0.798000 0.057471
0.800000 0.057143
0.802000 0.056818
0.804000 0.056497
0.806000 0.056180
0.808000 0.055866
0.810000 0.055556
0.812000 0.055249
0.814000 0.054945
0.816000 0.054645
0.818000 0.054348
0.820000 0.054054
0.822000 0.053763
0.824000 0.053476
0.826000 0.053191
0.828000 0.052910
0.830000 0.052632
0.832000 0.052356
0.834000 0.052083
0.836000 0.051813
0.838000 0.051546
0.840000 0.051282
0.842000 0.051020
0.844000 0.050761
0.846000 0.050505
0.848000 0.050251
0.850000 0.050000
0.852000 0.049751
0.854000 0.049505
0.856000 0.049261
0.858000 0.049020
0.860000 0.048780
0.862000 0.048544
0.864000 0.048309
0.866000 0.048077
0.868000 0.047847
0.870000 0.047619
0.872000 0.047393
0.874000 0.047170
0.876000 0.046948
0.878000 0.046729
0.880000 0.046512
0.882000 0.046296
0.884000 0.046083
0.886000 0.045872
0.888000 0.045662
0.890000 0.045455
0.892000 0.045249
0.894000 0.045045
0.896000 0.044843
0.898000 0.044643
0.900000 0.044444
0.902000 0.044248
0.904000 0.044053
0.906000 0.043860
0.908000 0.043668
0.910000 0.043478
0.912000 0.043290
0.914000 0.043103
0.916000 0.042918
0.918000 0.042735
0.920000 0.042553
0.922000 0.042373
0.924000 0.042194
0.926000 0.042017
0.928000 0.041841
0.930000 0.041667
0.932000 0.041494
0.934000 0.041322
0.936000 0.041152
0.938000 0.040984
0.940000 0.040816
0.942000 0.040650
0.944000 0.040486
0.946000 0.040323
0.948000 0.040161
0.950000 0.040000
0.952000 0.039841
0.954000 0.039683
0.956000 0.039526
0.958000 0.039370
0.960000 0.039216
0.962000 0.039062
0.964000 0.038911
0.966000 0.038760
0.968000 0.038610
0.970000 0.038462
0.972000 0.038314
0.974000 0.038168
0.976000 0.038023
0.978000 0.037879
0.980000 0.037736
0.982000 0.037594
0.984000 0.037453
0.986000 0.037313
0.988000 0.037175
0.990000 0.037037
0.992000 0.036900
0.994000 0.036765
0.996000 0.036630
0.998000 0.036496
1.000000 0.036364


==> exL/ex3_I=40/out_TMeuler_8DSv1New5210_Special10_Var0-MOOD/iMOOD/res-I40-8DS-Phi_VarSteS.dat <==
0.012500 0.496901
0.037500 0.490804
0.062500 0.484854
0.087500 0.479048
0.112500 0.473378
0.137500 0.467842
0.162500 0.462433
0.187500 0.457148
0.212500 0.451982
0.237500 0.446932
0.262500 0.441993
0.287500 0.437163
0.312500 0.432437
0.337500 0.427812
0.362500 0.423284
0.387500 0.418852
0.412500 0.414511
0.437500 0.408163
0.462500 0.404040
0.487500 0.400000
0.512500 0.319809
0.537500 0.230294
0.562500 0.178489
0.587500 0.145844
0.612500 0.123338
0.637500 0.106838
0.662500 0.094231
0.687500 0.084290
0.712500 0.076249
0.737500 0.069609
0.762500 0.064034
0.787500 0.059286
0.812500 0.055194
0.837500 0.051631
0.862500 0.048500
0.887500 0.045727
0.912500 0.043254
0.937500 0.041035
0.962500 0.039032
0.987500 0.037216


==> exL/ex3_I=40/out_TMeuler_8DSv1New5210_Special10_Var0-MOOD/iMOOD/res-I40-8DS.txt <==
Conv=y
nRes=1751
normRes=2.083679e-01
normRes=2.040339e-01
normRes=1.997644e-01
normRes=1.955576e-01
normRes=1.914118e-01
normRes=1.873258e-01
normRes=1.832987e-01
normRes=1.793298e-01
normRes=1.754188e-01
normRes=1.715653e-01
normRes=1.677693e-01
normRes=1.640311e-01
normRes=1.603511e-01
normRes=1.567296e-01
normRes=1.531674e-01
normRes=1.496652e-01
normRes=1.462239e-01
normRes=1.428446e-01
normRes=1.395284e-01
normRes=1.362765e-01
normRes=1.330901e-01
normRes=1.299707e-01
normRes=1.269196e-01
normRes=1.239382e-01
normRes=1.210281e-01
normRes=1.181907e-01
normRes=1.154276e-01
normRes=1.127403e-01
normRes=1.101301e-01
normRes=1.075986e-01
normRes=1.051470e-01
normRes=1.027768e-01
normRes=1.004891e-01
normRes=9.828498e-02
normRes=9.616543e-02
normRes=9.413128e-02
normRes=9.218316e-02
normRes=9.032154e-02
normRes=8.854669e-02
normRes=8.685864e-02
normRes=8.525720e-02
normRes=8.374193e-02
normRes=8.231211e-02
normRes=8.096679e-02
normRes=7.970470e-02
normRes=7.852435e-02
normRes=7.742393e-02
normRes=7.640139e-02
normRes=7.545444e-02
normRes=7.458053e-02
normRes=7.377689e-02
normRes=7.304059e-02
normRes=7.236847e-02
normRes=7.175727e-02
normRes=7.120359e-02
normRes=7.070394e-02
normRes=7.025479e-02
normRes=6.985255e-02
normRes=6.949365e-02
normRes=6.917453e-02
normRes=6.889168e-02
normRes=6.864166e-02
normRes=6.842111e-02
normRes=6.822679e-02
normRes=6.805558e-02
normRes=6.790449e-02
normRes=6.777067e-02
normRes=6.765143e-02
normRes=6.754422e-02
normRes=6.744667e-02
normRes=6.735655e-02
normRes=6.727182e-02
normRes=6.719057e-02
normRes=6.711107e-02
normRes=6.703173e-02
normRes=6.695110e-02
normRes=6.686791e-02
normRes=6.678100e-02
normRes=6.668935e-02
normRes=6.659206e-02
normRes=6.648837e-02
normRes=6.637761e-02
normRes=6.625924e-02
normRes=6.613280e-02
normRes=6.599796e-02
normRes=6.585444e-02
normRes=6.570207e-02
normRes=6.554074e-02
normRes=6.537042e-02
normRes=6.519115e-02
normRes=6.500301e-02
normRes=6.480615e-02
normRes=6.460076e-02
normRes=6.438709e-02
normRes=6.416539e-02
normRes=6.393600e-02
normRes=6.369923e-02
normRes=6.345546e-02
normRes=6.320509e-02
normRes=6.294852e-02
normRes=6.268618e-02
normRes=6.241851e-02
normRes=6.214597e-02
normRes=6.186903e-02
normRes=6.158814e-02
normRes=6.130377e-02
normRes=6.101640e-02
normRes=6.072647e-02
normRes=6.043445e-02
normRes=6.014077e-02
normRes=5.984587e-02
normRes=5.955014e-02
normRes=5.925399e-02
normRes=5.895779e-02
normRes=5.866191e-02
normRes=5.836667e-02
normRes=5.807241e-02
normRes=5.777942e-02
normRes=5.748799e-02
normRes=5.719840e-02
normRes=5.691089e-02
normRes=5.662571e-02
normRes=5.634309e-02
normRes=5.606323e-02
normRes=5.578632e-02
normRes=5.551255e-02
normRes=5.524207e-02
normRes=5.497503e-02
normRes=5.471154e-02
normRes=5.445170e-02
normRes=5.419559e-02
normRes=5.394325e-02
normRes=5.369472e-02
normRes=5.344999e-02
normRes=5.320904e-02
normRes=5.297183e-02
normRes=5.273828e-02
normRes=5.250832e-02
normRes=5.228184e-02
normRes=5.205872e-02
normRes=5.183885e-02
normRes=5.162208e-02
normRes=5.140829e-02
normRes=5.119733e-02
normRes=5.098907e-02
normRes=5.078337e-02
normRes=5.058013e-02
normRes=5.037921e-02
normRes=5.018051e-02
normRes=4.998394e-02
normRes=4.978940e-02
normRes=4.959681e-02
normRes=4.940609e-02
normRes=4.921718e-02
normRes=4.903001e-02
normRes=4.884451e-02
normRes=4.866062e-02
normRes=4.847827e-02
normRes=4.829739e-02
normRes=4.811789e-02
normRes=4.793971e-02
normRes=4.776273e-02
normRes=4.758687e-02
normRes=4.741202e-02
normRes=4.723806e-02
normRes=4.706487e-02
normRes=4.689233e-02
normRes=4.672031e-02
normRes=4.654867e-02
normRes=4.637728e-02
normRes=4.620603e-02
normRes=4.603478e-02
normRes=4.586343e-02
normRes=4.569186e-02
normRes=4.551998e-02
normRes=4.534773e-02
normRes=4.517502e-02
normRes=4.500183e-02
normRes=4.482811e-02
normRes=4.465386e-02
normRes=4.447909e-02
normRes=4.430382e-02
normRes=4.412810e-02
normRes=4.395199e-02
normRes=4.377556e-02
normRes=4.359892e-02
normRes=4.342214e-02
normRes=4.324536e-02
normRes=4.306868e-02
normRes=4.289223e-02
normRes=4.271612e-02
normRes=4.254048e-02
normRes=4.236541e-02
normRes=4.219103e-02
normRes=4.201743e-02
normRes=4.184469e-02
normRes=4.167286e-02
normRes=4.150201e-02
normRes=4.133215e-02
normRes=4.116329e-02
normRes=4.099541e-02
normRes=4.082846e-02
normRes=4.066236e-02
normRes=4.049704e-02
normRes=4.033236e-02
normRes=4.016817e-02
normRes=4.000431e-02
normRes=3.984059e-02
normRes=3.967678e-02
normRes=3.951265e-02
normRes=3.934796e-02
normRes=3.918242e-02
normRes=3.901576e-02
normRes=3.884769e-02
normRes=3.867791e-02
normRes=3.850611e-02
normRes=3.833199e-02
normRes=3.815523e-02
normRes=3.797555e-02
normRes=3.779264e-02
normRes=3.760622e-02
normRes=3.741601e-02
normRes=3.722176e-02
normRes=3.702322e-02
normRes=3.682018e-02
normRes=3.661242e-02
normRes=3.639978e-02
normRes=3.618209e-02
normRes=3.595923e-02
normRes=3.573111e-02
normRes=3.549765e-02
normRes=3.525881e-02
normRes=3.501459e-02
normRes=3.476500e-02
normRes=3.451009e-02
normRes=3.424994e-02
normRes=3.398468e-02
normRes=3.371445e-02
normRes=3.343942e-02
normRes=3.315979e-02
normRes=3.287581e-02
normRes=3.258773e-02
normRes=3.229585e-02
normRes=3.200047e-02
normRes=3.170194e-02
normRes=3.140061e-02
normRes=3.109688e-02
normRes=3.079115e-02
normRes=3.048383e-02
normRes=3.017536e-02
normRes=2.986619e-02
normRes=2.955678e-02
normRes=2.924760e-02
normRes=2.893913e-02
normRes=2.863184e-02
normRes=2.832622e-02
normRes=2.802275e-02
normRes=2.772190e-02
normRes=2.742415e-02
normRes=2.712995e-02
normRes=2.683976e-02
normRes=2.655401e-02
normRes=2.627312e-02
normRes=2.599748e-02
normRes=2.572747e-02
normRes=2.546344e-02
normRes=2.520570e-02
normRes=2.495456e-02
normRes=2.471027e-02
normRes=2.447305e-02
normRes=2.424310e-02
normRes=2.402057e-02
normRes=2.380558e-02
normRes=2.359820e-02
normRes=2.339846e-02
normRes=2.320638e-02
normRes=2.302190e-02
normRes=2.284495e-02
normRes=2.267540e-02
normRes=2.251311e-02
normRes=2.235789e-02
normRes=2.220950e-02
normRes=2.206770e-02
normRes=2.193220e-02
normRes=2.180268e-02
normRes=2.167883e-02
normRes=2.156026e-02
normRes=2.144662e-02
normRes=2.133751e-02
normRes=2.123252e-02
normRes=2.113125e-02
normRes=2.103326e-02
normRes=2.093815e-02
normRes=2.084547e-02
normRes=2.075480e-02
normRes=2.066573e-02
normRes=2.057783e-02
normRes=2.049070e-02
normRes=2.040394e-02
normRes=2.031716e-02
normRes=2.022998e-02
normRes=2.014205e-02
normRes=2.005303e-02
normRes=1.996257e-02
normRes=1.987037e-02
normRes=1.977615e-02
normRes=1.967962e-02
normRes=1.958053e-02
normRes=1.947864e-02
normRes=1.937374e-02
normRes=1.926562e-02
normRes=1.915412e-02
normRes=1.903907e-02
normRes=1.892034e-02
normRes=1.879779e-02
normRes=1.867133e-02
normRes=1.854088e-02
normRes=1.840636e-02
normRes=1.826772e-02
normRes=1.812494e-02
normRes=1.797798e-02
normRes=1.782685e-02
normRes=1.767156e-02
normRes=1.751213e-02
normRes=1.734860e-02
normRes=1.718102e-02
normRes=1.700945e-02
normRes=1.683397e-02
normRes=1.665465e-02
normRes=1.647160e-02
normRes=1.628492e-02
normRes=1.609472e-02
normRes=1.590112e-02
normRes=1.570424e-02
normRes=1.550423e-02
normRes=1.530122e-02
normRes=1.509536e-02
normRes=1.488679e-02
normRes=1.467569e-02
normRes=1.446220e-02
normRes=1.424649e-02
normRes=1.402873e-02
normRes=1.380909e-02
normRes=1.358774e-02
normRes=1.336484e-02
normRes=1.314058e-02
normRes=1.291513e-02
normRes=1.268867e-02
normRes=1.246137e-02
normRes=1.223340e-02
normRes=1.200495e-02
normRes=1.177618e-02
normRes=1.154726e-02
normRes=1.131838e-02
normRes=1.108968e-02
normRes=1.086135e-02
normRes=1.063355e-02
normRes=1.040643e-02
normRes=1.018016e-02
normRes=9.954884e-03
normRes=9.730765e-03
normRes=9.507948e-03
normRes=9.286577e-03
normRes=9.066794e-03
normRes=8.848738e-03
normRes=8.632541e-03
normRes=8.418333e-03
normRes=8.206240e-03
normRes=7.996382e-03
normRes=7.788877e-03
normRes=7.583837e-03
normRes=7.381370e-03
normRes=7.181579e-03
normRes=6.984564e-03
normRes=6.790420e-03
normRes=6.599235e-03
normRes=6.411098e-03
normRes=6.226087e-03
normRes=6.044280e-03
normRes=5.865749e-03
normRes=5.690562e-03
normRes=5.518783e-03
normRes=5.350469e-03
normRes=5.185676e-03
normRes=5.024455e-03
normRes=4.866851e-03
normRes=4.712907e-03
normRes=4.562659e-03
normRes=4.416143e-03
normRes=4.273386e-03
normRes=4.134416e-03
normRes=3.999253e-03
normRes=3.867915e-03
normRes=3.740415e-03
normRes=3.616763e-03
normRes=3.496963e-03
normRes=3.381018e-03
normRes=3.268924e-03
normRes=3.160675e-03
normRes=3.056258e-03
normRes=2.955659e-03
normRes=2.858856e-03
normRes=2.765824e-03
normRes=2.676535e-03
normRes=2.590953e-03
normRes=2.509038e-03
normRes=2.430746e-03
normRes=2.356025e-03
normRes=2.284819e-03
normRes=2.217067e-03
normRes=2.152701e-03
normRes=2.091648e-03
normRes=2.033828e-03
normRes=1.979157e-03
normRes=1.927544e-03
normRes=1.878894e-03
normRes=1.833105e-03
normRes=1.790073e-03
normRes=1.749688e-03
normRes=1.711838e-03
normRes=1.676407e-03
normRes=1.643276e-03
normRes=1.612327e-03
normRes=1.583440e-03
normRes=1.556494e-03
normRes=1.531371e-03
normRes=1.507953e-03
normRes=1.486124e-03
normRes=1.465774e-03
normRes=1.446792e-03
normRes=1.429075e-03
normRes=1.412521e-03
normRes=1.397035e-03
normRes=1.382527e-03
normRes=1.368911e-03
normRes=1.356106e-03
normRes=1.344039e-03
normRes=1.332638e-03
normRes=1.321841e-03
normRes=1.311587e-03
normRes=1.301822e-03
normRes=1.292495e-03
normRes=1.283562e-03
normRes=1.274980e-03
normRes=1.266713e-03
normRes=1.258726e-03
normRes=1.250989e-03
normRes=1.243474e-03
normRes=1.236156e-03
normRes=1.229014e-03
normRes=1.222027e-03
normRes=1.215178e-03
normRes=1.208450e-03
normRes=1.201828e-03
normRes=1.195301e-03
normRes=1.188856e-03
normRes=1.182482e-03
normRes=1.176169e-03
normRes=1.169909e-03
normRes=1.163693e-03
normRes=1.157513e-03
normRes=1.151361e-03
normRes=1.145232e-03
normRes=1.139117e-03
normRes=1.133011e-03
normRes=1.126908e-03
normRes=1.120800e-03
normRes=1.114682e-03
normRes=1.108549e-03
normRes=1.102394e-03
normRes=1.096211e-03
normRes=1.089995e-03
normRes=1.083740e-03
normRes=1.077441e-03
normRes=1.071091e-03
normRes=1.064687e-03
normRes=1.058222e-03
normRes=1.051690e-03
normRes=1.045088e-03
normRes=1.038410e-03
normRes=1.031652e-03
normRes=1.024808e-03
normRes=1.017875e-03
normRes=1.010849e-03
normRes=1.003725e-03
normRes=9.965005e-04
normRes=9.891715e-04
normRes=9.817352e-04
normRes=9.741889e-04
normRes=9.665301e-04
normRes=9.587567e-04
normRes=9.508671e-04
normRes=9.428597e-04
normRes=9.347334e-04
normRes=9.264876e-04
normRes=9.181218e-04
normRes=9.096359e-04
normRes=9.010303e-04
normRes=8.923055e-04
normRes=8.834626e-04
normRes=8.745028e-04
normRes=8.654278e-04
normRes=8.562395e-04
normRes=8.469402e-04
normRes=8.375324e-04
normRes=8.280191e-04
normRes=8.184033e-04
normRes=8.086885e-04
normRes=7.988783e-04
normRes=7.889767e-04
normRes=7.789877e-04
normRes=7.689159e-04
normRes=7.587656e-04
normRes=7.485418e-04
normRes=7.382493e-04
normRes=7.278933e-04
normRes=7.174791e-04
normRes=7.070119e-04
normRes=6.964974e-04
normRes=6.859412e-04
normRes=6.753489e-04
normRes=6.647265e-04
normRes=6.540797e-04
normRes=6.434144e-04
normRes=6.327367e-04
normRes=6.220526e-04
normRes=6.113679e-04
normRes=6.006888e-04
normRes=5.900212e-04
normRes=5.793711e-04
normRes=5.687444e-04
normRes=5.581471e-04
normRes=5.475850e-04
normRes=5.370639e-04
normRes=5.265895e-04
normRes=5.161675e-04
normRes=5.058033e-04
normRes=4.955025e-04
normRes=4.852704e-04
normRes=4.751122e-04
normRes=4.650331e-04
normRes=4.550381e-04
normRes=4.451320e-04
normRes=4.353195e-04
normRes=4.256054e-04
normRes=4.159939e-04
normRes=4.064895e-04
normRes=3.970962e-04
normRes=3.878180e-04
normRes=3.786589e-04
normRes=3.696225e-04
normRes=3.607122e-04
normRes=3.519314e-04
normRes=3.432833e-04
normRes=3.347710e-04
normRes=3.263972e-04
normRes=3.181645e-04
normRes=3.100756e-04
normRes=3.021327e-04
normRes=2.943380e-04
normRes=2.866933e-04
normRes=2.792006e-04
normRes=2.718615e-04
normRes=2.646774e-04
normRes=2.576495e-04
normRes=2.507790e-04
normRes=2.440669e-04
normRes=2.375138e-04
normRes=2.311203e-04
normRes=2.248869e-04
normRes=2.188138e-04
normRes=2.129011e-04
normRes=2.071487e-04
normRes=2.015562e-04
normRes=1.961232e-04
normRes=1.908492e-04
normRes=1.857333e-04
normRes=1.807746e-04
normRes=1.759719e-04
normRes=1.713239e-04
normRes=1.668292e-04
normRes=1.624861e-04
normRes=1.582929e-04
normRes=1.542475e-04
normRes=1.503478e-04
normRes=1.465916e-04
normRes=1.429763e-04
normRes=1.394994e-04
normRes=1.361582e-04
normRes=1.329497e-04
normRes=1.298710e-04
normRes=1.269188e-04
normRes=1.240900e-04
normRes=1.213810e-04
normRes=1.187885e-04
normRes=1.163088e-04
normRes=1.139384e-04
normRes=1.116735e-04
normRes=1.095103e-04
normRes=1.074450e-04
normRes=1.054738e-04
normRes=1.035928e-04
normRes=1.017983e-04
normRes=1.000864e-04
normRes=9.845322e-05
normRes=9.689514e-05
normRes=9.540842e-05
normRes=9.398943e-05
normRes=9.263463e-05
normRes=9.134056e-05
normRes=9.010385e-05
normRes=8.892124e-05
normRes=8.778957e-05
normRes=8.670581e-05
normRes=8.566703e-05
normRes=8.467044e-05
normRes=8.371335e-05
normRes=8.279322e-05
normRes=8.190761e-05
normRes=8.105422e-05
normRes=8.023086e-05
normRes=7.943545e-05
normRes=7.866604e-05
normRes=7.792080e-05
normRes=7.719798e-05
normRes=7.649595e-05
normRes=7.581318e-05
normRes=7.514824e-05
normRes=7.449976e-05
normRes=7.386650e-05
normRes=7.324725e-05
normRes=7.264092e-05
normRes=7.204647e-05
normRes=7.146291e-05
normRes=7.088934e-05
normRes=7.032490e-05
normRes=6.976880e-05
normRes=6.922028e-05
normRes=6.867863e-05
normRes=6.814319e-05
normRes=6.761334e-05
normRes=6.708849e-05
normRes=6.656809e-05
normRes=6.605161e-05
normRes=6.553856e-05
normRes=6.502849e-05
normRes=6.452095e-05
normRes=6.401552e-05
normRes=6.351182e-05
normRes=6.300948e-05
normRes=6.250814e-05
normRes=6.200748e-05
normRes=6.150718e-05
normRes=6.100694e-05
normRes=6.050651e-05
normRes=6.000560e-05
normRes=5.950398e-05
normRes=5.900142e-05
normRes=5.849771e-05
normRes=5.799266e-05
normRes=5.748607e-05
normRes=5.697779e-05
normRes=5.646765e-05
normRes=5.595553e-05
normRes=5.544131e-05
normRes=5.492486e-05
normRes=5.440610e-05
normRes=5.388495e-05
normRes=5.336134e-05
normRes=5.283522e-05
normRes=5.230654e-05
normRes=5.177529e-05
normRes=5.124146e-05
normRes=5.070503e-05
normRes=5.016603e-05
normRes=4.962448e-05
normRes=4.908043e-05
normRes=4.853391e-05
normRes=4.798500e-05
normRes=4.743377e-05
normRes=4.688030e-05
normRes=4.632468e-05
normRes=4.576703e-05
normRes=4.520746e-05
normRes=4.464609e-05
normRes=4.408306e-05
normRes=4.351851e-05
normRes=4.295258e-05
normRes=4.238545e-05
normRes=4.181728e-05
normRes=4.124823e-05
normRes=4.067848e-05
normRes=4.010823e-05
normRes=3.953765e-05
normRes=3.896695e-05
normRes=3.839633e-05
normRes=3.782598e-05
normRes=3.725611e-05
normRes=3.668693e-05
normRes=3.611865e-05
normRes=3.555148e-05
normRes=3.498565e-05
normRes=3.442136e-05
normRes=3.385882e-05
normRes=3.329827e-05
normRes=3.273991e-05
normRes=3.218395e-05
normRes=3.163062e-05
normRes=3.108012e-05
normRes=3.053267e-05
normRes=2.998847e-05
normRes=2.944773e-05
normRes=2.891065e-05
normRes=2.837743e-05
normRes=2.784827e-05
normRes=2.732336e-05
normRes=2.680289e-05
normRes=2.628704e-05
normRes=2.577599e-05
normRes=2.526992e-05
normRes=2.476899e-05
normRes=2.427337e-05
normRes=2.378322e-05
normRes=2.329869e-05
normRes=2.281992e-05
normRes=2.234706e-05
normRes=2.188024e-05
normRes=2.141959e-05
normRes=2.096523e-05
normRes=2.051727e-05
normRes=2.007584e-05
normRes=1.964102e-05
normRes=1.921292e-05
normRes=1.879161e-05
normRes=1.837720e-05
normRes=1.796974e-05
normRes=1.756931e-05
normRes=1.717597e-05
normRes=1.678977e-05
normRes=1.641076e-05
normRes=1.603898e-05
normRes=1.567447e-05
normRes=1.531725e-05
normRes=1.496734e-05
normRes=1.462475e-05
normRes=1.428949e-05
normRes=1.396157e-05
normRes=1.364096e-05
normRes=1.332766e-05
normRes=1.302165e-05
normRes=1.272290e-05
normRes=1.243138e-05
normRes=1.214704e-05
normRes=1.186985e-05
normRes=1.159975e-05
normRes=1.133668e-05
normRes=1.108057e-05
normRes=1.083137e-05
normRes=1.058898e-05
normRes=1.035335e-05
normRes=1.012436e-05
normRes=9.901946e-06
normRes=9.686000e-06
normRes=9.476423e-06
normRes=9.273110e-06
normRes=9.075951e-06
normRes=8.884834e-06
normRes=8.699641e-06
normRes=8.520251e-06
normRes=8.346540e-06
normRes=8.178381e-06
normRes=8.015643e-06
normRes=7.858195e-06
normRes=7.705902e-06
normRes=7.558627e-06
normRes=7.416233e-06
normRes=7.278581e-06
normRes=7.145531e-06
normRes=7.016942e-06
normRes=6.892674e-06
normRes=6.772587e-06
normRes=6.656541e-06
normRes=6.544396e-06
normRes=6.436013e-06
normRes=6.331256e-06
normRes=6.229989e-06
normRes=6.132079e-06
normRes=6.037394e-06
normRes=5.945805e-06
normRes=5.857184e-06
normRes=5.771407e-06
normRes=5.688354e-06
normRes=5.607906e-06
normRes=5.529946e-06
normRes=5.454364e-06
normRes=5.381051e-06
normRes=5.309900e-06
normRes=5.240810e-06
normRes=5.173682e-06
normRes=5.108421e-06
normRes=5.044936e-06
normRes=4.983137e-06
normRes=4.922940e-06
normRes=4.864264e-06
normRes=4.807030e-06
normRes=4.751163e-06
normRes=4.696592e-06
normRes=4.643247e-06
normRes=4.591064e-06
normRes=4.539980e-06
normRes=4.489934e-06
normRes=4.440870e-06
normRes=4.392733e-06
normRes=4.345472e-06
normRes=4.299037e-06
normRes=4.253382e-06
normRes=4.208461e-06
normRes=4.164233e-06
normRes=4.120657e-06
normRes=4.077695e-06
normRes=4.035311e-06
normRes=3.993470e-06
normRes=3.952139e-06
normRes=3.911288e-06
normRes=3.870886e-06
normRes=3.830908e-06
normRes=3.791325e-06
normRes=3.752114e-06
normRes=3.713251e-06
normRes=3.674714e-06
normRes=3.636481e-06
normRes=3.598534e-06
normRes=3.560854e-06
normRes=3.523424e-06
normRes=3.486226e-06
normRes=3.449247e-06
normRes=3.412471e-06
normRes=3.375887e-06
normRes=3.339480e-06
normRes=3.303241e-06
normRes=3.267159e-06
normRes=3.231223e-06
normRes=3.195426e-06
normRes=3.159759e-06
normRes=3.124214e-06
normRes=3.088787e-06
normRes=3.053470e-06
normRes=3.018259e-06
normRes=2.983149e-06
normRes=2.948137e-06
normRes=2.913219e-06
normRes=2.878394e-06
normRes=2.843659e-06
normRes=2.809013e-06
normRes=2.774456e-06
normRes=2.739987e-06
normRes=2.705606e-06
normRes=2.671315e-06
normRes=2.637114e-06
normRes=2.603006e-06
normRes=2.568993e-06
normRes=2.535077e-06
normRes=2.501261e-06
normRes=2.467548e-06
normRes=2.433943e-06
normRes=2.400450e-06
normRes=2.367072e-06
normRes=2.333814e-06
normRes=2.300682e-06
normRes=2.267680e-06
normRes=2.234815e-06
normRes=2.202090e-06
normRes=2.169513e-06
normRes=2.137090e-06
normRes=2.104825e-06
normRes=2.072726e-06
normRes=2.040800e-06
normRes=2.009052e-06
normRes=1.977489e-06
normRes=1.946117e-06
normRes=1.914944e-06
normRes=1.883976e-06
normRes=1.853220e-06
normRes=1.822682e-06
normRes=1.792369e-06
normRes=1.762288e-06
normRes=1.732445e-06
normRes=1.702847e-06
normRes=1.673500e-06
normRes=1.644411e-06
normRes=1.615585e-06
normRes=1.587030e-06
normRes=1.558750e-06
normRes=1.530753e-06
normRes=1.503042e-06
normRes=1.475625e-06
normRes=1.448507e-06
normRes=1.421692e-06
normRes=1.395185e-06
normRes=1.368992e-06
normRes=1.343117e-06
normRes=1.317565e-06
normRes=1.292339e-06
normRes=1.267444e-06
normRes=1.242884e-06
normRes=1.218661e-06
normRes=1.194779e-06
normRes=1.171241e-06
normRes=1.148050e-06
normRes=1.125209e-06
normRes=1.102720e-06
normRes=1.080584e-06
normRes=1.058804e-06
normRes=1.037380e-06
normRes=1.016316e-06
normRes=9.956101e-07
normRes=9.752647e-07
normRes=9.552798e-07
normRes=9.356558e-07
normRes=9.163925e-07
normRes=8.974899e-07
normRes=8.789472e-07
normRes=8.607638e-07
normRes=8.429387e-07
normRes=8.254705e-07
normRes=8.083579e-07
normRes=7.915990e-07
normRes=7.751920e-07
normRes=7.591345e-07
normRes=7.434243e-07
normRes=7.280587e-07
normRes=7.130348e-07
normRes=6.983495e-07
normRes=6.839997e-07
normRes=6.699818e-07
normRes=6.562922e-07
normRes=6.429271e-07
normRes=6.298825e-07
normRes=6.171542e-07
normRes=6.047378e-07
normRes=5.926288e-07
normRes=5.808227e-07
normRes=5.693146e-07
normRes=5.580996e-07
normRes=5.471727e-07
normRes=5.365287e-07
normRes=5.261624e-07
normRes=5.160684e-07
normRes=5.062413e-07
normRes=4.966756e-07
normRes=4.873656e-07
normRes=4.783059e-07
normRes=4.694906e-07
normRes=4.609140e-07
normRes=4.525705e-07
normRes=4.444542e-07
normRes=4.365593e-07
normRes=4.288801e-07
normRes=4.214108e-07
normRes=4.141456e-07
normRes=4.070788e-07
normRes=4.002047e-07
normRes=3.935176e-07
normRes=3.870120e-07
normRes=3.806822e-07
normRes=3.745229e-07
normRes=3.685285e-07
normRes=3.626937e-07
normRes=3.570133e-07
normRes=3.514822e-07
normRes=3.460951e-07
normRes=3.408473e-07
normRes=3.357337e-07
normRes=3.307496e-07
normRes=3.258904e-07
normRes=3.211515e-07
normRes=3.165284e-07
normRes=3.120169e-07
normRes=3.076127e-07
normRes=3.033117e-07
normRes=2.991101e-07
normRes=2.950038e-07
normRes=2.909892e-07
normRes=2.870627e-07
normRes=2.832208e-07
normRes=2.794600e-07
normRes=2.757771e-07
normRes=2.721690e-07
normRes=2.686327e-07
normRes=2.651651e-07
normRes=2.617634e-07
normRes=2.584250e-07
normRes=2.551473e-07
normRes=2.519276e-07
normRes=2.487636e-07
normRes=2.456530e-07
normRes=2.425936e-07
normRes=2.395833e-07
normRes=2.366199e-07
normRes=2.337015e-07
normRes=2.308263e-07
normRes=2.279925e-07
normRes=2.251984e-07
normRes=2.224424e-07
normRes=2.197228e-07
normRes=2.170382e-07
normRes=2.143873e-07
normRes=2.117685e-07
normRes=2.091808e-07
normRes=2.066228e-07
normRes=2.040935e-07
normRes=2.015916e-07
normRes=1.991162e-07
normRes=1.966663e-07
normRes=1.942409e-07
normRes=1.918393e-07
normRes=1.894605e-07
normRes=1.871037e-07
normRes=1.847683e-07
normRes=1.824536e-07
normRes=1.801589e-07
normRes=1.778836e-07
normRes=1.756272e-07
normRes=1.733891e-07
normRes=1.711688e-07
normRes=1.689659e-07
normRes=1.667801e-07
normRes=1.646108e-07
normRes=1.624578e-07
normRes=1.603207e-07
normRes=1.581994e-07
normRes=1.560934e-07
normRes=1.540026e-07
normRes=1.519268e-07
normRes=1.498657e-07
normRes=1.478194e-07
normRes=1.457875e-07
normRes=1.437701e-07
normRes=1.417669e-07
normRes=1.397781e-07
normRes=1.378035e-07
normRes=1.358430e-07
normRes=1.338967e-07
normRes=1.319646e-07
normRes=1.300467e-07
normRes=1.281431e-07
normRes=1.262537e-07
normRes=1.243787e-07
normRes=1.225181e-07
normRes=1.206719e-07
normRes=1.188404e-07
normRes=1.170235e-07
normRes=1.152215e-07
normRes=1.134343e-07
normRes=1.116622e-07
normRes=1.099052e-07
normRes=1.081636e-07
normRes=1.064374e-07
normRes=1.047267e-07
normRes=1.030318e-07
normRes=1.013527e-07
normRes=9.968961e-08
normRes=9.804269e-08
normRes=9.641207e-08
normRes=9.479790e-08
normRes=9.320033e-08
normRes=9.161949e-08
normRes=9.005554e-08
normRes=8.850860e-08
normRes=8.697883e-08
normRes=8.546634e-08
normRes=8.397127e-08
normRes=8.249374e-08
normRes=8.103388e-08
normRes=7.959179e-08
normRes=7.816758e-08
normRes=7.676135e-08
normRes=7.537321e-08
normRes=7.400323e-08
normRes=7.265151e-08
normRes=7.131811e-08
normRes=7.000310e-08
normRes=6.870655e-08
normRes=6.742850e-08
normRes=6.616899e-08
normRes=6.492807e-08
normRes=6.370575e-08
normRes=6.250206e-08
normRes=6.131701e-08
normRes=6.015060e-08
normRes=5.900281e-08
normRes=5.787364e-08
normRes=5.676305e-08
normRes=5.567102e-08
normRes=5.459750e-08
normRes=5.354244e-08
normRes=5.250577e-08
normRes=5.148743e-08
normRes=5.048734e-08
normRes=4.950541e-08
normRes=4.854155e-08
normRes=4.759565e-08
normRes=4.666761e-08
normRes=4.575729e-08
normRes=4.486457e-08
normRes=4.398932e-08
normRes=4.313139e-08
normRes=4.229063e-08
normRes=4.146688e-08
normRes=4.065997e-08
normRes=3.986974e-08
normRes=3.909600e-08
normRes=3.833856e-08
normRes=3.759724e-08
normRes=3.687184e-08
normRes=3.616214e-08
normRes=3.546795e-08
normRes=3.478904e-08
normRes=3.412521e-08
normRes=3.347622e-08
normRes=3.284184e-08
normRes=3.222185e-08
normRes=3.161600e-08
normRes=3.102407e-08
normRes=3.044580e-08
normRes=2.988095e-08
normRes=2.932928e-08
normRes=2.879053e-08
normRes=2.826445e-08
normRes=2.775079e-08
normRes=2.724930e-08
normRes=2.675971e-08
normRes=2.628179e-08
normRes=2.581526e-08
normRes=2.535988e-08
normRes=2.491538e-08
normRes=2.448152e-08
normRes=2.405804e-08
normRes=2.364469e-08
normRes=2.324121e-08
normRes=2.284737e-08
normRes=2.246290e-08
normRes=2.208757e-08
normRes=2.172113e-08
normRes=2.136335e-08
normRes=2.101399e-08
normRes=2.067281e-08
normRes=2.033958e-08
normRes=2.001409e-08
normRes=1.969609e-08
normRes=1.938538e-08
normRes=1.908174e-08
normRes=1.878495e-08
normRes=1.849482e-08
normRes=1.821113e-08
normRes=1.793369e-08
normRes=1.766230e-08
normRes=1.739678e-08
normRes=1.713694e-08
normRes=1.688259e-08
normRes=1.663357e-08
normRes=1.638969e-08
normRes=1.615079e-08
normRes=1.591672e-08
normRes=1.568730e-08
normRes=1.546240e-08
normRes=1.524185e-08
normRes=1.502551e-08
normRes=1.481325e-08
normRes=1.460493e-08
normRes=1.440041e-08
normRes=1.419958e-08
normRes=1.400230e-08
normRes=1.380846e-08
normRes=1.361794e-08
normRes=1.343063e-08
normRes=1.324643e-08
normRes=1.306523e-08
normRes=1.288694e-08
normRes=1.271145e-08
normRes=1.253868e-08
normRes=1.236854e-08
normRes=1.220094e-08
normRes=1.203580e-08
normRes=1.187304e-08
normRes=1.171259e-08
normRes=1.155438e-08
normRes=1.139833e-08
normRes=1.124438e-08
normRes=1.109247e-08
normRes=1.094253e-08
normRes=1.079451e-08
normRes=1.064836e-08
normRes=1.050401e-08
normRes=1.036142e-08
normRes=1.022055e-08
normRes=1.008134e-08
normRes=9.943752e-09
normRes=9.807746e-09
normRes=9.673281e-09
normRes=9.540320e-09
normRes=9.408829e-09
normRes=9.278772e-09
normRes=9.150119e-09
normRes=9.022841e-09
normRes=8.896907e-09
normRes=8.772293e-09
normRes=8.648973e-09
normRes=8.526924e-09
normRes=8.406122e-09
normRes=8.286549e-09
normRes=8.168183e-09
normRes=8.051008e-09
normRes=7.935006e-09
normRes=7.820161e-09
normRes=7.706459e-09
normRes=7.593886e-09
normRes=7.482430e-09
normRes=7.372080e-09
normRes=7.262824e-09
normRes=7.154654e-09
normRes=7.047559e-09
normRes=6.941532e-09
normRes=6.836565e-09
normRes=6.732653e-09
normRes=6.629788e-09
normRes=6.527966e-09
normRes=6.427181e-09
normRes=6.327429e-09
normRes=6.228707e-09
normRes=6.131011e-09
normRes=6.034339e-09
normRes=5.938687e-09
normRes=5.844054e-09
normRes=5.750438e-09
normRes=5.657837e-09
normRes=5.566251e-09
normRes=5.475677e-09
normRes=5.386115e-09
normRes=5.297565e-09
normRes=5.210026e-09
normRes=5.123498e-09
normRes=5.037979e-09
normRes=4.953471e-09
normRes=4.869972e-09
normRes=4.787483e-09
normRes=4.706002e-09
normRes=4.625531e-09
normRes=4.546069e-09
normRes=4.467615e-09
normRes=4.390169e-09
normRes=4.313729e-09
normRes=4.238296e-09
normRes=4.163869e-09
normRes=4.090447e-09
normRes=4.018028e-09
normRes=3.946611e-09
normRes=3.876195e-09
normRes=3.806778e-09
normRes=3.738358e-09
normRes=3.670932e-09
normRes=3.604499e-09
normRes=3.539056e-09
normRes=3.474600e-09
normRes=3.411127e-09
normRes=3.348634e-09
normRes=3.287119e-09
normRes=3.226576e-09
normRes=3.167000e-09
normRes=3.108389e-09
normRes=3.050737e-09
normRes=2.994039e-09
normRes=2.938289e-09
normRes=2.883483e-09
normRes=2.829613e-09
normRes=2.776674e-09
normRes=2.724659e-09
normRes=2.673562e-09
normRes=2.623376e-09
normRes=2.574092e-09
normRes=2.525705e-09
normRes=2.478204e-09
normRes=2.431584e-09
normRes=2.385835e-09
normRes=2.340950e-09
normRes=2.296918e-09
normRes=2.253731e-09
normRes=2.211380e-09
normRes=2.169856e-09
normRes=2.129147e-09
normRes=2.089245e-09
normRes=2.050140e-09
normRes=2.011821e-09
normRes=1.974278e-09
normRes=1.937500e-09
normRes=1.901477e-09
normRes=1.866197e-09
normRes=1.831650e-09
normRes=1.797825e-09
normRes=1.764709e-09
normRes=1.732292e-09
normRes=1.700563e-09
normRes=1.669510e-09
normRes=1.639121e-09
normRes=1.609384e-09
normRes=1.580288e-09
normRes=1.551821e-09
normRes=1.523971e-09
normRes=1.496728e-09
normRes=1.470078e-09
normRes=1.444010e-09
normRes=1.418513e-09
normRes=1.393574e-09
normRes=1.369182e-09
normRes=1.345325e-09
normRes=1.321992e-09
normRes=1.299171e-09
normRes=1.276851e-09
normRes=1.255020e-09
normRes=1.233667e-09
normRes=1.212782e-09
normRes=1.192352e-09
normRes=1.172367e-09
normRes=1.152817e-09
normRes=1.133690e-09
normRes=1.114976e-09
normRes=1.096665e-09
normRes=1.078746e-09
normRes=1.061209e-09
normRes=1.044045e-09
normRes=1.027244e-09
normRes=1.010795e-09
normRes=9.946906e-10
normRes=9.789205e-10
normRes=9.634757e-10
normRes=9.483474e-10
normRes=9.335265e-10
normRes=9.190051e-10
normRes=9.047748e-10
normRes=8.908272e-10
normRes=8.771545e-10
normRes=8.637490e-10
normRes=8.506033e-10
normRes=8.377098e-10
normRes=8.250614e-10
normRes=8.126511e-10
normRes=8.004719e-10
normRes=7.885173e-10
normRes=7.767806e-10
normRes=7.652558e-10
normRes=7.539368e-10
normRes=7.428179e-10
normRes=7.318933e-10
normRes=7.211569e-10
normRes=7.106039e-10
normRes=7.002287e-10
normRes=6.900265e-10
normRes=6.799928e-10
normRes=6.701217e-10
normRes=6.604094e-10
normRes=6.508513e-10
normRes=6.414434e-10
normRes=6.321815e-10
normRes=6.230616e-10
normRes=6.140795e-10
normRes=6.052318e-10
normRes=5.965145e-10
normRes=5.879250e-10
normRes=5.794596e-10
normRes=5.711150e-10
normRes=5.628883e-10
normRes=5.547763e-10
normRes=5.467759e-10
normRes=5.388851e-10
normRes=5.311006e-10
normRes=5.234204e-10
normRes=5.158418e-10
normRes=5.083630e-10
normRes=5.009810e-10
normRes=4.936943e-10
normRes=4.865004e-10
normRes=4.793979e-10
normRes=4.723845e-10
normRes=4.654583e-10
normRes=4.586184e-10
normRes=4.518624e-10
normRes=4.451891e-10
normRes=4.385967e-10
normRes=4.320843e-10
normRes=4.256502e-10
normRes=4.192930e-10
normRes=4.130116e-10
normRes=4.068049e-10
normRes=4.006719e-10
normRes=3.946112e-10
normRes=3.886221e-10
normRes=3.827036e-10
normRes=3.768549e-10
normRes=3.710747e-10
normRes=3.653625e-10
normRes=3.597176e-10
normRes=3.541392e-10
normRes=3.486265e-10
normRes=3.431786e-10
normRes=3.377953e-10
normRes=3.324760e-10
normRes=3.272200e-10
normRes=3.220267e-10
normRes=3.168954e-10
normRes=3.118262e-10
normRes=3.068179e-10
normRes=3.018706e-10
normRes=2.969833e-10
normRes=2.921564e-10
normRes=2.873889e-10
normRes=2.826805e-10
normRes=2.780309e-10
normRes=2.734398e-10
normRes=2.689068e-10
normRes=2.644314e-10
normRes=2.600132e-10
normRes=2.556526e-10
normRes=2.513488e-10
normRes=2.471013e-10
normRes=2.429102e-10
normRes=2.387750e-10
normRes=2.346957e-10
normRes=2.306714e-10
normRes=2.267027e-10
normRes=2.227884e-10
normRes=2.189288e-10
normRes=2.151231e-10
normRes=2.113713e-10
normRes=2.076733e-10
normRes=2.040284e-10
normRes=2.004367e-10
normRes=1.968978e-10
normRes=1.934114e-10
normRes=1.899770e-10
normRes=1.865945e-10
normRes=1.832635e-10
normRes=1.799837e-10
normRes=1.767548e-10
normRes=1.735763e-10
normRes=1.704481e-10
normRes=1.673699e-10
normRes=1.643410e-10
normRes=1.613613e-10
normRes=1.584306e-10
normRes=1.555482e-10
normRes=1.527133e-10
normRes=1.499262e-10
normRes=1.471865e-10
normRes=1.444932e-10
normRes=1.418465e-10
normRes=1.392456e-10
normRes=1.366902e-10
normRes=1.341798e-10
normRes=1.317136e-10
normRes=1.292918e-10
normRes=1.269136e-10
normRes=1.245786e-10
normRes=1.222860e-10
normRes=1.200359e-10
normRes=1.178277e-10
normRes=1.156605e-10
normRes=1.135340e-10
normRes=1.114477e-10
normRes=1.094012e-10
normRes=1.073937e-10
normRes=1.054250e-10
normRes=1.034945e-10
normRes=1.016014e-10
normRes=9.974568e-11
normRes=9.792623e-11
normRes=9.614277e-11
normRes=9.439462e-11
normRes=9.268145e-11
normRes=9.100251e-11
normRes=8.935752e-11
normRes=8.774575e-11
normRes=8.616654e-11
normRes=8.461950e-11
normRes=8.310365e-11
normRes=8.161889e-11
normRes=8.016470e-11
normRes=7.874011e-11
normRes=7.734498e-11
normRes=7.597859e-11
normRes=7.464036e-11
normRes=7.332988e-11
normRes=7.204673e-11
normRes=7.079025e-11
normRes=6.955978e-11
normRes=6.835492e-11
normRes=6.717481e-11
normRes=6.601909e-11
normRes=6.488740e-11
normRes=6.377929e-11
normRes=6.269385e-11
normRes=6.163076e-11
normRes=6.058990e-11
normRes=5.957023e-11
normRes=5.857144e-11
normRes=5.759323e-11
normRes=5.663504e-11
normRes=5.569627e-11
normRes=5.477654e-11
normRes=5.387513e-11
normRes=5.299196e-11
normRes=5.212676e-11
normRes=5.127879e-11
normRes=5.044747e-11
normRes=4.963279e-11
normRes=4.883409e-11
normRes=4.805100e-11
normRes=4.728312e-11
normRes=4.652978e-11
normRes=4.579101e-11
normRes=4.506670e-11
normRes=4.435602e-11
normRes=4.365895e-11
normRes=4.297484e-11
normRes=4.230336e-11
normRes=4.164431e-11
normRes=4.099751e-11
normRes=4.036238e-11
normRes=3.973868e-11
normRes=3.912611e-11
normRes=3.852422e-11
normRes=3.793334e-11
normRes=3.735267e-11
normRes=3.678173e-11
normRes=3.622100e-11
normRes=3.566970e-11
normRes=3.512734e-11
normRes=3.459441e-11
normRes=3.407049e-11
normRes=3.355518e-11
normRes=3.304825e-11
normRes=3.254952e-11
normRes=3.205883e-11
normRes=3.157580e-11
normRes=3.110012e-11
normRes=3.063211e-11
normRes=3.017110e-11
normRes=2.971714e-11
normRes=2.927040e-11
normRes=2.883057e-11
normRes=2.839682e-11
normRes=2.796988e-11
normRes=2.754899e-11
normRes=2.713462e-11
normRes=2.672596e-11
normRes=2.632319e-11
normRes=2.592620e-11
normRes=2.553481e-11
normRes=2.514888e-11
normRes=2.476879e-11
normRes=2.439363e-11
normRes=2.402358e-11
normRes=2.365849e-11
normRes=2.329852e-11
normRes=2.294346e-11
normRes=2.259312e-11
normRes=2.224750e-11
normRes=2.190622e-11
normRes=2.156975e-11
normRes=2.123768e-11
normRes=2.091009e-11
normRes=2.058680e-11
normRes=2.026804e-11
normRes=1.995364e-11
normRes=1.964310e-11
normRes=1.933675e-11
normRes=1.903411e-11
normRes=1.873568e-11
normRes=1.844092e-11
normRes=1.814993e-11
normRes=1.786265e-11
normRes=1.757953e-11
normRes=1.729989e-11
normRes=1.702365e-11
normRes=1.675129e-11
normRes=1.648231e-11
normRes=1.621689e-11
normRes=1.595510e-11
normRes=1.569686e-11
normRes=1.544184e-11
normRes=1.519008e-11
normRes=1.494177e-11
normRes=1.469669e-11
normRes=1.445479e-11
normRes=1.421655e-11
normRes=1.398123e-11
normRes=1.374898e-11
normRes=1.352011e-11
normRes=1.329420e-11
normRes=1.307161e-11
normRes=1.285175e-11
normRes=1.263515e-11
normRes=1.242131e-11
normRes=1.221085e-11
normRes=1.200308e-11
normRes=1.179864e-11
normRes=1.159661e-11
normRes=1.139760e-11
normRes=1.120155e-11
normRes=1.100834e-11
normRes=1.081799e-11
normRes=1.063033e-11
normRes=1.044559e-11
normRes=1.026379e-11
normRes=1.008450e-11
normRes=9.907958e-12
normRes=9.734084e-12
normRes=9.562735e-12
normRes=9.394127e-12
normRes=9.228164e-12
normRes=9.064784e-12
normRes=8.903968e-12
normRes=8.745618e-12
normRes=8.589943e-12
normRes=8.436700e-12
normRes=8.285864e-12
normRes=8.137462e-12
normRes=7.991697e-12
normRes=7.848526e-12
normRes=7.707418e-12
normRes=7.568956e-12
normRes=7.432866e-12
normRes=7.299032e-12
normRes=7.167351e-12
normRes=7.037620e-12
normRes=6.910304e-12
normRes=6.785039e-12
normRes=6.662234e-12
normRes=6.541358e-12
normRes=6.422871e-12
normRes=6.306294e-12
normRes=6.191763e-12
normRes=6.079302e-12
normRes=5.968862e-12
normRes=5.860608e-12
normRes=5.754244e-12
normRes=5.649883e-12
normRes=5.547501e-12
normRes=5.446896e-12
normRes=5.348086e-12
normRes=5.251555e-12
normRes=5.156633e-12
normRes=5.063799e-12
normRes=4.972315e-12
normRes=4.882637e-12
normRes=4.794605e-12
normRes=4.708382e-12
normRes=4.623878e-12
normRes=4.541089e-12
normRes=4.459880e-12
normRes=4.380219e-12
normRes=4.302104e-12
normRes=4.225587e-12
normRes=4.150429e-12
normRes=4.076728e-12
normRes=4.004537e-12
normRes=3.933938e-12
normRes=3.864487e-12
normRes=3.796272e-12
normRes=3.729822e-12
normRes=3.664492e-12
normRes=3.600280e-12
normRes=3.537758e-12
normRes=3.476487e-12
normRes=3.416267e-12
normRes=3.357012e-12
normRes=3.299004e-12
normRes=3.242343e-12
normRes=3.186896e-12
normRes=3.132448e-12
normRes=3.078942e-12
normRes=3.026359e-12
normRes=2.975041e-12
normRes=2.924751e-12
normRes=2.875554e-12
normRes=2.827228e-12
normRes=2.779670e-12
normRes=2.733386e-12
normRes=2.687981e-12
normRes=2.643346e-12
normRes=2.599661e-12
normRes=2.556647e-12
normRes=2.514559e-12
normRes=2.473451e-12
normRes=2.432659e-12
normRes=2.393010e-12
normRes=2.354078e-12
normRes=2.315777e-12
normRes=2.278488e-12
normRes=2.241618e-12
normRes=2.205544e-12
normRes=2.169978e-12
normRes=2.135307e-12
normRes=2.100976e-12
normRes=2.067393e-12
normRes=2.034463e-12
normRes=2.002076e-12
normRes=1.970285e-12
normRes=1.939240e-12
normRes=1.908320e-12
normRes=1.878139e-12
normRes=1.848646e-12
normRes=1.819337e-12
normRes=1.790720e-12
normRes=1.762714e-12
normRes=1.735215e-12
normRes=1.708265e-12
normRes=1.681728e-12
normRes=1.655542e-12
normRes=1.630057e-12
normRes=1.604651e-12
normRes=1.579858e-12
normRes=1.555083e-12
normRes=1.530876e-12
normRes=1.507231e-12
normRes=1.483749e-12
normRes=1.460903e-12
normRes=1.438371e-12
normRes=1.415838e-12
normRes=1.393951e-12
normRes=1.372244e-12
normRes=1.351271e-12
normRes=1.330087e-12
normRes=1.309657e-12
normRes=1.289304e-12
normRes=1.269259e-12
normRes=1.249326e-12
normRes=1.229683e-12
normRes=1.210514e-12
normRes=1.191370e-12
normRes=1.172698e-12
normRes=1.154340e-12
normRes=1.136155e-12
normRes=1.118369e-12
normRes=1.100846e-12
normRes=1.083435e-12
normRes=1.066415e-12
normRes=1.049495e-12
normRes=1.033079e-12
normRes=1.016698e-12
normRes=1.000719e-12
normRes=9.850176e-13
nG=0
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=0
CellPDMap=0
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=5
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
CellPDMap=-1
0.49690079994228547600
0.49080370416862767469
0.48485442175742499149
0.47904764232605245855
0.47337830634131583540
0.46784159098627453588
0.46243289649597413282
0.45714783339227826886
0.45198221059873927574
0.44693202436214662931
0.44199344789301936443
0.43716282171748449548
0.43243664458182901056
0.42781156510683482352
0.42328437360941378875
0.41885199512731974281
0.41451148191930248244
0.40816326569971334015
0.40404040443002081640
0.40000000038573746419
0.31980893718758213184
0.23029390637061528113
0.17848935881955377281
0.14584360035456908622
0.12333824887787725455
0.10683842329357769174
0.09423141532273518473
0.08428998993077137236
0.07624879673483464515
0.06960945089611750292
0.06403435740683810495
0.05928648225692111778
0.05519435597377195246
0.05163085354295028628
0.04849971724138337631
0.04572675084496961168
0.04325377436164735967
0.04103467246481959374
0.03903210112512402186
0.03721605803750560604
1.000
1.000
1.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.294
0.933
0.933
0.933
0.000
0.000
1.000
1.000
1.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.294
0.933
0.000
0.647
1.000
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.000
0.000
0.510
0.510
0.510
0.000
0.000
0.000
0.647
1.000
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.502
0.000
0.000
0.510
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933
0.933
0.933
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
0.000
1.000
0.510
0.933


==> exL/ex3_I=40/out_TMeuler_8DSv1New5210_Special10_Var0-MOOD/res-I40-8DS-CPD.dat <==
0.012500 5 1.000000 0.000000 0.000000
0.037500 5 1.000000 0.647000 0.000000
0.062500 5 1.000000 1.000000 0.000000
0.087500 5 0.000000 0.502000 0.000000
0.112500 5 0.000000 0.502000 0.000000
0.137500 5 0.000000 0.502000 0.000000
0.162500 5 0.000000 0.502000 0.000000
0.187500 5 0.000000 0.502000 0.000000
0.212500 5 0.000000 0.502000 0.000000
0.237500 5 0.000000 0.502000 0.000000
0.262500 5 0.000000 0.502000 0.000000
0.287500 5 0.000000 0.502000 0.000000
0.312500 5 0.000000 0.502000 0.000000
0.337500 5 0.000000 0.000000 1.000000
0.362500 5 0.294000 0.000000 0.510000
0.387500 5 0.933000 0.510000 0.933000
0.412500 5 0.933000 0.510000 0.933000
0.437500 5 0.933000 0.510000 0.933000
0.462500 0 0.000000 0.000000 0.000000
0.487500 0 0.000000 0.000000 0.000000
0.512500 5 1.000000 0.000000 0.000000
0.537500 5 1.000000 0.647000 0.000000
0.562500 5 1.000000 1.000000 0.000000
0.587500 5 0.000000 0.502000 0.000000
0.612500 5 0.000000 0.502000 0.000000
0.637500 5 0.000000 0.502000 0.000000
0.662500 5 0.000000 0.502000 0.000000
0.687500 5 0.000000 0.502000 0.000000
0.712500 5 0.000000 0.502000 0.000000
0.737500 5 0.000000 0.502000 0.000000
0.762500 5 0.000000 0.502000 0.000000
0.787500 5 0.000000 0.502000 0.000000
0.812500 5 0.000000 0.502000 0.000000
0.837500 5 0.000000 0.502000 0.000000
0.862500 5 0.000000 0.502000 0.000000
0.887500 5 0.000000 0.502000 0.000000
0.912500 5 0.000000 0.502000 0.000000
0.937500 5 0.000000 0.000000 1.000000
0.962500 5 0.294000 0.000000 0.510000
0.987500 5 0.933000 0.510000 0.933000


==> exL/ex3_I=40/out_TMeuler_8DSv1New5210_Special10_Var0-MOOD/res-I40-8DS-PhiError.dat <==
0.012500 0.00000000000000000000
0.037500 0.00000000049605436425
0.062500 0.00000000046363296535
0.087500 0.00000000045742537536
0.112500 0.00000000046120290920
0.137500 0.00000000045862347253
0.162500 0.00000000045293518935
0.187500 0.00000000044736858662
0.212500 0.00000000044140513467
0.237500 0.00000000043713793696
0.262500 0.00000000042962039482
0.287500 0.00000000042987363669
0.312500 0.00000000041320474820
0.337500 0.00000000043691628093
0.362500 0.00000000038793707136
0.387500 0.00000000043550346662
0.412500 0.00000000049743903441
0.437500 0.00209674098784984331
0.462500 0.00205445413069965666
0.487500 0.00201343375431944915
0.512500 0.00456264751187185347
0.537500 0.00014829440682159745
0.562500 0.00002547442164776981
0.587500 0.00001364317709301455
0.612500 0.00001770560484039285
0.637500 0.00001330940964015814
0.662500 0.00000498688728328700
0.687500 0.00000157744561836426
0.712500 0.00000065291175892213
0.737500 0.00000034931518982928
0.762500 0.00000019127401720831
0.787500 0.00000010453744799660
0.812500 0.00000005878633516782
0.837500 0.00000003663422495914
0.862500 0.00000001978909515421
0.887500 0.00000001977357989152
0.912500 0.00000000265418756418
0.937500 0.00000003695504592616
0.962500 0.00000003021023362720
0.987500 0.00000004552972612121


==> exL/ex3_I=40/out_TMeuler_8DSv1New5210_Special10_Var0-MOOD/res-I40-8DS-Phi_PhiExact.dat <==
0.000000 0.500000
0.002000 0.499500
0.004000 0.499002
0.006000 0.498504
0.008000 0.498008
0.010000 0.497512
0.012000 0.497018
0.014000 0.496524
0.016000 0.496032
0.018000 0.495540
0.020000 0.495050
0.022000 0.494560
0.024000 0.494071
0.026000 0.493583
0.028000 0.493097
0.030000 0.492611
0.032000 0.492126
0.034000 0.491642
0.036000 0.491159
0.038000 0.490677
0.040000 0.490196
0.042000 0.489716
0.044000 0.489237
0.046000 0.488759
0.048000 0.488281
0.050000 0.487805
0.052000 0.487329
0.054000 0.486855
0.056000 0.486381
0.058000 0.485909
0.060000 0.485437
0.062000 0.484966
0.064000 0.484496
0.066000 0.484027
0.068000 0.483559
0.070000 0.483092
0.072000 0.482625
0.074000 0.482160
0.076000 0.481696
0.078000 0.481232
0.080000 0.480769
0.082000 0.480307
0.084000 0.479846
0.086000 0.479386
0.088000 0.478927
0.090000 0.478469
0.092000 0.478011
0.094000 0.477555
0.096000 0.477099
0.098000 0.476644
0.100000 0.476190
0.102000 0.475737
0.104000 0.475285
0.106000 0.474834
0.108000 0.474383
0.110000 0.473934
0.112000 0.473485
0.114000 0.473037
0.116000 0.472590
0.118000 0.472144
0.120000 0.471698
0.122000 0.471254
0.124000 0.470810
0.126000 0.470367
0.128000 0.469925
0.130000 0.469484
0.132000 0.469043
0.134000 0.468604
0.136000 0.468165
0.138000 0.467727
0.140000 0.467290
0.142000 0.466853
0.144000 0.466418
0.146000 0.465983
0.148000 0.465549
0.150000 0.465116
0.152000 0.464684
0.154000 0.464253
0.156000 0.463822
0.158000 0.463392
0.160000 0.462963
0.162000 0.462535
0.164000 0.462107
0.166000 0.461681
0.168000 0.461255
0.170000 0.460829
0.172000 0.460405
0.174000 0.459982
0.176000 0.459559
0.178000 0.459137
0.180000 0.458716
0.182000 0.458295
0.184000 0.457875
0.186000 0.457457
0.188000 0.457038
0.190000 0.456621
0.192000 0.456204
0.194000 0.455789
0.196000 0.455373
0.198000 0.454959
0.200000 0.454545
0.202000 0.454133
0.204000 0.453721
0.206000 0.453309
0.208000 0.452899
0.210000 0.452489
0.212000 0.452080
0.214000 0.451671
0.216000 0.451264
0.218000 0.450857
0.220000 0.450450
0.222000 0.450045
0.224000 0.449640
0.226000 0.449236
0.228000 0.448833
0.230000 0.448430
0.232000 0.448029
0.234000 0.447628
0.236000 0.447227
0.238000 0.446828
0.240000 0.446429
0.242000 0.446030
0.244000 0.445633
0.246000 0.445236
0.248000 0.444840
0.250000 0.444444
0.252000 0.444050
0.254000 0.443656
0.256000 0.443262
0.258000 0.442870
0.260000 0.442478
0.262000 0.442087
0.264000 0.441696
0.266000 0.441306
0.268000 0.440917
0.270000 0.440529
0.272000 0.440141
0.274000 0.439754
0.276000 0.439367
0.278000 0.438982
0.280000 0.438596
0.282000 0.438212
0.284000 0.437828
0.286000 0.437445
0.288000 0.437063
0.290000 0.436681
0.292000 0.436300
0.294000 0.435920
0.296000 0.435540
0.298000 0.435161
0.300000 0.434783
0.302000 0.434405
0.304000 0.434028
0.306000 0.433651
0.308000 0.433276
0.310000 0.432900
0.312000 0.432526
0.314000 0.432152
0.316000 0.431779
0.318000 0.431406
0.320000 0.431034
0.322000 0.430663
0.324000 0.430293
0.326000 0.429923
0.328000 0.429553
0.330000 0.429185
0.332000 0.428816
0.334000 0.428449
0.336000 0.428082
0.338000 0.427716
0.340000 0.427350
0.342000 0.426985
0.344000 0.426621
0.346000 0.426257
0.348000 0.425894
0.350000 0.425532
0.352000 0.425170
0.354000 0.424809
0.356000 0.424448
0.358000 0.424088
0.360000 0.423729
0.362000 0.423370
0.364000 0.423012
0.366000 0.422654
0.368000 0.422297
0.370000 0.421941
0.372000 0.421585
0.374000 0.421230
0.376000 0.420875
0.378000 0.420521
0.380000 0.420168
0.382000 0.419815
0.384000 0.419463
0.386000 0.419111
0.388000 0.418760
0.390000 0.418410
0.392000 0.418060
0.394000 0.417711
0.396000 0.417362
0.398000 0.417014
0.400000 0.416667
0.402000 0.416320
0.404000 0.415973
0.406000 0.415628
0.408000 0.415282
0.410000 0.414938
0.412000 0.414594
0.414000 0.414250
0.416000 0.413907
0.418000 0.413565
0.420000 0.413223
0.422000 0.412882
0.424000 0.412541
0.426000 0.412201
0.428000 0.411862
0.430000 0.411523
0.432000 0.411184
0.434000 0.410846
0.436000 0.410509
0.438000 0.410172
0.440000 0.409836
0.442000 0.409500
0.444000 0.409165
0.446000 0.408831
0.448000 0.408497
0.450000 0.408163
0.452000 0.407830
0.454000 0.407498
0.456000 0.407166
0.458000 0.406835
0.460000 0.406504
0.462000 0.406174
0.464000 0.405844
0.466000 0.405515
0.468000 0.405186
0.470000 0.404858
0.472000 0.404531
0.474000 0.404204
0.476000 0.403877
0.478000 0.403551
0.480000 0.403226
0.482000 0.402901
0.484000 0.402576
0.486000 0.402253
0.488000 0.401929
0.490000 0.401606
0.492000 0.401284
0.494000 0.400962
0.496000 0.400641
0.498000 0.400320
0.500000 0.400000
0.502000 0.384615
0.504000 0.370370
0.506000 0.357143
0.508000 0.344828
0.510000 0.333333
0.512000 0.322581
0.514000 0.312500
0.516000 0.303030
0.518000 0.294118
0.520000 0.285714
0.522000 0.277778
0.524000 0.270270
0.526000 0.263158
0.528000 0.256410
0.530000 0.250000
0.532000 0.243902
0.534000 0.238095
0.536000 0.232558
0.538000 0.227273
0.540000 0.222222
0.542000 0.217391
0.544000 0.212766
0.546000 0.208333
0.548000 0.204082
0.550000 0.200000
0.552000 0.196078
0.554000 0.192308
0.556000 0.188679
0.558000 0.185185
0.560000 0.181818
0.562000 0.178571
0.564000 0.175439
0.566000 0.172414
0.568000 0.169492
0.570000 0.166667
0.572000 0.163934
0.574000 0.161290
0.576000 0.158730
0.578000 0.156250
0.580000 0.153846
0.582000 0.151515
0.584000 0.149254
0.586000 0.147059
0.588000 0.144928
0.590000 0.142857
0.592000 0.140845
0.594000 0.138889
0.596000 0.136986
0.598000 0.135135
0.600000 0.133333
0.602000 0.131579
0.604000 0.129870
0.606000 0.128205
0.608000 0.126582
0.610000 0.125000
0.612000 0.123457
0.614000 0.121951
0.616000 0.120482
0.618000 0.119048
0.620000 0.117647
0.622000 0.116279
0.624000 0.114943
0.626000 0.113636
0.628000 0.112360
0.630000 0.111111
0.632000 0.109890
0.634000 0.108696
0.636000 0.107527
0.638000 0.106383
0.640000 0.105263
0.642000 0.104167
0.644000 0.103093
0.646000 0.102041
0.648000 0.101010
0.650000 0.100000
0.652000 0.099010
0.654000 0.098039
0.656000 0.097087
0.658000 0.096154
0.660000 0.095238
0.662000 0.094340
0.664000 0.093458
0.666000 0.092593
0.668000 0.091743
0.670000 0.090909
0.672000 0.090090
0.674000 0.089286
0.676000 0.088496
0.678000 0.087719
0.680000 0.086957
0.682000 0.086207
0.684000 0.085470
0.686000 0.084746
0.688000 0.084034
0.690000 0.083333
0.692000 0.082645
0.694000 0.081967
0.696000 0.081301
0.698000 0.080645
0.700000 0.080000
0.702000 0.079365
0.704000 0.078740
0.706000 0.078125
0.708000 0.077519
0.710000 0.076923
0.712000 0.076336
0.714000 0.075758
0.716000 0.075188
0.718000 0.074627
0.720000 0.074074
0.722000 0.073529
0.724000 0.072993
0.726000 0.072464
0.728000 0.071942
0.730000 0.071429
0.732000 0.070922
0.734000 0.070423
0.736000 0.069930
0.738000 0.069444
0.740000 0.068966
0.742000 0.068493
0.744000 0.068027
0.746000 0.067568
0.748000 0.067114
0.750000 0.066667
0.752000 0.066225
0.754000 0.065789
0.756000 0.065359
0.758000 0.064935
0.760000 0.064516
0.762000 0.064103
0.764000 0.063694
0.766000 0.063291
0.768000 0.062893
0.770000 0.062500
0.772000 0.062112
0.774000 0.061728
0.776000 0.061350
0.778000 0.060976
0.780000 0.060606
0.782000 0.060241
0.784000 0.059880
0.786000 0.059524
0.788000 0.059172
0.790000 0.058824
0.792000 0.058480
0.794000 0.058140
0.796000 0.057803
0.798000 0.057471
0.800000 0.057143
0.802000 0.056818
0.804000 0.056497
0.806000 0.056180
0.808000 0.055866
0.810000 0.055556
0.812000 0.055249
0.814000 0.054945
0.816000 0.054645
0.818000 0.054348
0.820000 0.054054
0.822000 0.053763
0.824000 0.053476
0.826000 0.053191
0.828000 0.052910
0.830000 0.052632
0.832000 0.052356
0.834000 0.052083
0.836000 0.051813
0.838000 0.051546
0.840000 0.051282
0.842000 0.051020
0.844000 0.050761
0.846000 0.050505
0.848000 0.050251
0.850000 0.050000
0.852000 0.049751
0.854000 0.049505
0.856000 0.049261
0.858000 0.049020
0.860000 0.048780
0.862000 0.048544
0.864000 0.048309
0.866000 0.048077
0.868000 0.047847
0.870000 0.047619
0.872000 0.047393
0.874000 0.047170
0.876000 0.046948
0.878000 0.046729
0.880000 0.046512
0.882000 0.046296
0.884000 0.046083
0.886000 0.045872
0.888000 0.045662
0.890000 0.045455
0.892000 0.045249
0.894000 0.045045
0.896000 0.044843
0.898000 0.044643
0.900000 0.044444
0.902000 0.044248
0.904000 0.044053
0.906000 0.043860
0.908000 0.043668
0.910000 0.043478
0.912000 0.043290
0.914000 0.043103
0.916000 0.042918
0.918000 0.042735
0.920000 0.042553
0.922000 0.042373
0.924000 0.042194
0.926000 0.042017
0.928000 0.041841
0.930000 0.041667
0.932000 0.041494
0.934000 0.041322
0.936000 0.041152
0.938000 0.040984
0.940000 0.040816
0.942000 0.040650
0.944000 0.040486
0.946000 0.040323
0.948000 0.040161
0.950000 0.040000
0.952000 0.039841
0.954000 0.039683
0.956000 0.039526
0.958000 0.039370
0.960000 0.039216
0.962000 0.039062
0.964000 0.038911
0.966000 0.038760
0.968000 0.038610
0.970000 0.038462
0.972000 0.038314
0.974000 0.038168
0.976000 0.038023
0.978000 0.037879
0.980000 0.037736
0.982000 0.037594
0.984000 0.037453
0.986000 0.037313
0.988000 0.037175
0.990000 0.037037
0.992000 0.036900
0.994000 0.036765
0.996000 0.036630
0.998000 0.036496
1.000000 0.036364


==> exL/ex3_I=40/out_TMeuler_8DSv1New5210_Special10_Var0-MOOD/res-I40-8DS-Phi_VarSteS.dat <==
0.012500 0.496901
0.037500 0.490804
0.062500 0.484854
0.087500 0.479048
0.112500 0.473378
0.137500 0.467842
0.162500 0.462433
0.187500 0.457148
0.212500 0.451982
0.237500 0.446932
0.262500 0.441993
0.287500 0.437163
0.312500 0.432437
0.337500 0.427812
0.362500 0.423284
0.387500 0.418852
0.412500 0.414511
0.437500 0.408163
0.462500 0.404040
0.487500 0.400000
0.512500 0.319809
0.537500 0.230294
0.562500 0.178489
0.587500 0.145844
0.612500 0.123338
0.637500 0.106838
0.662500 0.094231
0.687500 0.084290
0.712500 0.076249
0.737500 0.069609
0.762500 0.064034
0.787500 0.059286
0.812500 0.055194
0.837500 0.051631
0.862500 0.048500
0.887500 0.045727
0.912500 0.043254
0.937500 0.041035
0.962500 0.039032
0.987500 0.037216

